Self-attention for raw optical Satellite Time Series Classification

The amount of available Earth observation data has increased dramatically in the recent years. Efficiently making use of the entire body information is a current challenge in remote sensing and demands for light-weight problem-agnostic models that do not require region- or problem-specific expert knowledge. End-to-end trained deep learning models can make use of raw sensory data by learning feature extraction and classification in one step solely from data. Still, many methods proposed in remote sensing research require implicit feature extraction through data preprocessing or explicit design of features. In this work, we compare recent deep learning models on crop type classification on raw and preprocessed Sentinel 2 data. We concentrate on the common neural network architectures for time series, i.e., 1D-convolutions, recurrence, a shallow random forest baseline, and focus on the novel self-attention architecture. Our central findings are that data preprocessing still increased the overall classification performance for all models while the choice of model was less crucial. Self-attention and recurrent neural networks, by their architecture, outperformed convolutional neural networks on raw satellite time series. We explore this by a feature importance analysis based on gradient back-propagation that exploits the differentiable nature of deep learning models. Further, we qualitatively show how self-attention scores focus selectively on few classification-relevant observations.

==> images/backprop/msresnet/71459194/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,-0.003260337,0.0015987675,0.006634844,-0.0071392683,0.00954178,-0.005564075,0.016058704,-0.017287342,-0.009712947,0.011613822,-0.007327201,-0.0029730813,0.011028212
1,0.0005766974,0.002868336,0.00054893416,-0.0027964371,0.00084027555,0.0007996412,0.0009155277,-0.0016635767,-0.002501948,-0.0012472457,0.0023895153,-0.00016622385,0.0005002478
2,-0.003651556,0.0045172963,0.0033155777,0.0008072619,0.0026506593,0.0031531719,-0.0013781223,-0.0022350857,0.0011913026,0.00014441501,0.0045675617,-0.0037026939,-0.0031413983
3,-0.001194307,-0.0012845427,0.00010996158,-0.0037108578,0.0025639844,0.0006917061,0.0022888272,0.0016583155,-0.0012291273,-0.0030699305,0.001701382,-0.0016738509,-0.0020984125
4,0.0025509382,0.00026006985,-0.0055101546,-0.0012561129,-0.0021253633,-2.1341337e-05,0.0022965951,0.0009937333,-0.00087692303,-0.0007449203,-0.003616379,0.00084873266,-0.0032220576
5,0.010935755,0.002862866,0.0014051213,0.0015002195,0.0004684078,-0.01027786,-0.004475227,-0.0039362535,-0.0049615745,0.0015726793,-7.105926e-05,0.0029500243,-0.0009333524
6,0.0012119345,0.0014836037,0.0012913044,-0.0024052558,0.0010581266,-0.00048244002,-0.0022191454,0.0024957499,0.002245821,-0.002021595,0.001514202,-0.0024818783,-0.0016002822
7,-0.0032058428,0.00388531,0.00550277,-0.004718436,-6.810296e-08,0.009532053,-0.011723671,0.0032729956,0.01428337,-0.0005152505,0.0013925742,-0.010946307,0.00025476498
8,-0.003829993,0.0068715406,0.004783532,0.002423433,0.0015464855,0.0018258017,-0.0036389695,-0.001215819,0.0017316795,0.00079182704,0.00076647854,-0.0034715938,0.0030087975
9,-0.0013180617,0.0016107591,-0.0015086883,0.0017726698,-0.0049607437,0.004367824,-0.009056832,0.008619219,0.008519474,-0.004745431,-0.0013563961,-0.0048743263,-0.0003096559
10,-0.0047788103,0.011972352,0.028930498,-0.00070555625,-0.024550494,0.032689456,-0.0558758,0.08082997,0.038122695,-0.040717356,-0.010331847,-0.00354118,-0.016067065
11,0.0039793747,0.0063412986,0.017458854,-0.0016051541,-0.015456151,0.019423785,-0.019578224,0.050813872,-0.001048025,-0.03345892,0.001805481,0.0036838418,-0.009111755
12,0.0029720222,-0.00036870793,0.0017177991,-0.006065016,-0.00066808524,0.0010392849,0.0053843423,-0.0020292662,-0.0038194857,-0.0033602414,0.0023753482,0.0028324975,-0.0022695577
13,-0.00013890227,-0.0015395693,0.001597716,0.0015011302,0.0009106625,0.00013113322,0.00080254115,0.0014128813,-0.00019254145,-0.00051172136,0.00046088742,-0.00016267328,-0.0004433534
14,9.736474e-05,-0.0028436135,0.0010205717,0.00028838575,0.0028817398,0.0016832815,0.0016283256,0.0009905726,-0.00054051593,-0.0017318025,0.00046797475,-0.00085422007,-0.0046022073
15,0.0002144505,-0.00044581032,-0.0002996108,2.3913402e-05,0.00047067832,-8.485439e-05,0.00017261147,0.00022436921,0.00011215629,-0.00010992089,0.00017267452,-7.941258e-05,-0.000442883
16,0.0005871698,-0.00053720525,-3.7105263e-05,-0.00058548,-0.00077207095,-6.544063e-05,-0.0006572865,-0.00025657698,0.000666484,7.279776e-05,-5.5189244e-05,0.000530808,-0.0012511169
17,0.00056615786,-0.0013503169,3.9206934e-05,0.0005013469,-0.00016736482,-0.00017665798,3.0283663e-05,0.0012116634,0.0015922901,0.0008152829,-4.0255836e-06,0.0004837201,-0.001176476
18,-0.00040146377,-0.006451332,-0.0051808767,0.0012858779,0.00203266,0.0067540877,-0.005506275,0.0025081027,0.0061299317,0.0012303668,0.0006002893,-0.008132749,-0.0031152996
19,0.039338622,-0.0046832208,-0.025380848,0.0102551,-0.010772822,-0.00021713681,-0.05255721,0.018101951,0.0045437897,-0.029031994,0.02831367,0.0057487227,1.4912803e-07
20,0.009554579,0.001360585,-0.012495474,0.006992491,-0.014740743,0.0094630085,-0.035810422,0.029090934,0.014506058,-0.022414843,0.012073603,-0.003149323,-0.002305978
21,-0.0002675209,-0.0029996405,-0.016317373,0.0076953755,-0.017080916,0.014561329,-0.03677809,0.037878014,0.025544362,-0.019708065,0.0026819785,0.000734352,-0.0056942985
22,-0.0002799877,-0.0046397178,-0.00606623,0.0017337145,-0.005814679,-0.0034649286,0.002400931,0.010377015,-0.004303313,-0.010060545,-0.0016182737,0.008917969,0.002367326
23,-0.0235112,-0.007087807,-0.012860691,0.010326513,-0.011424371,-0.013126041,0.04449007,0.0082791755,-0.022677395,-0.020222064,0.00018819608,0.035965987,0.0019147723
24,-0.009023502,-0.0060111964,-0.0045495294,0.0021071308,-0.001223715,-0.007642009,0.028846063,-0.0074842796,-0.02248592,-0.0080676535,0.005638372,0.02121956,0.005464782
25,0.015480099,-0.002005931,0.004656621,0.0005118841,0.013201494,-0.047382977,0.07472427,-0.055301137,-0.0703104,-0.006189119,0.0066062184,0.043920506,0.018169971
26,0.021350384,0.010352123,0.008930165,-0.0014221395,0.010015378,-0.020591898,0.017856114,-0.031946264,-0.02309031,-0.0043948563,0.010701869,0.0126616135,0.0031176056
27,0.007035361,0.0055125854,0.0049037915,-0.0052866046,0.0054698302,-0.009210216,0.012025109,-0.016950937,-0.012056379,0.0003752187,0.004486056,0.008933774,0.00257425
28,0.014649277,0.010740457,0.021076206,0.0037773806,0.028292397,-0.05078772,0.08066526,-0.076525375,-0.06721771,0.015507371,0.0038106032,0.02556832,0.012339066
29,-0.0003356681,0.00095423375,-0.0006802904,0.0032642002,0.0020955508,-0.0039701047,0.006719948,-0.006936522,-0.0011123484,0.0024169467,-4.6696776e-05,0.0016489773,-0.0007644156
30,-0.00259404,0.0077421158,0.0037872917,0.0001713777,-0.004487812,-0.015343171,0.008072416,-0.009793701,-0.0005218324,-0.005697905,0.0148677565,0.013260747,-0.0039429553
31,-0.0024861558,-4.2049753e-05,-0.0024333673,0.000440021,-0.0006088117,-0.000694553,-0.001056963,0.00037095463,0.0017883066,-0.002034505,0.0032284567,0.0025853731,-0.0001060015
32,-0.0029805035,-0.00043025732,-0.00070943346,0.0032988307,-0.0007022064,-0.0010062087,0.004736089,0.0009709121,-0.0016362623,-0.00069885096,-0.0027623568,0.0022253664,-0.0015032629
33,-0.025389414,-0.0081123365,-0.01240659,-0.001503547,-0.005283931,0.0072571803,0.022369355,0.009034153,0.0035527153,0.001215009,-0.010712329,0.007836082,-0.0039179446
34,-0.0036465852,0.00058433803,0.00041865616,-0.004279382,0.00093333505,0.0013526377,4.640664e-06,-0.0015313977,0.00239647,0.006716389,-0.0022521531,-0.0015408377,-0.0005682972
35,0.013074694,0.0070538498,0.017072387,-0.02042865,-0.002085222,0.03759647,-0.07829806,0.027940802,0.0509234,0.015276163,-0.0058517987,-0.045590572,-0.0104033295
36,0.018679675,0.005464522,0.0059431177,-0.0060002417,-0.0030801743,0.026978776,-0.069412336,0.028315734,0.040031947,0.0026051938,0.0013215253,-0.034697577,-0.010163631
37,0.004986485,-0.002076981,-0.00097633014,-0.0006231534,-3.2550728e-05,0.0035745897,-0.009544895,0.0048192577,0.0020043107,-0.00050783023,0.0018111732,-0.0043382356,-0.0015502429
38,0.0019089163,0.0007315243,0.0020340476,-0.0021226995,0.00044755696,0.0010204657,-0.0010722715,-0.0004762001,8.4292566e-05,-0.0003954576,-0.0014756793,0.000121873054,3.37916e-05
39,-0.0016980721,0.0020357354,0.00039655252,0.00024989297,-0.0005321341,0.0016850329,-0.0023526915,-0.00026704217,0.001776794,0.0011347617,0.0008098532,-0.0037276573,-0.0011345728
40,0.016284473,0.009496381,-0.008539403,0.002791578,-0.0063706664,0.01876938,-0.059717786,0.021526143,0.040445108,-0.005627199,0.017317811,-0.032166883,-0.013454732
41,0.008321917,0.014493655,-0.026793493,0.039367057,-0.025037386,0.034825224,-0.10611961,0.060065784,0.08549465,-0.00070546335,0.01191327,-0.054682877,-0.03187912
42,-0.010184523,0.0019174876,-0.010766454,0.017602237,-0.013224147,0.00639061,-0.015492894,0.03431228,0.008776527,-0.0060475613,-0.0016639467,-0.0022747056,-0.007655164
43,-0.0074321795,0.00089700136,-0.0066733416,0.003295255,-0.002680243,0.0034711033,-0.0011608232,0.008261793,0.0013185483,-0.0016495325,0.0027060206,-0.0038430735,-0.003255086
44,-0.001159261,-0.0023232792,-0.0061995317,0.0041763824,-0.005703816,-0.0065805595,0.0064161336,-0.00018801264,-0.007254217,0.007331578,-0.0039941072,0.008630753,0.0068599307
45,0.0073735258,-0.0084362915,0.00019234035,0.007207213,-0.0035528075,0.0013580404,0.0063999128,0.012169905,-0.018563502,-0.0022038673,-0.027372021,0.0074193953,0.007538413
46,0.0030709354,0.00014069147,-0.000900927,0.0035464487,-0.0054212552,-0.0019206288,-0.00012150284,0.0026210032,0.000111096735,0.0019280022,-0.0031529842,0.0026693922,0.00039774494
47,0.0009190658,0.0016719515,-0.0011822785,0.0020862042,-0.0019243995,-0.0009075138,-0.0015972246,-0.00074262667,0.00040253546,0.00013036838,-0.00072981603,0.0017067362,0.0025294446
48,0.006573172,0.0028154673,0.0077245776,-0.0005603854,0.006145862,-0.0021464545,0.004616469,-0.0150024975,-0.0062979856,0.0055767028,0.0004278648,0.0026261974,0.003044397
49,0.0023001437,0.0035270911,0.01327442,-0.011549005,0.019989572,-0.01771827,0.028654424,-0.04485944,-0.018248824,0.015774623,0.0043641585,0.0009755288,0.008143619
50,-0.027146667,-0.013224976,-0.002301669,-0.0009353454,0.033319354,-0.0464795,0.12389751,-0.099145606,-0.06766039,0.041614152,-0.0093468325,0.03278395,0.022051062
51,-0.016743004,-0.012587752,-0.0003187009,-0.018157296,0.025136698,-0.026670098,0.079660535,-0.06920487,-0.041194234,0.030734643,-0.0045353584,0.019959612,0.01979649
52,-0.040985227,-0.015553013,-0.0050729266,-0.014634228,0.022958271,-0.019594459,0.094362356,-0.058620803,-0.035811283,0.03450581,-0.024866292,0.02361825,0.017838065
53,-0.033453718,-0.007686278,0.008340247,-0.020844445,0.014336519,0.009305828,0.03321075,-0.020795554,0.008854984,0.03794017,-0.02474349,-0.016265962,0.0064187893
54,-0.0085941665,-0.000960766,0.0067227455,-0.013244318,0.0011624182,0.015006822,-0.015513073,0.0071005076,0.02145202,0.005777168,-0.0047900835,-0.014606552,0.0001510845
55,0.018716125,0.019479495,0.03778463,-0.02206924,-0.0003195345,0.025519853,-0.0876543,0.02360237,0.051606964,0.014881408,-0.0012545928,-0.05107001,-0.0035370155
56,0.007595072,0.0032150433,0.007539962,0.00028524984,0.0012007998,-0.0028453087,-0.005906665,-0.0007144653,-0.0028270022,-0.004919062,0.0036266402,-0.0007926782,0.0013309083
57,0.020574033,-0.003177842,-0.011825997,-0.008670261,-0.014722726,0.0045764935,-0.033307254,0.02858057,0.008443995,-0.027288873,0.021785539,0.020307343,-0.011369409
58,-0.0012204538,-0.0026473403,-0.003042982,-0.0018743894,-0.0013762042,0.002277176,-0.00015126613,0.004340598,-0.00032800488,-0.0048230514,0.005900977,0.0017307051,-0.0021042337
59,0.00046809274,-0.004398686,0.008559659,-0.004727271,0.005596094,0.0041287183,-0.0026294547,-0.0017682696,-0.0024075084,-0.0013888848,-0.002626684,-0.0080536725,0.005167022
60,0.0011451766,-0.0024364293,-0.0024837053,0.00019173381,-0.0002062979,-0.00018099631,0.0006689128,-0.003391957,0.0018172773,0.007644895,-0.005216853,-0.0027718372,0.0011046948
61,-0.020332184,-0.017376287,-0.019301906,0.020181222,0.002108294,-0.0025504292,0.0357018,-0.0055873953,-0.013635751,0.014834756,-0.015740508,0.002214983,0.007591208
62,-0.0096834665,-0.0027966462,-0.004549511,0.008955128,0.0005535973,0.0030292477,0.0078885555,0.0054051066,-0.005090436,-0.007840614,0.0049340697,0.0025239384,-0.0033481112
63,-0.0036245396,-0.0053228294,-0.0077624936,0.012274916,-0.0036125877,0.005772719,-0.008591723,0.012181377,0.007931027,0.00032545585,-0.005389522,-0.009388028,0.0011640317
64,0.005188487,-0.0004034425,-0.0031197304,0.005201002,-0.005437471,0.002871073,-0.01512767,0.009766103,0.010271865,-0.0005293664,-0.0029376675,-0.0026209282,-0.0034538463
65,0.0017626182,-0.0014206559,-0.0016332524,0.00048199546,-0.0020161723,-0.0010254444,-0.0023412462,0.001267616,0.0014951325,0.0010130915,-0.00046414582,0.0015629292,0.00088136963
66,0.0026150167,-0.0012709415,-0.0022494157,0.0026345497,-0.002200788,-0.0055210716,0.0058559263,-0.0004015388,-0.006036417,-0.0025333376,-0.00026726432,0.0069406847,0.00058705057
67,0.00397434,0.0012928471,-0.0044962303,0.0033476404,-0.002210164,0.00023497737,-0.008725405,0.0034971982,0.006024829,4.8633607e-05,0.0036804562,-0.00220577,-0.0067526065
68,0.0014586081,0.0003573823,-0.00022830664,0.00029521965,-0.00028989243,0.00069481984,-0.002670828,0.0022162213,0.000553397,-0.0010060705,0.00067218207,-0.00080292975,-0.0006645829
69,0.0010869545,0.000630113,0.00057736615,-0.0005242266,-0.000222309,0.00027673945,-0.0015822037,-0.0004112823,0.0010485932,0.00025002618,-8.5388514e-05,-0.00030199662,-0.0002510263


==> images/backprop/msresnet/71459194/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.44957235,0.004207938,0.2801773,0.22953124,0.4321377,0.36723882,0.39797777,0.418359,0.445048,0.46035966,0.4555424,0.47077438,0.19929321
1,0.503044,0.013677776,0.2961759,0.22636987,0.46274412,0.3889439,0.4136942,0.4100872,0.41946155,0.4338935,0.4030195,0.43764567,0.12796693
2,0.57792675,0.007778184,0.34487736,0.25534117,0.5105269,0.43682352,0.47864962,0.49779573,0.51365,0.5307607,0.4799357,0.54178226,0.2740496
3,0.56725436,0.113880575,0.1997237,0.18726422,0.541212,0.46450242,0.51465297,0.53541625,0.55696803,0.56742704,0.5481376,0.57090926,0.32393888
4,0.616264,0.05929633,0.20595847,0.15062514,0.5808969,0.5106588,0.55287874,0.56242454,0.5779849,0.5947293,0.558809,0.60075927,0.2683546
5,0.35447595,0.0026040913,0.22629273,0.18417369,0.31809875,0.260179,0.25909454,0.26501712,0.28072122,0.2904898,0.28198287,0.2929395,0.118570596
6,0.6806304,0.28168663,0.29872537,0.31462657,0.65256053,0.5766964,0.6306479,0.66016483,0.6721771,0.6843348,0.67644376,0.6863855,0.5663072
7,0.4162278,0.03635664,0.13055691,0.12946324,0.3906227,0.3405215,0.3605547,0.37423813,0.4006567,0.41277918,0.39324296,0.4178248,0.19495003
8,0.53377765,0.0050254725,0.2744515,0.17973122,0.5106531,0.45378965,0.49412036,0.51516706,0.54153717,0.5605174,0.5365422,0.5684411,0.25187486
9,0.55690724,0.0054207966,0.46398202,0.38079083,0.5325075,0.4751585,0.5173853,0.5365449,0.55806637,0.57475996,0.5608934,0.587718,0.28286487
10,0.15531014,0.0024557973,0.19042966,0.10848939,0.12232478,0.11010238,0.09905142,0.15262716,0.24160604,0.2765474,0.28438807,0.3126258,0.17802298
11,0.16031152,0.008291015,0.14069194,0.08885936,0.12162434,0.09449512,0.08456226,0.10787961,0.15218286,0.16942038,0.16817592,0.18786667,0.12762938
12,0.590492,0.006263015,0.48579013,0.40324175,0.58820426,0.5206373,0.5647274,0.58236545,0.6010522,0.61703104,0.6183496,0.62660813,0.2952266
13,0.7009821,0.048248105,0.533655,0.4113959,0.697177,0.64441204,0.70713687,0.72460693,0.74221414,0.7631289,0.7606636,0.77991307,0.4256032
14,0.75481313,0.009296915,0.4666205,0.3221452,0.72351027,0.6661228,0.72520584,0.73924,0.7586361,0.78452796,0.74365777,0.79739654,0.33826405
15,0.631031,0.14726044,0.29675755,0.2917671,0.613491,0.5602993,0.6044719,0.62586975,0.65021086,0.6677513,0.656642,0.6799631,0.42889082
16,0.70788556,0.018832473,0.51245105,0.37112534,0.68730754,0.6318733,0.6807725,0.6983713,0.71146756,0.7297227,0.71213394,0.73836607,0.41952327
17,0.8655027,0.051275928,0.49789968,0.35786942,0.8592003,0.80134475,0.8714814,0.8727192,0.8911355,0.92458653,0.8822976,0.9410058,0.3656706
18,0.5342739,0.0029270763,0.42340407,0.34503,0.47374022,0.44416425,0.48270664,0.501019,0.5294524,0.5517763,0.49011233,0.5661538,0.27195412
19,0.12014348,0.0043669296,0.24566449,0.14308126,0.09878044,0.0970282,0.093257196,0.14071263,0.23443213,0.26935226,0.28107548,0.30492508,0.17117229
20,0.14458273,0.020986013,0.18406028,0.1097018,0.11765145,0.108690836,0.094963014,0.13211818,0.22874096,0.26392522,0.25858432,0.28947818,0.11101946
21,0.13559029,0.0014203887,0.19863385,0.090443686,0.10494911,0.09955875,0.06904681,0.120708145,0.29139045,0.35213313,0.3500992,0.38976088,0.117780276
22,0.14126812,0.0037328259,0.08726527,0.040993925,0.1055812,0.08776655,0.05889539,0.08140329,0.18016289,0.21580273,0.20072319,0.2244443,0.053698845
23,0.12696259,0.014218975,0.17684557,0.085769035,0.10370936,0.10206742,0.0698616,0.12064082,0.3190136,0.39266887,0.38838443,0.42573544,0.16005717
24,0.22583869,0.044359807,0.18358082,0.121486746,0.18891768,0.18075404,0.16030371,0.20249759,0.36823192,0.43534872,0.41799554,0.46184477,0.18008348
25,0.10974427,0.0012701236,0.15914051,0.07014034,0.08327389,0.08434102,0.05214926,0.10133361,0.3171059,0.40275344,0.4057807,0.441678,0.1664171
26,0.12558877,0.0013126275,0.17086492,0.07396785,0.09438945,0.09283428,0.059485998,0.10868324,0.32268858,0.41174692,0.39737004,0.45024702,0.11188324
27,0.42261416,0.033030666,0.24243501,0.19961813,0.3935315,0.35671002,0.36578554,0.36770287,0.40556356,0.43718973,0.41081798,0.4473634,0.16528124
28,0.12537247,0.0023113769,0.11796368,0.05484385,0.093486205,0.08175106,0.05652376,0.08782387,0.21627025,0.27151617,0.26777273,0.29600698,0.077316485
29,0.777224,0.0034555797,0.5852729,0.4497925,0.7524154,0.728184,0.7817431,0.77557474,0.8118355,0.85466725,0.7874551,0.8792417,0.261162
30,0.13269642,0.0012481854,0.35872245,0.2091949,0.11406655,0.1104465,0.112898,0.15174651,0.22618003,0.2760785,0.2825878,0.3338714,0.084673986
31,0.9752895,0.58343697,0.27238125,0.32120505,0.93695706,0.8961879,0.939783,0.9653272,0.9713102,0.98448414,0.96543735,0.9788271,0.93346024
32,0.68208104,0.024343442,0.5734242,0.45180383,0.6718813,0.6372616,0.6741867,0.6862483,0.7126982,0.7394132,0.725823,0.7531398,0.4181294
33,0.18349814,0.04165732,0.21806297,0.13908252,0.169227,0.15546,0.14366631,0.17336926,0.2686203,0.31425232,0.31455347,0.34571898,0.13677943
34,0.77302426,0.002579448,0.53398395,0.3448809,0.7746683,0.7362441,0.779689,0.7753677,0.79561925,0.8306101,0.79869694,0.8431093,0.3028724
35,0.12135965,0.0014436863,0.30167955,0.17582852,0.10053856,0.10127318,0.09864894,0.14116172,0.24597982,0.28873616,0.29241848,0.32724792,0.13906306
36,0.14059682,0.0013097186,0.3307709,0.18608993,0.11720227,0.11404734,0.11313618,0.15031749,0.251637,0.30504686,0.30331036,0.35688296,0.078401886
37,0.77398497,0.012764646,0.55446917,0.4155979,0.75595367,0.71928793,0.77236724,0.78789496,0.8131647,0.8405932,0.8090089,0.85236776,0.45483327
38,0.5260344,0.016464917,0.41950232,0.36035872,0.49843532,0.46864662,0.49184024,0.4992745,0.5277554,0.5543246,0.5335852,0.56833965,0.27996606
39,0.9084137,0.19827202,0.2595161,0.2648011,0.8878016,0.8380342,0.88305163,0.8913272,0.899202,0.9156259,0.89263725,0.91365194,0.63633054
40,0.12532285,0.0012160392,0.29206517,0.1711014,0.10132345,0.096893884,0.09085186,0.12250991,0.21013474,0.25214255,0.24958445,0.28926998,0.07390252
41,0.12582047,0.00087278784,0.059384763,0.0314947,0.092410415,0.0704059,0.05214272,0.056418974,0.0815389,0.09152796,0.083109885,0.09375421,0.019477585
42,0.21308213,0.0012134158,0.21949841,0.1454721,0.19040614,0.17085671,0.16588694,0.1740129,0.22287989,0.25484398,0.24151084,0.2730418,0.06337189
43,0.32715434,0.010416583,0.31412083,0.26564586,0.27096957,0.25728697,0.27419078,0.29410875,0.34025747,0.36894873,0.329315,0.3852568,0.19612333
44,0.5603003,0.0028007883,0.32044455,0.20494078,0.55092657,0.5089315,0.521686,0.5118046,0.5326368,0.56131876,0.52821285,0.565853,0.1776905
45,0.13905133,0.0014051652,0.30000082,0.17920965,0.11284248,0.10340198,0.10706078,0.12934935,0.18852028,0.22329074,0.21783513,0.26195025,0.05330503
46,0.6636771,0.120903656,0.35161728,0.29213881,0.69606245,0.6503377,0.6844617,0.68544483,0.6930998,0.704865,0.71663135,0.7009611,0.37069345
47,0.84733844,0.024584722,0.567956,0.44405407,0.82980084,0.7856498,0.8351556,0.8308382,0.84854466,0.8755613,0.8265271,0.88259095,0.37654924
48,0.29483467,0.029235192,0.20191899,0.16256075,0.2693221,0.24893624,0.24892019,0.26696405,0.32078433,0.34861058,0.33833694,0.3669858,0.17728442
49,0.24727228,0.0016956368,0.26805982,0.20740679,0.21459174,0.19064674,0.19153178,0.19896586,0.23531944,0.26262072,0.24256341,0.2808873,0.074495666
50,0.13828985,0.0011038467,0.26723102,0.1628693,0.10936774,0.09599992,0.09334374,0.11208311,0.1670826,0.19872138,0.19125362,0.22919944,0.043482874
51,0.14583838,0.00237098,0.04751241,0.02912664,0.115909174,0.083263494,0.06431898,0.06506819,0.0776023,0.08423737,0.08664757,0.08508911,0.03382774
52,0.13653216,0.0066362782,0.2509675,0.1597755,0.10719651,0.09572662,0.08993602,0.11883382,0.18346308,0.20992975,0.21170272,0.23736125,0.108455405
53,0.13464351,0.0012275928,0.2434606,0.1464106,0.10364919,0.09052092,0.081855826,0.10670782,0.16821168,0.1973193,0.1943543,0.22871375,0.06030079
54,0.32701448,0.13547379,0.24873234,0.20719372,0.30498505,0.27990544,0.2792983,0.3033768,0.3605435,0.38894638,0.38548872,0.4098634,0.2503613
55,0.13720544,0.0012671334,0.25122494,0.15063964,0.105400436,0.0894324,0.08118611,0.10356776,0.16835138,0.19954413,0.19544685,0.22809917,0.065766275
56,0.54464495,0.002697703,0.55388033,0.47414288,0.5276037,0.49760956,0.5342511,0.54931986,0.57620734,0.6022952,0.57094234,0.6196226,0.25635174
57,0.15437,0.0010387794,0.22055793,0.11586304,0.11579542,0.094102964,0.08317775,0.10764169,0.17798366,0.21300763,0.20289625,0.25212663,0.052934133
58,0.5507394,0.06530317,0.39885068,0.33370158,0.5352305,0.48933795,0.52286625,0.5219401,0.5466383,0.57325494,0.538932,0.58757144,0.20711567
59,0.42615074,0.025968343,0.29741392,0.19555366,0.4009084,0.3599915,0.3689441,0.37521735,0.39692625,0.41279897,0.39999947,0.4234544,0.1860383
60,0.4925575,0.022291776,0.3789162,0.29864022,0.4837925,0.4395048,0.46351275,0.47275954,0.49515572,0.5135224,0.4965961,0.52406716,0.23613195
61,0.15311278,0.0015415523,0.21241014,0.12525208,0.114207424,0.08937415,0.07325649,0.10195424,0.16914628,0.19664207,0.19498895,0.22193769,0.09520404
62,0.4649399,0.0021174392,0.42678738,0.3708705,0.4312944,0.37541622,0.4034812,0.40839124,0.4287574,0.44967163,0.4227815,0.46540904,0.14093265
63,0.18130706,0.012391559,0.1667845,0.101914406,0.14949793,0.11251472,0.092407584,0.115118675,0.16553429,0.18414967,0.19103493,0.20362851,0.10286639
64,0.31119055,0.0019567215,0.2135014,0.16239272,0.26473126,0.22721732,0.23097263,0.23662855,0.27271628,0.3013514,0.26677093,0.31918246,0.07008896
65,0.6231027,0.1349524,0.45137966,0.33179662,0.68124205,0.6112276,0.665628,0.68764323,0.6891992,0.69028133,0.7415988,0.68096536,0.45889434
66,0.5296162,0.008401359,0.30250093,0.25265405,0.44860977,0.3748743,0.39059788,0.40355942,0.4128794,0.4224044,0.37105557,0.4254333,0.2504528
67,0.39150375,0.010763165,0.2157331,0.1680059,0.33821994,0.27488545,0.2720099,0.2771118,0.2880187,0.2963668,0.2781857,0.29660657,0.1346843
68,0.4702852,0.15033138,0.24013415,0.22088143,0.44091427,0.3864027,0.41229317,0.43113303,0.45322865,0.4668766,0.45595512,0.47770435,0.3201218
69,0.41105014,0.0026688867,0.34183866,0.27597463,0.38401318,0.33116174,0.35602894,0.36554202,0.38887736,0.4071045,0.37959275,0.41834518,0.124111705


==> images/backprop/msresnet/71459842/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,-0.0021707881,-0.031425256,-0.030811036,0.0055533554,-0.020291569,-0.01230958,-0.057706997,0.020027652,0.069661304,0.0549925,-0.024857935,-0.002871938,-0.01111706
1,-0.0030111463,0.0004362838,0.004046747,-0.004033161,0.0026450753,0.0009734412,-0.0014410652,-0.0038868734,-0.0007188404,0.0050001764,-0.0033360955,-0.0049578357,-0.0029803962
2,0.002712082,0.0035800152,-0.0042850487,0.0023171452,-0.011338472,-0.007288037,-0.0062492155,0.0017277419,0.008944415,0.013518454,-0.008764011,0.0058570188,0.0141020855
3,0.005577713,0.008477608,-0.0006852489,0.020245094,-0.019109817,-0.0075000357,-0.013635508,0.0022202719,0.0035269237,0.011386745,-0.009410115,0.0098938765,0.0064835805
4,-0.00610533,0.02849892,0.000925245,0.014038485,-0.019021912,-0.0064021517,-0.00619825,-0.0018383448,0.008042448,0.01090768,-0.0030409978,0.008987288,0.012328495
5,0.02743363,-0.0018023236,0.016616603,-0.0142347375,0.016804993,-0.0018572448,0.0045412183,-0.007541437,-0.026910622,0.010724649,-0.011717596,-0.012679374,-0.0048967423
6,0.008529281,-0.022384578,0.029262632,-0.033213984,0.010695327,-0.04521196,0.109535925,-0.027555425,-0.107486114,-0.0109567,-0.012053982,0.07361183,0.03158411
7,-0.0049263635,-0.043552823,-0.079606295,0.08715453,0.053630672,-0.1632841,0.35574728,-0.18126811,-0.20826669,0.01387327,0.009274792,0.11230779,0.025152503
8,-0.06023384,-0.025672013,-0.12006645,0.12567334,0.017187586,-0.07211025,0.16431838,-0.09898358,-0.032131806,0.054733858,0.037329555,-0.025389701,-0.0006042558
9,-0.01763522,0.041469216,-0.11491229,0.14265184,-0.014249609,-0.099704504,0.21414053,-0.07496741,-0.019593237,0.048257962,-0.006568874,0.028752321,-0.09691212
10,0.11494644,0.041868158,-0.033493035,0.012865037,-0.086770035,-0.05075399,-0.06155473,0.13791619,-0.0369666,-0.13900614,-0.005544598,0.107683346,-0.08722418
11,0.19895399,0.14797069,0.18892667,-0.12481707,-0.055638373,-0.22789727,0.12566996,-0.007987676,-0.3310134,-0.27871287,0.11401389,0.36534318,-0.01194823
12,0.060961474,0.024755174,0.028875226,0.0034286238,0.00192999,-0.035285685,0.046831857,-0.048436522,-0.029896956,-0.046260618,0.01901262,0.02480773,0.000516725
13,0.044658717,0.06732462,0.08637035,-0.019636542,0.006801241,-0.059039824,-0.025625672,-0.02313317,-0.0518061,-0.03828168,0.048367623,0.020257447,0.0030250652
14,0.049909677,0.07835992,0.092976764,0.032480486,0.11663896,-0.1517667,0.17080012,-0.29599005,-0.12702763,0.025878482,0.08088678,0.0463112,0.044538878
15,0.006944256,0.010039269,0.006428123,0.009418778,0.004637299,-0.00062953134,0.0017560489,0.0011623501,-6.3436106e-05,-0.00047202432,-0.009494487,-0.0041508693,0.008053251
16,0.013389977,-0.004794587,0.009869271,0.011548362,0.010661086,0.009256326,-0.0064200675,-0.02890136,0.0029797712,0.035581574,0.0061264266,-0.03731376,-0.0047997343
17,0.047134742,-0.035807494,-0.22499238,0.101880044,0.12535802,-0.119403556,0.072508894,-0.45316815,0.05666658,0.23297423,0.16872504,-0.15428075,-0.040004645
18,-0.04750356,-0.044284888,-0.099280804,0.048846956,0.002717107,-0.0057591395,-0.00238973,-0.030545335,0.05410819,0.053531785,-0.008822593,-0.017382683,0.001205453
19,-0.06467947,-0.08239994,-0.13934141,0.055005305,0.0758188,-0.07395281,0.1133958,-0.26053548,0.046104223,0.17696655,0.06264505,-0.04880938,0.044183828
20,0.022432258,0.012947332,0.028162505,-0.0040778564,0.044297494,-0.06787485,0.04586329,-0.13280748,-0.04549341,0.011935409,0.02975031,0.02470651,0.027492125
21,0.09216626,0.012348783,0.027452804,-0.01627667,0.023656292,-0.17032096,0.1428276,-0.13731837,-0.17948465,-0.059985507,0.07216477,0.15502904,0.049673893
22,0.14209501,0.036001593,0.018729586,0.002125341,-0.0720826,-0.17665976,-0.009119187,0.014572032,-0.11850935,-0.21875966,0.19722997,0.25513202,-0.0047826474
23,0.020937145,-0.03553386,-0.052292634,0.007958846,0.01372356,-0.045088895,0.102356605,-0.087138325,-0.10741095,-0.051455185,0.09920864,0.08874333,0.023349378
24,0.04270968,-0.05698617,-0.09255207,0.067316085,0.11731074,-0.12664838,0.22275133,-0.27566546,-0.16252789,0.08713922,0.065926485,0.022137191,0.06408586
25,0.018258257,0.012527516,-0.012212626,0.03615071,-0.0042574415,-0.02827472,0.008094775,-0.01179863,-0.009048875,-0.059840728,0.03152456,0.019132147,0.002135724
26,-0.0945665,0.08547129,0.06990072,-0.08659926,0.032959342,0.2765669,-0.41810855,0.024323095,0.46961907,0.23165327,-0.044710003,-0.40655163,-0.07604603
27,0.009874216,0.041063994,0.058155388,-0.023176612,0.053771377,0.048945256,-0.20108074,-0.07478141,0.20275077,0.23735684,-0.06240205,-0.24793904,0.002432901
28,0.10757492,0.09338798,0.18893272,-0.025254333,0.0871789,0.059633236,-0.2640772,-0.027575614,0.11590659,0.1637934,-0.01501248,-0.29743004,-0.017612658
29,-0.0005102444,-0.005776172,0.01143068,-0.011457123,0.0056151655,-0.004670426,-0.0036399928,-0.0027779993,-0.009869494,0.016740447,0.0010411025,-0.008086172,-0.007921984
30,-0.010213277,-0.010361465,-0.011142575,-0.03434306,-0.005498406,0.011822262,0.007882971,0.0049911025,-0.004918804,-0.0019495654,0.0059486246,0.012490426,0.009251657
31,-0.01298139,-7.478532e-05,-0.0016875913,-0.012538932,0.0017729015,0.010418348,0.005897795,0.012210449,-0.0062008873,-0.00607841,-0.0067821844,-0.0014048901,-0.00822621
32,0.0670947,0.04772215,0.07825772,-0.025796756,-0.10939104,0.14304334,-0.3981377,0.3344637,0.16957986,-0.15732086,0.027450792,-0.080460876,-0.04598065
33,0.06110197,0.009307554,0.049132552,-0.026592128,0.01749984,0.009739066,-0.10027115,-0.01280834,0.02870368,0.030581929,0.008181104,-0.047424592,0.03402234
34,0.24442549,0.14526469,0.18419547,-0.062446162,-0.013616521,-0.0056716744,-0.4324522,0.08483296,0.07272985,-0.08298794,0.14447495,-0.11181511,-0.03926367
35,0.1485732,0.0765684,0.12012167,-0.12339109,-0.15397584,0.215551,-0.63005304,0.4412103,0.24643688,-0.24535415,0.09902331,-0.086733855,-0.07429929
36,0.10014373,0.03584172,0.07066422,-0.065972984,-0.065756,0.078830786,-0.26916003,0.19955377,0.063993394,-0.13975064,0.034606595,-0.022031017,-0.008446816
37,0.020893965,-0.031823106,0.046884462,-0.039420735,-0.0020284227,0.02413838,0.0022322848,0.07166173,-0.072256334,-0.06426572,-0.0684268,0.05527755,0.07149252
38,-0.10867306,-0.0817903,-0.15091287,0.11637412,-0.061452337,0.018613683,0.1779124,0.06176555,-0.08931583,-0.09735605,-0.006307527,0.15001988,0.021549085
39,-0.0042749867,-0.010168453,0.014931957,0.021361288,0.022939384,0.00032667888,0.011206885,-0.026209459,-0.027328033,-0.0059825275,0.024235625,-0.0074821436,0.0048271324
40,-0.0020610474,-0.021401146,-0.025269978,0.018051438,-0.01182394,-0.0014999127,0.0026267474,0.024209034,0.020380054,0.018240273,-0.010452395,0.00896008,0.0033869613
41,-0.1729257,-0.031077836,-0.4084886,0.30622023,-0.18141928,0.24057604,-0.19990943,0.34838146,0.46990252,0.040408835,-0.052890927,-0.21821947,-0.26647252
42,-0.30907452,-0.12487368,-0.50982004,0.34565204,-0.17145003,0.25992104,-0.041375205,0.40821385,0.37789983,-0.03441554,-0.04781244,-0.090828866,-0.24230535
43,-0.03237446,-0.010109818,-0.054204196,0.0046018297,-0.011024619,0.04965707,-0.012280251,0.02380801,0.052965738,0.0062834546,-0.017139947,-0.02317932,-0.02590235
44,-0.048862148,0.006145919,-0.0838544,0.034128007,-0.011477388,0.06870598,-0.075563855,0.02681504,0.16573633,0.04527337,-0.0047857906,-0.099967554,-0.05935794
45,-0.044332586,0.0043116417,0.01528931,0.026977818,-0.0072861444,0.0053329,-0.002111915,0.039538365,0.011941588,-0.03135778,0.011320298,-0.0073499037,0.03111054
46,0.01305015,-0.016399786,0.086825445,-0.09926602,0.08931712,-0.19818462,0.2995245,-0.23574106,-0.36544156,-0.06572001,0.07866792,0.21998367,0.16299045
47,0.019474454,-0.01753156,0.034381296,-0.05698374,0.03360235,-0.044743173,0.09478011,-0.09774454,-0.09408007,-0.009267634,0.016504582,0.051107172,0.045939356
48,0.070129484,0.0068911477,0.30193532,-0.18840328,0.1677485,-0.08870099,0.1762939,-0.2690467,-0.24979179,0.13078853,-0.083949,0.0039675217,0.1533639
49,0.0011664322,-0.012763778,0.2043966,-0.14883153,0.1225955,-0.03448677,0.12687449,-0.19204599,-0.10473624,0.1843467,-0.13141459,-0.0596143,0.10973519
50,-0.12758012,-0.05266791,0.14515796,-0.18708476,0.16609573,0.050793532,0.22710244,-0.23098648,-0.055731807,0.2986416,-0.23134434,-0.10864292,0.08381787
51,-0.058869947,-0.018441875,0.13114339,-0.1641015,0.070557736,0.094806604,-0.04349645,-0.017523289,0.047960542,0.15904935,-0.17087111,-0.11657216,0.043207746
52,-0.1674723,-0.0024001389,-0.0071400255,-0.0752116,-0.031989463,0.25354964,-0.12154248,0.24867754,0.25934848,0.102347195,-0.15100534,-0.20016542,-0.11904676
53,-0.011261764,0.025210274,0.06898019,-0.12070252,-0.124324635,0.12130509,-0.23709989,0.32976365,0.06659429,-0.17273882,-0.028237488,0.05798846,-0.04427338
54,0.005224452,0.0040498595,0.0076224934,-0.030373542,0.002672196,0.009130832,-0.009458532,-0.0019767177,-0.0011832692,0.006172703,-0.0039736233,-0.008413479,-0.010934323
55,-0.05043557,-0.01718617,-0.052725144,0.02580813,-0.07083832,0.054842986,-0.04778977,0.12981047,0.047770716,-0.047074877,0.002689059,0.03321106,-0.0306653
56,-0.13468389,-0.03879032,-0.0076488103,-0.053562555,-0.15032418,0.2670368,-0.18826307,0.47899285,0.19449237,-0.20373976,-0.108108096,0.024491528,-0.08472933
57,-0.012042653,-0.003742776,-0.010022081,0.0037151026,-0.022248875,0.018372048,-0.0031802594,0.05991836,-0.01641961,-0.05275312,0.0178021,0.016384393,-0.0007499213
58,-0.015505951,-0.019950818,-0.015393844,-0.016331071,-0.016446432,-0.0027652467,0.043445695,-0.0047624297,-0.046460137,0.001782937,-0.009542821,0.055046447,0.034563944
59,-0.0564278,-0.04783798,-0.004969148,0.0400259,0.025187211,-0.11750642,0.2744375,-0.15698698,-0.18641889,0.025291815,-0.058358666,0.17090571,0.08503494
60,-0.09091562,-0.04467088,-0.0095109055,0.02656012,0.026545376,-0.077882156,0.26744592,-0.11200306,-0.14039959,0.030038336,-0.0664531,0.101817526,0.053936042
61,-0.002259246,-0.014409067,-0.006021228,0.010689231,-0.011037988,-0.0026112332,0.013208008,0.008387034,-0.01505515,-0.013346153,-0.009080207,0.01942774,0.016746247
62,-0.053621914,-0.038159084,-0.02525331,0.0603325,-0.00636808,0.021621753,0.079641715,0.052145272,-0.02162072,-0.0318897,-0.045115944,0.003991567,0.019613773
63,-0.005111866,-0.0040005883,-9.940547e-05,0.002913006,-0.006954434,0.0063171843,0.005181018,0.012411003,-0.0032488299,-0.005781778,-0.005180664,0.0047525307,0.0050406624
64,-0.0057328152,0.0027861646,0.008827243,0.0025919545,0.016822154,0.01155357,0.013360241,0.002874977,-0.015536571,-0.010284601,8.414849e-05,-0.01415851,-0.003991599
65,-0.028470462,-0.016140424,-0.017969344,0.022172967,0.010875139,-0.046904087,0.14191554,-0.018667584,-0.14487587,-0.08326475,0.017073158,0.10703897,0.050768185
66,-0.005788183,-0.008310157,-0.0045477506,0.0072385673,-0.0055724005,-0.000166254,0.02427796,0.0043860073,-0.0008927393,-0.019808507,-0.0014575352,0.014528658,-0.00018878712
67,0.07891788,-0.00951126,0.0075574955,0.0012640161,-0.029752156,-0.0642152,0.024087504,0.024415785,-0.10943941,-0.08788222,0.0035284904,0.11219381,0.018596373
68,0.0065586343,0.00088360696,-0.00036164914,0.0011530374,-0.0001437742,0.0017251984,0.004490854,0.0155179575,-0.004513786,-0.019182764,0.00556475,0.0024473267,0.0065626204
69,0.0025333816,0.0027405939,0.0012700057,0.003546772,-0.00024461577,0.0029456946,-0.008084335,0.0026830998,0.00684577,-0.0046262764,0.0005897744,-0.0043662735,0.0028279459


==> images/backprop/msresnet/71459842/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5533827,0.036169536,0.3473275,0.28019172,0.5171337,0.4441596,0.48221236,0.47891998,0.4917013,0.51165366,0.4741656,0.5194673,0.17139989
1,0.77835023,0.3450525,0.3311624,0.339668,0.7547783,0.6630305,0.74607414,0.77971506,0.7963759,0.8079721,0.79548216,0.81417304,0.6325495
2,0.7326214,0.024494179,0.4398042,0.3178857,0.71280324,0.62213933,0.68529993,0.71013916,0.72104204,0.7341206,0.71457255,0.7356118,0.3970197
3,0.60616744,0.048039556,0.2524162,0.17690358,0.5732622,0.50271916,0.54487956,0.5532408,0.5694295,0.58464175,0.54482543,0.5898807,0.23824395
4,0.5778825,0.015077717,0.26791364,0.18686861,0.5127862,0.44556308,0.4667985,0.47337022,0.47903195,0.4927956,0.44512635,0.4961261,0.20928667
5,0.8112801,0.26658076,0.30467173,0.3416926,0.7826231,0.70043355,0.78027,0.82173485,0.83707476,0.85455865,0.8347044,0.860999,0.69238454
6,0.37455094,0.039711438,0.14406124,0.13254353,0.3487634,0.30480382,0.32274047,0.3403567,0.37428913,0.38970393,0.3750161,0.39991274,0.19434236
7,0.26495704,0.0018554435,0.092205845,0.068840586,0.23893405,0.20638113,0.21749517,0.23651354,0.2564658,0.2683325,0.26088437,0.28050098,0.1220763
8,0.3073934,0.0016234731,0.10053519,0.072844766,0.30031323,0.2741202,0.30747235,0.33651033,0.36332121,0.37799898,0.36694032,0.39178643,0.17269938
9,0.22751342,0.0020864578,0.13745952,0.10129713,0.21023412,0.18931466,0.20325102,0.22633755,0.24943669,0.26287454,0.25736633,0.2744022,0.14817944
10,0.21871157,0.003536718,0.199119,0.16988721,0.19886868,0.17920668,0.19905941,0.22371891,0.24433367,0.2573785,0.25802,0.2752597,0.14736465
11,0.23548138,0.019693224,0.31890687,0.26502308,0.21628277,0.19650313,0.22643453,0.25795174,0.2971334,0.3170581,0.32366434,0.34406394,0.23124412
12,0.57467127,0.00629863,0.521269,0.43115884,0.5603417,0.5037812,0.55911666,0.5856828,0.6123907,0.63488305,0.6177627,0.652275,0.30646053
13,0.37153393,0.1143048,0.28884345,0.23364453,0.35726115,0.31594038,0.3332365,0.35842836,0.38754115,0.40390062,0.41104686,0.4226224,0.27665508
14,0.31898418,0.046456464,0.30485073,0.2573619,0.2850341,0.25858274,0.2752912,0.29746854,0.32835153,0.349825,0.33444375,0.37036014,0.18746617
15,0.7186944,0.17670594,0.35420322,0.34549722,0.69904333,0.64027673,0.6953378,0.71571296,0.7343845,0.749914,0.73986197,0.7611669,0.5184003
16,0.77935725,0.02080923,0.5295128,0.39269912,0.76372904,0.7040594,0.7610462,0.7767102,0.7882177,0.8070589,0.7828988,0.81356186,0.43839988
17,0.15578741,0.0086449925,0.18217808,0.13004375,0.12866007,0.11365673,0.11958123,0.13743985,0.15573741,0.16947922,0.16668837,0.1843865,0.08223309
18,0.5339886,0.0039502922,0.58836424,0.49924213,0.5087051,0.49095917,0.5450969,0.57455444,0.609917,0.6387148,0.6076055,0.6616506,0.31905645
19,0.1480304,0.0053789485,0.29469427,0.25716186,0.13838834,0.14040418,0.16529153,0.18792358,0.2106281,0.22528082,0.23035505,0.24574986,0.14142723
20,0.4274007,0.24435265,0.24051051,0.23841304,0.37525472,0.35084412,0.36700016,0.3925767,0.42497534,0.44458094,0.42196262,0.45608863,0.3755886
21,0.23439668,0.030742485,0.17317025,0.13521582,0.19681653,0.17506386,0.1671921,0.18265736,0.23556936,0.26378152,0.2472905,0.2766855,0.12187839
22,0.14809008,0.0037062878,0.29637155,0.2567246,0.14410923,0.14821763,0.17157604,0.19056198,0.23915175,0.26480663,0.26395226,0.28732985,0.11162332
23,0.1651944,0.0013305257,0.2993215,0.24253036,0.15693891,0.16079491,0.17784233,0.19868039,0.2560999,0.28608352,0.27104238,0.30668038,0.07559159
24,0.13657704,0.0015187679,0.25670183,0.20245405,0.12731113,0.13189925,0.1389266,0.16636507,0.24132176,0.27076855,0.26781997,0.28936824,0.1141788
25,0.56743413,0.075503275,0.28873846,0.25490674,0.5399565,0.5034514,0.52837574,0.5352734,0.5866541,0.6244534,0.5972171,0.64033955,0.29766187
26,0.14054626,0.0075190654,0.21757054,0.12829652,0.1161841,0.11661092,0.09268989,0.14231843,0.3221174,0.39458743,0.3812804,0.42233104,0.12525019
27,0.1418856,0.0012733191,0.197793,0.10000087,0.111818925,0.10920834,0.07586631,0.1249724,0.33015588,0.42310962,0.3963046,0.45556068,0.07401711
28,0.13584994,0.0013288157,0.18174034,0.08940088,0.10772235,0.10205491,0.07127642,0.11385556,0.3141048,0.41919306,0.40766463,0.46013504,0.09238448
29,0.99825907,0.58814067,0.2515685,0.3028829,0.9703967,0.92221063,0.9664289,0.9927162,0.99483865,1.0038203,0.99172086,0.9949596,0.9593015
30,0.47794032,0.0057168244,0.42959815,0.35616764,0.44227484,0.41332218,0.4263114,0.4402554,0.5007773,0.55005527,0.52031016,0.5738672,0.19560896
31,0.76741135,0.0033315879,0.55036646,0.35859674,0.76302665,0.7264346,0.7700008,0.7667459,0.7891627,0.82114786,0.7899082,0.83472455,0.3213784
32,0.13801742,0.002979862,0.2547455,0.15799502,0.12502004,0.13623409,0.15765275,0.20477256,0.27867737,0.32532695,0.3228605,0.37318558,0.097834416
33,0.5785972,0.01284274,0.21428321,0.15532012,0.5466907,0.48901266,0.49855396,0.49349487,0.50908446,0.5303323,0.4996513,0.5307598,0.19722617
34,0.17353785,0.0042881253,0.37477463,0.25749236,0.15592213,0.15130202,0.17475672,0.18852733,0.23628205,0.28484294,0.27253118,0.32900557,0.04712134
35,0.14711133,0.0014551567,0.36066046,0.2531981,0.13617986,0.13593325,0.16704433,0.18125628,0.22192854,0.25819722,0.25663942,0.29954937,0.061258662
36,0.15350552,0.0016183219,0.38940108,0.27379945,0.14344847,0.14744478,0.18523708,0.20559697,0.2481824,0.285407,0.28006744,0.32908943,0.078075245
37,0.17889813,0.02639982,0.25072148,0.2014735,0.16527052,0.15598042,0.1715649,0.18628576,0.22148663,0.24821405,0.2488119,0.27383336,0.10353793
38,0.1816559,0.017048666,0.28983897,0.22932377,0.15985073,0.15346433,0.17496172,0.18825813,0.22215173,0.24771646,0.23727095,0.27345076,0.086804494
39,0.5640353,0.0077970685,0.346433,0.19226988,0.5805527,0.5425496,0.56597775,0.5658055,0.58592945,0.6061481,0.60782075,0.6165137,0.24528784
40,0.8963971,0.016503144,0.6141354,0.48771533,0.89432305,0.8486611,0.9047488,0.9047883,0.91776615,0.94638693,0.9061589,0.953129,0.4319566
41,0.16135092,0.0011475305,0.12214191,0.08620511,0.13180365,0.11077796,0.104600936,0.10748513,0.12383006,0.13268875,0.12228672,0.1358212,0.02924889
42,0.18025984,0.022902815,0.29334566,0.2366002,0.16213498,0.15821849,0.17587605,0.18975122,0.2231586,0.24991177,0.24068943,0.27491802,0.080680944
43,0.41164947,0.0022148804,0.3841295,0.31775415,0.40396434,0.36890334,0.37978545,0.3751746,0.40067905,0.4266376,0.40550077,0.43738738,0.115674116
44,0.2638366,0.03411454,0.24020581,0.1865111,0.24830705,0.22750086,0.2295659,0.24077663,0.2811182,0.30966276,0.30361652,0.32850006,0.1252701
45,0.26382878,0.03410409,0.2402323,0.18655358,0.24828868,0.2274871,0.2295588,0.24077725,0.2810998,0.30961794,0.30360338,0.3284743,0.12523197
46,0.12574969,0.0012235475,0.036014766,0.01967523,0.09205193,0.062094595,0.04388901,0.043947987,0.052729633,0.05544527,0.0588706,0.054302633,0.020928847
47,0.37681335,0.038245257,0.12797801,0.117346965,0.34496433,0.31284553,0.31644392,0.33140305,0.36490026,0.38363108,0.37348756,0.39577645,0.22660019
48,0.17054409,0.017116165,0.18746269,0.13726175,0.13965142,0.12534305,0.12035224,0.1379814,0.1828463,0.20397632,0.18892698,0.21819983,0.06408626
49,0.17054409,0.017116165,0.18746269,0.13726175,0.13965142,0.12534305,0.12035224,0.1379814,0.1828463,0.20397632,0.18892698,0.21819983,0.06408626
50,0.15877755,0.0012622518,0.2720164,0.2030704,0.13563593,0.131294,0.13000205,0.16337721,0.24048008,0.2725275,0.2688548,0.2957873,0.10303078
51,0.1470963,0.0013578014,0.25168306,0.17840084,0.12727436,0.12240204,0.118431315,0.14630009,0.22707191,0.25980005,0.25351658,0.28315732,0.07271411
52,0.172054,0.0010139246,0.12247859,0.07806549,0.13195147,0.10473638,0.08510215,0.09917944,0.14264446,0.16025305,0.15641281,0.16928889,0.05617865
53,0.32306057,0.0017005948,0.3133482,0.19420199,0.30847132,0.28251714,0.28751913,0.30598253,0.37289688,0.40900606,0.3990722,0.4370052,0.12222335
54,0.5740517,0.0025614232,0.48419613,0.40815482,0.5360799,0.49086368,0.5207363,0.53026426,0.55110484,0.5714211,0.53440034,0.5833746,0.24035282
55,0.41268593,0.007007828,0.30856457,0.2033167,0.3929344,0.35449854,0.364866,0.36963648,0.39526132,0.41237274,0.39900416,0.4213681,0.16577323
56,0.26548395,0.11870646,0.19950117,0.16769452,0.23425312,0.2044752,0.20380019,0.21978043,0.24739219,0.2622373,0.25631952,0.27235186,0.18317929
57,0.40452635,0.008301731,0.29810715,0.2272409,0.38218132,0.34566286,0.36448306,0.38192013,0.4144781,0.43421826,0.4120382,0.4472305,0.20595369
58,0.46860662,0.0021274986,0.43183902,0.3597258,0.44585764,0.40751782,0.4382847,0.4434602,0.4636754,0.4832968,0.45342827,0.4979489,0.15544288
59,0.20404802,0.0015101115,0.17020574,0.12541541,0.15757336,0.11684887,0.10810027,0.12082594,0.14416069,0.15934967,0.15134315,0.17067428,0.04830613
60,0.17836116,0.0016739246,0.17043875,0.14150186,0.14363848,0.111194775,0.10708886,0.12174541,0.14363576,0.15367118,0.15360922,0.16471152,0.080064185
61,0.6192675,0.08385105,0.20649953,0.19634514,0.5920859,0.52595997,0.56030244,0.5726048,0.58007246,0.5928726,0.57442534,0.59815806,0.3315788
62,0.18062808,0.0037405416,0.09057455,0.059074923,0.13700531,0.099174626,0.08851755,0.09785736,0.11470623,0.12431042,0.12234043,0.13264735,0.055994667
63,0.6248232,0.07056452,0.33654368,0.2600968,0.63760567,0.55755585,0.6002718,0.609358,0.617028,0.62950003,0.64678794,0.6349766,0.34196475
64,0.60459554,0.011133319,0.5647297,0.40728813,0.60879856,0.5595145,0.6365814,0.67521155,0.71109587,0.7379114,0.72575885,0.7630892,0.373846
65,0.31060863,0.0057202126,0.2500641,0.20939647,0.28740928,0.23071884,0.23040494,0.23615888,0.24817848,0.25358054,0.26460686,0.25560433,0.13507825
66,0.6338953,0.0035868401,0.45744282,0.38638112,0.59312093,0.5056126,0.55123585,0.56955945,0.5771721,0.5912625,0.56866634,0.59748876,0.2709697
67,0.32791108,0.008533341,0.25469393,0.22547723,0.299843,0.24502324,0.24523413,0.25519618,0.27794734,0.29082364,0.28875574,0.29728237,0.13426927
68,0.60816103,0.011576761,0.27417326,0.19936992,0.5647019,0.47312108,0.50960815,0.5174119,0.52353734,0.54011714,0.5137406,0.54649246,0.19243214
69,0.46263388,0.002065693,0.35276294,0.27905065,0.4319596,0.37182558,0.3998926,0.40502605,0.42021972,0.4362325,0.40687683,0.44475633,0.14099395


==> images/backprop/msresnet/71459872/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.019167297,-0.011106852,0.018453037,-0.020157993,0.031664893,0.0036372184,0.021426797,-0.015484692,-0.048463013,0.017375696,-0.01411305,-0.037494585,0.0047724433
1,0.0018021101,-0.009340322,-0.017435083,0.018937351,0.01004537,-0.0016887279,0.02274387,-0.011777782,-0.020176813,-0.0020380202,0.0048460932,-0.0015350804,-0.0027407412
2,0.008452254,0.013367111,0.012446214,-0.00041747902,0.0017840797,-0.008698913,0.00029735628,-0.006869712,-0.012707716,-0.015859867,0.015437502,0.008068782,-0.0078037055
3,0.0018436704,0.013341148,0.026154615,0.0065731737,0.0061860215,0.0012248138,0.002209111,-0.002880095,-0.015758533,-0.027814608,0.022206908,0.005677218,-0.014594248
4,-0.006581884,-0.013322548,-0.00398418,-0.0012913733,0.009448714,0.0027854156,0.029374959,0.0027062125,-0.029159775,-0.02466459,0.0039171525,0.024902437,-0.0017268977
5,-0.006894626,-0.019113317,-0.003511149,0.021128146,-0.021887662,-0.010535335,0.012312592,0.002741687,-0.008449148,-0.0040125498,-0.012425246,0.039292462,0.01822903
6,-0.07110249,-0.055658713,-0.011911625,0.01586465,-0.016326014,0.024746966,0.06692697,0.05920812,-0.07112134,-0.041012563,-0.01583115,0.043601613,0.06455584
7,-0.024623252,-0.010727901,0.020103788,-0.045454144,-0.06365432,-0.041526437,0.118789375,0.1872997,-0.18034315,-0.19027077,-0.044873115,0.21318893,0.029498706
8,0.077283725,-0.018880118,-0.027479295,-0.018418293,-0.10705815,0.012958907,-0.13166752,0.22097455,-0.043396734,-0.14038184,-0.018406985,0.108118966,-0.017303966
9,0.015419806,0.024617115,0.018364822,0.0048028445,-0.10442573,-0.021106344,0.023827279,0.19485302,-0.10186727,-0.18803033,0.042726107,0.14128862,-0.038479406
10,-0.029531147,-0.014966931,-0.00079257693,-0.012121096,-0.007016116,-0.007268187,0.02112222,0.01117349,-0.013701601,-0.031921618,-0.015452619,0.03967065,0.005015422
11,-0.21650147,-0.0636373,-0.13943861,0.032431994,-0.2146295,0.17813624,-0.10177931,0.5190275,0.25146532,-0.22537026,-0.057854246,0.10075147,-0.122235574
12,0.0131582655,0.04301428,-0.017502809,0.021839898,-0.07169054,-0.027019612,-0.08744332,0.09753547,0.057021074,-0.117016375,0.07888859,0.03305705,-0.026702823
13,0.18545,0.051297247,-0.37060463,0.2616454,-0.51300275,0.06314604,-0.8687205,0.81938833,0.5887322,-0.55236655,0.44700772,0.19247298,-0.305531
14,0.024600392,0.0053735096,-0.12066632,0.15097652,-0.23069659,0.049750347,-0.28802502,0.41350228,0.18273054,-0.25327092,0.14053601,0.03267106,-0.08723003
15,0.39701116,-0.038352486,-0.24540648,0.28069505,-0.35850883,-0.20201078,-0.24526751,0.56696117,-0.27013624,-0.7238442,0.40298432,0.5097375,-0.20400506
16,0.2208589,0.0038949419,-0.18283874,0.13199131,-0.07586248,-0.172569,0.09026778,-0.068014614,-0.17225355,-0.22690833,0.24133864,0.22180478,-0.09622075
17,0.32844034,-0.15927443,-0.34946942,0.48465484,0.33688682,-0.91758966,1.3941158,-0.9600706,-1.2972052,0.16863751,0.25394768,0.6615221,0.0077195466
18,0.048127826,-0.17507768,-0.18725154,0.55867547,0.11540271,-0.8272214,1.5642574,-1.0181712,-1.0600345,0.024803886,0.1746661,0.59871286,0.18019547
19,-0.064048156,0.107414186,-0.10581435,0.3318505,0.08743138,-0.35950124,0.7732302,-0.3695186,-0.43542916,-0.039707698,0.055934433,0.2686819,-0.0926213
20,0.14111882,0.12189298,-0.12211271,0.35614157,-0.008404238,-0.66804373,0.8535449,-0.53309774,-0.67940813,-0.16867788,0.14380123,0.514345,-0.021457542
21,0.48547256,-0.031018184,-0.650315,0.6598545,-0.102114424,-0.112410024,-0.2971385,0.052954867,0.11982977,-0.07294832,0.30584228,-0.18748735,-0.31416216
22,0.44981533,0.05519774,-0.46224058,0.3343484,-0.31788275,0.031380564,-0.8626797,0.50024325,0.4603117,-0.55572605,0.2580206,0.16682315,-0.1906372
23,0.33250335,0.082180426,-0.15027817,-0.078176446,-0.015084287,0.11939286,-0.62884206,-0.047110885,0.40527165,-0.23128203,0.35147467,-0.12430162,-0.068598844
24,-0.25994113,-0.0209892,-0.2938153,0.059007093,-0.27476442,0.29737893,-0.39729807,0.51846135,0.5080238,-0.4633299,0.19757338,0.15015654,-0.05144795
25,-0.122208744,0.030737536,0.020466905,0.03131848,-0.05971622,0.15595572,-0.18569463,0.19916639,0.16208176,-0.12869076,0.032785073,-0.09996907,0.0030294433
26,-0.024567734,-0.07667075,-0.010327682,-0.19687217,0.10206885,0.37467593,-0.5916154,-0.23750095,0.4699134,0.22782414,0.19673288,-0.51683646,0.14049959
27,0.16785967,-0.19509435,-0.31610656,0.13801548,0.31520167,-0.12785153,0.21275808,-0.65289295,-0.12281663,0.38236082,0.088333786,-0.15683168,0.19375187
28,0.054161053,-0.0034477059,0.017736465,-0.019253355,0.010738328,0.0019427756,-0.009960098,-0.035649154,-0.0017124028,0.021582332,-0.012652062,-0.011332604,-0.0008899324
29,-0.004280861,0.013180043,0.014554112,0.014080528,-0.008835258,-0.013482672,0.013332179,-0.01241551,-0.025664838,-0.011714206,0.0006875068,0.0022911543,0.04182931
30,0.0074164555,0.0043304805,0.025724744,0.002335635,0.00989811,-0.0036413765,4.5184395e-05,-0.00036435656,-0.0023145843,-0.014092294,0.027410496,0.0002505653,-0.004711993
31,0.008816937,0.018709773,0.03908697,-0.00046045706,-0.03424762,-0.10874822,0.11121693,0.029830243,-0.22576925,0.026863605,-0.05712551,0.14479326,0.086338624
32,-0.16803679,-0.19903019,0.47609425,-0.37361652,0.48762614,-0.20772049,1.0561128,-0.86216986,-0.78370744,0.58187395,-0.65937865,0.0868018,0.43229675
33,-0.34624928,-0.049671337,0.20948927,-0.3120824,0.1784617,0.21078563,0.14809458,-0.14943585,0.09578057,0.46506965,-0.423755,-0.22153136,0.09675103
34,-0.29244974,-0.069100484,-0.17229429,0.0080352295,-0.009443589,0.47991392,-0.40951455,0.2540419,0.74210256,0.3962322,-0.2843099,-0.5746022,-0.17809628
35,-0.06411796,0.036426652,0.048828114,-0.08239296,0.031119896,0.06744762,-0.10046622,0.021144535,0.054385643,0.04192332,0.009987561,-0.07914466,-0.07349029
36,0.03615497,0.1356835,0.13773149,-0.1312106,-0.09711826,0.5270038,-0.88498306,0.5340097,0.65996844,0.049531367,0.01627276,-0.57868487,-0.22235447
37,0.14501129,0.08031752,0.072631046,0.010485037,-0.07210897,0.16804096,-0.5840535,0.33729687,0.3101111,0.04745774,0.04166246,-0.30384618,-0.1258857
38,-0.043477282,0.03778769,0.04913491,-0.09570634,-0.016035391,-0.0008745503,-0.03777667,0.05873443,0.051487844,-0.031587265,0.011217912,0.006193361,-0.03042767
39,0.114526495,0.046579957,0.10429025,-0.19701917,-0.041559856,0.16926637,-0.41175097,0.12627755,0.23010634,0.10235508,-0.0783867,-0.19140893,-0.028180141
40,0.2233441,0.19816202,0.10156383,-0.14855158,-0.03190563,0.28974196,-0.81546235,0.25885704,0.6283156,0.12205167,-0.053787068,-0.37704778,-0.22589847
41,-0.03835256,0.20902155,0.21641986,-0.22817837,-0.025530204,-0.100352876,-0.004033461,0.018015744,0.03738266,-0.04434076,0.1376436,0.030650998,-0.098014325
42,0.010242978,-0.0073588537,-0.010927867,-0.0064578946,-0.013259373,-0.006070065,0.011063422,0.031029407,-0.003573467,-0.032954447,2.012914e-05,0.054973662,-0.024692638
43,0.22268716,0.28238118,0.45724195,-0.21509385,0.30112642,-0.27844787,0.13490118,-0.6490026,-0.2175901,0.2901008,0.043515973,-0.1390958,0.08514581
44,0.065951444,-0.016038898,-0.014874905,-0.033373777,0.016727153,-0.013990071,0.0047571864,-0.028906152,-0.035369862,0.006304985,0.0048051556,0.002297871,-0.01665045
45,0.029546,0.01612047,0.03427975,0.016169148,-0.0054360805,-0.0077940277,-0.010370086,-0.009900253,0.007140225,-0.0010061017,0.010452118,0.002609815,-0.024181312
46,0.2160689,0.31651345,0.59022385,-0.20332927,0.24365526,-0.25876155,-0.11985028,-0.5735969,-0.12119445,0.16230623,0.18755758,-0.2279181,0.080739036
47,0.10734682,0.12537086,0.2062337,-0.17778489,0.1160206,-0.07937971,-0.09584187,-0.27723005,-0.048581872,0.065800145,0.083587386,-0.03410518,0.1063752
48,0.018776191,0.12107541,0.3489895,-0.19052453,0.1323375,-0.12251275,0.07473689,-0.20700648,-0.14110002,0.085027866,-0.033402555,-0.020934224,0.10292578
49,0.0008286964,0.028043307,0.06998842,-0.110935874,-0.017523896,-0.0125840325,0.015523766,0.012238398,-0.01918255,0.03408292,-0.03580311,0.0006896644,0.04915025
50,-0.2911244,0.0032534096,0.2041988,-0.23016521,-0.14018705,0.35603264,-0.25143486,0.52420074,0.2967435,-0.12064547,-0.20570996,-0.06287907,-0.000104473205
51,-0.60313636,-0.11827476,-0.092475116,-0.047537513,-0.04288563,0.5782025,-0.17166916,0.52743477,0.6424264,0.12871057,-0.39241093,-0.3187417,-0.14277023
52,-0.32208365,-0.14109235,-0.07726738,-0.1470319,0.013032445,0.24589823,0.21182588,0.13863868,0.07839357,0.19315839,-0.27050617,-0.09924289,0.0020476878
53,-0.03381147,-0.050958958,-0.066447526,0.0005109478,0.009099751,0.028252527,0.042709813,-0.018741978,-0.018719748,0.04309527,-0.048880596,0.018093005,0.013329346
54,-0.42302456,-0.23771012,0.009550394,-0.056206837,0.12528168,0.12584807,0.5258982,-0.1478061,-0.16858742,0.3326999,-0.3515477,-0.022211742,0.24382733
55,-0.036907606,-0.09876233,0.057968304,-0.060332738,0.03219741,0.043374296,-0.006550544,0.0019681286,-0.013160128,0.09682677,-0.10377205,-0.042526588,0.10225728
56,-0.29368502,-0.15527841,0.19463997,-0.027550127,0.16358241,0.09204177,0.22382447,-0.19324946,0.047124155,0.48894313,-0.38903832,-0.2603208,0.21855406
57,0.0043461965,-0.005532165,0.099561855,-0.100092985,0.09497943,-0.051977385,0.110894874,-0.17324887,-0.08537381,0.17610724,-0.06042893,-0.045599714,0.05607456
58,0.05570224,0.020369407,0.06794785,0.06790011,0.24131718,-0.1941399,0.34382683,-0.54195356,-0.2509861,0.26187178,-0.02757058,-0.10112688,0.12083357
59,-0.044558868,-0.008499042,0.019252993,-0.03755535,0.04230366,-0.019672984,0.12688133,-0.08481625,-0.071960784,0.046104237,-0.042365566,0.029084241,0.044028945
60,-0.072564796,-0.024208158,0.10806583,-0.1377485,0.04477051,0.018354597,0.20739621,-0.012818988,-0.18139747,-0.0047973916,-0.12267635,0.09095173,0.15545803
61,-0.0025395695,0.0060213674,0.095504396,-0.10326648,-0.053841982,0.022008218,-0.006225084,0.14051652,-0.089403175,-0.13968214,-0.0076585235,0.11835304,0.046954963
62,-0.109210536,-0.06079378,0.0062398473,-0.06308546,-0.068515435,0.16135058,-0.054066118,0.31356353,-0.007861091,-0.18661267,-0.08455534,0.076769724,0.038027957
63,-0.19754446,-0.05760176,0.030731525,-0.055744745,-0.0555711,0.13245831,-0.0019423807,0.18935686,0.08937647,-0.005098478,-0.12716684,-0.00065582315,0.053301737
64,0.010678291,0.0014205894,0.0101887975,-0.023648944,0.0010863845,-0.008026071,-0.0050700186,-0.006212915,-0.0125764785,0.016921377,-0.0060222996,0.0049927263,0.013873368
65,0.013223545,0.0020427855,-0.011338083,0.0020385468,-0.006511029,-0.016063333,0.010187556,-0.0016793935,-0.004984485,-0.007922482,0.003042988,0.01743795,0.002578517
66,-0.013017742,0.0071677007,-0.005581593,-0.012117775,-0.014669736,-0.009013642,0.01306356,0.017112415,-0.015704086,-0.041600075,0.025973715,0.026599009,-0.0017739147
67,-0.00477354,-0.0076258485,0.002116459,-0.0042695645,0.0022640126,-0.0016761681,0.016037516,0.006755987,-0.013653129,-0.025390929,0.0038629784,0.022623667,0.0034226123
68,-0.0059386967,-0.019393554,-0.014385847,-0.0068624504,-0.005248538,-0.008464395,0.015765904,-8.6199725e-06,0.00047006528,-0.002552785,-0.0019827823,0.026564566,0.0015858102
69,-0.01174663,-0.014333397,-0.0015081749,-0.010308425,0.0054841735,-0.00984613,0.037814166,-0.0009873178,-0.026268782,-0.00814518,-0.007555315,0.02452423,0.0059628836


==> images/backprop/msresnet/71459872/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5495789,0.035597052,0.3491703,0.2861632,0.51174015,0.43966812,0.47827935,0.475875,0.48918003,0.50785315,0.46957228,0.5168919,0.1710834
1,0.69323677,0.040073033,0.68811285,0.61224496,0.6776825,0.6067788,0.69283503,0.7404426,0.75702786,0.7711178,0.75042194,0.8001573,0.5040168
2,0.69316834,0.01682489,0.3838193,0.27956757,0.66734,0.57773834,0.6303484,0.6520001,0.66476744,0.67703027,0.6579631,0.6813841,0.35682806
3,0.7898932,0.037624456,0.47954956,0.3068893,0.7699965,0.6920383,0.75821996,0.7541917,0.76987106,0.8139865,0.75598174,0.833692,0.21532686
4,0.50949585,0.004063428,0.4531346,0.38189453,0.48773986,0.4300142,0.46890458,0.48008865,0.5008262,0.52019256,0.502401,0.5333161,0.2166072
5,0.630144,0.0175619,0.33825973,0.23273231,0.59202445,0.5258449,0.55717534,0.5629193,0.5676985,0.57892424,0.555131,0.58433867,0.25026867
6,0.40591747,0.0026957423,0.29022762,0.2679584,0.36987436,0.31928068,0.336244,0.3533868,0.38332358,0.3995979,0.38140675,0.41029727,0.17262107
7,0.26872304,0.0016557861,0.07751561,0.052423473,0.21602774,0.17937292,0.17551997,0.19163482,0.21601987,0.22523351,0.22038384,0.23612761,0.10916244
8,0.3101,0.0016262009,0.101748906,0.06725284,0.24826069,0.21745229,0.22896627,0.25457096,0.28960437,0.30537182,0.29948604,0.31823418,0.16330425
9,0.3044702,0.011051091,0.4172262,0.31448668,0.28759006,0.2627977,0.30153647,0.3414689,0.38957042,0.41674444,0.43820274,0.447963,0.29306966
10,0.72736603,0.07564247,0.59013736,0.4495181,0.7206902,0.6709107,0.73948175,0.7596332,0.7737365,0.7879749,0.78780764,0.80345327,0.53382784
11,0.14685327,0.002123144,0.16372412,0.10809945,0.11581474,0.09755677,0.10122161,0.122028165,0.14577642,0.16150503,0.1650571,0.18055403,0.0925405
12,0.72224706,0.17718537,0.355507,0.34802064,0.7004667,0.6421329,0.6982228,0.7193632,0.73900306,0.75359344,0.74237216,0.7648653,0.52214146
13,0.1381249,0.0048983623,0.25310305,0.20371233,0.119386464,0.11489629,0.12441288,0.14936267,0.18709476,0.20568614,0.21123843,0.22705208,0.12971091
14,0.40466136,0.23223199,0.23389815,0.2271643,0.35875416,0.33688036,0.3511156,0.37455305,0.4071752,0.4244942,0.40805295,0.43450502,0.3532929
15,0.14379203,0.017785698,0.1797513,0.13508755,0.12145,0.10935972,0.10697511,0.12755731,0.17478482,0.19577992,0.1896036,0.21255414,0.08206299
16,0.2559475,0.016541157,0.30739453,0.24506168,0.21994367,0.20891681,0.21099389,0.23682216,0.30599737,0.3382203,0.3146154,0.35705033,0.17618307
17,0.14735807,0.0017194323,0.23231943,0.17093079,0.11735295,0.11250044,0.10395917,0.13843505,0.22109301,0.25280175,0.24908231,0.2711727,0.117700435
18,0.1448976,0.0023425764,0.14323166,0.09890218,0.11566943,0.10043515,0.08385655,0.10402085,0.1784059,0.20883155,0.19572206,0.22204421,0.060530785
19,0.22493297,0.030859716,0.16036583,0.11670644,0.19510797,0.17136757,0.15552598,0.17258646,0.23844738,0.26937938,0.2612096,0.2788346,0.11796495
20,0.13290644,0.0037377728,0.23927249,0.17741016,0.1122809,0.11142882,0.10369738,0.13698046,0.24253143,0.28630218,0.28768852,0.31196812,0.11639279
21,0.15071212,0.0012737991,0.23521976,0.16283396,0.1272774,0.12513831,0.11385851,0.14748351,0.25812128,0.3068106,0.29238155,0.33016244,0.07834421
22,0.14798418,0.0012246725,0.2334727,0.16885175,0.12010699,0.11591343,0.106503606,0.13795818,0.24267587,0.29814988,0.29002467,0.32420436,0.0804619
23,0.12968996,0.0013508734,0.22477359,0.16389531,0.10800786,0.10674083,0.100666486,0.1310309,0.23569477,0.2822988,0.28485972,0.30786562,0.11838799
24,0.16260993,0.0014225983,0.2669501,0.18120535,0.13265666,0.12964913,0.119682096,0.15914355,0.29565886,0.35867652,0.34973875,0.39456943,0.106225654
25,0.5508657,0.079205565,0.2773392,0.24576692,0.522331,0.48517773,0.5066964,0.51380897,0.56747574,0.605968,0.5795247,0.62086254,0.29536006
26,0.22386768,0.030649673,0.19012085,0.13491724,0.18977642,0.17100175,0.15790011,0.18666463,0.2927572,0.34112805,0.32667184,0.36023778,0.13950852
27,0.25721246,0.017158188,0.26557544,0.18252423,0.22582053,0.21024345,0.20701037,0.22723995,0.32343012,0.37644422,0.34249562,0.40387565,0.10383876
28,0.99454266,0.5871363,0.2504513,0.29858896,0.97180784,0.9237758,0.9671247,0.9926506,0.9930866,1.0018953,0.99387467,0.99244463,0.95505
29,0.5359975,0.008472161,0.50263363,0.419913,0.51186246,0.48124465,0.50335306,0.51791537,0.5745699,0.6237665,0.59724987,0.64921135,0.22796059
30,0.7777272,0.0033094978,0.55132294,0.35814738,0.7724548,0.737356,0.7818036,0.7786976,0.80146843,0.8338569,0.80221504,0.84683996,0.32477763
31,0.5990095,0.027820634,0.39972773,0.33339444,0.5691536,0.53500265,0.56204563,0.570212,0.6075104,0.63695776,0.60614663,0.6524128,0.29778582
32,0.13216801,0.0013558952,0.22270949,0.14403471,0.106508516,0.10219695,0.09492172,0.122650765,0.23637871,0.30201298,0.30550447,0.33429387,0.13745382
33,0.16267762,0.0033635371,0.14733526,0.089308955,0.13366802,0.11604553,0.101905786,0.113547705,0.1790988,0.21690983,0.20709148,0.23137479,0.05796168
34,0.13889934,0.0028561135,0.22864062,0.15147969,0.11272522,0.10845491,0.10304006,0.13026932,0.23776212,0.29402915,0.2833927,0.32403973,0.084380895
35,0.6243832,0.020346833,0.24039344,0.17474258,0.60484487,0.5478931,0.5624194,0.5579621,0.5714336,0.59188277,0.5715084,0.58979005,0.23858865
36,0.2432143,0.001483297,0.35453525,0.24627468,0.22897686,0.22044104,0.22526757,0.24627227,0.33881944,0.40133122,0.3927882,0.4400548,0.11187936
37,0.32690164,0.00722369,0.38719368,0.27835143,0.3048631,0.29324967,0.30355436,0.33025458,0.43397707,0.49209082,0.46641746,0.5221272,0.19853678
38,0.7463014,0.06381889,0.3989251,0.26115054,0.7966296,0.76088524,0.7921451,0.80266845,0.8170258,0.8291067,0.85122186,0.8377889,0.49454412
39,0.34263003,0.005401201,0.36876824,0.27267665,0.3390129,0.31348145,0.3241548,0.33349803,0.37913144,0.40483734,0.40499693,0.41446322,0.17023428
40,0.13538897,0.0043591703,0.11307991,0.075851634,0.104727514,0.08627631,0.07208035,0.08197642,0.13503854,0.16171889,0.15398887,0.17482631,0.035040174
41,0.14189956,0.0012567686,0.22206867,0.13819061,0.115616485,0.10545415,0.100012556,0.11832609,0.19900873,0.24661703,0.2416559,0.27695316,0.054407205
42,0.8420596,0.0052783843,0.5071308,0.33983362,0.82856363,0.7925442,0.8484509,0.8487886,0.8647583,0.89459485,0.84529626,0.91324085,0.3866536
43,0.17766331,0.016882423,0.2466738,0.1714821,0.14299345,0.1350714,0.14463635,0.16751485,0.21920283,0.24948232,0.23293646,0.27726257,0.087921396
44,0.5487666,0.006708952,0.33158702,0.180575,0.5494431,0.5202132,0.54540414,0.5445503,0.5625299,0.58202934,0.57623583,0.59330904,0.23049946
45,0.8890346,0.014997052,0.6019741,0.47551244,0.8879939,0.8430847,0.899812,0.89852345,0.91279685,0.9423145,0.89976597,0.95286834,0.41413516
46,0.1684548,0.0013565503,0.27251497,0.20422904,0.1367405,0.1253667,0.1313773,0.147906,0.19164935,0.21947664,0.20977555,0.24290492,0.053193994
47,0.18777227,0.012316485,0.22130132,0.16688362,0.16258624,0.14952031,0.1509036,0.1675608,0.21707948,0.24245808,0.23602566,0.26474258,0.091461465
48,0.17402118,0.02238166,0.25898385,0.1964916,0.14658898,0.13792315,0.14239104,0.15985,0.20462184,0.23241594,0.22908592,0.25586528,0.07620197
49,0.39579508,0.002285153,0.371119,0.31774879,0.36557597,0.33569258,0.34653887,0.3426916,0.37100852,0.39721605,0.37694705,0.41411933,0.119387776
50,0.15666932,0.0033401747,0.26084486,0.19972926,0.12570131,0.11815972,0.12330338,0.14403363,0.19232696,0.21730873,0.21351878,0.24435896,0.07260458
51,0.14181802,0.0013759825,0.15694444,0.09486583,0.11396124,0.09676004,0.09251299,0.10989258,0.15409344,0.16939935,0.18596594,0.18635131,0.066668235
52,0.16700535,0.015183079,0.1561749,0.114234604,0.13112369,0.11234989,0.10335131,0.117025,0.15761714,0.17514345,0.16502707,0.18748166,0.05569858
53,0.6094191,0.0024637554,0.5721193,0.4866131,0.58727884,0.5562414,0.6025107,0.6157154,0.6385203,0.6655668,0.6104655,0.68333197,0.26253232
54,0.17810927,0.0012733624,0.19172162,0.14835459,0.13603985,0.11201507,0.10511703,0.12086867,0.1611941,0.18031168,0.17729257,0.19896965,0.06915732
55,0.34069738,0.0018351529,0.32240394,0.20200437,0.3191631,0.29376027,0.30182272,0.32055315,0.38731462,0.4222347,0.40706855,0.4517476,0.13116507
56,0.2255226,0.07089607,0.1753178,0.12740186,0.1892108,0.1641346,0.15649334,0.17563024,0.21715447,0.23799913,0.2315918,0.2526022,0.12916146
57,0.4149321,0.0051407204,0.31835666,0.21389803,0.39002687,0.35391048,0.3661786,0.37298134,0.40097183,0.41765633,0.40223372,0.4292678,0.16920295
58,0.26605043,0.11993875,0.19671911,0.16151528,0.23494945,0.20466234,0.20251583,0.22092019,0.2532166,0.26875067,0.26194158,0.27921277,0.18436539
59,0.40575558,0.013771725,0.28861213,0.22811638,0.36587992,0.32839444,0.34461126,0.36095032,0.39851877,0.42367205,0.3922202,0.4411938,0.21114323
60,0.22858581,0.0148530565,0.15121867,0.10606354,0.18085273,0.14111146,0.12545404,0.13462631,0.16277969,0.17982161,0.17066485,0.18820721,0.054338757
61,0.22310928,0.0018683407,0.20596223,0.14637205,0.18526638,0.14639683,0.13576244,0.15147413,0.19389148,0.21292369,0.20850918,0.230613,0.066058844
62,0.17408647,0.0015399563,0.14438014,0.104734935,0.13542031,0.101956986,0.08884858,0.10798908,0.14122325,0.15704945,0.15380797,0.16796474,0.08181255
63,0.18078996,0.0033115721,0.08598297,0.050729256,0.13556507,0.10000043,0.08066223,0.10160797,0.14388242,0.15648067,0.15133154,0.1683001,0.06472762
64,0.67230624,0.10622718,0.418794,0.32967556,0.68915915,0.6104073,0.66894245,0.6868786,0.69248307,0.7032556,0.7139071,0.7111749,0.4067869
65,0.6383675,0.0036168122,0.45891333,0.3908405,0.5903821,0.5038664,0.55006826,0.5679072,0.5780717,0.5928356,0.5623258,0.6008752,0.2746118
66,0.60668975,0.011380349,0.276251,0.20355557,0.5570187,0.46685457,0.50428164,0.51206046,0.5173914,0.5371889,0.50378025,0.54281384,0.19289945
67,0.53547883,0.039653823,0.34753025,0.2563153,0.49741375,0.43667534,0.46170545,0.47248462,0.48709136,0.4992311,0.47712523,0.5058727,0.26058394
68,0.4576262,0.0020790393,0.33769912,0.26846966,0.42498198,0.3626452,0.38719106,0.39171025,0.40646747,0.42065337,0.39357468,0.42867893,0.13569584
69,0.35846287,0.019620743,0.19074357,0.1475929,0.3190845,0.25390512,0.25280142,0.26286146,0.28546342,0.29881364,0.29278898,0.30431932,0.12530404


==> images/backprop/msresnet/71460046/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.032831296,0.01886355,0.0018629543,0.010198489,-0.022062493,-0.0012173769,-0.08248028,0.034107987,0.04448316,-0.0056596696,0.0057957154,-0.018851113,-0.008665123
1,-0.02142946,-0.0073670526,-0.111751035,0.02075992,-0.053273074,0.07420983,-0.05608406,0.13174799,0.075415604,-0.04513872,-0.012107912,0.008287916,-0.08025162
2,-0.022714688,0.023889929,-0.005383787,0.034638282,-0.030064449,0.018230803,-0.017123707,0.063186675,0.0043366835,-0.046470124,0.030324945,0.015039741,-0.017734323
3,-2.8786017e-05,0.027867947,0.05960206,-0.0068476973,-0.009147497,-0.010004131,-0.010774213,0.015477872,-0.012065872,-0.027413458,0.009969073,-0.0065554893,0.004510626
4,-0.009300833,0.010545868,0.0263719,0.011634685,0.003326435,0.0028192888,-0.010743982,0.008342725,0.0055386447,-0.008075127,0.009921951,-0.009378007,-0.015338611
5,-0.001119337,0.015660584,-0.0024876315,-0.006351555,-0.007253022,0.00079945265,-0.014932285,0.025364526,0.0107951015,-0.0070832283,0.0053043533,-0.004487176,-0.018351616
6,-0.0271517,-0.030020956,-0.0047273235,-0.055061936,-0.063491784,0.028160563,-0.0069958367,0.14721914,-0.06178545,-0.1452942,-0.044617333,0.14152211,0.032325853
7,-0.007027788,-0.009988856,0.007831392,-0.009428793,-0.0045830784,0.014217208,6.835046e-05,0.04198828,-0.0019916007,-0.016921017,0.0025378265,0.0042428654,-0.00942696
8,0.09742072,0.07160999,0.15797925,-0.13522369,-0.21608238,0.19855064,-0.53704214,0.7648673,0.06906101,-0.4827139,-0.014755018,0.08828342,-0.027882287
9,0.20004681,0.054231554,0.13476743,-0.17583573,-0.2689678,0.148341,-0.43417928,0.728686,-0.10158365,-0.5676364,0.114694744,0.24057604,-0.03761259
10,-0.019826049,-0.020255774,-0.073764995,-0.03493308,-0.092639744,-0.018449433,0.10665572,0.23984702,-0.16667145,-0.26388893,-0.014874983,0.29165033,-0.014891885
11,-0.050332576,-0.020774039,-0.09297242,0.07021161,-0.09878069,-0.0213449,0.043236922,0.12468753,0.027144989,-0.10689611,0.008330777,0.10152787,0.020836756
12,-0.17478289,-0.063076146,-0.18093532,0.07158147,-0.121166185,0.06728879,0.121237025,0.27531755,0.009420037,-0.2021112,-0.049078774,0.16602445,-0.018250354
13,-0.3178198,-0.18946953,-0.30425978,0.1693624,-0.25083607,0.21500842,0.1425756,0.5854317,0.040956542,-0.36935163,-0.12950225,0.23599695,-0.015717378
14,-0.047671072,0.008087228,-0.016819838,0.013698322,-0.004407013,0.018052323,0.0068964255,0.0049104756,0.009173878,-0.0043945108,0.009782317,-0.023832727,0.0096238805
15,-0.009113234,0.01662973,0.0052438984,0.009151631,0.013305457,0.013568653,-0.0011930005,-0.020756986,-0.0067960247,-0.011695781,-0.004877059,-0.027260683,0.0073851263
16,-0.02026897,-0.04481632,-0.08262135,0.01854096,0.023981955,0.038954113,0.0136292055,-0.01820649,0.016998649,0.035377607,-0.038760737,-0.01593943,-0.009622472
17,-0.028506085,-0.0044172863,-0.22671911,0.22686286,-0.074893385,-0.004623646,0.014937801,-0.019006867,0.18158078,-0.010973569,0.07450357,0.024024175,-0.09941392
18,0.123139545,-0.0029004337,-0.24354042,0.35907507,-0.052231446,0.03385144,-0.5828369,-0.057350416,0.5118827,0.20041777,0.31416947,-0.49948025,-0.21440609
19,0.255144,0.036540825,-0.15970063,0.34102988,-0.06358233,-0.09941396,-0.4994846,-0.106356405,0.24190146,0.08363366,0.3642958,-0.26623103,-0.123838186
20,0.0817699,-0.063636616,-0.06902462,0.112901255,0.026504017,0.03560984,-0.02042913,-0.013869654,-0.06480741,-0.00971852,0.0649089,-0.020774826,-0.07305845
21,-0.0010842942,-0.13184892,-0.26942807,0.16495074,0.034225512,-0.07970863,0.2549255,-0.091986254,-0.11436719,-0.07436995,0.044212796,0.22245967,-0.04766348
22,-0.17260155,-0.15778601,-0.31796917,0.012656575,-0.09305173,-0.23951165,0.60520905,-0.16757056,-0.33975354,-0.1535292,0.1555291,0.49669716,0.08185199
23,-0.19744623,-0.1790387,-0.20099777,-0.075711496,-0.18336278,0.07525027,0.10718603,0.26203582,-0.038725078,-0.27237272,0.011408111,0.3680636,0.07240755
24,-0.15258108,-0.13973245,-0.10875392,-0.057768904,-0.04461287,-0.1564547,0.5354269,-0.027232248,-0.37560725,-0.26113167,-0.070773415,0.5224964,0.11995524
25,-0.27319512,-0.049542256,-0.04365931,-0.03040729,-0.14966454,-0.006390867,0.2337617,0.18915012,-0.047087967,-0.3113366,-0.008701669,0.36989087,0.035009015
26,-0.3842512,-0.017816696,-0.0032840064,-0.20069304,-0.070319265,0.1512638,0.3080089,0.17724946,0.07596555,-0.113307685,-0.18526816,0.21927747,0.016926227
27,-0.16202217,0.114973105,0.1569205,-0.119854815,-0.15777247,0.12021017,-0.124756426,0.25847545,0.23158923,-0.14367308,-0.029607408,-0.010764867,-0.082163855
28,0.0016670646,-0.00047235657,0.014539459,-0.023372332,0.024540232,-0.014699754,0.010748141,-0.012894755,0.00090778386,0.0028600935,-0.0018672063,-0.00044481485,0.0064452174
29,0.18066481,-0.028713543,-0.0570101,0.065247834,0.13858701,-0.16306564,0.2132139,-0.32745618,-0.30659267,0.10882559,0.010438299,0.021608464,0.08062848
30,0.025462521,0.035008173,0.01996676,0.008938625,0.026762063,0.0015952596,0.005223516,-0.053513173,0.008750543,0.026786515,0.012324168,-0.046187636,-0.0040663397
31,0.1426927,0.011750929,0.10418314,-0.06446596,0.14182922,-0.21898842,0.23898341,-0.3714604,-0.33813846,0.06889054,0.028398914,0.11231315,0.10810663
32,0.006344377,0.013338818,0.032120217,-0.030373458,0.023933884,0.011290936,-0.0417417,-0.021411914,0.041385774,0.048797835,0.012191905,-0.04799608,-0.028530339
33,-0.009906554,0.012937669,0.011723946,-0.013191959,0.010280362,0.016772207,-0.03171404,0.003026959,0.035869244,0.018265352,0.018779602,-0.041232042,-0.016167166
34,0.0011819638,0.0063418983,-0.021546204,0.0013733143,-0.0159413,0.00013947394,-0.050473474,0.04763703,0.021721298,-0.022987742,0.023067903,-0.011391671,0.023052145
35,0.15029824,-0.025498044,0.18624939,-0.03226221,-0.04036474,0.061223507,-0.35014185,0.20293373,0.035645448,-0.0530869,-0.054489404,-0.032983024,0.13446404
36,0.15415746,0.01540371,0.25421563,-0.11706118,0.04603827,0.24911143,-0.5286356,0.21007457,0.3217164,0.09780755,-0.057127275,-0.36461648,-0.027800627
37,0.022579957,0.035043284,0.052205287,8.7269116e-05,-0.0057490375,0.07811099,-0.20111464,0.08961143,0.10226989,0.036911182,0.0047592586,-0.12694179,-0.015793595
38,-0.040749352,0.06565303,-0.016193487,0.020828165,0.007271755,0.003588471,0.08639105,-0.05699959,-0.012435644,0.031656303,0.026421914,-0.00026451563,-0.02639762
39,0.026727851,0.015608838,-0.009965172,0.023415666,-0.0072794054,-0.01791935,0.01080251,-0.047604024,-0.007114155,0.0349126,0.023702333,-0.026648402,0.0048634307
40,0.09031598,0.15353703,0.16250716,-0.02056432,0.278455,-0.10887031,0.14796093,-0.6334497,-0.034056645,0.4009474,0.035398714,-0.31874114,-0.00048970897
41,0.5066816,0.36713266,0.5204565,-0.04587097,0.38071302,-0.2663286,-0.35122898,-0.80333865,0.0016097184,0.579396,0.18248361,-0.66420215,-0.019276563
42,0.118123814,0.035531152,0.08109746,-0.041167468,0.027238097,0.007379966,-0.14371905,-0.026813341,0.04337922,0.091166,-0.0115424525,-0.12036963,-0.010491125
43,0.34637707,0.28913084,0.43518126,-0.13267699,0.065363854,0.046550147,-0.6168654,0.052874174,0.1254545,0.12216726,0.045619257,-0.3414019,-0.10319735
44,0.38251165,0.21559057,0.49035287,-0.12622322,0.106402256,0.16186218,-1.055752,-0.060672767,0.5610777,0.3791399,-0.07767587,-0.7826984,0.0035772752
45,0.54812986,0.38682908,0.66444594,-0.29717025,-0.009461241,0.24035078,-1.44529,0.25282675,0.50387466,0.04330969,0.26721486,-0.66269004,0.026005395
46,0.36248708,0.021535762,0.31075576,-0.21377978,0.023338132,0.11460316,-0.8559973,0.15549499,0.2544606,0.03169684,0.021433415,-0.28782502,0.0737559
47,0.26445702,0.24474554,0.4385211,-0.2706604,-0.034726575,-0.061784912,-0.6638739,0.08791868,0.19633369,-0.1085994,0.24575596,-0.16802841,-0.031048862
48,-0.04492939,0.09129256,0.1474108,-0.22210352,-0.07462726,-0.10293078,-0.0029914528,0.09354458,-0.03166797,-0.24071637,0.17435941,0.24265422,0.00916356
49,-0.086118855,-0.069651835,-0.038902577,-0.02385671,-0.054814514,-0.07609663,0.25921696,0.015360272,-0.14326398,-0.095970936,-0.016694402,0.27122888,0.018063473
50,-0.45218903,-0.3075536,-0.39293933,0.042273626,0.03571682,-0.12090311,1.1775918,-0.14707619,-0.42048895,-0.021901732,-0.22885448,0.5741335,0.046544023
51,-0.053251185,-0.03704484,0.0014776029,-0.026044218,0.035851747,-0.0799229,0.34345552,-0.08819552,-0.22576994,0.014377422,-0.1000222,0.14675464,-0.014596683
52,-0.43310934,-0.111752756,-0.07956963,-0.09125001,0.34603846,-0.27262765,1.3527427,-0.7777075,-0.45306572,0.43069655,-0.34277642,0.246892,0.12563702
53,-0.4248562,-0.11049962,-0.17692508,0.04778809,0.23779842,0.08760579,0.7173678,-0.4885645,-0.012430186,0.5713549,-0.3527342,-0.15104055,0.03232718
54,-0.24937804,-0.06965907,-0.15549621,0.2005202,0.33060905,-0.2557429,0.8721842,-0.7679672,-0.24916263,0.55367595,-0.24630912,-0.12264519,0.07094612
55,-0.04610581,0.008177422,-0.023363512,0.03895883,0.037769053,0.0046049114,0.04608963,-0.06387468,0.0317851,0.051686008,-0.02894148,-0.04220095,-0.039097495
56,-0.09068604,-0.05168452,-0.21778807,0.16363537,0.076741666,-0.16020893,0.4394004,-0.25463113,-0.23242404,0.13634524,-0.06066073,0.09466931,0.046072192
57,0.18542361,-0.10241001,-0.14497171,0.18030202,0.04736957,-0.06386612,0.12734188,-0.15250771,-0.20219381,0.021715594,0.03282412,0.020513652,0.050336096
58,-0.006176926,-0.005702058,0.0007381146,-0.0019722604,-0.0017136872,0.027258212,-0.0065715304,0.020298373,0.009843821,-0.008032791,0.0010607301,-0.0074175186,0.0012130986
59,-0.0100392755,-0.006169067,0.0013551756,-0.0004163906,-0.0077952025,0.019969916,0.031367727,0.038694836,-0.03822441,-0.050743,0.0043937857,0.018265601,0.01522618
60,-0.2347409,-0.29874006,-0.35937625,0.08566787,-0.1189616,0.1272842,0.41950113,0.26096678,-0.16701049,-0.22714418,-0.08916793,0.33736476,0.05342829
61,-0.048300993,-0.0395685,-0.048187055,0.026835047,-0.03424473,0.061213683,-0.0014313529,0.09732969,0.029382238,-0.07165044,-0.019595297,0.009922546,-0.009259797
62,0.0064359833,-0.010388983,0.006144057,-0.015360246,0.0074517247,-0.00077404286,-0.006195857,0.004939543,-0.005677513,-0.003985302,0.0075922674,-0.011746433,-0.0026777566
63,-0.0007644554,0.016797503,0.00036871713,-0.023048472,-0.012859621,-0.00515402,-0.025337307,1.4275778e-05,0.015701804,0.005525443,0.02406701,-0.009609256,-0.0007719733
64,-0.03772764,-0.010471813,-0.10316411,0.061758544,0.0059070736,0.019216172,-0.02834926,-0.042104136,0.124238595,0.14372106,-0.059125207,-0.10557136,-0.016762953
65,0.01453387,-0.026236586,-0.05290717,0.08325051,0.05071893,0.031843122,-0.084710956,-0.10884227,0.12928624,0.22382851,-0.05505023,-0.22625451,-0.010459094
66,0.019866778,0.006938962,-0.030030556,0.041443307,-0.032615166,-0.014490157,-0.0458658,0.048564356,0.034602884,-8.657365e-05,-0.018457584,0.0004146439,-0.018152742
67,0.0015977677,-0.007203866,-0.009650259,-0.0007429208,0.0034723333,0.009114036,-0.001706088,0.007432932,-0.0030575336,-0.0065003177,0.00030681927,-0.0016440284,-0.008099749
68,0.005478298,0.003842392,-0.01041485,0.0014848445,-0.011160133,0.0022034582,-0.02025463,0.027187597,0.0052116606,-0.018047707,0.0005231858,0.004105689,-0.0034430756
69,-0.00048632675,-0.00044183648,-0.0059359316,0.003899561,-0.012693825,-0.0031733266,0.002792035,0.019743472,-0.0107901385,-0.019369354,0.0018528086,0.021175636,0.00214086


==> images/backprop/msresnet/71460046/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.564868,0.0355796,0.37141037,0.30627906,0.52598655,0.45610502,0.49956432,0.49773479,0.51315266,0.53378546,0.49030244,0.5446825,0.17980672
1,0.30808115,0.1335811,0.18190235,0.16506763,0.27086666,0.22917663,0.23853943,0.25605428,0.2727636,0.28325206,0.27470708,0.2899684,0.22746739
2,0.6573988,0.012808724,0.41979355,0.29542124,0.6323663,0.54735255,0.60579246,0.6303397,0.64187807,0.6565449,0.6385533,0.6646764,0.3617101
3,0.6842314,0.03848307,0.66071665,0.5772124,0.65514606,0.5823538,0.6631127,0.7077879,0.7267383,0.7427815,0.72606343,0.7721761,0.5039917
4,0.53790706,0.004253727,0.5057804,0.44636357,0.5043569,0.4536793,0.5040221,0.52041763,0.5455356,0.5685498,0.53342867,0.5886694,0.24352607
5,0.60707766,0.018047394,0.31475592,0.21343246,0.57165986,0.50651366,0.53653765,0.5424422,0.5460808,0.5573727,0.5317525,0.5597128,0.23346236
6,0.39196905,0.025198944,0.23277606,0.16787088,0.35522658,0.30357856,0.31887054,0.3349481,0.3586844,0.37328398,0.35481638,0.3833544,0.1785447
7,0.61207163,0.005595713,0.4727395,0.3742236,0.5897592,0.5262904,0.575724,0.5912727,0.60835004,0.6242223,0.6037124,0.63321155,0.3007869
8,0.2310457,0.003265166,0.17407562,0.14782895,0.19540228,0.17197804,0.18692644,0.2075083,0.22905023,0.2394446,0.23727126,0.25630307,0.14253053
9,0.21882068,0.012985071,0.26915902,0.23953065,0.18955763,0.16870838,0.19460972,0.21810147,0.24790235,0.26291344,0.2715551,0.28752944,0.19782081
10,0.32051814,0.012263098,0.451623,0.3417704,0.3109349,0.28782308,0.33657297,0.37886655,0.42750585,0.45768425,0.46653154,0.487455,0.31052482
11,0.53838557,0.004684123,0.46571258,0.37319434,0.5189349,0.4629326,0.50940603,0.5338421,0.5586337,0.5815413,0.5672311,0.59881836,0.27602366
12,0.35460111,0.10863578,0.27641082,0.22133498,0.35684183,0.30963916,0.31860653,0.34060055,0.36597133,0.38186336,0.40484613,0.39995992,0.26186195
13,0.14658527,0.0020712193,0.15114073,0.10222441,0.11473124,0.09469311,0.098150775,0.114290565,0.1282224,0.13949305,0.13934061,0.153414,0.08508365
14,0.7206717,0.17747396,0.3546375,0.34676704,0.700269,0.64129305,0.6971016,0.7180502,0.7373116,0.7516826,0.741361,0.76332945,0.52146226
15,0.72977537,0.07261928,0.5449847,0.39643982,0.708687,0.6545065,0.73024505,0.768988,0.7918764,0.814232,0.7989893,0.83037674,0.5839185
16,0.5493365,0.004352542,0.6189112,0.53040946,0.546582,0.52163154,0.5727015,0.6005153,0.63416016,0.66221654,0.6490427,0.6866957,0.33502418
17,0.3517919,0.04025476,0.24655442,0.20549229,0.32877553,0.285688,0.28961855,0.30394632,0.32622933,0.34452266,0.35024777,0.3601859,0.224197
18,0.13991551,0.0047357175,0.26150897,0.22815308,0.12811229,0.12461928,0.1423043,0.16142467,0.18296745,0.19746454,0.20250484,0.21691781,0.12388324
19,0.1484355,0.01750963,0.19587077,0.16006486,0.1310659,0.120403446,0.12571771,0.14167449,0.17357066,0.19185162,0.1865217,0.20717381,0.08120043
20,0.2667234,0.0048151445,0.42452958,0.33107054,0.30335602,0.28278413,0.2960127,0.31828254,0.373413,0.3989533,0.41796252,0.4223395,0.15652895
21,0.25664872,0.018720852,0.3090995,0.23712239,0.25145707,0.23517697,0.23413731,0.25417054,0.31479856,0.33729094,0.3459113,0.34955695,0.16522849
22,0.22388035,0.030777035,0.16074029,0.12219175,0.19137995,0.16885741,0.15876687,0.17265134,0.22630702,0.2542991,0.24021174,0.26375207,0.11419315
23,0.1574763,0.0012525205,0.27403092,0.22253779,0.14527409,0.14301178,0.15329759,0.17193776,0.23520273,0.26901108,0.25362653,0.29111552,0.07300909
24,0.13786261,0.0014255494,0.27029422,0.2339623,0.12983347,0.12948428,0.14593238,0.16336353,0.214847,0.24343665,0.24345145,0.2660459,0.108957455
25,0.17214376,0.0014627316,0.31754756,0.25722545,0.15913011,0.15801066,0.1746428,0.19594425,0.27217102,0.3167726,0.302663,0.346744,0.09967904
26,0.14233387,0.0010826583,0.21988393,0.15163906,0.121410295,0.1126821,0.11498319,0.13484031,0.20276034,0.24138816,0.2301396,0.266354,0.06685747
27,0.16272809,0.0013638518,0.34953827,0.29456785,0.15317628,0.15576838,0.17686434,0.20109746,0.2724619,0.31891337,0.3100982,0.35005134,0.09796939
28,0.54837286,0.08228122,0.27711108,0.24489783,0.51880187,0.48211035,0.50310344,0.51039404,0.5637712,0.6024467,0.57588005,0.6172355,0.2950478
29,0.22351545,0.030418592,0.23360829,0.17903076,0.19483341,0.17981373,0.17611,0.20386568,0.30127186,0.34851432,0.333883,0.3705501,0.14365318
30,0.99935716,0.5868062,0.24926642,0.30058977,0.971124,0.92450327,0.96851075,0.9944919,0.99585223,1.0043775,0.99435437,0.995929,0.96245706
31,0.31428462,0.014197113,0.33854693,0.27215412,0.28777358,0.26584187,0.26330113,0.28553218,0.37558687,0.4274057,0.41512814,0.4521027,0.19109342
32,0.9015002,0.010441512,0.550727,0.4051506,0.8935783,0.83881414,0.8859876,0.88430583,0.8917458,0.9212809,0.8916751,0.9327351,0.37751186
33,0.77386814,0.003393042,0.54893917,0.35633957,0.76900375,0.73305553,0.7773336,0.7745435,0.7977991,0.8304354,0.79656917,0.8438418,0.32273963
34,0.59582937,0.027562968,0.40054157,0.33239856,0.57340616,0.5370464,0.5618963,0.56996894,0.60597354,0.6352772,0.6105079,0.6493303,0.29565376
35,0.14785054,0.0036072598,0.12883283,0.06892809,0.11456189,0.09933925,0.080319494,0.09524955,0.19298054,0.2561223,0.2431251,0.27103025,0.0567078
36,0.13149092,0.0027866221,0.19397648,0.11545842,0.10222792,0.09639819,0.07829338,0.10847092,0.26296082,0.35769942,0.34664762,0.39078987,0.09317488
37,0.61531675,0.017489422,0.22150457,0.16405034,0.5899169,0.5335654,0.5480845,0.54254955,0.55865324,0.5803622,0.55236876,0.57965183,0.22861701
38,0.35528755,0.0099561615,0.24609265,0.20319307,0.30067414,0.28129327,0.29047024,0.3052514,0.36030972,0.39784265,0.35761514,0.41738167,0.1699859
39,0.80628675,0.070858814,0.44538945,0.2858057,0.88745606,0.85118824,0.89974385,0.9128904,0.9186058,0.9262006,0.9669287,0.9297511,0.5482045
40,0.13247901,0.004458617,0.098961376,0.058958985,0.10020185,0.08147581,0.060346317,0.073384315,0.14927527,0.1930841,0.18530388,0.20583358,0.03728604
41,0.1281223,0.0024462948,0.18677568,0.10503399,0.10248216,0.094486065,0.077618636,0.1021341,0.2198986,0.293779,0.28096873,0.3226465,0.064031795
42,0.40645814,0.037196983,0.37562707,0.305301,0.39829108,0.37492213,0.38121742,0.39748847,0.43855748,0.46555513,0.46639034,0.48384017,0.2844282
43,0.17081004,0.024189811,0.19192678,0.12804806,0.14469664,0.13077532,0.12637454,0.15141396,0.22012947,0.26005673,0.26462108,0.29289398,0.10664888
44,0.16425453,0.016461007,0.24004963,0.15863824,0.136654,0.12784882,0.13573529,0.16070724,0.21867226,0.25644457,0.25304502,0.29349393,0.08577671
45,0.14948954,0.0013756355,0.2763977,0.17159031,0.12448148,0.118843496,0.14185181,0.16586009,0.2147268,0.25699383,0.26010674,0.30603978,0.06265823
46,0.19106415,0.0121945925,0.2524794,0.19787131,0.17301583,0.16337962,0.17502369,0.19004297,0.23076616,0.2560033,0.24896276,0.28004202,0.09343393
47,0.17817727,0.022376712,0.30093405,0.24166021,0.16200116,0.15745914,0.17517371,0.18821262,0.22395216,0.25219458,0.24605325,0.27808747,0.07936256
48,0.16374405,0.003437376,0.33049047,0.27239326,0.15098074,0.1492975,0.17392121,0.18958136,0.2221341,0.24669378,0.24221264,0.27475387,0.07786491
49,0.25388426,0.03138669,0.24984628,0.19527535,0.24804005,0.22558203,0.22798017,0.23779134,0.27554217,0.30388498,0.30528402,0.32455784,0.11687555
50,0.1626413,0.018405084,0.23962083,0.18599445,0.13980721,0.13019213,0.1416321,0.15910183,0.19344378,0.21440855,0.21065691,0.23517077,0.103077814
51,0.37418985,0.038061827,0.12850662,0.1181131,0.3423966,0.31122676,0.31585214,0.3313076,0.3626878,0.38080102,0.37025818,0.3916248,0.22380114
52,0.15325198,0.0014538777,0.2892125,0.23780748,0.14036243,0.1363372,0.15514152,0.16925453,0.20557792,0.23056932,0.22511053,0.25453097,0.06421299
53,0.16838957,0.0014760663,0.3066707,0.26307604,0.15182413,0.14606886,0.16589335,0.18508276,0.2209271,0.24307474,0.2410052,0.26753837,0.09406396
54,0.15575926,0.0016954115,0.2819344,0.23527059,0.14314236,0.13655804,0.15477553,0.16699794,0.20112367,0.22332329,0.21744065,0.24621724,0.064738326
55,0.67575186,0.0026570228,0.6530695,0.54529524,0.66468465,0.63387007,0.6906242,0.7019735,0.7240857,0.7498633,0.7068085,0.76750004,0.30571586
56,0.18100294,0.0014567858,0.24965918,0.21364729,0.14670752,0.12581024,0.13209757,0.1464283,0.17504832,0.19416374,0.19161923,0.21726175,0.076893345
57,0.3463967,0.0018638303,0.32877776,0.20605133,0.32865253,0.30272543,0.31233123,0.33004454,0.39446494,0.429202,0.41339445,0.4568275,0.13320746
58,0.5936904,0.0027577768,0.5701393,0.48837295,0.5734439,0.5330998,0.57554525,0.5896841,0.61478233,0.6412641,0.6044998,0.6580238,0.26641285
59,0.42547336,0.1227944,0.264378,0.24600987,0.402305,0.36209303,0.3768062,0.38453278,0.40911144,0.4287721,0.41332725,0.43996808,0.24028777
60,0.22623718,0.06942333,0.17573206,0.13099067,0.19161041,0.16300926,0.15924104,0.175454,0.20674084,0.2246133,0.21950674,0.23947579,0.12925999
61,0.40684676,0.004669302,0.3016528,0.20038344,0.38330963,0.34396625,0.35245243,0.358763,0.38644135,0.4049727,0.38930294,0.4151355,0.16188903
62,0.40700647,0.010456915,0.29874647,0.23231383,0.38480133,0.34518367,0.35964665,0.3751366,0.40924066,0.43127862,0.41378736,0.44924688,0.21174131
63,0.6688949,0.14114761,0.1573992,0.15808286,0.63655686,0.5641563,0.5994022,0.6121156,0.61563677,0.62642145,0.60807776,0.6295728,0.4083798
64,0.22190468,0.0019612883,0.20455885,0.1525965,0.17975326,0.14129755,0.134619,0.14833829,0.17761655,0.19422168,0.18699048,0.209996,0.063623026
65,0.17733268,0.001732206,0.17046751,0.13631092,0.14205241,0.110549524,0.10447139,0.12315215,0.14833087,0.16025871,0.15994996,0.17365517,0.08197906
66,0.3677828,0.0018212409,0.048839897,0.017375313,0.29849926,0.23466857,0.22143477,0.21380383,0.22186926,0.2326578,0.20284116,0.2309979,0.055581797
67,0.6052365,0.009535351,0.60747045,0.4621491,0.61289454,0.56635773,0.6503777,0.6907444,0.73126346,0.7620628,0.7452708,0.79247475,0.3729555
68,0.33071077,0.012740586,0.25202295,0.22395325,0.29917392,0.24483182,0.24491268,0.25531113,0.27843955,0.29043385,0.28762782,0.29687884,0.13598765
69,0.34858596,0.019314907,0.18741885,0.14415655,0.3154689,0.24902229,0.24620652,0.25547302,0.27697754,0.2894392,0.2875079,0.29349637,0.12041792


==> images/backprop/msresnet/71467797/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.032831296,0.01886355,0.0018629543,0.010198489,-0.022062493,-0.0012173769,-0.08248028,0.034107987,0.04448316,-0.0056596696,0.0057957154,-0.018851113,-0.008665123
1,-0.02142946,-0.0073670526,-0.111751035,0.02075992,-0.053273074,0.07420983,-0.05608406,0.13174799,0.075415604,-0.04513872,-0.012107912,0.008287916,-0.08025162
2,-0.022714688,0.023889929,-0.005383787,0.034638282,-0.030064449,0.018230803,-0.017123707,0.063186675,0.0043366835,-0.046470124,0.030324945,0.015039741,-0.017734323
3,-2.8786017e-05,0.027867947,0.05960206,-0.0068476973,-0.009147497,-0.010004131,-0.010774213,0.015477872,-0.012065872,-0.027413458,0.009969073,-0.0065554893,0.004510626
4,-0.009300833,0.010545868,0.0263719,0.011634685,0.003326435,0.0028192888,-0.010743982,0.008342725,0.0055386447,-0.008075127,0.009921951,-0.009378007,-0.015338611
5,-0.001119337,0.015660584,-0.0024876315,-0.006351555,-0.007253022,0.00079945265,-0.014932285,0.025364526,0.0107951015,-0.0070832283,0.0053043533,-0.004487176,-0.018351616
6,-0.0271517,-0.030020956,-0.0047273235,-0.055061936,-0.063491784,0.028160563,-0.0069958367,0.14721914,-0.06178545,-0.1452942,-0.044617333,0.14152211,0.032325853
7,-0.007027788,-0.009988856,0.007831392,-0.009428793,-0.0045830784,0.014217208,6.835046e-05,0.04198828,-0.0019916007,-0.016921017,0.0025378265,0.0042428654,-0.00942696
8,0.09742072,0.07160999,0.15797925,-0.13522369,-0.21608238,0.19855064,-0.53704214,0.7648673,0.06906101,-0.4827139,-0.014755018,0.08828342,-0.027882287
9,0.20004681,0.054231554,0.13476743,-0.17583573,-0.2689678,0.148341,-0.43417928,0.728686,-0.10158365,-0.5676364,0.114694744,0.24057604,-0.03761259
10,-0.019826049,-0.020255774,-0.073764995,-0.03493308,-0.092639744,-0.018449433,0.10665572,0.23984702,-0.16667145,-0.26388893,-0.014874983,0.29165033,-0.014891885
11,-0.050332576,-0.020774039,-0.09297242,0.07021161,-0.09878069,-0.0213449,0.043236922,0.12468753,0.027144989,-0.10689611,0.008330777,0.10152787,0.020836756
12,-0.17478289,-0.063076146,-0.18093532,0.07158147,-0.121166185,0.06728879,0.121237025,0.27531755,0.009420037,-0.2021112,-0.049078774,0.16602445,-0.018250354
13,-0.3178198,-0.18946953,-0.30425978,0.1693624,-0.25083607,0.21500842,0.1425756,0.5854317,0.040956542,-0.36935163,-0.12950225,0.23599695,-0.015717378
14,-0.047671072,0.008087228,-0.016819838,0.013698322,-0.004407013,0.018052323,0.0068964255,0.0049104756,0.009173878,-0.0043945108,0.009782317,-0.023832727,0.0096238805
15,-0.009113234,0.01662973,0.0052438984,0.009151631,0.013305457,0.013568653,-0.0011930005,-0.020756986,-0.0067960247,-0.011695781,-0.004877059,-0.027260683,0.0073851263
16,-0.02026897,-0.04481632,-0.08262135,0.01854096,0.023981955,0.038954113,0.0136292055,-0.01820649,0.016998649,0.035377607,-0.038760737,-0.01593943,-0.009622472
17,-0.028506085,-0.0044172863,-0.22671911,0.22686286,-0.074893385,-0.004623646,0.014937801,-0.019006867,0.18158078,-0.010973569,0.07450357,0.024024175,-0.09941392
18,0.123139545,-0.0029004337,-0.24354042,0.35907507,-0.052231446,0.03385144,-0.5828369,-0.057350416,0.5118827,0.20041777,0.31416947,-0.49948025,-0.21440609
19,0.255144,0.036540825,-0.15970063,0.34102988,-0.06358233,-0.09941396,-0.4994846,-0.106356405,0.24190146,0.08363366,0.3642958,-0.26623103,-0.123838186
20,0.0817699,-0.063636616,-0.06902462,0.112901255,0.026504017,0.03560984,-0.02042913,-0.013869654,-0.06480741,-0.00971852,0.0649089,-0.020774826,-0.07305845
21,-0.0010842942,-0.13184892,-0.26942807,0.16495074,0.034225512,-0.07970863,0.2549255,-0.091986254,-0.11436719,-0.07436995,0.044212796,0.22245967,-0.04766348
22,-0.17260155,-0.15778601,-0.31796917,0.012656575,-0.09305173,-0.23951165,0.60520905,-0.16757056,-0.33975354,-0.1535292,0.1555291,0.49669716,0.08185199
23,-0.19744623,-0.1790387,-0.20099777,-0.075711496,-0.18336278,0.07525027,0.10718603,0.26203582,-0.038725078,-0.27237272,0.011408111,0.3680636,0.07240755
24,-0.15258108,-0.13973245,-0.10875392,-0.057768904,-0.04461287,-0.1564547,0.5354269,-0.027232248,-0.37560725,-0.26113167,-0.070773415,0.5224964,0.11995524
25,-0.27319512,-0.049542256,-0.04365931,-0.03040729,-0.14966454,-0.006390867,0.2337617,0.18915012,-0.047087967,-0.3113366,-0.008701669,0.36989087,0.035009015
26,-0.3842512,-0.017816696,-0.0032840064,-0.20069304,-0.070319265,0.1512638,0.3080089,0.17724946,0.07596555,-0.113307685,-0.18526816,0.21927747,0.016926227
27,-0.16202217,0.114973105,0.1569205,-0.119854815,-0.15777247,0.12021017,-0.124756426,0.25847545,0.23158923,-0.14367308,-0.029607408,-0.010764867,-0.082163855
28,0.0016670646,-0.00047235657,0.014539459,-0.023372332,0.024540232,-0.014699754,0.010748141,-0.012894755,0.00090778386,0.0028600935,-0.0018672063,-0.00044481485,0.0064452174
29,0.18066481,-0.028713543,-0.0570101,0.065247834,0.13858701,-0.16306564,0.2132139,-0.32745618,-0.30659267,0.10882559,0.010438299,0.021608464,0.08062848
30,0.025462521,0.035008173,0.01996676,0.008938625,0.026762063,0.0015952596,0.005223516,-0.053513173,0.008750543,0.026786515,0.012324168,-0.046187636,-0.0040663397
31,0.1426927,0.011750929,0.10418314,-0.06446596,0.14182922,-0.21898842,0.23898341,-0.3714604,-0.33813846,0.06889054,0.028398914,0.11231315,0.10810663
32,0.006344377,0.013338818,0.032120217,-0.030373458,0.023933884,0.011290936,-0.0417417,-0.021411914,0.041385774,0.048797835,0.012191905,-0.04799608,-0.028530339
33,-0.009906554,0.012937669,0.011723946,-0.013191959,0.010280362,0.016772207,-0.03171404,0.003026959,0.035869244,0.018265352,0.018779602,-0.041232042,-0.016167166
34,0.0011819638,0.0063418983,-0.021546204,0.0013733143,-0.0159413,0.00013947394,-0.050473474,0.04763703,0.021721298,-0.022987742,0.023067903,-0.011391671,0.023052145
35,0.15029824,-0.025498044,0.18624939,-0.03226221,-0.04036474,0.061223507,-0.35014185,0.20293373,0.035645448,-0.0530869,-0.054489404,-0.032983024,0.13446404
36,0.15415746,0.01540371,0.25421563,-0.11706118,0.04603827,0.24911143,-0.5286356,0.21007457,0.3217164,0.09780755,-0.057127275,-0.36461648,-0.027800627
37,0.022579957,0.035043284,0.052205287,8.7269116e-05,-0.0057490375,0.07811099,-0.20111464,0.08961143,0.10226989,0.036911182,0.0047592586,-0.12694179,-0.015793595
38,-0.040749352,0.06565303,-0.016193487,0.020828165,0.007271755,0.003588471,0.08639105,-0.05699959,-0.012435644,0.031656303,0.026421914,-0.00026451563,-0.02639762
39,0.026727851,0.015608838,-0.009965172,0.023415666,-0.0072794054,-0.01791935,0.01080251,-0.047604024,-0.007114155,0.0349126,0.023702333,-0.026648402,0.0048634307
40,0.09031598,0.15353703,0.16250716,-0.02056432,0.278455,-0.10887031,0.14796093,-0.6334497,-0.034056645,0.4009474,0.035398714,-0.31874114,-0.00048970897
41,0.5066816,0.36713266,0.5204565,-0.04587097,0.38071302,-0.2663286,-0.35122898,-0.80333865,0.0016097184,0.579396,0.18248361,-0.66420215,-0.019276563
42,0.118123814,0.035531152,0.08109746,-0.041167468,0.027238097,0.007379966,-0.14371905,-0.026813341,0.04337922,0.091166,-0.0115424525,-0.12036963,-0.010491125
43,0.34637707,0.28913084,0.43518126,-0.13267699,0.065363854,0.046550147,-0.6168654,0.052874174,0.1254545,0.12216726,0.045619257,-0.3414019,-0.10319735
44,0.38251165,0.21559057,0.49035287,-0.12622322,0.106402256,0.16186218,-1.055752,-0.060672767,0.5610777,0.3791399,-0.07767587,-0.7826984,0.0035772752
45,0.54812986,0.38682908,0.66444594,-0.29717025,-0.009461241,0.24035078,-1.44529,0.25282675,0.50387466,0.04330969,0.26721486,-0.66269004,0.026005395
46,0.36248708,0.021535762,0.31075576,-0.21377978,0.023338132,0.11460316,-0.8559973,0.15549499,0.2544606,0.03169684,0.021433415,-0.28782502,0.0737559
47,0.26445702,0.24474554,0.4385211,-0.2706604,-0.034726575,-0.061784912,-0.6638739,0.08791868,0.19633369,-0.1085994,0.24575596,-0.16802841,-0.031048862
48,-0.04492939,0.09129256,0.1474108,-0.22210352,-0.07462726,-0.10293078,-0.0029914528,0.09354458,-0.03166797,-0.24071637,0.17435941,0.24265422,0.00916356
49,-0.086118855,-0.069651835,-0.038902577,-0.02385671,-0.054814514,-0.07609663,0.25921696,0.015360272,-0.14326398,-0.095970936,-0.016694402,0.27122888,0.018063473
50,-0.45218903,-0.3075536,-0.39293933,0.042273626,0.03571682,-0.12090311,1.1775918,-0.14707619,-0.42048895,-0.021901732,-0.22885448,0.5741335,0.046544023
51,-0.053251185,-0.03704484,0.0014776029,-0.026044218,0.035851747,-0.0799229,0.34345552,-0.08819552,-0.22576994,0.014377422,-0.1000222,0.14675464,-0.014596683
52,-0.43310934,-0.111752756,-0.07956963,-0.09125001,0.34603846,-0.27262765,1.3527427,-0.7777075,-0.45306572,0.43069655,-0.34277642,0.246892,0.12563702
53,-0.4248562,-0.11049962,-0.17692508,0.04778809,0.23779842,0.08760579,0.7173678,-0.4885645,-0.012430186,0.5713549,-0.3527342,-0.15104055,0.03232718
54,-0.24937804,-0.06965907,-0.15549621,0.2005202,0.33060905,-0.2557429,0.8721842,-0.7679672,-0.24916263,0.55367595,-0.24630912,-0.12264519,0.07094612
55,-0.04610581,0.008177422,-0.023363512,0.03895883,0.037769053,0.0046049114,0.04608963,-0.06387468,0.0317851,0.051686008,-0.02894148,-0.04220095,-0.039097495
56,-0.09068604,-0.05168452,-0.21778807,0.16363537,0.076741666,-0.16020893,0.4394004,-0.25463113,-0.23242404,0.13634524,-0.06066073,0.09466931,0.046072192
57,0.18542361,-0.10241001,-0.14497171,0.18030202,0.04736957,-0.06386612,0.12734188,-0.15250771,-0.20219381,0.021715594,0.03282412,0.020513652,0.050336096
58,-0.006176926,-0.005702058,0.0007381146,-0.0019722604,-0.0017136872,0.027258212,-0.0065715304,0.020298373,0.009843821,-0.008032791,0.0010607301,-0.0074175186,0.0012130986
59,-0.0100392755,-0.006169067,0.0013551756,-0.0004163906,-0.0077952025,0.019969916,0.031367727,0.038694836,-0.03822441,-0.050743,0.0043937857,0.018265601,0.01522618
60,-0.2347409,-0.29874006,-0.35937625,0.08566787,-0.1189616,0.1272842,0.41950113,0.26096678,-0.16701049,-0.22714418,-0.08916793,0.33736476,0.05342829
61,-0.048300993,-0.0395685,-0.048187055,0.026835047,-0.03424473,0.061213683,-0.0014313529,0.09732969,0.029382238,-0.07165044,-0.019595297,0.009922546,-0.009259797
62,0.0064359833,-0.010388983,0.006144057,-0.015360246,0.0074517247,-0.00077404286,-0.006195857,0.004939543,-0.005677513,-0.003985302,0.0075922674,-0.011746433,-0.0026777566
63,-0.0007644554,0.016797503,0.00036871713,-0.023048472,-0.012859621,-0.00515402,-0.025337307,1.4275778e-05,0.015701804,0.005525443,0.02406701,-0.009609256,-0.0007719733
64,-0.03772764,-0.010471813,-0.10316411,0.061758544,0.0059070736,0.019216172,-0.02834926,-0.042104136,0.124238595,0.14372106,-0.059125207,-0.10557136,-0.016762953
65,0.01453387,-0.026236586,-0.05290717,0.08325051,0.05071893,0.031843122,-0.084710956,-0.10884227,0.12928624,0.22382851,-0.05505023,-0.22625451,-0.010459094
66,0.019866778,0.006938962,-0.030030556,0.041443307,-0.032615166,-0.014490157,-0.0458658,0.048564356,0.034602884,-8.657365e-05,-0.018457584,0.0004146439,-0.018152742
67,0.0015977677,-0.007203866,-0.009650259,-0.0007429208,0.0034723333,0.009114036,-0.001706088,0.007432932,-0.0030575336,-0.0065003177,0.00030681927,-0.0016440284,-0.008099749
68,0.005478298,0.003842392,-0.01041485,0.0014848445,-0.011160133,0.0022034582,-0.02025463,0.027187597,0.0052116606,-0.018047707,0.0005231858,0.004105689,-0.0034430756
69,-0.00048632675,-0.00044183648,-0.0059359316,0.003899561,-0.012693825,-0.0031733266,0.002792035,0.019743472,-0.0107901385,-0.019369354,0.0018528086,0.021175636,0.00214086


==> images/backprop/msresnet/71467797/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.564868,0.0355796,0.37141037,0.30627906,0.52598655,0.45610502,0.49956432,0.49773479,0.51315266,0.53378546,0.49030244,0.5446825,0.17980672
1,0.30808115,0.1335811,0.18190235,0.16506763,0.27086666,0.22917663,0.23853943,0.25605428,0.2727636,0.28325206,0.27470708,0.2899684,0.22746739
2,0.6573988,0.012808724,0.41979355,0.29542124,0.6323663,0.54735255,0.60579246,0.6303397,0.64187807,0.6565449,0.6385533,0.6646764,0.3617101
3,0.6842314,0.03848307,0.66071665,0.5772124,0.65514606,0.5823538,0.6631127,0.7077879,0.7267383,0.7427815,0.72606343,0.7721761,0.5039917
4,0.53790706,0.004253727,0.5057804,0.44636357,0.5043569,0.4536793,0.5040221,0.52041763,0.5455356,0.5685498,0.53342867,0.5886694,0.24352607
5,0.60707766,0.018047394,0.31475592,0.21343246,0.57165986,0.50651366,0.53653765,0.5424422,0.5460808,0.5573727,0.5317525,0.5597128,0.23346236
6,0.39196905,0.025198944,0.23277606,0.16787088,0.35522658,0.30357856,0.31887054,0.3349481,0.3586844,0.37328398,0.35481638,0.3833544,0.1785447
7,0.61207163,0.005595713,0.4727395,0.3742236,0.5897592,0.5262904,0.575724,0.5912727,0.60835004,0.6242223,0.6037124,0.63321155,0.3007869
8,0.2310457,0.003265166,0.17407562,0.14782895,0.19540228,0.17197804,0.18692644,0.2075083,0.22905023,0.2394446,0.23727126,0.25630307,0.14253053
9,0.21882068,0.012985071,0.26915902,0.23953065,0.18955763,0.16870838,0.19460972,0.21810147,0.24790235,0.26291344,0.2715551,0.28752944,0.19782081
10,0.32051814,0.012263098,0.451623,0.3417704,0.3109349,0.28782308,0.33657297,0.37886655,0.42750585,0.45768425,0.46653154,0.487455,0.31052482
11,0.53838557,0.004684123,0.46571258,0.37319434,0.5189349,0.4629326,0.50940603,0.5338421,0.5586337,0.5815413,0.5672311,0.59881836,0.27602366
12,0.35460111,0.10863578,0.27641082,0.22133498,0.35684183,0.30963916,0.31860653,0.34060055,0.36597133,0.38186336,0.40484613,0.39995992,0.26186195
13,0.14658527,0.0020712193,0.15114073,0.10222441,0.11473124,0.09469311,0.098150775,0.114290565,0.1282224,0.13949305,0.13934061,0.153414,0.08508365
14,0.7206717,0.17747396,0.3546375,0.34676704,0.700269,0.64129305,0.6971016,0.7180502,0.7373116,0.7516826,0.741361,0.76332945,0.52146226
15,0.72977537,0.07261928,0.5449847,0.39643982,0.708687,0.6545065,0.73024505,0.768988,0.7918764,0.814232,0.7989893,0.83037674,0.5839185
16,0.5493365,0.004352542,0.6189112,0.53040946,0.546582,0.52163154,0.5727015,0.6005153,0.63416016,0.66221654,0.6490427,0.6866957,0.33502418
17,0.3517919,0.04025476,0.24655442,0.20549229,0.32877553,0.285688,0.28961855,0.30394632,0.32622933,0.34452266,0.35024777,0.3601859,0.224197
18,0.13991551,0.0047357175,0.26150897,0.22815308,0.12811229,0.12461928,0.1423043,0.16142467,0.18296745,0.19746454,0.20250484,0.21691781,0.12388324
19,0.1484355,0.01750963,0.19587077,0.16006486,0.1310659,0.120403446,0.12571771,0.14167449,0.17357066,0.19185162,0.1865217,0.20717381,0.08120043
20,0.2667234,0.0048151445,0.42452958,0.33107054,0.30335602,0.28278413,0.2960127,0.31828254,0.373413,0.3989533,0.41796252,0.4223395,0.15652895
21,0.25664872,0.018720852,0.3090995,0.23712239,0.25145707,0.23517697,0.23413731,0.25417054,0.31479856,0.33729094,0.3459113,0.34955695,0.16522849
22,0.22388035,0.030777035,0.16074029,0.12219175,0.19137995,0.16885741,0.15876687,0.17265134,0.22630702,0.2542991,0.24021174,0.26375207,0.11419315
23,0.1574763,0.0012525205,0.27403092,0.22253779,0.14527409,0.14301178,0.15329759,0.17193776,0.23520273,0.26901108,0.25362653,0.29111552,0.07300909
24,0.13786261,0.0014255494,0.27029422,0.2339623,0.12983347,0.12948428,0.14593238,0.16336353,0.214847,0.24343665,0.24345145,0.2660459,0.108957455
25,0.17214376,0.0014627316,0.31754756,0.25722545,0.15913011,0.15801066,0.1746428,0.19594425,0.27217102,0.3167726,0.302663,0.346744,0.09967904
26,0.14233387,0.0010826583,0.21988393,0.15163906,0.121410295,0.1126821,0.11498319,0.13484031,0.20276034,0.24138816,0.2301396,0.266354,0.06685747
27,0.16272809,0.0013638518,0.34953827,0.29456785,0.15317628,0.15576838,0.17686434,0.20109746,0.2724619,0.31891337,0.3100982,0.35005134,0.09796939
28,0.54837286,0.08228122,0.27711108,0.24489783,0.51880187,0.48211035,0.50310344,0.51039404,0.5637712,0.6024467,0.57588005,0.6172355,0.2950478
29,0.22351545,0.030418592,0.23360829,0.17903076,0.19483341,0.17981373,0.17611,0.20386568,0.30127186,0.34851432,0.333883,0.3705501,0.14365318
30,0.99935716,0.5868062,0.24926642,0.30058977,0.971124,0.92450327,0.96851075,0.9944919,0.99585223,1.0043775,0.99435437,0.995929,0.96245706
31,0.31428462,0.014197113,0.33854693,0.27215412,0.28777358,0.26584187,0.26330113,0.28553218,0.37558687,0.4274057,0.41512814,0.4521027,0.19109342
32,0.9015002,0.010441512,0.550727,0.4051506,0.8935783,0.83881414,0.8859876,0.88430583,0.8917458,0.9212809,0.8916751,0.9327351,0.37751186
33,0.77386814,0.003393042,0.54893917,0.35633957,0.76900375,0.73305553,0.7773336,0.7745435,0.7977991,0.8304354,0.79656917,0.8438418,0.32273963
34,0.59582937,0.027562968,0.40054157,0.33239856,0.57340616,0.5370464,0.5618963,0.56996894,0.60597354,0.6352772,0.6105079,0.6493303,0.29565376
35,0.14785054,0.0036072598,0.12883283,0.06892809,0.11456189,0.09933925,0.080319494,0.09524955,0.19298054,0.2561223,0.2431251,0.27103025,0.0567078
36,0.13149092,0.0027866221,0.19397648,0.11545842,0.10222792,0.09639819,0.07829338,0.10847092,0.26296082,0.35769942,0.34664762,0.39078987,0.09317488
37,0.61531675,0.017489422,0.22150457,0.16405034,0.5899169,0.5335654,0.5480845,0.54254955,0.55865324,0.5803622,0.55236876,0.57965183,0.22861701
38,0.35528755,0.0099561615,0.24609265,0.20319307,0.30067414,0.28129327,0.29047024,0.3052514,0.36030972,0.39784265,0.35761514,0.41738167,0.1699859
39,0.80628675,0.070858814,0.44538945,0.2858057,0.88745606,0.85118824,0.89974385,0.9128904,0.9186058,0.9262006,0.9669287,0.9297511,0.5482045
40,0.13247901,0.004458617,0.098961376,0.058958985,0.10020185,0.08147581,0.060346317,0.073384315,0.14927527,0.1930841,0.18530388,0.20583358,0.03728604
41,0.1281223,0.0024462948,0.18677568,0.10503399,0.10248216,0.094486065,0.077618636,0.1021341,0.2198986,0.293779,0.28096873,0.3226465,0.064031795
42,0.40645814,0.037196983,0.37562707,0.305301,0.39829108,0.37492213,0.38121742,0.39748847,0.43855748,0.46555513,0.46639034,0.48384017,0.2844282
43,0.17081004,0.024189811,0.19192678,0.12804806,0.14469664,0.13077532,0.12637454,0.15141396,0.22012947,0.26005673,0.26462108,0.29289398,0.10664888
44,0.16425453,0.016461007,0.24004963,0.15863824,0.136654,0.12784882,0.13573529,0.16070724,0.21867226,0.25644457,0.25304502,0.29349393,0.08577671
45,0.14948954,0.0013756355,0.2763977,0.17159031,0.12448148,0.118843496,0.14185181,0.16586009,0.2147268,0.25699383,0.26010674,0.30603978,0.06265823
46,0.19106415,0.0121945925,0.2524794,0.19787131,0.17301583,0.16337962,0.17502369,0.19004297,0.23076616,0.2560033,0.24896276,0.28004202,0.09343393
47,0.17817727,0.022376712,0.30093405,0.24166021,0.16200116,0.15745914,0.17517371,0.18821262,0.22395216,0.25219458,0.24605325,0.27808747,0.07936256
48,0.16374405,0.003437376,0.33049047,0.27239326,0.15098074,0.1492975,0.17392121,0.18958136,0.2221341,0.24669378,0.24221264,0.27475387,0.07786491
49,0.25388426,0.03138669,0.24984628,0.19527535,0.24804005,0.22558203,0.22798017,0.23779134,0.27554217,0.30388498,0.30528402,0.32455784,0.11687555
50,0.1626413,0.018405084,0.23962083,0.18599445,0.13980721,0.13019213,0.1416321,0.15910183,0.19344378,0.21440855,0.21065691,0.23517077,0.103077814
51,0.37418985,0.038061827,0.12850662,0.1181131,0.3423966,0.31122676,0.31585214,0.3313076,0.3626878,0.38080102,0.37025818,0.3916248,0.22380114
52,0.15325198,0.0014538777,0.2892125,0.23780748,0.14036243,0.1363372,0.15514152,0.16925453,0.20557792,0.23056932,0.22511053,0.25453097,0.06421299
53,0.16838957,0.0014760663,0.3066707,0.26307604,0.15182413,0.14606886,0.16589335,0.18508276,0.2209271,0.24307474,0.2410052,0.26753837,0.09406396
54,0.15575926,0.0016954115,0.2819344,0.23527059,0.14314236,0.13655804,0.15477553,0.16699794,0.20112367,0.22332329,0.21744065,0.24621724,0.064738326
55,0.67575186,0.0026570228,0.6530695,0.54529524,0.66468465,0.63387007,0.6906242,0.7019735,0.7240857,0.7498633,0.7068085,0.76750004,0.30571586
56,0.18100294,0.0014567858,0.24965918,0.21364729,0.14670752,0.12581024,0.13209757,0.1464283,0.17504832,0.19416374,0.19161923,0.21726175,0.076893345
57,0.3463967,0.0018638303,0.32877776,0.20605133,0.32865253,0.30272543,0.31233123,0.33004454,0.39446494,0.429202,0.41339445,0.4568275,0.13320746
58,0.5936904,0.0027577768,0.5701393,0.48837295,0.5734439,0.5330998,0.57554525,0.5896841,0.61478233,0.6412641,0.6044998,0.6580238,0.26641285
59,0.42547336,0.1227944,0.264378,0.24600987,0.402305,0.36209303,0.3768062,0.38453278,0.40911144,0.4287721,0.41332725,0.43996808,0.24028777
60,0.22623718,0.06942333,0.17573206,0.13099067,0.19161041,0.16300926,0.15924104,0.175454,0.20674084,0.2246133,0.21950674,0.23947579,0.12925999
61,0.40684676,0.004669302,0.3016528,0.20038344,0.38330963,0.34396625,0.35245243,0.358763,0.38644135,0.4049727,0.38930294,0.4151355,0.16188903
62,0.40700647,0.010456915,0.29874647,0.23231383,0.38480133,0.34518367,0.35964665,0.3751366,0.40924066,0.43127862,0.41378736,0.44924688,0.21174131
63,0.6688949,0.14114761,0.1573992,0.15808286,0.63655686,0.5641563,0.5994022,0.6121156,0.61563677,0.62642145,0.60807776,0.6295728,0.4083798
64,0.22190468,0.0019612883,0.20455885,0.1525965,0.17975326,0.14129755,0.134619,0.14833829,0.17761655,0.19422168,0.18699048,0.209996,0.063623026
65,0.17733268,0.001732206,0.17046751,0.13631092,0.14205241,0.110549524,0.10447139,0.12315215,0.14833087,0.16025871,0.15994996,0.17365517,0.08197906
66,0.3677828,0.0018212409,0.048839897,0.017375313,0.29849926,0.23466857,0.22143477,0.21380383,0.22186926,0.2326578,0.20284116,0.2309979,0.055581797
67,0.6052365,0.009535351,0.60747045,0.4621491,0.61289454,0.56635773,0.6503777,0.6907444,0.73126346,0.7620628,0.7452708,0.79247475,0.3729555
68,0.33071077,0.012740586,0.25202295,0.22395325,0.29917392,0.24483182,0.24491268,0.25531113,0.27843955,0.29043385,0.28762782,0.29687884,0.13598765
69,0.34858596,0.019314907,0.18741885,0.14415655,0.3154689,0.24902229,0.24620652,0.25547302,0.27697754,0.2894392,0.2875079,0.29349637,0.12041792


==> images/backprop/rnn/71459194/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.021051247,-0.009558771,0.014881808,0.00063160434,0.0035069361,-0.0073374333,-0.033845283,-0.05011849,-0.013505388,0.005996505,0.023207314,0.020479262,0.024610706
1,0.01828175,-0.0015410539,0.019522298,0.016320664,-0.0052371603,0.011405071,0.009737754,-0.027467534,-0.012630606,-0.0179147,0.005606724,-0.0018264297,-0.014256788
2,0.012426512,-0.004870089,0.006754849,0.009704653,-0.0060985815,0.00968468,0.018738372,-0.007974203,-0.015177613,-0.012880655,-8.0518425e-05,-0.0022372324,-0.007990194
3,-0.0017990535,-0.003527592,-0.007161934,0.010652601,-0.005635352,0.009602939,0.030530348,0.016954865,-0.0058651483,-0.01432058,-0.006717342,-0.011797893,-0.01091588
4,-0.006080945,-0.00089794304,-0.00423548,0.007074496,-0.0036058617,0.007506472,0.016723018,0.009784898,-0.0017066705,-0.007970136,-0.00289603,-0.005600622,-0.0080951955
5,-0.0069284905,-0.0031236876,-0.006921999,0.022547182,-0.004054839,0.020149153,0.062079545,-0.00888636,-0.005164562,-0.018992636,-0.010733372,-0.017695475,-0.022274459
6,-0.0037304088,-0.0022934843,0.008146584,-0.008192872,3.91528e-05,0.01270514,0.0132135395,0.01998361,0.005024137,-0.007238684,-0.008247963,-0.014506901,-0.014901867
7,-0.01071557,-0.0059062853,0.0060294736,-0.0014199857,0.0007663341,0.010845667,0.004884703,0.01891629,0.007904397,-0.010387585,-0.0050838403,-0.011483527,-0.004350082
8,-0.0049264254,-0.0039865095,-0.001018907,0.0044582514,0.00013570255,0.0031888718,1.8499326e-05,0.00464877,0.0021932707,-0.0040623257,0.0008825017,-0.002502995,0.0009712968
9,-0.010460266,-0.0004436669,-0.018589187,0.0052006487,-0.0012651422,0.009597584,0.003735309,-0.0020534697,0.008311267,0.0007567721,0.005812102,-0.0013397383,0.0007377842
10,-0.076958366,-0.13373116,-0.3004607,0.41739422,0.17633231,0.3866018,-1.2052687,0.99536544,0.38333172,-0.15592095,-0.07947935,-0.19955942,-0.20764682
11,-0.0346743,-0.090848915,-0.30053028,0.26137528,0.035790227,0.21309951,-0.5238326,0.48826078,0.13510382,-0.11845713,0.01211971,-0.0037732124,-0.07363302
12,-0.028564217,-0.0007234579,-0.0045665973,-0.016085379,0.008358996,0.0016985103,-0.0016999976,0.008887392,0.017911773,0.0073220558,0.0031215395,-0.008864064,0.01320345
13,-0.008747387,-0.0028337347,0.005670773,-0.0055280346,0.004604201,0.0023389955,-0.013885647,0.0016783916,0.003434731,0.0011737936,0.003761966,-0.0012752033,0.009607162
14,-0.004369979,-0.0022920447,0.0018622992,-0.0030358795,0.0025046836,0.002751436,-0.008874787,0.0018309467,0.0009252196,0.00050053024,0.0024376633,2.143276e-05,0.00573848
15,-0.0009794999,-0.0027153697,0.0033664498,-0.003268343,0.0046455525,0.0021856297,-0.013757255,0.0009234436,-0.0034123298,-0.0010193312,0.004634357,0.0018310323,0.0075656604
16,-0.009756617,-0.0021021767,-0.0031506186,-0.0028275466,0.0020233563,0.004823329,-0.0020993915,-0.0025196355,0.0014572311,0.0038296191,0.0021553442,-0.001357835,0.009524934
17,-0.0010377832,-0.002962583,0.0009635013,0.0008257277,0.001604128,0.0018623535,-0.0043744184,-0.0019291885,-0.00029505382,0.0008494508,0.001815803,-0.00035479717,0.0030328613
18,-0.005730274,0.003755399,-0.021019377,0.0028632826,-0.0057545146,0.0033961472,0.0014207698,0.0043087755,0.012875787,0.0024472773,0.0023389577,0.00091144675,-0.0018136799
19,0.29705995,0.010297988,-0.28267252,0.2456646,-0.12158135,0.15281181,-0.4767552,0.045504645,-0.022081072,-0.05118353,0.12466961,0.032063767,0.04620129
20,0.059145864,0.061506342,-0.05190775,0.04984354,-0.098086335,0.0816547,-0.18132949,0.011044296,0.07973129,0.016222246,0.04663486,-0.07649956,0.0020399736
21,0.20411274,0.023760129,-0.048261743,0.004085686,-0.019563409,0.002684486,-0.030338364,-0.1331102,-0.06019295,-0.010102866,0.054297995,0.007550208,0.0050782748
22,0.030749232,0.020692926,0.10640357,-0.06241846,0.04426303,-0.09463055,0.19232634,-0.2750646,-0.0436407,0.08299827,-0.0135707455,-0.025883745,0.03777545
23,0.18536636,-0.1403789,-0.044886164,0.09808564,0.058925323,-0.13558117,0.32458076,-0.3972859,-0.113113165,0.10136285,0.0038735662,-0.013971005,0.07302185
24,0.008563184,-0.015804399,0.009532069,0.04060394,0.014532603,-0.104889914,0.20688397,-0.21614057,-0.03750014,0.060219675,0.013334138,-0.00994163,0.030607112
25,0.051045276,-0.12199149,-0.0729822,-0.058378175,-0.065171,-0.13772213,0.610502,-0.21991798,-0.24375114,-0.06321577,0.045111846,0.20414895,0.07232177
26,-0.026919173,-0.1009564,-0.050220445,-0.026090851,0.027470957,-0.12480654,0.5699732,-0.316626,-0.072200425,0.03025328,-0.013024153,0.08275631,0.02039027
27,0.015363544,0.008152053,0.006054457,-0.0009594331,0.007400364,-0.0012309959,0.0109953545,-0.028387662,0.002680778,-0.00383404,-0.006412482,0.0026627332,-0.012484675
28,-0.095212236,-0.13049857,-0.033920996,0.028825233,0.07227482,-0.28151897,0.8411514,-0.5556186,-0.026845757,0.20998581,-0.047674514,-0.035410345,0.054462716
29,0.0017920015,0.0006443495,-0.0033655383,0.0024484857,-0.0020222121,0.0020246673,0.0025224695,0.002046626,-0.0006158082,-0.0012236583,-0.0014490795,-0.0010037592,-0.0017985447
30,0.055140715,0.06563392,0.07079196,-0.092611715,0.05371159,-0.17235436,0.26999336,-0.29114977,-0.018561762,0.045541633,0.01621832,0.0017687194,-0.0041226223
31,0.0014821913,0.00035869365,0.0017927854,-0.0011443507,-0.0019891157,-0.0028672568,-0.0023920294,0.0031535747,0.0050072586,0.0005270488,0.00044209918,0.0029220814,-0.0072929794
32,-0.001996974,0.0015308918,-0.0019045703,-0.0025373183,-0.0016212813,-0.0012976266,0.00088273094,0.006251757,0.0026276445,-0.00030138285,-0.000923405,-0.00026346825,-0.00044699822
33,0.02765659,0.008627646,0.013852414,-0.06548945,-0.016390877,0.03201332,-0.021618087,0.05144169,0.012365481,-0.0050956947,-0.009192345,-0.011184712,-0.016985994
34,-0.00023959816,-0.00048711925,0.0003667388,4.9622347e-05,-0.001084459,-0.0016261972,-0.0012635997,0.0048610214,-0.0013812396,-0.00041315233,0.0011037339,-0.00045718937,0.000571438
35,-0.1321075,0.23196974,0.20551783,-0.1370565,0.068599686,-0.005221542,-0.24240333,-0.032212872,0.17608753,0.05442153,-0.044033468,-0.13966972,-0.0038913824
36,0.010865065,0.091766246,0.1314266,-0.082842626,0.017455366,0.02912578,-0.2062764,0.07963955,0.027119592,-0.029837735,-0.020452976,-0.041144077,-0.0068443855
37,0.0030894936,-0.0005160754,-0.00013098551,0.0013549532,-0.00047678652,-0.0011481962,-0.0010205717,0.0032073646,-0.0022410755,-0.0016567876,-0.00022205699,0.00019079872,-0.00043007496
38,0.0051179947,-0.0006265708,0.003066983,0.00028027012,-0.0005755257,-0.0022686755,-0.0038371994,0.0073337653,-0.0052429233,-0.0031977776,2.6933849e-05,0.00018382096,-0.00026109663
39,0.0005128294,0.00019206991,0.0013775431,-0.0015475391,-0.00046040758,-0.0017335344,0.00057512184,0.0035971156,-0.0016031688,0.00036229694,-0.0005258196,-0.0009021191,0.0001556098
40,-0.06529023,0.12392973,0.16305369,-0.05453089,0.049864873,0.16445185,-0.56400037,0.29729083,0.15321197,0.01422045,-0.0863814,-0.16794895,-0.027871622
41,0.013265144,0.013617087,0.027402602,-0.0069358586,-0.03509042,0.046677954,-0.08711083,0.09271686,-0.0068410174,-0.028033856,0.004015366,-0.005223793,-0.02845924
42,0.014504885,-0.00020230515,0.00024114177,-0.012296913,-0.019297248,0.024678867,-0.057041828,0.079890706,-0.002734444,-0.018659897,0.0007104813,-0.0025060452,-0.007287399
43,0.011300581,-0.0003170676,-0.003245548,-0.0040628975,-0.006878578,0.001490752,-0.024794031,0.050427895,-0.0053742053,-0.0105381245,-0.0004854072,-0.0042071445,-0.003316226
44,9.479758e-05,0.00048209348,-0.0010422751,-0.0019993456,-0.0022045388,-0.002811857,-0.005304306,0.010264746,-0.0005497846,0.0002593106,0.000121276185,0.0011700817,0.0015198016
45,-0.006123376,0.11088502,0.08838267,-0.10027096,-0.068649136,0.16216189,-0.40719992,0.29050848,0.07802028,-0.048026204,-0.014556197,-0.034208328,-0.050924174
46,0.0017814427,-0.000971754,-0.0017969109,0.0005677809,-0.00076055387,-0.00155539,-0.0061406223,0.0055587604,-0.000701234,-0.00052940194,0.0011194337,0.0003658612,0.0030625896
47,0.0014816857,-0.00021828456,-0.0010382677,-0.00028804442,-0.0012025838,-0.0003511892,-0.0056289793,0.0042093727,-0.0010593547,-1.2962328e-05,0.0015708534,0.0011882499,0.0013495054
48,0.009337867,-0.0021116848,0.0001243623,-0.0015532332,-0.0027926955,0.00021010218,-0.0121134,0.03147667,-0.0072857207,-0.0061623296,-0.0019186144,-0.003903755,-0.0033075635
49,0.01968409,-0.0035340574,-0.013556586,-0.01279492,-0.032465365,0.025764307,-0.043942224,0.07649666,-0.004226502,-0.017324451,0.0069022477,0.003027473,-0.0040306738
50,0.003452666,0.090500236,0.058601417,-0.13798106,-0.17133346,0.12658529,-0.27129158,0.35459495,0.021889176,-0.10894791,0.029554512,0.0566985,-0.05232275
51,0.0015076627,-0.0065042144,-0.010710221,-0.009337212,-0.044522464,0.0061056553,-0.059134364,0.084345646,-0.0022555555,-0.0071719084,0.027301686,0.02481425,-0.0044389656
52,0.03336144,0.1436724,0.05206613,-0.0739351,-0.2260259,0.06629528,-0.36477777,0.41973788,0.041691553,-0.12337382,0.037470605,0.038990296,-0.045172997
53,0.09027103,0.10815498,0.0018779255,-0.01070437,-0.19392152,0.014786584,-0.20120038,0.2065198,-0.0073022465,-0.09059187,0.060140494,0.048093118,-0.026123539
54,0.0148520125,-0.00153373,-0.0008508684,0.0048521087,-0.009163962,0.0098573975,-0.018632054,0.02021871,-0.0010216851,-0.012333111,0.004193574,-0.0010521701,-0.009386205
55,0.14728446,0.15472206,0.009154645,-0.09379477,-0.18724215,-0.0563741,-0.11142488,0.06803291,-0.12297079,-0.17391312,0.14735006,0.1871245,0.032051113
56,0.00157345,-0.00047050207,0.0069129523,-0.0002533017,-0.008121341,-0.0018628639,-0.018433858,0.009023175,-0.0032985453,-0.002491592,0.00689089,0.0063474877,0.0041840486
57,0.0802222,0.12289296,0.070865355,-0.0954587,-0.15407088,0.02039682,-0.21058321,0.24989249,-0.14876957,-0.20936476,0.09061078,0.1628797,0.020486841
58,-0.0027063491,7.007673e-05,0.00032309003,-0.00086789584,-0.0015172702,0.003203372,-0.009537668,-0.0065287678,0.0031545965,0.0026951237,0.0048764576,0.0051848968,0.0016503374
59,-0.004026833,-0.00027857308,0.0024762866,-0.001018007,-0.0027014064,0.0027271318,-0.009562496,-0.007484673,0.004007236,0.0033182357,0.004853603,0.00543907,0.0022504246
60,-0.0031302723,0.0013485735,0.003766125,-0.0014697858,-0.001404932,0.0010885196,-0.003987863,-0.009982172,0.0039369836,0.0021321378,0.0030474123,0.0056790505,-0.0010237778
61,0.071860135,0.04421975,0.1317992,-0.19225293,-0.021701653,-0.03787171,0.07042754,0.15550862,-0.3909536,-0.30155945,0.0874975,0.3296354,0.05339113
62,-0.0070924563,-0.00032981997,0.003891308,0.0023505033,-0.0039144093,0.008108406,-0.011844767,-0.005853571,0.0040037613,0.0011398196,0.004228479,0.0055861305,-0.00027337973
63,-0.011563711,0.020247273,0.03553374,-0.028919455,-0.016722966,0.008108752,-0.05731964,0.055853575,-0.08476731,-0.058345594,0.01677074,0.08379127,0.037333313
64,-0.0029714792,-0.0041127144,0.0029520686,0.0045971577,0.0030911737,0.002421705,-0.011442027,0.0072944285,-0.009345739,-0.0040211845,0.0014119385,0.007138386,0.0029862854
65,-0.0037360277,-0.0029328857,0.002398382,0.003575652,0.0017606083,-0.00047029968,-0.0029969136,0.005123121,-0.004357964,-0.0010028346,-0.00030511344,0.0026356096,0.00030866638
66,-0.0006390524,-0.00080604444,-0.003594408,0.0028893854,0.00052241085,0.0056308955,-0.004756081,0.001819934,-0.0027328967,-0.0019016942,0.0005639711,0.0025716934,0.0004318871
67,-0.0038993666,-0.0017875913,-0.0061438,0.003199533,0.00648252,0.004641279,-0.00709216,0.0066389376,-0.0064628525,-0.0058861775,0.003252028,0.0043637184,0.002693931
68,0.009159255,-0.016745664,-0.0025771242,0.024340842,0.00802483,-0.009505668,-0.012686462,-0.00079964194,-0.02088191,-0.007898328,0.0070392163,0.012023262,0.010507401
69,-0.01038573,0.0010699553,-0.022781357,-0.007310148,0.014158931,0.02002361,-0.024626242,0.035943497,-0.011514924,-0.00827628,0.009366239,0.0047066403,-0.00037418923


==> images/backprop/rnn/71459194/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.44957235,0.004207938,0.2801773,0.22953124,0.4321377,0.36723882,0.39797777,0.418359,0.445048,0.46035966,0.4555424,0.47077438,0.19929321
1,0.503044,0.013677776,0.2961759,0.22636987,0.46274412,0.3889439,0.4136942,0.4100872,0.41946155,0.4338935,0.4030195,0.43764567,0.12796693
2,0.57792675,0.007778184,0.34487736,0.25534117,0.5105269,0.43682352,0.47864962,0.49779573,0.51365,0.5307607,0.4799357,0.54178226,0.2740496
3,0.56725436,0.113880575,0.1997237,0.18726422,0.541212,0.46450242,0.51465297,0.53541625,0.55696803,0.56742704,0.5481376,0.57090926,0.32393888
4,0.616264,0.05929633,0.20595847,0.15062514,0.5808969,0.5106588,0.55287874,0.56242454,0.5779849,0.5947293,0.558809,0.60075927,0.2683546
5,0.35447595,0.0026040913,0.22629273,0.18417369,0.31809875,0.260179,0.25909454,0.26501712,0.28072122,0.2904898,0.28198287,0.2929395,0.118570596
6,0.6806304,0.28168663,0.29872537,0.31462657,0.65256053,0.5766964,0.6306479,0.66016483,0.6721771,0.6843348,0.67644376,0.6863855,0.5663072
7,0.4162278,0.03635664,0.13055691,0.12946324,0.3906227,0.3405215,0.3605547,0.37423813,0.4006567,0.41277918,0.39324296,0.4178248,0.19495003
8,0.53377765,0.0050254725,0.2744515,0.17973122,0.5106531,0.45378965,0.49412036,0.51516706,0.54153717,0.5605174,0.5365422,0.5684411,0.25187486
9,0.55690724,0.0054207966,0.46398202,0.38079083,0.5325075,0.4751585,0.5173853,0.5365449,0.55806637,0.57475996,0.5608934,0.587718,0.28286487
10,0.15531014,0.0024557973,0.19042966,0.10848939,0.12232478,0.11010238,0.09905142,0.15262716,0.24160604,0.2765474,0.28438807,0.3126258,0.17802298
11,0.16031152,0.008291015,0.14069194,0.08885936,0.12162434,0.09449512,0.08456226,0.10787961,0.15218286,0.16942038,0.16817592,0.18786667,0.12762938
12,0.590492,0.006263015,0.48579013,0.40324175,0.58820426,0.5206373,0.5647274,0.58236545,0.6010522,0.61703104,0.6183496,0.62660813,0.2952266
13,0.7009821,0.048248105,0.533655,0.4113959,0.697177,0.64441204,0.70713687,0.72460693,0.74221414,0.7631289,0.7606636,0.77991307,0.4256032
14,0.75481313,0.009296915,0.4666205,0.3221452,0.72351027,0.6661228,0.72520584,0.73924,0.7586361,0.78452796,0.74365777,0.79739654,0.33826405
15,0.631031,0.14726044,0.29675755,0.2917671,0.613491,0.5602993,0.6044719,0.62586975,0.65021086,0.6677513,0.656642,0.6799631,0.42889082
16,0.70788556,0.018832473,0.51245105,0.37112534,0.68730754,0.6318733,0.6807725,0.6983713,0.71146756,0.7297227,0.71213394,0.73836607,0.41952327
17,0.8655027,0.051275928,0.49789968,0.35786942,0.8592003,0.80134475,0.8714814,0.8727192,0.8911355,0.92458653,0.8822976,0.9410058,0.3656706
18,0.5342739,0.0029270763,0.42340407,0.34503,0.47374022,0.44416425,0.48270664,0.501019,0.5294524,0.5517763,0.49011233,0.5661538,0.27195412
19,0.12014348,0.0043669296,0.24566449,0.14308126,0.09878044,0.0970282,0.093257196,0.14071263,0.23443213,0.26935226,0.28107548,0.30492508,0.17117229
20,0.14458273,0.020986013,0.18406028,0.1097018,0.11765145,0.108690836,0.094963014,0.13211818,0.22874096,0.26392522,0.25858432,0.28947818,0.11101946
21,0.13559029,0.0014203887,0.19863385,0.090443686,0.10494911,0.09955875,0.06904681,0.120708145,0.29139045,0.35213313,0.3500992,0.38976088,0.117780276
22,0.14126812,0.0037328259,0.08726527,0.040993925,0.1055812,0.08776655,0.05889539,0.08140329,0.18016289,0.21580273,0.20072319,0.2244443,0.053698845
23,0.12696259,0.014218975,0.17684557,0.085769035,0.10370936,0.10206742,0.0698616,0.12064082,0.3190136,0.39266887,0.38838443,0.42573544,0.16005717
24,0.22583869,0.044359807,0.18358082,0.121486746,0.18891768,0.18075404,0.16030371,0.20249759,0.36823192,0.43534872,0.41799554,0.46184477,0.18008348
25,0.10974427,0.0012701236,0.15914051,0.07014034,0.08327389,0.08434102,0.05214926,0.10133361,0.3171059,0.40275344,0.4057807,0.441678,0.1664171
26,0.12558877,0.0013126275,0.17086492,0.07396785,0.09438945,0.09283428,0.059485998,0.10868324,0.32268858,0.41174692,0.39737004,0.45024702,0.11188324
27,0.42261416,0.033030666,0.24243501,0.19961813,0.3935315,0.35671002,0.36578554,0.36770287,0.40556356,0.43718973,0.41081798,0.4473634,0.16528124
28,0.12537247,0.0023113769,0.11796368,0.05484385,0.093486205,0.08175106,0.05652376,0.08782387,0.21627025,0.27151617,0.26777273,0.29600698,0.077316485
29,0.777224,0.0034555797,0.5852729,0.4497925,0.7524154,0.728184,0.7817431,0.77557474,0.8118355,0.85466725,0.7874551,0.8792417,0.261162
30,0.13269642,0.0012481854,0.35872245,0.2091949,0.11406655,0.1104465,0.112898,0.15174651,0.22618003,0.2760785,0.2825878,0.3338714,0.084673986
31,0.9752895,0.58343697,0.27238125,0.32120505,0.93695706,0.8961879,0.939783,0.9653272,0.9713102,0.98448414,0.96543735,0.9788271,0.93346024
32,0.68208104,0.024343442,0.5734242,0.45180383,0.6718813,0.6372616,0.6741867,0.6862483,0.7126982,0.7394132,0.725823,0.7531398,0.4181294
33,0.18349814,0.04165732,0.21806297,0.13908252,0.169227,0.15546,0.14366631,0.17336926,0.2686203,0.31425232,0.31455347,0.34571898,0.13677943
34,0.77302426,0.002579448,0.53398395,0.3448809,0.7746683,0.7362441,0.779689,0.7753677,0.79561925,0.8306101,0.79869694,0.8431093,0.3028724
35,0.12135965,0.0014436863,0.30167955,0.17582852,0.10053856,0.10127318,0.09864894,0.14116172,0.24597982,0.28873616,0.29241848,0.32724792,0.13906306
36,0.14059682,0.0013097186,0.3307709,0.18608993,0.11720227,0.11404734,0.11313618,0.15031749,0.251637,0.30504686,0.30331036,0.35688296,0.078401886
37,0.77398497,0.012764646,0.55446917,0.4155979,0.75595367,0.71928793,0.77236724,0.78789496,0.8131647,0.8405932,0.8090089,0.85236776,0.45483327
38,0.5260344,0.016464917,0.41950232,0.36035872,0.49843532,0.46864662,0.49184024,0.4992745,0.5277554,0.5543246,0.5335852,0.56833965,0.27996606
39,0.9084137,0.19827202,0.2595161,0.2648011,0.8878016,0.8380342,0.88305163,0.8913272,0.899202,0.9156259,0.89263725,0.91365194,0.63633054
40,0.12532285,0.0012160392,0.29206517,0.1711014,0.10132345,0.096893884,0.09085186,0.12250991,0.21013474,0.25214255,0.24958445,0.28926998,0.07390252
41,0.12582047,0.00087278784,0.059384763,0.0314947,0.092410415,0.0704059,0.05214272,0.056418974,0.0815389,0.09152796,0.083109885,0.09375421,0.019477585
42,0.21308213,0.0012134158,0.21949841,0.1454721,0.19040614,0.17085671,0.16588694,0.1740129,0.22287989,0.25484398,0.24151084,0.2730418,0.06337189
43,0.32715434,0.010416583,0.31412083,0.26564586,0.27096957,0.25728697,0.27419078,0.29410875,0.34025747,0.36894873,0.329315,0.3852568,0.19612333
44,0.5603003,0.0028007883,0.32044455,0.20494078,0.55092657,0.5089315,0.521686,0.5118046,0.5326368,0.56131876,0.52821285,0.565853,0.1776905
45,0.13905133,0.0014051652,0.30000082,0.17920965,0.11284248,0.10340198,0.10706078,0.12934935,0.18852028,0.22329074,0.21783513,0.26195025,0.05330503
46,0.6636771,0.120903656,0.35161728,0.29213881,0.69606245,0.6503377,0.6844617,0.68544483,0.6930998,0.704865,0.71663135,0.7009611,0.37069345
47,0.84733844,0.024584722,0.567956,0.44405407,0.82980084,0.7856498,0.8351556,0.8308382,0.84854466,0.8755613,0.8265271,0.88259095,0.37654924
48,0.29483467,0.029235192,0.20191899,0.16256075,0.2693221,0.24893624,0.24892019,0.26696405,0.32078433,0.34861058,0.33833694,0.3669858,0.17728442
49,0.24727228,0.0016956368,0.26805982,0.20740679,0.21459174,0.19064674,0.19153178,0.19896586,0.23531944,0.26262072,0.24256341,0.2808873,0.074495666
50,0.13828985,0.0011038467,0.26723102,0.1628693,0.10936774,0.09599992,0.09334374,0.11208311,0.1670826,0.19872138,0.19125362,0.22919944,0.043482874
51,0.14583838,0.00237098,0.04751241,0.02912664,0.115909174,0.083263494,0.06431898,0.06506819,0.0776023,0.08423737,0.08664757,0.08508911,0.03382774
52,0.13653216,0.0066362782,0.2509675,0.1597755,0.10719651,0.09572662,0.08993602,0.11883382,0.18346308,0.20992975,0.21170272,0.23736125,0.108455405
53,0.13464351,0.0012275928,0.2434606,0.1464106,0.10364919,0.09052092,0.081855826,0.10670782,0.16821168,0.1973193,0.1943543,0.22871375,0.06030079
54,0.32701448,0.13547379,0.24873234,0.20719372,0.30498505,0.27990544,0.2792983,0.3033768,0.3605435,0.38894638,0.38548872,0.4098634,0.2503613
55,0.13720544,0.0012671334,0.25122494,0.15063964,0.105400436,0.0894324,0.08118611,0.10356776,0.16835138,0.19954413,0.19544685,0.22809917,0.065766275
56,0.54464495,0.002697703,0.55388033,0.47414288,0.5276037,0.49760956,0.5342511,0.54931986,0.57620734,0.6022952,0.57094234,0.6196226,0.25635174
57,0.15437,0.0010387794,0.22055793,0.11586304,0.11579542,0.094102964,0.08317775,0.10764169,0.17798366,0.21300763,0.20289625,0.25212663,0.052934133
58,0.5507394,0.06530317,0.39885068,0.33370158,0.5352305,0.48933795,0.52286625,0.5219401,0.5466383,0.57325494,0.538932,0.58757144,0.20711567
59,0.42615074,0.025968343,0.29741392,0.19555366,0.4009084,0.3599915,0.3689441,0.37521735,0.39692625,0.41279897,0.39999947,0.4234544,0.1860383
60,0.4925575,0.022291776,0.3789162,0.29864022,0.4837925,0.4395048,0.46351275,0.47275954,0.49515572,0.5135224,0.4965961,0.52406716,0.23613195
61,0.15311278,0.0015415523,0.21241014,0.12525208,0.114207424,0.08937415,0.07325649,0.10195424,0.16914628,0.19664207,0.19498895,0.22193769,0.09520404
62,0.4649399,0.0021174392,0.42678738,0.3708705,0.4312944,0.37541622,0.4034812,0.40839124,0.4287574,0.44967163,0.4227815,0.46540904,0.14093265
63,0.18130706,0.012391559,0.1667845,0.101914406,0.14949793,0.11251472,0.092407584,0.115118675,0.16553429,0.18414967,0.19103493,0.20362851,0.10286639
64,0.31119055,0.0019567215,0.2135014,0.16239272,0.26473126,0.22721732,0.23097263,0.23662855,0.27271628,0.3013514,0.26677093,0.31918246,0.07008896
65,0.6231027,0.1349524,0.45137966,0.33179662,0.68124205,0.6112276,0.665628,0.68764323,0.6891992,0.69028133,0.7415988,0.68096536,0.45889434
66,0.5296162,0.008401359,0.30250093,0.25265405,0.44860977,0.3748743,0.39059788,0.40355942,0.4128794,0.4224044,0.37105557,0.4254333,0.2504528
67,0.39150375,0.010763165,0.2157331,0.1680059,0.33821994,0.27488545,0.2720099,0.2771118,0.2880187,0.2963668,0.2781857,0.29660657,0.1346843
68,0.4702852,0.15033138,0.24013415,0.22088143,0.44091427,0.3864027,0.41229317,0.43113303,0.45322865,0.4668766,0.45595512,0.47770435,0.3201218
69,0.41105014,0.0026688867,0.34183866,0.27597463,0.38401318,0.33116174,0.35602894,0.36554202,0.38887736,0.4071045,0.37959275,0.41834518,0.124111705


==> images/backprop/rnn/71459842/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.002047196,0.004788652,-0.29421407,0.2809568,-0.047964975,0.21551861,0.46198106,-0.10634987,-0.060500354,-0.19443128,-0.0247363,-0.11225851,-0.124837086
1,0.041799553,-0.01422368,-0.08108713,0.06841918,0.13685685,-0.03542576,0.28173208,-0.33627856,-0.10384397,0.04695361,0.026549183,-0.04568792,0.014236517
2,-0.00061108917,-0.01189898,-0.022789445,0.08271226,0.0020661354,0.040052876,0.19548531,-0.12705363,-0.018593792,0.0006468445,-0.02437554,-0.027808044,-0.087833
3,-0.047142327,0.01079658,-0.029827237,0.054222714,0.03299531,0.028600495,0.20119068,-0.09743987,-0.015482739,0.0028305314,-0.027801188,-0.039284915,-0.0736581
4,-0.058236673,0.020336367,-0.029822646,0.046264634,-0.0012074597,0.060726397,0.2302584,-0.059784558,-0.0027579889,-0.010173187,-0.044420317,-0.05298125,-0.0982018
5,-0.044024605,0.0053364784,0.016463313,-0.019514818,0.046999685,-0.0019770674,0.08931727,-0.06741284,0.018976372,0.037265286,-0.0069409795,-0.024417916,-0.050070137
6,-0.079644136,0.00550187,0.011740956,0.030014679,0.084155716,-0.052365374,0.18030849,-0.2054399,0.04491484,0.07613329,0.011980195,-0.038218915,-0.06908178
7,-0.06875075,-0.02253303,0.0066783465,0.057062425,0.13381284,-0.094723985,0.21852791,-0.21553978,0.03996931,0.061892644,0.0012084059,-0.05110202,-0.06650233
8,-0.06311541,-0.041341774,0.01982965,0.0368027,0.15314719,-0.12979558,0.17322843,-0.16406734,-0.048098933,0.056103878,0.011712101,-0.004308636,-9.627547e-05
9,-0.107271425,-0.030565202,-0.023373147,0.0688465,0.19143638,-0.08604143,0.056252897,-0.15863392,-0.045954395,0.06873157,0.04783733,-0.0037835059,0.022518354
10,-0.3688673,0.03462816,-0.17239715,-0.037588775,0.17112513,0.14668097,-0.06114542,-0.23101516,0.13836987,0.19219403,0.15064844,-0.022377875,0.059745107
11,-1.837571,-0.43521678,-1.1568472,0.63932896,1.3091824,0.757663,-0.64051473,0.2170085,1.2027245,0.7786404,-0.1555366,-0.8784584,0.19959676
12,-0.04056689,-0.011267902,-0.028508492,0.025833514,0.07802601,-0.03601142,-0.00029060058,0.0082113985,-0.03812938,-0.007426426,0.029413207,0.0012448095,0.019472193
13,0.013962179,-0.046422407,-0.107879795,0.13666731,0.18045387,-0.06513391,-0.027091898,-0.08244652,-0.018596962,-0.012219161,0.04779698,-0.055844806,0.036755163
14,-0.019817207,-0.08241956,-0.2363232,0.15358682,0.20193356,0.021989994,-0.05183663,0.20226243,-0.052849386,-0.10700211,0.046904285,-0.071123645,-0.0053053834
15,0.054855477,-0.013172965,0.017141255,0.010042186,0.047498513,-0.022355422,-0.023117417,0.04762938,-0.039621036,-0.034466878,-0.00039811851,-0.022544824,-0.021490144
16,0.055122696,-0.021510154,0.05428113,0.024582671,0.026318504,0.018668117,-0.096510656,0.086471595,-0.05237081,-0.07297959,0.017000036,-0.010319293,-0.028754273
17,-0.6535954,-1.4201674,-1.7840686,0.21323484,1.334003,1.0842788,-0.10452977,1.9144621,0.36179787,-0.17558819,-0.29490405,-0.7099871,0.23506373
18,0.072964795,-0.114314765,0.23408434,0.012136333,0.17237344,-0.1938837,-0.28400618,0.49801925,-0.29204336,-0.1323388,-0.08371511,-0.08156594,0.19228965
19,-0.56522024,-0.72032624,0.5995673,0.8566859,2.692514,3.2828395,-11.138755,6.52785,2.473326,1.1449239,-1.2480503,-4.4829044,0.57754993
20,0.85574794,-0.84367335,-0.096265286,0.28597862,1.0182285,1.1903168,-1.5496182,1.4964825,-0.09111437,-0.31081665,-0.7137938,-0.97874045,-0.2627328
21,0.84534633,-0.118648,0.19309226,-0.15470594,-0.35924345,1.3442103,-2.7922144,2.9649608,-0.07797955,-0.66081536,-0.25495395,-0.5000115,-0.4290379
22,0.8458977,-1.3956506,-0.026739001,0.50208735,0.6430552,5.137075,-13.300694,12.205213,2.3258033,-1.6287313,-0.99005175,-2.9648218,-1.3524456
23,-0.004927635,-1.1305704,0.8694988,-2.1371083,-1.0559415,4.4290113,-8.837347,10.776961,0.308392,-2.480467,-0.28270525,-0.49433482,0.039538562
24,-6.8026724,-1.5918487,-2.665668,-3.049293,-2.9532027,14.492898,-24.290737,29.716505,7.3582315,-6.348567,-1.9386057,-1.0811212,-0.84591776
25,0.15890561,-0.2809829,-0.2988316,0.3084113,-0.08162962,0.185181,-0.7415898,0.8935121,-0.07654133,-0.41941065,0.016135499,5.093217e-05,0.33678937
26,1.6161727,4.006827,8.903271,-6.5505347,-5.8533382,6.1438837,-25.001495,21.078203,-0.93841267,-7.520418,-0.032971352,2.3217444,1.8270693
27,5.8870945,5.1242666,9.72245,-5.713802,-2.0829048,-2.931809,-8.04995,-2.3049192,-6.653971,-2.969277,1.4981761,3.9061298,4.5685167
28,17.926275,-0.899315,11.798107,-5.4117293,-1.0067613,-13.344364,9.66247,-16.3924,-17.59349,-2.212426,3.1272213,6.54453,7.801889
29,0.9612513,-0.6455269,0.08365188,0.26665112,0.80543935,-0.7137878,1.2457526,-1.3447227,-1.5467713,0.2348584,0.29601932,-0.20340677,0.56059164
30,0.0545704,-0.10183774,0.04046104,0.45104688,0.25787616,-1.0327739,2.482008,-2.2462332,-1.1847245,0.75323886,0.12867182,0.19629702,0.20139891
31,0.17815287,-0.2481713,-0.057519563,0.40809816,0.120486334,-0.04597436,0.39822525,-0.58844846,-0.4010309,0.13860987,0.01786156,-0.0032195747,0.08292982
32,15.538996,-6.0341153,-2.7709227,0.41958308,-4.914071,-17.688166,29.51494,-18.283813,-17.357542,-3.7285419,4.840763,11.307577,9.155321
33,-0.027647488,-0.07321204,-0.3959182,0.2945902,0.044777066,0.22166985,0.30652463,-1.4502747,-0.035267003,0.4707713,0.1303999,0.26337987,0.2502067
34,0.79991424,-4.127788,-0.7627841,-1.8947349,3.0105329,-4.9850383,13.199515,-9.015201,-2.1801476,2.1424382,-1.6492459,1.5152667,3.9472733
35,-1.0712259,-3.5955963,-0.9211831,-2.633902,4.0102725,-4.098867,13.506281,-8.060776,-0.34556738,2.2032487,-1.9393554,0.85178953,2.0948799
36,-4.3559794,-1.4265405,0.18014875,-2.7001622,2.7060003,-2.4027462,11.3467245,-6.37853,1.6000689,2.1423354,-2.1189187,-0.036270626,1.4438688
37,0.23403297,-0.027182892,0.6864942,-0.62791497,0.9517454,-2.1424823,3.940001,-3.0495026,0.42559707,0.68641263,-1.0019238,-0.14790322,0.07262659
38,-0.25768036,-0.99209017,0.22264464,-0.95895106,1.2321811,-1.5213698,4.351928,-1.7504181,0.2333537,0.19906358,-1.550138,0.11669539,0.67478126
39,-0.089966714,0.09936842,0.14182357,-0.18241808,-0.018632043,0.014354624,-0.06259397,-0.08658399,0.18891463,0.06914909,-0.039469447,0.008271899,-0.04221799
40,-0.10416379,0.02064891,-0.00023377687,-0.07478868,0.007640546,-0.01122196,-0.0006198622,-0.07597847,0.112083375,0.074448355,-0.008996431,0.019279696,0.041902035
41,-0.19579262,-0.5526972,0.69971186,-0.7574693,0.9813495,-0.6602049,-0.05556786,-1.3367786,0.07723701,0.4448235,-0.32144892,0.25493932,1.4218985
42,-1.667824,-0.95976925,-0.36536464,-0.25398603,0.4582268,-0.78088564,5.1621165,-4.0021935,0.31664422,1.516282,-0.7912502,0.10832562,1.2596775
43,-0.15160447,0.003940381,-0.16105023,-0.007119328,-0.10676072,0.1687052,-0.08872635,-0.28560096,0.30307952,0.113006175,0.113122046,0.066214845,0.03279385
44,-0.43865636,0.00077001005,-0.25586697,-0.20346119,-0.17753328,0.13573276,1.4434663,-1.1537932,0.17848147,0.4556597,-0.11070517,0.0062529333,0.11965288
45,-0.28237197,-0.008466709,-0.06685571,-0.2271142,-0.08492342,0.061113544,1.1897986,-1.0746634,0.075620435,0.3814768,-0.11229562,0.010181412,0.13850012
46,-0.19688675,0.25206566,0.5390407,-1.06624,-0.44087714,0.7919497,-0.49537247,-0.18739098,0.73729426,0.056095183,-0.11936575,0.2997654,-0.17007789
47,-0.2072001,-0.025446735,-0.12736654,0.06320859,0.0127978325,0.040513143,0.3126164,-0.28652436,0.015811771,0.07289348,0.021839641,0.00466248,0.102194354
48,-0.44614923,-0.55209446,0.6983261,-0.90019315,0.8159314,-1.4351469,6.104482,-5.0593967,-0.2567398,2.0931222,-0.6244141,-0.8198373,0.38210976
49,-0.40454295,-0.07973727,0.2648959,-0.34508318,0.13595632,-0.91415215,3.868656,-3.5199323,0.02743904,1.5086882,-0.19107541,-0.45696643,0.10585481
50,-0.8865606,0.1073018,0.25908524,-0.9226485,-0.25636536,-1.5082835,4.719881,-2.1987908,0.06185782,0.93465567,-0.0019345582,-0.0065397024,-0.30165845
51,-0.39431798,0.27920157,-0.106606185,-0.91001236,-1.0532224,0.17258337,0.3942241,2.054386,0.2630759,-0.8068885,0.102366894,0.6465603,-0.6413504
52,-0.12901035,-0.2617635,-0.87646216,0.42806453,-1.1125438,1.1963953,-1.1362282,2.826901,0.29420298,-0.89000475,0.27318215,0.23373863,-0.8464716
53,-0.027667612,0.062726766,0.083125345,-0.035021715,-0.13259907,0.022872763,-0.30348948,0.45166865,0.051300548,-0.17847803,0.009357125,0.0752108,-0.079006106
54,0.05971192,-0.000111311674,0.031149628,0.005173536,0.0015748497,-0.05773195,-0.015095796,0.09080572,-0.027110308,-0.038001355,-0.032435503,-0.01742052,-0.00050892495
55,0.018384513,-0.009887092,0.00061164424,-0.018341674,0.03262498,-0.07176761,0.0043435954,0.0950425,-0.011799976,-0.011888245,-0.037215587,-0.020767892,0.030660827
56,0.2283186,0.11323507,0.043717533,-0.08854002,-0.08940156,-0.47128284,-0.108234696,-0.101990625,-0.27749622,-0.120914444,0.112990156,0.29122868,0.4683704
57,0.036068432,-0.03463311,0.0052688606,0.014051778,0.0031529851,-0.09109824,0.0038076583,0.152024,-0.071818165,-0.051471062,-0.010567445,-0.004464362,0.049678683
58,0.029953774,-0.016391978,0.021341,0.0037904587,0.017329898,-0.06949519,-0.0031401254,0.046334334,-0.07704311,0.00696937,0.004574232,0.0045394786,0.031237848
59,-0.32844186,-1.2150848,-0.76698333,-0.69725806,-1.3334897,-0.9999765,3.073605,2.9787645,-0.87839097,-0.23371822,-0.31199896,0.803971,-0.090997644
60,-0.35508308,-1.355708,-1.673139,-0.82975143,-2.1984875,-0.6762421,3.344936,4.398157,-0.58884466,-0.49661025,-0.061038017,1.1390787,-0.6472674
61,-0.017937373,-0.0026951702,-0.022496916,0.020170772,0.009089972,-0.046856143,0.06445485,0.050348803,-0.058958944,-0.03197842,0.0073834034,0.020575501,0.008899675
62,0.36337084,0.22953062,0.78908205,-0.098851174,0.05349473,-0.4388561,0.19582362,-0.20494217,-0.4098774,-0.05852981,-0.13958278,-0.07823616,-0.20242608
63,0.026065191,-0.0020023705,0.01017586,-0.01722954,0.03545788,-0.046372913,0.021267937,0.06082969,-0.0799416,-0.04022853,0.014455188,-0.008094637,0.025617855
64,-0.00045720953,-0.012890306,-0.015206859,-0.0050754873,0.0391732,-0.07810295,0.14605577,0.03291055,-0.08605671,-0.03650821,0.0032440913,-0.008523154,0.021437272
65,0.119465046,0.02678174,-0.055520058,0.162933,0.0010768156,-0.02287093,-0.21476822,0.04567423,-0.17523178,-0.078205556,0.12537754,0.06206827,0.0032199863
66,-0.008877236,-0.014722053,-0.11027142,0.072146766,-0.0032626842,-0.015973292,0.07693681,0.007615645,-0.067893654,-0.029394833,0.039622113,0.03334894,0.020724874
67,0.25606495,0.053549066,0.05303213,0.16828372,-0.08866499,-0.02205436,0.13944583,0.097745836,-0.42269427,-0.10682072,0.019281745,-0.0021729097,-0.14499629
68,0.04183675,-0.0012557507,-0.082439706,0.07029341,-0.0063465703,-0.0051826406,0.07048111,0.15160102,-0.12835088,-0.085298866,0.01171523,-0.03048259,-0.006570529
69,0.08238845,0.010474533,-0.031345848,0.10960332,-0.054937147,0.040606022,0.15564072,0.28354096,-0.22579864,-0.14855292,-0.06620951,-0.057923272,-0.097486705


==> images/backprop/rnn/71459842/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5533827,0.036169536,0.3473275,0.28019172,0.5171337,0.4441596,0.48221236,0.47891998,0.4917013,0.51165366,0.4741656,0.5194673,0.17139989
1,0.77835023,0.3450525,0.3311624,0.339668,0.7547783,0.6630305,0.74607414,0.77971506,0.7963759,0.8079721,0.79548216,0.81417304,0.6325495
2,0.7326214,0.024494179,0.4398042,0.3178857,0.71280324,0.62213933,0.68529993,0.71013916,0.72104204,0.7341206,0.71457255,0.7356118,0.3970197
3,0.60616744,0.048039556,0.2524162,0.17690358,0.5732622,0.50271916,0.54487956,0.5532408,0.5694295,0.58464175,0.54482543,0.5898807,0.23824395
4,0.5778825,0.015077717,0.26791364,0.18686861,0.5127862,0.44556308,0.4667985,0.47337022,0.47903195,0.4927956,0.44512635,0.4961261,0.20928667
5,0.8112801,0.26658076,0.30467173,0.3416926,0.7826231,0.70043355,0.78027,0.82173485,0.83707476,0.85455865,0.8347044,0.860999,0.69238454
6,0.37455094,0.039711438,0.14406124,0.13254353,0.3487634,0.30480382,0.32274047,0.3403567,0.37428913,0.38970393,0.3750161,0.39991274,0.19434236
7,0.26495704,0.0018554435,0.092205845,0.068840586,0.23893405,0.20638113,0.21749517,0.23651354,0.2564658,0.2683325,0.26088437,0.28050098,0.1220763
8,0.3073934,0.0016234731,0.10053519,0.072844766,0.30031323,0.2741202,0.30747235,0.33651033,0.36332121,0.37799898,0.36694032,0.39178643,0.17269938
9,0.22751342,0.0020864578,0.13745952,0.10129713,0.21023412,0.18931466,0.20325102,0.22633755,0.24943669,0.26287454,0.25736633,0.2744022,0.14817944
10,0.21871157,0.003536718,0.199119,0.16988721,0.19886868,0.17920668,0.19905941,0.22371891,0.24433367,0.2573785,0.25802,0.2752597,0.14736465
11,0.23548138,0.019693224,0.31890687,0.26502308,0.21628277,0.19650313,0.22643453,0.25795174,0.2971334,0.3170581,0.32366434,0.34406394,0.23124412
12,0.57467127,0.00629863,0.521269,0.43115884,0.5603417,0.5037812,0.55911666,0.5856828,0.6123907,0.63488305,0.6177627,0.652275,0.30646053
13,0.37153393,0.1143048,0.28884345,0.23364453,0.35726115,0.31594038,0.3332365,0.35842836,0.38754115,0.40390062,0.41104686,0.4226224,0.27665508
14,0.31898418,0.046456464,0.30485073,0.2573619,0.2850341,0.25858274,0.2752912,0.29746854,0.32835153,0.349825,0.33444375,0.37036014,0.18746617
15,0.7186944,0.17670594,0.35420322,0.34549722,0.69904333,0.64027673,0.6953378,0.71571296,0.7343845,0.749914,0.73986197,0.7611669,0.5184003
16,0.77935725,0.02080923,0.5295128,0.39269912,0.76372904,0.7040594,0.7610462,0.7767102,0.7882177,0.8070589,0.7828988,0.81356186,0.43839988
17,0.15578741,0.0086449925,0.18217808,0.13004375,0.12866007,0.11365673,0.11958123,0.13743985,0.15573741,0.16947922,0.16668837,0.1843865,0.08223309
18,0.5339886,0.0039502922,0.58836424,0.49924213,0.5087051,0.49095917,0.5450969,0.57455444,0.609917,0.6387148,0.6076055,0.6616506,0.31905645
19,0.1480304,0.0053789485,0.29469427,0.25716186,0.13838834,0.14040418,0.16529153,0.18792358,0.2106281,0.22528082,0.23035505,0.24574986,0.14142723
20,0.4274007,0.24435265,0.24051051,0.23841304,0.37525472,0.35084412,0.36700016,0.3925767,0.42497534,0.44458094,0.42196262,0.45608863,0.3755886
21,0.23439668,0.030742485,0.17317025,0.13521582,0.19681653,0.17506386,0.1671921,0.18265736,0.23556936,0.26378152,0.2472905,0.2766855,0.12187839
22,0.14809008,0.0037062878,0.29637155,0.2567246,0.14410923,0.14821763,0.17157604,0.19056198,0.23915175,0.26480663,0.26395226,0.28732985,0.11162332
23,0.1651944,0.0013305257,0.2993215,0.24253036,0.15693891,0.16079491,0.17784233,0.19868039,0.2560999,0.28608352,0.27104238,0.30668038,0.07559159
24,0.13657704,0.0015187679,0.25670183,0.20245405,0.12731113,0.13189925,0.1389266,0.16636507,0.24132176,0.27076855,0.26781997,0.28936824,0.1141788
25,0.56743413,0.075503275,0.28873846,0.25490674,0.5399565,0.5034514,0.52837574,0.5352734,0.5866541,0.6244534,0.5972171,0.64033955,0.29766187
26,0.14054626,0.0075190654,0.21757054,0.12829652,0.1161841,0.11661092,0.09268989,0.14231843,0.3221174,0.39458743,0.3812804,0.42233104,0.12525019
27,0.1418856,0.0012733191,0.197793,0.10000087,0.111818925,0.10920834,0.07586631,0.1249724,0.33015588,0.42310962,0.3963046,0.45556068,0.07401711
28,0.13584994,0.0013288157,0.18174034,0.08940088,0.10772235,0.10205491,0.07127642,0.11385556,0.3141048,0.41919306,0.40766463,0.46013504,0.09238448
29,0.99825907,0.58814067,0.2515685,0.3028829,0.9703967,0.92221063,0.9664289,0.9927162,0.99483865,1.0038203,0.99172086,0.9949596,0.9593015
30,0.47794032,0.0057168244,0.42959815,0.35616764,0.44227484,0.41332218,0.4263114,0.4402554,0.5007773,0.55005527,0.52031016,0.5738672,0.19560896
31,0.76741135,0.0033315879,0.55036646,0.35859674,0.76302665,0.7264346,0.7700008,0.7667459,0.7891627,0.82114786,0.7899082,0.83472455,0.3213784
32,0.13801742,0.002979862,0.2547455,0.15799502,0.12502004,0.13623409,0.15765275,0.20477256,0.27867737,0.32532695,0.3228605,0.37318558,0.097834416
33,0.5785972,0.01284274,0.21428321,0.15532012,0.5466907,0.48901266,0.49855396,0.49349487,0.50908446,0.5303323,0.4996513,0.5307598,0.19722617
34,0.17353785,0.0042881253,0.37477463,0.25749236,0.15592213,0.15130202,0.17475672,0.18852733,0.23628205,0.28484294,0.27253118,0.32900557,0.04712134
35,0.14711133,0.0014551567,0.36066046,0.2531981,0.13617986,0.13593325,0.16704433,0.18125628,0.22192854,0.25819722,0.25663942,0.29954937,0.061258662
36,0.15350552,0.0016183219,0.38940108,0.27379945,0.14344847,0.14744478,0.18523708,0.20559697,0.2481824,0.285407,0.28006744,0.32908943,0.078075245
37,0.17889813,0.02639982,0.25072148,0.2014735,0.16527052,0.15598042,0.1715649,0.18628576,0.22148663,0.24821405,0.2488119,0.27383336,0.10353793
38,0.1816559,0.017048666,0.28983897,0.22932377,0.15985073,0.15346433,0.17496172,0.18825813,0.22215173,0.24771646,0.23727095,0.27345076,0.086804494
39,0.5640353,0.0077970685,0.346433,0.19226988,0.5805527,0.5425496,0.56597775,0.5658055,0.58592945,0.6061481,0.60782075,0.6165137,0.24528784
40,0.8963971,0.016503144,0.6141354,0.48771533,0.89432305,0.8486611,0.9047488,0.9047883,0.91776615,0.94638693,0.9061589,0.953129,0.4319566
41,0.16135092,0.0011475305,0.12214191,0.08620511,0.13180365,0.11077796,0.104600936,0.10748513,0.12383006,0.13268875,0.12228672,0.1358212,0.02924889
42,0.18025984,0.022902815,0.29334566,0.2366002,0.16213498,0.15821849,0.17587605,0.18975122,0.2231586,0.24991177,0.24068943,0.27491802,0.080680944
43,0.41164947,0.0022148804,0.3841295,0.31775415,0.40396434,0.36890334,0.37978545,0.3751746,0.40067905,0.4266376,0.40550077,0.43738738,0.115674116
44,0.2638366,0.03411454,0.24020581,0.1865111,0.24830705,0.22750086,0.2295659,0.24077663,0.2811182,0.30966276,0.30361652,0.32850006,0.1252701
45,0.26382878,0.03410409,0.2402323,0.18655358,0.24828868,0.2274871,0.2295588,0.24077725,0.2810998,0.30961794,0.30360338,0.3284743,0.12523197
46,0.12574969,0.0012235475,0.036014766,0.01967523,0.09205193,0.062094595,0.04388901,0.043947987,0.052729633,0.05544527,0.0588706,0.054302633,0.020928847
47,0.37681335,0.038245257,0.12797801,0.117346965,0.34496433,0.31284553,0.31644392,0.33140305,0.36490026,0.38363108,0.37348756,0.39577645,0.22660019
48,0.17054409,0.017116165,0.18746269,0.13726175,0.13965142,0.12534305,0.12035224,0.1379814,0.1828463,0.20397632,0.18892698,0.21819983,0.06408626
49,0.17054409,0.017116165,0.18746269,0.13726175,0.13965142,0.12534305,0.12035224,0.1379814,0.1828463,0.20397632,0.18892698,0.21819983,0.06408626
50,0.15877755,0.0012622518,0.2720164,0.2030704,0.13563593,0.131294,0.13000205,0.16337721,0.24048008,0.2725275,0.2688548,0.2957873,0.10303078
51,0.1470963,0.0013578014,0.25168306,0.17840084,0.12727436,0.12240204,0.118431315,0.14630009,0.22707191,0.25980005,0.25351658,0.28315732,0.07271411
52,0.172054,0.0010139246,0.12247859,0.07806549,0.13195147,0.10473638,0.08510215,0.09917944,0.14264446,0.16025305,0.15641281,0.16928889,0.05617865
53,0.32306057,0.0017005948,0.3133482,0.19420199,0.30847132,0.28251714,0.28751913,0.30598253,0.37289688,0.40900606,0.3990722,0.4370052,0.12222335
54,0.5740517,0.0025614232,0.48419613,0.40815482,0.5360799,0.49086368,0.5207363,0.53026426,0.55110484,0.5714211,0.53440034,0.5833746,0.24035282
55,0.41268593,0.007007828,0.30856457,0.2033167,0.3929344,0.35449854,0.364866,0.36963648,0.39526132,0.41237274,0.39900416,0.4213681,0.16577323
56,0.26548395,0.11870646,0.19950117,0.16769452,0.23425312,0.2044752,0.20380019,0.21978043,0.24739219,0.2622373,0.25631952,0.27235186,0.18317929
57,0.40452635,0.008301731,0.29810715,0.2272409,0.38218132,0.34566286,0.36448306,0.38192013,0.4144781,0.43421826,0.4120382,0.4472305,0.20595369
58,0.46860662,0.0021274986,0.43183902,0.3597258,0.44585764,0.40751782,0.4382847,0.4434602,0.4636754,0.4832968,0.45342827,0.4979489,0.15544288
59,0.20404802,0.0015101115,0.17020574,0.12541541,0.15757336,0.11684887,0.10810027,0.12082594,0.14416069,0.15934967,0.15134315,0.17067428,0.04830613
60,0.17836116,0.0016739246,0.17043875,0.14150186,0.14363848,0.111194775,0.10708886,0.12174541,0.14363576,0.15367118,0.15360922,0.16471152,0.080064185
61,0.6192675,0.08385105,0.20649953,0.19634514,0.5920859,0.52595997,0.56030244,0.5726048,0.58007246,0.5928726,0.57442534,0.59815806,0.3315788
62,0.18062808,0.0037405416,0.09057455,0.059074923,0.13700531,0.099174626,0.08851755,0.09785736,0.11470623,0.12431042,0.12234043,0.13264735,0.055994667
63,0.6248232,0.07056452,0.33654368,0.2600968,0.63760567,0.55755585,0.6002718,0.609358,0.617028,0.62950003,0.64678794,0.6349766,0.34196475
64,0.60459554,0.011133319,0.5647297,0.40728813,0.60879856,0.5595145,0.6365814,0.67521155,0.71109587,0.7379114,0.72575885,0.7630892,0.373846
65,0.31060863,0.0057202126,0.2500641,0.20939647,0.28740928,0.23071884,0.23040494,0.23615888,0.24817848,0.25358054,0.26460686,0.25560433,0.13507825
66,0.6338953,0.0035868401,0.45744282,0.38638112,0.59312093,0.5056126,0.55123585,0.56955945,0.5771721,0.5912625,0.56866634,0.59748876,0.2709697
67,0.32791108,0.008533341,0.25469393,0.22547723,0.299843,0.24502324,0.24523413,0.25519618,0.27794734,0.29082364,0.28875574,0.29728237,0.13426927
68,0.60816103,0.011576761,0.27417326,0.19936992,0.5647019,0.47312108,0.50960815,0.5174119,0.52353734,0.54011714,0.5137406,0.54649246,0.19243214
69,0.46263388,0.002065693,0.35276294,0.27905065,0.4319596,0.37182558,0.3998926,0.40502605,0.42021972,0.4362325,0.40687683,0.44475633,0.14099395


==> images/backprop/rnn/71459872/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.22070934,-0.017045602,0.29690486,0.03988319,-0.023249075,-0.2971657,-0.36926493,-0.17459184,-0.047878414,0.16552424,0.05349856,0.1579834,-0.005308196
1,0.16303605,-0.01025207,0.0072324816,-0.03511247,0.06952128,-0.04374747,-0.21282133,0.07040636,-0.1128482,-0.03552828,0.02153105,0.05257509,0.06600754
2,0.08466672,-0.053624578,0.05126293,0.05356302,0.05339496,-0.006366018,-0.06891926,0.008713368,-0.1302639,-0.03560029,0.021829098,0.0064345095,0.01490942
3,0.0992596,-0.053331047,0.06686509,0.04425329,0.04099372,0.011312237,-0.11907109,0.026395602,-0.09941313,-0.045895394,0.030322617,0.0004357826,-0.0021273158
4,0.10992104,-0.020103674,-0.041993145,0.036032792,0.06005337,-0.045695458,-0.119941264,0.13349903,-0.15292045,-0.028392095,0.0073027164,0.01920683,0.043030318
5,0.0586984,-0.046639565,0.012573389,0.09682903,0.027451608,0.027362581,-0.052968346,0.008115515,-0.10483842,-0.038387872,0.032415383,0.0007543247,-0.021366045
6,0.066476226,-0.025811665,0.09442335,0.093526304,0.002556975,0.051605,0.020998703,0.080473565,-0.14608577,-0.08036192,-0.06339349,-0.015581946,-0.07882536
7,0.009997223,-0.10521306,-0.018294558,0.1931703,0.039739985,0.030526195,-0.120113686,0.22906512,0.03303648,-0.09587424,-0.02373776,-0.0756946,-0.0966074
8,0.05455494,-0.060582887,-0.004589066,0.15114768,0.0091765765,0.030346544,-0.3130792,0.2041923,0.08407676,-0.09365348,0.025146129,-0.03112317,-0.055613145
9,-0.110529944,-0.03883203,-1.1510227,0.95775604,0.15157859,-0.16544367,-0.85731786,0.42568484,0.5635157,-0.13237223,0.3149021,0.07406733,-0.031986266
10,0.018039761,0.0091339,-0.038584057,0.037468873,0.01300773,0.017077036,-0.13118052,0.1267744,0.03782281,-0.008190518,0.010095634,-0.03689188,-0.05457315
11,-0.08557296,-1.2401265,-5.5647745,4.548512,-0.424283,-0.28143504,-0.9280014,2.99296,1.0940592,-0.7041442,1.2987628,0.508714,-1.2146704
12,0.079236366,0.03176332,0.0550186,-0.05571355,0.008391748,0.059457596,-0.17131813,0.15943743,0.03204063,-0.028464995,-0.022427209,-0.0443173,-0.10310452
13,-0.056334436,-0.13086215,-2.9472504,1.2024755,-1.8176793,1.4683623,-4.169035,6.8833055,0.09577286,-2.890683,1.4297493,2.074871,-1.1426917
14,0.22416927,0.058234915,0.053828042,0.046143763,-0.4093102,0.15831207,-0.77954745,0.9116999,-0.17298308,-0.25765312,0.20659997,0.09724744,-0.13674133
15,0.29668242,0.4609931,-1.6267245,0.87299746,-1.8683944,1.690481,-5.1429925,5.777486,-0.1231173,-2.8371425,1.2771077,1.6348759,-0.41225225
16,0.8816091,-0.11443457,-0.29737595,-0.043010075,-0.42887345,0.020656276,-0.6141546,1.5653296,-0.5696145,-1.111425,0.2887637,0.61938584,-0.1968562
17,2.1153634,0.28809428,-0.1809851,-0.8061119,-2.0186203,-1.9755683,3.7357042,-1.3739371,-4.584001,-2.8095264,2.1374261,4.4043484,1.0678138
18,-0.033419102,-0.09057203,-0.3479908,0.6036514,0.059034333,-1.6485698,2.9388404,-2.4468136,-0.8670786,0.18316814,0.62103844,0.5866407,0.4420702
19,0.06348498,-0.031426944,-0.15605414,0.26683176,0.06528442,-0.57370573,0.86796176,-0.89976776,-0.25212684,0.15198281,0.17707375,0.13413993,0.18632203
20,1.4316434,-3.2301748,-1.2452295,-0.16442934,1.4897374,-1.8707423,7.7108264,-4.8021183,-4.2892823,-0.2817719,0.29587778,2.5936677,2.361996
21,-0.6672334,-1.3484529,0.060421377,0.040511474,1.4006053,-1.4689251,3.5148392,-1.9109321,-1.0546286,0.7201937,-0.4830129,0.26727396,0.9293394
22,-2.1500468,-2.420756,-0.015835106,-0.09994513,2.5192983,-0.5172033,3.4839883,-0.7678401,-1.022675,0.5943976,-1.084451,0.41054648,1.0705214
23,-6.080978,-3.6742442,-2.3472636,0.27896136,2.4693785,1.8062651,4.3037586,2.5549881,1.0733562,0.48431772,-1.7775731,0.29942352,0.6096094
24,-5.7678866,-2.1321049,-1.7989153,-0.8018891,-0.07220855,3.8992867,-1.0835876,7.451312,1.6456252,-2.2335286,-1.3782636,1.9750055,0.29715437
25,0.0026391493,-0.026694551,-0.12972271,0.15608239,-0.07864098,0.1597535,-0.4067365,0.25364077,0.13469392,-0.18199529,0.0503465,0.0694472,-0.0028133495
26,-0.3989659,0.6651306,0.16988462,-1.0996721,-1.5846653,2.7664335,-5.45426,5.702504,0.1777597,-2.3724296,-0.076938406,1.7293384,-0.22411956
27,-0.07442829,0.1991007,0.7045412,-0.82488847,-0.56002504,0.6528312,-1.6796013,2.1000938,-0.30294323,-1.0083604,-0.36674237,1.0713573,0.08906481
28,-0.1292543,0.14625779,0.0065439064,-0.09326533,-0.10072995,-0.056862783,0.061361186,-0.031565078,0.04675135,-0.07506753,0.026903901,0.089243375,0.10968342
29,0.30683914,0.0074427053,0.25950065,-0.11299641,0.18930803,-0.076128714,-0.24823368,-0.08445793,-0.119266085,-0.053749032,-0.043964565,-0.0123915,-0.011902563
30,0.08228983,-0.0076569878,0.19283417,-0.10377576,0.06117128,-0.15963206,-0.08047756,-0.19294542,0.0003516283,0.08188979,0.0392226,0.042711683,0.04401683
31,-0.026192248,-0.06009011,0.10613154,-0.017384633,-0.01568824,-0.086916,0.13740069,-0.23752771,-0.1261554,0.120504685,0.06742858,0.034248076,0.104240686
32,-0.8424802,1.9584434,2.9197326,3.1214423,0.20097987,-3.4883068,1.3434145,-3.9918694,2.9753883,6.4333086,-1.0561125,-6.611124,-2.962817
33,-1.5154302,-0.07303989,-3.589656,3.284195,0.6678596,-1.4110397,4.2705183,-3.9336927,1.3796489,1.8592389,0.89578456,-0.9294859,-0.904901
34,2.573483,7.487297,-1.8966266,6.2621465,-4.298182,-1.857227,-8.591233,-1.465582,3.002206,2.0572705,4.241517,-4.246145,-3.2689238
35,-0.033555355,-0.07636894,-0.073193625,0.052522633,-0.0049356744,0.035110608,-0.2386665,0.10777263,-0.060056332,0.034761358,0.10378617,0.019211149,0.13361189
36,0.5340016,-0.1967153,-2.0573528,1.5299263,-0.5994343,2.1105618,-4.071018,3.9758375,0.33220258,-1.3012044,1.016344,-0.04324779,-1.2299018
37,0.52137995,-0.35739797,-1.279028,0.7637228,-0.18771921,1.8575587,-2.9583561,3.1459684,0.07622674,-1.1441505,0.52221394,-0.11306887,-0.8473495
38,0.04652915,-0.10610841,-0.14082354,0.1382449,0.040029265,0.021448076,-0.1462019,0.016238008,-0.14697538,-0.015948983,0.10528334,-0.007955596,0.19624108
39,-0.043938324,-0.10848211,-0.81336975,0.49089125,-0.42872724,0.3787878,-0.4107553,0.3946167,-0.054589964,0.043425318,0.34389594,0.15678063,0.05146511
40,1.671034,5.3411345,-6.694816,2.2250466,-10.283903,2.6159694,-7.6648984,10.206721,5.087928,-2.0351024,4.3522563,0.3401047,-5.1614747
41,9.363534,9.510697,-0.22457433,1.1026944,-6.931365,-3.3642113,-5.278393,-4.542593,-1.55351,-2.7897594,6.1640787,1.6459987,-3.1025941
42,0.009059284,0.0022490043,-0.013513289,0.07337263,-0.05680998,-0.012702314,0.13305162,0.087864384,-0.13936767,-0.05178291,0.007330507,0.03718614,-0.07593742
43,1.7090064,0.8448224,0.35945684,-0.4304785,-1.013191,-0.0153144,-1.7136815,1.8771,-0.85176903,-0.9662105,0.5584341,0.4060219,-0.7641969
44,0.17001995,-0.0041664056,-0.048421167,0.11998839,-0.022734724,-0.061008453,0.1040939,0.29203913,-0.15107264,-0.19319147,-0.06087765,-0.012708668,-0.13196011
45,0.15583426,0.008928709,0.08627902,0.053552166,-0.0061544254,-0.038808547,0.022513948,0.29731613,-0.13230889,-0.18023962,-0.08300228,-0.04425731,-0.1396532
46,1.7832398,-0.043032944,0.5145137,-2.1990654,-2.1707416,0.7996991,0.83487505,4.891329,-1.2912889,-1.8662765,-0.46342236,0.88639194,-1.6762214
47,1.6212324,-0.19268723,1.0312363,-0.8198646,-0.27644148,-0.028199643,-1.6327204,3.3687685,-0.9443697,-1.1997553,-0.41738337,-0.12265478,-0.3871613
48,2.5218947,1.2839997,0.6910279,-1.7306128,-2.5429058,-0.51582855,-1.6620977,4.0846863,-0.6037968,-1.3156877,0.4890463,0.51167107,-1.2113957
49,0.19989358,-0.02609041,0.29047665,-0.24095641,0.17036787,-0.2764386,-0.18041891,0.30285397,-0.19076186,-0.05722868,-0.05020985,-0.05289676,0.11140946
50,2.820292,3.1345134,1.0035638,-0.5139692,-2.1170793,-1.9286462,-3.185792,-0.5416131,0.13065416,0.45122495,1.7182724,-0.38435352,-0.58706665
51,1.6680772,1.2560979,0.92109776,-0.7928034,-1.1833447,-0.31102082,-1.4820136,0.35216492,0.1845705,-0.09125036,0.5086983,-0.6931081,-0.3371661
52,0.9368875,0.93738,0.2920611,-0.15772831,-0.5575165,-0.2746963,-1.2838753,-0.78099287,0.63624084,0.27972013,0.6926189,-0.70899963,-0.0110991895
53,-0.17186803,0.004955113,0.0749081,-0.12038895,0.08171926,-0.08752369,-0.040282473,-0.095727436,0.01084308,0.11759539,0.08027133,0.07599223,0.0695061
54,2.4046094,3.7814493,1.2126846,1.099552,1.3645749,-2.424867,-4.5398574,-6.4320407,1.1846423,1.2915931,1.4633157,-1.1003292,0.6946746
55,-0.23308954,0.04819394,-0.022502355,0.08329399,0.27950746,-0.26444852,0.3422866,-0.5583431,-0.04805141,0.15787168,0.08018428,0.11083174,0.024265215
56,-0.006267801,-0.23430328,-0.44397902,0.75819016,1.026749,-1.0087202,1.6858615,-2.1820893,0.3494633,0.7124642,-0.05671142,-0.52314156,-0.07751566
57,-0.14375263,0.03304994,-0.007830489,-0.050223485,0.10278468,-0.15247175,0.13644972,-0.22689602,0.035949793,0.13610205,0.021076996,0.084383056,0.031378146
58,-0.34759614,-0.44990307,-0.68476677,1.0089978,0.5036172,-0.40669516,1.0462841,-0.7990486,0.6001584,0.54162127,-0.122291714,-0.563712,-0.3266656
59,-0.069661185,-0.015186725,-0.0024420395,0.067220464,0.10010476,-0.20479566,0.13578336,-0.224327,0.016824618,0.094427235,0.0037171543,0.04229913,0.056035914
60,0.07932075,0.1371134,-0.17494044,0.5828226,0.4056758,-0.30168447,-0.23196341,-0.99577326,0.3330907,0.17698477,0.17971234,-0.22014478,0.029785912
61,-0.11431688,0.11438018,-0.38490397,0.6609176,1.093695,-0.18000773,-0.14707527,-1.9135857,0.25862205,0.313676,0.27742475,-0.21169247,0.2328661
62,-1.173076,-0.37198338,0.09217073,1.0678276,2.458588,-0.43402046,-0.054591704,-1.9063033,-0.6435157,0.0150590725,-0.13086367,0.25520846,0.8255004
63,-0.30114496,-0.64778733,-0.25470746,0.70578045,0.9226561,-0.41103292,0.84552413,-0.5916489,-0.12791851,-0.018211171,-0.29834834,0.056854323,0.119984806
64,0.020291686,0.0030152388,0.056430493,0.008247372,0.049178615,-0.05095663,-0.04106544,0.021634601,0.009825006,-0.000423342,-0.027926423,0.00849225,-0.0567434
65,0.0060543343,0.02442357,-0.018841043,-0.01592125,0.072488576,-0.013746783,-0.12953606,-0.006852314,0.0413522,0.01632037,0.007179681,0.02421404,-0.007135235
66,0.0027354509,-0.019162975,0.027972989,0.015402675,0.07852762,-0.0803659,-0.07466621,-0.044852793,-0.000828892,0.023001146,0.020577822,0.028176289,0.023482792
67,-0.014322422,0.013312623,-0.05411876,0.0011271611,0.13036758,-0.017068096,-0.10633079,-0.015474357,-0.017528243,0.0006882772,0.027909659,0.02520588,0.026231505
68,-0.05533249,0.013665177,-0.31644088,0.017308123,0.17408594,0.14688689,-0.31127882,0.17050669,-0.007514581,-0.05739025,0.1457435,0.044513933,0.035246775
69,0.12181755,0.1759423,-0.43180388,0.28094202,0.072398126,0.4209291,-0.7887602,0.21420678,-0.014459804,-0.22359425,0.3349818,0.0012166202,-0.16381615


==> images/backprop/rnn/71459872/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5495789,0.035597052,0.3491703,0.2861632,0.51174015,0.43966812,0.47827935,0.475875,0.48918003,0.50785315,0.46957228,0.5168919,0.1710834
1,0.69323677,0.040073033,0.68811285,0.61224496,0.6776825,0.6067788,0.69283503,0.7404426,0.75702786,0.7711178,0.75042194,0.8001573,0.5040168
2,0.69316834,0.01682489,0.3838193,0.27956757,0.66734,0.57773834,0.6303484,0.6520001,0.66476744,0.67703027,0.6579631,0.6813841,0.35682806
3,0.7898932,0.037624456,0.47954956,0.3068893,0.7699965,0.6920383,0.75821996,0.7541917,0.76987106,0.8139865,0.75598174,0.833692,0.21532686
4,0.50949585,0.004063428,0.4531346,0.38189453,0.48773986,0.4300142,0.46890458,0.48008865,0.5008262,0.52019256,0.502401,0.5333161,0.2166072
5,0.630144,0.0175619,0.33825973,0.23273231,0.59202445,0.5258449,0.55717534,0.5629193,0.5676985,0.57892424,0.555131,0.58433867,0.25026867
6,0.40591747,0.0026957423,0.29022762,0.2679584,0.36987436,0.31928068,0.336244,0.3533868,0.38332358,0.3995979,0.38140675,0.41029727,0.17262107
7,0.26872304,0.0016557861,0.07751561,0.052423473,0.21602774,0.17937292,0.17551997,0.19163482,0.21601987,0.22523351,0.22038384,0.23612761,0.10916244
8,0.3101,0.0016262009,0.101748906,0.06725284,0.24826069,0.21745229,0.22896627,0.25457096,0.28960437,0.30537182,0.29948604,0.31823418,0.16330425
9,0.3044702,0.011051091,0.4172262,0.31448668,0.28759006,0.2627977,0.30153647,0.3414689,0.38957042,0.41674444,0.43820274,0.447963,0.29306966
10,0.72736603,0.07564247,0.59013736,0.4495181,0.7206902,0.6709107,0.73948175,0.7596332,0.7737365,0.7879749,0.78780764,0.80345327,0.53382784
11,0.14685327,0.002123144,0.16372412,0.10809945,0.11581474,0.09755677,0.10122161,0.122028165,0.14577642,0.16150503,0.1650571,0.18055403,0.0925405
12,0.72224706,0.17718537,0.355507,0.34802064,0.7004667,0.6421329,0.6982228,0.7193632,0.73900306,0.75359344,0.74237216,0.7648653,0.52214146
13,0.1381249,0.0048983623,0.25310305,0.20371233,0.119386464,0.11489629,0.12441288,0.14936267,0.18709476,0.20568614,0.21123843,0.22705208,0.12971091
14,0.40466136,0.23223199,0.23389815,0.2271643,0.35875416,0.33688036,0.3511156,0.37455305,0.4071752,0.4244942,0.40805295,0.43450502,0.3532929
15,0.14379203,0.017785698,0.1797513,0.13508755,0.12145,0.10935972,0.10697511,0.12755731,0.17478482,0.19577992,0.1896036,0.21255414,0.08206299
16,0.2559475,0.016541157,0.30739453,0.24506168,0.21994367,0.20891681,0.21099389,0.23682216,0.30599737,0.3382203,0.3146154,0.35705033,0.17618307
17,0.14735807,0.0017194323,0.23231943,0.17093079,0.11735295,0.11250044,0.10395917,0.13843505,0.22109301,0.25280175,0.24908231,0.2711727,0.117700435
18,0.1448976,0.0023425764,0.14323166,0.09890218,0.11566943,0.10043515,0.08385655,0.10402085,0.1784059,0.20883155,0.19572206,0.22204421,0.060530785
19,0.22493297,0.030859716,0.16036583,0.11670644,0.19510797,0.17136757,0.15552598,0.17258646,0.23844738,0.26937938,0.2612096,0.2788346,0.11796495
20,0.13290644,0.0037377728,0.23927249,0.17741016,0.1122809,0.11142882,0.10369738,0.13698046,0.24253143,0.28630218,0.28768852,0.31196812,0.11639279
21,0.15071212,0.0012737991,0.23521976,0.16283396,0.1272774,0.12513831,0.11385851,0.14748351,0.25812128,0.3068106,0.29238155,0.33016244,0.07834421
22,0.14798418,0.0012246725,0.2334727,0.16885175,0.12010699,0.11591343,0.106503606,0.13795818,0.24267587,0.29814988,0.29002467,0.32420436,0.0804619
23,0.12968996,0.0013508734,0.22477359,0.16389531,0.10800786,0.10674083,0.100666486,0.1310309,0.23569477,0.2822988,0.28485972,0.30786562,0.11838799
24,0.16260993,0.0014225983,0.2669501,0.18120535,0.13265666,0.12964913,0.119682096,0.15914355,0.29565886,0.35867652,0.34973875,0.39456943,0.106225654
25,0.5508657,0.079205565,0.2773392,0.24576692,0.522331,0.48517773,0.5066964,0.51380897,0.56747574,0.605968,0.5795247,0.62086254,0.29536006
26,0.22386768,0.030649673,0.19012085,0.13491724,0.18977642,0.17100175,0.15790011,0.18666463,0.2927572,0.34112805,0.32667184,0.36023778,0.13950852
27,0.25721246,0.017158188,0.26557544,0.18252423,0.22582053,0.21024345,0.20701037,0.22723995,0.32343012,0.37644422,0.34249562,0.40387565,0.10383876
28,0.99454266,0.5871363,0.2504513,0.29858896,0.97180784,0.9237758,0.9671247,0.9926506,0.9930866,1.0018953,0.99387467,0.99244463,0.95505
29,0.5359975,0.008472161,0.50263363,0.419913,0.51186246,0.48124465,0.50335306,0.51791537,0.5745699,0.6237665,0.59724987,0.64921135,0.22796059
30,0.7777272,0.0033094978,0.55132294,0.35814738,0.7724548,0.737356,0.7818036,0.7786976,0.80146843,0.8338569,0.80221504,0.84683996,0.32477763
31,0.5990095,0.027820634,0.39972773,0.33339444,0.5691536,0.53500265,0.56204563,0.570212,0.6075104,0.63695776,0.60614663,0.6524128,0.29778582
32,0.13216801,0.0013558952,0.22270949,0.14403471,0.106508516,0.10219695,0.09492172,0.122650765,0.23637871,0.30201298,0.30550447,0.33429387,0.13745382
33,0.16267762,0.0033635371,0.14733526,0.089308955,0.13366802,0.11604553,0.101905786,0.113547705,0.1790988,0.21690983,0.20709148,0.23137479,0.05796168
34,0.13889934,0.0028561135,0.22864062,0.15147969,0.11272522,0.10845491,0.10304006,0.13026932,0.23776212,0.29402915,0.2833927,0.32403973,0.084380895
35,0.6243832,0.020346833,0.24039344,0.17474258,0.60484487,0.5478931,0.5624194,0.5579621,0.5714336,0.59188277,0.5715084,0.58979005,0.23858865
36,0.2432143,0.001483297,0.35453525,0.24627468,0.22897686,0.22044104,0.22526757,0.24627227,0.33881944,0.40133122,0.3927882,0.4400548,0.11187936
37,0.32690164,0.00722369,0.38719368,0.27835143,0.3048631,0.29324967,0.30355436,0.33025458,0.43397707,0.49209082,0.46641746,0.5221272,0.19853678
38,0.7463014,0.06381889,0.3989251,0.26115054,0.7966296,0.76088524,0.7921451,0.80266845,0.8170258,0.8291067,0.85122186,0.8377889,0.49454412
39,0.34263003,0.005401201,0.36876824,0.27267665,0.3390129,0.31348145,0.3241548,0.33349803,0.37913144,0.40483734,0.40499693,0.41446322,0.17023428
40,0.13538897,0.0043591703,0.11307991,0.075851634,0.104727514,0.08627631,0.07208035,0.08197642,0.13503854,0.16171889,0.15398887,0.17482631,0.035040174
41,0.14189956,0.0012567686,0.22206867,0.13819061,0.115616485,0.10545415,0.100012556,0.11832609,0.19900873,0.24661703,0.2416559,0.27695316,0.054407205
42,0.8420596,0.0052783843,0.5071308,0.33983362,0.82856363,0.7925442,0.8484509,0.8487886,0.8647583,0.89459485,0.84529626,0.91324085,0.3866536
43,0.17766331,0.016882423,0.2466738,0.1714821,0.14299345,0.1350714,0.14463635,0.16751485,0.21920283,0.24948232,0.23293646,0.27726257,0.087921396
44,0.5487666,0.006708952,0.33158702,0.180575,0.5494431,0.5202132,0.54540414,0.5445503,0.5625299,0.58202934,0.57623583,0.59330904,0.23049946
45,0.8890346,0.014997052,0.6019741,0.47551244,0.8879939,0.8430847,0.899812,0.89852345,0.91279685,0.9423145,0.89976597,0.95286834,0.41413516
46,0.1684548,0.0013565503,0.27251497,0.20422904,0.1367405,0.1253667,0.1313773,0.147906,0.19164935,0.21947664,0.20977555,0.24290492,0.053193994
47,0.18777227,0.012316485,0.22130132,0.16688362,0.16258624,0.14952031,0.1509036,0.1675608,0.21707948,0.24245808,0.23602566,0.26474258,0.091461465
48,0.17402118,0.02238166,0.25898385,0.1964916,0.14658898,0.13792315,0.14239104,0.15985,0.20462184,0.23241594,0.22908592,0.25586528,0.07620197
49,0.39579508,0.002285153,0.371119,0.31774879,0.36557597,0.33569258,0.34653887,0.3426916,0.37100852,0.39721605,0.37694705,0.41411933,0.119387776
50,0.15666932,0.0033401747,0.26084486,0.19972926,0.12570131,0.11815972,0.12330338,0.14403363,0.19232696,0.21730873,0.21351878,0.24435896,0.07260458
51,0.14181802,0.0013759825,0.15694444,0.09486583,0.11396124,0.09676004,0.09251299,0.10989258,0.15409344,0.16939935,0.18596594,0.18635131,0.066668235
52,0.16700535,0.015183079,0.1561749,0.114234604,0.13112369,0.11234989,0.10335131,0.117025,0.15761714,0.17514345,0.16502707,0.18748166,0.05569858
53,0.6094191,0.0024637554,0.5721193,0.4866131,0.58727884,0.5562414,0.6025107,0.6157154,0.6385203,0.6655668,0.6104655,0.68333197,0.26253232
54,0.17810927,0.0012733624,0.19172162,0.14835459,0.13603985,0.11201507,0.10511703,0.12086867,0.1611941,0.18031168,0.17729257,0.19896965,0.06915732
55,0.34069738,0.0018351529,0.32240394,0.20200437,0.3191631,0.29376027,0.30182272,0.32055315,0.38731462,0.4222347,0.40706855,0.4517476,0.13116507
56,0.2255226,0.07089607,0.1753178,0.12740186,0.1892108,0.1641346,0.15649334,0.17563024,0.21715447,0.23799913,0.2315918,0.2526022,0.12916146
57,0.4149321,0.0051407204,0.31835666,0.21389803,0.39002687,0.35391048,0.3661786,0.37298134,0.40097183,0.41765633,0.40223372,0.4292678,0.16920295
58,0.26605043,0.11993875,0.19671911,0.16151528,0.23494945,0.20466234,0.20251583,0.22092019,0.2532166,0.26875067,0.26194158,0.27921277,0.18436539
59,0.40575558,0.013771725,0.28861213,0.22811638,0.36587992,0.32839444,0.34461126,0.36095032,0.39851877,0.42367205,0.3922202,0.4411938,0.21114323
60,0.22858581,0.0148530565,0.15121867,0.10606354,0.18085273,0.14111146,0.12545404,0.13462631,0.16277969,0.17982161,0.17066485,0.18820721,0.054338757
61,0.22310928,0.0018683407,0.20596223,0.14637205,0.18526638,0.14639683,0.13576244,0.15147413,0.19389148,0.21292369,0.20850918,0.230613,0.066058844
62,0.17408647,0.0015399563,0.14438014,0.104734935,0.13542031,0.101956986,0.08884858,0.10798908,0.14122325,0.15704945,0.15380797,0.16796474,0.08181255
63,0.18078996,0.0033115721,0.08598297,0.050729256,0.13556507,0.10000043,0.08066223,0.10160797,0.14388242,0.15648067,0.15133154,0.1683001,0.06472762
64,0.67230624,0.10622718,0.418794,0.32967556,0.68915915,0.6104073,0.66894245,0.6868786,0.69248307,0.7032556,0.7139071,0.7111749,0.4067869
65,0.6383675,0.0036168122,0.45891333,0.3908405,0.5903821,0.5038664,0.55006826,0.5679072,0.5780717,0.5928356,0.5623258,0.6008752,0.2746118
66,0.60668975,0.011380349,0.276251,0.20355557,0.5570187,0.46685457,0.50428164,0.51206046,0.5173914,0.5371889,0.50378025,0.54281384,0.19289945
67,0.53547883,0.039653823,0.34753025,0.2563153,0.49741375,0.43667534,0.46170545,0.47248462,0.48709136,0.4992311,0.47712523,0.5058727,0.26058394
68,0.4576262,0.0020790393,0.33769912,0.26846966,0.42498198,0.3626452,0.38719106,0.39171025,0.40646747,0.42065337,0.39357468,0.42867893,0.13569584
69,0.35846287,0.019620743,0.19074357,0.1475929,0.3190845,0.25390512,0.25280142,0.26286146,0.28546342,0.29881364,0.29278898,0.30431932,0.12530404


==> images/backprop/rnn/71460046/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.005025294,-0.0017634148,0.003609778,0.0058556176,-0.00087178405,0.001584786,-0.005503057,0.0039829803,-0.0023765299,-0.0053931023,0.00042939372,-0.0019127626,-0.002667204
1,0.007222739,0.0065129614,0.0029093744,-0.0036089532,0.00045076478,-0.0059222095,-0.025441412,0.0036164345,-0.0011742124,-0.0074760774,0.006871761,0.0038830703,0.012155748
2,0.0026085956,-0.0005850706,5.8180885e-05,0.0019236228,-0.0007456352,-0.0010296464,-0.0016097738,0.0025836357,-1.0857242e-05,-0.0022198532,6.15872e-05,-0.00039383798,-0.0006409465
3,0.0033700499,7.760734e-05,0.0006952778,0.0028317333,-0.0017136546,-0.0010515548,-0.0020560955,0.0033762567,8.857995e-05,-0.003373736,-0.00012955419,-0.0003457265,-0.0017691858
4,0.0029875275,0.0003648582,0.0007998587,0.004444612,-0.0021665986,0.00034290552,0.00046061794,0.0024987354,-0.0001751103,-0.0048319553,-0.00073499186,-0.0011201977,-0.0028702612
5,0.0019952077,0.0009943598,-0.001649783,0.0016490491,-0.0012579222,-0.0004308783,0.0014557326,0.0023983598,0.00083234836,-0.0025402317,-0.00088041543,-0.0005466284,-0.0020192
6,0.0012502555,0.0017272678,-0.0026649146,0.0004489558,-0.0018628492,-0.00014578563,0.0028947294,0.004174084,0.0015794049,-0.0025919825,-0.0016194179,-0.0002895682,-0.0029001827
7,0.0015561623,0.0005663559,0.00040516513,0.00019136863,-0.00042653352,-0.0005181511,0.0009319999,0.003300301,-0.00022591371,-0.0023249292,-0.0012712671,-0.00051047234,-0.0016740882
8,0.0039804755,0.00025403127,0.0054709036,-0.0037221978,0.0006340584,-0.002499115,-0.0063203056,0.010041275,-0.0018534937,-0.0039630597,-0.0019478532,-0.0006605536,0.00058583403
9,0.0043931906,-0.0010051178,0.009491151,-0.0017192392,0.002069173,0.0002864236,-0.013030879,0.019160638,-0.0064338325,-0.011394532,-0.0020093736,-0.0008877092,0.001080099
10,0.0055191945,-4.4818968e-05,0.0051230676,-0.003626177,0.0004348904,0.0017695681,-0.010003606,0.0077194646,-0.00128304,-0.00584278,-8.084718e-05,0.00066015986,-0.00034507783
11,0.0017116936,0.00014111085,0.002068376,-0.00075566536,0.0006995158,-0.00033979848,-0.0039624656,-0.0021893694,0.0015398511,-0.0005663541,0.001202721,0.00012534123,0.00032504357
12,0.00018772401,0.0003272125,-0.0015811409,-0.0013514947,-0.0012310296,0.0019223352,0.0055914223,-0.006264845,0.00016698276,-0.00044178718,0.0005750139,0.0011214223,0.0009781835
13,0.01229597,0.014112333,0.01708938,-0.017676093,-0.00051378773,0.0059414743,-0.030170755,-0.009522654,0.009045598,-0.0044858526,0.0036984282,-0.0018797688,0.0020657298
14,0.0005633827,0.00010179675,-0.00047347357,4.374524e-05,0.00013999746,-0.00041319555,-0.000312355,-0.0014379142,0.00026052183,-2.5293924e-05,0.00044654348,0.00026792247,0.0008383223
15,0.000653065,0.00021784253,7.1734845e-05,-0.00030062156,6.730014e-05,-0.00036401593,0.00014293766,-0.0013530458,0.0004729806,7.520277e-05,6.146166e-05,0.00032632373,-7.116574e-05
16,0.0010138355,-0.00017349664,0.0006569439,-0.0011463099,0.00054829207,-0.00053688465,0.00086792605,-0.0012019069,-1.5217927e-05,0.00014714035,-0.0003403221,-0.00021875316,0.000398753
17,0.0012348831,-0.00023301295,0.0015325415,-0.001286308,0.00093713135,-0.0012472292,0.0017751335,-0.00024093036,-0.0012257854,-0.0007109665,-0.0010780763,-0.00022694911,0.00076956826
18,-0.005995148,0.015887115,0.018047176,0.025570877,-0.012706702,0.005128245,-0.02073047,-0.05611693,-0.031077512,0.0015197117,0.009104455,0.004120562,0.047248617
19,0.008441505,0.0042582587,-0.00949708,0.011498998,0.0017621431,0.0049307067,-0.014656735,-0.0034168037,0.008603324,-0.0025943858,0.004138328,-0.0037917146,-0.009676544
20,0.0009631772,-0.00013620795,0.0020443164,0.0014792862,0.0013696628,0.0003374211,-0.0012936487,0.0008384492,-0.00049862004,-0.0015428786,-0.0017747465,-0.0006981817,-0.0010880292
21,-0.0047359364,0.00067761005,0.007171287,-0.0041786013,0.0036339716,0.0005085957,0.0022649597,-0.008459939,0.0013038917,0.0031764961,-0.0033626817,-0.00046972476,0.0024700717
22,-0.004080673,-0.0034921155,0.006483893,-0.0070392713,0.008711839,-0.0037757307,0.009284756,-0.011631582,0.00094173686,0.0068381857,-0.006400412,-0.003662278,0.007821652
23,-0.011717164,-0.004484468,0.008170113,0.010751415,0.034790047,-0.006215124,0.011841325,-0.055935,0.016292699,0.030655192,-0.015643055,-0.027078316,0.008572329
24,-0.036774006,-0.017247528,-0.0042133173,0.011169759,0.054807328,-0.010481477,0.065432236,-0.08233678,0.011590144,0.03500706,-0.023477865,-0.020078642,0.016603086
25,-0.0439618,-0.027784172,-0.008858268,0.0037010382,0.04504098,-0.009485595,0.08968285,-0.060970787,0.0012348704,0.025539929,-0.024345605,-0.008053584,0.018260144
26,-0.0388584,-0.0667707,-0.00589821,-0.006986991,0.066595964,-0.008409902,0.123145506,-0.042418905,-0.01636399,0.02389051,-0.037491832,-0.010428991,0.019995928
27,-0.030871607,-0.016103193,0.006186495,-0.0063270684,0.023663808,-0.011983354,0.048942965,-0.01740754,0.010772502,0.021613346,-0.017692398,-0.021627916,0.010833954
28,0.0015550704,-5.444337e-05,0.001245797,-0.0010603876,0.0002850301,-0.00025877805,-0.0009831624,0.0014789758,-0.00013823935,-0.00038817682,-0.0006026283,-0.00074588263,-0.00033317576
29,0.0015791089,-0.0058672065,0.0027347207,-0.006920754,-0.003954864,0.0045581996,0.009281164,0.0018016752,0.0037201527,0.003956629,-0.002446446,-0.009235097,0.0007927201
30,-0.00039132335,0.00019230606,-0.001089833,0.0009923498,-0.00026111762,0.0001666944,9.760406e-05,0.0014575333,-0.00030100168,-0.0011121905,-0.00017086483,-0.00031223614,0.00073208
31,0.0025647054,-0.00353924,0.000846797,-0.0027888971,-0.003906937,0.0052183117,0.0011054642,0.006923883,0.0010661042,-0.0016357393,-0.00071612373,-0.004736918,-0.00040140952
32,1.7429353e-05,-0.00035085663,0.00048518658,0.00021292747,0.00037730264,-0.00014624283,0.0002925354,-0.0005038729,-0.00019789566,-7.2733295e-05,-5.5448618e-05,-0.00014179428,8.346248e-05
33,-0.00018152394,-0.00047116267,0.0007537532,0.000106857115,0.0002943569,-0.0004140692,9.961266e-06,-0.0004604229,-8.091751e-05,6.825036e-05,0.00013803026,-0.000119555174,0.00035644183
34,-0.00070348533,-0.0007163008,0.0004410386,0.0004925913,-0.0002348408,-0.000705143,0.00051392557,-0.00070698315,-0.0002024268,0.0005524858,0.00035840098,2.7262984e-05,0.0008834746
35,0.019392423,0.013708911,0.026126698,-0.033599973,-0.028789656,-0.05520466,0.12646534,-0.0846661,-0.03419809,0.01671154,0.012088243,0.004034383,0.017930951
36,0.069437906,0.036059193,0.12214507,-0.041136242,-0.00022358634,-0.11623425,0.13542104,-0.2000312,-0.09678308,0.0016975794,0.011608004,0.02588025,0.05215931
37,0.00030046812,-0.0006268942,0.0009213008,-0.0004646057,8.5761185e-06,-0.00058474706,0.0027299556,-0.002238544,-0.0010962136,0.0004857417,-0.00040178292,0.00015636497,0.00081037986
38,0.0026706588,-0.00080320745,0.007876142,-0.005326455,0.0033028112,-0.003424266,0.008463096,-0.009938495,-0.0040376256,0.0024892967,-0.002234021,-0.0006110073,0.0015730751
39,0.00011841638,0.00010426988,0.00026664435,-0.0007464576,0.00042692982,0.0005398104,0.0011841812,-0.0011681361,-0.0008179389,0.0003255835,-0.00036274255,-0.0003043228,0.00043376262
40,0.0009450093,0.0017316281,0.010753801,-0.00404777,0.009135937,-0.041374773,0.091920406,-0.10062848,-0.011964165,0.04186972,-0.0016662516,-0.016466387,0.019791322
41,0.016786523,0.029383639,0.040185757,0.014979943,0.04800541,-0.03898108,0.0133745335,-0.14843558,-0.003803688,0.04897516,0.00048608053,-0.041601572,0.0206449
42,-9.087406e-05,0.00035675097,0.0020916369,0.000725724,-0.0004974507,7.270998e-05,0.0057665017,0.00053624006,-0.0055658654,-6.274777e-05,-0.0006393788,0.0015563695,-0.004249616
43,-0.006987997,-0.0045541488,0.008561271,0.0002688705,0.015524017,0.0061352076,-0.014281435,0.007820053,0.011091376,0.018558627,-0.007973583,-0.023181936,-0.010980329
44,-0.011907186,0.004249198,0.009643963,-0.0037280344,0.009720877,0.024910942,-0.05323806,0.03145192,0.018367216,0.010764817,-0.008159507,-0.019940814,-0.012135323
45,0.018905507,-0.004222348,0.018450059,-0.02007604,0.013950042,0.023716467,-0.04678066,0.0462016,0.0041087596,-0.0040411637,-0.015060933,-0.015539534,-0.01961176
46,0.0007429335,0.0002589852,0.0044582803,-0.007956634,-0.0019013581,0.0072171185,-0.006366484,0.015754301,-0.003369846,-0.0033133759,-0.0031786119,0.0011251022,-0.0034704115
47,0.01372689,-0.008195176,0.003221788,-0.020497397,0.0060614995,0.013946025,-0.02047826,0.02953393,0.005493878,-0.006610593,-0.007246906,-0.0025025685,-0.0064531094
48,0.0035567293,-0.0122498,-0.001999681,-0.023371484,0.010020941,0.016464427,-0.009996151,0.024568092,0.014426618,-0.0014418871,-0.007774105,-0.002131769,-0.010071939
49,-0.0014494995,0.0019905756,0.0020758365,-0.0028024267,-0.0008230987,0.0014975491,0.00056286284,-0.003286728,0.000115684205,0.0015382825,0.0002612148,0.0011429973,-0.0008232499
50,-0.0029190634,-0.004345041,0.004661386,-0.02045847,0.009101901,0.026632693,-0.020214245,0.012185505,0.013286056,0.003824576,-0.009205375,-0.0055221245,-0.0070277946
51,-0.00017561196,0.0005795075,0.0009192978,-0.000827461,-0.00043837875,0.00048485512,-0.0011819557,-0.0015082327,0.0013675796,0.0013359964,-6.74022e-05,0.00014958736,-0.000637781
52,-0.010881199,-0.019518375,-0.011886127,-0.010543986,0.019958224,0.017777745,0.009130389,0.0023697205,0.01385722,0.0005838792,-0.0105593335,5.1954295e-05,-0.00034011155
53,-0.025141662,-0.028427599,-0.013900344,-0.015658647,0.023251742,0.023039922,0.018992499,0.014057027,0.014362378,-0.003016132,-0.015580352,0.0032792748,0.0047418945
54,-0.02555943,-0.033208773,-0.020080581,-0.013594467,0.023569798,0.027261661,0.023382122,0.01728653,0.014566587,-0.008274914,-0.016453477,0.005896371,0.0052085686
55,0.00025470403,-0.00033493235,0.0012191255,0.00058192573,0.00041339,0.00016563525,0.00022473012,0.0007572437,-0.00017199747,-0.001111451,-0.0010971265,-0.00074180285,-0.00015944464
56,-0.02070906,-0.05239197,-0.028604066,-0.026664522,0.011647281,0.050983593,0.03969643,0.06667766,-0.0039770314,-0.025236286,-0.0166497,0.013641139,-0.008413474
57,-0.002200724,5.575514e-05,0.0018399723,-0.0005300322,-0.0016047616,0.0041405736,-0.008506341,0.0011419214,0.003276706,-0.0015413566,0.0013153213,0.00091727945,0.0016956863
58,-0.00011886791,-0.00055907405,0.00034761982,0.00031288614,0.00068152865,0.00093943183,-0.0035320173,-0.00037569617,0.0020875495,-0.0008854069,0.00038024347,-0.00013785093,0.00085965346
59,-0.00033024827,-0.000812873,-0.00063392275,0.00084879214,0.0009887986,0.0027988572,-0.0053083324,-0.0009210181,0.0032415455,-0.0012003742,-0.00026230735,0.00028168317,0.0013093998
60,-0.0077539324,-0.0057313507,0.012363495,-0.017480046,-0.005292722,0.028926983,-0.024162035,0.016646136,0.002136934,-0.010671825,-0.006224415,0.0053081373,0.011934638
61,-0.0025118117,-0.00039541165,-0.002062277,-0.0007448898,0.00023579434,0.0017345776,0.00053093466,-0.0036448897,0.0030803946,0.0012695305,-9.985459e-05,0.0005549432,0.00205296
62,-0.0028528925,-0.0007489781,-0.003013542,0.0003829799,5.6244346e-05,0.0016714291,0.0028257875,-0.0042022695,0.0024540552,0.0006029975,-0.00034132763,0.00062389567,0.0025416194
63,-0.00092509156,-0.0013314391,-0.00090413564,0.0015561318,0.00040494665,-0.00038820168,0.0015557876,-0.0026530866,0.00040568475,0.0002362579,-3.068344e-05,0.0005868791,0.0014869501
64,-0.0063483138,-0.010773346,0.0036860697,-0.0066775875,0.018065292,-0.012567916,0.030087762,-0.018947646,-0.0101447925,0.0018394532,-0.010679952,0.0068094516,0.01565152
65,-0.025019072,-0.008463936,0.029321272,-0.010584829,0.088395685,-0.069059715,0.04574612,-0.09667112,-0.034242883,0.016095115,-0.021251362,0.021556713,0.06417803
66,-0.0014471477,-0.0014193605,-0.0006474231,0.0014163465,0.0003848328,-0.00033447007,0.0063516106,-0.0034165254,-0.0002521277,0.0012327186,-0.0019598545,-4.7940062e-05,0.00013933971
67,-0.002162191,0.00030432484,-0.0024152398,-0.00095194887,7.293851e-05,0.002172279,0.0026737603,-0.0018015262,0.00082406774,0.001561691,-0.0004443712,-0.00019087392,0.00035709003
68,-0.0043940814,-0.0035183206,-0.005573708,-0.0009279582,0.00236067,-0.0001663838,0.013301926,-0.0019042883,-0.002488358,0.0018027591,-0.002571498,0.0001788158,0.0039004288
69,-0.005733101,-0.0051993974,-0.0017660176,-0.00236711,0.0010343785,-0.0025286647,0.008092439,0.0049597775,-1.0605436e-05,0.00065381266,-0.0021222513,-0.0020791837,0.0070659253


==> images/backprop/rnn/71460046/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.564868,0.0355796,0.37141037,0.30627906,0.52598655,0.45610502,0.49956432,0.49773479,0.51315266,0.53378546,0.49030244,0.5446825,0.17980672
1,0.30808115,0.1335811,0.18190235,0.16506763,0.27086666,0.22917663,0.23853943,0.25605428,0.2727636,0.28325206,0.27470708,0.2899684,0.22746739
2,0.6573988,0.012808724,0.41979355,0.29542124,0.6323663,0.54735255,0.60579246,0.6303397,0.64187807,0.6565449,0.6385533,0.6646764,0.3617101
3,0.6842314,0.03848307,0.66071665,0.5772124,0.65514606,0.5823538,0.6631127,0.7077879,0.7267383,0.7427815,0.72606343,0.7721761,0.5039917
4,0.53790706,0.004253727,0.5057804,0.44636357,0.5043569,0.4536793,0.5040221,0.52041763,0.5455356,0.5685498,0.53342867,0.5886694,0.24352607
5,0.60707766,0.018047394,0.31475592,0.21343246,0.57165986,0.50651366,0.53653765,0.5424422,0.5460808,0.5573727,0.5317525,0.5597128,0.23346236
6,0.39196905,0.025198944,0.23277606,0.16787088,0.35522658,0.30357856,0.31887054,0.3349481,0.3586844,0.37328398,0.35481638,0.3833544,0.1785447
7,0.61207163,0.005595713,0.4727395,0.3742236,0.5897592,0.5262904,0.575724,0.5912727,0.60835004,0.6242223,0.6037124,0.63321155,0.3007869
8,0.2310457,0.003265166,0.17407562,0.14782895,0.19540228,0.17197804,0.18692644,0.2075083,0.22905023,0.2394446,0.23727126,0.25630307,0.14253053
9,0.21882068,0.012985071,0.26915902,0.23953065,0.18955763,0.16870838,0.19460972,0.21810147,0.24790235,0.26291344,0.2715551,0.28752944,0.19782081
10,0.32051814,0.012263098,0.451623,0.3417704,0.3109349,0.28782308,0.33657297,0.37886655,0.42750585,0.45768425,0.46653154,0.487455,0.31052482
11,0.53838557,0.004684123,0.46571258,0.37319434,0.5189349,0.4629326,0.50940603,0.5338421,0.5586337,0.5815413,0.5672311,0.59881836,0.27602366
12,0.35460111,0.10863578,0.27641082,0.22133498,0.35684183,0.30963916,0.31860653,0.34060055,0.36597133,0.38186336,0.40484613,0.39995992,0.26186195
13,0.14658527,0.0020712193,0.15114073,0.10222441,0.11473124,0.09469311,0.098150775,0.114290565,0.1282224,0.13949305,0.13934061,0.153414,0.08508365
14,0.7206717,0.17747396,0.3546375,0.34676704,0.700269,0.64129305,0.6971016,0.7180502,0.7373116,0.7516826,0.741361,0.76332945,0.52146226
15,0.72977537,0.07261928,0.5449847,0.39643982,0.708687,0.6545065,0.73024505,0.768988,0.7918764,0.814232,0.7989893,0.83037674,0.5839185
16,0.5493365,0.004352542,0.6189112,0.53040946,0.546582,0.52163154,0.5727015,0.6005153,0.63416016,0.66221654,0.6490427,0.6866957,0.33502418
17,0.3517919,0.04025476,0.24655442,0.20549229,0.32877553,0.285688,0.28961855,0.30394632,0.32622933,0.34452266,0.35024777,0.3601859,0.224197
18,0.13991551,0.0047357175,0.26150897,0.22815308,0.12811229,0.12461928,0.1423043,0.16142467,0.18296745,0.19746454,0.20250484,0.21691781,0.12388324
19,0.1484355,0.01750963,0.19587077,0.16006486,0.1310659,0.120403446,0.12571771,0.14167449,0.17357066,0.19185162,0.1865217,0.20717381,0.08120043
20,0.2667234,0.0048151445,0.42452958,0.33107054,0.30335602,0.28278413,0.2960127,0.31828254,0.373413,0.3989533,0.41796252,0.4223395,0.15652895
21,0.25664872,0.018720852,0.3090995,0.23712239,0.25145707,0.23517697,0.23413731,0.25417054,0.31479856,0.33729094,0.3459113,0.34955695,0.16522849
22,0.22388035,0.030777035,0.16074029,0.12219175,0.19137995,0.16885741,0.15876687,0.17265134,0.22630702,0.2542991,0.24021174,0.26375207,0.11419315
23,0.1574763,0.0012525205,0.27403092,0.22253779,0.14527409,0.14301178,0.15329759,0.17193776,0.23520273,0.26901108,0.25362653,0.29111552,0.07300909
24,0.13786261,0.0014255494,0.27029422,0.2339623,0.12983347,0.12948428,0.14593238,0.16336353,0.214847,0.24343665,0.24345145,0.2660459,0.108957455
25,0.17214376,0.0014627316,0.31754756,0.25722545,0.15913011,0.15801066,0.1746428,0.19594425,0.27217102,0.3167726,0.302663,0.346744,0.09967904
26,0.14233387,0.0010826583,0.21988393,0.15163906,0.121410295,0.1126821,0.11498319,0.13484031,0.20276034,0.24138816,0.2301396,0.266354,0.06685747
27,0.16272809,0.0013638518,0.34953827,0.29456785,0.15317628,0.15576838,0.17686434,0.20109746,0.2724619,0.31891337,0.3100982,0.35005134,0.09796939
28,0.54837286,0.08228122,0.27711108,0.24489783,0.51880187,0.48211035,0.50310344,0.51039404,0.5637712,0.6024467,0.57588005,0.6172355,0.2950478
29,0.22351545,0.030418592,0.23360829,0.17903076,0.19483341,0.17981373,0.17611,0.20386568,0.30127186,0.34851432,0.333883,0.3705501,0.14365318
30,0.99935716,0.5868062,0.24926642,0.30058977,0.971124,0.92450327,0.96851075,0.9944919,0.99585223,1.0043775,0.99435437,0.995929,0.96245706
31,0.31428462,0.014197113,0.33854693,0.27215412,0.28777358,0.26584187,0.26330113,0.28553218,0.37558687,0.4274057,0.41512814,0.4521027,0.19109342
32,0.9015002,0.010441512,0.550727,0.4051506,0.8935783,0.83881414,0.8859876,0.88430583,0.8917458,0.9212809,0.8916751,0.9327351,0.37751186
33,0.77386814,0.003393042,0.54893917,0.35633957,0.76900375,0.73305553,0.7773336,0.7745435,0.7977991,0.8304354,0.79656917,0.8438418,0.32273963
34,0.59582937,0.027562968,0.40054157,0.33239856,0.57340616,0.5370464,0.5618963,0.56996894,0.60597354,0.6352772,0.6105079,0.6493303,0.29565376
35,0.14785054,0.0036072598,0.12883283,0.06892809,0.11456189,0.09933925,0.080319494,0.09524955,0.19298054,0.2561223,0.2431251,0.27103025,0.0567078
36,0.13149092,0.0027866221,0.19397648,0.11545842,0.10222792,0.09639819,0.07829338,0.10847092,0.26296082,0.35769942,0.34664762,0.39078987,0.09317488
37,0.61531675,0.017489422,0.22150457,0.16405034,0.5899169,0.5335654,0.5480845,0.54254955,0.55865324,0.5803622,0.55236876,0.57965183,0.22861701
38,0.35528755,0.0099561615,0.24609265,0.20319307,0.30067414,0.28129327,0.29047024,0.3052514,0.36030972,0.39784265,0.35761514,0.41738167,0.1699859
39,0.80628675,0.070858814,0.44538945,0.2858057,0.88745606,0.85118824,0.89974385,0.9128904,0.9186058,0.9262006,0.9669287,0.9297511,0.5482045
40,0.13247901,0.004458617,0.098961376,0.058958985,0.10020185,0.08147581,0.060346317,0.073384315,0.14927527,0.1930841,0.18530388,0.20583358,0.03728604
41,0.1281223,0.0024462948,0.18677568,0.10503399,0.10248216,0.094486065,0.077618636,0.1021341,0.2198986,0.293779,0.28096873,0.3226465,0.064031795
42,0.40645814,0.037196983,0.37562707,0.305301,0.39829108,0.37492213,0.38121742,0.39748847,0.43855748,0.46555513,0.46639034,0.48384017,0.2844282
43,0.17081004,0.024189811,0.19192678,0.12804806,0.14469664,0.13077532,0.12637454,0.15141396,0.22012947,0.26005673,0.26462108,0.29289398,0.10664888
44,0.16425453,0.016461007,0.24004963,0.15863824,0.136654,0.12784882,0.13573529,0.16070724,0.21867226,0.25644457,0.25304502,0.29349393,0.08577671
45,0.14948954,0.0013756355,0.2763977,0.17159031,0.12448148,0.118843496,0.14185181,0.16586009,0.2147268,0.25699383,0.26010674,0.30603978,0.06265823
46,0.19106415,0.0121945925,0.2524794,0.19787131,0.17301583,0.16337962,0.17502369,0.19004297,0.23076616,0.2560033,0.24896276,0.28004202,0.09343393
47,0.17817727,0.022376712,0.30093405,0.24166021,0.16200116,0.15745914,0.17517371,0.18821262,0.22395216,0.25219458,0.24605325,0.27808747,0.07936256
48,0.16374405,0.003437376,0.33049047,0.27239326,0.15098074,0.1492975,0.17392121,0.18958136,0.2221341,0.24669378,0.24221264,0.27475387,0.07786491
49,0.25388426,0.03138669,0.24984628,0.19527535,0.24804005,0.22558203,0.22798017,0.23779134,0.27554217,0.30388498,0.30528402,0.32455784,0.11687555
50,0.1626413,0.018405084,0.23962083,0.18599445,0.13980721,0.13019213,0.1416321,0.15910183,0.19344378,0.21440855,0.21065691,0.23517077,0.103077814
51,0.37418985,0.038061827,0.12850662,0.1181131,0.3423966,0.31122676,0.31585214,0.3313076,0.3626878,0.38080102,0.37025818,0.3916248,0.22380114
52,0.15325198,0.0014538777,0.2892125,0.23780748,0.14036243,0.1363372,0.15514152,0.16925453,0.20557792,0.23056932,0.22511053,0.25453097,0.06421299
53,0.16838957,0.0014760663,0.3066707,0.26307604,0.15182413,0.14606886,0.16589335,0.18508276,0.2209271,0.24307474,0.2410052,0.26753837,0.09406396
54,0.15575926,0.0016954115,0.2819344,0.23527059,0.14314236,0.13655804,0.15477553,0.16699794,0.20112367,0.22332329,0.21744065,0.24621724,0.064738326
55,0.67575186,0.0026570228,0.6530695,0.54529524,0.66468465,0.63387007,0.6906242,0.7019735,0.7240857,0.7498633,0.7068085,0.76750004,0.30571586
56,0.18100294,0.0014567858,0.24965918,0.21364729,0.14670752,0.12581024,0.13209757,0.1464283,0.17504832,0.19416374,0.19161923,0.21726175,0.076893345
57,0.3463967,0.0018638303,0.32877776,0.20605133,0.32865253,0.30272543,0.31233123,0.33004454,0.39446494,0.429202,0.41339445,0.4568275,0.13320746
58,0.5936904,0.0027577768,0.5701393,0.48837295,0.5734439,0.5330998,0.57554525,0.5896841,0.61478233,0.6412641,0.6044998,0.6580238,0.26641285
59,0.42547336,0.1227944,0.264378,0.24600987,0.402305,0.36209303,0.3768062,0.38453278,0.40911144,0.4287721,0.41332725,0.43996808,0.24028777
60,0.22623718,0.06942333,0.17573206,0.13099067,0.19161041,0.16300926,0.15924104,0.175454,0.20674084,0.2246133,0.21950674,0.23947579,0.12925999
61,0.40684676,0.004669302,0.3016528,0.20038344,0.38330963,0.34396625,0.35245243,0.358763,0.38644135,0.4049727,0.38930294,0.4151355,0.16188903
62,0.40700647,0.010456915,0.29874647,0.23231383,0.38480133,0.34518367,0.35964665,0.3751366,0.40924066,0.43127862,0.41378736,0.44924688,0.21174131
63,0.6688949,0.14114761,0.1573992,0.15808286,0.63655686,0.5641563,0.5994022,0.6121156,0.61563677,0.62642145,0.60807776,0.6295728,0.4083798
64,0.22190468,0.0019612883,0.20455885,0.1525965,0.17975326,0.14129755,0.134619,0.14833829,0.17761655,0.19422168,0.18699048,0.209996,0.063623026
65,0.17733268,0.001732206,0.17046751,0.13631092,0.14205241,0.110549524,0.10447139,0.12315215,0.14833087,0.16025871,0.15994996,0.17365517,0.08197906
66,0.3677828,0.0018212409,0.048839897,0.017375313,0.29849926,0.23466857,0.22143477,0.21380383,0.22186926,0.2326578,0.20284116,0.2309979,0.055581797
67,0.6052365,0.009535351,0.60747045,0.4621491,0.61289454,0.56635773,0.6503777,0.6907444,0.73126346,0.7620628,0.7452708,0.79247475,0.3729555
68,0.33071077,0.012740586,0.25202295,0.22395325,0.29917392,0.24483182,0.24491268,0.25531113,0.27843955,0.29043385,0.28762782,0.29687884,0.13598765
69,0.34858596,0.019314907,0.18741885,0.14415655,0.3154689,0.24902229,0.24620652,0.25547302,0.27697754,0.2894392,0.2875079,0.29349637,0.12041792


==> images/backprop/rnn/71467797/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.0035477672,-0.0015368955,0.00090704113,0.004440739,-0.001345512,-0.0008192754,-0.0018434306,0.0003765598,-0.0010255985,-0.002663671,0.0008920552,-0.00042471197,-0.00050506927
1,0.0051374994,0.0022325926,-0.0033178888,0.002525065,-0.0013058567,-0.0077216625,-0.009643101,0.0027081277,-0.0042164056,-0.0058839433,0.005740322,0.0022270512,0.01151819
2,0.0028936507,-0.0013057534,4.1842926e-05,0.003000751,-0.00075036497,-0.0012676908,0.0009413827,0.0016135462,-0.0015992273,-0.0026278328,0.00027748267,-0.0006401958,-0.00057758985
3,0.003350864,-0.00058315066,0.000938433,0.0037840486,-0.0018588346,-0.0010457033,0.0018549149,0.003918102,-0.002870936,-0.004166644,-0.0006897703,-0.0009065255,-0.0017248021
4,0.0035055364,-9.369664e-05,0.0005582948,0.0057249423,-0.0022840817,0.00011274265,0.0050496105,0.0039441856,-0.003970262,-0.005626831,-0.0018410087,-0.0018447486,-0.0032346805
5,0.0035936274,0.00029719388,-0.0008415431,0.0034028022,-0.00079805765,-0.00022675528,0.00315797,0.002870012,-0.0018482918,-0.0039467877,-0.001353805,-0.0012090192,-0.003097346
6,0.0051552686,4.6967296e-05,0.0024085129,0.002311754,-0.0005308229,0.0005991305,0.003050114,0.0046184654,-0.002726147,-0.00577847,-0.0021576714,-0.0016352744,-0.0053618327
7,0.0038775764,1.7151237e-05,0.0036263685,0.0017727455,-0.0003741989,-0.00058520865,9.547104e-05,0.003971645,-0.0022094944,-0.003958876,-0.0017483996,-0.0012224849,-0.0032622986
8,0.00653421,-0.0016894164,0.010840675,-0.00086868135,-4.3143984e-05,-0.0020067059,-0.0060484814,0.01573289,-0.00501412,-0.0074853026,-0.0040336656,-0.0026830283,-0.0032352274
9,-0.0015841797,-0.004464287,0.010351409,-0.0018091407,0.0026009846,0.005062868,-0.012760395,0.031840682,-0.004238282,-0.014294133,-0.005775224,-0.0045524808,-0.00037784316
10,0.0010678439,5.4796692e-05,0.007235713,-0.0041210856,0.0008011478,0.0053626867,-0.02169664,0.0213991,0.0017653498,-0.00673897,-0.0020414635,-0.0031591002,7.062405e-05
11,0.0008746214,1.1633703e-05,0.0014334568,-0.0012429894,0.0008038901,-0.0006991868,-0.007056032,0.0023095987,0.0021569424,-0.00045453568,0.0011996932,-0.0006537305,0.001316637
12,-0.001154085,0.0005126825,-0.0020767362,-0.0024808645,-0.0022116343,0.002813109,0.00062852015,0.00042768032,0.0006105431,7.2693496e-05,-6.437233e-05,0.00042285532,0.002499608
13,0.009025854,0.019808143,0.025893677,-0.0218075,-0.005377752,0.015618684,-0.0608557,0.00011628494,0.015319674,-0.0068621393,0.005980617,-0.00086532487,0.004005478
14,0.0005551232,-0.00020206156,-0.00036131367,-2.6496651e-05,0.00022234346,-0.00025466766,-0.0015868782,-0.0014651609,0.0003937915,-0.00020388266,0.00074450806,0.00045752974,0.0017271652
15,0.0003095401,-2.5262387e-05,-0.0002745727,5.491526e-05,2.731377e-05,-0.00038421573,-0.00013272642,-0.0013281559,0.0005377943,1.5482365e-06,0.00012173262,0.00037379624,0.0007182928
16,0.0002534764,-0.00042958325,-0.00052885344,-0.0014583343,0.0004747632,-0.0003614427,0.0007490318,-0.0014540545,0.0003516945,0.00040067718,0.00015034009,0.00036997485,0.0014823098
17,-0.00033330038,0.0002948618,-0.001354506,-0.0016429499,0.0004450584,-0.000447302,0.0003192579,-0.00036651455,5.0451898e-05,7.047388e-05,-7.9453457e-07,0.00052916957,0.002436094
18,0.002270721,0.011985004,0.017340295,0.015104637,-0.013485009,0.009473819,-0.026886733,-0.03979876,-0.023913823,-0.0018234788,0.0074833017,0.0045679472,0.03768209
19,0.007755893,0.0074279597,-0.0027928762,0.0063333204,-0.0021170117,0.005312426,-0.0045920378,-0.020432252,0.009724007,0.002166682,0.003290517,-0.0029779214,-0.009098705
20,-0.0023040462,-0.00018661568,-0.0022227815,0.0021138927,0.00020094565,0.0026999773,0.004332229,-0.0056676157,0.0029293345,0.0005412145,-0.00049023144,-0.000918707,-0.0010275957
21,-0.006256079,-5.3948257e-05,-0.0050056786,0.0033399845,0.00083409494,0.004589143,0.0038066604,-0.0092186015,0.00607864,0.002578776,0.00042625796,-0.0012030044,8.3754305e-05
22,-0.004320122,-0.0020592674,-0.004009399,0.0025967928,0.0061067524,-0.0009161186,0.0028101052,-0.0096719675,0.005717265,0.0051848614,-0.0014499008,-0.0046699634,0.0046809623
23,-0.0021365755,-0.0030007488,0.0012194742,0.013917568,0.030977823,-0.0034236284,-0.0046217134,-0.046227984,0.02169162,0.026801307,-0.011479446,-0.028036218,0.004318514
24,-0.028515276,-0.01816577,-0.007161226,0.007997319,0.04915621,0.0047608614,0.03804636,-0.061586387,0.020406745,0.029297108,-0.0210349,-0.021809008,0.008607962
25,-0.0404439,-0.026101496,-0.009491889,0.0028145816,0.03662426,0.0033624,0.06591778,-0.040871788,0.0050391313,0.018167563,-0.021809172,-0.007187492,0.013980021
26,-0.04053156,-0.070773385,-0.015202152,-0.0049980236,0.06231246,0.008341508,0.09730335,-0.010574019,-0.0061813015,0.019811986,-0.038006686,-0.015069786,0.013567623
27,-0.02425353,-0.016874265,-0.004165304,0.0039268862,0.014486004,0.0024854504,0.021356765,-0.0015891227,0.020958576,0.017230477,-0.015304579,-0.025654584,0.0073972186
28,0.0012549163,4.1967724e-05,0.0009955423,-0.00040865137,-7.903995e-05,0.0003953022,-0.002342983,0.0009519147,0.0010677498,-0.00049347914,-0.00020404719,-0.00050790294,-0.0006712913
29,0.00539103,-0.009321472,-0.0014529373,-0.0024897251,-0.01140686,0.023959614,-0.016712174,0.019631354,0.015564548,0.0009651701,-0.0035362379,-0.018371075,-0.0022212307
30,-0.0001273459,0.00073462387,-0.0011045911,0.00070848444,-0.0014733437,0.0018680255,-0.0015582691,0.004642171,0.0013537296,-0.0017075469,-0.0008619718,-0.0011989154,-0.0012750479
31,0.0038726255,-0.004768453,-0.0010361378,-0.006572727,-0.01715587,0.025140341,-0.018034339,0.03197321,0.0082986625,-0.010157008,-0.00030920678,-0.0062626055,-0.0049884976
32,0.00013883779,-0.00037908182,0.00017107511,0.0006334672,-5.642505e-05,0.0005540673,-0.0010832181,0.00041096943,0.0004779445,-0.00070370507,0.0002587482,-0.0002508132,-0.00017186702
33,0.001079959,-0.0010726303,0.001917229,0.0008377301,0.000583082,-0.0004994263,-0.0015987541,-0.0014370716,-8.593558e-05,-0.00031984752,0.00048192777,7.5884745e-06,0.00010614819
34,0.0011722825,-0.0018508815,0.0022992422,0.0020551335,0.0009587229,-0.0013344306,-0.00046712183,-0.0033502986,-0.0019917267,0.0005830402,0.0010963026,2.6166235e-05,0.00080356956
35,0.03746266,0.02827195,0.061017256,-0.03979667,-0.013126288,-0.06412555,0.15858254,-0.18854931,-0.041127264,0.05899605,0.007353266,-0.029550828,0.024592245
36,0.08624395,0.02347487,0.12405925,-0.061996825,-0.0070152953,-0.101887316,0.16299562,-0.208242,-0.12286267,-0.0077896398,0.013590055,0.044274814,0.055155233
37,-5.6256977e-05,-0.0044269864,0.00053265446,0.0024115473,0.0016754572,-0.0032042775,0.007917735,-0.007938336,-0.004209389,0.0004351555,0.0003437221,0.002010853,0.004508122
38,0.002925049,-0.0033210302,0.013368748,-0.010019224,0.008225581,-0.011583909,0.028487653,-0.030363977,-0.01012397,0.009674117,-0.004635026,-0.0011190735,0.008485068
39,-0.0008864085,-0.00041531664,-0.00026167533,-0.0010804792,0.0014300724,0.00056983967,0.0041129235,-0.0044149198,-0.0026005097,0.0011334046,-0.00039130723,-0.00019604835,0.0030004245
40,0.009306663,-0.0041146707,0.07587549,-0.034257904,0.058422707,-0.14978562,0.39264515,-0.42455938,-0.056921367,0.17229894,-0.023080587,-0.075840086,0.060010675
41,0.02299342,0.03374338,0.10157547,-0.008313552,0.06934632,-0.14595756,0.24355829,-0.37191147,-0.059924513,0.117690235,-0.0048135296,-0.060034268,0.062047824
42,-0.0031754288,0.00013886578,0.0011322747,0.002968439,-0.0010242984,0.0042444337,0.009392858,-0.0041517112,-0.0076976856,0.002478983,-0.0012052439,0.0025373956,-0.005638881
43,-0.0059889355,-0.0070829326,0.02425506,-0.015494361,0.025211336,-0.030681854,0.05648462,-0.04682822,-0.009696784,0.03715417,-0.013334912,-0.019687884,0.0056906966
44,-0.022254683,0.009225617,0.009408207,-0.010085289,0.013523272,-0.0011424213,-0.0066066775,0.0061860327,0.010499455,0.018912949,-0.007066885,-0.012256508,-0.0083430745
45,-0.014727898,0.016055884,0.027589513,-0.029057147,0.0122710895,0.012244057,-0.026806697,0.039967,0.011933772,0.003889021,-0.013995333,-0.015308062,-0.024055187
46,-0.009437319,0.00044995965,-0.00045519602,-0.004508773,-0.0029370124,0.012162097,0.0066707353,0.014875431,-0.0018684934,-0.0031145504,-0.0045884782,0.0020236145,-0.009272017
47,0.01276363,-0.0031422726,0.008986413,-0.013717413,0.007931308,0.009025536,-0.009023694,0.031907402,0.0005599181,-0.008857202,-0.012015311,-0.008662376,-0.01575594
48,0.0033433698,-0.0033104613,0.014236009,-0.026036786,0.017845,0.0064132567,-0.011255,0.029540757,0.00852055,-0.0049631055,-0.013416017,-0.0062659467,-0.014651629
49,-0.00045916848,0.0018252,0.0065723336,-0.006271539,0.0015992835,-0.0014614568,0.0020760517,-0.0008590136,-0.003138177,0.0013380306,-0.0021263994,0.0014775171,-0.0005726632
50,-0.014962699,-0.009021893,0.02198459,-0.0189394,0.029801264,0.01661604,-0.021700455,0.007662824,0.0037689605,0.004904227,-0.019131785,-0.009622394,0.008640707
51,0.002108747,0.00049957604,0.002330444,-0.0009543867,-4.3767825e-05,-0.0011796427,-0.002864445,-0.000102510036,0.0019268477,0.0007979918,-0.000971056,0.00017434565,-0.0017221434
52,-0.014584753,-0.021562323,-0.0012365677,-0.0057736416,0.029811017,0.009265004,0.0061660036,0.00070524914,0.00031976122,-0.00010175537,-0.01491286,0.000120261684,0.011784598
53,-0.030656727,-0.023883821,-0.0037514346,-0.004354443,0.032641638,0.013399677,0.021620397,-0.015609963,0.0034627179,0.003453156,-0.01620806,0.0018044543,0.018082403
54,-0.029962702,-0.027012395,-0.011337519,-0.0025041224,0.03003852,0.019666974,0.030692313,-0.027679434,0.00700416,0.005128836,-0.014054671,0.003241452,0.016778588
55,-0.00069840683,-0.00010124005,0.00025261688,0.00019088534,0.00025898538,0.00079166796,0.0011858944,-0.0032856576,0.0011009962,0.0007127193,-0.00022997068,-0.0002122019,3.371203e-05
56,-0.033295617,-0.036487088,-0.0073561408,-0.003771794,0.03516385,0.03775447,0.04409384,-0.018557947,-0.012175238,-0.0038336623,-0.017090239,0.004681876,0.010873682
57,-0.0013421029,-0.0008477158,-0.0011071446,0.001561468,-0.0016709157,0.003163411,-0.0012983778,-0.00203691,0.0015012491,0.0008181501,0.0008562736,-0.00053638394,0.0009389967
58,-0.00010369887,-0.0006034822,-0.00059164607,0.0009143972,-0.00060984277,0.001691919,-0.0027748854,8.794438e-05,0.0008894403,-0.00010382527,0.0007835773,-0.00030377222,0.0007238742
59,2.206245e-05,-0.00042028856,-0.00014920972,0.0010188214,-0.00039085076,0.002540169,-0.003882114,-0.0021870737,0.001964153,0.00039429418,0.00057638146,0.00018907522,0.00032458085
60,-0.007193193,-0.0069034323,-0.003610293,-0.0030980806,-0.0017235031,0.010578824,-0.007879876,0.00897689,0.00042760745,-0.0027926168,0.00024462095,0.002163288,0.0108097615
61,3.9255e-05,-0.0009025245,-0.0006148727,0.0011409553,-0.00083895185,0.0016729776,-0.0023919141,-0.001290487,0.00065469375,0.00021061697,0.0010541937,0.00017186778,0.0010941902
62,-0.0004722184,-0.000751392,-0.00076454994,0.0005446115,-0.0002005673,0.0007265784,-0.001322159,-0.00060917577,-0.000112621405,0.0005099673,0.000763664,-6.2786334e-05,0.0017506478
63,0.0002739341,-0.0009396784,0.00024521607,0.0005285131,0.00046858034,0.00019701521,0.00042229285,-0.0019472493,-5.530895e-05,0.0005015862,-0.00016276026,-7.0273556e-05,0.0005381328
64,0.0010301679,-0.006629017,0.0035290145,-0.006647623,0.0030037807,0.001317192,-0.0018579563,-0.00035421352,-0.0053965226,-0.0018474339,-0.0019010331,0.0022119107,0.013541736
65,-0.0023307744,0.0063153785,0.027171843,-0.0033436604,0.03313916,-0.034223158,0.0031956234,-0.055332094,-0.021424884,0.010710672,-0.004768878,0.00716935,0.033721417
66,-0.0009944569,-0.0016140176,-0.0004882326,0.0010297378,-0.0002662175,-0.0011948913,0.005119358,-0.0029023332,-0.0009271797,0.0013578767,-5.3085794e-05,0.0004017345,0.00053170766
67,-0.0023964776,-0.00036298856,-0.0032599794,-5.8004982e-05,0.00013451744,0.0016799748,0.002990864,-0.0028297745,0.0007481219,0.001932145,-5.8349688e-06,-0.00026394054,0.0016913788
68,-0.0058623133,-0.0032061522,-0.011502061,0.0023381743,-0.0014595031,0.003108402,0.0069382805,-0.0022846574,0.00066975947,0.0025200723,0.0023494135,0.0028074924,0.0035830967
69,-0.007721528,-0.0046820776,-0.007888377,-1.9418541e-05,-0.0013965094,0.0004770644,0.01143337,0.0057854415,0.0012537579,0.0004839463,-0.0014808341,-0.0012742046,0.0050293696


==> images/backprop/rnn/71467797/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.564868,0.0355796,0.37141037,0.30627906,0.52598655,0.45610502,0.49956432,0.49773479,0.51315266,0.53378546,0.49030244,0.5446825,0.17980672
1,0.30808115,0.1335811,0.18190235,0.16506763,0.27086666,0.22917663,0.23853943,0.25605428,0.2727636,0.28325206,0.27470708,0.2899684,0.22746739
2,0.6573988,0.012808724,0.41979355,0.29542124,0.6323663,0.54735255,0.60579246,0.6303397,0.64187807,0.6565449,0.6385533,0.6646764,0.3617101
3,0.6842314,0.03848307,0.66071665,0.5772124,0.65514606,0.5823538,0.6631127,0.7077879,0.7267383,0.7427815,0.72606343,0.7721761,0.5039917
4,0.53790706,0.004253727,0.5057804,0.44636357,0.5043569,0.4536793,0.5040221,0.52041763,0.5455356,0.5685498,0.53342867,0.5886694,0.24352607
5,0.60707766,0.018047394,0.31475592,0.21343246,0.57165986,0.50651366,0.53653765,0.5424422,0.5460808,0.5573727,0.5317525,0.5597128,0.23346236
6,0.39196905,0.025198944,0.23277606,0.16787088,0.35522658,0.30357856,0.31887054,0.3349481,0.3586844,0.37328398,0.35481638,0.3833544,0.1785447
7,0.61207163,0.005595713,0.4727395,0.3742236,0.5897592,0.5262904,0.575724,0.5912727,0.60835004,0.6242223,0.6037124,0.63321155,0.3007869
8,0.2310457,0.003265166,0.17407562,0.14782895,0.19540228,0.17197804,0.18692644,0.2075083,0.22905023,0.2394446,0.23727126,0.25630307,0.14253053
9,0.21882068,0.012985071,0.26915902,0.23953065,0.18955763,0.16870838,0.19460972,0.21810147,0.24790235,0.26291344,0.2715551,0.28752944,0.19782081
10,0.32051814,0.012263098,0.451623,0.3417704,0.3109349,0.28782308,0.33657297,0.37886655,0.42750585,0.45768425,0.46653154,0.487455,0.31052482
11,0.53838557,0.004684123,0.46571258,0.37319434,0.5189349,0.4629326,0.50940603,0.5338421,0.5586337,0.5815413,0.5672311,0.59881836,0.27602366
12,0.35460111,0.10863578,0.27641082,0.22133498,0.35684183,0.30963916,0.31860653,0.34060055,0.36597133,0.38186336,0.40484613,0.39995992,0.26186195
13,0.14658527,0.0020712193,0.15114073,0.10222441,0.11473124,0.09469311,0.098150775,0.114290565,0.1282224,0.13949305,0.13934061,0.153414,0.08508365
14,0.7206717,0.17747396,0.3546375,0.34676704,0.700269,0.64129305,0.6971016,0.7180502,0.7373116,0.7516826,0.741361,0.76332945,0.52146226
15,0.72977537,0.07261928,0.5449847,0.39643982,0.708687,0.6545065,0.73024505,0.768988,0.7918764,0.814232,0.7989893,0.83037674,0.5839185
16,0.5493365,0.004352542,0.6189112,0.53040946,0.546582,0.52163154,0.5727015,0.6005153,0.63416016,0.66221654,0.6490427,0.6866957,0.33502418
17,0.3517919,0.04025476,0.24655442,0.20549229,0.32877553,0.285688,0.28961855,0.30394632,0.32622933,0.34452266,0.35024777,0.3601859,0.224197
18,0.13991551,0.0047357175,0.26150897,0.22815308,0.12811229,0.12461928,0.1423043,0.16142467,0.18296745,0.19746454,0.20250484,0.21691781,0.12388324
19,0.1484355,0.01750963,0.19587077,0.16006486,0.1310659,0.120403446,0.12571771,0.14167449,0.17357066,0.19185162,0.1865217,0.20717381,0.08120043
20,0.2667234,0.0048151445,0.42452958,0.33107054,0.30335602,0.28278413,0.2960127,0.31828254,0.373413,0.3989533,0.41796252,0.4223395,0.15652895
21,0.25664872,0.018720852,0.3090995,0.23712239,0.25145707,0.23517697,0.23413731,0.25417054,0.31479856,0.33729094,0.3459113,0.34955695,0.16522849
22,0.22388035,0.030777035,0.16074029,0.12219175,0.19137995,0.16885741,0.15876687,0.17265134,0.22630702,0.2542991,0.24021174,0.26375207,0.11419315
23,0.1574763,0.0012525205,0.27403092,0.22253779,0.14527409,0.14301178,0.15329759,0.17193776,0.23520273,0.26901108,0.25362653,0.29111552,0.07300909
24,0.13786261,0.0014255494,0.27029422,0.2339623,0.12983347,0.12948428,0.14593238,0.16336353,0.214847,0.24343665,0.24345145,0.2660459,0.108957455
25,0.17214376,0.0014627316,0.31754756,0.25722545,0.15913011,0.15801066,0.1746428,0.19594425,0.27217102,0.3167726,0.302663,0.346744,0.09967904
26,0.14233387,0.0010826583,0.21988393,0.15163906,0.121410295,0.1126821,0.11498319,0.13484031,0.20276034,0.24138816,0.2301396,0.266354,0.06685747
27,0.16272809,0.0013638518,0.34953827,0.29456785,0.15317628,0.15576838,0.17686434,0.20109746,0.2724619,0.31891337,0.3100982,0.35005134,0.09796939
28,0.54837286,0.08228122,0.27711108,0.24489783,0.51880187,0.48211035,0.50310344,0.51039404,0.5637712,0.6024467,0.57588005,0.6172355,0.2950478
29,0.22351545,0.030418592,0.23360829,0.17903076,0.19483341,0.17981373,0.17611,0.20386568,0.30127186,0.34851432,0.333883,0.3705501,0.14365318
30,0.99935716,0.5868062,0.24926642,0.30058977,0.971124,0.92450327,0.96851075,0.9944919,0.99585223,1.0043775,0.99435437,0.995929,0.96245706
31,0.31428462,0.014197113,0.33854693,0.27215412,0.28777358,0.26584187,0.26330113,0.28553218,0.37558687,0.4274057,0.41512814,0.4521027,0.19109342
32,0.9015002,0.010441512,0.550727,0.4051506,0.8935783,0.83881414,0.8859876,0.88430583,0.8917458,0.9212809,0.8916751,0.9327351,0.37751186
33,0.77386814,0.003393042,0.54893917,0.35633957,0.76900375,0.73305553,0.7773336,0.7745435,0.7977991,0.8304354,0.79656917,0.8438418,0.32273963
34,0.59582937,0.027562968,0.40054157,0.33239856,0.57340616,0.5370464,0.5618963,0.56996894,0.60597354,0.6352772,0.6105079,0.6493303,0.29565376
35,0.14785054,0.0036072598,0.12883283,0.06892809,0.11456189,0.09933925,0.080319494,0.09524955,0.19298054,0.2561223,0.2431251,0.27103025,0.0567078
36,0.13149092,0.0027866221,0.19397648,0.11545842,0.10222792,0.09639819,0.07829338,0.10847092,0.26296082,0.35769942,0.34664762,0.39078987,0.09317488
37,0.61531675,0.017489422,0.22150457,0.16405034,0.5899169,0.5335654,0.5480845,0.54254955,0.55865324,0.5803622,0.55236876,0.57965183,0.22861701
38,0.35528755,0.0099561615,0.24609265,0.20319307,0.30067414,0.28129327,0.29047024,0.3052514,0.36030972,0.39784265,0.35761514,0.41738167,0.1699859
39,0.80628675,0.070858814,0.44538945,0.2858057,0.88745606,0.85118824,0.89974385,0.9128904,0.9186058,0.9262006,0.9669287,0.9297511,0.5482045
40,0.13247901,0.004458617,0.098961376,0.058958985,0.10020185,0.08147581,0.060346317,0.073384315,0.14927527,0.1930841,0.18530388,0.20583358,0.03728604
41,0.1281223,0.0024462948,0.18677568,0.10503399,0.10248216,0.094486065,0.077618636,0.1021341,0.2198986,0.293779,0.28096873,0.3226465,0.064031795
42,0.40645814,0.037196983,0.37562707,0.305301,0.39829108,0.37492213,0.38121742,0.39748847,0.43855748,0.46555513,0.46639034,0.48384017,0.2844282
43,0.17081004,0.024189811,0.19192678,0.12804806,0.14469664,0.13077532,0.12637454,0.15141396,0.22012947,0.26005673,0.26462108,0.29289398,0.10664888
44,0.16425453,0.016461007,0.24004963,0.15863824,0.136654,0.12784882,0.13573529,0.16070724,0.21867226,0.25644457,0.25304502,0.29349393,0.08577671
45,0.14948954,0.0013756355,0.2763977,0.17159031,0.12448148,0.118843496,0.14185181,0.16586009,0.2147268,0.25699383,0.26010674,0.30603978,0.06265823
46,0.19106415,0.0121945925,0.2524794,0.19787131,0.17301583,0.16337962,0.17502369,0.19004297,0.23076616,0.2560033,0.24896276,0.28004202,0.09343393
47,0.17817727,0.022376712,0.30093405,0.24166021,0.16200116,0.15745914,0.17517371,0.18821262,0.22395216,0.25219458,0.24605325,0.27808747,0.07936256
48,0.16374405,0.003437376,0.33049047,0.27239326,0.15098074,0.1492975,0.17392121,0.18958136,0.2221341,0.24669378,0.24221264,0.27475387,0.07786491
49,0.25388426,0.03138669,0.24984628,0.19527535,0.24804005,0.22558203,0.22798017,0.23779134,0.27554217,0.30388498,0.30528402,0.32455784,0.11687555
50,0.1626413,0.018405084,0.23962083,0.18599445,0.13980721,0.13019213,0.1416321,0.15910183,0.19344378,0.21440855,0.21065691,0.23517077,0.103077814
51,0.37418985,0.038061827,0.12850662,0.1181131,0.3423966,0.31122676,0.31585214,0.3313076,0.3626878,0.38080102,0.37025818,0.3916248,0.22380114
52,0.15325198,0.0014538777,0.2892125,0.23780748,0.14036243,0.1363372,0.15514152,0.16925453,0.20557792,0.23056932,0.22511053,0.25453097,0.06421299
53,0.16838957,0.0014760663,0.3066707,0.26307604,0.15182413,0.14606886,0.16589335,0.18508276,0.2209271,0.24307474,0.2410052,0.26753837,0.09406396
54,0.15575926,0.0016954115,0.2819344,0.23527059,0.14314236,0.13655804,0.15477553,0.16699794,0.20112367,0.22332329,0.21744065,0.24621724,0.064738326
55,0.67575186,0.0026570228,0.6530695,0.54529524,0.66468465,0.63387007,0.6906242,0.7019735,0.7240857,0.7498633,0.7068085,0.76750004,0.30571586
56,0.18100294,0.0014567858,0.24965918,0.21364729,0.14670752,0.12581024,0.13209757,0.1464283,0.17504832,0.19416374,0.19161923,0.21726175,0.076893345
57,0.3463967,0.0018638303,0.32877776,0.20605133,0.32865253,0.30272543,0.31233123,0.33004454,0.39446494,0.429202,0.41339445,0.4568275,0.13320746
58,0.5936904,0.0027577768,0.5701393,0.48837295,0.5734439,0.5330998,0.57554525,0.5896841,0.61478233,0.6412641,0.6044998,0.6580238,0.26641285
59,0.42547336,0.1227944,0.264378,0.24600987,0.402305,0.36209303,0.3768062,0.38453278,0.40911144,0.4287721,0.41332725,0.43996808,0.24028777
60,0.22623718,0.06942333,0.17573206,0.13099067,0.19161041,0.16300926,0.15924104,0.175454,0.20674084,0.2246133,0.21950674,0.23947579,0.12925999
61,0.40684676,0.004669302,0.3016528,0.20038344,0.38330963,0.34396625,0.35245243,0.358763,0.38644135,0.4049727,0.38930294,0.4151355,0.16188903
62,0.40700647,0.010456915,0.29874647,0.23231383,0.38480133,0.34518367,0.35964665,0.3751366,0.40924066,0.43127862,0.41378736,0.44924688,0.21174131
63,0.6688949,0.14114761,0.1573992,0.15808286,0.63655686,0.5641563,0.5994022,0.6121156,0.61563677,0.62642145,0.60807776,0.6295728,0.4083798
64,0.22190468,0.0019612883,0.20455885,0.1525965,0.17975326,0.14129755,0.134619,0.14833829,0.17761655,0.19422168,0.18699048,0.209996,0.063623026
65,0.17733268,0.001732206,0.17046751,0.13631092,0.14205241,0.110549524,0.10447139,0.12315215,0.14833087,0.16025871,0.15994996,0.17365517,0.08197906
66,0.3677828,0.0018212409,0.048839897,0.017375313,0.29849926,0.23466857,0.22143477,0.21380383,0.22186926,0.2326578,0.20284116,0.2309979,0.055581797
67,0.6052365,0.009535351,0.60747045,0.4621491,0.61289454,0.56635773,0.6503777,0.6907444,0.73126346,0.7620628,0.7452708,0.79247475,0.3729555
68,0.33071077,0.012740586,0.25202295,0.22395325,0.29917392,0.24483182,0.24491268,0.25531113,0.27843955,0.29043385,0.28762782,0.29687884,0.13598765
69,0.34858596,0.019314907,0.18741885,0.14415655,0.3154689,0.24902229,0.24620652,0.25547302,0.27697754,0.2894392,0.2875079,0.29349637,0.12041792


==> images/backprop/tempcnn/71459194/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,-0.00047638433,0.00050938874,-0.00078327314,0.0020557458,-0.00058298383,-0.00073880254,0.00063963846,-0.00066332874,-0.0014882863,0.00040632405,0.0008322498,-3.3203974e-05,0.00092857226
1,-0.00015377271,0.0004699139,-0.0010116136,0.0017933435,-0.000657613,-0.00069628126,0.00054665376,-0.00047721167,-0.0010382896,3.8380414e-05,0.00085898174,0.00019701848,0.0003288889
2,-0.00020802705,0.0010339678,-0.0014539395,0.0018801624,-0.0004664096,-0.00046433142,0.00052512705,-2.841125e-05,-0.00068385,0.000308782,0.0006779295,0.0004887722,-0.0010225377
3,0.00011731862,0.0014810667,-0.00080203434,0.0008307537,-6.7112356e-05,-0.00013947621,-0.0006889843,-0.00039885417,0.0008486425,0.00093135086,0.0008904232,0.0003454346,-0.0009152448
4,0.00046743345,0.00051677367,-0.0001486293,0.0004905515,-0.00011867556,-0.00029070803,-0.0009992527,-0.0006660884,0.00028473276,0.0006935546,0.00083891494,0.0006247854,-0.00026369526
5,0.0007496551,-0.0004873408,-0.0017946961,0.0005051666,2.9466322e-05,-0.00025592462,-0.0008296354,-0.00045174157,0.0011935338,0.00093498745,0.0011790826,0.00070918014,6.273664e-05
6,0.0007442442,-0.00029475958,0.0005477517,-0.0004488986,0.00063669716,-0.00027717624,-0.00041193003,-0.0017081316,0.0005937877,0.0016556224,0.00043068329,-0.00016903275,-0.00069255143
7,0.00043920387,0.000735091,-0.00080621813,-0.0043278034,0.00018876359,0.0012833324,-0.005390277,-0.0017487213,0.005339651,0.0013562725,0.0014682449,-0.0011276152,-0.0007710116
8,-0.00093266927,0.002431536,0.005199446,-0.004753416,0.00012427241,0.003768058,-0.008643138,0.0016917044,0.009654705,-7.776538e-05,9.472453e-05,-0.0060879677,8.09216e-05
9,-0.0036320875,0.0022649076,0.004164184,-0.0045877527,-0.0026706979,0.0039435183,-0.007260399,0.00351854,0.013790093,-0.001296247,-0.002145446,-0.0049129417,0.0015054154
10,-0.017460093,-0.009137135,-0.0085368985,0.016103938,-0.005427879,0.013977169,-0.013627052,0.02668036,0.046107717,-0.006329838,-0.0077867536,-0.017405242,-0.011453554
11,-0.023732703,-0.020505074,-0.0218647,0.009919661,-0.010661511,0.017289225,-0.010653399,0.04426694,0.057223093,-0.011122921,-0.009719172,-0.014536838,-0.015359668
12,-5.8041624e-05,-0.00063391146,0.001972223,-0.0027592678,-0.0017224965,-0.0015752472,-0.0043686596,0.0065520313,0.010074501,-0.002607836,-0.000693123,-0.0026278363,-0.002409014
13,0.0004399738,-0.00023419654,-0.00066171715,-0.000686185,-0.00083181553,-0.0001148257,9.601294e-05,0.004602394,0.0036317357,-0.002540841,-0.0011822892,0.00050448213,-0.0025462322
14,0.003213693,-0.0007487795,0.0005864912,-0.0027543309,0.0007174504,-0.0004083849,0.0002749767,0.0012320972,0.0026419982,-0.0015123687,-0.00024717292,-0.0003430208,-0.0011629697
15,0.0036996612,0.0014088689,-0.002039818,0.0022051737,0.00067755766,-0.0011055778,0.0011958801,0.0028595503,-0.0031551267,-0.00538635,0.000812469,0.0030807396,-0.0012728955
16,0.0014919665,0.004431202,-0.0050131385,0.008705552,-0.0019947034,-0.0015207338,0.011202588,0.000748643,-0.016785717,-0.0074770562,0.0027201616,0.0113977445,-0.0024043308
17,0.0043700873,0.0039143544,-0.010049667,0.014135213,-0.0033285648,-0.0073340824,0.015458682,0.008667619,-0.028737223,-0.013671258,0.006110753,0.020476924,-0.006783059
18,0.0064844983,0.005159002,-0.010124487,0.015225339,-0.008536515,-0.0062156725,0.018705433,0.011468054,-0.039761733,-0.022793341,0.014377831,0.026491145,-0.006286182
19,0.103242196,-0.01719803,-0.032637063,-0.033292465,-0.008115154,-0.034608442,-0.04108978,-0.016852368,-0.06731104,-0.016406864,0.07071416,0.054636855,-0.0038765925
20,0.011734988,0.00023731531,-0.01031225,0.0004362566,-0.011409463,-0.011546587,0.01910075,0.008732311,-0.06480521,-0.03715266,0.026208108,0.05431773,0.00012614019
21,0.020900536,0.0017327956,-0.029725168,-0.0037034256,-0.011504441,-0.020749202,0.027125688,0.0024518652,-0.08150382,-0.03881176,0.033096828,0.069616556,0.0010394703
22,0.0027394206,-0.0036950135,-0.011733626,-0.00026666143,-0.012125529,-0.014946075,0.032943808,0.0100224195,-0.07641353,-0.043886717,0.030245813,0.0708611,0.0005295906
23,-0.0038212338,-0.016842218,-0.034553673,-3.5560253e-05,-0.009145787,-0.0114386,0.061728783,0.008992395,-0.095120706,-0.0391398,0.020679135,0.08141966,0.006724426
24,-0.012950787,0.00096861576,-0.016812924,0.0021389006,-0.013985955,-0.013379336,0.051764403,0.0022291664,-0.08415328,-0.03330935,0.020635774,0.078174815,0.0022526658
25,-0.027748626,-0.031013122,-0.037789557,-0.011391893,-0.019414576,-0.013735854,0.106849566,0.017141273,-0.10896964,-0.03287611,0.008552663,0.08865467,0.019148082
26,-0.040626712,-0.04877064,-0.082497254,0.0047097513,-0.017503057,0.010427952,0.103577666,0.03081638,-0.05308169,-0.019427951,-0.012679087,0.060579706,0.0019495967
27,-0.008811878,0.00038590588,-0.01139331,0.0072846743,-0.0021043187,0.0002108033,0.025394468,-0.003823928,-0.036635406,-0.005897031,0.0014306443,0.03011065,-0.00222608
28,-0.010487347,-0.0038046914,-0.017013025,-0.011382968,-0.0076403352,-0.010347704,0.033206575,-0.0029320566,-0.032028355,0.0018705408,0.006103696,0.027183352,0.0043738126
29,0.0012583054,9.3508745e-05,-0.0045325365,0.0035011144,-0.00030111262,-0.0019521045,0.0121009005,-0.0024245533,-0.01937854,-0.0068309093,0.0031574394,0.015109119,-0.0019149603
30,-0.0038887959,0.0070731984,0.01850917,-0.022027044,-0.0044471053,-0.012567343,0.03446627,0.00079948595,-0.054969735,-0.016513584,0.0024101392,0.030801417,0.013104713
31,0.00040379373,0.00047232246,0.0020961924,-0.0024542403,-0.0010619165,-0.0008829209,0.003693399,0.0024333466,-0.012958034,-0.008873846,0.0028065,0.01192721,0.0013470484
32,-0.0010782438,0.00017188085,-0.0008923592,-0.0005607167,-0.0028054353,-0.0002462947,0.002577922,0.0031155532,-0.008187923,-0.009830382,0.003850352,0.012472807,0.001045927
33,-0.0025570462,-0.0035303347,0.0062502753,-0.009356171,-0.00493927,-0.002374346,0.012792255,0.016396454,-0.016577573,-0.02048837,0.0020719413,0.01885997,0.0020874306
34,0.00019579116,0.00012804766,0.0005038274,-0.003028076,-0.0027140502,-0.0016105166,0.0036390584,0.00588084,-0.011811974,-0.011770619,0.004649981,0.015355129,-6.844549e-05
35,0.00076227414,0.0001892671,0.014028317,-0.024118371,-0.002821692,-0.008245212,0.024357725,0.0071412507,-0.036907405,-0.017776206,0.0015491107,0.026442546,0.009475742
36,0.004588562,0.0009484692,0.005554133,-0.014983996,-0.0028661347,-0.0037735843,0.0044088066,0.0069637494,-0.016367922,-0.013698221,0.005238654,0.018362274,0.0024071662
37,0.0006668637,0.0010261978,0.0016007336,-0.0023198384,-0.00044465647,-0.0008694731,-0.0012704832,0.0032430529,-0.0015852352,-0.0046999548,0.0013298305,0.0044055264,-2.4997775e-05
38,0.0012111518,0.0007397006,0.00041822757,-0.00045087075,-0.00042485635,5.938807e-05,-0.0030173557,0.003905066,0.0012078072,-0.0023495494,7.90268e-05,-0.000112222144,-0.00035534287
39,0.0034656667,0.0021913312,0.0036344859,-0.002276621,-0.000809199,-0.0012024022,-0.005623881,0.0073256902,0.0006066588,-0.0056146043,0.0013051388,-0.0011484006,-0.0006708403
40,0.027212473,0.015415795,0.018200979,-0.009930321,0.0015242668,-0.005670643,-0.036955662,-0.0055305567,0.0075296657,-0.004327518,0.014894445,-0.0056669484,-0.0053650835
41,0.026914075,0.011683625,0.0063103256,-0.0006843773,0.000985367,-0.005159578,-0.037815314,-0.0027748619,0.014395733,-0.001654682,0.015117239,-0.010767109,-0.009640172
42,0.008713775,0.010854509,-0.0040747887,0.007400693,6.821745e-06,-6.512624e-05,-0.027858954,0.0052419263,0.03169292,-0.0039291945,0.00740057,-0.013544901,-0.014186168
43,0.0048802486,0.0029085788,-0.0010574637,0.0020110894,-0.0031402938,-0.0018728257,-0.015685325,0.014445111,0.01624246,-0.009627282,0.004492956,-0.005675171,-0.0058144466
44,0.0020574667,0.00242583,0.00040172687,-0.00018374078,-0.004302318,0.0008937295,-0.013731327,0.016698318,0.018609574,-0.011211934,0.0011739754,-0.0063441643,-0.0049736653
45,0.042009942,0.0037558044,0.0066141947,-0.0065487255,0.0047493186,-0.0054992996,-0.050212223,-0.006641347,0.01739504,-0.0017955094,0.018105883,-0.010887965,-0.007190872
46,0.0013365587,-0.0018797938,-0.0006132573,0.0006522289,-0.001413056,-0.0015542762,-0.000849689,0.005704549,0.0008832493,-0.0032240653,0.0023091037,-0.0013416493,-4.3874286e-05
47,0.00059890887,-0.0015875279,-0.0013627047,0.0018884342,-0.0019155304,-0.0017632854,0.0041386466,0.004304971,-0.0036184113,-0.0026573814,0.0004249679,0.002235353,-0.0007468649
48,0.00088762393,-0.0014454628,-0.0024570853,0.0032412459,-0.0032326852,-0.0019739156,0.003209737,0.0072514154,-0.0070531378,-0.008030818,0.0026374524,0.0065033585,-0.001482154
49,0.0031833244,-0.0003206887,-0.0023657882,0.0012555681,-0.006698875,-0.0013226912,0.0047126017,0.011168345,-0.014420179,-0.016881898,0.006996964,0.015246546,-0.002067747
50,0.013755716,-0.003765836,0.012063351,-0.017740097,-0.005991464,-0.012051754,0.0199986,0.010542627,-0.047440518,-0.024058262,0.009368993,0.031010015,0.008408214
51,0.013299253,0.00802017,0.0051803053,-0.008778612,-0.009656323,-0.0074277376,-0.0019548591,0.017895669,-0.026628299,-0.0290115,0.016898444,0.02671299,-0.0037038785
52,0.041054256,0.0041383314,0.021615881,-0.046606928,-0.00999003,-0.02290774,-0.005659777,0.015919063,-0.05693476,-0.037045516,0.032958817,0.046947982,0.0044499696
53,0.035086226,0.011492795,0.016284654,-0.03632246,-0.008714034,-0.019093666,-0.01638904,0.013720995,-0.03500176,-0.03159344,0.028134724,0.0330527,0.0015257496
54,0.00913053,0.002604421,0.0050618863,-0.009124037,-0.006503145,-0.0036180157,-0.01127541,0.020263705,-0.0036755719,-0.024288015,0.011112132,0.010670256,-0.0015203702
55,0.03951375,0.0047232467,0.015104618,-0.02675822,-0.0010138093,-0.008836309,-0.032255802,0.013927497,-0.006365601,-0.025891135,0.016659496,0.0077980533,-0.00044065132
56,0.0023460563,-0.0012319761,0.0012710829,-0.0033040664,-0.0024411557,7.113055e-05,-0.0033827089,0.010400196,-0.00061306637,-0.010422971,0.0034908585,0.0019628697,3.1350326e-05
57,0.010829946,0.006561376,0.017604308,-0.016760264,-0.004124348,-0.0069057397,0.00034331193,0.007230479,-0.018289756,-0.016688585,0.004533286,0.008657606,0.006749127
58,-0.00067566754,-0.0004366425,0.00056630326,-0.001984329,-0.0023036303,0.0015309916,0.00038265536,0.004060689,-0.001868955,-0.004957037,0.00015842548,0.0038201301,0.001994656
59,1.597e-05,-0.00087131566,0.0011491445,-0.0027378239,-0.0004510259,0.0010415588,0.00015381817,0.0036144936,-0.00028319244,-0.0024337715,-0.0011105854,-0.00032588048,5.3412543e-05
60,0.00019746483,-0.0024884143,0.0025172438,-0.001549032,0.000117812946,0.001553477,0.0040504267,0.003446477,-0.0038320036,-0.004082077,-0.002743837,0.00034155342,0.0012710954
61,0.00026336103,0.010641868,0.03362744,-0.018030716,0.00087512867,-0.008999378,0.029497078,-0.007014454,-0.046041425,-0.010697907,-0.010682278,0.01010949,0.018111834
62,0.00015864312,0.00034589326,0.0037797992,-0.0035822599,0.0001453795,0.005429517,0.0037544495,0.0013266702,-0.002616705,-0.0020740503,-0.004331136,-0.002025241,0.0016646351
63,0.0124351885,0.016831122,0.03166575,-0.006611975,0.0065621953,-0.0073603224,0.0036680878,-0.02040891,-0.03320606,-0.0003072687,-0.0024719357,-0.00038148137,0.011273298
64,0.0013362317,0.0013118446,0.0022271816,-0.0006339311,0.0008642595,0.0032364617,0.0013853901,-0.0009455739,-0.0018079432,5.4890814e-05,-0.0025084342,-0.0030387791,0.0014514655
65,0.000986129,-5.8618432e-05,0.00043228822,0.0010607492,0.0011719682,0.0006718973,0.0013666165,-0.0013169994,-0.0015913463,0.00068629166,-0.0003466256,-0.0013690314,0.0007718271
66,0.0003643074,0.0004296192,0.0001865178,0.0013995052,0.000508766,0.0003131308,0.0004113234,-0.00045257554,-0.0013410369,0.00020339122,-0.0003919386,-0.000537887,0.0009421143
67,-0.00024240787,0.0006067951,0.00025762335,0.0010404678,0.00042967845,-0.0005385292,0.00067195244,-0.0015961259,-0.00016876239,0.0017872009,0.00010508523,-0.0008547125,0.0010315792
68,-0.00072127406,8.3482504e-05,0.0018033867,0.0006096044,0.0007848023,0.00017413171,0.0008365543,-0.0014069511,-0.0003437449,0.00088348676,-0.00067279086,-0.0006694715,0.00069168245
69,-0.00096598105,-3.4320547e-06,-0.000136805,-0.00026137926,0.00040165317,-1.1286538e-06,-0.0009899429,-0.0013308628,0.0017263509,0.002401105,8.9742345e-05,-0.0014006818,0.0006099306


==> images/backprop/tempcnn/71459194/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.44957235,0.004207938,0.2801773,0.22953124,0.4321377,0.36723882,0.39797777,0.418359,0.445048,0.46035966,0.4555424,0.47077438,0.19929321
1,0.503044,0.013677776,0.2961759,0.22636987,0.46274412,0.3889439,0.4136942,0.4100872,0.41946155,0.4338935,0.4030195,0.43764567,0.12796693
2,0.57792675,0.007778184,0.34487736,0.25534117,0.5105269,0.43682352,0.47864962,0.49779573,0.51365,0.5307607,0.4799357,0.54178226,0.2740496
3,0.56725436,0.113880575,0.1997237,0.18726422,0.541212,0.46450242,0.51465297,0.53541625,0.55696803,0.56742704,0.5481376,0.57090926,0.32393888
4,0.616264,0.05929633,0.20595847,0.15062514,0.5808969,0.5106588,0.55287874,0.56242454,0.5779849,0.5947293,0.558809,0.60075927,0.2683546
5,0.35447595,0.0026040913,0.22629273,0.18417369,0.31809875,0.260179,0.25909454,0.26501712,0.28072122,0.2904898,0.28198287,0.2929395,0.118570596
6,0.6806304,0.28168663,0.29872537,0.31462657,0.65256053,0.5766964,0.6306479,0.66016483,0.6721771,0.6843348,0.67644376,0.6863855,0.5663072
7,0.4162278,0.03635664,0.13055691,0.12946324,0.3906227,0.3405215,0.3605547,0.37423813,0.4006567,0.41277918,0.39324296,0.4178248,0.19495003
8,0.53377765,0.0050254725,0.2744515,0.17973122,0.5106531,0.45378965,0.49412036,0.51516706,0.54153717,0.5605174,0.5365422,0.5684411,0.25187486
9,0.55690724,0.0054207966,0.46398202,0.38079083,0.5325075,0.4751585,0.5173853,0.5365449,0.55806637,0.57475996,0.5608934,0.587718,0.28286487
10,0.15531014,0.0024557973,0.19042966,0.10848939,0.12232478,0.11010238,0.09905142,0.15262716,0.24160604,0.2765474,0.28438807,0.3126258,0.17802298
11,0.16031152,0.008291015,0.14069194,0.08885936,0.12162434,0.09449512,0.08456226,0.10787961,0.15218286,0.16942038,0.16817592,0.18786667,0.12762938
12,0.590492,0.006263015,0.48579013,0.40324175,0.58820426,0.5206373,0.5647274,0.58236545,0.6010522,0.61703104,0.6183496,0.62660813,0.2952266
13,0.7009821,0.048248105,0.533655,0.4113959,0.697177,0.64441204,0.70713687,0.72460693,0.74221414,0.7631289,0.7606636,0.77991307,0.4256032
14,0.75481313,0.009296915,0.4666205,0.3221452,0.72351027,0.6661228,0.72520584,0.73924,0.7586361,0.78452796,0.74365777,0.79739654,0.33826405
15,0.631031,0.14726044,0.29675755,0.2917671,0.613491,0.5602993,0.6044719,0.62586975,0.65021086,0.6677513,0.656642,0.6799631,0.42889082
16,0.70788556,0.018832473,0.51245105,0.37112534,0.68730754,0.6318733,0.6807725,0.6983713,0.71146756,0.7297227,0.71213394,0.73836607,0.41952327
17,0.8655027,0.051275928,0.49789968,0.35786942,0.8592003,0.80134475,0.8714814,0.8727192,0.8911355,0.92458653,0.8822976,0.9410058,0.3656706
18,0.5342739,0.0029270763,0.42340407,0.34503,0.47374022,0.44416425,0.48270664,0.501019,0.5294524,0.5517763,0.49011233,0.5661538,0.27195412
19,0.12014348,0.0043669296,0.24566449,0.14308126,0.09878044,0.0970282,0.093257196,0.14071263,0.23443213,0.26935226,0.28107548,0.30492508,0.17117229
20,0.14458273,0.020986013,0.18406028,0.1097018,0.11765145,0.108690836,0.094963014,0.13211818,0.22874096,0.26392522,0.25858432,0.28947818,0.11101946
21,0.13559029,0.0014203887,0.19863385,0.090443686,0.10494911,0.09955875,0.06904681,0.120708145,0.29139045,0.35213313,0.3500992,0.38976088,0.117780276
22,0.14126812,0.0037328259,0.08726527,0.040993925,0.1055812,0.08776655,0.05889539,0.08140329,0.18016289,0.21580273,0.20072319,0.2244443,0.053698845
23,0.12696259,0.014218975,0.17684557,0.085769035,0.10370936,0.10206742,0.0698616,0.12064082,0.3190136,0.39266887,0.38838443,0.42573544,0.16005717
24,0.22583869,0.044359807,0.18358082,0.121486746,0.18891768,0.18075404,0.16030371,0.20249759,0.36823192,0.43534872,0.41799554,0.46184477,0.18008348
25,0.10974427,0.0012701236,0.15914051,0.07014034,0.08327389,0.08434102,0.05214926,0.10133361,0.3171059,0.40275344,0.4057807,0.441678,0.1664171
26,0.12558877,0.0013126275,0.17086492,0.07396785,0.09438945,0.09283428,0.059485998,0.10868324,0.32268858,0.41174692,0.39737004,0.45024702,0.11188324
27,0.42261416,0.033030666,0.24243501,0.19961813,0.3935315,0.35671002,0.36578554,0.36770287,0.40556356,0.43718973,0.41081798,0.4473634,0.16528124
28,0.12537247,0.0023113769,0.11796368,0.05484385,0.093486205,0.08175106,0.05652376,0.08782387,0.21627025,0.27151617,0.26777273,0.29600698,0.077316485
29,0.777224,0.0034555797,0.5852729,0.4497925,0.7524154,0.728184,0.7817431,0.77557474,0.8118355,0.85466725,0.7874551,0.8792417,0.261162
30,0.13269642,0.0012481854,0.35872245,0.2091949,0.11406655,0.1104465,0.112898,0.15174651,0.22618003,0.2760785,0.2825878,0.3338714,0.084673986
31,0.9752895,0.58343697,0.27238125,0.32120505,0.93695706,0.8961879,0.939783,0.9653272,0.9713102,0.98448414,0.96543735,0.9788271,0.93346024
32,0.68208104,0.024343442,0.5734242,0.45180383,0.6718813,0.6372616,0.6741867,0.6862483,0.7126982,0.7394132,0.725823,0.7531398,0.4181294
33,0.18349814,0.04165732,0.21806297,0.13908252,0.169227,0.15546,0.14366631,0.17336926,0.2686203,0.31425232,0.31455347,0.34571898,0.13677943
34,0.77302426,0.002579448,0.53398395,0.3448809,0.7746683,0.7362441,0.779689,0.7753677,0.79561925,0.8306101,0.79869694,0.8431093,0.3028724
35,0.12135965,0.0014436863,0.30167955,0.17582852,0.10053856,0.10127318,0.09864894,0.14116172,0.24597982,0.28873616,0.29241848,0.32724792,0.13906306
36,0.14059682,0.0013097186,0.3307709,0.18608993,0.11720227,0.11404734,0.11313618,0.15031749,0.251637,0.30504686,0.30331036,0.35688296,0.078401886
37,0.77398497,0.012764646,0.55446917,0.4155979,0.75595367,0.71928793,0.77236724,0.78789496,0.8131647,0.8405932,0.8090089,0.85236776,0.45483327
38,0.5260344,0.016464917,0.41950232,0.36035872,0.49843532,0.46864662,0.49184024,0.4992745,0.5277554,0.5543246,0.5335852,0.56833965,0.27996606
39,0.9084137,0.19827202,0.2595161,0.2648011,0.8878016,0.8380342,0.88305163,0.8913272,0.899202,0.9156259,0.89263725,0.91365194,0.63633054
40,0.12532285,0.0012160392,0.29206517,0.1711014,0.10132345,0.096893884,0.09085186,0.12250991,0.21013474,0.25214255,0.24958445,0.28926998,0.07390252
41,0.12582047,0.00087278784,0.059384763,0.0314947,0.092410415,0.0704059,0.05214272,0.056418974,0.0815389,0.09152796,0.083109885,0.09375421,0.019477585
42,0.21308213,0.0012134158,0.21949841,0.1454721,0.19040614,0.17085671,0.16588694,0.1740129,0.22287989,0.25484398,0.24151084,0.2730418,0.06337189
43,0.32715434,0.010416583,0.31412083,0.26564586,0.27096957,0.25728697,0.27419078,0.29410875,0.34025747,0.36894873,0.329315,0.3852568,0.19612333
44,0.5603003,0.0028007883,0.32044455,0.20494078,0.55092657,0.5089315,0.521686,0.5118046,0.5326368,0.56131876,0.52821285,0.565853,0.1776905
45,0.13905133,0.0014051652,0.30000082,0.17920965,0.11284248,0.10340198,0.10706078,0.12934935,0.18852028,0.22329074,0.21783513,0.26195025,0.05330503
46,0.6636771,0.120903656,0.35161728,0.29213881,0.69606245,0.6503377,0.6844617,0.68544483,0.6930998,0.704865,0.71663135,0.7009611,0.37069345
47,0.84733844,0.024584722,0.567956,0.44405407,0.82980084,0.7856498,0.8351556,0.8308382,0.84854466,0.8755613,0.8265271,0.88259095,0.37654924
48,0.29483467,0.029235192,0.20191899,0.16256075,0.2693221,0.24893624,0.24892019,0.26696405,0.32078433,0.34861058,0.33833694,0.3669858,0.17728442
49,0.24727228,0.0016956368,0.26805982,0.20740679,0.21459174,0.19064674,0.19153178,0.19896586,0.23531944,0.26262072,0.24256341,0.2808873,0.074495666
50,0.13828985,0.0011038467,0.26723102,0.1628693,0.10936774,0.09599992,0.09334374,0.11208311,0.1670826,0.19872138,0.19125362,0.22919944,0.043482874
51,0.14583838,0.00237098,0.04751241,0.02912664,0.115909174,0.083263494,0.06431898,0.06506819,0.0776023,0.08423737,0.08664757,0.08508911,0.03382774
52,0.13653216,0.0066362782,0.2509675,0.1597755,0.10719651,0.09572662,0.08993602,0.11883382,0.18346308,0.20992975,0.21170272,0.23736125,0.108455405
53,0.13464351,0.0012275928,0.2434606,0.1464106,0.10364919,0.09052092,0.081855826,0.10670782,0.16821168,0.1973193,0.1943543,0.22871375,0.06030079
54,0.32701448,0.13547379,0.24873234,0.20719372,0.30498505,0.27990544,0.2792983,0.3033768,0.3605435,0.38894638,0.38548872,0.4098634,0.2503613
55,0.13720544,0.0012671334,0.25122494,0.15063964,0.105400436,0.0894324,0.08118611,0.10356776,0.16835138,0.19954413,0.19544685,0.22809917,0.065766275
56,0.54464495,0.002697703,0.55388033,0.47414288,0.5276037,0.49760956,0.5342511,0.54931986,0.57620734,0.6022952,0.57094234,0.6196226,0.25635174
57,0.15437,0.0010387794,0.22055793,0.11586304,0.11579542,0.094102964,0.08317775,0.10764169,0.17798366,0.21300763,0.20289625,0.25212663,0.052934133
58,0.5507394,0.06530317,0.39885068,0.33370158,0.5352305,0.48933795,0.52286625,0.5219401,0.5466383,0.57325494,0.538932,0.58757144,0.20711567
59,0.42615074,0.025968343,0.29741392,0.19555366,0.4009084,0.3599915,0.3689441,0.37521735,0.39692625,0.41279897,0.39999947,0.4234544,0.1860383
60,0.4925575,0.022291776,0.3789162,0.29864022,0.4837925,0.4395048,0.46351275,0.47275954,0.49515572,0.5135224,0.4965961,0.52406716,0.23613195
61,0.15311278,0.0015415523,0.21241014,0.12525208,0.114207424,0.08937415,0.07325649,0.10195424,0.16914628,0.19664207,0.19498895,0.22193769,0.09520404
62,0.4649399,0.0021174392,0.42678738,0.3708705,0.4312944,0.37541622,0.4034812,0.40839124,0.4287574,0.44967163,0.4227815,0.46540904,0.14093265
63,0.18130706,0.012391559,0.1667845,0.101914406,0.14949793,0.11251472,0.092407584,0.115118675,0.16553429,0.18414967,0.19103493,0.20362851,0.10286639
64,0.31119055,0.0019567215,0.2135014,0.16239272,0.26473126,0.22721732,0.23097263,0.23662855,0.27271628,0.3013514,0.26677093,0.31918246,0.07008896
65,0.6231027,0.1349524,0.45137966,0.33179662,0.68124205,0.6112276,0.665628,0.68764323,0.6891992,0.69028133,0.7415988,0.68096536,0.45889434
66,0.5296162,0.008401359,0.30250093,0.25265405,0.44860977,0.3748743,0.39059788,0.40355942,0.4128794,0.4224044,0.37105557,0.4254333,0.2504528
67,0.39150375,0.010763165,0.2157331,0.1680059,0.33821994,0.27488545,0.2720099,0.2771118,0.2880187,0.2963668,0.2781857,0.29660657,0.1346843
68,0.4702852,0.15033138,0.24013415,0.22088143,0.44091427,0.3864027,0.41229317,0.43113303,0.45322865,0.4668766,0.45595512,0.47770435,0.3201218
69,0.41105014,0.0026688867,0.34183866,0.27597463,0.38401318,0.33116174,0.35602894,0.36554202,0.38887736,0.4071045,0.37959275,0.41834518,0.124111705


==> images/backprop/tempcnn/71459842/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.049947333,-0.05091611,-0.025253203,-0.02962473,0.010414844,0.012280396,0.027639294,0.023529261,0.001710383,0.0027827404,0.008900275,0.0054678223,-0.04442831
1,0.025647014,-0.042199932,-0.0023392506,-0.0155609995,0.005628363,0.003943905,0.029584145,0.030568847,0.009637135,-0.0017195379,-0.006841147,-0.0050446666,-0.00026526116
2,0.01142416,-0.010395531,0.061738916,0.015974045,-0.0051792464,-0.015401439,-0.003512086,0.019026855,-0.0047287876,-0.026633676,-0.020248042,-0.024154412,0.059616387
3,-0.038256995,0.0121852625,0.100623116,-0.057556238,-0.05316328,0.023813957,-0.14224349,0.077224836,0.18359184,-0.014816763,-0.031592082,-0.15228157,0.05377683
4,-0.07274936,0.0107017495,0.09220605,-0.09519789,-0.010718539,0.07082801,-0.23264317,0.03515809,0.31170183,0.051569447,-0.07422834,-0.18016578,0.032032434
5,-0.029866982,-0.0054614786,0.12771906,-0.19830145,-0.012918981,0.007097315,-0.26270357,0.021127872,0.33394167,0.09945205,0.00022083754,-0.15161663,-0.013893509
6,0.05047335,-0.0827914,0.211277,-0.29928848,0.056517035,0.056471057,-0.29922283,-0.0029817913,0.34779233,0.15157345,-0.09884535,-0.30072585,0.046714947
7,-0.025592305,-0.06178204,0.3821856,-0.2958279,0.030003075,0.11628178,-0.19361855,0.022968585,0.42688733,0.24065803,-0.21476237,-0.49611273,0.094334684
8,0.023583312,-0.1641566,0.38838422,-0.05926598,0.20436957,0.14138563,0.12268335,-0.1323226,0.09529047,0.27973467,-0.37272146,-0.46512124,0.15674646
9,-0.02106138,-0.18237214,0.22356085,-0.047127657,0.25077796,0.16144887,0.28648287,-0.34554788,-0.031154256,0.41993263,-0.36827672,-0.5421466,0.24481913
10,-0.11958247,-0.10262751,0.26873145,0.22604881,0.20876281,0.15815762,0.55956864,-0.44731763,-0.41300866,0.3717346,-0.47046015,-0.41496885,0.22180562
11,-1.3904567,0.5744535,0.71073055,0.49894613,-0.11097975,0.060269184,1.6516914,-0.41367066,-1.1790484,0.25513852,-0.792421,-0.14923704,0.4988842
12,-0.10530925,0.031015659,0.008791775,0.14178595,0.14035274,0.10147265,0.54318297,-0.43287274,-0.5528868,0.36389259,-0.24175969,-0.016920395,0.06411974
13,-0.0540992,0.0072113015,-0.023679478,0.23005876,0.1202015,0.10635335,0.31934857,-0.46259397,-0.32508048,0.41210932,-0.10909311,-0.13734767,0.064530715
14,-0.18925932,-0.21119957,-0.2742191,0.107313916,-0.039608315,0.084919244,0.3486295,0.12441875,0.027134696,0.029124226,-0.13285667,-0.0054322775,-0.03789644
15,-0.041580208,0.018354986,0.008562516,-0.011854792,-0.011145042,0.0070751053,0.015181972,0.010107227,0.036821175,-0.004329037,-0.03315265,0.0047885184,-0.020548183
16,-0.017528834,-0.00089912873,-0.03308935,-0.0031127478,-0.009928813,0.0019617307,-0.009614208,-0.0036742422,0.014064638,-0.016105387,0.014682739,0.067895584,-0.019430714
17,-0.12851007,-0.21980712,-0.23622325,-0.0063889087,-0.045791447,0.081902444,0.17888021,0.19657624,0.13486278,-0.06009934,-0.026422568,0.08285093,-0.06166621
18,-0.0014187496,-0.07238522,-0.0034800533,-0.012854245,0.044587813,-0.021735262,0.10458801,-0.052993365,-0.18671168,-0.03782621,0.0124766715,0.12988509,0.057884924
19,0.029044958,-0.308296,-0.04011251,-0.13727865,0.15220073,-0.007830491,0.8790509,-0.22965853,-0.9345484,-0.06383984,-0.23188925,0.35581097,0.43578282
20,-0.30951998,-0.2855783,-0.034112357,-0.1378959,-0.027533278,0.087671034,0.50293523,0.027537007,-0.38280442,-0.06956959,-0.14612624,0.30405357,0.24554355
21,-0.55738956,-0.3840147,-0.04965611,-0.25914177,-0.02173232,0.14026068,1.1421782,0.15938786,-0.5978513,-0.1815828,-0.34740794,0.49798238,0.3304057
22,-0.15368913,-0.22525708,-0.38408834,-0.13532883,0.09935394,0.35076535,0.40692288,0.16568084,0.25893962,-0.29669318,-0.3711244,0.11495228,0.038558133
23,-0.19954543,0.08848428,-0.11914199,-0.26389652,-0.2557108,0.18956834,-0.6462866,0.7338563,1.1766449,-0.33956397,-0.02676145,-0.29760396,-0.16006202
24,0.99619305,0.024515351,-0.14418454,-0.35520867,-0.11139734,0.5061781,-2.9294431,1.5376915,3.1632733,-1.1914784,0.2512294,-0.8613009,-0.7520764
25,0.1877554,0.16540287,0.2713261,-0.502397,-0.33686346,0.12328841,-1.2141839,1.4945743,1.2157997,-1.5368105,0.19545065,0.040897146,-0.15775073
26,0.013480107,-0.24254082,0.009614227,-0.8169026,-0.7551448,0.17573161,-1.0442634,2.1116261,1.0943907,-2.1893907,0.45722723,0.9663225,-0.20902829
27,-0.11797134,-0.75603515,0.6784736,-1.6873702,-0.58866453,-0.108079076,0.47576737,2.2226934,-1.4326953,-2.5318544,0.3945576,2.1192944,0.6465712
28,0.8010162,-0.4475875,1.4651002,-1.9610138,-0.3730228,-0.5077127,0.98809606,1.7282765,-3.515617,-3.453876,0.6392356,3.0945354,1.0650328
29,-0.017598169,0.08400208,0.7392044,-1.4782624,-0.77986515,-0.28379408,0.7251093,1.5364822,-2.6386912,-2.761293,0.9107391,2.9698057,0.36817828
30,0.13532242,-0.10642623,0.02552157,-0.324101,-0.22508451,-0.25833026,0.40787926,0.63318706,-1.9818459,-1.4688305,0.73158824,2.0883884,0.22431459
31,-0.02111759,-0.34368837,-0.025459867,-0.20054764,-0.27346146,-0.064284265,1.0056878,0.35792133,-2.3996644,-1.4498574,0.5244591,2.3038397,0.37755468
32,0.75355464,-0.7317046,1.1043278,-3.1226952,-0.6323432,-1.4065714,3.3976688,1.1943649,-6.275079,-2.8423946,0.80919385,4.5723653,1.4230802
33,-0.24006759,-0.32853886,0.060767617,-0.3366809,-0.53044,-0.10555115,1.5073549,0.55692405,-2.7066658,-1.6287289,0.2906102,2.5767007,0.351469
34,-0.10293515,-1.9476086,0.62428784,-3.590825,-0.42303312,-0.62739927,5.3175564,0.96113396,-6.4244943,-2.010394,-0.06838036,4.4217033,1.9900827
35,-0.21530916,-0.6602133,0.8125507,-3.0907192,-0.54793435,-0.5790101,3.7026987,0.71525615,-4.965836,-1.9819974,0.29355288,4.1798663,1.2122588
36,-0.26874796,-0.15505838,0.3863988,-1.7803277,-0.58171344,-0.04208513,1.4948673,1.0109038,-2.4580555,-1.6421626,0.33748415,2.792587,0.3622258
37,-0.33290857,0.06705575,0.34132394,-1.1379231,-0.44971204,-0.14277506,0.940692,0.70027375,-1.7279365,-1.2603685,0.37001416,2.0026264,0.29471067
38,-0.5437986,-0.03635335,0.66813534,-1.2181987,-0.30904856,-0.18566589,1.2083944,0.7718738,-1.5398152,-1.1578535,0.05766578,1.636294,0.42462853
39,-0.07540344,0.09508466,0.16070527,-0.48245135,-0.11013395,-0.14362195,0.48839155,0.21472754,-1.0168614,-0.5344147,0.18603303,1.0094911,0.040217236
40,-0.09964789,-0.07819787,-0.05233648,-0.07462411,0.06898412,-0.029696513,0.38617167,-0.16599627,-0.5342325,-0.08009259,-0.017628066,0.44726637,0.08277706
41,-0.8728946,-0.72682863,-0.31644383,-0.03955369,0.022617374,0.27671847,1.3512809,0.36579365,-0.20307186,-0.13741592,-0.5526261,0.34510806,0.32602593
42,-1.3136044,-0.41472825,0.4243311,-0.5837104,-0.025072759,0.18651457,2.1532748,0.37540922,-1.3041229,-0.28980774,-0.89477116,0.788086,0.78889644
43,-0.21810102,-0.022634732,0.16099396,-0.20759515,0.13732265,0.2002225,0.3294372,-0.25541693,-0.28319234,0.13966836,-0.35103723,0.17491423,0.18092501
44,-0.39110395,0.09322261,0.090875454,-0.09808661,0.10492445,0.11113719,0.5930059,-0.5448575,-0.52669036,0.28905842,-0.14674331,0.2511775,0.21748549
45,-0.34061942,-0.024019344,-0.03832637,-0.029678138,0.014506326,0.08910869,0.240895,-0.24720943,0.03708938,0.18949756,-0.13603638,0.04836958,0.17976215
46,-1.615006,-1.2163097,-0.14225736,0.45818073,-0.16167392,0.71611947,1.9290693,1.4377826,0.5234985,-0.4462524,-1.0759201,-0.102862686,-0.01809968
47,-0.30137295,-0.04176601,0.21435104,-0.11245,0.003365783,0.102650255,0.22583568,0.019046996,0.049977522,-0.042416368,-0.3044013,0.10322679,0.16756845
48,-0.66216886,-0.28125966,0.12584269,-0.33695298,-0.037381772,0.074933276,0.7641023,0.15394464,-0.41995975,-0.054289833,-0.408866,0.3896657,0.468203
49,-0.26062918,-0.3218154,0.4008969,-0.46736422,0.12960425,0.0073689763,0.60939455,-0.22429228,-0.78899264,-0.20168844,-0.26945063,0.6025897,0.5806127
50,-1.4638,-0.006632626,0.5720099,-0.18504813,-0.064310186,-0.08899612,1.7758106,-0.2863137,-1.66328,-0.07368526,-0.54163355,0.9704918,0.9073558
51,-1.3793817,-0.27561012,0.21525261,-0.26700687,-0.113325015,0.17257658,1.6662251,0.18404932,-1.2081221,-0.31969213,-0.64141184,1.0787678,0.7166088
52,-0.2600631,-0.35057017,0.52231926,-0.8333217,0.09598974,-0.005482603,0.7110356,0.2444181,-1.1566199,-0.43561417,-0.15856491,0.9255283,0.53843987
53,-0.037587684,0.0027057002,0.0574572,-0.12615617,0.08869564,0.041479304,0.14245068,-0.16328657,-0.4745053,-0.17936061,0.02340023,0.5382397,0.13310085
54,-0.024476474,-0.04350704,0.005163919,-0.040356755,0.038908206,0.04068701,0.07849529,-0.17300855,-0.14319687,0.03287573,0.014138164,0.1513373,0.08910298
55,-0.021700265,-0.021632113,-0.038951956,0.005631502,0.06028447,-0.006836722,0.094486095,-0.14841515,-0.16400842,0.012417142,0.024344891,0.16342609,0.061604988
56,-0.45763692,-0.5129658,-0.5073536,0.006827319,-0.09641147,0.0753254,0.80818534,0.4189422,-0.13793683,-0.14207847,-0.12509513,0.37425312,0.007652769
57,-0.088499814,-0.02409995,-0.14881505,0.114086784,0.006485356,-0.00813694,0.35337114,-0.20021388,-0.35393357,0.042271446,0.013786875,0.25646558,-0.008427697
58,-0.19410662,-0.07451631,-0.21299452,0.14948711,0.0021758904,-0.021957342,0.38042998,-0.14063457,-0.318446,0.03246209,-0.010410759,0.3087182,-0.019881126
59,-0.77208036,-0.857827,-0.4195769,-0.2356475,-0.12590335,0.1397169,1.3654898,0.6718038,-0.48410937,-0.40459526,-0.39524788,0.7018421,0.35093805
60,-1.0054997,-0.7148399,-0.5669877,-0.01385379,-0.22557896,0.2618384,1.4204491,0.7506839,-0.26554534,-0.3646064,-0.4691541,0.51763266,0.15513386
61,-0.18240675,-0.011566637,-0.005070398,-0.111044645,-0.056655183,0.124727815,0.32252613,0.08418144,-0.29874358,-0.19905673,-0.1548203,0.3349442,0.10480426
62,-0.43940514,-0.17457044,0.95397973,-0.47516674,-0.041343905,-0.03500673,1.4959934,0.4557494,-1.2535999,-0.6312323,-0.4792652,0.5114934,0.49579498
63,0.019775657,0.058562607,0.153519,-0.20650753,0.057882287,0.02652663,0.12897192,-0.10188252,-0.24630857,-0.0948251,-0.08406396,0.1766704,0.14219707
64,-0.010817025,0.03330305,0.010794617,0.0044125104,0.031270143,0.029879604,0.0046719452,-0.035890747,-0.054896623,0.030136507,-0.02558164,-0.0058251186,-0.011051298
65,0.5572679,0.5061962,0.5694487,-0.1035729,0.19465652,-0.19077563,-0.48375612,-0.6470985,-0.44214103,0.09258873,0.16001709,-0.05839206,0.12410958
66,-0.0039316257,-0.029259544,0.0047541186,-0.025096368,0.03308152,0.017101046,-0.006923223,-0.04870665,0.0072991885,0.07039973,-0.01942139,-0.04267558,0.02415765
67,-0.126506,-0.13350949,-0.030056965,-0.020673178,0.016181255,0.0373367,0.13280159,0.026036372,0.06900455,0.05881754,-0.08048799,-0.051268432,0.03217545
68,-0.05041705,-0.007387688,0.020980787,-0.026526228,0.012067913,0.04746195,0.039142184,-0.06868159,0.029476278,0.05511115,-0.054042954,-0.05637861,0.032282606
69,-0.06285393,0.008277217,0.044098675,-0.007649275,0.018035498,0.029246375,0.040209033,-0.037198894,0.066188365,0.07030183,-0.09464134,-0.10319627,0.035725705


==> images/backprop/tempcnn/71459842/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5533827,0.036169536,0.3473275,0.28019172,0.5171337,0.4441596,0.48221236,0.47891998,0.4917013,0.51165366,0.4741656,0.5194673,0.17139989
1,0.77835023,0.3450525,0.3311624,0.339668,0.7547783,0.6630305,0.74607414,0.77971506,0.7963759,0.8079721,0.79548216,0.81417304,0.6325495
2,0.7326214,0.024494179,0.4398042,0.3178857,0.71280324,0.62213933,0.68529993,0.71013916,0.72104204,0.7341206,0.71457255,0.7356118,0.3970197
3,0.60616744,0.048039556,0.2524162,0.17690358,0.5732622,0.50271916,0.54487956,0.5532408,0.5694295,0.58464175,0.54482543,0.5898807,0.23824395
4,0.5778825,0.015077717,0.26791364,0.18686861,0.5127862,0.44556308,0.4667985,0.47337022,0.47903195,0.4927956,0.44512635,0.4961261,0.20928667
5,0.8112801,0.26658076,0.30467173,0.3416926,0.7826231,0.70043355,0.78027,0.82173485,0.83707476,0.85455865,0.8347044,0.860999,0.69238454
6,0.37455094,0.039711438,0.14406124,0.13254353,0.3487634,0.30480382,0.32274047,0.3403567,0.37428913,0.38970393,0.3750161,0.39991274,0.19434236
7,0.26495704,0.0018554435,0.092205845,0.068840586,0.23893405,0.20638113,0.21749517,0.23651354,0.2564658,0.2683325,0.26088437,0.28050098,0.1220763
8,0.3073934,0.0016234731,0.10053519,0.072844766,0.30031323,0.2741202,0.30747235,0.33651033,0.36332121,0.37799898,0.36694032,0.39178643,0.17269938
9,0.22751342,0.0020864578,0.13745952,0.10129713,0.21023412,0.18931466,0.20325102,0.22633755,0.24943669,0.26287454,0.25736633,0.2744022,0.14817944
10,0.21871157,0.003536718,0.199119,0.16988721,0.19886868,0.17920668,0.19905941,0.22371891,0.24433367,0.2573785,0.25802,0.2752597,0.14736465
11,0.23548138,0.019693224,0.31890687,0.26502308,0.21628277,0.19650313,0.22643453,0.25795174,0.2971334,0.3170581,0.32366434,0.34406394,0.23124412
12,0.57467127,0.00629863,0.521269,0.43115884,0.5603417,0.5037812,0.55911666,0.5856828,0.6123907,0.63488305,0.6177627,0.652275,0.30646053
13,0.37153393,0.1143048,0.28884345,0.23364453,0.35726115,0.31594038,0.3332365,0.35842836,0.38754115,0.40390062,0.41104686,0.4226224,0.27665508
14,0.31898418,0.046456464,0.30485073,0.2573619,0.2850341,0.25858274,0.2752912,0.29746854,0.32835153,0.349825,0.33444375,0.37036014,0.18746617
15,0.7186944,0.17670594,0.35420322,0.34549722,0.69904333,0.64027673,0.6953378,0.71571296,0.7343845,0.749914,0.73986197,0.7611669,0.5184003
16,0.77935725,0.02080923,0.5295128,0.39269912,0.76372904,0.7040594,0.7610462,0.7767102,0.7882177,0.8070589,0.7828988,0.81356186,0.43839988
17,0.15578741,0.0086449925,0.18217808,0.13004375,0.12866007,0.11365673,0.11958123,0.13743985,0.15573741,0.16947922,0.16668837,0.1843865,0.08223309
18,0.5339886,0.0039502922,0.58836424,0.49924213,0.5087051,0.49095917,0.5450969,0.57455444,0.609917,0.6387148,0.6076055,0.6616506,0.31905645
19,0.1480304,0.0053789485,0.29469427,0.25716186,0.13838834,0.14040418,0.16529153,0.18792358,0.2106281,0.22528082,0.23035505,0.24574986,0.14142723
20,0.4274007,0.24435265,0.24051051,0.23841304,0.37525472,0.35084412,0.36700016,0.3925767,0.42497534,0.44458094,0.42196262,0.45608863,0.3755886
21,0.23439668,0.030742485,0.17317025,0.13521582,0.19681653,0.17506386,0.1671921,0.18265736,0.23556936,0.26378152,0.2472905,0.2766855,0.12187839
22,0.14809008,0.0037062878,0.29637155,0.2567246,0.14410923,0.14821763,0.17157604,0.19056198,0.23915175,0.26480663,0.26395226,0.28732985,0.11162332
23,0.1651944,0.0013305257,0.2993215,0.24253036,0.15693891,0.16079491,0.17784233,0.19868039,0.2560999,0.28608352,0.27104238,0.30668038,0.07559159
24,0.13657704,0.0015187679,0.25670183,0.20245405,0.12731113,0.13189925,0.1389266,0.16636507,0.24132176,0.27076855,0.26781997,0.28936824,0.1141788
25,0.56743413,0.075503275,0.28873846,0.25490674,0.5399565,0.5034514,0.52837574,0.5352734,0.5866541,0.6244534,0.5972171,0.64033955,0.29766187
26,0.14054626,0.0075190654,0.21757054,0.12829652,0.1161841,0.11661092,0.09268989,0.14231843,0.3221174,0.39458743,0.3812804,0.42233104,0.12525019
27,0.1418856,0.0012733191,0.197793,0.10000087,0.111818925,0.10920834,0.07586631,0.1249724,0.33015588,0.42310962,0.3963046,0.45556068,0.07401711
28,0.13584994,0.0013288157,0.18174034,0.08940088,0.10772235,0.10205491,0.07127642,0.11385556,0.3141048,0.41919306,0.40766463,0.46013504,0.09238448
29,0.99825907,0.58814067,0.2515685,0.3028829,0.9703967,0.92221063,0.9664289,0.9927162,0.99483865,1.0038203,0.99172086,0.9949596,0.9593015
30,0.47794032,0.0057168244,0.42959815,0.35616764,0.44227484,0.41332218,0.4263114,0.4402554,0.5007773,0.55005527,0.52031016,0.5738672,0.19560896
31,0.76741135,0.0033315879,0.55036646,0.35859674,0.76302665,0.7264346,0.7700008,0.7667459,0.7891627,0.82114786,0.7899082,0.83472455,0.3213784
32,0.13801742,0.002979862,0.2547455,0.15799502,0.12502004,0.13623409,0.15765275,0.20477256,0.27867737,0.32532695,0.3228605,0.37318558,0.097834416
33,0.5785972,0.01284274,0.21428321,0.15532012,0.5466907,0.48901266,0.49855396,0.49349487,0.50908446,0.5303323,0.4996513,0.5307598,0.19722617
34,0.17353785,0.0042881253,0.37477463,0.25749236,0.15592213,0.15130202,0.17475672,0.18852733,0.23628205,0.28484294,0.27253118,0.32900557,0.04712134
35,0.14711133,0.0014551567,0.36066046,0.2531981,0.13617986,0.13593325,0.16704433,0.18125628,0.22192854,0.25819722,0.25663942,0.29954937,0.061258662
36,0.15350552,0.0016183219,0.38940108,0.27379945,0.14344847,0.14744478,0.18523708,0.20559697,0.2481824,0.285407,0.28006744,0.32908943,0.078075245
37,0.17889813,0.02639982,0.25072148,0.2014735,0.16527052,0.15598042,0.1715649,0.18628576,0.22148663,0.24821405,0.2488119,0.27383336,0.10353793
38,0.1816559,0.017048666,0.28983897,0.22932377,0.15985073,0.15346433,0.17496172,0.18825813,0.22215173,0.24771646,0.23727095,0.27345076,0.086804494
39,0.5640353,0.0077970685,0.346433,0.19226988,0.5805527,0.5425496,0.56597775,0.5658055,0.58592945,0.6061481,0.60782075,0.6165137,0.24528784
40,0.8963971,0.016503144,0.6141354,0.48771533,0.89432305,0.8486611,0.9047488,0.9047883,0.91776615,0.94638693,0.9061589,0.953129,0.4319566
41,0.16135092,0.0011475305,0.12214191,0.08620511,0.13180365,0.11077796,0.104600936,0.10748513,0.12383006,0.13268875,0.12228672,0.1358212,0.02924889
42,0.18025984,0.022902815,0.29334566,0.2366002,0.16213498,0.15821849,0.17587605,0.18975122,0.2231586,0.24991177,0.24068943,0.27491802,0.080680944
43,0.41164947,0.0022148804,0.3841295,0.31775415,0.40396434,0.36890334,0.37978545,0.3751746,0.40067905,0.4266376,0.40550077,0.43738738,0.115674116
44,0.2638366,0.03411454,0.24020581,0.1865111,0.24830705,0.22750086,0.2295659,0.24077663,0.2811182,0.30966276,0.30361652,0.32850006,0.1252701
45,0.26382878,0.03410409,0.2402323,0.18655358,0.24828868,0.2274871,0.2295588,0.24077725,0.2810998,0.30961794,0.30360338,0.3284743,0.12523197
46,0.12574969,0.0012235475,0.036014766,0.01967523,0.09205193,0.062094595,0.04388901,0.043947987,0.052729633,0.05544527,0.0588706,0.054302633,0.020928847
47,0.37681335,0.038245257,0.12797801,0.117346965,0.34496433,0.31284553,0.31644392,0.33140305,0.36490026,0.38363108,0.37348756,0.39577645,0.22660019
48,0.17054409,0.017116165,0.18746269,0.13726175,0.13965142,0.12534305,0.12035224,0.1379814,0.1828463,0.20397632,0.18892698,0.21819983,0.06408626
49,0.17054409,0.017116165,0.18746269,0.13726175,0.13965142,0.12534305,0.12035224,0.1379814,0.1828463,0.20397632,0.18892698,0.21819983,0.06408626
50,0.15877755,0.0012622518,0.2720164,0.2030704,0.13563593,0.131294,0.13000205,0.16337721,0.24048008,0.2725275,0.2688548,0.2957873,0.10303078
51,0.1470963,0.0013578014,0.25168306,0.17840084,0.12727436,0.12240204,0.118431315,0.14630009,0.22707191,0.25980005,0.25351658,0.28315732,0.07271411
52,0.172054,0.0010139246,0.12247859,0.07806549,0.13195147,0.10473638,0.08510215,0.09917944,0.14264446,0.16025305,0.15641281,0.16928889,0.05617865
53,0.32306057,0.0017005948,0.3133482,0.19420199,0.30847132,0.28251714,0.28751913,0.30598253,0.37289688,0.40900606,0.3990722,0.4370052,0.12222335
54,0.5740517,0.0025614232,0.48419613,0.40815482,0.5360799,0.49086368,0.5207363,0.53026426,0.55110484,0.5714211,0.53440034,0.5833746,0.24035282
55,0.41268593,0.007007828,0.30856457,0.2033167,0.3929344,0.35449854,0.364866,0.36963648,0.39526132,0.41237274,0.39900416,0.4213681,0.16577323
56,0.26548395,0.11870646,0.19950117,0.16769452,0.23425312,0.2044752,0.20380019,0.21978043,0.24739219,0.2622373,0.25631952,0.27235186,0.18317929
57,0.40452635,0.008301731,0.29810715,0.2272409,0.38218132,0.34566286,0.36448306,0.38192013,0.4144781,0.43421826,0.4120382,0.4472305,0.20595369
58,0.46860662,0.0021274986,0.43183902,0.3597258,0.44585764,0.40751782,0.4382847,0.4434602,0.4636754,0.4832968,0.45342827,0.4979489,0.15544288
59,0.20404802,0.0015101115,0.17020574,0.12541541,0.15757336,0.11684887,0.10810027,0.12082594,0.14416069,0.15934967,0.15134315,0.17067428,0.04830613
60,0.17836116,0.0016739246,0.17043875,0.14150186,0.14363848,0.111194775,0.10708886,0.12174541,0.14363576,0.15367118,0.15360922,0.16471152,0.080064185
61,0.6192675,0.08385105,0.20649953,0.19634514,0.5920859,0.52595997,0.56030244,0.5726048,0.58007246,0.5928726,0.57442534,0.59815806,0.3315788
62,0.18062808,0.0037405416,0.09057455,0.059074923,0.13700531,0.099174626,0.08851755,0.09785736,0.11470623,0.12431042,0.12234043,0.13264735,0.055994667
63,0.6248232,0.07056452,0.33654368,0.2600968,0.63760567,0.55755585,0.6002718,0.609358,0.617028,0.62950003,0.64678794,0.6349766,0.34196475
64,0.60459554,0.011133319,0.5647297,0.40728813,0.60879856,0.5595145,0.6365814,0.67521155,0.71109587,0.7379114,0.72575885,0.7630892,0.373846
65,0.31060863,0.0057202126,0.2500641,0.20939647,0.28740928,0.23071884,0.23040494,0.23615888,0.24817848,0.25358054,0.26460686,0.25560433,0.13507825
66,0.6338953,0.0035868401,0.45744282,0.38638112,0.59312093,0.5056126,0.55123585,0.56955945,0.5771721,0.5912625,0.56866634,0.59748876,0.2709697
67,0.32791108,0.008533341,0.25469393,0.22547723,0.299843,0.24502324,0.24523413,0.25519618,0.27794734,0.29082364,0.28875574,0.29728237,0.13426927
68,0.60816103,0.011576761,0.27417326,0.19936992,0.5647019,0.47312108,0.50960815,0.5174119,0.52353734,0.54011714,0.5137406,0.54649246,0.19243214
69,0.46263388,0.002065693,0.35276294,0.27905065,0.4319596,0.37182558,0.3998926,0.40502605,0.42021972,0.4362325,0.40687683,0.44475633,0.14099395


==> images/backprop/tempcnn/71459872/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.023544881,-0.016793331,-0.004024276,-0.010954978,0.011010109,-0.010227872,-0.012065563,-0.0041409223,0.0014933969,0.0039056258,0.014628652,0.010900249,-0.024784625
1,0.032844935,-0.044004012,-0.018988233,-0.03226394,0.012892019,-0.0057351193,0.0061709685,-0.007987854,-0.013486266,0.016723258,0.01585845,0.023532411,-0.017050749
2,0.023837209,-0.058078825,-0.029757103,-0.029031515,0.014896115,-0.0061249468,0.01816066,0.011696073,-0.012176513,0.0156042185,0.010327134,0.031185668,-0.025139173
3,0.01945625,-0.051153496,-0.0017040748,-0.024770731,0.008913465,-0.0037028394,0.028718863,0.017853858,-0.025271704,-0.009841708,-0.00356379,0.024087433,0.0042084353
4,0.009268136,-0.032545313,-0.0075386763,-0.019119132,0.0048075197,0.003211524,0.02730083,0.016705332,-0.003827809,-0.0016438944,-0.008970312,0.0051915795,-0.0007627028
5,-0.014745729,-0.013273676,0.02047386,-0.017653357,-0.0015477913,0.020913932,0.03235949,0.0075449883,-0.009135799,-0.019012358,-0.0028627925,0.01633934,-0.004587105
6,-0.06493647,-0.04242208,-0.017116403,-0.0053923395,-0.014062891,0.021048548,0.0757063,-0.005873239,-0.03266156,0.010885768,-0.007734649,0.048688255,-0.0020871288
7,-0.08782014,-0.09822145,0.13103911,0.009081962,0.025685867,0.021966742,0.21872023,0.013409581,-0.08392331,0.0011135433,-0.0850595,0.009833986,0.024923343
8,-0.05187303,-0.10328366,0.2891143,0.0005943477,0.057715602,0.07991125,0.20007569,0.04518465,-0.104721755,-0.067839146,-0.1306135,-0.015013001,0.0394438
9,-0.17982973,-0.02322626,-0.019653857,0.0059747547,-0.042724162,0.049519487,0.22717857,-0.07970209,-0.06660089,0.051506255,-0.07529036,0.068136305,0.04506547
10,-0.14719792,0.046452347,0.041842416,-0.03688323,0.014869087,0.04148187,0.08042196,-0.08527782,0.086779855,0.053941764,-0.117912956,-0.039779533,0.02983683
11,-0.84772027,-0.5868936,-0.8096527,0.34271067,-0.15380843,0.44671682,0.5787621,0.6741538,0.80934286,-0.0030287849,-0.34430292,-0.08449145,-0.22571732
12,-0.083845906,0.07477003,0.0074545424,-0.014963224,-0.04425982,-0.034924097,0.008106563,0.04806228,0.05727668,-0.052848797,-0.019815173,0.04742132,-0.019596523
13,-0.23844491,-0.40310425,-0.72772413,0.17059924,-0.24459635,0.12889488,-0.11010199,0.54261625,0.6640961,-0.007443687,0.12129899,0.045839407,-0.29920012
14,-0.14875409,-0.050298706,-0.118672624,-0.004479436,-0.11336741,-0.056687523,0.04125625,0.25798118,0.14667353,-0.12242739,0.042547014,0.12317593,-0.10404269
15,-0.06878224,-0.100589156,-0.3629765,0.07831059,-0.18123588,-0.119551346,-0.048314154,0.16786954,0.070383,0.0448038,0.21825722,0.19411807,-0.16836157
16,0.06506064,0.04019019,-0.09430582,0.15127409,-0.032656007,-0.1340528,0.07502185,-0.010141622,-0.15420955,-0.033115968,0.12971349,0.10258477,-0.05776847
17,0.23870891,-0.0013745623,-0.23888512,0.15463912,0.009939555,-0.17407109,0.14721921,-0.23214002,-0.4671412,0.109451406,0.2671828,0.23862189,-0.11091441
18,0.16089568,0.20281596,-0.2702166,0.43251172,-0.0025673052,-0.20214112,0.1924523,-0.29095003,-0.548913,0.12383353,0.23232694,0.23470353,-0.20449866
19,0.01600235,0.12199194,-0.35957578,0.42870495,-0.07605075,-0.116684064,0.32117468,-0.08044631,-0.486393,0.07488244,0.19259527,0.19371979,-0.19734243
20,0.60962224,-0.34781432,-0.6465179,0.11644738,-0.007447689,-0.11140889,0.2427906,-0.07000694,-0.63882977,0.017828226,0.32729113,0.36655852,-0.15256914
21,0.2739337,-0.18070202,-0.43977526,0.08929528,-0.1145858,0.002132764,0.12423928,0.16598424,-0.35079858,-0.0998381,0.21603511,0.2916514,-0.16953678
22,0.56867796,-0.19916855,-0.295333,-0.068384565,-0.058978453,-0.07370634,-0.119560406,0.045843117,-0.30573472,-0.11926481,0.30728102,0.2494867,-0.078223124
23,0.37012175,-0.25277537,-0.13546783,-0.23712023,-0.02839087,-0.11323356,0.20870374,-0.055299353,-0.5750344,-0.15157929,0.23568824,0.40597242,0.13585788
24,0.0996792,-0.44947958,-0.2401791,-0.31783688,-0.00011203624,0.039211333,0.8098194,0.23492715,-0.96437323,-0.29822662,-0.046555605,0.61626613,0.21096401
25,-0.06559013,-0.10561059,0.0918208,-0.10656861,-0.0095997425,-0.047913775,0.26067817,-0.023291716,-0.5645923,-0.107958674,0.03767646,0.36042407,0.16316918
26,-0.17258626,-0.2645164,0.12522152,-0.05348215,-0.002790261,0.014352698,0.46018505,0.15519854,-0.39428085,-0.14701685,-0.07977798,0.19926573,0.18184857
27,-0.11287679,-0.13073805,0.024621857,-0.06364259,0.007843109,-0.00039338134,0.17902398,0.026235074,-0.2753611,-0.0765723,-0.031525843,0.18645929,0.16088232
28,-0.03305935,-0.047302976,0.18433133,-0.08232696,0.06597136,0.010427899,0.08539232,-0.044017676,-0.09554327,0.029964086,-0.11182053,-0.004356304,0.055637967
29,0.004376299,-0.008967031,0.028995167,-0.0751171,0.100515135,-0.015550537,-0.09196647,-0.11311704,0.19089305,0.15163876,-0.038593613,-0.17328861,-0.0014595863
30,-0.018953836,0.034383196,0.07127462,-0.088610046,0.09383939,0.06548509,-0.12840077,-0.15125524,0.24921688,0.124332696,-0.034355424,-0.21000475,0.035870377
31,0.028883442,0.04630676,0.059199788,0.015552279,0.09581093,0.022315232,-0.3206436,-0.028783333,0.6100071,0.08262943,-0.092925236,-0.35068387,-0.06040345
32,-0.6095684,0.8100593,0.20534194,1.1798824,0.068674155,0.42164758,-1.7471522,0.15851137,2.5126889,0.17281534,-0.19153848,-1.356608,-0.60102785
33,0.17800209,0.14489688,-0.03720876,0.18121281,0.1478871,0.055627838,-0.8850695,0.38059565,1.1937743,-0.13811989,-0.07968046,-0.6089868,-0.3300991
34,-0.5217019,0.9969662,0.6784637,0.5251136,-0.09446946,-0.033764344,-1.3666161,0.27433062,1.8379598,-0.19979179,-0.011157684,-0.79871505,-0.42840028
35,0.08484323,0.058959007,-0.041587092,0.048712067,0.008190747,-0.0069934335,-0.4786736,0.28327712,0.72818106,-0.20941806,-0.016055245,-0.30917674,-0.13007763
36,0.10148651,0.12496115,0.100221336,-0.0013531623,-0.040287785,0.005841013,-0.6345869,0.15187871,0.6814467,-0.11727518,0.031092202,-0.27634767,-0.083633006
37,-0.05063526,-0.027453985,0.035553515,-0.098372616,-0.03737668,0.026273841,-0.22941554,0.14513154,0.37569037,-0.038774714,-0.055262372,-0.17591695,-0.016005268
38,-0.036543086,0.041122373,0.15074134,-0.16964217,0.023060065,0.066179276,-0.30077034,0.034920186,0.3398645,0.0147309825,-0.014299498,-0.27840886,0.068134315
39,0.02140541,0.120768756,0.1694804,-0.16841109,-0.017806461,0.1374775,-0.51450855,0.13094361,0.6793631,-0.06621394,-0.03031524,-0.3690366,-0.02432875
40,-0.0074043423,0.32844245,0.76362705,0.29373103,0.04311822,0.062487185,-0.65731394,0.18066375,0.83903384,-0.059570156,-0.15675229,-0.7710407,-0.22681198
41,0.22404686,0.64882255,0.18971527,0.6389617,0.100421175,0.44534522,-2.0981386,0.34037194,2.3652425,-0.14234334,-0.10688004,-1.3214899,-0.5701356
42,0.035030395,0.063557416,0.0017256234,0.03698364,-0.006784676,-0.07112287,-0.58295506,0.31577897,0.7300051,-0.12353025,0.0709253,-0.36013085,-0.09161252
43,0.28197008,0.21304943,0.15514494,0.092136346,0.010631213,-0.07212604,-0.84418434,-0.030462425,0.69771284,-0.06377926,0.13754287,-0.3819205,-0.09680091
44,0.01666808,0.028918106,0.03245019,0.00915167,-0.025273867,0.0015297914,-0.2364228,0.08395034,0.27802935,0.026650362,0.01423462,-0.1820451,-0.033055518
45,0.04794095,0.03167091,0.035046466,-0.025447313,-0.0288404,-0.020643938,-0.16899088,0.050380155,0.15326725,-0.026330853,0.06146896,-0.05600398,-0.02220842
46,0.17406684,0.10697628,0.03501166,0.030092029,-0.030685753,-0.03930297,-0.5163529,0.056362648,0.3478348,-0.008682593,0.15857662,-0.15161693,-0.14631374
47,0.16986729,0.1805724,0.0312375,0.051659852,-0.042677395,-0.01671617,-0.516286,0.15655313,0.46457875,-0.047321532,0.12920512,-0.23572202,-0.22524011
48,0.40141562,0.16267528,0.01616393,0.05595045,0.006380286,-0.071529984,-0.7245195,0.1183255,0.4984433,-0.06877166,0.24503312,-0.24207331,-0.26623374
49,0.14193188,0.14046143,-0.061280992,0.1179013,-0.059652552,-0.08703678,-0.24550188,0.09812172,0.24499711,-0.052166097,0.14195615,-0.1516925,-0.15758297
50,0.5683487,0.13206957,-0.2815909,0.19099468,0.026523734,-0.09952848,-0.75862765,-0.117926665,0.5215239,0.12533236,0.35848758,-0.24169584,-0.39086416
51,0.18684262,0.18560301,-0.28173143,0.33859012,-0.03322915,-0.08626811,-0.42948696,-0.17784464,0.41289142,0.22007513,0.25411206,-0.26153368,-0.32726023
52,0.15074408,0.16326164,-0.3030267,0.38239443,-0.022537798,-0.06674992,-0.34872392,-0.10492188,0.40320882,0.116373524,0.15330192,-0.23164038,-0.26404
53,0.014390316,0.03087105,-0.072650254,0.09832215,-0.03672717,-0.059278034,-0.09257937,0.08089629,0.111415684,0.01787335,0.062022798,-0.08609514,-0.088519625
54,0.17508027,0.07995206,-0.17045328,0.0850423,-0.026161307,-0.06876385,-0.41607866,-0.014708363,0.21976805,0.067558125,0.21157262,-0.03713627,-0.13988593
55,0.03216401,-0.022105867,-0.03735229,0.04042195,-0.010492295,-0.07061809,-0.04981097,0.033454474,0.014225287,0.010489321,0.07533979,-0.014927512,-0.027852837
56,0.27223206,0.19133608,0.017737696,0.17333148,0.047675148,-0.077660024,-0.45636716,-0.26600286,0.047298163,0.10634646,0.17447159,-0.11436044,-0.013163514
57,0.033500664,-0.038645007,-0.07901338,0.06966247,-0.01573849,-0.038183395,-0.034400813,-0.0033866744,-0.030075248,0.05290288,0.07946542,-0.0018141456,-0.023482488
58,0.26297128,0.17417912,0.016415846,0.09892742,0.051867068,-0.11159197,-0.30834448,-0.33690694,-0.07711206,0.1667557,0.19663888,-0.046044048,-0.037606455
59,0.021140415,-0.051897794,-0.03844132,0.043783467,-0.004424013,-0.024191331,-0.017409056,-0.017767262,-0.040204633,0.04240214,0.056465656,0.0062145796,-0.006607567
60,0.07310318,-0.005615929,0.080417074,-0.06973575,0.026052812,-0.044097587,-0.014962405,-0.10421435,-0.1502912,0.022370663,0.055839986,0.048453283,0.090730295
61,-0.0030444185,0.030134438,0.094930135,-0.044189636,0.032973364,-0.0013850015,0.05122719,-0.0958978,-0.1797786,0.003128022,0.0069007594,0.051507097,0.08286483
62,-0.038162727,0.011891922,0.07991534,-0.047590803,0.028144393,0.0058760643,0.07259067,-0.07823712,-0.12074484,0.0078027323,-0.026824165,0.052485753,0.09707717
63,-0.12790774,-0.16699205,0.30903056,0.057746015,0.06818817,0.09232171,0.33668342,0.13494036,-0.17476311,-0.13957578,-0.17665464,0.013424917,0.09131257
64,-0.02133712,0.021988297,0.042426314,-0.046319637,0.008731921,0.003128115,-0.0195896,-0.061521377,-0.024810765,0.016646564,0.0006575105,0.025453772,0.052679025
65,-0.03525654,0.041229285,-0.0072003603,0.0055217366,0.0045237653,-0.005431096,-0.011790414,-0.052692197,-0.019622918,0.024931928,0.0150242355,0.03629898,0.005610478
66,-0.0054963687,0.027468147,-0.008033207,-0.0006829097,0.008191896,-0.00763957,-0.027662423,-0.042248156,0.011002593,0.026024455,0.025345208,0.01765575,-0.004379317
67,0.002987395,-0.0019780565,-0.016279196,-0.0018604465,0.0025851969,-0.005424549,-0.037935074,-0.03315952,0.024633754,0.038274392,0.028564924,0.015222458,-0.009366825
68,0.005956905,-0.016339242,-0.019275885,-0.004010557,0.0016550199,-0.003369604,-0.023272127,-0.020612167,0.022465333,0.026995733,0.021602646,0.011809327,-0.005893237
69,-0.0011532949,-0.014292834,0.007170744,-0.0021423767,0.008480266,-0.0022245254,0.0041913986,-0.0017716697,0.008922958,0.003799723,-0.009625125,-0.010487922,0.007983061


==> images/backprop/tempcnn/71459872/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5495789,0.035597052,0.3491703,0.2861632,0.51174015,0.43966812,0.47827935,0.475875,0.48918003,0.50785315,0.46957228,0.5168919,0.1710834
1,0.69323677,0.040073033,0.68811285,0.61224496,0.6776825,0.6067788,0.69283503,0.7404426,0.75702786,0.7711178,0.75042194,0.8001573,0.5040168
2,0.69316834,0.01682489,0.3838193,0.27956757,0.66734,0.57773834,0.6303484,0.6520001,0.66476744,0.67703027,0.6579631,0.6813841,0.35682806
3,0.7898932,0.037624456,0.47954956,0.3068893,0.7699965,0.6920383,0.75821996,0.7541917,0.76987106,0.8139865,0.75598174,0.833692,0.21532686
4,0.50949585,0.004063428,0.4531346,0.38189453,0.48773986,0.4300142,0.46890458,0.48008865,0.5008262,0.52019256,0.502401,0.5333161,0.2166072
5,0.630144,0.0175619,0.33825973,0.23273231,0.59202445,0.5258449,0.55717534,0.5629193,0.5676985,0.57892424,0.555131,0.58433867,0.25026867
6,0.40591747,0.0026957423,0.29022762,0.2679584,0.36987436,0.31928068,0.336244,0.3533868,0.38332358,0.3995979,0.38140675,0.41029727,0.17262107
7,0.26872304,0.0016557861,0.07751561,0.052423473,0.21602774,0.17937292,0.17551997,0.19163482,0.21601987,0.22523351,0.22038384,0.23612761,0.10916244
8,0.3101,0.0016262009,0.101748906,0.06725284,0.24826069,0.21745229,0.22896627,0.25457096,0.28960437,0.30537182,0.29948604,0.31823418,0.16330425
9,0.3044702,0.011051091,0.4172262,0.31448668,0.28759006,0.2627977,0.30153647,0.3414689,0.38957042,0.41674444,0.43820274,0.447963,0.29306966
10,0.72736603,0.07564247,0.59013736,0.4495181,0.7206902,0.6709107,0.73948175,0.7596332,0.7737365,0.7879749,0.78780764,0.80345327,0.53382784
11,0.14685327,0.002123144,0.16372412,0.10809945,0.11581474,0.09755677,0.10122161,0.122028165,0.14577642,0.16150503,0.1650571,0.18055403,0.0925405
12,0.72224706,0.17718537,0.355507,0.34802064,0.7004667,0.6421329,0.6982228,0.7193632,0.73900306,0.75359344,0.74237216,0.7648653,0.52214146
13,0.1381249,0.0048983623,0.25310305,0.20371233,0.119386464,0.11489629,0.12441288,0.14936267,0.18709476,0.20568614,0.21123843,0.22705208,0.12971091
14,0.40466136,0.23223199,0.23389815,0.2271643,0.35875416,0.33688036,0.3511156,0.37455305,0.4071752,0.4244942,0.40805295,0.43450502,0.3532929
15,0.14379203,0.017785698,0.1797513,0.13508755,0.12145,0.10935972,0.10697511,0.12755731,0.17478482,0.19577992,0.1896036,0.21255414,0.08206299
16,0.2559475,0.016541157,0.30739453,0.24506168,0.21994367,0.20891681,0.21099389,0.23682216,0.30599737,0.3382203,0.3146154,0.35705033,0.17618307
17,0.14735807,0.0017194323,0.23231943,0.17093079,0.11735295,0.11250044,0.10395917,0.13843505,0.22109301,0.25280175,0.24908231,0.2711727,0.117700435
18,0.1448976,0.0023425764,0.14323166,0.09890218,0.11566943,0.10043515,0.08385655,0.10402085,0.1784059,0.20883155,0.19572206,0.22204421,0.060530785
19,0.22493297,0.030859716,0.16036583,0.11670644,0.19510797,0.17136757,0.15552598,0.17258646,0.23844738,0.26937938,0.2612096,0.2788346,0.11796495
20,0.13290644,0.0037377728,0.23927249,0.17741016,0.1122809,0.11142882,0.10369738,0.13698046,0.24253143,0.28630218,0.28768852,0.31196812,0.11639279
21,0.15071212,0.0012737991,0.23521976,0.16283396,0.1272774,0.12513831,0.11385851,0.14748351,0.25812128,0.3068106,0.29238155,0.33016244,0.07834421
22,0.14798418,0.0012246725,0.2334727,0.16885175,0.12010699,0.11591343,0.106503606,0.13795818,0.24267587,0.29814988,0.29002467,0.32420436,0.0804619
23,0.12968996,0.0013508734,0.22477359,0.16389531,0.10800786,0.10674083,0.100666486,0.1310309,0.23569477,0.2822988,0.28485972,0.30786562,0.11838799
24,0.16260993,0.0014225983,0.2669501,0.18120535,0.13265666,0.12964913,0.119682096,0.15914355,0.29565886,0.35867652,0.34973875,0.39456943,0.106225654
25,0.5508657,0.079205565,0.2773392,0.24576692,0.522331,0.48517773,0.5066964,0.51380897,0.56747574,0.605968,0.5795247,0.62086254,0.29536006
26,0.22386768,0.030649673,0.19012085,0.13491724,0.18977642,0.17100175,0.15790011,0.18666463,0.2927572,0.34112805,0.32667184,0.36023778,0.13950852
27,0.25721246,0.017158188,0.26557544,0.18252423,0.22582053,0.21024345,0.20701037,0.22723995,0.32343012,0.37644422,0.34249562,0.40387565,0.10383876
28,0.99454266,0.5871363,0.2504513,0.29858896,0.97180784,0.9237758,0.9671247,0.9926506,0.9930866,1.0018953,0.99387467,0.99244463,0.95505
29,0.5359975,0.008472161,0.50263363,0.419913,0.51186246,0.48124465,0.50335306,0.51791537,0.5745699,0.6237665,0.59724987,0.64921135,0.22796059
30,0.7777272,0.0033094978,0.55132294,0.35814738,0.7724548,0.737356,0.7818036,0.7786976,0.80146843,0.8338569,0.80221504,0.84683996,0.32477763
31,0.5990095,0.027820634,0.39972773,0.33339444,0.5691536,0.53500265,0.56204563,0.570212,0.6075104,0.63695776,0.60614663,0.6524128,0.29778582
32,0.13216801,0.0013558952,0.22270949,0.14403471,0.106508516,0.10219695,0.09492172,0.122650765,0.23637871,0.30201298,0.30550447,0.33429387,0.13745382
33,0.16267762,0.0033635371,0.14733526,0.089308955,0.13366802,0.11604553,0.101905786,0.113547705,0.1790988,0.21690983,0.20709148,0.23137479,0.05796168
34,0.13889934,0.0028561135,0.22864062,0.15147969,0.11272522,0.10845491,0.10304006,0.13026932,0.23776212,0.29402915,0.2833927,0.32403973,0.084380895
35,0.6243832,0.020346833,0.24039344,0.17474258,0.60484487,0.5478931,0.5624194,0.5579621,0.5714336,0.59188277,0.5715084,0.58979005,0.23858865
36,0.2432143,0.001483297,0.35453525,0.24627468,0.22897686,0.22044104,0.22526757,0.24627227,0.33881944,0.40133122,0.3927882,0.4400548,0.11187936
37,0.32690164,0.00722369,0.38719368,0.27835143,0.3048631,0.29324967,0.30355436,0.33025458,0.43397707,0.49209082,0.46641746,0.5221272,0.19853678
38,0.7463014,0.06381889,0.3989251,0.26115054,0.7966296,0.76088524,0.7921451,0.80266845,0.8170258,0.8291067,0.85122186,0.8377889,0.49454412
39,0.34263003,0.005401201,0.36876824,0.27267665,0.3390129,0.31348145,0.3241548,0.33349803,0.37913144,0.40483734,0.40499693,0.41446322,0.17023428
40,0.13538897,0.0043591703,0.11307991,0.075851634,0.104727514,0.08627631,0.07208035,0.08197642,0.13503854,0.16171889,0.15398887,0.17482631,0.035040174
41,0.14189956,0.0012567686,0.22206867,0.13819061,0.115616485,0.10545415,0.100012556,0.11832609,0.19900873,0.24661703,0.2416559,0.27695316,0.054407205
42,0.8420596,0.0052783843,0.5071308,0.33983362,0.82856363,0.7925442,0.8484509,0.8487886,0.8647583,0.89459485,0.84529626,0.91324085,0.3866536
43,0.17766331,0.016882423,0.2466738,0.1714821,0.14299345,0.1350714,0.14463635,0.16751485,0.21920283,0.24948232,0.23293646,0.27726257,0.087921396
44,0.5487666,0.006708952,0.33158702,0.180575,0.5494431,0.5202132,0.54540414,0.5445503,0.5625299,0.58202934,0.57623583,0.59330904,0.23049946
45,0.8890346,0.014997052,0.6019741,0.47551244,0.8879939,0.8430847,0.899812,0.89852345,0.91279685,0.9423145,0.89976597,0.95286834,0.41413516
46,0.1684548,0.0013565503,0.27251497,0.20422904,0.1367405,0.1253667,0.1313773,0.147906,0.19164935,0.21947664,0.20977555,0.24290492,0.053193994
47,0.18777227,0.012316485,0.22130132,0.16688362,0.16258624,0.14952031,0.1509036,0.1675608,0.21707948,0.24245808,0.23602566,0.26474258,0.091461465
48,0.17402118,0.02238166,0.25898385,0.1964916,0.14658898,0.13792315,0.14239104,0.15985,0.20462184,0.23241594,0.22908592,0.25586528,0.07620197
49,0.39579508,0.002285153,0.371119,0.31774879,0.36557597,0.33569258,0.34653887,0.3426916,0.37100852,0.39721605,0.37694705,0.41411933,0.119387776
50,0.15666932,0.0033401747,0.26084486,0.19972926,0.12570131,0.11815972,0.12330338,0.14403363,0.19232696,0.21730873,0.21351878,0.24435896,0.07260458
51,0.14181802,0.0013759825,0.15694444,0.09486583,0.11396124,0.09676004,0.09251299,0.10989258,0.15409344,0.16939935,0.18596594,0.18635131,0.066668235
52,0.16700535,0.015183079,0.1561749,0.114234604,0.13112369,0.11234989,0.10335131,0.117025,0.15761714,0.17514345,0.16502707,0.18748166,0.05569858
53,0.6094191,0.0024637554,0.5721193,0.4866131,0.58727884,0.5562414,0.6025107,0.6157154,0.6385203,0.6655668,0.6104655,0.68333197,0.26253232
54,0.17810927,0.0012733624,0.19172162,0.14835459,0.13603985,0.11201507,0.10511703,0.12086867,0.1611941,0.18031168,0.17729257,0.19896965,0.06915732
55,0.34069738,0.0018351529,0.32240394,0.20200437,0.3191631,0.29376027,0.30182272,0.32055315,0.38731462,0.4222347,0.40706855,0.4517476,0.13116507
56,0.2255226,0.07089607,0.1753178,0.12740186,0.1892108,0.1641346,0.15649334,0.17563024,0.21715447,0.23799913,0.2315918,0.2526022,0.12916146
57,0.4149321,0.0051407204,0.31835666,0.21389803,0.39002687,0.35391048,0.3661786,0.37298134,0.40097183,0.41765633,0.40223372,0.4292678,0.16920295
58,0.26605043,0.11993875,0.19671911,0.16151528,0.23494945,0.20466234,0.20251583,0.22092019,0.2532166,0.26875067,0.26194158,0.27921277,0.18436539
59,0.40575558,0.013771725,0.28861213,0.22811638,0.36587992,0.32839444,0.34461126,0.36095032,0.39851877,0.42367205,0.3922202,0.4411938,0.21114323
60,0.22858581,0.0148530565,0.15121867,0.10606354,0.18085273,0.14111146,0.12545404,0.13462631,0.16277969,0.17982161,0.17066485,0.18820721,0.054338757
61,0.22310928,0.0018683407,0.20596223,0.14637205,0.18526638,0.14639683,0.13576244,0.15147413,0.19389148,0.21292369,0.20850918,0.230613,0.066058844
62,0.17408647,0.0015399563,0.14438014,0.104734935,0.13542031,0.101956986,0.08884858,0.10798908,0.14122325,0.15704945,0.15380797,0.16796474,0.08181255
63,0.18078996,0.0033115721,0.08598297,0.050729256,0.13556507,0.10000043,0.08066223,0.10160797,0.14388242,0.15648067,0.15133154,0.1683001,0.06472762
64,0.67230624,0.10622718,0.418794,0.32967556,0.68915915,0.6104073,0.66894245,0.6868786,0.69248307,0.7032556,0.7139071,0.7111749,0.4067869
65,0.6383675,0.0036168122,0.45891333,0.3908405,0.5903821,0.5038664,0.55006826,0.5679072,0.5780717,0.5928356,0.5623258,0.6008752,0.2746118
66,0.60668975,0.011380349,0.276251,0.20355557,0.5570187,0.46685457,0.50428164,0.51206046,0.5173914,0.5371889,0.50378025,0.54281384,0.19289945
67,0.53547883,0.039653823,0.34753025,0.2563153,0.49741375,0.43667534,0.46170545,0.47248462,0.48709136,0.4992311,0.47712523,0.5058727,0.26058394
68,0.4576262,0.0020790393,0.33769912,0.26846966,0.42498198,0.3626452,0.38719106,0.39171025,0.40646747,0.42065337,0.39357468,0.42867893,0.13569584
69,0.35846287,0.019620743,0.19074357,0.1475929,0.3190845,0.25390512,0.25280142,0.26286146,0.28546342,0.29881364,0.29278898,0.30431932,0.12530404


==> images/backprop/tempcnn/71460046/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.0020882182,0.0015681442,0.0010540339,0.0050897254,3.2260345e-05,-0.0042945934,0.0025935574,-0.0075007896,-0.016280409,0.0030036508,0.005098745,0.0046562827,0.0027949328
1,0.023464639,0.01921477,0.0055942475,0.003935322,0.009572316,-0.011320305,-0.015506772,-0.042327095,-0.0294545,0.0168335,0.01938056,0.0071042227,0.0061945743
2,-0.0005381361,-0.0053578857,-0.005598368,0.0059118145,0.0032073134,-0.0024198731,0.007675816,-0.005664324,-0.017108276,0.0019285644,0.0037699172,0.0077032004,0.002208822
3,0.000107369444,-0.006296836,-0.0012446529,-0.0010558775,0.0013549662,0.0011631993,0.0054900665,-0.0008096057,-0.0041257795,0.0016521947,-0.00156092,-0.0020534538,0.001434583
4,0.000731083,-0.009260426,-0.0018694822,6.567739e-05,0.0016233008,0.0038662297,0.006846763,0.0030149068,-0.0040299143,0.00078657514,-0.004067374,-0.0006882593,0.00010257354
5,0.0011580407,-0.009269889,-0.0010937767,0.0002522047,0.0027623384,0.006563508,0.017243544,0.002351995,-0.0065348814,-0.0004005468,-0.007115503,-0.00051295577,-0.00012453995
6,0.009176509,-0.007548183,0.010814808,-0.0055450723,0.002655429,0.002473163,0.009824475,0.012891255,-0.0023959945,-0.009541747,-0.009428594,-0.01035913,0.004524499
7,0.007063122,-0.0052652042,0.012791213,-0.006094663,-0.0002882686,0.00065933086,0.019837461,0.021330634,-0.01799672,-0.005670255,-0.013327782,-0.013918122,0.009732004
8,-0.0015293501,-0.005284246,0.012256425,0.0050254026,0.00025340612,-0.005063084,0.05660822,0.012282345,-0.06576091,-0.003206432,-0.018291568,-0.00093540596,0.016533453
9,-0.011726299,0.022512319,0.060618415,-0.0052260645,-0.0065547647,-0.019758165,0.084238164,-0.02992151,-0.13058652,-0.00676003,-0.011988249,0.023449376,0.042112827
10,0.0032763043,0.012163627,0.04795829,-0.016605427,-0.013030982,-0.029156797,0.08026094,-0.039284155,-0.14439441,0.004406118,0.014491475,0.05371689,0.038595483
11,0.0062487177,0.0037312119,0.004651188,0.0013572152,-0.00022652972,-0.00709754,0.043860927,-0.023257356,-0.09282237,0.008567805,0.013285585,0.043570787,0.0066868616
12,0.010438088,0.0061883884,0.006628791,-0.00446805,-0.0033219662,-0.018772542,0.03465325,-0.0126686245,-0.099698074,0.0029153174,0.026801294,0.04595216,0.0028589563
13,0.05638582,0.075932115,0.13095997,-0.07478163,0.014023099,-0.08207161,0.025881518,-0.09561772,-0.21047753,-0.020692088,0.043058265,0.0909831,0.05809858
14,0.0031112963,0.00044346004,0.0003406828,-0.0014150171,0.0011936186,-0.0076703853,0.020870145,-0.010837773,-0.047201008,-0.0055708806,0.008146333,0.026811073,0.0075992635
15,-0.014553116,-7.3537114e-05,-0.015334802,0.016610589,0.005810356,0.0017131509,0.036922734,-0.03757486,-0.049007125,0.023535952,-0.00032088056,0.018100278,0.009783001
16,-0.02937073,-0.012546437,-0.04120956,0.03402505,0.013575564,-0.0041153803,0.0941201,-0.06289529,-0.10656524,0.04969248,-0.009188321,0.03689813,0.018611211
17,-0.05691143,-0.022398768,-0.05935755,0.062585205,0.019074196,0.011632097,0.15687607,-0.108513385,-0.16251469,0.074226774,-0.023331286,0.065307006,0.023270357
18,-0.11720795,-0.015590828,-0.043949436,0.0878265,0.024697335,-0.017082367,0.34753817,-0.19562131,-0.34059274,0.0981151,-0.0677115,0.11508323,0.10389634
19,-0.10662781,-0.026608087,-0.10298658,0.12744242,0.02293302,0.013293947,0.33791935,-0.23288979,-0.3112905,0.14007051,-0.066478334,0.10647715,0.08820535
20,-0.03775894,-0.1112494,-0.16686559,0.06540025,0.05088503,0.052029006,0.28950801,-0.15703349,-0.26577094,0.11220538,-0.07776916,0.073208444,0.07727488
21,-0.07418288,-0.046570804,-0.031850535,0.013126258,0.013354603,0.01296987,0.122124374,-0.10907282,-0.10319372,0.09227369,-0.038211297,0.035278354,0.064829364
22,-0.092659526,-0.07945972,-0.016945757,-0.017817544,0.020963721,0.014656974,0.138712,-0.07576315,-0.08540229,0.046887957,-0.047581762,0.049532864,0.0872691
23,-0.27598032,-0.033316363,0.0312119,0.017349958,0.014017265,0.043193664,0.31051856,-0.035450336,-0.15316516,0.025800457,-0.16902077,0.050806504,0.120728984
24,-0.30235377,-0.013521804,0.07474522,0.0016321884,-0.013881698,0.060546327,0.27912807,0.023025796,-0.07022441,0.00300327,-0.18672495,0.018953651,0.08878383
25,-0.113714054,-0.032188058,0.05778706,-0.05703198,0.049586806,0.05542486,0.11929352,-0.040145226,-0.04928114,0.030180383,-0.1333256,-0.006862688,0.09563911
26,0.009217889,-0.034114506,0.09825027,-0.097312585,0.05932958,0.0602162,-0.06390504,-0.022789232,0.07069068,0.010491286,-0.076512955,-0.030482728,0.043622073
27,0.00019759126,0.013241606,0.14832897,-0.10920504,0.060347177,0.03339696,0.011003901,-0.03806702,-0.026856694,-0.021295914,-0.07974069,-0.024786409,0.06776461
28,0.049470525,0.016095791,0.058481697,-0.066008985,0.02611596,0.0056302277,-0.00057241553,-0.039478116,-0.060122542,-0.008110652,-0.0013734805,0.04311255,0.013133495
29,-0.011129773,-0.024247365,0.07036171,-0.060426347,0.03827753,-0.020185292,0.14283495,-0.031858385,-0.17049,-0.009255793,-0.020901272,0.07466335,0.058262438
30,-0.0004976592,-0.025819067,0.02616071,-0.012746919,0.018382814,-0.000112310285,0.054128543,-0.025241656,-0.10201929,0.0026433119,-0.011514836,0.043057144,0.04066721
31,-0.012261894,-0.010481273,0.012709685,0.0035588045,0.02233688,-0.0035666716,0.06510252,-0.0021239303,-0.06280671,-0.021122996,-0.020517185,0.038942054,0.020166257
32,0.0066329343,-0.001983564,-0.03447135,0.03346555,-0.0016168348,-0.0022843676,0.024449982,0.027828248,-0.05257019,-0.010339072,0.0001394758,0.03199117,0.00019051507
33,0.005637438,-0.016232282,-0.05316396,0.031682484,-0.019613596,-0.022805817,0.091797404,0.019645175,-0.14163457,0.042166125,-0.0039510494,0.06421678,0.011016898
34,0.0076039005,-0.05542569,-0.038804512,0.047171667,0.0022116776,-0.028219564,0.1514842,-0.058478057,-0.22758643,0.06589191,-0.010603002,0.08614327,0.029565644
35,0.41133177,0.3567327,0.28190362,-0.007409445,0.12265463,-0.24892569,0.12253146,-0.8591435,-1.0042803,0.28927344,0.2228871,0.24868418,0.24263316
36,0.47785363,0.21774888,0.1930742,-0.16077301,0.22743165,-0.33929327,0.5270424,-1.1394402,-1.5459713,0.42602795,0.17623892,0.4098586,0.4114883
37,0.015833898,-0.05412463,-0.049398843,0.09534795,0.065161474,0.018348651,0.29528105,-0.26304358,-0.45782223,0.26560792,-0.007248109,0.043094367,0.048224002
38,-0.019419111,-0.062377766,-0.073774666,0.114494465,0.09733913,-0.010696507,0.3447562,-0.3152894,-0.50074524,0.3501989,-0.038794585,0.02546838,0.081284866
39,-0.050516218,-0.061655685,-0.08780355,0.16261303,0.03734304,-0.0016160905,0.31200373,-0.2379686,-0.3426626,0.32899204,-0.07284012,-0.037933674,0.039677117
40,0.22237146,0.32862693,-0.11004636,0.34434044,0.19379576,-0.09919166,0.00507243,-0.93070203,-0.42008683,0.6838529,0.11414601,-0.1815735,0.003105875
41,0.5749478,-0.059500027,-0.43272465,0.32672024,0.3510328,-0.09312022,0.07544801,-1.1014298,-0.5837348,0.7550517,0.08753789,-0.17438228,0.10126653
42,0.016984798,-0.061076824,-0.025658203,0.09945783,0.09146948,0.02438654,0.17492881,-0.3047693,-0.15222691,0.40147159,-0.060151696,-0.225492,0.023375895
43,0.15316686,0.07856695,0.0042557195,0.21452871,0.08131745,-0.0035050013,-0.1027486,-0.30631003,-0.049947575,0.35886464,0.0036675623,-0.3057296,-0.032761324
44,0.09953115,0.03959428,-0.14943886,0.27818152,0.042295992,0.07982162,-0.33996877,-0.15282682,0.46103755,0.32860735,-0.011801671,-0.44118777,-0.1456699
45,0.028316708,-0.018526008,-0.23511921,0.35146317,0.030155618,0.16134773,-0.43108675,0.009902487,0.69714916,0.18954901,-0.04107043,-0.49974278,-0.17795922
46,0.022124067,0.002919836,-0.0036607245,0.1252915,0.024266984,0.04165507,-0.2268365,0.071444266,0.39423025,0.039502636,-0.07087905,-0.33638212,-0.05322934
47,-0.10862021,-0.02631579,-0.0023393556,0.11033679,-0.0017499579,0.071078286,-0.013865352,0.13399372,0.30443728,-0.022986725,-0.15565768,-0.26674053,-0.0012369915
48,-0.14556515,0.0023821872,0.013454042,0.06074562,0.010317948,0.057739086,0.09201645,0.07122895,0.14175954,-0.0051697474,-0.16836381,-0.1756331,0.043367047
49,-0.049506426,-0.014975488,-0.028503703,0.057401143,0.026959263,0.04374846,-0.017186884,-0.031194266,0.13571477,0.058588352,-0.08541505,-0.118700005,0.023896161
50,-0.2257767,-0.08749661,-0.11544812,0.09817557,-0.011369357,0.08525504,0.13580307,0.06657395,0.2063988,0.06881933,-0.14226419,-0.13421045,0.009288967
51,-0.052695505,-0.02346309,-0.03764151,0.059081174,0.030103985,0.034290858,0.024551392,-0.08829317,0.07342817,0.09356735,-0.06226863,-0.082596384,0.025878193
52,-0.18357739,0.03262159,-0.025203802,0.0659943,-0.004739132,0.03272662,0.13936678,-0.03959297,0.029069368,0.052988306,-0.10573627,-0.029444067,0.016810343
53,-0.2396853,-0.030848065,-0.11320019,0.07310741,-0.032702968,0.049120042,0.21078296,0.055774245,0.071433455,0.028935883,-0.10422066,-0.014449324,-0.011796335
54,-0.1452961,0.024270091,-0.033469375,0.057562504,-0.0067019127,0.04510654,0.082898416,-0.013438437,0.053746585,0.025752652,-0.082976006,-0.023059838,-0.0020610283
55,-0.033449247,-0.0016994497,-0.012893558,0.0057359585,0.019181525,0.01202984,0.014271731,-0.025583515,0.04148444,0.023663376,-0.04382675,-0.015919518,0.0042612827
56,-0.14290836,-0.030088741,-0.07677781,0.040984917,-0.00970176,0.04112872,0.16252202,0.035990432,0.016533626,0.014259722,-0.07319049,0.013757427,0.0027522985
57,-0.008692798,-0.012743195,-0.039705485,0.023002401,0.0068783294,0.007781919,0.046513833,-0.024833882,-0.028074019,0.01721225,-0.01578184,0.016187888,0.0018089989
58,-0.003467132,0.0035149592,-0.007838384,0.005859385,0.006330619,0.001040042,0.006766483,-0.02612806,-0.012016328,0.02494945,-0.002781982,0.002821478,0.0041203047
59,0.005516423,-0.0010963897,-0.006150291,0.0047295378,-0.00049974874,-0.0020207316,-0.008261437,-0.004148299,-0.0030463496,0.009471354,0.011048919,0.0014343658,-0.0043893806
60,0.100711994,0.07978395,0.074821055,-0.00017779227,0.02232061,-0.040317904,-0.098889396,-0.115013726,-0.06596577,0.032686155,0.045934636,-0.009838736,0.012530178
61,0.0052069025,-0.009990624,0.0003358965,-0.013032183,-0.0015059905,0.001295739,-0.021162897,0.0018581735,0.028425131,0.008652313,0.0049907276,-0.015427554,-0.0047670156
62,-0.0052000964,0.0026312326,0.01068591,-0.016186774,-0.0012231076,0.00516087,-0.041321706,0.013566035,0.059022278,0.003062902,-0.0025583832,-0.026497507,0.0010145971
63,-0.0008785481,0.011578603,0.011360354,-0.009519594,-0.0054210005,0.0022454388,-0.04294254,0.009918885,0.05177724,-0.0023024864,0.002536178,-0.02272516,0.0024494003
64,-0.034420304,-0.007296606,-0.050737124,0.014018343,-0.025272693,0.0254306,-0.07437862,0.06651237,0.13467406,0.00088214036,0.007606857,-0.039725214,-0.046347905
65,-0.05164559,0.0514105,-0.02006378,0.034445163,-0.030435422,0.011134755,-0.08209211,0.021174844,0.1520404,0.029992156,0.018059824,-0.061746184,-0.059482966
66,0.0004661507,-0.0044641118,0.028811317,0.009875917,-0.002593215,-0.009354731,-0.03050455,0.008008239,0.03931034,-0.0049804565,0.010373906,-0.009697298,-0.008792349
67,0.008269203,0.009715363,0.0023205234,-0.01614409,-0.00090236816,-0.007703925,-0.04671004,0.0074497517,0.043987516,0.0041290894,0.01304833,-0.015818179,-0.010113932
68,-0.01381143,0.003426131,0.00038099114,-0.018742621,-0.0074687945,-0.00024831144,-0.024781846,0.010566395,0.037856195,0.00750284,0.00908063,-0.001559448,-0.008504887
69,0.0028786827,0.0019822689,0.012360496,-0.02064128,-0.002038265,-0.004736443,-0.034133777,-0.004639431,0.03418819,0.01378803,0.010880236,-0.008077652,-0.0013219363


==> images/backprop/tempcnn/71460046/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.564868,0.0355796,0.37141037,0.30627906,0.52598655,0.45610502,0.49956432,0.49773479,0.51315266,0.53378546,0.49030244,0.5446825,0.17980672
1,0.30808115,0.1335811,0.18190235,0.16506763,0.27086666,0.22917663,0.23853943,0.25605428,0.2727636,0.28325206,0.27470708,0.2899684,0.22746739
2,0.6573988,0.012808724,0.41979355,0.29542124,0.6323663,0.54735255,0.60579246,0.6303397,0.64187807,0.6565449,0.6385533,0.6646764,0.3617101
3,0.6842314,0.03848307,0.66071665,0.5772124,0.65514606,0.5823538,0.6631127,0.7077879,0.7267383,0.7427815,0.72606343,0.7721761,0.5039917
4,0.53790706,0.004253727,0.5057804,0.44636357,0.5043569,0.4536793,0.5040221,0.52041763,0.5455356,0.5685498,0.53342867,0.5886694,0.24352607
5,0.60707766,0.018047394,0.31475592,0.21343246,0.57165986,0.50651366,0.53653765,0.5424422,0.5460808,0.5573727,0.5317525,0.5597128,0.23346236
6,0.39196905,0.025198944,0.23277606,0.16787088,0.35522658,0.30357856,0.31887054,0.3349481,0.3586844,0.37328398,0.35481638,0.3833544,0.1785447
7,0.61207163,0.005595713,0.4727395,0.3742236,0.5897592,0.5262904,0.575724,0.5912727,0.60835004,0.6242223,0.6037124,0.63321155,0.3007869
8,0.2310457,0.003265166,0.17407562,0.14782895,0.19540228,0.17197804,0.18692644,0.2075083,0.22905023,0.2394446,0.23727126,0.25630307,0.14253053
9,0.21882068,0.012985071,0.26915902,0.23953065,0.18955763,0.16870838,0.19460972,0.21810147,0.24790235,0.26291344,0.2715551,0.28752944,0.19782081
10,0.32051814,0.012263098,0.451623,0.3417704,0.3109349,0.28782308,0.33657297,0.37886655,0.42750585,0.45768425,0.46653154,0.487455,0.31052482
11,0.53838557,0.004684123,0.46571258,0.37319434,0.5189349,0.4629326,0.50940603,0.5338421,0.5586337,0.5815413,0.5672311,0.59881836,0.27602366
12,0.35460111,0.10863578,0.27641082,0.22133498,0.35684183,0.30963916,0.31860653,0.34060055,0.36597133,0.38186336,0.40484613,0.39995992,0.26186195
13,0.14658527,0.0020712193,0.15114073,0.10222441,0.11473124,0.09469311,0.098150775,0.114290565,0.1282224,0.13949305,0.13934061,0.153414,0.08508365
14,0.7206717,0.17747396,0.3546375,0.34676704,0.700269,0.64129305,0.6971016,0.7180502,0.7373116,0.7516826,0.741361,0.76332945,0.52146226
15,0.72977537,0.07261928,0.5449847,0.39643982,0.708687,0.6545065,0.73024505,0.768988,0.7918764,0.814232,0.7989893,0.83037674,0.5839185
16,0.5493365,0.004352542,0.6189112,0.53040946,0.546582,0.52163154,0.5727015,0.6005153,0.63416016,0.66221654,0.6490427,0.6866957,0.33502418
17,0.3517919,0.04025476,0.24655442,0.20549229,0.32877553,0.285688,0.28961855,0.30394632,0.32622933,0.34452266,0.35024777,0.3601859,0.224197
18,0.13991551,0.0047357175,0.26150897,0.22815308,0.12811229,0.12461928,0.1423043,0.16142467,0.18296745,0.19746454,0.20250484,0.21691781,0.12388324
19,0.1484355,0.01750963,0.19587077,0.16006486,0.1310659,0.120403446,0.12571771,0.14167449,0.17357066,0.19185162,0.1865217,0.20717381,0.08120043
20,0.2667234,0.0048151445,0.42452958,0.33107054,0.30335602,0.28278413,0.2960127,0.31828254,0.373413,0.3989533,0.41796252,0.4223395,0.15652895
21,0.25664872,0.018720852,0.3090995,0.23712239,0.25145707,0.23517697,0.23413731,0.25417054,0.31479856,0.33729094,0.3459113,0.34955695,0.16522849
22,0.22388035,0.030777035,0.16074029,0.12219175,0.19137995,0.16885741,0.15876687,0.17265134,0.22630702,0.2542991,0.24021174,0.26375207,0.11419315
23,0.1574763,0.0012525205,0.27403092,0.22253779,0.14527409,0.14301178,0.15329759,0.17193776,0.23520273,0.26901108,0.25362653,0.29111552,0.07300909
24,0.13786261,0.0014255494,0.27029422,0.2339623,0.12983347,0.12948428,0.14593238,0.16336353,0.214847,0.24343665,0.24345145,0.2660459,0.108957455
25,0.17214376,0.0014627316,0.31754756,0.25722545,0.15913011,0.15801066,0.1746428,0.19594425,0.27217102,0.3167726,0.302663,0.346744,0.09967904
26,0.14233387,0.0010826583,0.21988393,0.15163906,0.121410295,0.1126821,0.11498319,0.13484031,0.20276034,0.24138816,0.2301396,0.266354,0.06685747
27,0.16272809,0.0013638518,0.34953827,0.29456785,0.15317628,0.15576838,0.17686434,0.20109746,0.2724619,0.31891337,0.3100982,0.35005134,0.09796939
28,0.54837286,0.08228122,0.27711108,0.24489783,0.51880187,0.48211035,0.50310344,0.51039404,0.5637712,0.6024467,0.57588005,0.6172355,0.2950478
29,0.22351545,0.030418592,0.23360829,0.17903076,0.19483341,0.17981373,0.17611,0.20386568,0.30127186,0.34851432,0.333883,0.3705501,0.14365318
30,0.99935716,0.5868062,0.24926642,0.30058977,0.971124,0.92450327,0.96851075,0.9944919,0.99585223,1.0043775,0.99435437,0.995929,0.96245706
31,0.31428462,0.014197113,0.33854693,0.27215412,0.28777358,0.26584187,0.26330113,0.28553218,0.37558687,0.4274057,0.41512814,0.4521027,0.19109342
32,0.9015002,0.010441512,0.550727,0.4051506,0.8935783,0.83881414,0.8859876,0.88430583,0.8917458,0.9212809,0.8916751,0.9327351,0.37751186
33,0.77386814,0.003393042,0.54893917,0.35633957,0.76900375,0.73305553,0.7773336,0.7745435,0.7977991,0.8304354,0.79656917,0.8438418,0.32273963
34,0.59582937,0.027562968,0.40054157,0.33239856,0.57340616,0.5370464,0.5618963,0.56996894,0.60597354,0.6352772,0.6105079,0.6493303,0.29565376
35,0.14785054,0.0036072598,0.12883283,0.06892809,0.11456189,0.09933925,0.080319494,0.09524955,0.19298054,0.2561223,0.2431251,0.27103025,0.0567078
36,0.13149092,0.0027866221,0.19397648,0.11545842,0.10222792,0.09639819,0.07829338,0.10847092,0.26296082,0.35769942,0.34664762,0.39078987,0.09317488
37,0.61531675,0.017489422,0.22150457,0.16405034,0.5899169,0.5335654,0.5480845,0.54254955,0.55865324,0.5803622,0.55236876,0.57965183,0.22861701
38,0.35528755,0.0099561615,0.24609265,0.20319307,0.30067414,0.28129327,0.29047024,0.3052514,0.36030972,0.39784265,0.35761514,0.41738167,0.1699859
39,0.80628675,0.070858814,0.44538945,0.2858057,0.88745606,0.85118824,0.89974385,0.9128904,0.9186058,0.9262006,0.9669287,0.9297511,0.5482045
40,0.13247901,0.004458617,0.098961376,0.058958985,0.10020185,0.08147581,0.060346317,0.073384315,0.14927527,0.1930841,0.18530388,0.20583358,0.03728604
41,0.1281223,0.0024462948,0.18677568,0.10503399,0.10248216,0.094486065,0.077618636,0.1021341,0.2198986,0.293779,0.28096873,0.3226465,0.064031795
42,0.40645814,0.037196983,0.37562707,0.305301,0.39829108,0.37492213,0.38121742,0.39748847,0.43855748,0.46555513,0.46639034,0.48384017,0.2844282
43,0.17081004,0.024189811,0.19192678,0.12804806,0.14469664,0.13077532,0.12637454,0.15141396,0.22012947,0.26005673,0.26462108,0.29289398,0.10664888
44,0.16425453,0.016461007,0.24004963,0.15863824,0.136654,0.12784882,0.13573529,0.16070724,0.21867226,0.25644457,0.25304502,0.29349393,0.08577671
45,0.14948954,0.0013756355,0.2763977,0.17159031,0.12448148,0.118843496,0.14185181,0.16586009,0.2147268,0.25699383,0.26010674,0.30603978,0.06265823
46,0.19106415,0.0121945925,0.2524794,0.19787131,0.17301583,0.16337962,0.17502369,0.19004297,0.23076616,0.2560033,0.24896276,0.28004202,0.09343393
47,0.17817727,0.022376712,0.30093405,0.24166021,0.16200116,0.15745914,0.17517371,0.18821262,0.22395216,0.25219458,0.24605325,0.27808747,0.07936256
48,0.16374405,0.003437376,0.33049047,0.27239326,0.15098074,0.1492975,0.17392121,0.18958136,0.2221341,0.24669378,0.24221264,0.27475387,0.07786491
49,0.25388426,0.03138669,0.24984628,0.19527535,0.24804005,0.22558203,0.22798017,0.23779134,0.27554217,0.30388498,0.30528402,0.32455784,0.11687555
50,0.1626413,0.018405084,0.23962083,0.18599445,0.13980721,0.13019213,0.1416321,0.15910183,0.19344378,0.21440855,0.21065691,0.23517077,0.103077814
51,0.37418985,0.038061827,0.12850662,0.1181131,0.3423966,0.31122676,0.31585214,0.3313076,0.3626878,0.38080102,0.37025818,0.3916248,0.22380114
52,0.15325198,0.0014538777,0.2892125,0.23780748,0.14036243,0.1363372,0.15514152,0.16925453,0.20557792,0.23056932,0.22511053,0.25453097,0.06421299
53,0.16838957,0.0014760663,0.3066707,0.26307604,0.15182413,0.14606886,0.16589335,0.18508276,0.2209271,0.24307474,0.2410052,0.26753837,0.09406396
54,0.15575926,0.0016954115,0.2819344,0.23527059,0.14314236,0.13655804,0.15477553,0.16699794,0.20112367,0.22332329,0.21744065,0.24621724,0.064738326
55,0.67575186,0.0026570228,0.6530695,0.54529524,0.66468465,0.63387007,0.6906242,0.7019735,0.7240857,0.7498633,0.7068085,0.76750004,0.30571586
56,0.18100294,0.0014567858,0.24965918,0.21364729,0.14670752,0.12581024,0.13209757,0.1464283,0.17504832,0.19416374,0.19161923,0.21726175,0.076893345
57,0.3463967,0.0018638303,0.32877776,0.20605133,0.32865253,0.30272543,0.31233123,0.33004454,0.39446494,0.429202,0.41339445,0.4568275,0.13320746
58,0.5936904,0.0027577768,0.5701393,0.48837295,0.5734439,0.5330998,0.57554525,0.5896841,0.61478233,0.6412641,0.6044998,0.6580238,0.26641285
59,0.42547336,0.1227944,0.264378,0.24600987,0.402305,0.36209303,0.3768062,0.38453278,0.40911144,0.4287721,0.41332725,0.43996808,0.24028777
60,0.22623718,0.06942333,0.17573206,0.13099067,0.19161041,0.16300926,0.15924104,0.175454,0.20674084,0.2246133,0.21950674,0.23947579,0.12925999
61,0.40684676,0.004669302,0.3016528,0.20038344,0.38330963,0.34396625,0.35245243,0.358763,0.38644135,0.4049727,0.38930294,0.4151355,0.16188903
62,0.40700647,0.010456915,0.29874647,0.23231383,0.38480133,0.34518367,0.35964665,0.3751366,0.40924066,0.43127862,0.41378736,0.44924688,0.21174131
63,0.6688949,0.14114761,0.1573992,0.15808286,0.63655686,0.5641563,0.5994022,0.6121156,0.61563677,0.62642145,0.60807776,0.6295728,0.4083798
64,0.22190468,0.0019612883,0.20455885,0.1525965,0.17975326,0.14129755,0.134619,0.14833829,0.17761655,0.19422168,0.18699048,0.209996,0.063623026
65,0.17733268,0.001732206,0.17046751,0.13631092,0.14205241,0.110549524,0.10447139,0.12315215,0.14833087,0.16025871,0.15994996,0.17365517,0.08197906
66,0.3677828,0.0018212409,0.048839897,0.017375313,0.29849926,0.23466857,0.22143477,0.21380383,0.22186926,0.2326578,0.20284116,0.2309979,0.055581797
67,0.6052365,0.009535351,0.60747045,0.4621491,0.61289454,0.56635773,0.6503777,0.6907444,0.73126346,0.7620628,0.7452708,0.79247475,0.3729555
68,0.33071077,0.012740586,0.25202295,0.22395325,0.29917392,0.24483182,0.24491268,0.25531113,0.27843955,0.29043385,0.28762782,0.29687884,0.13598765
69,0.34858596,0.019314907,0.18741885,0.14415655,0.3154689,0.24902229,0.24620652,0.25547302,0.27697754,0.2894392,0.2875079,0.29349637,0.12041792


==> images/backprop/tempcnn/71467797/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.0020882182,0.0015681442,0.0010540339,0.0050897254,3.2260345e-05,-0.0042945934,0.0025935574,-0.0075007896,-0.016280409,0.0030036508,0.005098745,0.0046562827,0.0027949328
1,0.023464639,0.01921477,0.0055942475,0.003935322,0.009572316,-0.011320305,-0.015506772,-0.042327095,-0.0294545,0.0168335,0.01938056,0.0071042227,0.0061945743
2,-0.0005381361,-0.0053578857,-0.005598368,0.0059118145,0.0032073134,-0.0024198731,0.007675816,-0.005664324,-0.017108276,0.0019285644,0.0037699172,0.0077032004,0.002208822
3,0.000107369444,-0.006296836,-0.0012446529,-0.0010558775,0.0013549662,0.0011631993,0.0054900665,-0.0008096057,-0.0041257795,0.0016521947,-0.00156092,-0.0020534538,0.001434583
4,0.000731083,-0.009260426,-0.0018694822,6.567739e-05,0.0016233008,0.0038662297,0.006846763,0.0030149068,-0.0040299143,0.00078657514,-0.004067374,-0.0006882593,0.00010257354
5,0.0011580407,-0.009269889,-0.0010937767,0.0002522047,0.0027623384,0.006563508,0.017243544,0.002351995,-0.0065348814,-0.0004005468,-0.007115503,-0.00051295577,-0.00012453995
6,0.009176509,-0.007548183,0.010814808,-0.0055450723,0.002655429,0.002473163,0.009824475,0.012891255,-0.0023959945,-0.009541747,-0.009428594,-0.01035913,0.004524499
7,0.007063122,-0.0052652042,0.012791213,-0.006094663,-0.0002882686,0.00065933086,0.019837461,0.021330634,-0.01799672,-0.005670255,-0.013327782,-0.013918122,0.009732004
8,-0.0015293501,-0.005284246,0.012256425,0.0050254026,0.00025340612,-0.005063084,0.05660822,0.012282345,-0.06576091,-0.003206432,-0.018291568,-0.00093540596,0.016533453
9,-0.011726299,0.022512319,0.060618415,-0.0052260645,-0.0065547647,-0.019758165,0.084238164,-0.02992151,-0.13058652,-0.00676003,-0.011988249,0.023449376,0.042112827
10,0.0032763043,0.012163627,0.04795829,-0.016605427,-0.013030982,-0.029156797,0.08026094,-0.039284155,-0.14439441,0.004406118,0.014491475,0.05371689,0.038595483
11,0.0062487177,0.0037312119,0.004651188,0.0013572152,-0.00022652972,-0.00709754,0.043860927,-0.023257356,-0.09282237,0.008567805,0.013285585,0.043570787,0.0066868616
12,0.010438088,0.0061883884,0.006628791,-0.00446805,-0.0033219662,-0.018772542,0.03465325,-0.0126686245,-0.099698074,0.0029153174,0.026801294,0.04595216,0.0028589563
13,0.05638582,0.075932115,0.13095997,-0.07478163,0.014023099,-0.08207161,0.025881518,-0.09561772,-0.21047753,-0.020692088,0.043058265,0.0909831,0.05809858
14,0.0031112963,0.00044346004,0.0003406828,-0.0014150171,0.0011936186,-0.0076703853,0.020870145,-0.010837773,-0.047201008,-0.0055708806,0.008146333,0.026811073,0.0075992635
15,-0.014553116,-7.3537114e-05,-0.015334802,0.016610589,0.005810356,0.0017131509,0.036922734,-0.03757486,-0.049007125,0.023535952,-0.00032088056,0.018100278,0.009783001
16,-0.02937073,-0.012546437,-0.04120956,0.03402505,0.013575564,-0.0041153803,0.0941201,-0.06289529,-0.10656524,0.04969248,-0.009188321,0.03689813,0.018611211
17,-0.05691143,-0.022398768,-0.05935755,0.062585205,0.019074196,0.011632097,0.15687607,-0.108513385,-0.16251469,0.074226774,-0.023331286,0.065307006,0.023270357
18,-0.11720795,-0.015590828,-0.043949436,0.0878265,0.024697335,-0.017082367,0.34753817,-0.19562131,-0.34059274,0.0981151,-0.0677115,0.11508323,0.10389634
19,-0.10662781,-0.026608087,-0.10298658,0.12744242,0.02293302,0.013293947,0.33791935,-0.23288979,-0.3112905,0.14007051,-0.066478334,0.10647715,0.08820535
20,-0.03775894,-0.1112494,-0.16686559,0.06540025,0.05088503,0.052029006,0.28950801,-0.15703349,-0.26577094,0.11220538,-0.07776916,0.073208444,0.07727488
21,-0.07418288,-0.046570804,-0.031850535,0.013126258,0.013354603,0.01296987,0.122124374,-0.10907282,-0.10319372,0.09227369,-0.038211297,0.035278354,0.064829364
22,-0.092659526,-0.07945972,-0.016945757,-0.017817544,0.020963721,0.014656974,0.138712,-0.07576315,-0.08540229,0.046887957,-0.047581762,0.049532864,0.0872691
23,-0.27598032,-0.033316363,0.0312119,0.017349958,0.014017265,0.043193664,0.31051856,-0.035450336,-0.15316516,0.025800457,-0.16902077,0.050806504,0.120728984
24,-0.30235377,-0.013521804,0.07474522,0.0016321884,-0.013881698,0.060546327,0.27912807,0.023025796,-0.07022441,0.00300327,-0.18672495,0.018953651,0.08878383
25,-0.113714054,-0.032188058,0.05778706,-0.05703198,0.049586806,0.05542486,0.11929352,-0.040145226,-0.04928114,0.030180383,-0.1333256,-0.006862688,0.09563911
26,0.009217889,-0.034114506,0.09825027,-0.097312585,0.05932958,0.0602162,-0.06390504,-0.022789232,0.07069068,0.010491286,-0.076512955,-0.030482728,0.043622073
27,0.00019759126,0.013241606,0.14832897,-0.10920504,0.060347177,0.03339696,0.011003901,-0.03806702,-0.026856694,-0.021295914,-0.07974069,-0.024786409,0.06776461
28,0.049470525,0.016095791,0.058481697,-0.066008985,0.02611596,0.0056302277,-0.00057241553,-0.039478116,-0.060122542,-0.008110652,-0.0013734805,0.04311255,0.013133495
29,-0.011129773,-0.024247365,0.07036171,-0.060426347,0.03827753,-0.020185292,0.14283495,-0.031858385,-0.17049,-0.009255793,-0.020901272,0.07466335,0.058262438
30,-0.0004976592,-0.025819067,0.02616071,-0.012746919,0.018382814,-0.000112310285,0.054128543,-0.025241656,-0.10201929,0.0026433119,-0.011514836,0.043057144,0.04066721
31,-0.012261894,-0.010481273,0.012709685,0.0035588045,0.02233688,-0.0035666716,0.06510252,-0.0021239303,-0.06280671,-0.021122996,-0.020517185,0.038942054,0.020166257
32,0.0066329343,-0.001983564,-0.03447135,0.03346555,-0.0016168348,-0.0022843676,0.024449982,0.027828248,-0.05257019,-0.010339072,0.0001394758,0.03199117,0.00019051507
33,0.005637438,-0.016232282,-0.05316396,0.031682484,-0.019613596,-0.022805817,0.091797404,0.019645175,-0.14163457,0.042166125,-0.0039510494,0.06421678,0.011016898
34,0.0076039005,-0.05542569,-0.038804512,0.047171667,0.0022116776,-0.028219564,0.1514842,-0.058478057,-0.22758643,0.06589191,-0.010603002,0.08614327,0.029565644
35,0.41133177,0.3567327,0.28190362,-0.007409445,0.12265463,-0.24892569,0.12253146,-0.8591435,-1.0042803,0.28927344,0.2228871,0.24868418,0.24263316
36,0.47785363,0.21774888,0.1930742,-0.16077301,0.22743165,-0.33929327,0.5270424,-1.1394402,-1.5459713,0.42602795,0.17623892,0.4098586,0.4114883
37,0.015833898,-0.05412463,-0.049398843,0.09534795,0.065161474,0.018348651,0.29528105,-0.26304358,-0.45782223,0.26560792,-0.007248109,0.043094367,0.048224002
38,-0.019419111,-0.062377766,-0.073774666,0.114494465,0.09733913,-0.010696507,0.3447562,-0.3152894,-0.50074524,0.3501989,-0.038794585,0.02546838,0.081284866
39,-0.050516218,-0.061655685,-0.08780355,0.16261303,0.03734304,-0.0016160905,0.31200373,-0.2379686,-0.3426626,0.32899204,-0.07284012,-0.037933674,0.039677117
40,0.22237146,0.32862693,-0.11004636,0.34434044,0.19379576,-0.09919166,0.00507243,-0.93070203,-0.42008683,0.6838529,0.11414601,-0.1815735,0.003105875
41,0.5749478,-0.059500027,-0.43272465,0.32672024,0.3510328,-0.09312022,0.07544801,-1.1014298,-0.5837348,0.7550517,0.08753789,-0.17438228,0.10126653
42,0.016984798,-0.061076824,-0.025658203,0.09945783,0.09146948,0.02438654,0.17492881,-0.3047693,-0.15222691,0.40147159,-0.060151696,-0.225492,0.023375895
43,0.15316686,0.07856695,0.0042557195,0.21452871,0.08131745,-0.0035050013,-0.1027486,-0.30631003,-0.049947575,0.35886464,0.0036675623,-0.3057296,-0.032761324
44,0.09953115,0.03959428,-0.14943886,0.27818152,0.042295992,0.07982162,-0.33996877,-0.15282682,0.46103755,0.32860735,-0.011801671,-0.44118777,-0.1456699
45,0.028316708,-0.018526008,-0.23511921,0.35146317,0.030155618,0.16134773,-0.43108675,0.009902487,0.69714916,0.18954901,-0.04107043,-0.49974278,-0.17795922
46,0.022124067,0.002919836,-0.0036607245,0.1252915,0.024266984,0.04165507,-0.2268365,0.071444266,0.39423025,0.039502636,-0.07087905,-0.33638212,-0.05322934
47,-0.10862021,-0.02631579,-0.0023393556,0.11033679,-0.0017499579,0.071078286,-0.013865352,0.13399372,0.30443728,-0.022986725,-0.15565768,-0.26674053,-0.0012369915
48,-0.14556515,0.0023821872,0.013454042,0.06074562,0.010317948,0.057739086,0.09201645,0.07122895,0.14175954,-0.0051697474,-0.16836381,-0.1756331,0.043367047
49,-0.049506426,-0.014975488,-0.028503703,0.057401143,0.026959263,0.04374846,-0.017186884,-0.031194266,0.13571477,0.058588352,-0.08541505,-0.118700005,0.023896161
50,-0.2257767,-0.08749661,-0.11544812,0.09817557,-0.011369357,0.08525504,0.13580307,0.06657395,0.2063988,0.06881933,-0.14226419,-0.13421045,0.009288967
51,-0.052695505,-0.02346309,-0.03764151,0.059081174,0.030103985,0.034290858,0.024551392,-0.08829317,0.07342817,0.09356735,-0.06226863,-0.082596384,0.025878193
52,-0.18357739,0.03262159,-0.025203802,0.0659943,-0.004739132,0.03272662,0.13936678,-0.03959297,0.029069368,0.052988306,-0.10573627,-0.029444067,0.016810343
53,-0.2396853,-0.030848065,-0.11320019,0.07310741,-0.032702968,0.049120042,0.21078296,0.055774245,0.071433455,0.028935883,-0.10422066,-0.014449324,-0.011796335
54,-0.1452961,0.024270091,-0.033469375,0.057562504,-0.0067019127,0.04510654,0.082898416,-0.013438437,0.053746585,0.025752652,-0.082976006,-0.023059838,-0.0020610283
55,-0.033449247,-0.0016994497,-0.012893558,0.0057359585,0.019181525,0.01202984,0.014271731,-0.025583515,0.04148444,0.023663376,-0.04382675,-0.015919518,0.0042612827
56,-0.14290836,-0.030088741,-0.07677781,0.040984917,-0.00970176,0.04112872,0.16252202,0.035990432,0.016533626,0.014259722,-0.07319049,0.013757427,0.0027522985
57,-0.008692798,-0.012743195,-0.039705485,0.023002401,0.0068783294,0.007781919,0.046513833,-0.024833882,-0.028074019,0.01721225,-0.01578184,0.016187888,0.0018089989
58,-0.003467132,0.0035149592,-0.007838384,0.005859385,0.006330619,0.001040042,0.006766483,-0.02612806,-0.012016328,0.02494945,-0.002781982,0.002821478,0.0041203047
59,0.005516423,-0.0010963897,-0.006150291,0.0047295378,-0.00049974874,-0.0020207316,-0.008261437,-0.004148299,-0.0030463496,0.009471354,0.011048919,0.0014343658,-0.0043893806
60,0.100711994,0.07978395,0.074821055,-0.00017779227,0.02232061,-0.040317904,-0.098889396,-0.115013726,-0.06596577,0.032686155,0.045934636,-0.009838736,0.012530178
61,0.0052069025,-0.009990624,0.0003358965,-0.013032183,-0.0015059905,0.001295739,-0.021162897,0.0018581735,0.028425131,0.008652313,0.0049907276,-0.015427554,-0.0047670156
62,-0.0052000964,0.0026312326,0.01068591,-0.016186774,-0.0012231076,0.00516087,-0.041321706,0.013566035,0.059022278,0.003062902,-0.0025583832,-0.026497507,0.0010145971
63,-0.0008785481,0.011578603,0.011360354,-0.009519594,-0.0054210005,0.0022454388,-0.04294254,0.009918885,0.05177724,-0.0023024864,0.002536178,-0.02272516,0.0024494003
64,-0.034420304,-0.007296606,-0.050737124,0.014018343,-0.025272693,0.0254306,-0.07437862,0.06651237,0.13467406,0.00088214036,0.007606857,-0.039725214,-0.046347905
65,-0.05164559,0.0514105,-0.02006378,0.034445163,-0.030435422,0.011134755,-0.08209211,0.021174844,0.1520404,0.029992156,0.018059824,-0.061746184,-0.059482966
66,0.0004661507,-0.0044641118,0.028811317,0.009875917,-0.002593215,-0.009354731,-0.03050455,0.008008239,0.03931034,-0.0049804565,0.010373906,-0.009697298,-0.008792349
67,0.008269203,0.009715363,0.0023205234,-0.01614409,-0.00090236816,-0.007703925,-0.04671004,0.0074497517,0.043987516,0.0041290894,0.01304833,-0.015818179,-0.010113932
68,-0.01381143,0.003426131,0.00038099114,-0.018742621,-0.0074687945,-0.00024831144,-0.024781846,0.010566395,0.037856195,0.00750284,0.00908063,-0.001559448,-0.008504887
69,0.0028786827,0.0019822689,0.012360496,-0.02064128,-0.002038265,-0.004736443,-0.034133777,-0.004639431,0.03418819,0.01378803,0.010880236,-0.008077652,-0.0013219363


==> images/backprop/tempcnn/71467797/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.564868,0.0355796,0.37141037,0.30627906,0.52598655,0.45610502,0.49956432,0.49773479,0.51315266,0.53378546,0.49030244,0.5446825,0.17980672
1,0.30808115,0.1335811,0.18190235,0.16506763,0.27086666,0.22917663,0.23853943,0.25605428,0.2727636,0.28325206,0.27470708,0.2899684,0.22746739
2,0.6573988,0.012808724,0.41979355,0.29542124,0.6323663,0.54735255,0.60579246,0.6303397,0.64187807,0.6565449,0.6385533,0.6646764,0.3617101
3,0.6842314,0.03848307,0.66071665,0.5772124,0.65514606,0.5823538,0.6631127,0.7077879,0.7267383,0.7427815,0.72606343,0.7721761,0.5039917
4,0.53790706,0.004253727,0.5057804,0.44636357,0.5043569,0.4536793,0.5040221,0.52041763,0.5455356,0.5685498,0.53342867,0.5886694,0.24352607
5,0.60707766,0.018047394,0.31475592,0.21343246,0.57165986,0.50651366,0.53653765,0.5424422,0.5460808,0.5573727,0.5317525,0.5597128,0.23346236
6,0.39196905,0.025198944,0.23277606,0.16787088,0.35522658,0.30357856,0.31887054,0.3349481,0.3586844,0.37328398,0.35481638,0.3833544,0.1785447
7,0.61207163,0.005595713,0.4727395,0.3742236,0.5897592,0.5262904,0.575724,0.5912727,0.60835004,0.6242223,0.6037124,0.63321155,0.3007869
8,0.2310457,0.003265166,0.17407562,0.14782895,0.19540228,0.17197804,0.18692644,0.2075083,0.22905023,0.2394446,0.23727126,0.25630307,0.14253053
9,0.21882068,0.012985071,0.26915902,0.23953065,0.18955763,0.16870838,0.19460972,0.21810147,0.24790235,0.26291344,0.2715551,0.28752944,0.19782081
10,0.32051814,0.012263098,0.451623,0.3417704,0.3109349,0.28782308,0.33657297,0.37886655,0.42750585,0.45768425,0.46653154,0.487455,0.31052482
11,0.53838557,0.004684123,0.46571258,0.37319434,0.5189349,0.4629326,0.50940603,0.5338421,0.5586337,0.5815413,0.5672311,0.59881836,0.27602366
12,0.35460111,0.10863578,0.27641082,0.22133498,0.35684183,0.30963916,0.31860653,0.34060055,0.36597133,0.38186336,0.40484613,0.39995992,0.26186195
13,0.14658527,0.0020712193,0.15114073,0.10222441,0.11473124,0.09469311,0.098150775,0.114290565,0.1282224,0.13949305,0.13934061,0.153414,0.08508365
14,0.7206717,0.17747396,0.3546375,0.34676704,0.700269,0.64129305,0.6971016,0.7180502,0.7373116,0.7516826,0.741361,0.76332945,0.52146226
15,0.72977537,0.07261928,0.5449847,0.39643982,0.708687,0.6545065,0.73024505,0.768988,0.7918764,0.814232,0.7989893,0.83037674,0.5839185
16,0.5493365,0.004352542,0.6189112,0.53040946,0.546582,0.52163154,0.5727015,0.6005153,0.63416016,0.66221654,0.6490427,0.6866957,0.33502418
17,0.3517919,0.04025476,0.24655442,0.20549229,0.32877553,0.285688,0.28961855,0.30394632,0.32622933,0.34452266,0.35024777,0.3601859,0.224197
18,0.13991551,0.0047357175,0.26150897,0.22815308,0.12811229,0.12461928,0.1423043,0.16142467,0.18296745,0.19746454,0.20250484,0.21691781,0.12388324
19,0.1484355,0.01750963,0.19587077,0.16006486,0.1310659,0.120403446,0.12571771,0.14167449,0.17357066,0.19185162,0.1865217,0.20717381,0.08120043
20,0.2667234,0.0048151445,0.42452958,0.33107054,0.30335602,0.28278413,0.2960127,0.31828254,0.373413,0.3989533,0.41796252,0.4223395,0.15652895
21,0.25664872,0.018720852,0.3090995,0.23712239,0.25145707,0.23517697,0.23413731,0.25417054,0.31479856,0.33729094,0.3459113,0.34955695,0.16522849
22,0.22388035,0.030777035,0.16074029,0.12219175,0.19137995,0.16885741,0.15876687,0.17265134,0.22630702,0.2542991,0.24021174,0.26375207,0.11419315
23,0.1574763,0.0012525205,0.27403092,0.22253779,0.14527409,0.14301178,0.15329759,0.17193776,0.23520273,0.26901108,0.25362653,0.29111552,0.07300909
24,0.13786261,0.0014255494,0.27029422,0.2339623,0.12983347,0.12948428,0.14593238,0.16336353,0.214847,0.24343665,0.24345145,0.2660459,0.108957455
25,0.17214376,0.0014627316,0.31754756,0.25722545,0.15913011,0.15801066,0.1746428,0.19594425,0.27217102,0.3167726,0.302663,0.346744,0.09967904
26,0.14233387,0.0010826583,0.21988393,0.15163906,0.121410295,0.1126821,0.11498319,0.13484031,0.20276034,0.24138816,0.2301396,0.266354,0.06685747
27,0.16272809,0.0013638518,0.34953827,0.29456785,0.15317628,0.15576838,0.17686434,0.20109746,0.2724619,0.31891337,0.3100982,0.35005134,0.09796939
28,0.54837286,0.08228122,0.27711108,0.24489783,0.51880187,0.48211035,0.50310344,0.51039404,0.5637712,0.6024467,0.57588005,0.6172355,0.2950478
29,0.22351545,0.030418592,0.23360829,0.17903076,0.19483341,0.17981373,0.17611,0.20386568,0.30127186,0.34851432,0.333883,0.3705501,0.14365318
30,0.99935716,0.5868062,0.24926642,0.30058977,0.971124,0.92450327,0.96851075,0.9944919,0.99585223,1.0043775,0.99435437,0.995929,0.96245706
31,0.31428462,0.014197113,0.33854693,0.27215412,0.28777358,0.26584187,0.26330113,0.28553218,0.37558687,0.4274057,0.41512814,0.4521027,0.19109342
32,0.9015002,0.010441512,0.550727,0.4051506,0.8935783,0.83881414,0.8859876,0.88430583,0.8917458,0.9212809,0.8916751,0.9327351,0.37751186
33,0.77386814,0.003393042,0.54893917,0.35633957,0.76900375,0.73305553,0.7773336,0.7745435,0.7977991,0.8304354,0.79656917,0.8438418,0.32273963
34,0.59582937,0.027562968,0.40054157,0.33239856,0.57340616,0.5370464,0.5618963,0.56996894,0.60597354,0.6352772,0.6105079,0.6493303,0.29565376
35,0.14785054,0.0036072598,0.12883283,0.06892809,0.11456189,0.09933925,0.080319494,0.09524955,0.19298054,0.2561223,0.2431251,0.27103025,0.0567078
36,0.13149092,0.0027866221,0.19397648,0.11545842,0.10222792,0.09639819,0.07829338,0.10847092,0.26296082,0.35769942,0.34664762,0.39078987,0.09317488
37,0.61531675,0.017489422,0.22150457,0.16405034,0.5899169,0.5335654,0.5480845,0.54254955,0.55865324,0.5803622,0.55236876,0.57965183,0.22861701
38,0.35528755,0.0099561615,0.24609265,0.20319307,0.30067414,0.28129327,0.29047024,0.3052514,0.36030972,0.39784265,0.35761514,0.41738167,0.1699859
39,0.80628675,0.070858814,0.44538945,0.2858057,0.88745606,0.85118824,0.89974385,0.9128904,0.9186058,0.9262006,0.9669287,0.9297511,0.5482045
40,0.13247901,0.004458617,0.098961376,0.058958985,0.10020185,0.08147581,0.060346317,0.073384315,0.14927527,0.1930841,0.18530388,0.20583358,0.03728604
41,0.1281223,0.0024462948,0.18677568,0.10503399,0.10248216,0.094486065,0.077618636,0.1021341,0.2198986,0.293779,0.28096873,0.3226465,0.064031795
42,0.40645814,0.037196983,0.37562707,0.305301,0.39829108,0.37492213,0.38121742,0.39748847,0.43855748,0.46555513,0.46639034,0.48384017,0.2844282
43,0.17081004,0.024189811,0.19192678,0.12804806,0.14469664,0.13077532,0.12637454,0.15141396,0.22012947,0.26005673,0.26462108,0.29289398,0.10664888
44,0.16425453,0.016461007,0.24004963,0.15863824,0.136654,0.12784882,0.13573529,0.16070724,0.21867226,0.25644457,0.25304502,0.29349393,0.08577671
45,0.14948954,0.0013756355,0.2763977,0.17159031,0.12448148,0.118843496,0.14185181,0.16586009,0.2147268,0.25699383,0.26010674,0.30603978,0.06265823
46,0.19106415,0.0121945925,0.2524794,0.19787131,0.17301583,0.16337962,0.17502369,0.19004297,0.23076616,0.2560033,0.24896276,0.28004202,0.09343393
47,0.17817727,0.022376712,0.30093405,0.24166021,0.16200116,0.15745914,0.17517371,0.18821262,0.22395216,0.25219458,0.24605325,0.27808747,0.07936256
48,0.16374405,0.003437376,0.33049047,0.27239326,0.15098074,0.1492975,0.17392121,0.18958136,0.2221341,0.24669378,0.24221264,0.27475387,0.07786491
49,0.25388426,0.03138669,0.24984628,0.19527535,0.24804005,0.22558203,0.22798017,0.23779134,0.27554217,0.30388498,0.30528402,0.32455784,0.11687555
50,0.1626413,0.018405084,0.23962083,0.18599445,0.13980721,0.13019213,0.1416321,0.15910183,0.19344378,0.21440855,0.21065691,0.23517077,0.103077814
51,0.37418985,0.038061827,0.12850662,0.1181131,0.3423966,0.31122676,0.31585214,0.3313076,0.3626878,0.38080102,0.37025818,0.3916248,0.22380114
52,0.15325198,0.0014538777,0.2892125,0.23780748,0.14036243,0.1363372,0.15514152,0.16925453,0.20557792,0.23056932,0.22511053,0.25453097,0.06421299
53,0.16838957,0.0014760663,0.3066707,0.26307604,0.15182413,0.14606886,0.16589335,0.18508276,0.2209271,0.24307474,0.2410052,0.26753837,0.09406396
54,0.15575926,0.0016954115,0.2819344,0.23527059,0.14314236,0.13655804,0.15477553,0.16699794,0.20112367,0.22332329,0.21744065,0.24621724,0.064738326
55,0.67575186,0.0026570228,0.6530695,0.54529524,0.66468465,0.63387007,0.6906242,0.7019735,0.7240857,0.7498633,0.7068085,0.76750004,0.30571586
56,0.18100294,0.0014567858,0.24965918,0.21364729,0.14670752,0.12581024,0.13209757,0.1464283,0.17504832,0.19416374,0.19161923,0.21726175,0.076893345
57,0.3463967,0.0018638303,0.32877776,0.20605133,0.32865253,0.30272543,0.31233123,0.33004454,0.39446494,0.429202,0.41339445,0.4568275,0.13320746
58,0.5936904,0.0027577768,0.5701393,0.48837295,0.5734439,0.5330998,0.57554525,0.5896841,0.61478233,0.6412641,0.6044998,0.6580238,0.26641285
59,0.42547336,0.1227944,0.264378,0.24600987,0.402305,0.36209303,0.3768062,0.38453278,0.40911144,0.4287721,0.41332725,0.43996808,0.24028777
60,0.22623718,0.06942333,0.17573206,0.13099067,0.19161041,0.16300926,0.15924104,0.175454,0.20674084,0.2246133,0.21950674,0.23947579,0.12925999
61,0.40684676,0.004669302,0.3016528,0.20038344,0.38330963,0.34396625,0.35245243,0.358763,0.38644135,0.4049727,0.38930294,0.4151355,0.16188903
62,0.40700647,0.010456915,0.29874647,0.23231383,0.38480133,0.34518367,0.35964665,0.3751366,0.40924066,0.43127862,0.41378736,0.44924688,0.21174131
63,0.6688949,0.14114761,0.1573992,0.15808286,0.63655686,0.5641563,0.5994022,0.6121156,0.61563677,0.62642145,0.60807776,0.6295728,0.4083798
64,0.22190468,0.0019612883,0.20455885,0.1525965,0.17975326,0.14129755,0.134619,0.14833829,0.17761655,0.19422168,0.18699048,0.209996,0.063623026
65,0.17733268,0.001732206,0.17046751,0.13631092,0.14205241,0.110549524,0.10447139,0.12315215,0.14833087,0.16025871,0.15994996,0.17365517,0.08197906
66,0.3677828,0.0018212409,0.048839897,0.017375313,0.29849926,0.23466857,0.22143477,0.21380383,0.22186926,0.2326578,0.20284116,0.2309979,0.055581797
67,0.6052365,0.009535351,0.60747045,0.4621491,0.61289454,0.56635773,0.6503777,0.6907444,0.73126346,0.7620628,0.7452708,0.79247475,0.3729555
68,0.33071077,0.012740586,0.25202295,0.22395325,0.29917392,0.24483182,0.24491268,0.25531113,0.27843955,0.29043385,0.28762782,0.29687884,0.13598765
69,0.34858596,0.019314907,0.18741885,0.14415655,0.3154689,0.24902229,0.24620652,0.25547302,0.27697754,0.2894392,0.2875079,0.29349637,0.12041792


==> images/backprop/transformer/71459194/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,-0.009572534,-0.0002861629,0.0016489543,-0.0051140534,0.005577508,-0.0013530944,0.02659392,-0.021840705,-0.0076376316,0.005772259,-0.0025120631,0.006645045,0.0020785606
1,-0.0030300617,-0.001297705,-0.0010038433,0.002117424,0.0029842108,0.0024026092,0.0023782062,-0.0055659283,-0.0006263365,0.00022890215,0.001315157,-0.000115801624,0.00021316714
2,-0.0030647183,-0.0019610478,-0.0010283153,0.0018780144,0.0023842664,0.0025159582,0.00203336,-0.0037452243,-0.0011451396,0.0009520687,0.0008760599,-0.000690285,0.0009950033
3,0.002507822,0.004121212,-0.009730971,0.010695069,-0.0043663434,-0.020800816,-0.0015533175,0.018101884,0.00034569233,0.007232039,-0.0010893778,-0.003028852,-0.0024340407
4,-0.0025809293,-0.001509127,-0.00115567,0.0017799231,0.0020994376,0.0021814364,0.0022191564,-0.003496949,-0.0018317429,0.0009234509,0.0005134669,0.00014637585,0.00071117084
5,-0.0031392355,-0.0022276868,-0.0013987465,0.0027654227,0.00342082,0.0032458252,0.004000069,-0.008345373,-0.0038755182,-0.0021786718,0.00291776,0.0028417597,0.0019735757
6,-0.0027329654,-0.0018580651,-0.0015395524,0.0024887882,0.0020963268,0.0019266575,0.0014733085,-0.0024464312,-0.0019953006,0.0013131667,0.0003004258,-0.00037449243,0.0013481323
7,-0.004073915,-0.0015559957,-0.0008518231,0.0014573716,0.0039127697,0.0020099909,0.0029950866,-0.0046364293,-0.0012667779,0.0013288786,-0.0003674657,7.2385e-05,0.00097592385
8,-0.0027958225,-0.0016293897,-0.0018995489,0.0026156206,0.0022950948,0.0024324546,0.0017972142,-0.0033038156,-0.0020722775,0.00091866055,0.00023308798,0.00068621465,0.00072250725
9,-0.0014611102,-0.0009765736,-0.001444163,0.0018229655,0.0016395214,0.0013019863,0.0008720529,-0.002815419,-0.0014260847,-0.0009315205,0.0009772774,0.0014932102,0.0009478577
10,-0.09242846,0.13776685,-0.17919417,0.27697945,-0.2994956,0.1161523,-0.89202106,1.1508698,-0.15049624,0.06849317,-0.008388421,-0.020351695,-0.107885905
11,-0.14627177,-0.19355464,-0.230584,0.24334231,0.13435397,0.20783505,-0.19526815,0.13337189,0.1869686,0.23747405,-0.10397838,-0.23741409,-0.036274794
12,-0.0010261203,-0.00048728782,-0.0014447707,0.0015381208,0.0008656796,0.00035577684,0.00300552,-0.0042250124,-0.0005424726,-0.0017500388,0.0011064077,0.002149525,0.0004546725
13,-0.0011358894,-0.00050141057,-0.00053527707,0.00063313957,0.00097575475,0.0005794327,0.0022025818,-0.0029851273,-0.0010391389,-0.0010344958,0.00083884737,0.0013214478,0.0006801351
14,-0.001040868,-0.00063245394,-0.00075192563,0.00095428596,0.0010775758,0.00050351705,0.0025686882,-0.0034345572,-0.0009481183,-0.0009737273,0.0010428171,0.0011996243,0.0004351417
15,-0.0017380291,-0.00097217876,-0.00051203684,0.0010521801,0.0015159957,0.00069312233,0.0042630085,-0.005677182,-0.0006883261,0.00016156839,0.0005792515,0.00053692656,0.00078570074
16,-0.00084175897,-0.0005816949,-0.001121818,0.0011752499,0.0009339435,0.00047655444,0.0020429809,-0.0028231482,-0.0015885176,-0.0021580507,0.0019501123,0.0019933067,0.00054284045
17,-0.00087811286,-0.00043794545,-0.0004786459,0.000708392,0.0011573425,6.365543e-05,0.0018646017,-0.002598933,-0.0008700491,-0.00089342816,0.0011704294,0.00086493755,0.000327756
18,0.0012666014,-0.00075727166,-0.002364293,0.002301257,0.0019195705,-0.0068485877,0.009756336,-0.010054715,-0.0006156636,-0.004689672,0.004807964,0.0037907667,0.0014877068
19,0.23679867,0.52196455,0.11446491,-0.3647829,0.855557,-1.8224511,0.4338502,0.043316133,0.01202134,-0.5297714,0.5637377,0.23735067,-0.30205548
20,0.07928038,0.16315803,-0.16617626,0.23073342,0.30893007,-0.7951209,0.32812503,-0.24307796,-0.052974083,-0.2503036,0.28989318,0.18357164,-0.0760389
21,0.28718656,-0.049245,-0.42109042,0.5677946,0.19743939,-0.662475,0.1842727,-0.21617058,-0.24100418,-0.36677447,0.21981318,0.42476016,0.07549307
22,-0.029670522,-0.02437684,0.036226027,0.017663658,0.01872304,-0.029635187,0.0493365,-0.09243301,0.07460849,0.08658731,0.01628714,-0.13539213,0.012075527
23,0.26485795,0.3473041,0.08575085,0.02317404,0.21535315,-0.42357945,-0.64812464,0.3310373,-0.2599639,-0.079599634,0.1149907,0.13339826,-0.10459879
24,0.028196685,-0.013025618,0.011233868,0.007654125,0.00749406,-0.014974537,-0.00055217964,-0.0127420975,-0.013970791,0.048787042,-0.037883606,-0.01150764,0.0012906928
25,0.98663026,-0.16888446,0.22573507,-0.31700405,-1.1339927,0.30369058,0.37703001,-0.012563109,-0.4377134,-0.43819067,0.027312286,0.49068144,0.097268686
26,0.24509215,-0.16678002,0.52764916,-0.5274679,-0.33602285,0.16162536,0.28006542,-0.23325601,0.13202086,-0.20869136,-0.23348424,0.11708884,0.24216062
27,-0.002260692,-0.0002949431,-0.0016826175,0.0018296633,0.0012876954,0.0031686206,0.0043483707,-0.00783933,-0.0011124695,0.00030854816,0.0010243439,0.0012627037,-3.98931e-05
28,0.13034536,-0.19370443,0.08143789,0.14416367,0.09671955,-0.12694028,0.07186966,-0.36568218,-0.06614577,-0.27770534,0.043201607,0.17553973,0.28690046
29,-0.0014896754,6.851196e-05,-0.001442433,0.00092285493,-0.0001664978,0.0018020418,0.0024000597,-0.0027425238,-0.0010694495,-0.001176584,0.0012544384,0.0017933968,-0.0001541398
30,-0.10963812,0.15696576,0.3726204,-0.5643235,0.29202276,-0.05714359,0.046606373,-0.10082235,0.013292252,-0.14918141,-0.020893736,0.06290946,0.05758566
31,0.00015911469,-0.0008810576,-0.0044211964,0.005415778,-0.0030503562,-0.0012162919,0.0003375723,0.0031374956,-0.003256305,-0.0040938025,0.0019405573,0.004658735,0.0012697576
32,-0.0020717056,-0.00038343994,-0.0011147212,0.0012294519,0.0007795237,0.0016270238,0.0031170864,-0.0039324663,-0.0011811337,-0.00043638103,0.00092052994,0.0012964223,0.00014980987
33,-0.031828865,-0.024088155,-0.031482425,0.04163636,0.033686552,0.0528408,0.11911943,-0.18630093,0.013542893,0.015063025,0.020986069,-0.012488886,-0.010685832
34,-0.0022672252,-0.0004018741,-0.00044639184,0.0007963807,0.00096268917,0.0019413482,0.0025942705,-0.0035639734,-0.0016836594,9.195643e-05,0.0008802073,0.00094605214,0.00015021951
35,-0.08030228,-0.049047027,0.050796136,0.18616931,0.23868434,0.1425671,-0.18944938,-0.26065713,-0.076495245,0.3219883,-0.018424246,-0.2817086,0.015878916
36,-0.13983335,-0.32324007,0.34924436,-0.71307105,-0.004034613,0.9357853,-0.15162654,0.16604003,-0.20761856,-0.3028414,-0.08542542,0.20240712,0.27421418
37,-0.0016212505,-0.00061908015,-0.0006059372,0.0011145398,0.0007217855,0.0012703772,0.002386722,-0.0032102522,-0.0012814314,-0.00025163128,0.0008556626,0.0009033127,0.00033718286
38,-0.0014724478,-0.00047770483,-0.0008722794,0.0014599303,0.00025753235,0.001225675,0.0030249588,-0.00398531,-0.0013752789,-0.0009230616,0.0011941935,0.0016560716,0.00028772076
39,-0.0016060126,-0.0009293717,-0.00023195046,0.00096780877,0.0013932664,0.0014793699,0.0017300528,-0.0028558974,-0.0015592196,0.0010142038,0.00039164053,-6.893196e-05,0.00027504162
40,-0.11751148,0.093209825,0.32437974,-0.388992,-0.13810366,0.22851172,0.031136023,-0.07197296,0.07492288,0.32687923,-0.16017106,-0.27386904,0.07158078
41,0.01659108,0.022267034,-0.010843712,0.03625696,-0.004361041,0.031093476,-0.029665267,-0.026599078,-0.06960009,0.06374674,-0.018283969,0.0028208215,-0.013422958
42,0.0004916424,0.0010832633,-0.0031003843,0.004300565,-0.001927099,0.008087372,0.0031622783,-0.015134923,-0.0035033014,-0.01089058,0.0073236385,0.010453046,-0.00034551485
43,-0.0012622927,-0.00023672846,0.0025653457,0.0044426965,0.008114514,-0.011686263,0.007384315,-0.016740361,0.009222711,0.008748741,-0.0022121156,-0.009861878,0.0015213182
44,-0.0018730239,-0.00019794295,9.261144e-05,-0.0001024669,0.0010045811,0.002224531,0.00079710974,-0.0026132718,-0.00034143694,-0.00014412092,0.0005209082,0.00039313507,0.0002393868
45,-0.09721829,-0.040464517,0.0421759,-0.06790987,-0.018107072,0.17347406,-0.05693269,0.048794143,0.09373537,0.017456796,-0.05076931,-0.053561926,0.0093274
46,-0.0019029576,-0.00028812242,0.00025989854,-0.00013892188,0.001312236,0.0021755714,0.0008636697,-0.0027814538,-0.00065390015,0.0003384012,0.00038368622,4.1547177e-05,0.00039034602
47,-0.0012066596,-0.00034112413,-6.530795e-05,0.00028049387,0.0010729309,0.001039348,0.0011810496,-0.0024772827,-0.00061536644,-0.0003326813,0.00080512156,0.00041109195,0.00024838612
48,-0.008188383,-0.003013185,-0.00011235135,0.0016899575,0.0061498163,0.0061572073,0.0055472995,-0.010553565,7.580215e-05,0.0041868794,-0.0012340066,-0.0023398858,0.0016344151
49,-0.0022718697,-0.0063079908,-0.036023736,0.031203825,-0.0034263302,-0.025632465,0.052550785,-0.034317013,0.018223038,-0.023395175,0.028837739,0.004669959,-0.0041107624
50,-0.030680923,0.001134427,0.03379418,-0.056929648,-0.06783394,0.13198397,-0.092520766,0.086221784,0.055049255,-0.03332426,-0.014951652,-0.005333879,-0.0066085546
51,-0.01595532,-0.009949755,0.010722317,-0.002116078,0.015351333,0.025420928,-0.0012346925,-0.021184595,-0.004006356,0.016185367,-0.0050725755,-0.017106822,0.008946243
52,-0.0167502,0.029791715,0.05988842,-0.12090479,-0.0011493335,-0.06034355,0.02859282,0.08746896,0.095256135,-0.07265484,0.03190174,-0.023517393,-0.037579678
53,0.07914387,0.038328283,0.06016621,-0.13590229,-0.20352213,0.20953009,-0.08431897,0.08239549,-0.09383826,-0.051956728,0.044894744,0.0521149,0.0029648007
54,-0.0047110617,-0.019240847,-0.052512772,0.047658388,0.0045346655,0.03806496,0.048477095,-0.025297105,-0.13119702,0.06464274,-0.050366372,0.06879832,0.011148963
55,0.20287935,0.118049696,0.0686835,-0.19714148,-0.36129108,0.3053256,-0.22995691,0.18812655,-0.23452903,-0.22786942,0.21792226,0.16596298,-0.01616194
56,-0.00077565457,-0.0010128221,-0.0029156765,0.0027840103,0.0016752288,-0.003969634,0.0060499134,-0.0055703605,-0.0012826298,-0.0075946962,0.005123891,0.0058021722,0.0016862609
57,-0.2561304,-0.27289197,-0.11827036,0.038965903,0.2327733,0.6905207,-0.18492226,0.1242551,-0.6854207,0.12711667,0.19433337,0.106074445,0.0035961992
58,-0.0030651137,-0.0013022076,-9.663863e-05,0.00023981654,0.0021504092,0.0021978794,0.0014759158,-0.0024613992,-0.0007772673,-0.001179274,4.1651467e-05,0.0013707508,0.0014054765
59,-0.0045590634,-0.0013895454,-0.00023427827,0.0004160368,0.00317168,0.0053513567,0.00039887847,-0.0032551563,-0.0022306265,-0.000629012,0.0010293359,0.0009157035,0.0010146899
60,-0.0036692538,-0.001184277,-0.00077956927,0.0011029806,0.0026245266,0.002343934,0.0019473219,-0.0031952579,-0.0018292357,-0.0010671549,0.0010068063,0.001472783,0.0012263954
61,0.06678317,0.017936919,0.011847018,-0.055805255,-0.11742041,0.10508843,-0.105341315,0.14128919,-0.13402106,0.017669562,0.088850826,-0.024267502,-0.012609566
62,-0.0025602898,-0.0015532954,-0.0020549095,0.00211947,0.0015907022,0.0006572985,0.0038845453,-0.0043667075,-0.0015975784,-0.0060413084,0.0033877592,0.0049811993,0.0015531133
63,0.01383552,0.025735006,0.04527867,-0.022145908,-0.018340088,0.025098853,-0.0841467,-0.04685186,0.09320524,0.05925607,-0.028574683,-0.0945452,0.03219507
64,-0.0074421684,-0.0037366236,-0.00096321525,0.0019313634,0.006072141,0.006938217,0.0020987524,-0.00680219,-0.0010660467,0.0022553988,-0.00047456566,-0.00076229894,0.0019512357
65,-0.005645858,0.00043876184,0.00057634286,-0.0017536574,0.0006682757,0.0060890205,0.0026596389,-0.004100988,-0.004179414,0.0019526004,0.003030549,-0.00082584406,0.0010905741
66,-0.003433233,-0.0021840818,-0.0021729935,0.0020818596,0.0015034787,0.0051572435,0.0022601008,-0.0042680814,-0.0024546932,-0.0013713376,0.0026510295,0.0014294931,0.00080121483
67,-0.0055808066,-0.0028053357,-0.0007904244,0.00048969296,0.003078443,0.009249747,0.0015927847,-0.006396286,-0.0035453006,0.00056374766,0.0019332555,0.000475884,0.0017345978
68,-0.007022674,-0.0023423159,-0.0005365303,-2.699421e-05,0.002683354,0.008231702,0.0073944815,-0.007788537,-0.0061988747,0.0065799206,-0.0012672981,-0.00028135543,0.0005751222
69,-0.0054087965,0.0007387255,-0.00047882943,-0.00022107427,0.0015657365,0.0036118317,0.00867899,-0.0048708026,-0.006159873,0.0057284366,-0.0033793424,0.00224423,-0.0020492296


==> images/backprop/transformer/71459194/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.44957235,0.004207938,0.2801773,0.22953124,0.4321377,0.36723882,0.39797777,0.418359,0.445048,0.46035966,0.4555424,0.47077438,0.19929321
1,0.503044,0.013677776,0.2961759,0.22636987,0.46274412,0.3889439,0.4136942,0.4100872,0.41946155,0.4338935,0.4030195,0.43764567,0.12796693
2,0.57792675,0.007778184,0.34487736,0.25534117,0.5105269,0.43682352,0.47864962,0.49779573,0.51365,0.5307607,0.4799357,0.54178226,0.2740496
3,0.56725436,0.113880575,0.1997237,0.18726422,0.541212,0.46450242,0.51465297,0.53541625,0.55696803,0.56742704,0.5481376,0.57090926,0.32393888
4,0.616264,0.05929633,0.20595847,0.15062514,0.5808969,0.5106588,0.55287874,0.56242454,0.5779849,0.5947293,0.558809,0.60075927,0.2683546
5,0.35447595,0.0026040913,0.22629273,0.18417369,0.31809875,0.260179,0.25909454,0.26501712,0.28072122,0.2904898,0.28198287,0.2929395,0.118570596
6,0.6806304,0.28168663,0.29872537,0.31462657,0.65256053,0.5766964,0.6306479,0.66016483,0.6721771,0.6843348,0.67644376,0.6863855,0.5663072
7,0.4162278,0.03635664,0.13055691,0.12946324,0.3906227,0.3405215,0.3605547,0.37423813,0.4006567,0.41277918,0.39324296,0.4178248,0.19495003
8,0.53377765,0.0050254725,0.2744515,0.17973122,0.5106531,0.45378965,0.49412036,0.51516706,0.54153717,0.5605174,0.5365422,0.5684411,0.25187486
9,0.55690724,0.0054207966,0.46398202,0.38079083,0.5325075,0.4751585,0.5173853,0.5365449,0.55806637,0.57475996,0.5608934,0.587718,0.28286487
10,0.15531014,0.0024557973,0.19042966,0.10848939,0.12232478,0.11010238,0.09905142,0.15262716,0.24160604,0.2765474,0.28438807,0.3126258,0.17802298
11,0.16031152,0.008291015,0.14069194,0.08885936,0.12162434,0.09449512,0.08456226,0.10787961,0.15218286,0.16942038,0.16817592,0.18786667,0.12762938
12,0.590492,0.006263015,0.48579013,0.40324175,0.58820426,0.5206373,0.5647274,0.58236545,0.6010522,0.61703104,0.6183496,0.62660813,0.2952266
13,0.7009821,0.048248105,0.533655,0.4113959,0.697177,0.64441204,0.70713687,0.72460693,0.74221414,0.7631289,0.7606636,0.77991307,0.4256032
14,0.75481313,0.009296915,0.4666205,0.3221452,0.72351027,0.6661228,0.72520584,0.73924,0.7586361,0.78452796,0.74365777,0.79739654,0.33826405
15,0.631031,0.14726044,0.29675755,0.2917671,0.613491,0.5602993,0.6044719,0.62586975,0.65021086,0.6677513,0.656642,0.6799631,0.42889082
16,0.70788556,0.018832473,0.51245105,0.37112534,0.68730754,0.6318733,0.6807725,0.6983713,0.71146756,0.7297227,0.71213394,0.73836607,0.41952327
17,0.8655027,0.051275928,0.49789968,0.35786942,0.8592003,0.80134475,0.8714814,0.8727192,0.8911355,0.92458653,0.8822976,0.9410058,0.3656706
18,0.5342739,0.0029270763,0.42340407,0.34503,0.47374022,0.44416425,0.48270664,0.501019,0.5294524,0.5517763,0.49011233,0.5661538,0.27195412
19,0.12014348,0.0043669296,0.24566449,0.14308126,0.09878044,0.0970282,0.093257196,0.14071263,0.23443213,0.26935226,0.28107548,0.30492508,0.17117229
20,0.14458273,0.020986013,0.18406028,0.1097018,0.11765145,0.108690836,0.094963014,0.13211818,0.22874096,0.26392522,0.25858432,0.28947818,0.11101946
21,0.13559029,0.0014203887,0.19863385,0.090443686,0.10494911,0.09955875,0.06904681,0.120708145,0.29139045,0.35213313,0.3500992,0.38976088,0.117780276
22,0.14126812,0.0037328259,0.08726527,0.040993925,0.1055812,0.08776655,0.05889539,0.08140329,0.18016289,0.21580273,0.20072319,0.2244443,0.053698845
23,0.12696259,0.014218975,0.17684557,0.085769035,0.10370936,0.10206742,0.0698616,0.12064082,0.3190136,0.39266887,0.38838443,0.42573544,0.16005717
24,0.22583869,0.044359807,0.18358082,0.121486746,0.18891768,0.18075404,0.16030371,0.20249759,0.36823192,0.43534872,0.41799554,0.46184477,0.18008348
25,0.10974427,0.0012701236,0.15914051,0.07014034,0.08327389,0.08434102,0.05214926,0.10133361,0.3171059,0.40275344,0.4057807,0.441678,0.1664171
26,0.12558877,0.0013126275,0.17086492,0.07396785,0.09438945,0.09283428,0.059485998,0.10868324,0.32268858,0.41174692,0.39737004,0.45024702,0.11188324
27,0.42261416,0.033030666,0.24243501,0.19961813,0.3935315,0.35671002,0.36578554,0.36770287,0.40556356,0.43718973,0.41081798,0.4473634,0.16528124
28,0.12537247,0.0023113769,0.11796368,0.05484385,0.093486205,0.08175106,0.05652376,0.08782387,0.21627025,0.27151617,0.26777273,0.29600698,0.077316485
29,0.777224,0.0034555797,0.5852729,0.4497925,0.7524154,0.728184,0.7817431,0.77557474,0.8118355,0.85466725,0.7874551,0.8792417,0.261162
30,0.13269642,0.0012481854,0.35872245,0.2091949,0.11406655,0.1104465,0.112898,0.15174651,0.22618003,0.2760785,0.2825878,0.3338714,0.084673986
31,0.9752895,0.58343697,0.27238125,0.32120505,0.93695706,0.8961879,0.939783,0.9653272,0.9713102,0.98448414,0.96543735,0.9788271,0.93346024
32,0.68208104,0.024343442,0.5734242,0.45180383,0.6718813,0.6372616,0.6741867,0.6862483,0.7126982,0.7394132,0.725823,0.7531398,0.4181294
33,0.18349814,0.04165732,0.21806297,0.13908252,0.169227,0.15546,0.14366631,0.17336926,0.2686203,0.31425232,0.31455347,0.34571898,0.13677943
34,0.77302426,0.002579448,0.53398395,0.3448809,0.7746683,0.7362441,0.779689,0.7753677,0.79561925,0.8306101,0.79869694,0.8431093,0.3028724
35,0.12135965,0.0014436863,0.30167955,0.17582852,0.10053856,0.10127318,0.09864894,0.14116172,0.24597982,0.28873616,0.29241848,0.32724792,0.13906306
36,0.14059682,0.0013097186,0.3307709,0.18608993,0.11720227,0.11404734,0.11313618,0.15031749,0.251637,0.30504686,0.30331036,0.35688296,0.078401886
37,0.77398497,0.012764646,0.55446917,0.4155979,0.75595367,0.71928793,0.77236724,0.78789496,0.8131647,0.8405932,0.8090089,0.85236776,0.45483327
38,0.5260344,0.016464917,0.41950232,0.36035872,0.49843532,0.46864662,0.49184024,0.4992745,0.5277554,0.5543246,0.5335852,0.56833965,0.27996606
39,0.9084137,0.19827202,0.2595161,0.2648011,0.8878016,0.8380342,0.88305163,0.8913272,0.899202,0.9156259,0.89263725,0.91365194,0.63633054
40,0.12532285,0.0012160392,0.29206517,0.1711014,0.10132345,0.096893884,0.09085186,0.12250991,0.21013474,0.25214255,0.24958445,0.28926998,0.07390252
41,0.12582047,0.00087278784,0.059384763,0.0314947,0.092410415,0.0704059,0.05214272,0.056418974,0.0815389,0.09152796,0.083109885,0.09375421,0.019477585
42,0.21308213,0.0012134158,0.21949841,0.1454721,0.19040614,0.17085671,0.16588694,0.1740129,0.22287989,0.25484398,0.24151084,0.2730418,0.06337189
43,0.32715434,0.010416583,0.31412083,0.26564586,0.27096957,0.25728697,0.27419078,0.29410875,0.34025747,0.36894873,0.329315,0.3852568,0.19612333
44,0.5603003,0.0028007883,0.32044455,0.20494078,0.55092657,0.5089315,0.521686,0.5118046,0.5326368,0.56131876,0.52821285,0.565853,0.1776905
45,0.13905133,0.0014051652,0.30000082,0.17920965,0.11284248,0.10340198,0.10706078,0.12934935,0.18852028,0.22329074,0.21783513,0.26195025,0.05330503
46,0.6636771,0.120903656,0.35161728,0.29213881,0.69606245,0.6503377,0.6844617,0.68544483,0.6930998,0.704865,0.71663135,0.7009611,0.37069345
47,0.84733844,0.024584722,0.567956,0.44405407,0.82980084,0.7856498,0.8351556,0.8308382,0.84854466,0.8755613,0.8265271,0.88259095,0.37654924
48,0.29483467,0.029235192,0.20191899,0.16256075,0.2693221,0.24893624,0.24892019,0.26696405,0.32078433,0.34861058,0.33833694,0.3669858,0.17728442
49,0.24727228,0.0016956368,0.26805982,0.20740679,0.21459174,0.19064674,0.19153178,0.19896586,0.23531944,0.26262072,0.24256341,0.2808873,0.074495666
50,0.13828985,0.0011038467,0.26723102,0.1628693,0.10936774,0.09599992,0.09334374,0.11208311,0.1670826,0.19872138,0.19125362,0.22919944,0.043482874
51,0.14583838,0.00237098,0.04751241,0.02912664,0.115909174,0.083263494,0.06431898,0.06506819,0.0776023,0.08423737,0.08664757,0.08508911,0.03382774
52,0.13653216,0.0066362782,0.2509675,0.1597755,0.10719651,0.09572662,0.08993602,0.11883382,0.18346308,0.20992975,0.21170272,0.23736125,0.108455405
53,0.13464351,0.0012275928,0.2434606,0.1464106,0.10364919,0.09052092,0.081855826,0.10670782,0.16821168,0.1973193,0.1943543,0.22871375,0.06030079
54,0.32701448,0.13547379,0.24873234,0.20719372,0.30498505,0.27990544,0.2792983,0.3033768,0.3605435,0.38894638,0.38548872,0.4098634,0.2503613
55,0.13720544,0.0012671334,0.25122494,0.15063964,0.105400436,0.0894324,0.08118611,0.10356776,0.16835138,0.19954413,0.19544685,0.22809917,0.065766275
56,0.54464495,0.002697703,0.55388033,0.47414288,0.5276037,0.49760956,0.5342511,0.54931986,0.57620734,0.6022952,0.57094234,0.6196226,0.25635174
57,0.15437,0.0010387794,0.22055793,0.11586304,0.11579542,0.094102964,0.08317775,0.10764169,0.17798366,0.21300763,0.20289625,0.25212663,0.052934133
58,0.5507394,0.06530317,0.39885068,0.33370158,0.5352305,0.48933795,0.52286625,0.5219401,0.5466383,0.57325494,0.538932,0.58757144,0.20711567
59,0.42615074,0.025968343,0.29741392,0.19555366,0.4009084,0.3599915,0.3689441,0.37521735,0.39692625,0.41279897,0.39999947,0.4234544,0.1860383
60,0.4925575,0.022291776,0.3789162,0.29864022,0.4837925,0.4395048,0.46351275,0.47275954,0.49515572,0.5135224,0.4965961,0.52406716,0.23613195
61,0.15311278,0.0015415523,0.21241014,0.12525208,0.114207424,0.08937415,0.07325649,0.10195424,0.16914628,0.19664207,0.19498895,0.22193769,0.09520404
62,0.4649399,0.0021174392,0.42678738,0.3708705,0.4312944,0.37541622,0.4034812,0.40839124,0.4287574,0.44967163,0.4227815,0.46540904,0.14093265
63,0.18130706,0.012391559,0.1667845,0.101914406,0.14949793,0.11251472,0.092407584,0.115118675,0.16553429,0.18414967,0.19103493,0.20362851,0.10286639
64,0.31119055,0.0019567215,0.2135014,0.16239272,0.26473126,0.22721732,0.23097263,0.23662855,0.27271628,0.3013514,0.26677093,0.31918246,0.07008896
65,0.6231027,0.1349524,0.45137966,0.33179662,0.68124205,0.6112276,0.665628,0.68764323,0.6891992,0.69028133,0.7415988,0.68096536,0.45889434
66,0.5296162,0.008401359,0.30250093,0.25265405,0.44860977,0.3748743,0.39059788,0.40355942,0.4128794,0.4224044,0.37105557,0.4254333,0.2504528
67,0.39150375,0.010763165,0.2157331,0.1680059,0.33821994,0.27488545,0.2720099,0.2771118,0.2880187,0.2963668,0.2781857,0.29660657,0.1346843
68,0.4702852,0.15033138,0.24013415,0.22088143,0.44091427,0.3864027,0.41229317,0.43113303,0.45322865,0.4668766,0.45595512,0.47770435,0.3201218
69,0.41105014,0.0026688867,0.34183866,0.27597463,0.38401318,0.33116174,0.35602894,0.36554202,0.38887736,0.4071045,0.37959275,0.41834518,0.124111705


==> images/backprop/transformer/71459842/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.006845096,-0.002559514,-0.0074369665,0.007181666,-0.005148543,-0.0068126554,0.001236391,0.0068818834,-0.00684488,0.013190297,-0.011328765,-0.00046543684,0.005261427
1,0.00508378,-0.0024895906,-0.0040798215,0.0056050085,-0.0051550297,-0.0022536265,0.005099043,-0.0018246236,-0.0064560105,0.009463312,-0.0072045866,-0.0004691989,0.004681347
2,0.005680662,-0.0020489106,-0.0057725576,0.005862231,-0.004448745,-0.0039595696,0.001039399,0.002192662,-0.0034042671,0.009803887,-0.0068305116,-0.002013388,0.0038991068
3,0.005526786,-0.003022448,-0.0054989182,0.0061864452,-0.00089844264,-0.008167664,0.0062242677,-0.0042291204,-0.0037762977,0.013281753,-0.008617251,-0.0027711587,0.0057620457
4,0.003762028,-0.0033460567,-0.008152599,0.01009688,-0.0025538346,-0.008080761,0.008549784,-0.0028323976,-0.0045121536,0.015512478,-0.010063067,-0.0031700751,0.0047897724
5,0.0027324238,-0.002017105,-0.003948036,0.0069941953,0.0012926497,-0.00860983,0.012052561,-0.009952518,-0.0039615007,0.014498983,-0.0092412,-0.0032271277,0.0033865084
6,0.0011465193,-0.0053411154,-0.011816606,0.016645398,0.0012763424,-0.014945267,0.027375316,-0.018711528,-0.0065140054,0.032361995,-0.021855876,-0.0054951017,0.005873926
7,-0.010012676,-0.015174536,-0.029099492,0.04071652,0.021291388,-0.031353675,0.07941016,-0.059261046,-0.022243056,0.059876386,-0.038160685,-0.0013347045,0.0053454353
8,0.000984634,-0.01850438,-0.022759747,0.039544262,0.035620615,-0.05267541,0.09306455,-0.08317261,-0.021780124,0.05021271,-0.032660946,0.0048902016,0.007236249
9,-0.019853234,-0.035657465,-0.064499415,0.10531375,0.058662113,-0.090289555,0.18822268,-0.14832443,-0.041709922,0.11589031,-0.076138675,0.009066024,-0.00068219844
10,0.0026905066,-0.00046778377,-0.015466286,0.036216438,-0.009049005,-0.06414002,0.033368513,0.02427581,-0.02705296,0.07519194,-0.05242208,-0.0093663195,0.0062212558
11,-0.09037119,0.017897662,0.036051605,0.022528637,-0.1135,-0.008888189,-0.09048389,0.26714548,-0.0118898,0.19188024,-0.16546309,-0.08643987,0.03153239
12,0.010362949,-0.0020786496,-0.011619778,0.013534546,-0.00465321,-0.014945161,0.0022551618,0.002919266,-0.0022316617,0.020475354,-0.0124819,-0.005800904,0.0042639878
13,-0.016809609,-0.02145008,-0.038533114,0.042025376,0.0050695837,0.014014382,0.0368937,-0.0036194809,-0.030752502,0.07248935,-0.054793093,-0.0056213457,0.0010868553
14,-0.0069184247,-0.0062048975,-0.026339112,0.021434154,-0.011278645,-0.0032387804,-0.0027143378,0.043621168,-0.022080267,0.026989862,-0.024856007,0.0042506987,0.007334589
15,0.0071832845,-0.0026493566,-0.0062904647,0.009814555,0.0010083528,-0.014040794,0.015531913,-0.013977009,-0.0059911716,0.016000027,-0.0095343655,-0.0018130932,0.004758122
16,0.0069922446,-0.0032017333,-0.006963947,0.008014315,-0.0004661716,-0.010904084,0.012678148,-0.010353265,-0.006999448,0.008857409,-0.005461876,0.0021455006,0.0056629083
17,0.46164992,0.25741678,-0.13388428,-0.2736389,-0.7833992,0.43888593,-1.2842952,1.6230711,-0.37507504,-1.8036586,0.7924701,1.0815738,-0.0011165254
18,0.009369356,-0.002549528,-0.023437884,0.0055870805,-0.0114757605,0.0049502044,-0.0030285167,0.0152906235,-0.018546818,-0.026899867,0.026428526,0.020314943,0.0039976314
19,0.28294522,-0.03872122,-0.23547672,-0.041500255,0.35189748,-0.16038002,-0.3503728,-0.1966116,0.1678559,-1.5136828,1.6643956,0.18839698,-0.11874552
20,0.0037191529,-0.029113952,0.011595771,0.003909558,0.061300308,-0.040470123,0.065722845,-0.07978652,-0.026672442,0.11287041,-0.0350205,-0.07236892,0.024314396
21,-0.00732709,-0.010995902,-0.041421294,0.003555228,-0.03052159,0.03906178,-0.023712296,0.09890448,-0.057890616,-0.040222675,-0.004408193,0.06467076,0.010307391
22,-0.06176111,-0.057489634,0.048578933,0.4147488,1.0087608,0.6854703,-4.5795555,3.4045522,1.6972237,-0.51522297,0.2843457,-1.7425071,-0.587144
23,0.42946947,0.27330637,-0.16550566,0.27421638,-0.33664775,-0.09679766,-0.7862055,0.39374992,0.47004277,0.07300793,0.38096088,-0.5799049,-0.32969233
24,0.9529505,0.657744,-0.22504148,0.45986944,-1.914809,0.7108379,-2.475409,2.040358,0.91319156,0.3084767,0.54464984,-1.3499537,-0.62286454
25,0.016099058,-0.0030195834,-0.0030671745,0.0038098684,-0.0081092175,-0.01574018,0.008863715,-0.0032750294,-0.007858717,0.006931074,-0.0067048115,0.0031334073,0.00893759
26,-0.849745,1.3946848,1.5265887,-0.4089482,0.22789797,-1.2438155,-0.92794687,-0.30910072,1.849511,0.36895618,-0.6787078,-0.96207213,0.012697641
27,-0.20697139,1.3817769,1.6330651,-0.68425906,0.6673429,-1.450563,-0.9285244,-1.2044693,2.3245678,0.27156472,-0.61419964,-1.2400801,0.050749555
28,0.6561887,-0.8782352,3.6706564,-2.857272,1.1741674,-0.30667132,4.370819,-5.78872,-0.9245595,1.5981289,-1.4967809,-0.24109298,1.0233717
29,0.009859419,-0.011931278,-0.009276046,0.01717802,0.0021764603,-0.010804743,0.021361206,-0.023285033,-0.005069156,0.010193661,-0.0041100327,-0.0011448881,0.004852414
30,0.013979306,-0.0022119847,-0.008149579,0.005709549,-0.008460917,-0.013261914,0.008335248,-0.00041741412,-0.010467671,0.007451838,-0.007443654,0.007264385,0.0076728105
31,0.008983525,-0.002286281,-0.0017677236,0.001069271,-0.0013770687,-0.008512037,0.0049944716,-0.00393572,-0.0035377506,0.004804319,-0.0043449486,0.00095240003,0.0049575446
32,0.87221134,-2.2017188,-1.8215284,1.3643265,-1.946984,4.1285906,2.8460152,-3.2541263,-3.874009,-2.9587488,0.6348995,4.586643,1.6244297
33,0.012577291,-0.003802648,-0.002115878,0.004572984,-0.0036407711,-0.013382574,0.007742434,-0.0052427445,-0.006668905,0.0017424243,-0.0023786977,0.004037413,0.0065596728
34,-1.762687,-0.82716537,0.2415466,-0.7108009,1.9315047,0.3205995,2.1434586,-1.9373451,0.9998698,0.21922532,-0.6568462,-0.27890652,0.31754646
35,-2.0656393,-1.2447606,0.53313506,-1.2374953,2.7394621,0.96270305,2.590548,-2.947681,1.2442797,0.33984238,-0.8367583,-0.5037988,0.4261631
36,-1.2447698,-0.8234559,0.7876364,-1.2961333,1.9735548,0.8370458,1.9174442,-2.5816014,1.2243681,0.12419371,-0.58160394,-0.5596709,0.22299178
37,0.052793723,0.0009545442,-0.08973897,0.051216792,0.006003534,-0.23421484,0.07906281,0.097689845,-0.23399282,0.027132863,-0.0025864395,0.15737376,0.08830525
38,0.010517083,-0.089218676,-0.37155852,0.17777295,-0.032195073,-0.08175635,0.2935801,-0.07580951,-0.16216683,-0.41383955,0.38489375,0.33859387,0.021186918
39,0.013200713,-0.0032804892,-0.0014954632,-0.00036039425,-0.00417738,-0.012410628,0.009681119,-0.005064525,-0.008659434,0.0013568721,-0.0029368508,0.0061392505,0.00800721
40,0.008308314,-0.0019958497,-0.0038724479,0.0023318399,-0.0040052948,-0.006822466,0.002469751,0.0010457886,-0.006403099,0.0022569825,-0.0016852252,0.0032027278,0.0051689786
41,0.038322084,-0.044282086,-0.17276329,0.0344323,-0.1381104,0.19813494,-0.07400408,0.23089154,-0.1913802,-0.36266676,0.19400385,0.28967723,-0.00225511
42,-0.57689553,0.07497007,-0.3698485,0.25102556,0.9227215,-0.5585791,0.0024985075,0.21547046,-0.40115586,0.38895503,0.2759747,-0.03657885,-0.18855812
43,0.040032294,-0.0060315,-0.07260105,0.012254342,-0.05656322,-0.033413477,0.07660812,-0.054132037,0.055936217,-0.015001779,0.015201046,0.02298163,0.014729426
44,0.035712924,-0.016356327,-0.019671898,0.007996265,-0.009816734,-0.031068694,0.012621781,0.0106117185,-0.032465223,0.032827456,-0.023938349,0.002212897,0.03133418
45,0.03253731,-0.016302919,-0.018350048,0.006670938,-0.0084723355,-0.0306577,0.021279294,0.002749781,-0.033150863,0.03404434,-0.024373898,0.0028714507,0.031154651
46,0.008201212,-0.1829121,-0.49258727,0.5034591,-0.08247166,-0.023128517,0.17930672,0.026253626,-0.057392217,0.15707508,0.19352104,-0.1574015,-0.07192354
47,-0.004272489,-0.005210327,-0.02351997,0.029915582,0.033820316,-0.08516672,0.06594666,-0.030306019,0.0003848183,0.10998769,-0.05864303,-0.04438693,0.011450423
48,-0.031884,-0.10272537,-0.34824735,0.39657864,0.2756144,-0.23960327,-0.7460464,0.8235973,0.054702967,0.0458768,-0.13762495,-0.05402577,0.06378695
49,-0.16967225,-0.08288083,0.028573401,0.071464024,0.34913912,-0.2310752,-0.38756862,0.36884406,0.22483563,0.08345915,-0.15605563,-0.20240732,0.10334439
50,-0.3629136,-0.06716591,0.29455182,-0.1731093,0.9831823,-0.5953399,-0.3271255,-0.1962653,0.8560747,1.1589887,-0.8647603,-0.95655847,0.2504403
51,-0.4723578,-0.0012506396,0.1263506,0.019006789,0.75649345,-0.30503738,-0.5339982,0.09019461,0.8041282,0.80357516,-0.75062215,-0.64965457,0.1131721
52,-0.15737316,-0.055600625,0.13706157,-0.09927616,0.35031518,-0.10299493,-0.24070936,0.16239741,-0.13752827,0.0040185703,-0.091258496,0.0646698,0.1662785
53,0.009814484,-0.0068104356,0.005761821,-0.016780006,0.0021881745,-0.032390997,0.05529572,-0.031709332,-0.012100551,0.013475878,-0.023496877,0.014175445,0.022576675
54,0.011769645,-0.004034959,-0.0021481325,0.0025678445,0.0055052806,-0.02313881,0.0052646194,-0.0065846452,-0.0011339311,0.013638872,-0.009777422,-0.004315227,0.012386863
55,0.012722884,-0.00939567,-0.0058068694,0.003985041,-0.002954746,-0.012416021,0.008709951,-0.008121771,-0.0054289023,0.013300372,-0.0131985,0.0001070592,0.01849717
56,-0.02825281,-0.052433547,0.021726998,-0.020863552,0.02602154,0.0012559195,0.033684812,0.02715453,-0.08619217,0.11122186,-0.041333422,-0.05627905,0.064288884
57,0.015178305,-0.008244973,-0.0049187453,0.0056649763,-0.0046852627,-0.014009016,0.005197778,-0.0051960708,-0.009128748,0.011083213,-0.009949899,-5.44464e-05,0.019062882
58,0.007729971,-0.0076055545,-0.008475137,0.0030619756,0.0053776177,-0.015845383,0.009676378,-0.0027014816,-0.014762892,0.010947753,-0.0036610018,0.001917095,0.0143406615
59,0.07527828,-0.04324826,-0.1856147,0.17559053,-0.10774203,0.22673015,-0.17599808,0.22812714,-0.5068116,-0.27573654,0.26156607,0.308621,0.019238044
60,0.13070181,0.03254059,-0.09471213,0.15395403,-0.16395095,0.10159641,-0.19192633,0.15819198,-0.42669824,-0.16652969,0.18510804,0.24108428,0.040640183
61,0.006823806,0.0047242343,-0.010334834,0.009415876,0.0055712042,-0.021293761,-0.004252351,0.007451847,0.0053326767,0.013497745,-0.012443671,-0.002919033,-0.0015737443
62,0.21610087,0.05826707,0.033714183,0.00072673894,-0.1985833,-0.07324092,0.04237947,0.037862647,-0.35495618,-0.020218853,0.124028005,0.06798265,0.06593762
63,0.009922324,-0.0044561587,-0.0054371916,0.0070929914,-0.0034677351,-0.00827296,0.0060147895,-0.0057689454,-0.0041837418,0.007984133,-0.0070575504,0.001158782,0.006471261
64,0.012277974,-0.004980052,-0.0076888236,0.0076087206,-0.0052370816,-0.0063744863,0.0059807347,-0.006981619,-0.004468732,0.0092639,-0.0079843,0.0011943765,0.0073893876
65,0.017429225,-0.0138220815,-0.013911577,0.010754984,-0.027282368,0.0041055684,0.010440994,0.008057568,-0.019901473,0.008958116,-0.00096443156,-0.006485488,0.022620963
66,0.008846101,-0.0032011867,-0.002132545,0.0024955615,-0.0028725832,-0.010209483,0.005136239,-0.0048211324,-0.0028010488,0.0113141285,-0.008362301,-0.0027938362,0.009402089
67,0.0030904813,-0.014935831,-0.016987529,0.005583899,-0.017227255,-0.0020733913,0.014194255,0.02947,-0.0144961085,0.024663527,-0.022792444,-0.007714694,0.019225087
68,0.013635141,-0.0061927745,0.0021023643,-0.002292364,-0.009980459,0.0011949613,-0.005721519,0.009468662,-0.019754102,0.012203556,-0.0057957605,-0.0018847426,0.01301704
69,0.0326901,-0.05129221,-0.06849112,0.027483186,-0.15619946,0.09479531,0.1472571,-0.016631264,-0.20868611,0.014706815,0.051190075,0.07644276,0.056734804


==> images/backprop/transformer/71459842/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5533827,0.036169536,0.3473275,0.28019172,0.5171337,0.4441596,0.48221236,0.47891998,0.4917013,0.51165366,0.4741656,0.5194673,0.17139989
1,0.77835023,0.3450525,0.3311624,0.339668,0.7547783,0.6630305,0.74607414,0.77971506,0.7963759,0.8079721,0.79548216,0.81417304,0.6325495
2,0.7326214,0.024494179,0.4398042,0.3178857,0.71280324,0.62213933,0.68529993,0.71013916,0.72104204,0.7341206,0.71457255,0.7356118,0.3970197
3,0.60616744,0.048039556,0.2524162,0.17690358,0.5732622,0.50271916,0.54487956,0.5532408,0.5694295,0.58464175,0.54482543,0.5898807,0.23824395
4,0.5778825,0.015077717,0.26791364,0.18686861,0.5127862,0.44556308,0.4667985,0.47337022,0.47903195,0.4927956,0.44512635,0.4961261,0.20928667
5,0.8112801,0.26658076,0.30467173,0.3416926,0.7826231,0.70043355,0.78027,0.82173485,0.83707476,0.85455865,0.8347044,0.860999,0.69238454
6,0.37455094,0.039711438,0.14406124,0.13254353,0.3487634,0.30480382,0.32274047,0.3403567,0.37428913,0.38970393,0.3750161,0.39991274,0.19434236
7,0.26495704,0.0018554435,0.092205845,0.068840586,0.23893405,0.20638113,0.21749517,0.23651354,0.2564658,0.2683325,0.26088437,0.28050098,0.1220763
8,0.3073934,0.0016234731,0.10053519,0.072844766,0.30031323,0.2741202,0.30747235,0.33651033,0.36332121,0.37799898,0.36694032,0.39178643,0.17269938
9,0.22751342,0.0020864578,0.13745952,0.10129713,0.21023412,0.18931466,0.20325102,0.22633755,0.24943669,0.26287454,0.25736633,0.2744022,0.14817944
10,0.21871157,0.003536718,0.199119,0.16988721,0.19886868,0.17920668,0.19905941,0.22371891,0.24433367,0.2573785,0.25802,0.2752597,0.14736465
11,0.23548138,0.019693224,0.31890687,0.26502308,0.21628277,0.19650313,0.22643453,0.25795174,0.2971334,0.3170581,0.32366434,0.34406394,0.23124412
12,0.57467127,0.00629863,0.521269,0.43115884,0.5603417,0.5037812,0.55911666,0.5856828,0.6123907,0.63488305,0.6177627,0.652275,0.30646053
13,0.37153393,0.1143048,0.28884345,0.23364453,0.35726115,0.31594038,0.3332365,0.35842836,0.38754115,0.40390062,0.41104686,0.4226224,0.27665508
14,0.31898418,0.046456464,0.30485073,0.2573619,0.2850341,0.25858274,0.2752912,0.29746854,0.32835153,0.349825,0.33444375,0.37036014,0.18746617
15,0.7186944,0.17670594,0.35420322,0.34549722,0.69904333,0.64027673,0.6953378,0.71571296,0.7343845,0.749914,0.73986197,0.7611669,0.5184003
16,0.77935725,0.02080923,0.5295128,0.39269912,0.76372904,0.7040594,0.7610462,0.7767102,0.7882177,0.8070589,0.7828988,0.81356186,0.43839988
17,0.15578741,0.0086449925,0.18217808,0.13004375,0.12866007,0.11365673,0.11958123,0.13743985,0.15573741,0.16947922,0.16668837,0.1843865,0.08223309
18,0.5339886,0.0039502922,0.58836424,0.49924213,0.5087051,0.49095917,0.5450969,0.57455444,0.609917,0.6387148,0.6076055,0.6616506,0.31905645
19,0.1480304,0.0053789485,0.29469427,0.25716186,0.13838834,0.14040418,0.16529153,0.18792358,0.2106281,0.22528082,0.23035505,0.24574986,0.14142723
20,0.4274007,0.24435265,0.24051051,0.23841304,0.37525472,0.35084412,0.36700016,0.3925767,0.42497534,0.44458094,0.42196262,0.45608863,0.3755886
21,0.23439668,0.030742485,0.17317025,0.13521582,0.19681653,0.17506386,0.1671921,0.18265736,0.23556936,0.26378152,0.2472905,0.2766855,0.12187839
22,0.14809008,0.0037062878,0.29637155,0.2567246,0.14410923,0.14821763,0.17157604,0.19056198,0.23915175,0.26480663,0.26395226,0.28732985,0.11162332
23,0.1651944,0.0013305257,0.2993215,0.24253036,0.15693891,0.16079491,0.17784233,0.19868039,0.2560999,0.28608352,0.27104238,0.30668038,0.07559159
24,0.13657704,0.0015187679,0.25670183,0.20245405,0.12731113,0.13189925,0.1389266,0.16636507,0.24132176,0.27076855,0.26781997,0.28936824,0.1141788
25,0.56743413,0.075503275,0.28873846,0.25490674,0.5399565,0.5034514,0.52837574,0.5352734,0.5866541,0.6244534,0.5972171,0.64033955,0.29766187
26,0.14054626,0.0075190654,0.21757054,0.12829652,0.1161841,0.11661092,0.09268989,0.14231843,0.3221174,0.39458743,0.3812804,0.42233104,0.12525019
27,0.1418856,0.0012733191,0.197793,0.10000087,0.111818925,0.10920834,0.07586631,0.1249724,0.33015588,0.42310962,0.3963046,0.45556068,0.07401711
28,0.13584994,0.0013288157,0.18174034,0.08940088,0.10772235,0.10205491,0.07127642,0.11385556,0.3141048,0.41919306,0.40766463,0.46013504,0.09238448
29,0.99825907,0.58814067,0.2515685,0.3028829,0.9703967,0.92221063,0.9664289,0.9927162,0.99483865,1.0038203,0.99172086,0.9949596,0.9593015
30,0.47794032,0.0057168244,0.42959815,0.35616764,0.44227484,0.41332218,0.4263114,0.4402554,0.5007773,0.55005527,0.52031016,0.5738672,0.19560896
31,0.76741135,0.0033315879,0.55036646,0.35859674,0.76302665,0.7264346,0.7700008,0.7667459,0.7891627,0.82114786,0.7899082,0.83472455,0.3213784
32,0.13801742,0.002979862,0.2547455,0.15799502,0.12502004,0.13623409,0.15765275,0.20477256,0.27867737,0.32532695,0.3228605,0.37318558,0.097834416
33,0.5785972,0.01284274,0.21428321,0.15532012,0.5466907,0.48901266,0.49855396,0.49349487,0.50908446,0.5303323,0.4996513,0.5307598,0.19722617
34,0.17353785,0.0042881253,0.37477463,0.25749236,0.15592213,0.15130202,0.17475672,0.18852733,0.23628205,0.28484294,0.27253118,0.32900557,0.04712134
35,0.14711133,0.0014551567,0.36066046,0.2531981,0.13617986,0.13593325,0.16704433,0.18125628,0.22192854,0.25819722,0.25663942,0.29954937,0.061258662
36,0.15350552,0.0016183219,0.38940108,0.27379945,0.14344847,0.14744478,0.18523708,0.20559697,0.2481824,0.285407,0.28006744,0.32908943,0.078075245
37,0.17889813,0.02639982,0.25072148,0.2014735,0.16527052,0.15598042,0.1715649,0.18628576,0.22148663,0.24821405,0.2488119,0.27383336,0.10353793
38,0.1816559,0.017048666,0.28983897,0.22932377,0.15985073,0.15346433,0.17496172,0.18825813,0.22215173,0.24771646,0.23727095,0.27345076,0.086804494
39,0.5640353,0.0077970685,0.346433,0.19226988,0.5805527,0.5425496,0.56597775,0.5658055,0.58592945,0.6061481,0.60782075,0.6165137,0.24528784
40,0.8963971,0.016503144,0.6141354,0.48771533,0.89432305,0.8486611,0.9047488,0.9047883,0.91776615,0.94638693,0.9061589,0.953129,0.4319566
41,0.16135092,0.0011475305,0.12214191,0.08620511,0.13180365,0.11077796,0.104600936,0.10748513,0.12383006,0.13268875,0.12228672,0.1358212,0.02924889
42,0.18025984,0.022902815,0.29334566,0.2366002,0.16213498,0.15821849,0.17587605,0.18975122,0.2231586,0.24991177,0.24068943,0.27491802,0.080680944
43,0.41164947,0.0022148804,0.3841295,0.31775415,0.40396434,0.36890334,0.37978545,0.3751746,0.40067905,0.4266376,0.40550077,0.43738738,0.115674116
44,0.2638366,0.03411454,0.24020581,0.1865111,0.24830705,0.22750086,0.2295659,0.24077663,0.2811182,0.30966276,0.30361652,0.32850006,0.1252701
45,0.26382878,0.03410409,0.2402323,0.18655358,0.24828868,0.2274871,0.2295588,0.24077725,0.2810998,0.30961794,0.30360338,0.3284743,0.12523197
46,0.12574969,0.0012235475,0.036014766,0.01967523,0.09205193,0.062094595,0.04388901,0.043947987,0.052729633,0.05544527,0.0588706,0.054302633,0.020928847
47,0.37681335,0.038245257,0.12797801,0.117346965,0.34496433,0.31284553,0.31644392,0.33140305,0.36490026,0.38363108,0.37348756,0.39577645,0.22660019
48,0.17054409,0.017116165,0.18746269,0.13726175,0.13965142,0.12534305,0.12035224,0.1379814,0.1828463,0.20397632,0.18892698,0.21819983,0.06408626
49,0.17054409,0.017116165,0.18746269,0.13726175,0.13965142,0.12534305,0.12035224,0.1379814,0.1828463,0.20397632,0.18892698,0.21819983,0.06408626
50,0.15877755,0.0012622518,0.2720164,0.2030704,0.13563593,0.131294,0.13000205,0.16337721,0.24048008,0.2725275,0.2688548,0.2957873,0.10303078
51,0.1470963,0.0013578014,0.25168306,0.17840084,0.12727436,0.12240204,0.118431315,0.14630009,0.22707191,0.25980005,0.25351658,0.28315732,0.07271411
52,0.172054,0.0010139246,0.12247859,0.07806549,0.13195147,0.10473638,0.08510215,0.09917944,0.14264446,0.16025305,0.15641281,0.16928889,0.05617865
53,0.32306057,0.0017005948,0.3133482,0.19420199,0.30847132,0.28251714,0.28751913,0.30598253,0.37289688,0.40900606,0.3990722,0.4370052,0.12222335
54,0.5740517,0.0025614232,0.48419613,0.40815482,0.5360799,0.49086368,0.5207363,0.53026426,0.55110484,0.5714211,0.53440034,0.5833746,0.24035282
55,0.41268593,0.007007828,0.30856457,0.2033167,0.3929344,0.35449854,0.364866,0.36963648,0.39526132,0.41237274,0.39900416,0.4213681,0.16577323
56,0.26548395,0.11870646,0.19950117,0.16769452,0.23425312,0.2044752,0.20380019,0.21978043,0.24739219,0.2622373,0.25631952,0.27235186,0.18317929
57,0.40452635,0.008301731,0.29810715,0.2272409,0.38218132,0.34566286,0.36448306,0.38192013,0.4144781,0.43421826,0.4120382,0.4472305,0.20595369
58,0.46860662,0.0021274986,0.43183902,0.3597258,0.44585764,0.40751782,0.4382847,0.4434602,0.4636754,0.4832968,0.45342827,0.4979489,0.15544288
59,0.20404802,0.0015101115,0.17020574,0.12541541,0.15757336,0.11684887,0.10810027,0.12082594,0.14416069,0.15934967,0.15134315,0.17067428,0.04830613
60,0.17836116,0.0016739246,0.17043875,0.14150186,0.14363848,0.111194775,0.10708886,0.12174541,0.14363576,0.15367118,0.15360922,0.16471152,0.080064185
61,0.6192675,0.08385105,0.20649953,0.19634514,0.5920859,0.52595997,0.56030244,0.5726048,0.58007246,0.5928726,0.57442534,0.59815806,0.3315788
62,0.18062808,0.0037405416,0.09057455,0.059074923,0.13700531,0.099174626,0.08851755,0.09785736,0.11470623,0.12431042,0.12234043,0.13264735,0.055994667
63,0.6248232,0.07056452,0.33654368,0.2600968,0.63760567,0.55755585,0.6002718,0.609358,0.617028,0.62950003,0.64678794,0.6349766,0.34196475
64,0.60459554,0.011133319,0.5647297,0.40728813,0.60879856,0.5595145,0.6365814,0.67521155,0.71109587,0.7379114,0.72575885,0.7630892,0.373846
65,0.31060863,0.0057202126,0.2500641,0.20939647,0.28740928,0.23071884,0.23040494,0.23615888,0.24817848,0.25358054,0.26460686,0.25560433,0.13507825
66,0.6338953,0.0035868401,0.45744282,0.38638112,0.59312093,0.5056126,0.55123585,0.56955945,0.5771721,0.5912625,0.56866634,0.59748876,0.2709697
67,0.32791108,0.008533341,0.25469393,0.22547723,0.299843,0.24502324,0.24523413,0.25519618,0.27794734,0.29082364,0.28875574,0.29728237,0.13426927
68,0.60816103,0.011576761,0.27417326,0.19936992,0.5647019,0.47312108,0.50960815,0.5174119,0.52353734,0.54011714,0.5137406,0.54649246,0.19243214
69,0.46263388,0.002065693,0.35276294,0.27905065,0.4319596,0.37182558,0.3998926,0.40502605,0.42021972,0.4362325,0.40687683,0.44475633,0.14099395


==> images/backprop/transformer/71459872/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.30803847,-0.024317048,0.04689007,-0.087073885,-0.15037097,-0.07413636,0.0775156,-0.00888028,-0.22906704,-0.49135548,0.093112424,0.41165856,0.12798598
1,0.06705935,0.0036693998,0.026525274,-0.037221402,-0.051985234,-0.050657913,0.05748588,-0.023596406,0.0019633453,-0.13436577,0.03378007,0.0816808,0.025662636
2,0.07290005,-0.006709266,0.013803311,-0.015083801,-0.051383678,-0.020091254,-0.010161718,0.018729378,0.010603845,-0.12980263,0.016155679,0.07006314,0.030976955
3,0.072606556,-0.016926238,0.0005899053,-0.016522886,-0.12694767,0.06534701,0.062722586,-0.03884931,0.03791205,-0.21017887,0.06771811,0.08242013,0.02010861
4,0.106715,-0.019464405,0.01683892,-0.042440355,-0.11179989,-0.026304958,0.04852297,0.023454474,-0.005736296,-0.20152701,0.04904522,0.10716362,0.055532694
5,0.07834352,0.0007341965,0.032576837,-0.054845374,-0.10509822,0.015634932,-0.048017643,0.09219148,0.011724904,-0.17370075,0.033485092,0.08160791,0.03536311
6,0.10608429,-0.0072844345,0.015642447,-0.081204936,-0.11785345,-0.0569131,0.12657084,-0.008600581,-0.03364586,-0.2770942,0.08388242,0.18862714,0.06178941
7,0.066691265,0.06089232,0.19497666,-0.32890904,-0.4112832,0.43316084,-0.6239803,0.6291419,0.07447021,-0.45100206,0.1661349,0.0978256,0.091880836
8,0.26112095,0.24685231,0.34252736,-0.5411328,-0.8727233,0.683046,-1.5445222,1.4558543,0.2946565,-0.6297729,0.35320532,-0.12512359,0.076012455
9,0.043840114,-0.0013194653,0.15940003,-0.16275242,-0.14553623,0.34705567,-0.66345596,0.45752457,0.26126155,-0.2953082,-0.048572537,-0.036391456,0.08425434
10,0.09428624,-0.006592214,0.04204355,-0.03826932,-0.10432832,0.016350238,-0.14012183,0.16313852,0.01771855,-0.17860557,0.036732253,0.052608132,0.045039777
11,-5.8665066,-1.9711877,1.0399657,-0.25097007,3.0150342,10.002711,-9.647473,3.7414732,4.199949,-1.9143717,-3.2286644,0.7414497,0.138592
12,0.14101315,-0.030157521,0.033212755,0.025521813,-0.00029085204,-0.17207783,0.061036304,0.0024278592,-0.10877225,-0.1524781,0.03963743,0.12765728,0.033270072
13,-1.0474392,1.1689626,4.12224,-3.2161927,3.7122395,-2.5361097,3.136117,-4.5540333,-1.2498088,0.055901587,-0.58545434,1.0940856,-0.10050747
14,-0.0012906417,0.25397122,0.28250468,-0.48244524,-0.54051286,0.16268629,-0.38283557,0.5873862,0.43099636,-0.5236213,0.10315619,0.054667957,0.055336975
15,-1.6855016,-1.2627537,2.0191677,-0.27819276,4.334747,-4.8661375,7.0813885,-8.51658,3.2373974,-0.9484277,-1.0187883,-0.52744913,2.4311285
16,0.08159235,0.2067048,0.20572175,-0.11782223,0.24352455,-1.5411065,3.0635784,-2.427395,-0.39482427,-1.6066821,0.86346555,1.5495771,-0.12633371
17,-4.3663754,-4.882508,-0.70711625,-1.6813418,5.9476748,-0.039088726,21.990562,-17.481256,-6.366618,-12.174869,6.9282846,11.687438,1.1452153
18,0.038407356,-0.95505905,1.9054383,-0.981302,3.2597897,-5.578399,5.148087,-4.860373,1.6660377,0.95653474,-1.262743,-1.3130095,1.9765918
19,0.26266292,-0.09534794,0.0835537,-0.18171409,-0.2666623,-0.26169977,0.45636782,-0.14765966,0.09899631,-0.4709789,-0.08688705,0.35521972,0.25414917
20,-2.4829466,-6.8054585,-1.8089257,0.48497725,14.730312,-6.551929,6.713112,-5.2576833,-1.1425614,0.4194392,-1.2036974,-0.16627392,3.0716352
21,-6.655835,-2.7816696,-1.4592164,1.4371867,10.790697,-3.9750273,5.518462,-3.6053581,-0.76102865,2.7924573,-3.5501378,1.3688455,0.88062376
22,-13.994919,-9.167318,-3.1143358,3.7583432,25.573751,-9.395912,5.9209857,2.1648393,-6.5383425,3.750472,-4.566652,2.4770184,3.1320658
23,-13.359247,-24.416428,-19.375414,14.850342,28.693033,2.840445,24.371733,-14.016748,-22.121643,8.019594,-6.6865163,10.612352,10.588488
24,-6.614003,-0.42660004,2.0965075,-4.118487,13.328381,-12.486856,1.9478396,7.273637,2.4662452,1.1632692,-3.1446495,-0.57625467,-0.90903
25,-0.07746339,0.03950132,-0.24962316,0.1783289,-0.15810211,0.08057533,-0.1737891,0.3803235,-0.06535335,-0.08594946,0.124174416,0.04945616,-0.04207907
26,-0.01888968,0.03522697,-0.701861,0.26672983,-0.6883637,0.059645236,0.31781712,0.47807887,0.39688447,-0.6681918,0.21371332,0.36419544,-0.05498503
27,-0.08624114,0.048201304,-0.54285043,0.42627802,-0.1763536,0.18138582,0.38555294,-0.34313005,0.06804927,-0.29034066,0.2853288,0.24191995,-0.1978003
28,-0.32840663,0.43456423,-0.14569484,-0.09396766,-0.2497245,0.26624656,-0.30540925,0.08650096,0.6256334,0.13297951,0.16182333,-0.39720333,-0.1873419
29,-0.016508255,0.017402431,-0.18475476,0.120701484,-0.15265974,0.08916372,0.11557925,-0.010592108,-0.054409362,-0.19237772,0.13925822,0.17106655,-0.04186967
30,-0.06031742,0.013908334,-0.17977002,0.12787916,-0.056798838,0.13517241,-0.06467861,0.065213844,0.07602908,-0.05259286,0.07056384,-0.010140747,-0.064468175
31,-0.023278674,0.052696012,-0.19149633,0.08763819,-0.19977899,0.07966418,0.06371264,0.09001478,0.032693952,-0.2067313,0.13145037,0.14397052,-0.06055536
32,32.87515,7.689083,3.8909152,-7.129534,-33.53601,-17.906883,26.0521,-26.565022,32.30564,3.7716444,8.924442,-27.087881,-3.2836435
33,0.04513961,0.48702395,-1.712857,1.7098926,-0.37733263,0.91038626,0.44928968,-1.5000633,-0.44859666,-0.0408523,0.8636747,0.53599834,-0.92170376
34,1.3192594,5.428894,-2.0498772,2.8499398,-2.722442,-13.570633,6.1443653,-0.097542286,4.6654596,5.257176,4.1670094,-7.836227,-3.5553825
35,0.075105324,0.016281523,-0.055791564,0.02391063,0.0029398687,-0.047258213,-0.022477647,-0.012178769,0.055105213,-0.013714995,-0.0033546574,-0.032655425,0.01408869
36,0.44467786,-0.28190553,-0.69771373,0.3405413,-0.77634287,-0.46469516,3.1036298,-3.051782,2.0606627,-0.003453344,0.556749,-1.1862746,-0.04409352
37,0.11380245,-0.094465405,-0.006334558,0.07195702,0.0839161,-0.05478656,0.058192782,-0.16836895,0.026077244,-0.12336445,-0.043348003,0.051887378,0.08483495
38,0.11332086,-0.048808116,0.037374724,-0.0064591365,0.13469906,-0.1652221,0.04196458,-0.09294607,-0.017975569,0.032710712,-0.053046737,-0.04151614,0.065903924
39,0.47066602,0.13860637,-0.39932537,-0.022901475,-0.19698328,-0.83021384,0.5287357,0.1384764,0.26220343,-0.99613637,0.061822623,0.96660066,-0.12155014
40,-0.15180784,5.2909446,-2.818638,3.560854,-3.3558831,2.8815124,2.6193902,-6.1978836,-5.3986034,1.5870566,4.1971073,2.6727073,-4.886757
41,41.656094,17.39193,-8.211068,9.752782,-59.06377,11.075742,-2.5167818,-2.7886543,-21.286392,18.939154,17.788815,-12.172236,-10.565599
42,0.074550755,-0.02547044,0.0045554177,0.017073767,0.023926355,-0.06364544,0.016496804,-0.02810298,-0.017901799,-0.019924127,-0.019680591,0.009341619,0.02878065
43,1.6047941,-0.78746307,-0.6398159,0.74595726,-2.3187747,2.602914,-0.3311409,-0.3487545,-0.022212133,-1.569077,-0.641029,1.2674525,0.43714947
44,0.108793736,-0.058187995,-0.012310829,0.053005803,0.014396069,-0.05353106,0.018467395,-0.027316649,-0.05202776,-0.06292215,-0.02336565,0.04793697,0.047062162
45,0.046332214,-0.01621419,-0.001622505,0.009656321,-0.013708178,-0.0013322262,0.0011542651,-0.003305533,-0.026681127,-0.061775453,-0.0031614043,0.049769744,0.020888064
46,-0.0852716,-0.10975665,-1.0474051,1.4732823,-0.48743427,2.7086082,-1.7164255,1.4024309,-3.8454351,-3.7636414,1.5625389,4.066554,-0.15804547
47,0.6615678,-0.25869206,-0.1678963,0.27977675,-0.039447278,0.19730735,-0.84808135,0.49831396,-0.6622535,-1.019915,-0.39488226,1.2374122,0.5167897
48,-0.39096847,0.10642813,0.6971278,-0.12059674,0.5093852,0.5240772,-1.6051112,2.8354034,-2.4375274,-1.1236984,-0.08130202,1.2946998,-0.20791852
49,-0.0075770635,-0.026211346,0.057706743,-0.06540853,-0.028996954,0.07159571,0.107022725,-0.049493626,-0.053226523,-0.17515054,-0.021953223,0.14782359,0.04386913
50,-3.1949637,-3.3071284,1.3311874,-2.3807602,6.961551,0.6475519,-0.17698556,2.407899,-3.2748473,-1.1936998,-1.2657393,1.5866755,1.8592602
51,-2.324161,-1.1535083,0.7869575,-1.1505867,0.059150934,2.9739363,4.246412,-3.3828955,0.2399106,-0.0005156994,0.22963446,-0.35990953,-0.16442513
52,0.0017495304,-0.27436358,0.12810446,-0.49330425,0.1265506,0.3853146,0.0074347258,0.68048066,-0.9560285,-1.7026248,0.4554209,1.3831774,0.25808853
53,0.011135321,-0.01369707,0.06123456,-0.06231779,-0.03814217,0.012888161,0.032890126,0.03559368,-0.015875336,-0.09121719,-0.048470393,0.076100565,0.039877538
54,-0.69002974,-0.27478364,1.5273196,-0.89338446,1.6860654,-0.54606426,0.5175814,-0.20197555,-2.687862,-0.42383787,0.52804065,0.61501235,0.8439175
55,0.1254932,-0.1179866,0.069787055,-0.054776844,-0.1668908,0.20936155,-0.16252008,0.20001802,-0.11601595,-0.13842836,-0.0128094815,0.0302202,0.13454804
56,-0.056250855,-0.13680251,0.21441108,-0.2538053,0.1572546,0.28656697,-0.41390622,0.3877347,-0.21988198,-0.34540334,-0.1364301,0.2573236,0.25918937
57,0.031756423,-0.025614198,0.07352546,-0.08724351,-0.06353974,0.039733943,0.0040310086,0.05659467,0.009932497,-0.112233534,-0.080473185,0.07543208,0.07809813
58,-0.1204405,-0.09400031,0.11592629,-0.16824254,0.068887204,0.11186668,-0.23269713,0.3252372,0.074264795,-0.4400886,-0.07296867,0.23972616,0.19252932
59,0.25258133,-0.010509789,0.14832695,-0.16785409,-0.022995772,-0.5804313,0.043398052,0.25058857,0.22564317,-0.47679922,-0.027973289,0.1414201,0.22460526
60,0.26499385,0.11997815,0.4161643,-0.40618807,-0.09926907,0.16697994,-0.57809955,0.43956017,-0.30664784,-0.5616993,-0.04916729,0.39254618,0.20084845
61,0.30420667,0.11317948,0.31313482,-0.26533282,-0.009156681,-0.23441097,-0.4173634,0.36949006,-0.028077368,-0.7516449,-0.11641534,0.51642245,0.20596787
62,0.2697658,0.42021415,1.0138531,-0.7289965,0.08636897,0.16826245,-1.2787561,0.6136707,-0.71353126,-1.2543269,0.029976055,0.9465474,0.42695227
63,-0.23338392,-0.18655999,0.24263324,-0.26082492,0.2659035,0.17808306,-0.13379095,0.24077971,-0.17529243,-0.112107635,-0.06450459,0.045249853,0.19381516
64,0.0337441,0.01785595,-0.0108763985,-0.03086999,-0.07403015,-0.0079848,0.0368354,0.03467556,0.0057740957,-0.085663766,0.014239206,0.054834437,0.01146634
65,0.05860623,-0.003351542,0.0066726534,-0.02418544,-0.04234866,-0.022466501,0.013155579,0.022445172,-0.020251866,-0.10189598,0.005895352,0.07523124,0.03249377
66,0.0384947,0.008921576,-0.025730075,-0.013601885,-0.06840822,-0.00072368234,0.008528066,0.042732786,0.023257207,-0.08153163,0.006941364,0.043316953,0.017802838
67,0.059727997,-0.006912854,-0.0041896557,-0.01022677,-0.056182098,-0.027025346,0.015855113,0.025502384,0.0202768,-0.10315051,-0.013760028,0.060526296,0.039558657
68,0.045646343,0.03624593,-0.07164227,0.089465186,0.01296683,-0.26132226,0.23953284,-0.06228239,-0.1502365,0.100478426,-0.059039705,0.10674116,-0.026553646
69,0.046074115,-0.021243868,-0.015986271,-0.02123412,-0.067824885,-0.01965267,0.0071863597,0.091631405,-0.004496737,-0.20259891,-0.008247244,0.15604037,0.06035243


==> images/backprop/transformer/71459872/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5495789,0.035597052,0.3491703,0.2861632,0.51174015,0.43966812,0.47827935,0.475875,0.48918003,0.50785315,0.46957228,0.5168919,0.1710834
1,0.69323677,0.040073033,0.68811285,0.61224496,0.6776825,0.6067788,0.69283503,0.7404426,0.75702786,0.7711178,0.75042194,0.8001573,0.5040168
2,0.69316834,0.01682489,0.3838193,0.27956757,0.66734,0.57773834,0.6303484,0.6520001,0.66476744,0.67703027,0.6579631,0.6813841,0.35682806
3,0.7898932,0.037624456,0.47954956,0.3068893,0.7699965,0.6920383,0.75821996,0.7541917,0.76987106,0.8139865,0.75598174,0.833692,0.21532686
4,0.50949585,0.004063428,0.4531346,0.38189453,0.48773986,0.4300142,0.46890458,0.48008865,0.5008262,0.52019256,0.502401,0.5333161,0.2166072
5,0.630144,0.0175619,0.33825973,0.23273231,0.59202445,0.5258449,0.55717534,0.5629193,0.5676985,0.57892424,0.555131,0.58433867,0.25026867
6,0.40591747,0.0026957423,0.29022762,0.2679584,0.36987436,0.31928068,0.336244,0.3533868,0.38332358,0.3995979,0.38140675,0.41029727,0.17262107
7,0.26872304,0.0016557861,0.07751561,0.052423473,0.21602774,0.17937292,0.17551997,0.19163482,0.21601987,0.22523351,0.22038384,0.23612761,0.10916244
8,0.3101,0.0016262009,0.101748906,0.06725284,0.24826069,0.21745229,0.22896627,0.25457096,0.28960437,0.30537182,0.29948604,0.31823418,0.16330425
9,0.3044702,0.011051091,0.4172262,0.31448668,0.28759006,0.2627977,0.30153647,0.3414689,0.38957042,0.41674444,0.43820274,0.447963,0.29306966
10,0.72736603,0.07564247,0.59013736,0.4495181,0.7206902,0.6709107,0.73948175,0.7596332,0.7737365,0.7879749,0.78780764,0.80345327,0.53382784
11,0.14685327,0.002123144,0.16372412,0.10809945,0.11581474,0.09755677,0.10122161,0.122028165,0.14577642,0.16150503,0.1650571,0.18055403,0.0925405
12,0.72224706,0.17718537,0.355507,0.34802064,0.7004667,0.6421329,0.6982228,0.7193632,0.73900306,0.75359344,0.74237216,0.7648653,0.52214146
13,0.1381249,0.0048983623,0.25310305,0.20371233,0.119386464,0.11489629,0.12441288,0.14936267,0.18709476,0.20568614,0.21123843,0.22705208,0.12971091
14,0.40466136,0.23223199,0.23389815,0.2271643,0.35875416,0.33688036,0.3511156,0.37455305,0.4071752,0.4244942,0.40805295,0.43450502,0.3532929
15,0.14379203,0.017785698,0.1797513,0.13508755,0.12145,0.10935972,0.10697511,0.12755731,0.17478482,0.19577992,0.1896036,0.21255414,0.08206299
16,0.2559475,0.016541157,0.30739453,0.24506168,0.21994367,0.20891681,0.21099389,0.23682216,0.30599737,0.3382203,0.3146154,0.35705033,0.17618307
17,0.14735807,0.0017194323,0.23231943,0.17093079,0.11735295,0.11250044,0.10395917,0.13843505,0.22109301,0.25280175,0.24908231,0.2711727,0.117700435
18,0.1448976,0.0023425764,0.14323166,0.09890218,0.11566943,0.10043515,0.08385655,0.10402085,0.1784059,0.20883155,0.19572206,0.22204421,0.060530785
19,0.22493297,0.030859716,0.16036583,0.11670644,0.19510797,0.17136757,0.15552598,0.17258646,0.23844738,0.26937938,0.2612096,0.2788346,0.11796495
20,0.13290644,0.0037377728,0.23927249,0.17741016,0.1122809,0.11142882,0.10369738,0.13698046,0.24253143,0.28630218,0.28768852,0.31196812,0.11639279
21,0.15071212,0.0012737991,0.23521976,0.16283396,0.1272774,0.12513831,0.11385851,0.14748351,0.25812128,0.3068106,0.29238155,0.33016244,0.07834421
22,0.14798418,0.0012246725,0.2334727,0.16885175,0.12010699,0.11591343,0.106503606,0.13795818,0.24267587,0.29814988,0.29002467,0.32420436,0.0804619
23,0.12968996,0.0013508734,0.22477359,0.16389531,0.10800786,0.10674083,0.100666486,0.1310309,0.23569477,0.2822988,0.28485972,0.30786562,0.11838799
24,0.16260993,0.0014225983,0.2669501,0.18120535,0.13265666,0.12964913,0.119682096,0.15914355,0.29565886,0.35867652,0.34973875,0.39456943,0.106225654
25,0.5508657,0.079205565,0.2773392,0.24576692,0.522331,0.48517773,0.5066964,0.51380897,0.56747574,0.605968,0.5795247,0.62086254,0.29536006
26,0.22386768,0.030649673,0.19012085,0.13491724,0.18977642,0.17100175,0.15790011,0.18666463,0.2927572,0.34112805,0.32667184,0.36023778,0.13950852
27,0.25721246,0.017158188,0.26557544,0.18252423,0.22582053,0.21024345,0.20701037,0.22723995,0.32343012,0.37644422,0.34249562,0.40387565,0.10383876
28,0.99454266,0.5871363,0.2504513,0.29858896,0.97180784,0.9237758,0.9671247,0.9926506,0.9930866,1.0018953,0.99387467,0.99244463,0.95505
29,0.5359975,0.008472161,0.50263363,0.419913,0.51186246,0.48124465,0.50335306,0.51791537,0.5745699,0.6237665,0.59724987,0.64921135,0.22796059
30,0.7777272,0.0033094978,0.55132294,0.35814738,0.7724548,0.737356,0.7818036,0.7786976,0.80146843,0.8338569,0.80221504,0.84683996,0.32477763
31,0.5990095,0.027820634,0.39972773,0.33339444,0.5691536,0.53500265,0.56204563,0.570212,0.6075104,0.63695776,0.60614663,0.6524128,0.29778582
32,0.13216801,0.0013558952,0.22270949,0.14403471,0.106508516,0.10219695,0.09492172,0.122650765,0.23637871,0.30201298,0.30550447,0.33429387,0.13745382
33,0.16267762,0.0033635371,0.14733526,0.089308955,0.13366802,0.11604553,0.101905786,0.113547705,0.1790988,0.21690983,0.20709148,0.23137479,0.05796168
34,0.13889934,0.0028561135,0.22864062,0.15147969,0.11272522,0.10845491,0.10304006,0.13026932,0.23776212,0.29402915,0.2833927,0.32403973,0.084380895
35,0.6243832,0.020346833,0.24039344,0.17474258,0.60484487,0.5478931,0.5624194,0.5579621,0.5714336,0.59188277,0.5715084,0.58979005,0.23858865
36,0.2432143,0.001483297,0.35453525,0.24627468,0.22897686,0.22044104,0.22526757,0.24627227,0.33881944,0.40133122,0.3927882,0.4400548,0.11187936
37,0.32690164,0.00722369,0.38719368,0.27835143,0.3048631,0.29324967,0.30355436,0.33025458,0.43397707,0.49209082,0.46641746,0.5221272,0.19853678
38,0.7463014,0.06381889,0.3989251,0.26115054,0.7966296,0.76088524,0.7921451,0.80266845,0.8170258,0.8291067,0.85122186,0.8377889,0.49454412
39,0.34263003,0.005401201,0.36876824,0.27267665,0.3390129,0.31348145,0.3241548,0.33349803,0.37913144,0.40483734,0.40499693,0.41446322,0.17023428
40,0.13538897,0.0043591703,0.11307991,0.075851634,0.104727514,0.08627631,0.07208035,0.08197642,0.13503854,0.16171889,0.15398887,0.17482631,0.035040174
41,0.14189956,0.0012567686,0.22206867,0.13819061,0.115616485,0.10545415,0.100012556,0.11832609,0.19900873,0.24661703,0.2416559,0.27695316,0.054407205
42,0.8420596,0.0052783843,0.5071308,0.33983362,0.82856363,0.7925442,0.8484509,0.8487886,0.8647583,0.89459485,0.84529626,0.91324085,0.3866536
43,0.17766331,0.016882423,0.2466738,0.1714821,0.14299345,0.1350714,0.14463635,0.16751485,0.21920283,0.24948232,0.23293646,0.27726257,0.087921396
44,0.5487666,0.006708952,0.33158702,0.180575,0.5494431,0.5202132,0.54540414,0.5445503,0.5625299,0.58202934,0.57623583,0.59330904,0.23049946
45,0.8890346,0.014997052,0.6019741,0.47551244,0.8879939,0.8430847,0.899812,0.89852345,0.91279685,0.9423145,0.89976597,0.95286834,0.41413516
46,0.1684548,0.0013565503,0.27251497,0.20422904,0.1367405,0.1253667,0.1313773,0.147906,0.19164935,0.21947664,0.20977555,0.24290492,0.053193994
47,0.18777227,0.012316485,0.22130132,0.16688362,0.16258624,0.14952031,0.1509036,0.1675608,0.21707948,0.24245808,0.23602566,0.26474258,0.091461465
48,0.17402118,0.02238166,0.25898385,0.1964916,0.14658898,0.13792315,0.14239104,0.15985,0.20462184,0.23241594,0.22908592,0.25586528,0.07620197
49,0.39579508,0.002285153,0.371119,0.31774879,0.36557597,0.33569258,0.34653887,0.3426916,0.37100852,0.39721605,0.37694705,0.41411933,0.119387776
50,0.15666932,0.0033401747,0.26084486,0.19972926,0.12570131,0.11815972,0.12330338,0.14403363,0.19232696,0.21730873,0.21351878,0.24435896,0.07260458
51,0.14181802,0.0013759825,0.15694444,0.09486583,0.11396124,0.09676004,0.09251299,0.10989258,0.15409344,0.16939935,0.18596594,0.18635131,0.066668235
52,0.16700535,0.015183079,0.1561749,0.114234604,0.13112369,0.11234989,0.10335131,0.117025,0.15761714,0.17514345,0.16502707,0.18748166,0.05569858
53,0.6094191,0.0024637554,0.5721193,0.4866131,0.58727884,0.5562414,0.6025107,0.6157154,0.6385203,0.6655668,0.6104655,0.68333197,0.26253232
54,0.17810927,0.0012733624,0.19172162,0.14835459,0.13603985,0.11201507,0.10511703,0.12086867,0.1611941,0.18031168,0.17729257,0.19896965,0.06915732
55,0.34069738,0.0018351529,0.32240394,0.20200437,0.3191631,0.29376027,0.30182272,0.32055315,0.38731462,0.4222347,0.40706855,0.4517476,0.13116507
56,0.2255226,0.07089607,0.1753178,0.12740186,0.1892108,0.1641346,0.15649334,0.17563024,0.21715447,0.23799913,0.2315918,0.2526022,0.12916146
57,0.4149321,0.0051407204,0.31835666,0.21389803,0.39002687,0.35391048,0.3661786,0.37298134,0.40097183,0.41765633,0.40223372,0.4292678,0.16920295
58,0.26605043,0.11993875,0.19671911,0.16151528,0.23494945,0.20466234,0.20251583,0.22092019,0.2532166,0.26875067,0.26194158,0.27921277,0.18436539
59,0.40575558,0.013771725,0.28861213,0.22811638,0.36587992,0.32839444,0.34461126,0.36095032,0.39851877,0.42367205,0.3922202,0.4411938,0.21114323
60,0.22858581,0.0148530565,0.15121867,0.10606354,0.18085273,0.14111146,0.12545404,0.13462631,0.16277969,0.17982161,0.17066485,0.18820721,0.054338757
61,0.22310928,0.0018683407,0.20596223,0.14637205,0.18526638,0.14639683,0.13576244,0.15147413,0.19389148,0.21292369,0.20850918,0.230613,0.066058844
62,0.17408647,0.0015399563,0.14438014,0.104734935,0.13542031,0.101956986,0.08884858,0.10798908,0.14122325,0.15704945,0.15380797,0.16796474,0.08181255
63,0.18078996,0.0033115721,0.08598297,0.050729256,0.13556507,0.10000043,0.08066223,0.10160797,0.14388242,0.15648067,0.15133154,0.1683001,0.06472762
64,0.67230624,0.10622718,0.418794,0.32967556,0.68915915,0.6104073,0.66894245,0.6868786,0.69248307,0.7032556,0.7139071,0.7111749,0.4067869
65,0.6383675,0.0036168122,0.45891333,0.3908405,0.5903821,0.5038664,0.55006826,0.5679072,0.5780717,0.5928356,0.5623258,0.6008752,0.2746118
66,0.60668975,0.011380349,0.276251,0.20355557,0.5570187,0.46685457,0.50428164,0.51206046,0.5173914,0.5371889,0.50378025,0.54281384,0.19289945
67,0.53547883,0.039653823,0.34753025,0.2563153,0.49741375,0.43667534,0.46170545,0.47248462,0.48709136,0.4992311,0.47712523,0.5058727,0.26058394
68,0.4576262,0.0020790393,0.33769912,0.26846966,0.42498198,0.3626452,0.38719106,0.39171025,0.40646747,0.42065337,0.39357468,0.42867893,0.13569584
69,0.35846287,0.019620743,0.19074357,0.1475929,0.3190845,0.25390512,0.25280142,0.26286146,0.28546342,0.29881364,0.29278898,0.30431932,0.12530404


==> images/backprop/transformer/71460046/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.0010479485,-0.00037436732,-0.00030961304,0.00026431849,-0.0010456678,0.00047658017,-0.0003794156,-0.00015017836,-0.00039124695,-0.0022232316,0.0018810921,0.0008253517,0.00037842983
1,-0.000819782,-0.0014374994,0.00072624814,0.0026965854,0.004764501,-0.00648499,0.010807407,-0.02213581,0.009255372,-0.0036952489,0.002212354,0.0021647555,0.0019461148
2,0.0006488351,-0.00018318646,-0.000390025,0.0005336342,-0.000520322,0.0003576026,-0.00018540665,-0.00038269997,-0.00058892043,-0.001540752,0.0013669792,0.0008767793,7.4821437e-06
3,0.0006753309,-3.2160286e-05,-0.0005567291,0.0005034295,-0.0012070523,0.0007771012,-0.00013206546,-5.4640972e-05,-0.00075286697,-0.0019855434,0.0017495445,0.001196043,-0.00018039024
4,0.0011365631,-0.00024537,-0.00050344935,0.0002535693,-0.0016159953,0.0012672618,-0.00070045993,0.00036234898,-0.0011864111,-0.0027358185,0.0023451552,0.0014264856,0.00019611992
5,0.00071380363,-0.00057541794,-0.00070936687,0.001124107,-0.00068201404,0.0014078007,0.00015429319,-0.0014874344,-0.001658944,-0.0012273695,0.0012920308,0.0014695688,0.0001789424
6,0.006223221,-0.0014914677,-0.0010895778,0.0023570033,-0.0051684054,0.00022123748,0.010073281,-0.010887025,-0.006514736,-0.008278612,0.005245076,0.0076314895,0.0016785162
7,0.0007703848,-0.00040541412,-0.0007134868,0.0010018152,-0.001045464,0.0014264354,0.00038375924,-0.0013448526,-0.0018701035,-0.0014804779,0.0014516837,0.0017132887,0.00011243166
8,0.0041951393,-0.0023370623,0.00044283547,0.00057930214,-0.0065476717,0.016803015,-0.0024246864,-0.0100045875,-0.010188972,-0.001988875,-0.0022912575,0.010431977,0.003330846
9,0.0047220048,-0.0003105571,0.0058775935,-0.003167646,-0.005089386,0.00892294,0.0022604484,-0.012896455,-0.009777608,0.0026630047,-0.0013207508,0.005085956,0.0030304557
10,0.0021584139,-0.0018430926,-0.0011309773,0.0018802901,-0.0049198726,0.010475903,0.0017020289,-0.005750621,-0.01297053,-0.0018663582,0.0022477033,0.00881397,0.0012031435
11,0.0011227608,-0.00042533776,-0.0008027404,0.00096055405,-0.0019867045,0.0024152002,-0.0013427155,0.00013078554,-0.0017422147,-0.002193756,0.0022300594,0.0014655384,0.00016857046
12,0.002265816,-0.0012048644,-3.9325678e-05,0.0006667597,-0.0035529912,0.0075856242,-0.00429516,-0.0011090531,-0.004631697,-0.00043682614,0.0007600929,0.002645808,0.0013458168
13,-0.043359045,-0.03868952,-0.04913515,-0.0019953991,0.049774002,0.07180573,0.04495281,-0.1585782,0.13781536,-0.05075783,0.007990196,0.015140913,0.01503614
14,0.0011103731,-0.00062664016,-0.00024844217,0.0008969326,-0.00048791623,0.0009955133,-0.00074352534,-0.0008711596,-0.0012212044,-0.0010837187,0.0011331401,0.000877646,0.00026900228
15,0.002148307,-8.616387e-05,-0.0010818756,0.0009460242,-0.0029060184,0.0017518373,-0.0013109719,0.0008577898,-0.0020939466,-0.0036505074,0.0021774126,0.0034811292,-0.00023301458
16,0.0015332983,-7.5866556e-05,-0.0013893438,0.0006633804,-0.0029784665,0.0026027928,-0.002993316,0.0027639766,-0.001354909,-0.0039319783,0.0037467782,0.0015598123,-0.00014615862
17,0.0018390759,0.00027001143,-0.0007966022,0.00055675744,-0.0041995784,0.0043030423,-0.00593334,0.003811189,-0.00032296067,-0.0039781407,0.0038506407,0.00094703084,-0.0003471237
18,0.06681222,-0.0033493973,-0.067040145,0.005347846,-0.17959237,0.116508424,-0.11683176,0.21860935,-0.04398881,-0.17497994,0.107223704,0.095231645,-0.02395081
19,0.03156452,-0.0019168076,-0.027810844,0.009303283,-0.057601005,0.016154235,-0.011391986,0.035056017,-0.013862948,-0.036418647,0.03746426,0.017485995,0.0019739335
20,0.003149746,-0.001342651,-0.001267263,-0.0015184652,-0.0076646246,0.010246615,-0.005484336,0.00628729,-0.008796741,-0.006882094,0.00918612,0.0030410062,0.001045398
21,0.0044654617,0.0036218194,0.007871221,-0.011911748,-0.018223511,0.012248798,0.016657066,-0.025895124,0.0091411,-0.019352237,0.019134166,0.0012337994,0.0010091905
22,0.0046951827,0.0010928215,-0.0031935123,0.0025542476,-0.011655532,0.008835333,-0.009373996,0.0069521386,-0.0024351494,-0.017363315,0.014472782,0.0067958636,-0.0013768643
23,0.029785851,-0.026510114,-0.014982948,-0.012670677,-0.027282268,0.03592241,-0.021312729,0.05821157,-0.04268513,0.011371059,0.013337072,-0.008334397,0.0051503065
24,0.01172199,-0.0067739226,-0.009725612,-0.005189508,0.008671771,0.029288612,-0.18649283,0.2417759,-0.03901302,-0.07823491,0.06308869,0.0017195642,-0.030836727
25,0.025266191,-0.004511847,-0.0150198145,-0.005617678,-0.05036089,0.0343357,-0.0498513,0.09900639,-0.039008606,-0.030232389,0.042841945,0.006788411,-0.013636111
26,0.02488063,-0.018612757,0.019937512,-0.014776336,0.027584232,-0.014553437,-0.017336357,-0.024539936,-0.01991318,0.007846271,0.012325477,-0.019585866,0.036743745
27,0.03220199,-0.03489174,-0.015824163,-0.032730427,-0.08259921,0.04895229,0.029939646,0.038492437,-0.029856998,-0.07661767,0.03944124,0.05607149,0.0274211
28,0.00028508872,-0.00057366607,0.00020008117,0.00031637104,0.000579974,0.000117411895,-5.8635866e-05,-0.0010876266,-0.0007979745,-0.0012338652,0.0012693999,0.00048782723,0.00049561454
29,-0.0005611645,-0.0025221477,3.549538e-05,0.0012074421,-1.813416e-05,0.009986627,-0.0035842753,-0.007200242,0.0018571957,-0.0025542718,0.005584539,-0.0040932465,0.0018621839
30,0.00036759768,-0.001428072,0.0025832225,-0.0019020514,0.0038599079,-0.0025768597,0.001689778,-0.0031272592,-0.0004081824,0.001595368,-0.00086717005,-0.000998089,0.00121181
31,0.0013907889,-9.239398e-05,0.00015505095,-0.00019305674,-0.0019751673,0.0021112221,-0.0014121905,-0.00019402438,-0.0016572952,-0.005521655,0.004347928,0.0022805824,0.0007602108
32,-1.3973753e-05,-0.00011231657,-0.00028549336,0.0003030686,-0.00026191399,0.00037847765,-0.00017439915,0.000100695346,-0.00075006427,-0.0013019365,0.0012021003,0.0008663222,4.943365e-05
33,0.00026774468,-0.00021983519,-0.0001772101,0.00029539896,5.0345276e-05,0.00015682128,-0.0004213347,0.00017290589,-0.00117933,-0.0014605123,0.0013841708,0.0009819438,0.0001488922
34,0.0006512054,-0.0002466952,0.00015433569,7.8372424e-05,-2.0856474e-05,0.00017293252,-0.00068460417,-2.2251625e-05,-0.0012307768,-0.002091569,0.0015655801,0.001332194,0.0003421327
35,-0.029420516,0.017571272,0.025024952,-0.021070952,0.048681993,-0.014193133,0.03611808,-0.06877449,0.012180412,0.004232949,0.008987761,-0.011769538,-0.0075687813
36,-0.035709456,0.002368057,0.03914617,0.0975911,0.2543287,-0.15156025,0.24827656,-0.5108336,0.05398749,0.32805386,-0.060151808,-0.25388432,-0.011612456
37,0.0007567585,-0.0002941404,1.8768711e-05,0.00020661845,0.00035163906,-0.00039513965,-0.00020271805,-0.00067428325,-0.0006923736,-0.001435563,0.0011962829,0.0007829288,0.0003812214
38,0.00095121015,-0.0003652639,-0.00022312964,0.00017438679,-3.930577e-05,0.00055242627,-0.000653825,-0.00093840016,-0.0009071047,-0.0042752735,0.0029020458,0.0021354978,0.00068673585
39,0.00061822607,-0.00040981,0.00027820753,0.00012420889,0.0010988006,-0.00084365293,-2.697017e-05,-0.00066513015,-0.0010306011,-0.0006830832,0.0007236966,0.00046609796,0.00035000988
40,-0.0020790584,0.03302139,0.046591368,-0.014003157,0.040608723,-0.051654346,0.034781065,-0.11451532,0.035995953,0.009797164,0.0044814516,-0.02636315,0.003337923
41,0.15426584,0.1510178,0.48585448,-0.3443949,0.335167,-0.29647392,0.053925384,-0.67440563,0.38935694,-0.022613976,-0.12205733,-0.20877329,0.0991317
42,0.00079033733,0.00016000096,-0.0005300472,0.0005105912,-0.0005293583,0.00031615183,-0.0007113967,-0.00024068667,-0.00087498827,-0.0029536416,0.002920068,0.0012395818,-9.661302e-05
43,-0.04881691,-0.023756756,0.024553731,-0.037535183,0.07385809,0.005992623,-0.036387242,0.0474569,-0.05451276,0.0334781,-0.021397963,-0.00028892257,0.037356265
44,-0.041547522,-0.0379665,0.04387304,-0.062336523,0.08199095,-0.002313812,0.019555233,0.0026160977,-0.047279853,0.04784397,-0.036434393,-0.012693941,0.04469327
45,-0.109813966,-0.014919365,0.022934647,-0.07404334,0.0894849,-0.06243335,0.049412835,0.080826424,0.03031148,0.05433536,-0.02104,-0.055505134,0.0104495045
46,0.004915756,-0.0052377,0.00290042,-0.0043066824,0.003990967,-0.0022463412,0.0017185607,-0.006258828,-0.00047931753,0.0005745355,0.0023778088,-0.005414994,0.0074658142
47,0.0010426678,-0.007917114,0.004650824,-0.0014548907,0.023186957,-0.02461581,0.015736787,-0.019014485,-0.0059225815,0.02363544,-0.0049577784,-0.016016172,0.011646153
48,0.0011903621,0.011247856,-0.0062361523,0.017240066,0.007249335,-0.034820855,0.011648677,-0.021375025,-0.005957595,0.012478088,0.011858231,-0.0051393947,0.0006164047
49,-0.0016269824,0.0005680779,0.0035560732,-0.0040735155,-0.0087012565,0.0045611872,0.01337906,-0.01364492,0.0033145677,-0.007059822,0.0054973224,0.0033131107,0.00091710314
50,0.020484762,-0.0009898773,-0.00023935857,-0.008629892,0.00865695,-0.046802286,0.027896104,-0.027436063,0.021553924,0.024667753,0.008071491,-0.035598636,0.008365142
51,0.0011965595,-0.00088394276,0.0021566902,-0.002269028,-0.0036055269,0.006165499,-0.0009624522,-0.00037568202,-0.00838402,0.00083493255,0.003946871,0.0005638342,0.0016162656
52,0.0041110083,0.005544713,-0.003253354,0.011619345,0.004021198,-0.030135125,0.01214177,-0.019692432,0.012829466,0.027638547,0.0021767053,-0.02749522,0.00049338257
53,0.01137446,0.0069699697,-0.00059392076,0.007877027,-0.0013880159,-0.03547994,0.014059047,-0.02033519,0.014363467,0.022990033,0.0034263222,-0.025302548,0.0020392889
54,0.021404386,0.0070611723,0.005537213,0.006915424,-0.0025074973,-0.04756114,0.026971506,-0.040780827,0.020022314,0.03170643,5.64137e-05,-0.034698363,0.0058729653
55,0.00075750565,-0.0011428832,0.00071674725,-0.0024971927,0.0001796293,-0.0011561995,0.005108592,-0.0045859544,-0.0030820735,-0.0025493514,0.005829538,-6.007729e-05,0.0024817197
56,0.0048600305,0.0029746182,0.019984521,-0.0199266,0.022741107,-0.06269077,0.039201867,-0.04183424,0.042606305,0.027084667,0.00453048,-0.047432683,0.007900711
57,0.0025524152,-0.0007078247,-0.0015013965,0.0015302955,-0.0009037247,0.0002829056,-0.0010888621,-0.0002519867,-0.0023124083,-0.005216302,0.005179085,0.0019020209,0.00053578353
58,0.0039259023,-0.00035844318,3.3737393e-05,-0.0014908753,-0.0025557256,0.0013812401,-0.0028175076,0.0029602689,-0.003043441,-0.0064569814,0.0061227367,0.0017423506,0.0005567376
59,0.006523327,-0.0038091152,0.0023058215,-0.00040883035,-0.006747883,0.0047479575,0.001166997,-0.004873855,-0.005526401,-0.0065508327,0.006207068,0.0022240367,0.00474171
60,-0.018909784,-0.008886597,-0.010360603,0.008052167,0.014749892,0.009028289,0.010931157,-0.015866257,0.021879727,-0.0021924067,-0.0011877809,-0.0038840566,-0.0033537415
61,-0.0122336205,-0.0006930586,-0.0031489907,0.0067372974,0.009989431,-0.006022489,0.020278284,-0.023298016,0.008198147,0.0045258375,0.010123564,-0.010134611,-0.0043217726
62,0.0016426864,-0.00023382503,-0.00082260475,0.0011337412,-0.0015005561,0.00027207696,-0.00068759534,-0.00025758133,-0.000751287,-0.0041415147,0.003859,0.0013712128,0.000116246956
63,0.0010400319,-0.00064200925,-0.00014899351,0.00089167064,0.0002813308,-0.00080557,0.00023695608,-0.0010739886,-0.00036304293,-0.0015808211,0.0013229914,0.00060538563,0.00023605934
64,-0.003641517,-0.0041926256,-0.013810496,0.0066766343,-0.0047514047,0.0104564745,0.009423003,-0.0060207774,0.0026680294,-0.029113727,0.016742742,0.018343447,-0.0027797848
65,-0.0056388937,-0.0009311731,-0.017922902,0.014667896,0.0014598987,-0.0014406963,0.011385782,-0.018386517,0.017849272,-0.03547555,0.020453596,0.018641558,-0.0046622646
66,-0.00014785859,-0.0004758918,-0.00043284803,0.00042882073,-1.073163e-05,0.00012075313,0.0014044235,-0.0021224003,0.00027167713,-0.003402918,0.002011642,0.002161925,0.00019340642
67,0.00015510304,0.00023379608,0.0020381145,-0.0025773267,-0.0005167137,0.0038502794,0.0012161932,-0.0043709236,0.0014632872,-0.0071466393,0.007881111,-0.001062709,-0.001163571
68,0.00063357083,0.003857041,-0.008305234,0.0056358464,-0.0010397872,-0.008421026,0.0022512511,0.009190338,-0.0050019966,-0.0040572193,-0.0059723277,0.017472219,-0.0062426683
69,0.00038770796,-0.0005338325,-0.00016834086,0.00038955535,-0.0010399483,0.00018827233,0.0019397128,-0.002468739,-0.0001799963,-0.0036780015,0.0025258055,0.0020552652,0.0005825388


==> images/backprop/transformer/71460046/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.564868,0.0355796,0.37141037,0.30627906,0.52598655,0.45610502,0.49956432,0.49773479,0.51315266,0.53378546,0.49030244,0.5446825,0.17980672
1,0.30808115,0.1335811,0.18190235,0.16506763,0.27086666,0.22917663,0.23853943,0.25605428,0.2727636,0.28325206,0.27470708,0.2899684,0.22746739
2,0.6573988,0.012808724,0.41979355,0.29542124,0.6323663,0.54735255,0.60579246,0.6303397,0.64187807,0.6565449,0.6385533,0.6646764,0.3617101
3,0.6842314,0.03848307,0.66071665,0.5772124,0.65514606,0.5823538,0.6631127,0.7077879,0.7267383,0.7427815,0.72606343,0.7721761,0.5039917
4,0.53790706,0.004253727,0.5057804,0.44636357,0.5043569,0.4536793,0.5040221,0.52041763,0.5455356,0.5685498,0.53342867,0.5886694,0.24352607
5,0.60707766,0.018047394,0.31475592,0.21343246,0.57165986,0.50651366,0.53653765,0.5424422,0.5460808,0.5573727,0.5317525,0.5597128,0.23346236
6,0.39196905,0.025198944,0.23277606,0.16787088,0.35522658,0.30357856,0.31887054,0.3349481,0.3586844,0.37328398,0.35481638,0.3833544,0.1785447
7,0.61207163,0.005595713,0.4727395,0.3742236,0.5897592,0.5262904,0.575724,0.5912727,0.60835004,0.6242223,0.6037124,0.63321155,0.3007869
8,0.2310457,0.003265166,0.17407562,0.14782895,0.19540228,0.17197804,0.18692644,0.2075083,0.22905023,0.2394446,0.23727126,0.25630307,0.14253053
9,0.21882068,0.012985071,0.26915902,0.23953065,0.18955763,0.16870838,0.19460972,0.21810147,0.24790235,0.26291344,0.2715551,0.28752944,0.19782081
10,0.32051814,0.012263098,0.451623,0.3417704,0.3109349,0.28782308,0.33657297,0.37886655,0.42750585,0.45768425,0.46653154,0.487455,0.31052482
11,0.53838557,0.004684123,0.46571258,0.37319434,0.5189349,0.4629326,0.50940603,0.5338421,0.5586337,0.5815413,0.5672311,0.59881836,0.27602366
12,0.35460111,0.10863578,0.27641082,0.22133498,0.35684183,0.30963916,0.31860653,0.34060055,0.36597133,0.38186336,0.40484613,0.39995992,0.26186195
13,0.14658527,0.0020712193,0.15114073,0.10222441,0.11473124,0.09469311,0.098150775,0.114290565,0.1282224,0.13949305,0.13934061,0.153414,0.08508365
14,0.7206717,0.17747396,0.3546375,0.34676704,0.700269,0.64129305,0.6971016,0.7180502,0.7373116,0.7516826,0.741361,0.76332945,0.52146226
15,0.72977537,0.07261928,0.5449847,0.39643982,0.708687,0.6545065,0.73024505,0.768988,0.7918764,0.814232,0.7989893,0.83037674,0.5839185
16,0.5493365,0.004352542,0.6189112,0.53040946,0.546582,0.52163154,0.5727015,0.6005153,0.63416016,0.66221654,0.6490427,0.6866957,0.33502418
17,0.3517919,0.04025476,0.24655442,0.20549229,0.32877553,0.285688,0.28961855,0.30394632,0.32622933,0.34452266,0.35024777,0.3601859,0.224197
18,0.13991551,0.0047357175,0.26150897,0.22815308,0.12811229,0.12461928,0.1423043,0.16142467,0.18296745,0.19746454,0.20250484,0.21691781,0.12388324
19,0.1484355,0.01750963,0.19587077,0.16006486,0.1310659,0.120403446,0.12571771,0.14167449,0.17357066,0.19185162,0.1865217,0.20717381,0.08120043
20,0.2667234,0.0048151445,0.42452958,0.33107054,0.30335602,0.28278413,0.2960127,0.31828254,0.373413,0.3989533,0.41796252,0.4223395,0.15652895
21,0.25664872,0.018720852,0.3090995,0.23712239,0.25145707,0.23517697,0.23413731,0.25417054,0.31479856,0.33729094,0.3459113,0.34955695,0.16522849
22,0.22388035,0.030777035,0.16074029,0.12219175,0.19137995,0.16885741,0.15876687,0.17265134,0.22630702,0.2542991,0.24021174,0.26375207,0.11419315
23,0.1574763,0.0012525205,0.27403092,0.22253779,0.14527409,0.14301178,0.15329759,0.17193776,0.23520273,0.26901108,0.25362653,0.29111552,0.07300909
24,0.13786261,0.0014255494,0.27029422,0.2339623,0.12983347,0.12948428,0.14593238,0.16336353,0.214847,0.24343665,0.24345145,0.2660459,0.108957455
25,0.17214376,0.0014627316,0.31754756,0.25722545,0.15913011,0.15801066,0.1746428,0.19594425,0.27217102,0.3167726,0.302663,0.346744,0.09967904
26,0.14233387,0.0010826583,0.21988393,0.15163906,0.121410295,0.1126821,0.11498319,0.13484031,0.20276034,0.24138816,0.2301396,0.266354,0.06685747
27,0.16272809,0.0013638518,0.34953827,0.29456785,0.15317628,0.15576838,0.17686434,0.20109746,0.2724619,0.31891337,0.3100982,0.35005134,0.09796939
28,0.54837286,0.08228122,0.27711108,0.24489783,0.51880187,0.48211035,0.50310344,0.51039404,0.5637712,0.6024467,0.57588005,0.6172355,0.2950478
29,0.22351545,0.030418592,0.23360829,0.17903076,0.19483341,0.17981373,0.17611,0.20386568,0.30127186,0.34851432,0.333883,0.3705501,0.14365318
30,0.99935716,0.5868062,0.24926642,0.30058977,0.971124,0.92450327,0.96851075,0.9944919,0.99585223,1.0043775,0.99435437,0.995929,0.96245706
31,0.31428462,0.014197113,0.33854693,0.27215412,0.28777358,0.26584187,0.26330113,0.28553218,0.37558687,0.4274057,0.41512814,0.4521027,0.19109342
32,0.9015002,0.010441512,0.550727,0.4051506,0.8935783,0.83881414,0.8859876,0.88430583,0.8917458,0.9212809,0.8916751,0.9327351,0.37751186
33,0.77386814,0.003393042,0.54893917,0.35633957,0.76900375,0.73305553,0.7773336,0.7745435,0.7977991,0.8304354,0.79656917,0.8438418,0.32273963
34,0.59582937,0.027562968,0.40054157,0.33239856,0.57340616,0.5370464,0.5618963,0.56996894,0.60597354,0.6352772,0.6105079,0.6493303,0.29565376
35,0.14785054,0.0036072598,0.12883283,0.06892809,0.11456189,0.09933925,0.080319494,0.09524955,0.19298054,0.2561223,0.2431251,0.27103025,0.0567078
36,0.13149092,0.0027866221,0.19397648,0.11545842,0.10222792,0.09639819,0.07829338,0.10847092,0.26296082,0.35769942,0.34664762,0.39078987,0.09317488
37,0.61531675,0.017489422,0.22150457,0.16405034,0.5899169,0.5335654,0.5480845,0.54254955,0.55865324,0.5803622,0.55236876,0.57965183,0.22861701
38,0.35528755,0.0099561615,0.24609265,0.20319307,0.30067414,0.28129327,0.29047024,0.3052514,0.36030972,0.39784265,0.35761514,0.41738167,0.1699859
39,0.80628675,0.070858814,0.44538945,0.2858057,0.88745606,0.85118824,0.89974385,0.9128904,0.9186058,0.9262006,0.9669287,0.9297511,0.5482045
40,0.13247901,0.004458617,0.098961376,0.058958985,0.10020185,0.08147581,0.060346317,0.073384315,0.14927527,0.1930841,0.18530388,0.20583358,0.03728604
41,0.1281223,0.0024462948,0.18677568,0.10503399,0.10248216,0.094486065,0.077618636,0.1021341,0.2198986,0.293779,0.28096873,0.3226465,0.064031795
42,0.40645814,0.037196983,0.37562707,0.305301,0.39829108,0.37492213,0.38121742,0.39748847,0.43855748,0.46555513,0.46639034,0.48384017,0.2844282
43,0.17081004,0.024189811,0.19192678,0.12804806,0.14469664,0.13077532,0.12637454,0.15141396,0.22012947,0.26005673,0.26462108,0.29289398,0.10664888
44,0.16425453,0.016461007,0.24004963,0.15863824,0.136654,0.12784882,0.13573529,0.16070724,0.21867226,0.25644457,0.25304502,0.29349393,0.08577671
45,0.14948954,0.0013756355,0.2763977,0.17159031,0.12448148,0.118843496,0.14185181,0.16586009,0.2147268,0.25699383,0.26010674,0.30603978,0.06265823
46,0.19106415,0.0121945925,0.2524794,0.19787131,0.17301583,0.16337962,0.17502369,0.19004297,0.23076616,0.2560033,0.24896276,0.28004202,0.09343393
47,0.17817727,0.022376712,0.30093405,0.24166021,0.16200116,0.15745914,0.17517371,0.18821262,0.22395216,0.25219458,0.24605325,0.27808747,0.07936256
48,0.16374405,0.003437376,0.33049047,0.27239326,0.15098074,0.1492975,0.17392121,0.18958136,0.2221341,0.24669378,0.24221264,0.27475387,0.07786491
49,0.25388426,0.03138669,0.24984628,0.19527535,0.24804005,0.22558203,0.22798017,0.23779134,0.27554217,0.30388498,0.30528402,0.32455784,0.11687555
50,0.1626413,0.018405084,0.23962083,0.18599445,0.13980721,0.13019213,0.1416321,0.15910183,0.19344378,0.21440855,0.21065691,0.23517077,0.103077814
51,0.37418985,0.038061827,0.12850662,0.1181131,0.3423966,0.31122676,0.31585214,0.3313076,0.3626878,0.38080102,0.37025818,0.3916248,0.22380114
52,0.15325198,0.0014538777,0.2892125,0.23780748,0.14036243,0.1363372,0.15514152,0.16925453,0.20557792,0.23056932,0.22511053,0.25453097,0.06421299
53,0.16838957,0.0014760663,0.3066707,0.26307604,0.15182413,0.14606886,0.16589335,0.18508276,0.2209271,0.24307474,0.2410052,0.26753837,0.09406396
54,0.15575926,0.0016954115,0.2819344,0.23527059,0.14314236,0.13655804,0.15477553,0.16699794,0.20112367,0.22332329,0.21744065,0.24621724,0.064738326
55,0.67575186,0.0026570228,0.6530695,0.54529524,0.66468465,0.63387007,0.6906242,0.7019735,0.7240857,0.7498633,0.7068085,0.76750004,0.30571586
56,0.18100294,0.0014567858,0.24965918,0.21364729,0.14670752,0.12581024,0.13209757,0.1464283,0.17504832,0.19416374,0.19161923,0.21726175,0.076893345
57,0.3463967,0.0018638303,0.32877776,0.20605133,0.32865253,0.30272543,0.31233123,0.33004454,0.39446494,0.429202,0.41339445,0.4568275,0.13320746
58,0.5936904,0.0027577768,0.5701393,0.48837295,0.5734439,0.5330998,0.57554525,0.5896841,0.61478233,0.6412641,0.6044998,0.6580238,0.26641285
59,0.42547336,0.1227944,0.264378,0.24600987,0.402305,0.36209303,0.3768062,0.38453278,0.40911144,0.4287721,0.41332725,0.43996808,0.24028777
60,0.22623718,0.06942333,0.17573206,0.13099067,0.19161041,0.16300926,0.15924104,0.175454,0.20674084,0.2246133,0.21950674,0.23947579,0.12925999
61,0.40684676,0.004669302,0.3016528,0.20038344,0.38330963,0.34396625,0.35245243,0.358763,0.38644135,0.4049727,0.38930294,0.4151355,0.16188903
62,0.40700647,0.010456915,0.29874647,0.23231383,0.38480133,0.34518367,0.35964665,0.3751366,0.40924066,0.43127862,0.41378736,0.44924688,0.21174131
63,0.6688949,0.14114761,0.1573992,0.15808286,0.63655686,0.5641563,0.5994022,0.6121156,0.61563677,0.62642145,0.60807776,0.6295728,0.4083798
64,0.22190468,0.0019612883,0.20455885,0.1525965,0.17975326,0.14129755,0.134619,0.14833829,0.17761655,0.19422168,0.18699048,0.209996,0.063623026
65,0.17733268,0.001732206,0.17046751,0.13631092,0.14205241,0.110549524,0.10447139,0.12315215,0.14833087,0.16025871,0.15994996,0.17365517,0.08197906
66,0.3677828,0.0018212409,0.048839897,0.017375313,0.29849926,0.23466857,0.22143477,0.21380383,0.22186926,0.2326578,0.20284116,0.2309979,0.055581797
67,0.6052365,0.009535351,0.60747045,0.4621491,0.61289454,0.56635773,0.6503777,0.6907444,0.73126346,0.7620628,0.7452708,0.79247475,0.3729555
68,0.33071077,0.012740586,0.25202295,0.22395325,0.29917392,0.24483182,0.24491268,0.25531113,0.27843955,0.29043385,0.28762782,0.29687884,0.13598765
69,0.34858596,0.019314907,0.18741885,0.14415655,0.3154689,0.24902229,0.24620652,0.25547302,0.27697754,0.2894392,0.2875079,0.29349637,0.12041792


==> images/backprop/transformer/71467797/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.0010479485,-0.00037436732,-0.00030961304,0.00026431849,-0.0010456678,0.00047658017,-0.0003794156,-0.00015017836,-0.00039124695,-0.0022232316,0.0018810921,0.0008253517,0.00037842983
1,-0.000819782,-0.0014374994,0.00072624814,0.0026965854,0.004764501,-0.00648499,0.010807407,-0.02213581,0.009255372,-0.0036952489,0.002212354,0.0021647555,0.0019461148
2,0.0006488351,-0.00018318646,-0.000390025,0.0005336342,-0.000520322,0.0003576026,-0.00018540665,-0.00038269997,-0.00058892043,-0.001540752,0.0013669792,0.0008767793,7.4821437e-06
3,0.0006753309,-3.2160286e-05,-0.0005567291,0.0005034295,-0.0012070523,0.0007771012,-0.00013206546,-5.4640972e-05,-0.00075286697,-0.0019855434,0.0017495445,0.001196043,-0.00018039024
4,0.0011365631,-0.00024537,-0.00050344935,0.0002535693,-0.0016159953,0.0012672618,-0.00070045993,0.00036234898,-0.0011864111,-0.0027358185,0.0023451552,0.0014264856,0.00019611992
5,0.00071380363,-0.00057541794,-0.00070936687,0.001124107,-0.00068201404,0.0014078007,0.00015429319,-0.0014874344,-0.001658944,-0.0012273695,0.0012920308,0.0014695688,0.0001789424
6,0.006223221,-0.0014914677,-0.0010895778,0.0023570033,-0.0051684054,0.00022123748,0.010073281,-0.010887025,-0.006514736,-0.008278612,0.005245076,0.0076314895,0.0016785162
7,0.0007703848,-0.00040541412,-0.0007134868,0.0010018152,-0.001045464,0.0014264354,0.00038375924,-0.0013448526,-0.0018701035,-0.0014804779,0.0014516837,0.0017132887,0.00011243166
8,0.0041951393,-0.0023370623,0.00044283547,0.00057930214,-0.0065476717,0.016803015,-0.0024246864,-0.0100045875,-0.010188972,-0.001988875,-0.0022912575,0.010431977,0.003330846
9,0.0047220048,-0.0003105571,0.0058775935,-0.003167646,-0.005089386,0.00892294,0.0022604484,-0.012896455,-0.009777608,0.0026630047,-0.0013207508,0.005085956,0.0030304557
10,0.0021584139,-0.0018430926,-0.0011309773,0.0018802901,-0.0049198726,0.010475903,0.0017020289,-0.005750621,-0.01297053,-0.0018663582,0.0022477033,0.00881397,0.0012031435
11,0.0011227608,-0.00042533776,-0.0008027404,0.00096055405,-0.0019867045,0.0024152002,-0.0013427155,0.00013078554,-0.0017422147,-0.002193756,0.0022300594,0.0014655384,0.00016857046
12,0.002265816,-0.0012048644,-3.9325678e-05,0.0006667597,-0.0035529912,0.0075856242,-0.00429516,-0.0011090531,-0.004631697,-0.00043682614,0.0007600929,0.002645808,0.0013458168
13,-0.043359045,-0.03868952,-0.04913515,-0.0019953991,0.049774002,0.07180573,0.04495281,-0.1585782,0.13781536,-0.05075783,0.007990196,0.015140913,0.01503614
14,0.0011103731,-0.00062664016,-0.00024844217,0.0008969326,-0.00048791623,0.0009955133,-0.00074352534,-0.0008711596,-0.0012212044,-0.0010837187,0.0011331401,0.000877646,0.00026900228
15,0.002148307,-8.616387e-05,-0.0010818756,0.0009460242,-0.0029060184,0.0017518373,-0.0013109719,0.0008577898,-0.0020939466,-0.0036505074,0.0021774126,0.0034811292,-0.00023301458
16,0.0015332983,-7.5866556e-05,-0.0013893438,0.0006633804,-0.0029784665,0.0026027928,-0.002993316,0.0027639766,-0.001354909,-0.0039319783,0.0037467782,0.0015598123,-0.00014615862
17,0.0018390759,0.00027001143,-0.0007966022,0.00055675744,-0.0041995784,0.0043030423,-0.00593334,0.003811189,-0.00032296067,-0.0039781407,0.0038506407,0.00094703084,-0.0003471237
18,0.06681222,-0.0033493973,-0.067040145,0.005347846,-0.17959237,0.116508424,-0.11683176,0.21860935,-0.04398881,-0.17497994,0.107223704,0.095231645,-0.02395081
19,0.03156452,-0.0019168076,-0.027810844,0.009303283,-0.057601005,0.016154235,-0.011391986,0.035056017,-0.013862948,-0.036418647,0.03746426,0.017485995,0.0019739335
20,0.003149746,-0.001342651,-0.001267263,-0.0015184652,-0.0076646246,0.010246615,-0.005484336,0.00628729,-0.008796741,-0.006882094,0.00918612,0.0030410062,0.001045398
21,0.0044654617,0.0036218194,0.007871221,-0.011911748,-0.018223511,0.012248798,0.016657066,-0.025895124,0.0091411,-0.019352237,0.019134166,0.0012337994,0.0010091905
22,0.0046951827,0.0010928215,-0.0031935123,0.0025542476,-0.011655532,0.008835333,-0.009373996,0.0069521386,-0.0024351494,-0.017363315,0.014472782,0.0067958636,-0.0013768643
23,0.029785851,-0.026510114,-0.014982948,-0.012670677,-0.027282268,0.03592241,-0.021312729,0.05821157,-0.04268513,0.011371059,0.013337072,-0.008334397,0.0051503065
24,0.01172199,-0.0067739226,-0.009725612,-0.005189508,0.008671771,0.029288612,-0.18649283,0.2417759,-0.03901302,-0.07823491,0.06308869,0.0017195642,-0.030836727
25,0.025266191,-0.004511847,-0.0150198145,-0.005617678,-0.05036089,0.0343357,-0.0498513,0.09900639,-0.039008606,-0.030232389,0.042841945,0.006788411,-0.013636111
26,0.02488063,-0.018612757,0.019937512,-0.014776336,0.027584232,-0.014553437,-0.017336357,-0.024539936,-0.01991318,0.007846271,0.012325477,-0.019585866,0.036743745
27,0.03220199,-0.03489174,-0.015824163,-0.032730427,-0.08259921,0.04895229,0.029939646,0.038492437,-0.029856998,-0.07661767,0.03944124,0.05607149,0.0274211
28,0.00028508872,-0.00057366607,0.00020008117,0.00031637104,0.000579974,0.000117411895,-5.8635866e-05,-0.0010876266,-0.0007979745,-0.0012338652,0.0012693999,0.00048782723,0.00049561454
29,-0.0005611645,-0.0025221477,3.549538e-05,0.0012074421,-1.813416e-05,0.009986627,-0.0035842753,-0.007200242,0.0018571957,-0.0025542718,0.005584539,-0.0040932465,0.0018621839
30,0.00036759768,-0.001428072,0.0025832225,-0.0019020514,0.0038599079,-0.0025768597,0.001689778,-0.0031272592,-0.0004081824,0.001595368,-0.00086717005,-0.000998089,0.00121181
31,0.0013907889,-9.239398e-05,0.00015505095,-0.00019305674,-0.0019751673,0.0021112221,-0.0014121905,-0.00019402438,-0.0016572952,-0.005521655,0.004347928,0.0022805824,0.0007602108
32,-1.3973753e-05,-0.00011231657,-0.00028549336,0.0003030686,-0.00026191399,0.00037847765,-0.00017439915,0.000100695346,-0.00075006427,-0.0013019365,0.0012021003,0.0008663222,4.943365e-05
33,0.00026774468,-0.00021983519,-0.0001772101,0.00029539896,5.0345276e-05,0.00015682128,-0.0004213347,0.00017290589,-0.00117933,-0.0014605123,0.0013841708,0.0009819438,0.0001488922
34,0.0006512054,-0.0002466952,0.00015433569,7.8372424e-05,-2.0856474e-05,0.00017293252,-0.00068460417,-2.2251625e-05,-0.0012307768,-0.002091569,0.0015655801,0.001332194,0.0003421327
35,-0.029420516,0.017571272,0.025024952,-0.021070952,0.048681993,-0.014193133,0.03611808,-0.06877449,0.012180412,0.004232949,0.008987761,-0.011769538,-0.0075687813
36,-0.035709456,0.002368057,0.03914617,0.0975911,0.2543287,-0.15156025,0.24827656,-0.5108336,0.05398749,0.32805386,-0.060151808,-0.25388432,-0.011612456
37,0.0007567585,-0.0002941404,1.8768711e-05,0.00020661845,0.00035163906,-0.00039513965,-0.00020271805,-0.00067428325,-0.0006923736,-0.001435563,0.0011962829,0.0007829288,0.0003812214
38,0.00095121015,-0.0003652639,-0.00022312964,0.00017438679,-3.930577e-05,0.00055242627,-0.000653825,-0.00093840016,-0.0009071047,-0.0042752735,0.0029020458,0.0021354978,0.00068673585
39,0.00061822607,-0.00040981,0.00027820753,0.00012420889,0.0010988006,-0.00084365293,-2.697017e-05,-0.00066513015,-0.0010306011,-0.0006830832,0.0007236966,0.00046609796,0.00035000988
40,-0.0020790584,0.03302139,0.046591368,-0.014003157,0.040608723,-0.051654346,0.034781065,-0.11451532,0.035995953,0.009797164,0.0044814516,-0.02636315,0.003337923
41,0.15426584,0.1510178,0.48585448,-0.3443949,0.335167,-0.29647392,0.053925384,-0.67440563,0.38935694,-0.022613976,-0.12205733,-0.20877329,0.0991317
42,0.00079033733,0.00016000096,-0.0005300472,0.0005105912,-0.0005293583,0.00031615183,-0.0007113967,-0.00024068667,-0.00087498827,-0.0029536416,0.002920068,0.0012395818,-9.661302e-05
43,-0.04881691,-0.023756756,0.024553731,-0.037535183,0.07385809,0.005992623,-0.036387242,0.0474569,-0.05451276,0.0334781,-0.021397963,-0.00028892257,0.037356265
44,-0.041547522,-0.0379665,0.04387304,-0.062336523,0.08199095,-0.002313812,0.019555233,0.0026160977,-0.047279853,0.04784397,-0.036434393,-0.012693941,0.04469327
45,-0.109813966,-0.014919365,0.022934647,-0.07404334,0.0894849,-0.06243335,0.049412835,0.080826424,0.03031148,0.05433536,-0.02104,-0.055505134,0.0104495045
46,0.004915756,-0.0052377,0.00290042,-0.0043066824,0.003990967,-0.0022463412,0.0017185607,-0.006258828,-0.00047931753,0.0005745355,0.0023778088,-0.005414994,0.0074658142
47,0.0010426678,-0.007917114,0.004650824,-0.0014548907,0.023186957,-0.02461581,0.015736787,-0.019014485,-0.0059225815,0.02363544,-0.0049577784,-0.016016172,0.011646153
48,0.0011903621,0.011247856,-0.0062361523,0.017240066,0.007249335,-0.034820855,0.011648677,-0.021375025,-0.005957595,0.012478088,0.011858231,-0.0051393947,0.0006164047
49,-0.0016269824,0.0005680779,0.0035560732,-0.0040735155,-0.0087012565,0.0045611872,0.01337906,-0.01364492,0.0033145677,-0.007059822,0.0054973224,0.0033131107,0.00091710314
50,0.020484762,-0.0009898773,-0.00023935857,-0.008629892,0.00865695,-0.046802286,0.027896104,-0.027436063,0.021553924,0.024667753,0.008071491,-0.035598636,0.008365142
51,0.0011965595,-0.00088394276,0.0021566902,-0.002269028,-0.0036055269,0.006165499,-0.0009624522,-0.00037568202,-0.00838402,0.00083493255,0.003946871,0.0005638342,0.0016162656
52,0.0041110083,0.005544713,-0.003253354,0.011619345,0.004021198,-0.030135125,0.01214177,-0.019692432,0.012829466,0.027638547,0.0021767053,-0.02749522,0.00049338257
53,0.01137446,0.0069699697,-0.00059392076,0.007877027,-0.0013880159,-0.03547994,0.014059047,-0.02033519,0.014363467,0.022990033,0.0034263222,-0.025302548,0.0020392889
54,0.021404386,0.0070611723,0.005537213,0.006915424,-0.0025074973,-0.04756114,0.026971506,-0.040780827,0.020022314,0.03170643,5.64137e-05,-0.034698363,0.0058729653
55,0.00075750565,-0.0011428832,0.00071674725,-0.0024971927,0.0001796293,-0.0011561995,0.005108592,-0.0045859544,-0.0030820735,-0.0025493514,0.005829538,-6.007729e-05,0.0024817197
56,0.0048600305,0.0029746182,0.019984521,-0.0199266,0.022741107,-0.06269077,0.039201867,-0.04183424,0.042606305,0.027084667,0.00453048,-0.047432683,0.007900711
57,0.0025524152,-0.0007078247,-0.0015013965,0.0015302955,-0.0009037247,0.0002829056,-0.0010888621,-0.0002519867,-0.0023124083,-0.005216302,0.005179085,0.0019020209,0.00053578353
58,0.0039259023,-0.00035844318,3.3737393e-05,-0.0014908753,-0.0025557256,0.0013812401,-0.0028175076,0.0029602689,-0.003043441,-0.0064569814,0.0061227367,0.0017423506,0.0005567376
59,0.006523327,-0.0038091152,0.0023058215,-0.00040883035,-0.006747883,0.0047479575,0.001166997,-0.004873855,-0.005526401,-0.0065508327,0.006207068,0.0022240367,0.00474171
60,-0.018909784,-0.008886597,-0.010360603,0.008052167,0.014749892,0.009028289,0.010931157,-0.015866257,0.021879727,-0.0021924067,-0.0011877809,-0.0038840566,-0.0033537415
61,-0.0122336205,-0.0006930586,-0.0031489907,0.0067372974,0.009989431,-0.006022489,0.020278284,-0.023298016,0.008198147,0.0045258375,0.010123564,-0.010134611,-0.0043217726
62,0.0016426864,-0.00023382503,-0.00082260475,0.0011337412,-0.0015005561,0.00027207696,-0.00068759534,-0.00025758133,-0.000751287,-0.0041415147,0.003859,0.0013712128,0.000116246956
63,0.0010400319,-0.00064200925,-0.00014899351,0.00089167064,0.0002813308,-0.00080557,0.00023695608,-0.0010739886,-0.00036304293,-0.0015808211,0.0013229914,0.00060538563,0.00023605934
64,-0.003641517,-0.0041926256,-0.013810496,0.0066766343,-0.0047514047,0.0104564745,0.009423003,-0.0060207774,0.0026680294,-0.029113727,0.016742742,0.018343447,-0.0027797848
65,-0.0056388937,-0.0009311731,-0.017922902,0.014667896,0.0014598987,-0.0014406963,0.011385782,-0.018386517,0.017849272,-0.03547555,0.020453596,0.018641558,-0.0046622646
66,-0.00014785859,-0.0004758918,-0.00043284803,0.00042882073,-1.073163e-05,0.00012075313,0.0014044235,-0.0021224003,0.00027167713,-0.003402918,0.002011642,0.002161925,0.00019340642
67,0.00015510304,0.00023379608,0.0020381145,-0.0025773267,-0.0005167137,0.0038502794,0.0012161932,-0.0043709236,0.0014632872,-0.0071466393,0.007881111,-0.001062709,-0.001163571
68,0.00063357083,0.003857041,-0.008305234,0.0056358464,-0.0010397872,-0.008421026,0.0022512511,0.009190338,-0.0050019966,-0.0040572193,-0.0059723277,0.017472219,-0.0062426683
69,0.00038770796,-0.0005338325,-0.00016834086,0.00038955535,-0.0010399483,0.00018827233,0.0019397128,-0.002468739,-0.0001799963,-0.0036780015,0.0025258055,0.0020552652,0.0005825388


==> images/backprop/transformer/71467797/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.564868,0.0355796,0.37141037,0.30627906,0.52598655,0.45610502,0.49956432,0.49773479,0.51315266,0.53378546,0.49030244,0.5446825,0.17980672
1,0.30808115,0.1335811,0.18190235,0.16506763,0.27086666,0.22917663,0.23853943,0.25605428,0.2727636,0.28325206,0.27470708,0.2899684,0.22746739
2,0.6573988,0.012808724,0.41979355,0.29542124,0.6323663,0.54735255,0.60579246,0.6303397,0.64187807,0.6565449,0.6385533,0.6646764,0.3617101
3,0.6842314,0.03848307,0.66071665,0.5772124,0.65514606,0.5823538,0.6631127,0.7077879,0.7267383,0.7427815,0.72606343,0.7721761,0.5039917
4,0.53790706,0.004253727,0.5057804,0.44636357,0.5043569,0.4536793,0.5040221,0.52041763,0.5455356,0.5685498,0.53342867,0.5886694,0.24352607
5,0.60707766,0.018047394,0.31475592,0.21343246,0.57165986,0.50651366,0.53653765,0.5424422,0.5460808,0.5573727,0.5317525,0.5597128,0.23346236
6,0.39196905,0.025198944,0.23277606,0.16787088,0.35522658,0.30357856,0.31887054,0.3349481,0.3586844,0.37328398,0.35481638,0.3833544,0.1785447
7,0.61207163,0.005595713,0.4727395,0.3742236,0.5897592,0.5262904,0.575724,0.5912727,0.60835004,0.6242223,0.6037124,0.63321155,0.3007869
8,0.2310457,0.003265166,0.17407562,0.14782895,0.19540228,0.17197804,0.18692644,0.2075083,0.22905023,0.2394446,0.23727126,0.25630307,0.14253053
9,0.21882068,0.012985071,0.26915902,0.23953065,0.18955763,0.16870838,0.19460972,0.21810147,0.24790235,0.26291344,0.2715551,0.28752944,0.19782081
10,0.32051814,0.012263098,0.451623,0.3417704,0.3109349,0.28782308,0.33657297,0.37886655,0.42750585,0.45768425,0.46653154,0.487455,0.31052482
11,0.53838557,0.004684123,0.46571258,0.37319434,0.5189349,0.4629326,0.50940603,0.5338421,0.5586337,0.5815413,0.5672311,0.59881836,0.27602366
12,0.35460111,0.10863578,0.27641082,0.22133498,0.35684183,0.30963916,0.31860653,0.34060055,0.36597133,0.38186336,0.40484613,0.39995992,0.26186195
13,0.14658527,0.0020712193,0.15114073,0.10222441,0.11473124,0.09469311,0.098150775,0.114290565,0.1282224,0.13949305,0.13934061,0.153414,0.08508365
14,0.7206717,0.17747396,0.3546375,0.34676704,0.700269,0.64129305,0.6971016,0.7180502,0.7373116,0.7516826,0.741361,0.76332945,0.52146226
15,0.72977537,0.07261928,0.5449847,0.39643982,0.708687,0.6545065,0.73024505,0.768988,0.7918764,0.814232,0.7989893,0.83037674,0.5839185
16,0.5493365,0.004352542,0.6189112,0.53040946,0.546582,0.52163154,0.5727015,0.6005153,0.63416016,0.66221654,0.6490427,0.6866957,0.33502418
17,0.3517919,0.04025476,0.24655442,0.20549229,0.32877553,0.285688,0.28961855,0.30394632,0.32622933,0.34452266,0.35024777,0.3601859,0.224197
18,0.13991551,0.0047357175,0.26150897,0.22815308,0.12811229,0.12461928,0.1423043,0.16142467,0.18296745,0.19746454,0.20250484,0.21691781,0.12388324
19,0.1484355,0.01750963,0.19587077,0.16006486,0.1310659,0.120403446,0.12571771,0.14167449,0.17357066,0.19185162,0.1865217,0.20717381,0.08120043
20,0.2667234,0.0048151445,0.42452958,0.33107054,0.30335602,0.28278413,0.2960127,0.31828254,0.373413,0.3989533,0.41796252,0.4223395,0.15652895
21,0.25664872,0.018720852,0.3090995,0.23712239,0.25145707,0.23517697,0.23413731,0.25417054,0.31479856,0.33729094,0.3459113,0.34955695,0.16522849
22,0.22388035,0.030777035,0.16074029,0.12219175,0.19137995,0.16885741,0.15876687,0.17265134,0.22630702,0.2542991,0.24021174,0.26375207,0.11419315
23,0.1574763,0.0012525205,0.27403092,0.22253779,0.14527409,0.14301178,0.15329759,0.17193776,0.23520273,0.26901108,0.25362653,0.29111552,0.07300909
24,0.13786261,0.0014255494,0.27029422,0.2339623,0.12983347,0.12948428,0.14593238,0.16336353,0.214847,0.24343665,0.24345145,0.2660459,0.108957455
25,0.17214376,0.0014627316,0.31754756,0.25722545,0.15913011,0.15801066,0.1746428,0.19594425,0.27217102,0.3167726,0.302663,0.346744,0.09967904
26,0.14233387,0.0010826583,0.21988393,0.15163906,0.121410295,0.1126821,0.11498319,0.13484031,0.20276034,0.24138816,0.2301396,0.266354,0.06685747
27,0.16272809,0.0013638518,0.34953827,0.29456785,0.15317628,0.15576838,0.17686434,0.20109746,0.2724619,0.31891337,0.3100982,0.35005134,0.09796939
28,0.54837286,0.08228122,0.27711108,0.24489783,0.51880187,0.48211035,0.50310344,0.51039404,0.5637712,0.6024467,0.57588005,0.6172355,0.2950478
29,0.22351545,0.030418592,0.23360829,0.17903076,0.19483341,0.17981373,0.17611,0.20386568,0.30127186,0.34851432,0.333883,0.3705501,0.14365318
30,0.99935716,0.5868062,0.24926642,0.30058977,0.971124,0.92450327,0.96851075,0.9944919,0.99585223,1.0043775,0.99435437,0.995929,0.96245706
31,0.31428462,0.014197113,0.33854693,0.27215412,0.28777358,0.26584187,0.26330113,0.28553218,0.37558687,0.4274057,0.41512814,0.4521027,0.19109342
32,0.9015002,0.010441512,0.550727,0.4051506,0.8935783,0.83881414,0.8859876,0.88430583,0.8917458,0.9212809,0.8916751,0.9327351,0.37751186
33,0.77386814,0.003393042,0.54893917,0.35633957,0.76900375,0.73305553,0.7773336,0.7745435,0.7977991,0.8304354,0.79656917,0.8438418,0.32273963
34,0.59582937,0.027562968,0.40054157,0.33239856,0.57340616,0.5370464,0.5618963,0.56996894,0.60597354,0.6352772,0.6105079,0.6493303,0.29565376
35,0.14785054,0.0036072598,0.12883283,0.06892809,0.11456189,0.09933925,0.080319494,0.09524955,0.19298054,0.2561223,0.2431251,0.27103025,0.0567078
36,0.13149092,0.0027866221,0.19397648,0.11545842,0.10222792,0.09639819,0.07829338,0.10847092,0.26296082,0.35769942,0.34664762,0.39078987,0.09317488
37,0.61531675,0.017489422,0.22150457,0.16405034,0.5899169,0.5335654,0.5480845,0.54254955,0.55865324,0.5803622,0.55236876,0.57965183,0.22861701
38,0.35528755,0.0099561615,0.24609265,0.20319307,0.30067414,0.28129327,0.29047024,0.3052514,0.36030972,0.39784265,0.35761514,0.41738167,0.1699859
39,0.80628675,0.070858814,0.44538945,0.2858057,0.88745606,0.85118824,0.89974385,0.9128904,0.9186058,0.9262006,0.9669287,0.9297511,0.5482045
40,0.13247901,0.004458617,0.098961376,0.058958985,0.10020185,0.08147581,0.060346317,0.073384315,0.14927527,0.1930841,0.18530388,0.20583358,0.03728604
41,0.1281223,0.0024462948,0.18677568,0.10503399,0.10248216,0.094486065,0.077618636,0.1021341,0.2198986,0.293779,0.28096873,0.3226465,0.064031795
42,0.40645814,0.037196983,0.37562707,0.305301,0.39829108,0.37492213,0.38121742,0.39748847,0.43855748,0.46555513,0.46639034,0.48384017,0.2844282
43,0.17081004,0.024189811,0.19192678,0.12804806,0.14469664,0.13077532,0.12637454,0.15141396,0.22012947,0.26005673,0.26462108,0.29289398,0.10664888
44,0.16425453,0.016461007,0.24004963,0.15863824,0.136654,0.12784882,0.13573529,0.16070724,0.21867226,0.25644457,0.25304502,0.29349393,0.08577671
45,0.14948954,0.0013756355,0.2763977,0.17159031,0.12448148,0.118843496,0.14185181,0.16586009,0.2147268,0.25699383,0.26010674,0.30603978,0.06265823
46,0.19106415,0.0121945925,0.2524794,0.19787131,0.17301583,0.16337962,0.17502369,0.19004297,0.23076616,0.2560033,0.24896276,0.28004202,0.09343393
47,0.17817727,0.022376712,0.30093405,0.24166021,0.16200116,0.15745914,0.17517371,0.18821262,0.22395216,0.25219458,0.24605325,0.27808747,0.07936256
48,0.16374405,0.003437376,0.33049047,0.27239326,0.15098074,0.1492975,0.17392121,0.18958136,0.2221341,0.24669378,0.24221264,0.27475387,0.07786491
49,0.25388426,0.03138669,0.24984628,0.19527535,0.24804005,0.22558203,0.22798017,0.23779134,0.27554217,0.30388498,0.30528402,0.32455784,0.11687555
50,0.1626413,0.018405084,0.23962083,0.18599445,0.13980721,0.13019213,0.1416321,0.15910183,0.19344378,0.21440855,0.21065691,0.23517077,0.103077814
51,0.37418985,0.038061827,0.12850662,0.1181131,0.3423966,0.31122676,0.31585214,0.3313076,0.3626878,0.38080102,0.37025818,0.3916248,0.22380114
52,0.15325198,0.0014538777,0.2892125,0.23780748,0.14036243,0.1363372,0.15514152,0.16925453,0.20557792,0.23056932,0.22511053,0.25453097,0.06421299
53,0.16838957,0.0014760663,0.3066707,0.26307604,0.15182413,0.14606886,0.16589335,0.18508276,0.2209271,0.24307474,0.2410052,0.26753837,0.09406396
54,0.15575926,0.0016954115,0.2819344,0.23527059,0.14314236,0.13655804,0.15477553,0.16699794,0.20112367,0.22332329,0.21744065,0.24621724,0.064738326
55,0.67575186,0.0026570228,0.6530695,0.54529524,0.66468465,0.63387007,0.6906242,0.7019735,0.7240857,0.7498633,0.7068085,0.76750004,0.30571586
56,0.18100294,0.0014567858,0.24965918,0.21364729,0.14670752,0.12581024,0.13209757,0.1464283,0.17504832,0.19416374,0.19161923,0.21726175,0.076893345
57,0.3463967,0.0018638303,0.32877776,0.20605133,0.32865253,0.30272543,0.31233123,0.33004454,0.39446494,0.429202,0.41339445,0.4568275,0.13320746
58,0.5936904,0.0027577768,0.5701393,0.48837295,0.5734439,0.5330998,0.57554525,0.5896841,0.61478233,0.6412641,0.6044998,0.6580238,0.26641285
59,0.42547336,0.1227944,0.264378,0.24600987,0.402305,0.36209303,0.3768062,0.38453278,0.40911144,0.4287721,0.41332725,0.43996808,0.24028777
60,0.22623718,0.06942333,0.17573206,0.13099067,0.19161041,0.16300926,0.15924104,0.175454,0.20674084,0.2246133,0.21950674,0.23947579,0.12925999
61,0.40684676,0.004669302,0.3016528,0.20038344,0.38330963,0.34396625,0.35245243,0.358763,0.38644135,0.4049727,0.38930294,0.4151355,0.16188903
62,0.40700647,0.010456915,0.29874647,0.23231383,0.38480133,0.34518367,0.35964665,0.3751366,0.40924066,0.43127862,0.41378736,0.44924688,0.21174131
63,0.6688949,0.14114761,0.1573992,0.15808286,0.63655686,0.5641563,0.5994022,0.6121156,0.61563677,0.62642145,0.60807776,0.6295728,0.4083798
64,0.22190468,0.0019612883,0.20455885,0.1525965,0.17975326,0.14129755,0.134619,0.14833829,0.17761655,0.19422168,0.18699048,0.209996,0.063623026
65,0.17733268,0.001732206,0.17046751,0.13631092,0.14205241,0.110549524,0.10447139,0.12315215,0.14833087,0.16025871,0.15994996,0.17365517,0.08197906
66,0.3677828,0.0018212409,0.048839897,0.017375313,0.29849926,0.23466857,0.22143477,0.21380383,0.22186926,0.2326578,0.20284116,0.2309979,0.055581797
67,0.6052365,0.009535351,0.60747045,0.4621491,0.61289454,0.56635773,0.6503777,0.6907444,0.73126346,0.7620628,0.7452708,0.79247475,0.3729555
68,0.33071077,0.012740586,0.25202295,0.22395325,0.29917392,0.24483182,0.24491268,0.25531113,0.27843955,0.29043385,0.28762782,0.29687884,0.13598765
69,0.34858596,0.019314907,0.18741885,0.14415655,0.3154689,0.24902229,0.24620652,0.25547302,0.27697754,0.2894392,0.2875079,0.29349637,0.12041792


==> images/clouds/scl2.csv <==
id,index,bare soil,cloud cirrus,cloud high prob,cloud low prob,cloud med prob,cloud shadow,darkfeat,defect,vegetation,water,sum,cloud,cloudpercent
0,2016-01-03,,14883.0,232.0,588045.0,10105999.0,,,1.0,,840.0,10710000.0,10709159.0,99.9921475257
1,2016-01-13,12909.0,357487.0,6661.0,786996.0,9255638.0,23.0,17561.0,46333.0,32.0,226356.0,10709996.0,10406782.0,97.1688691574
2,2016-01-20,7.0,1788.0,3775.0,40396.0,68205.0,,,,,11115.0,125286.0,114164.0,91.1227112367
3,2016-01-21,30372.0,1582428.0,233444.0,3423958.0,1617953.0,25.0,,7687.0,11.0,3573779.0,10469657.0,6857783.0,65.5015059233
4,2016-01-28,,,59779.0,577109.0,9851584.0,1480.0,5655.0,853.0,,3592.0,10500052.0,10488472.0,99.8897148319
5,2016-02-12,27579.0,147.0,543582.0,772030.0,1082944.0,3880626.0,753257.0,778051.0,1140130.0,1731272.0,10709618.0,2398703.0,22.3976522785
6,2016-03-11,17924.0,18.0,30.0,859107.0,1148056.0,3949772.0,618459.0,417301.0,1154110.0,2340061.0,10504838.0,2007211.0,19.107491234
7,2016-03-20,5733.0,,46.0,1532714.0,5024420.0,965252.0,348585.0,200872.0,791147.0,1551037.0,10419806.0,6557180.0,62.9299624196
8,2016-03-23,5615.0,48783.0,19206.0,646530.0,7203516.0,638766.0,683427.0,232342.0,409654.0,822160.0,10709999.0,7918035.0,73.931239396
9,2016-04-03,,,2087250.0,2497111.0,3099497.0,1728778.0,1125.0,15307.0,694574.0,586358.0,10710000.0,7683858.0,71.7447058824
10,2016-04-13,1122.0,332.0,64589.0,1793951.0,7044328.0,599895.0,95497.0,69715.0,85522.0,955049.0,10710000.0,8903200.0,83.1297852474
11,2016-04-19,10727.0,983.0,676.0,569473.0,5567740.0,2134907.0,908606.0,130527.0,444086.0,694845.0,10462570.0,6138872.0,58.6746086287
12,2016-04-22,344.0,,3139811.0,3026953.0,304211.0,2774304.0,9961.0,19937.0,840860.0,593619.0,10710000.0,6470975.0,60.4199346405
13,2016-04-29,20151.0,21.0,36847.0,274388.0,647280.0,6548378.0,348496.0,126109.0,2195096.0,312914.0,10509680.0,958536.0,9.12050604776
14,2016-05-02,8348.0,30.0,1233088.0,660675.0,740089.0,5491390.0,417294.0,106895.0,1617747.0,434442.0,10709998.0,2633882.0,24.5927403535
15,2016-05-10,13061.0,,336746.0,67756.0,36738.0,7473883.0,9081.0,28527.0,2455213.0,106085.0,10527090.0,441240.0,4.19147171726
16,2016-05-22,16026.0,31.0,1270322.0,62400.0,34005.0,7138853.0,7295.0,29149.0,2053993.0,97884.0,10709958.0,1366758.0,12.7615626504
17,2016-05-29,4349.0,,1301858.0,1126921.0,667512.0,5705057.0,26072.0,32634.0,1396824.0,252410.0,10513637.0,3096291.0,29.4502368686
18,2016-06-08,,,15229.0,1653211.0,8698068.0,11986.0,,23.0,1380.0,100132.0,10480029.0,10366508.0,98.9167873486
19,2016-06-18,2169.0,11075.0,173958.0,1111890.0,4397116.0,3358605.0,86536.0,25149.0,503377.0,756677.0,10426552.0,5694039.0,54.6109490462
20,2016-06-28,2390.0,555.0,914551.0,1697146.0,2707580.0,3554241.0,139766.0,26596.0,599588.0,781186.0,10423599.0,5319832.0,51.0364222568
21,2016-07-02,11535.0,497.0,41.0,267665.0,963936.0,8136457.0,351358.0,59029.0,618124.0,301341.0,10709983.0,1232139.0,11.5045840876
22,2016-07-14,11926.0,10.0,4414.0,36610.0,22500.0,9141591.0,5648.0,26865.0,1148831.0,64892.0,10463287.0,63534.0,0.607208805417
23,2016-07-18,5070.0,77800.0,5292.0,855163.0,4440858.0,2910125.0,360699.0,74630.0,855737.0,900589.0,10485963.0,5379113.0,51.2982260189
24,2016-07-21,102.0,16.0,95138.0,1622399.0,3312337.0,3494168.0,75007.0,30320.0,755542.0,1324970.0,10709999.0,5029890.0,46.9644301554
25,2016-07-28,4713.0,18854.0,526585.0,1018373.0,5622427.0,1913978.0,274996.0,49374.0,646072.0,430239.0,10505611.0,7186239.0,68.4038177313
26,2016-07-30,4713.0,18854.0,526585.0,1018373.0,5622427.0,1913978.0,274996.0,49374.0,646072.0,430239.0,10505611.0,7186239.0,68.4038177313
27,2016-08-07,23934.0,35.0,27.0,180189.0,375794.0,6906898.0,308788.0,75485.0,2434581.0,214801.0,10520532.0,556045.0,5.28533157829
28,2016-08-17,16451.0,13.0,11.0,94028.0,149211.0,7351470.0,102533.0,46370.0,2607833.0,146158.0,10514078.0,243263.0,2.31368837096
29,2016-08-20,2333.0,,3575154.0,5068260.0,999917.0,773921.0,4036.0,6172.0,263572.0,16626.0,10709991.0,9643331.0,90.0405145065
30,2016-08-28,22120.0,7.0,2.0,34196.0,18195.0,7669846.0,5558.0,26074.0,2640109.0,98245.0,10514352.0,52400.0,0.498366423342
31,2016-08-31,5942.0,948.0,28.0,557798.0,2543333.0,4839592.0,582687.0,134954.0,1415595.0,629121.0,10709998.0,3102107.0,28.9645899094
32,2016-09-08,16293.0,7645.0,34.0,419949.0,2160220.0,4789263.0,1092438.0,179327.0,1408533.0,435345.0,10509047.0,2587848.0,24.6249540991
33,2016-09-12,16137.0,1903.0,65.0,270033.0,685319.0,6744633.0,368334.0,121680.0,2089246.0,412635.0,10709985.0,957320.0,8.93857461052
34,2016-09-18,3712.0,,816520.0,3092844.0,971585.0,4049008.0,22567.0,35843.0,1218854.0,268131.0,10479064.0,4880949.0,46.5781008686
35,2016-09-26,12914.0,,63202.0,38932.0,10649.0,7531693.0,12296.0,73770.0,2352909.0,314803.0,10411168.0,112783.0,1.08328863774
36,2016-09-29,15000.0,6.0,177.0,11911.0,5888.0,2821873.0,2209.0,28505.0,955273.0,48335.0,3889177.0,17982.0,0.462360031441
37,2016-10-09,7686.0,13582.0,89713.0,767591.0,1735198.0,2497609.0,903790.0,322581.0,679072.0,837113.0,7853935.0,2606084.0,33.1818890785
38,2016-10-18,13454.0,5.0,,22103.0,12938.0,2419831.0,44402.0,97419.0,1097834.0,181170.0,3889156.0,35046.0,0.901120963006
39,2016-10-28,27.0,,,912586.0,2669920.0,33932.0,7849.0,12775.0,6114.0,245997.0,3889200.0,3582506.0,92.11421372
40,2016-11-09,13287.0,9082.0,259.0,360909.0,2388013.0,185365.0,323084.0,150261.0,29463.0,429462.0,3889185.0,2758263.0,70.921362702
41,2016-11-15,71.0,,33882.0,1710472.0,5153081.0,13418.0,60387.0,72298.0,81.0,617382.0,7661072.0,6897435.0,90.0322435294
42,2016-11-18,2674.0,25985.0,1302.0,1056353.0,5231326.0,299298.0,287279.0,138827.0,29182.0,781773.0,7853999.0,6314966.0,80.4044665654
43,2016-11-28,44688.0,94.0,59565.0,427543.0,362331.0,2314141.0,1758435.0,1102082.0,191220.0,1593713.0,7853812.0,849533.0,10.8168237284
44,2016-12-06,,,,16076.0,3872358.0,,,79.0,,687.0,3889200.0,3888434.0,99.9803044328
45,2016-12-08,12278.0,85.0,533679.0,1199133.0,165588.0,762938.0,81308.0,588112.0,46452.0,499610.0,3889183.0,1898485.0,48.8144939438


==> images/clouds/train_rw15.csv <==
Step,clouds01_test2016clouds01_oa,clouds10_test2016clouds10_oa,clouds25_test2016clouds25_oa,clouds50_test2016clouds50_oa,clouds80_test2016_oa,cloudsall_test2016clouds01_oa,cloudsall_test2016clouds10_oa,cloudsall_test2016clouds25_oa,cloudsall_test2016clouds50_oa,cloudsall_test2016_oa,clouds01_test2016clouds01_xe,clouds10_test2016clouds10_xe,clouds25_test2016clouds25_xe,clouds50_test2016clouds50_xe,clouds80_test2016_xe,cloudsall_test2016clouds01_xe,cloudsall_test2016clouds10_xe,cloudsall_test2016clouds25_xe,cloudsall_test2016clouds50_xe,cloudsall_test2016_xe
8,,,,,,,,,,,,,,,,,,,,
64,,,,,,,,,,,,,,,,,,,,
4160,,,,,,,,,,,,,,,,,,,,
8256,,,,,,,,,,,,,,,,,,,,
12352,,,,,,,,,,,,,,,,,,,,
14016,,,,,,,,,,,,,,,,,,,,
16448,,,,,,,,,,,,,,,,,,,,
20544,,,,,,,,,,,,,,,,,,,,
24640,,,,,,,,,,,,,,,,,,,,
28736,,,,,,,,,,,,,,,,,,,,
32832,,,,,,,,,,,,,,,,,,,,
36928,,,,,,,,,,,,,,,,,,,,
41024,,,,,,,,,,,,,,,,,,,,
45120,,,,,,,,,,,,,,,,,,,,
49216,,,,,,,,,,,,,,,,,,,,
53312,,,,,0.606976791223,,,,,,,,,,1.64326299429,,,,,
57408,,,,,0.652222607533,,,,,,,,,,1.51927605073,,,,,
61504,,,,,0.674482929707,,,,,,,,,,1.43671460549,,,,,
65600,,,,,0.695819807053,,,,,,,,,,1.36303219398,,,,,
69696,,,,,0.717518202464,,,,,,,,,,1.28467430671,,,,,
73792,0.80851085186,0.826873107751,0.813944494724,0.821269098918,0.730813090007,0.740885730584,0.734808584054,0.744806257884,0.723718221982,0.669974553585,0.957801640034,0.921859717369,0.94249420166,0.92604338328,1.22127016385,1.24548774958,1.24404351711,1.24675914844,1.29160298109,1.48022259076
77888,0.819951899846,0.83206782341,0.828646365801,0.828594263395,0.743188273907,0.752253858248,0.751432681084,0.755278348923,0.739234725634,0.685378273328,0.906767674287,0.870389501254,0.873808324337,0.876902266343,1.16448233525,1.17871809403,1.17440645297,1.19196269115,1.22955812216,1.42209409078
81984,0.827025727431,0.84092750152,0.833111723264,0.832215627035,0.756422734261,0.755421833197,0.761921159426,0.764430586497,0.749519252777,0.698829909166,0.863630433877,0.820431419214,0.83245186011,0.839380784829,1.106414481,1.12995696863,1.12298748096,1.12742534479,1.17055052916,1.35355534156
86080,0.827468073368,0.843445865313,0.837591056029,0.837099901835,0.760675676664,0.764434750875,0.767246381442,0.776432232062,0.754702436924,0.70634816885,0.83138055404,0.783146985372,0.788718593121,0.796898980935,1.07660911481,1.08514947494,1.07960616748,1.07572564284,1.13347187042,1.30882653793
90176,0.828985118866,0.851197723548,0.844151155154,0.843976732095,0.765005318324,0.765152343114,0.777165842056,0.782972168922,0.756835440795,0.711671765645,0.805303398768,0.739355880022,0.748914233843,0.760069358349,1.04231024981,1.06399310827,1.03567913373,1.03482509057,1.0940102458,1.27423048417
94272,0.833143488566,0.856536257267,0.845552178224,0.848244504134,0.773000307878,0.765299411615,0.785863324006,0.795876737436,0.767199905713,0.730958616734,0.775815920035,0.704497522116,0.726748406887,0.727576907476,0.99966745774,1.03848076661,0.994948720932,0.97782304287,1.04461101691,1.20817414522
98368,0.836611600717,0.858815844854,0.848324553172,0.849394492308,0.780329891046,0.775847204526,0.785201609135,0.804374225934,0.777274982135,0.740761482716,0.756063147386,0.680338424444,0.699437367916,0.703312571843,0.959923279285,0.986680225531,0.972462415695,0.934552824497,0.998574781418,1.15637331009
102464,0.836892962456,0.858116281033,0.852955126762,0.849911848704,0.778233818213,0.780442941189,0.786988651752,0.812579627832,0.786609963576,0.747455557187,0.741260592143,0.667027737697,0.674871665239,0.688643821081,0.948556363583,0.958384839694,0.955831754208,0.897046943506,0.963157987595,1.11739131212
106560,0.843827954928,0.863224430879,0.858684428533,0.855099745591,0.782564131419,0.781833771865,0.790626021226,0.823973711332,0.793585685889,0.757089904944,0.707038072745,0.635268217325,0.646176892519,0.65801328222,0.918989316622,0.939235671361,0.927966562907,0.84883021911,0.928140938282,1.06455859741
110656,0.847534135977,0.864000463486,0.865370094776,0.860375769933,0.78210815986,0.786721503735,0.795509843032,0.826601676146,0.79828795592,0.761722322305,0.686697653929,0.614584583044,0.615465005239,0.636230403185,0.89886692365,0.913807789485,0.898397529125,0.827229106426,0.90123976469,1.03199315071
114752,0.84870809714,0.867279020945,0.864847397804,0.860626427333,0.784728773435,0.795496424039,0.805782532692,0.82643237114,0.804210166136,0.765428849061,0.669783687592,0.593528827031,0.602968196074,0.622149570783,0.884951305389,0.880018452803,0.853904342651,0.810268878937,0.873943761985,1.00741154353
118848,0.849403166771,0.869371477763,0.866705779235,0.86545287768,0.791651328405,0.795098793507,0.812570393085,0.83591889143,0.807759845257,0.775280888875,0.656341922283,0.577206631502,0.589934047063,0.60283763806,0.86011339426,0.871333440145,0.824370904764,0.769869852066,0.853948259354,0.967273016771
122944,0.849877548218,0.872048735619,0.873546719551,0.870087353388,0.793639032046,0.795899633567,0.819146009286,0.840657850107,0.810868914922,0.787097887198,0.639940595627,0.562507971128,0.563205530246,0.580508136749,0.847488856316,0.859627751509,0.799566237132,0.742097461224,0.828162360191,0.922687486808
127040,0.854011019071,0.871543598175,0.875625638167,0.871183693409,0.799147701263,0.800635433197,0.823716684182,0.842549562454,0.81796298027,0.795637186368,0.61724186937,0.553986654679,0.551046379407,0.568334507942,0.823250166575,0.838458637396,0.77298566103,0.722021277746,0.79418472449,0.88073532184
131136,0.86221430699,0.870644068718,0.874774205685,0.869533777237,0.800643718243,0.810946524143,0.831288182735,0.84025841554,0.821646281083,0.803974966208,0.591603038708,0.552030450106,0.551302774747,0.56792790095,0.809743734201,0.809787960847,0.74255802234,0.71346129179,0.772358381748,0.850197474162
135232,0.862455443541,0.870781417688,0.876632225513,0.870067874591,0.80544064045,0.809363071124,0.832390840848,0.847272749742,0.828444099426,0.807646481196,0.587635737658,0.547287259499,0.545353021224,0.554975261291,0.78830918471,0.814480026563,0.727044041951,0.690817860762,0.745633586248,0.82762863636
139328,0.86423920393,0.872578704357,0.876457234224,0.875447241465,0.807713695367,0.807655052344,0.834524957339,0.850505284468,0.830626598994,0.805120972792,0.572533392906,0.53474984169,0.537692757448,0.535810643435,0.773485803604,0.809808623791,0.709199150403,0.668530762196,0.731114502748,0.820869330565
143424,0.86691532135,0.870523512363,0.881023542086,0.879318737984,0.810413169861,0.810629614194,0.837500321865,0.848988091946,0.829978577296,0.804739451408,0.557017650207,0.529012121757,0.522125828266,0.515494894981,0.757116059462,0.797376040618,0.691588977973,0.667179552714,0.730866654714,0.817867541313
147520,0.871031888326,0.875357357661,0.886778378487,0.880003098647,0.819087219238,0.809602236748,0.842145705223,0.851012102763,0.832461329301,0.813686088721,0.545419198275,0.511207981904,0.50450343887,0.506297765176,0.723484746615,0.800524580479,0.672112723192,0.658485301336,0.71428223451,0.783970073859
151616,0.874814323584,0.874649480979,0.88727910916,0.879747656981,0.819098977248,0.81431170702,0.844811968009,0.858386250337,0.835812985897,0.823153670629,0.529595067104,0.510092399518,0.498085655769,0.496327636639,0.718179297447,0.777586781979,0.659894998868,0.63057303826,0.698267400265,0.748222438494
155712,0.873495435715,0.876223313808,0.890479354064,0.882776141167,0.825285498301,0.822135317326,0.849670489629,0.860803763072,0.842618147532,0.82658444643,0.530732188622,0.498806925615,0.484197072188,0.479359440009,0.694883668423,0.749319171906,0.638669439157,0.616335225105,0.674746024609,0.72578724424
159808,0.875005916754,0.879826331139,0.893142545223,0.883178540071,0.827376727263,0.820056080818,0.855254793167,0.861674118042,0.842364418507,0.82657289505,0.521525863806,0.482802069187,0.47249939243,0.477661341429,0.679673095544,0.751317703724,0.617492059867,0.608498748144,0.664715743065,0.716183267037
163904,0.879740317663,0.883868567149,0.890027801196,0.885685141881,0.83471669356,0.816584503651,0.861094446977,0.861180659135,0.841859042645,0.829949096839,0.505888080597,0.466378359,0.474916879336,0.465395528078,0.655422385534,0.750330972672,0.593032054106,0.608755429586,0.660188551744,0.701293538014
168000,0.876047809919,0.886105509599,0.889598170916,0.881256151199,0.8362591664,0.818279016018,0.863091643651,0.86255436341,0.846352799733,0.832143179576,0.514644002914,0.459646139542,0.471106704076,0.478562184175,0.653617485364,0.739807697137,0.587465035915,0.601638861497,0.641865813732,0.693090051413
172096,0.875027410189,0.890637294451,0.888345595201,0.883328553041,0.837235263983,0.820621097088,0.86033299764,0.859165982405,0.848033249378,0.838452808062,0.521035269896,0.44642599225,0.471698429187,0.470122102896,0.64681763649,0.726805984974,0.596660677592,0.602866474787,0.632309393088,0.67176639835
176192,0.875077720483,0.889831646283,0.892813519637,0.885696585973,0.842312852542,0.819338619709,0.85827798446,0.86252976656,0.84929759105,0.843504472574,0.519595003128,0.442811959982,0.457673879464,0.462654429674,0.622018349171,0.728981200854,0.599594763915,0.585884042581,0.622846225897,0.649366138379
180288,0.874493594964,0.888865323861,0.891772333781,0.887327194214,0.842842765649,0.819628620148,0.859310968717,0.862539696693,0.854924662908,0.840650780996,0.518140552441,0.441573731105,0.45787768364,0.456061643362,0.610972348849,0.724080268542,0.592429872354,0.579303912322,0.599412385623,0.655934570233
184384,0.875487609704,0.887389127413,0.891359508038,0.891530001163,0.849387836456,0.817393712203,0.858526881536,0.866063102086,0.856318950653,0.839727743467,0.521220356226,0.443057487408,0.454692192872,0.443924393257,0.583877982696,0.724775179227,0.589474284649,0.564450355371,0.592397816976,0.658809512854
188480,0.873900556564,0.886628651619,0.890675695737,0.891283758481,0.847964584827,0.816478252411,0.857095078627,0.865714669228,0.855397323767,0.841554927826,0.52444760402,0.440880453587,0.450622032086,0.441996242603,0.585451410214,0.725280074279,0.599268575509,0.559812140465,0.593155686061,0.649019807577
192576,0.871476972103,0.891273868084,0.894858459632,0.896093595028,0.848245429993,0.813575685024,0.85707770586,0.870377294223,0.854726513227,0.843847314517,0.52989897728,0.425774631898,0.435617653529,0.426010429859,0.579452790817,0.730342257023,0.596176791191,0.545568970839,0.587483553092,0.633285870155
196672,0.874783821901,0.889750754833,0.89592902263,0.897313876947,0.845364324252,0.818830084801,0.860757780075,0.869631977876,0.856100594997,0.847202110291,0.514905629555,0.429170880715,0.429633678993,0.418001594146,0.583503053586,0.711237192154,0.585548228025,0.540862075488,0.580070114136,0.627295039097
200768,0.871538237731,0.89100553592,0.896724764506,0.897409113248,0.845198627313,0.822737773259,0.857327282429,0.872297505538,0.857894412676,0.85389534235,0.523513805866,0.424774501721,0.424417708317,0.417169513305,0.577940919002,0.69681451718,0.589686153332,0.52951764067,0.569665795565,0.603127211332
204864,0.870856022835,0.892994578679,0.8972595493,0.897430237134,0.846397813161,0.821193583806,0.859472664197,0.872858615716,0.864896055063,0.856458202998,0.521213495731,0.418247971932,0.417536171277,0.416419059038,0.575389363368,0.702487635612,0.582518651088,0.524093157053,0.545970668395,0.594192391634
208960,0.869200591246,0.892022021612,0.893905254205,0.899508217971,0.845152783394,0.825245976448,0.854675694307,0.875713749727,0.869576060772,0.857539439201,0.522840877374,0.418416450421,0.420895491044,0.410373137395,0.575136218468,0.685792060693,0.597108227015,0.50895717144,0.530483853817,0.586813938618
213056,0.869386307398,0.893788731098,0.894980140527,0.899106967449,0.851812704404,0.824687894185,0.848031703631,0.877125863234,0.871471170584,0.855245999495,0.520962977409,0.41218239665,0.415638166666,0.41115958492,0.550834230582,0.683784488837,0.624087284009,0.499667908748,0.518795645237,0.589733624458
217152,0.867534764608,0.893964866797,0.896787985166,0.896673007806,0.851713772615,0.824270204703,0.844379091263,0.874133280913,0.870156137149,0.853703963757,0.521854142348,0.410303920507,0.409718432029,0.418019672235,0.549488955736,0.6848563989,0.626300491889,0.50884385705,0.522049733003,0.596010718743
221248,0.86769298315,0.889512372017,0.898330076536,0.899775985877,0.85411353906,0.825349346797,0.841156431039,0.871747573217,0.872844401995,0.850213054816,0.520426948865,0.425941465298,0.402573146423,0.405500940482,0.5420541207,0.679741354783,0.639636391401,0.517142166694,0.513574761152,0.599717483918
225344,0.868082269033,0.891122647127,0.902419912815,0.900982495149,0.856311643124,0.829062314828,0.839277756214,0.876685392857,0.8750106136,0.854502117634,0.515326996644,0.422890377045,0.390341415008,0.40097664992,0.532899494966,0.669902185599,0.641404185692,0.498780055841,0.499765660365,0.586339660486
229440,0.866038354238,0.891602241993,0.90518296957,0.905160677433,0.858830924829,0.827250361443,0.839408580462,0.879574843248,0.873745973905,0.85584059159,0.519073196252,0.416539812088,0.381386681398,0.381129537026,0.519230641921,0.669462653001,0.633564887444,0.488044673204,0.499514553944,0.577766617139
233536,0.869156150023,0.890613420804,0.903250022729,0.906333108743,0.861824886004,0.824971350034,0.842878715197,0.881800500552,0.874938249588,0.8530214866,0.506857315699,0.419123393297,0.383859264851,0.373579617341,0.5106595397,0.674676454067,0.614302744468,0.47961020271,0.49004013141,0.581113255024
237632,0.871701304118,0.891865241528,0.903741582235,0.906660811106,0.859534716606,0.827710664272,0.842907826106,0.878719782829,0.878181556861,0.8526085337,0.500915606817,0.415508417288,0.383252189557,0.372639308373,0.519021077951,0.659637963772,0.612252622843,0.487361250321,0.478335454067,0.580862961213
241728,0.87399717172,0.893125800292,0.904123075803,0.909243575732,0.860258964698,0.832087449233,0.844516678651,0.875457700094,0.873765655359,0.854773167769,0.492533248663,0.410588608185,0.380794970194,0.361431827148,0.51656037569,0.644515734911,0.601740676165,0.49409344395,0.482974213362,0.568330476681
245824,0.877865930398,0.895548331738,0.904631066322,0.908038437366,0.858392504851,0.839795827866,0.846237504482,0.8710916996,0.874859678745,0.857017087936,0.475465146701,0.400376202663,0.374970493714,0.360533213615,0.521507475773,0.62323217392,0.591463736693,0.502638230721,0.475542428096,0.559030896425
249920,0.881824159622,0.899391543865,0.906129769484,0.909187495708,0.864872789383,0.839248251915,0.85143490235,0.874136137962,0.873984316985,0.856032196681,0.463080008825,0.390642507871,0.3727328221,0.357714178165,0.499018428723,0.618582495054,0.566685084502,0.498017650843,0.475011410316,0.558719485998
254016,0.885396440824,0.899527446429,0.905379410585,0.910191345215,0.866905049483,0.839462073644,0.850741302967,0.873333477974,0.873123856386,0.854905502001,0.448405798276,0.388009488583,0.373635409276,0.348928368092,0.491715772947,0.619357216358,0.566467698415,0.495166281859,0.478303915262,0.55941859285
258112,0.885135380427,0.906118027369,0.90491339763,0.910262489319,0.870104487737,0.839514819781,0.850431104501,0.872737276554,0.874305025736,0.855353065332,0.450367967288,0.36521072487,0.37210911115,0.349860574802,0.479467155536,0.614777251085,0.560942449172,0.50074091355,0.473425589005,0.552739562591
262208,0.887950487932,0.902543620269,0.905991391341,0.91014456749,0.87346599102,0.837149588267,0.852530252934,0.870131762822,0.875892110666,0.857355046272,0.440602735678,0.378669817249,0.370967157682,0.342884274324,0.471314207713,0.624443801244,0.555916374922,0.506955923637,0.465586503347,0.54581267039
266304,0.889649105072,0.904017269611,0.904608639081,0.911770192782,0.871099881331,0.838196106752,0.853080670039,0.872023403645,0.873152852058,0.858739654223,0.436786729097,0.373630000154,0.376587369045,0.340204226971,0.468621214231,0.616619153817,0.556873116891,0.500015676022,0.473091153304,0.537258986632
270400,0.892431549231,0.904806359609,0.907548248768,0.913228122393,0.872916074594,0.838936750094,0.858492986361,0.869918803374,0.874254222711,0.859546061357,0.427775265773,0.372126494845,0.368884416421,0.33307749629,0.464374605815,0.608206895987,0.540657677253,0.508204648892,0.466683441401,0.533015366395
274496,0.894718583425,0.903004050255,0.909380149841,0.915518057346,0.871439258258,0.838048883279,0.866156419118,0.867060470581,0.878576318423,0.865446297328,0.418872541189,0.374502687653,0.364046297471,0.32977236708,0.467279998461,0.614159409205,0.505076950788,0.51231576403,0.459819910924,0.515286326408
278592,0.896726195017,0.903839170933,0.910284690062,0.918360610803,0.870510196686,0.834355552991,0.871975771586,0.869716922442,0.881571467717,0.864804212252,0.413730249802,0.371573262413,0.360873750846,0.320605611801,0.472743479411,0.621770095825,0.493544199069,0.498090569178,0.44717215697,0.509651490053
282688,0.894147797426,0.907696874936,0.906972559293,0.916420610746,0.869670581818,0.835648441315,0.872129563491,0.875011487802,0.88590657711,0.867620678743,0.422312446435,0.356810070078,0.367630285025,0.322637623549,0.474533341328,0.616251615683,0.486390521129,0.476921967665,0.432784245412,0.498766096433
286784,0.896537665526,0.908717707793,0.905446104209,0.917539536953,0.870292870204,0.835210637252,0.873913764954,0.871652022998,0.886450974147,0.867162533601,0.414969778061,0.35110736986,0.371804581086,0.318032141527,0.47364157637,0.613374300798,0.479878733555,0.480593051513,0.429753923416,0.498446512222
290880,0.901941645145,0.909312339624,0.903905892372,0.915736444791,0.871528053284,0.836557555199,0.877271632353,0.869620148341,0.88664684693,0.868142962456,0.399386874835,0.347795344392,0.376129273574,0.320967582862,0.47047663331,0.611614731948,0.468017931779,0.482109344006,0.432660981019,0.493873723348
294976,0.900866075357,0.910874414444,0.909037546317,0.912539831797,0.871228682995,0.839007075628,0.873108522097,0.871067857742,0.885163203875,0.870523512363,0.40024224321,0.33774827222,0.359914678335,0.331821568807,0.468256048361,0.601747028033,0.482508075237,0.478382029136,0.435539875428,0.488713916143
299072,0.899928351243,0.911725219091,0.907816974322,0.912130602201,0.874419804414,0.840866096814,0.87289438645,0.877770702044,0.87858487765,0.869424390793,0.398497819901,0.334148193399,0.358079870542,0.330802806218,0.4573640426,0.599299367269,0.481648997466,0.456017897526,0.453653987249,0.49599643747
303168,0.897199523449,0.911701126893,0.910164197286,0.912711675962,0.87607237498,0.839991366863,0.874457248052,0.880542516708,0.883720095952,0.873087199529,0.404877535502,0.33423871696,0.347608884176,0.328150950869,0.452001519998,0.600351685286,0.479530229171,0.447689018647,0.441745676597,0.481725744406
307264,0.895074327787,0.910600936413,0.911039201419,0.912443772952,0.876501627763,0.836513698101,0.875574946404,0.883095069726,0.882723645369,0.875533982118,0.412028280894,0.334207498034,0.343016060193,0.327470905582,0.449789822102,0.609284500281,0.478665127357,0.44323391517,0.446271864573,0.471447587013
311360,0.894083940983,0.908865245183,0.909123841921,0.911221118768,0.873307605584,0.839096796513,0.877297830582,0.881844508648,0.885200560093,0.876307344437,0.411230923732,0.333772101998,0.343775516748,0.332074273626,0.458541580041,0.59919770956,0.473257984718,0.438836054007,0.441837356488,0.471373528242
315456,0.891249414285,0.910401391983,0.910151855151,0.908037749926,0.872679861387,0.841807560126,0.877784689267,0.882980668545,0.890458504359,0.87616853714,0.415107436975,0.329695728421,0.341299519936,0.340145718058,0.460471441348,0.586730893453,0.471432244778,0.438311998049,0.424401013056,0.472011226416
319552,0.891078404586,0.906763907274,0.909653365612,0.909754943848,0.87185044686,0.843611335754,0.878846494357,0.887930210431,0.892409129937,0.877587278684,0.414969660838,0.338649622599,0.341629467408,0.333282549183,0.461509140333,0.581699049473,0.470477360487,0.418982950846,0.416430580616,0.46565049688
323648,0.893964672089,0.910821429888,0.911178060373,0.911759475867,0.8743333896,0.844207473596,0.880658618609,0.889737101396,0.892846675714,0.877207092444,0.403613841534,0.322244385878,0.331079483032,0.333452559511,0.452879478534,0.571661329269,0.46280897061,0.411630866925,0.415642329057,0.464245406787
327744,0.890674595038,0.907583192984,0.910667729378,0.911492486795,0.875373832385,0.845019789537,0.878526075681,0.88881478707,0.897522457441,0.877182312806,0.407252311707,0.331311094761,0.329651598136,0.327901100119,0.455581925313,0.569841623306,0.466611568133,0.414665053288,0.401879787445,0.461852055788
331840,0.888042990367,0.906238516172,0.911604940891,0.910557583968,0.872772308191,0.845343009631,0.879439326127,0.887864589691,0.895949268341,0.874175906181,0.409959079822,0.336255764961,0.32779892087,0.330877038836,0.465735310316,0.563902658224,0.45865449508,0.413774091005,0.407265261809,0.483450086912
335936,0.887758557002,0.906344175339,0.909563891093,0.911485783259,0.875905628999,0.847228435675,0.879959523678,0.890190327168,0.895333135128,0.873115980625,0.408011140426,0.333766235908,0.332347494364,0.329049858451,0.457667595148,0.552582158645,0.459159402053,0.410997899373,0.407652022441,0.487564466397
340032,0.890911308924,0.908426817258,0.906884213289,0.91223946015,0.876126086712,0.850239833196,0.881320973237,0.892312844594,0.895358463128,0.875164055824,0.396808942159,0.330221539736,0.337214416265,0.330143758655,0.451646780968,0.541162254413,0.454392613967,0.403255403042,0.406201672554,0.484830053647
344128,0.895080196857,0.91101483504,0.909210419655,0.914596776168,0.877357494831,0.848160986106,0.88475814263,0.891356647015,0.891534133752,0.874308391412,0.37846288681,0.325164725383,0.329675644636,0.322876574596,0.446965308984,0.548634221156,0.447703681389,0.406992292404,0.419732987881,0.489453788598
348224,0.89240035216,0.909930380185,0.912786678473,0.910757986705,0.871689943473,0.850756132603,0.884388256073,0.894259925683,0.893050249418,0.869497036934,0.386924642324,0.328415528933,0.317701130112,0.330428930124,0.46319697698,0.544805524747,0.448018387953,0.404252805312,0.41304606994,0.500716624657
352320,0.891040694714,0.909221259753,0.915126955509,0.910263804595,0.873426616192,0.852041494846,0.881887078285,0.896059978008,0.895262161891,0.87008720239,0.387712281942,0.334557284911,0.310916653275,0.334078470866,0.457501931985,0.541337194045,0.457724495729,0.401813246806,0.401436219613,0.498575339715
356416,0.893231848876,0.910077591737,0.914007572333,0.91082101663,0.872522672017,0.849107587337,0.886429941654,0.897250278791,0.896477838357,0.86817822059,0.381486397982,0.33537898461,0.314106576641,0.333828278383,0.460068549712,0.546198012431,0.440179564555,0.400117204587,0.398181696733,0.50210900108
360512,0.891563983758,0.909505991141,0.915500299136,0.908483739694,0.869390130043,0.847243261337,0.887068589528,0.892780971527,0.902308213711,0.86832558314,0.386221200228,0.334781082471,0.308672029773,0.339855686824,0.471131958564,0.549937651555,0.438064167897,0.409575609366,0.378239550193,0.490789836645
364608,0.893722176552,0.910982696215,0.916196350257,0.904129799207,0.871057303747,0.847431433201,0.884563048681,0.891358407338,0.900243918101,0.864941239357,0.383697015047,0.328581798077,0.305635528763,0.350488935908,0.465132429202,0.549014459054,0.440999907255,0.408524513245,0.38242431283,0.49893561999
368704,0.894624094168,0.91291872263,0.917186292013,0.90343782107,0.867815923691,0.846934767564,0.885811257362,0.892239840825,0.898656602701,0.866182700793,0.376057652632,0.325899593035,0.305032115181,0.352024852236,0.473079802593,0.546655450265,0.438381290436,0.406260603666,0.384840774536,0.494855348269
372800,0.893997804324,0.914694245656,0.920868865649,0.905202416579,0.870790521304,0.848104075591,0.883577509721,0.891880031427,0.899942334493,0.867244577408,0.378981735309,0.321848738194,0.296172717214,0.342481214801,0.465713447332,0.54407804211,0.441754923264,0.407121578852,0.375512266159,0.49042639335
376896,0.892353041967,0.914767877261,0.918897755941,0.905629535516,0.870109728972,0.842042056719,0.883185358842,0.891997627417,0.898553049564,0.870903042952,0.390923396746,0.319884850581,0.300038112203,0.339915228883,0.468793767691,0.562122696638,0.442979709307,0.405468932788,0.377045341333,0.481697928905
380992,0.890736250083,0.917248531183,0.919524625937,0.905618886153,0.871556552251,0.840093596776,0.882822521528,0.89004894495,0.89814221859,0.871981060505,0.39565740029,0.313852572441,0.297603298227,0.339456017812,0.464184661706,0.564140882095,0.442329965035,0.411885756254,0.377306940158,0.477334874868
385088,0.890001344681,0.916718109449,0.917243003845,0.902703022957,0.867572069168,0.837550008297,0.884809565544,0.885818795363,0.896032238007,0.874733710289,0.396715674798,0.318572036425,0.303951536616,0.344951423009,0.477382906278,0.574715071917,0.436723136902,0.425857241948,0.377049469948,0.470604799191
389184,0.893193793297,0.915205665429,0.921583064397,0.902175362905,0.86942221721,0.840196232001,0.887265960375,0.888179087639,0.892726496855,0.877670081457,0.393767811855,0.328440304597,0.291207149625,0.346333954732,0.469871350129,0.568045336008,0.428208706776,0.414336927732,0.384771295389,0.464366743962
393280,0.895943601926,0.916797192891,0.919060266018,0.901570145289,0.872885537148,0.840910287698,0.889872054259,0.89171624581,0.894528321425,0.881911349297,0.391011921565,0.32050459981,0.297670476635,0.34573572278,0.460533801715,0.572253990173,0.421662880977,0.401489518086,0.381727343798,0.442792044083
397376,0.894189560413,0.917638011773,0.9183349967,0.902804426352,0.871975282828,0.843207140764,0.886449790001,0.891858307521,0.8975593249,0.882797304789,0.396314237515,0.320089137554,0.306665689747,0.338265476624,0.459840466579,0.563516050577,0.428546498219,0.399490231276,0.370243283113,0.4382985274
401472,0.89486584266,0.917433007558,0.922160812219,0.901019020875,0.87336717844,0.843761761983,0.884145013491,0.889078636964,0.893090093136,0.879204980532,0.393365784486,0.318870478868,0.296182415883,0.339434220393,0.456804293394,0.564381851753,0.431961520513,0.410544764996,0.383925131957,0.453393799067
405568,0.891206137339,0.914734880129,0.923198707898,0.896570177873,0.874299152692,0.846475625038,0.881256306171,0.887408447266,0.891357998053,0.881094789505,0.402026621501,0.324560717742,0.294609560569,0.361583158374,0.451263336341,0.558440432946,0.434122385581,0.411277373632,0.383147933086,0.446149114768
409664,0.891336862246,0.916423491637,0.919891206423,0.900990494092,0.879114337762,0.847784459591,0.8857376496,0.886497338613,0.892257054647,0.884422997634,0.40027556022,0.319994318485,0.305615533392,0.352374765277,0.433518598477,0.554912161827,0.41887545685,0.405970187982,0.381055120627,0.437324011326
413760,0.891338181496,0.915614565214,0.916991845767,0.903451303641,0.877064243952,0.849330457052,0.884784094493,0.883194041252,0.894550188382,0.885513460636,0.401528656483,0.320169911782,0.309916817149,0.344857230783,0.437750587861,0.549314379692,0.421944128474,0.411840055386,0.373391209046,0.434497906764
417856,0.88868008852,0.914080198606,0.91542220513,0.906201914946,0.879445421696,0.847926274935,0.882195222378,0.881928678354,0.894034194946,0.88912529548,0.413379027446,0.325982437531,0.315503073732,0.33321351707,0.431260277828,0.552224489053,0.432132018606,0.415520350138,0.369869546096,0.423240228494
421952,0.887046412627,0.915319569906,0.916006759803,0.911272839705,0.882504645983,0.848326098919,0.881832782427,0.883875425657,0.894402356942,0.890873499711,0.41686929067,0.325979616245,0.312383194764,0.318299187223,0.422870546579,0.547445571423,0.432060036063,0.411791284879,0.367487037182,0.419797519843
426048,0.887100291252,0.914962395032,0.91596010526,0.914352575938,0.883674267928,0.848134903113,0.881630301476,0.888292249044,0.895136757692,0.892461542288,0.411165638765,0.32918727994,0.314161672195,0.309828508894,0.418496427933,0.550823060671,0.438163553675,0.402403128147,0.364786901077,0.417307724555
430144,0.889382763704,0.911081771056,0.916650768121,0.912923502922,0.88891424338,0.849163564046,0.882613960902,0.88923150301,0.899506254991,0.89109064738,0.406165468693,0.338762754202,0.313026519616,0.315528230866,0.403950258096,0.543935503562,0.429845107595,0.397942457596,0.352829909325,0.41802119414
434240,0.890806730588,0.909341108799,0.916493872801,0.910746145248,0.885335977872,0.848829730352,0.881813935439,0.886718416214,0.896883606911,0.889760673046,0.402742240826,0.345961918434,0.312399401267,0.324096301198,0.411571874221,0.547589526574,0.431633364161,0.409723178546,0.363839807113,0.419537401199
438336,0.894322856267,0.907252983252,0.917669463158,0.911809035142,0.888115942478,0.85458988746,0.880536325773,0.889017697175,0.897455235322,0.888569112619,0.389058456818,0.353929042816,0.306575827797,0.323949673772,0.40134596626,0.53077143232,0.434634581208,0.400420701504,0.361874186993,0.41817403237
442432,0.895910835266,0.906502215068,0.917940294743,0.912205898762,0.889846817652,0.8534613808,0.880419294039,0.890920317173,0.897037037214,0.887850721677,0.383936534325,0.354677846034,0.30418737034,0.320594113072,0.397572819392,0.536533715328,0.436139000456,0.393768942356,0.363775509596,0.418596845865
446528,0.896730760733,0.907673323154,0.919562256336,0.913538690408,0.890173439185,0.861474434535,0.878578046958,0.893898618221,0.897626948357,0.885724031925,0.381604329745,0.346318199237,0.298250949383,0.317569529017,0.39577660958,0.512331936757,0.442629632354,0.383700672785,0.36231426398,0.425875250498
450624,0.897020641963,0.909026777744,0.918704815706,0.915329007308,0.890787100792,0.86087941726,0.879295611382,0.892616864045,0.896440533797,0.886654098829,0.377997388442,0.334776139259,0.29935554266,0.316189421217,0.392793760697,0.511412221193,0.433933237195,0.387697134415,0.363310863574,0.420693256458
454720,0.896036760012,0.909363547961,0.919828367233,0.916787695885,0.893248391151,0.860973532995,0.874868516127,0.890572293599,0.896944479148,0.881886525949,0.377924996614,0.336933191617,0.29451691707,0.312819877267,0.380300998688,0.509351746241,0.450017006199,0.398693915208,0.357562047243,0.43667884469
458816,0.899593023459,0.908750458558,0.920214517911,0.913980213801,0.89357945919,0.85773045222,0.87926008304,0.892414045334,0.895054646333,0.883220473925,0.367012429237,0.336667666833,0.289817202091,0.317690514525,0.379313139121,0.525795183579,0.438128166397,0.3924083968,0.365997395913,0.430318647623
462912,0.898933541775,0.908041588465,0.920014250278,0.91471931537,0.893631199996,0.859534116586,0.881705391407,0.893154724439,0.896947987874,0.888572041194,0.368718228738,0.338494628668,0.289373097817,0.317647853494,0.37706934611,0.52035244902,0.431743177772,0.38732427756,0.359665129582,0.408402651548
467008,0.900270954768,0.909799639384,0.921744032701,0.915908388297,0.893664435546,0.85741263628,0.884716018041,0.893193574746,0.900416449706,0.889434166749,0.365139732758,0.333925259113,0.282560749849,0.306387985746,0.377712692817,0.520465379953,0.424998906255,0.393010145426,0.348906950156,0.404887241125
471104,0.901530754566,0.910528894265,0.92311047713,0.913885160287,0.89383888642,0.856111204624,0.881945161025,0.894183719158,0.899862408638,0.891456663609,0.359823149443,0.331486221155,0.278610344728,0.309055655201,0.375289309025,0.522875501712,0.433860586087,0.390724684795,0.350002932549,0.398772315184
475200,0.899753681819,0.911413304011,0.925160241127,0.912437689304,0.895988512039,0.855709683895,0.884250156085,0.893341620763,0.895895854632,0.891501728694,0.362833966811,0.327467962106,0.274199481805,0.312050562104,0.37058125933,0.523022037745,0.424777142207,0.397442126274,0.363401750724,0.398748910427
479296,0.899918246269,0.914960706234,0.922836522261,0.910077973207,0.896789503098,0.860729205608,0.886522444089,0.894356369972,0.896107618014,0.888606258233,0.356883990765,0.312379580736,0.282040677468,0.317033532262,0.367818778753,0.511459445953,0.422025374571,0.388495210807,0.36872796615,0.413256595532
483392,0.902423417568,0.9146884799,0.920206554731,0.907106041908,0.89523537159,0.856164062023,0.886916303635,0.896321503321,0.896470546722,0.891153518359,0.347552057107,0.311894017458,0.292761610945,0.328046946724,0.372231529156,0.526172653834,0.415245232979,0.3805728664,0.36792545716,0.40666680932
487488,0.904398790995,0.916134464741,0.919222982725,0.905529646079,0.889351737499,0.856014231841,0.888037534555,0.896966385841,0.896893099944,0.892008638382,0.343294815222,0.30632035931,0.290463762482,0.330156223973,0.390281349421,0.520582145452,0.414823712905,0.378181154529,0.367888017495,0.404246471326
491584,0.901260642211,0.918417334557,0.917204793294,0.907216417789,0.888441173236,0.854908315341,0.886944838365,0.897876954079,0.894493798415,0.890372363726,0.355056518316,0.303336634239,0.294799265265,0.325559698542,0.394610913595,0.527676928043,0.417666975657,0.373703828454,0.374947953224,0.408593835433
495680,0.899795019627,0.918903021018,0.916117596626,0.907163731257,0.892465742429,0.854571362336,0.885412009557,0.902108355363,0.89629582564,0.893226365248,0.358897535006,0.301019624869,0.297097381949,0.32040305237,0.383390086889,0.524417454004,0.42757294178,0.357622407873,0.367449464401,0.399421401819
499776,0.899303396543,0.919279964765,0.914806524913,0.907184016705,0.890907224019,0.85199795564,0.88947511514,0.902216513952,0.895402741432,0.890489419301,0.358767936627,0.29779240489,0.300730933746,0.321754186352,0.385153762499,0.526471227407,0.41437839071,0.355541083217,0.373057548205,0.406471852461
503872,0.899231477578,0.919770745436,0.917194978396,0.905052550634,0.889527312915,0.852629713217,0.889399957657,0.901023093859,0.895076402028,0.893133711815,0.354990053177,0.298600749175,0.294263167183,0.330292892456,0.384691804647,0.522029195229,0.412324515978,0.35831232965,0.374767625332,0.402216279507
507968,0.898732447624,0.920938924948,0.915055652459,0.904821542899,0.892570968469,0.854055519899,0.890565518538,0.902248032888,0.892527365685,0.890946932634,0.356544671456,0.297094840805,0.306671589613,0.332775115967,0.37444897294,0.520587102572,0.411156864961,0.358082343141,0.385029693445,0.402133981387
512064,0.898428956668,0.92409560283,0.914630937576,0.908042713006,0.895977250735,0.852484798431,0.890738511086,0.901854817073,0.896917498112,0.89021499157,0.358036812147,0.286895216505,0.309621665875,0.319374653697,0.365906067689,0.530873688062,0.4123077631,0.36068460842,0.373651448886,0.407473242283
516160,0.899643953641,0.922026097775,0.914671762784,0.90920517842,0.895141867797,0.851476840178,0.895619658629,0.902347628276,0.894440472126,0.895071446896,0.356204320987,0.2903496176,0.311986394723,0.315879931053,0.373407882452,0.535959861676,0.393802324931,0.354769046108,0.3798460265,0.389910566807
520256,0.898096819719,0.921851889292,0.915732955933,0.911543734868,0.897117801507,0.850817235311,0.895757607619,0.896700704098,0.89071256717,0.891479651133,0.366285808881,0.291131104032,0.302650137742,0.313445250193,0.367658615112,0.527539716164,0.389714423815,0.368772652745,0.387965160608,0.40026622812
524352,0.897468654315,0.922724747658,0.915167975426,0.911314801375,0.898397497336,0.849717481931,0.894625254472,0.898889855544,0.892737408479,0.890499150753,0.37029500405,0.286159120997,0.306541930636,0.312416565418,0.368331962824,0.531482853492,0.391666237513,0.361296001077,0.380112105608,0.404462301731
528448,0.89861954848,0.921267588933,0.912294435501,0.914282524586,0.898354721069,0.850928326448,0.891391146183,0.90150526762,0.892530826728,0.890167144934,0.370130483309,0.286538979411,0.317213325699,0.303870536884,0.368005685012,0.529119672378,0.400901464621,0.350772369901,0.380398698648,0.403869132201
532544,0.898211959998,0.920474608739,0.912636252244,0.916420662403,0.895851631959,0.851832675934,0.892171907425,0.90133626461,0.892202734947,0.88895769914,0.372189988693,0.288130748272,0.316212319334,0.298342954119,0.382692476114,0.522275002797,0.396114482482,0.352698339025,0.381306064129,0.411544295152
536640,0.901796038946,0.92030775547,0.911839799086,0.918316411972,0.89539531072,0.855015607675,0.890490937233,0.907802458604,0.897142267227,0.887898917993,0.362248665094,0.289314770699,0.322892281413,0.294048811992,0.382867310445,0.515095762412,0.406269403299,0.329789210359,0.362117169301,0.414832357566
540736,0.904200732708,0.917109239101,0.914577186108,0.921060244242,0.896102408568,0.85376625061,0.889661121368,0.907697987556,0.898999905586,0.89089850982,0.357980078459,0.302200810115,0.312803847591,0.288559229175,0.381468166908,0.519826934735,0.405901968479,0.332208920519,0.352384984493,0.396394922336
544832,0.905409864585,0.917896568775,0.916941253344,0.924474132061,0.895243807634,0.858690655231,0.892392893632,0.906828471025,0.898576192061,0.886702863375,0.355474990606,0.300135742625,0.305868044496,0.276870243748,0.377405504386,0.504718101025,0.399877705177,0.338812454542,0.353943951925,0.408557222287
548928,0.903454081217,0.913528037071,0.91682788531,0.925416008631,0.89493030707,0.858206180731,0.89157516559,0.906589901447,0.901011780898,0.89103786548,0.359646934271,0.311570486426,0.308874763052,0.275286168853,0.375097167492,0.51415420572,0.395365420977,0.338749154409,0.345090801517,0.394721148411
553024,0.902953644594,0.913939607143,0.916462858518,0.924462334315,0.893068444729,0.859216574828,0.890524681409,0.905350804329,0.90088061889,0.894053979715,0.359940036138,0.304151768486,0.310472346346,0.280570831895,0.382091399034,0.519269448519,0.39895418485,0.341768193245,0.346214086811,0.386872975032
557120,0.903650363286,0.914709949493,0.917978155613,0.928358713786,0.893358778954,0.860140403112,0.891896899541,0.904961701234,0.900769476096,0.889375181993,0.357114271323,0.299323770404,0.306077778339,0.271312499046,0.380138393243,0.515399295092,0.389527972539,0.342391230663,0.352565019329,0.402268664042
561216,0.906207311153,0.917064976692,0.920157814026,0.927831884225,0.896380662918,0.864786108335,0.888433027267,0.904002992312,0.902814726035,0.890941810608,0.348000522455,0.292274025083,0.299232240518,0.275525442759,0.373997952541,0.5036896348,0.403189319372,0.348144616683,0.345662457744,0.401547437906
565312,0.90571659406,0.916260067622,0.917226910591,0.929549372196,0.898107759158,0.865103999774,0.888356645902,0.904953217506,0.90367732048,0.889756011963,0.351318673293,0.293762525916,0.306806140145,0.270459673802,0.371579939127,0.503415465355,0.408294788996,0.343800377846,0.338900406162,0.405479975541
569408,0.905233669281,0.915578687191,0.919331657887,0.930587116877,0.898922483126,0.863929518064,0.887564698855,0.905053520203,0.90846683979,0.891695098082,0.352219283581,0.293998698394,0.297367291649,0.264463790258,0.36833144029,0.505429367224,0.404974836111,0.340365312497,0.326664136847,0.409874802828
573504,0.905943608284,0.913545735677,0.918362001578,0.927608279387,0.89501888752,0.866228802999,0.887926117579,0.905868450801,0.907416534424,0.889847187201,0.350039863586,0.300537870328,0.301766696572,0.274596155683,0.376391384999,0.495086129506,0.405389120181,0.337196052074,0.330001273751,0.412469855944
577600,0.907165674369,0.915762289365,0.920732585589,0.927764999866,0.895877742767,0.862796604633,0.885921112696,0.907505353292,0.908077895641,0.887953428427,0.347437395652,0.292686202129,0.29445481499,0.272209557891,0.370417584976,0.504229791959,0.414363753796,0.331612185637,0.332003467282,0.41581069231
581696,0.906500736872,0.91770247221,0.91999266545,0.929270438353,0.89354681174,0.864285151164,0.887192980448,0.910005160173,0.912027692795,0.890444087982,0.34463151892,0.288595686356,0.296931795279,0.266741406918,0.376788634062,0.502902563413,0.413197125991,0.326607724031,0.31853248179,0.410326894124
585792,0.907879412174,0.916941050688,0.918122784297,0.931805765629,0.89167330265,0.864736088117,0.8875167648,0.909531021118,0.909562679132,0.887820466359,0.337683560451,0.28860155046,0.302072958151,0.257885304093,0.378545240561,0.501675180594,0.410861148437,0.327336003383,0.329768791795,0.416046923399
589888,0.905235735575,0.91629960537,0.918793817361,0.928398442268,0.892288001378,0.863202456633,0.891515262922,0.90737735033,0.909354027112,0.887311851978,0.342473713557,0.289445697268,0.298600979646,0.265795607368,0.378809666634,0.50650331974,0.399021083117,0.335252461831,0.332040537397,0.426846500238
593984,0.905166749159,0.913861811161,0.920137258371,0.926251276334,0.897878901164,0.859741763274,0.89031068484,0.910454110305,0.909724295139,0.887180133661,0.345697001616,0.308040652672,0.292366801699,0.277346873283,0.357147053878,0.521958851814,0.404052464167,0.325907959541,0.329949687918,0.425053985914
598080,0.902900350094,0.915329360962,0.922462415695,0.924093413353,0.897827867667,0.859371650219,0.890735975901,0.906254339218,0.907862389088,0.887353686492,0.354791794221,0.301897446314,0.280375270049,0.287102922797,0.355130855242,0.520573894183,0.395217388868,0.336845282714,0.335590343674,0.4233911256
602176,0.905038416386,0.91829299132,0.922147568067,0.922384043535,0.893431782722,0.862270192305,0.893378150463,0.903115578492,0.90775992473,0.888188699881,0.343583210309,0.289556202292,0.280716963609,0.291614001989,0.368104960521,0.510834926367,0.382556291421,0.339925845464,0.337502057354,0.422123320897
606272,0.902974196275,0.917953312397,0.922552553813,0.921069602172,0.897242073218,0.862704491615,0.894395883878,0.90218586127,0.906908110778,0.88951433897,0.349353867769,0.289224847158,0.277921499809,0.294114064177,0.36065326333,0.508646688859,0.380011792978,0.340151570241,0.342487530907,0.414939520756
610368,0.903405253092,0.923774115245,0.923149617513,0.923338762919,0.900782517592,0.862645892302,0.896021389961,0.901938982805,0.906372022629,0.888185099761,0.350734078884,0.272997712096,0.277029055357,0.287605922421,0.351388374964,0.500073113044,0.375114190578,0.339022060235,0.344498640299,0.418481324116
614464,0.906582129002,0.923459649086,0.922122534116,0.926588622729,0.9049087286,0.866246922811,0.896493724982,0.904666312536,0.908930472533,0.885860125224,0.340327121814,0.275577554107,0.283906898896,0.273369372884,0.336319235961,0.481781725089,0.37194459637,0.331223863363,0.335235778491,0.425207426151
618560,0.906739234924,0.923830707868,0.919867114226,0.924036506812,0.905887627602,0.86529405117,0.897522826989,0.905518976847,0.90713515679,0.891643027465,0.342459865411,0.278974919518,0.289284752806,0.281812512875,0.33376429677,0.489382698139,0.370798410972,0.327653545141,0.33513307174,0.406380518277
622656,0.904181345304,0.922554334005,0.919385778904,0.926902639866,0.902986482779,0.864192004999,0.901916432381,0.90411302646,0.903262770176,0.88902995189,0.353084862232,0.285368395845,0.289830237627,0.268318208059,0.343088251352,0.492768160502,0.353311126431,0.332148844004,0.343440451225,0.41657379667
626752,0.906080257893,0.924607169628,0.92132529815,0.926486257712,0.90328249534,0.863456817468,0.901501202583,0.906273837884,0.901079213619,0.887267935276,0.345944645007,0.27849457562,0.284799304605,0.268620973825,0.340343652169,0.49868670702,0.354861061772,0.327819072207,0.350259643793,0.418531467517
630848,0.907053017616,0.925287369887,0.919925109545,0.926096614202,0.901567069689,0.86264633735,0.899372680982,0.907796525955,0.898431913058,0.888342527548,0.346674056848,0.276718788346,0.288937692841,0.273773725828,0.348004297415,0.496738771598,0.361898307999,0.322329514225,0.354018404086,0.40811038812
634944,0.90629752477,0.928501820564,0.921431644758,0.927474006017,0.902968211969,0.859918089708,0.900342830022,0.904809502761,0.896501417955,0.890784744422,0.346061680714,0.267348398765,0.283150205016,0.270201408863,0.344960588217,0.505347196261,0.357305561503,0.330463142196,0.361494640509,0.398376939694
639040,0.907576505343,0.929749019941,0.919897647699,0.924693063895,0.900425652663,0.867736117045,0.898331689835,0.904633351167,0.893938553333,0.891605416934,0.339910910527,0.262831911445,0.284271382292,0.280719297131,0.348229656617,0.480516713858,0.357898973425,0.331029382348,0.364434675376,0.396715515852
643136,0.90543175141,0.926792021592,0.919818651676,0.924354807536,0.901869527499,0.871148729324,0.895106256008,0.907219572862,0.893711813291,0.894156777859,0.347432607412,0.27092688779,0.286049319307,0.280480549733,0.350546465317,0.472945211331,0.364177146554,0.323675869902,0.364016207059,0.388287703196
647232,0.906401673953,0.926703723272,0.922436459859,0.921400288741,0.900333241622,0.870356448491,0.892643551032,0.908542191982,0.896993164221,0.8979119579,0.3454108874,0.270986875892,0.275970068574,0.2866392682,0.356683621804,0.477415047089,0.37837545375,0.323471884926,0.353758891424,0.376163025697
651328,0.910980081558,0.92658696572,0.919701377551,0.924447460969,0.899872573217,0.871927746137,0.891807067394,0.912623389562,0.895035930475,0.898411595821,0.331815609336,0.275157057246,0.283852860332,0.279265080889,0.354847035805,0.471572462718,0.3799542437,0.308082144459,0.358991678556,0.368137232463
655424,0.909960957368,0.929406837622,0.919480347633,0.924443952243,0.899349912008,0.875401258469,0.893942960103,0.911911849181,0.894926389058,0.900154225032,0.331256811817,0.255019446214,0.283382544915,0.273571889599,0.356888906161,0.45967596968,0.372231244047,0.308257821202,0.362729128202,0.359136124452
659520,0.908911701043,0.928869012992,0.919347055753,0.926713959376,0.89579149882,0.874022817612,0.896199528376,0.913301169872,0.896175158024,0.902007309596,0.336898921927,0.254819808404,0.284693999092,0.263677858313,0.372630486886,0.463623219728,0.364012800654,0.309513325493,0.360992974043,0.352171281974
663616,0.905135059357,0.926393520832,0.91875723203,0.927464350065,0.897156163057,0.872626427809,0.897498997053,0.916491349538,0.895637758573,0.902169287205,0.34771343569,0.270438620448,0.284843592842,0.260940232873,0.36560104092,0.46810956796,0.359619741639,0.306155795852,0.364101477464,0.35048010548
667712,0.906984861692,0.92558598121,0.917512834072,0.922762334347,0.895646631718,0.873382469018,0.893903068701,0.917885438601,0.896651411057,0.903964575132,0.343094810843,0.272570336858,0.290004170934,0.274433257182,0.367834935586,0.466112114986,0.37255889078,0.303919715683,0.360225987434,0.349865452449
671808,0.908314077059,0.925864315033,0.918989857038,0.922095902761,0.89536443154,0.876130406062,0.894489796956,0.917149070899,0.897474022706,0.90292323033,0.338318124413,0.273219799002,0.28620073696,0.278485456109,0.369741843144,0.463019529978,0.368768448631,0.306896141171,0.357820037007,0.352251960834
675904,0.908233193556,0.926290114721,0.923898418744,0.921768681208,0.89491443634,0.871561511358,0.896497384707,0.91328420639,0.894786047935,0.904001327356,0.337651579579,0.273089888692,0.267392478387,0.279650018613,0.370218700171,0.475408409039,0.363259721796,0.319533722599,0.36656657358,0.34697248141
680000,0.907601932685,0.924108739694,0.924896025658,0.921533354123,0.894351136684,0.869319438934,0.89707505703,0.914014732838,0.896910043557,0.901113375028,0.334039913615,0.274642420808,0.264563196898,0.283997086684,0.371200354894,0.481322373947,0.359488833944,0.318670337399,0.362350804607,0.35394469897
684096,0.908315817515,0.923873885473,0.923682840665,0.921914176146,0.893971014023,0.868813705444,0.896750366688,0.915965572993,0.899424938361,0.901223671436,0.328319006165,0.273235979676,0.270194877187,0.283528113365,0.371769803762,0.48005549113,0.361258327961,0.30974012514,0.355595359206,0.350625797113
688192,0.905460786819,0.922469846408,0.923955925306,0.92193988959,0.892188167572,0.869652624925,0.898637092113,0.913059596221,0.899305494626,0.903542995453,0.341481780012,0.275255608559,0.269769335787,0.282609467705,0.377299229304,0.474177328746,0.352283547322,0.3179563423,0.362575984995,0.346453197797
692288,0.906326576074,0.919926830133,0.926936550935,0.92218687137,0.893780787786,0.871331159274,0.902419157823,0.912595887979,0.898706173897,0.904005769889,0.335547370712,0.282772815228,0.262379686038,0.275197649995,0.371721039216,0.471961480379,0.341113239527,0.318189833562,0.365700164437,0.344721982876
696384,0.905984715621,0.917443561554,0.927960920334,0.921756899357,0.89356708924,0.874997313817,0.901516048114,0.91503465573,0.899496304989,0.904430031776,0.340922348698,0.291677549481,0.257076479991,0.273733103275,0.373700638612,0.454179640611,0.343831471602,0.308925799529,0.359877750278,0.345127230883
700480,0.903069074949,0.917058936755,0.928719596068,0.925727128983,0.896347932021,0.871287647883,0.90586716334,0.914448332787,0.904747442404,0.905176977317,0.354070620735,0.291191583872,0.257119259238,0.261434775591,0.365578783552,0.462765236696,0.332221883535,0.308613737424,0.346984776855,0.33976573348
704576,0.907509024938,0.920025165876,0.931344453494,0.922479557991,0.895976169904,0.868041300774,0.907627129555,0.913954401016,0.9022102952,0.904280157884,0.343842624625,0.280152156949,0.249913637837,0.271282335122,0.362389845649,0.471561566989,0.334977930784,0.309766370058,0.351647733649,0.341890843709
708672,0.902429378033,0.919811916351,0.92975722154,0.922042036057,0.897134149075,0.868228773276,0.911045459906,0.912979288896,0.90139828523,0.905551163356,0.364699414372,0.283515805006,0.262688774864,0.2810196956,0.357657214999,0.466046996911,0.319789002339,0.31109769543,0.353659940759,0.337744160493
712768,0.899147649606,0.922210295995,0.9329966108,0.922198430697,0.896289384365,0.869694737593,0.911468410492,0.910976016521,0.903354008993,0.905362816652,0.379986878236,0.274644575516,0.255882756909,0.27947592934,0.359349110723,0.462240268787,0.319738773505,0.319549065828,0.349184953173,0.335704497496
716864,0.900459225972,0.922254296144,0.93151923418,0.923290002346,0.896341649691,0.866300630569,0.905754458904,0.908263293902,0.904627593358,0.905882012844,0.377623007695,0.274387505651,0.262619701028,0.275975797574,0.359790938099,0.469866573811,0.341073364019,0.32770519654,0.340857413411,0.332757484913
720960,0.902042643229,0.921563824018,0.931649712722,0.923279408614,0.899189770222,0.865131866932,0.905161857605,0.908408852418,0.904341888428,0.906439971924,0.368570804596,0.279076577226,0.262600660324,0.273716071248,0.347211018205,0.474682354927,0.34490207235,0.323438741763,0.340262028575,0.331068050861
725056,0.905886765321,0.922397446632,0.93378380537,0.923416852951,0.902407447497,0.864445181688,0.904618271192,0.909805428982,0.90442336003,0.905725173155,0.358724203706,0.267443653941,0.256942029794,0.272461585204,0.339177951217,0.477546707789,0.346758888165,0.317023782929,0.337090910474,0.334482602278
729152,0.904243298372,0.922366547585,0.933469136556,0.927482223511,0.904829895496,0.865129832427,0.906736783187,0.908664445082,0.904209343592,0.905376883348,0.36466579934,0.270599360267,0.255244117975,0.260449760159,0.331438085437,0.477350538969,0.338728940487,0.317659267783,0.334409911434,0.331744349003
733248,0.903656713168,0.919454256694,0.93207141161,0.924991877874,0.904101053874,0.861845076084,0.903089749813,0.910111526648,0.902037771543,0.904640932878,0.366452780366,0.276256364584,0.255839265386,0.267408919334,0.337383398414,0.487765558561,0.355910032988,0.312126512329,0.345236253738,0.334643981854
737344,0.903141991297,0.919257585208,0.929343950748,0.923137454192,0.904257039229,0.865524601936,0.903984538714,0.909925492605,0.906399873892,0.904643293222,0.372860812147,0.279420383771,0.262932276726,0.27618633608,0.334936938683,0.478170881669,0.353634523352,0.314001231392,0.331137525042,0.335829941432
741440,0.904044433435,0.918563477198,0.930915888151,0.926285743713,0.900691246986,0.868552354972,0.903887609641,0.90977568229,0.905292057991,0.905244457722,0.371696185072,0.283298406998,0.259624497096,0.262273219228,0.349977495273,0.469012484948,0.35719632407,0.314145722985,0.332618676623,0.333700356881
745536,0.90303872029,0.918782655398,0.930282394091,0.925274984042,0.900838545958,0.868468546867,0.901625029246,0.911571896076,0.905316630999,0.909997999668,0.377066434423,0.284730968873,0.258891302347,0.268380968769,0.346054267883,0.472572040558,0.362452875574,0.308699138959,0.33159537216,0.320226518313
749632,0.906838055452,0.920462342103,0.930986491839,0.925020492077,0.900131340822,0.868672462304,0.90163967212,0.911299729347,0.90975060463,0.909064582984,0.361502343416,0.28012774984,0.255826491117,0.269515083234,0.352312590679,0.47214089036,0.362491568923,0.309805607796,0.313237847884,0.324393800894
753728,0.90590069294,0.923199665546,0.930505081018,0.925768176715,0.900179179509,0.868728744984,0.89734005928,0.911767979463,0.913051644961,0.908532555898,0.363571113348,0.271755963564,0.253780288498,0.268022380273,0.347798875968,0.470191737016,0.384172935287,0.309396004677,0.3039360255,0.327476346493
757824,0.906838810444,0.922809660435,0.929647648335,0.924880202611,0.902407968044,0.868588038286,0.889888731639,0.913436861833,0.913883634408,0.905811591943,0.357932329178,0.273517801364,0.256967389584,0.269775798917,0.340780224403,0.474221368631,0.408535801371,0.304980491598,0.300857171416,0.33237148722
761920,0.909435598056,0.921003588041,0.929269619783,0.922664586703,0.90289992094,0.871422326565,0.887525979678,0.913657832146,0.912386258443,0.905291926861,0.34391079545,0.279425150156,0.257820463181,0.274034644167,0.342357606689,0.470597771804,0.414956966043,0.308502482375,0.303238812089,0.334251823028
766016,0.909896743298,0.916755954425,0.929143166542,0.926007242997,0.904200720787,0.871781432629,0.886335031192,0.910394740105,0.913174804052,0.903278354804,0.338550851742,0.303841254115,0.256922415892,0.263398870826,0.337565238277,0.465926460425,0.417482657234,0.321403526266,0.306065268318,0.341267542044
770112,0.915675004323,0.915152792136,0.928319132328,0.926522672176,0.906307677428,0.872572851181,0.88337735335,0.911965596676,0.912801500161,0.901225248973,0.317287663619,0.311272455255,0.250845563412,0.256071485082,0.332513508201,0.460106885433,0.428106918931,0.315263980627,0.306732023756,0.34743690292
774208,0.917819313208,0.915937054157,0.927119060357,0.928009462357,0.905227204164,0.871931568782,0.885302817822,0.913497877121,0.912912448247,0.90208230416,0.304939027627,0.308728504181,0.250715998809,0.250862414638,0.336934209863,0.464549479882,0.419722357392,0.30885398984,0.309118595719,0.344469227393
778304,0.9200487415,0.91571573019,0.928640051683,0.926191568375,0.904752918084,0.876539127032,0.889590299129,0.91562419335,0.91294153134,0.899530049165,0.294987155994,0.308536068598,0.244397715727,0.262113729119,0.337067277233,0.450421057145,0.401295821865,0.301663521926,0.308451957504,0.349782991409
782400,0.922032467524,0.917048331102,0.926130751769,0.922444252173,0.903760178884,0.879762494564,0.888079706828,0.91321379741,0.912745412191,0.898274366061,0.290234317382,0.30224399368,0.25354581972,0.271843938033,0.336864549915,0.439835943778,0.407229062915,0.308172887564,0.309292857846,0.351689863205
786496,0.91979389588,0.918039727211,0.923654111226,0.922913666566,0.903378065427,0.88379039367,0.889325165749,0.90981913805,0.910244544347,0.897354594866,0.29727152884,0.300972832243,0.266262983282,0.275635342797,0.338184564312,0.424692936738,0.405356565118,0.319619422158,0.314531130592,0.356633094947
790592,0.921480484804,0.915174814065,0.924217021465,0.922649840514,0.903107893467,0.882358801365,0.889392383893,0.909210069974,0.912116412322,0.896395297845,0.289171738426,0.311014987032,0.265551476677,0.27832603852,0.345548010866,0.426789794366,0.40354330639,0.321005621552,0.310262261828,0.361133958896
794688,0.922406323751,0.917365312576,0.924544382095,0.924591664473,0.906513210138,0.883155357838,0.893358512719,0.910038963954,0.913386015097,0.89838180542,0.287689617276,0.305552944541,0.268753329913,0.270848423243,0.33042507271,0.424178836743,0.38597672681,0.325242460767,0.30218325158,0.353376462062
798784,,0.91516815424,0.923939212163,0.923382631938,0.906564752261,0.882601837317,0.892150541147,0.91093313694,0.908674192429,0.898065114021,,0.314439261953,0.270327572028,0.271684835354,0.330645956596,0.426859839757,0.389049001535,0.317780004938,0.315132753054,0.352688119809
802880,,0.917208178838,0.924282010396,0.921386106809,0.908876331647,0.87769014438,0.893557945887,0.908094592889,0.910731903712,0.899462695916,,0.310697107514,0.268161546191,0.277676935991,0.31847794652,0.444172803561,0.381828212738,0.329929297169,0.311903131008,0.350099879503
806976,,0.917878723145,0.92632569472,0.91929208835,0.908602023125,0.877451010545,0.893868307273,0.906601905823,0.91195807457,0.899813735485,,0.303117815653,0.263467164834,0.283144885302,0.322598071893,0.445083338022,0.382019843658,0.337193250656,0.312430171172,0.346484271685
811072,,0.91599009037,0.924389489492,0.915879774094,0.908657522996,0.879497615496,0.892466855049,0.907593643665,0.907853917281,0.900311056773,,0.312087505062,0.270523414016,0.294432884455,0.317614269257,0.438830880324,0.388085883856,0.333344141642,0.323852273822,0.342867288987
815168,,0.909579098225,0.921883400281,0.915674519539,0.909410508474,0.877391445637,0.895012183984,0.905737419923,0.90848193566,0.900764981906,,0.336454074581,0.277016145984,0.294075809916,0.314799400171,0.447538183133,0.375254148245,0.336523997784,0.320810545484,0.339455664158
819264,,,,,0.909006635348,0.875928946336,0.903239969412,0.901431874434,0.909113125006,0.902223714193,,,,,0.31701387167,0.448663487037,0.350624742111,0.352682899435,0.321702548862,0.335460217794
823360,,,,,0.904154368242,0.8763534983,0.905316416423,0.903041450183,0.910589158535,0.902096951008,,,,,0.330617713928,0.447443232934,0.345501460632,0.345850087206,0.318292423089,0.333577839533
827456,,,,,0.901238747438,0.876651140054,0.90599821806,0.907820657889,0.914849754175,0.903783547878,,,,,0.342756491899,0.447475262483,0.339259246985,0.32613368233,0.304277020693,0.326235749324
831552,,,,,0.89996201992,0.874076668421,0.9079408288,0.905454560121,0.916682557265,0.905446652571,,,,,0.34874004523,0.458087269465,0.331527978182,0.332614077131,0.297776414951,0.320252844691
835648,,,,,0.900857492288,0.875741032759,0.908647755782,0.904183189074,0.915230683486,0.905160673459,,,,,0.342254543304,0.451721827189,0.330324657758,0.334730377793,0.302778313557,0.322013526162
839744,,,,,0.902565892537,0.875382709503,0.906909159819,0.903662451108,0.914852237701,0.905570610364,,,,,0.337379321456,0.453608026107,0.338320698341,0.337322806319,0.304520412286,0.325273721417
843840,,,,,0.904966878891,0.87594717741,0.906371378899,0.907781656583,0.909705265363,0.905100254218,,,,,0.333322951198,0.452462857962,0.343660436074,0.323570752144,0.317131406069,0.326915108164
847936,,,,,0.905430408319,0.872633012136,0.904813392957,0.90961621205,0.913281321526,0.907176355521,,,,,0.331241872907,0.469136039416,0.347424340248,0.316036043564,0.309307495753,0.318024713794
852032,,,,,0.903880302111,0.874528332551,0.904926041762,0.91125472784,0.910817790031,0.907202072938,,,,,0.329831287265,0.46067002217,0.352854398886,0.318251784643,0.315199520191,0.316261097789
856128,,,,,0.902106102308,0.877742826939,0.906640990575,0.908822484811,0.907411515713,0.906110239029,,,,,0.335337172945,0.448685648044,0.348520059387,0.318473581473,0.32585940361,0.319095243017
860224,,,,,0.900723238786,0.879180908203,0.906976524989,0.909737245242,0.91256219546,0.906155677636,,,,,0.343126919866,0.443469164769,0.347863047322,0.319455460707,0.30919319888,0.32115671138
864320,,,,,0.901779417197,0.882936370373,0.907006605466,0.914045790831,0.914188643297,0.902726626396,,,,,0.348397148649,0.427611589432,0.349366441369,0.301112831632,0.3006465137,0.325967469811
868416,,,,,0.901580735048,0.881266629696,0.909448583921,0.914826929569,0.915827266375,0.903719095389,,,,,0.344594147801,0.42691060106,0.343126087387,0.296900201837,0.294907796383,0.321158008774
872512,,,,,0.903404402733,0.880955950419,0.908681960901,0.914264456431,0.919561274846,0.901100929578,,,,,0.340258488059,0.423503325383,0.340428124865,0.304633572698,0.284955439965,0.324853629867
876608,,,,,0.899740111828,0.881801768144,0.90968512694,0.914156027635,0.918718747298,0.899174110095,,,,,0.356576825182,0.418092370033,0.335622158647,0.307075704137,0.287181456884,0.333662320177
880704,,,,,0.900138187408,0.88238512675,0.910125501951,0.917448882262,0.920267796516,0.899987582366,,,,,0.354538397988,0.418162041903,0.332896577319,0.295047071576,0.280385407805,0.334392347932
884800,,,,,0.902994155884,0.880957531929,0.909697874387,0.917732270559,0.919430287679,0.899527875582,,,,,0.345258618395,0.420785307884,0.334776418408,0.292770344019,0.279743043582,0.338623626033
888896,,,,,0.903091959159,0.881900676092,0.90966663758,0.916565855344,0.915715515614,0.898043235143,,,,,0.34263510406,0.419610776504,0.336475824316,0.299233828982,0.287990985314,0.344188599785
892992,,,,,0.901779516538,0.8856346488,0.910705828667,0.917200978597,0.914796380202,0.895547223091,,,,,0.339574940006,0.409842083851,0.331922548016,0.298846907417,0.289323737224,0.357033083836
897088,,,,,0.905100977421,0.88284197251,0.908636220296,0.918607739607,0.916953861713,0.897727231185,,,,,0.334252244234,0.414200156927,0.33980517288,0.297158919772,0.279788569609,0.351653222243
901184,,,,,0.901735007763,0.881949746609,0.91010086139,0.916461793582,0.916625781854,0.896046515306,,,,,0.343275186419,0.420128126939,0.333687221011,0.303817281127,0.282610412439,0.357014842828
905280,,,,,0.899604578813,0.880953061581,0.90880248944,0.914947585265,0.9218034784,0.895626628399,,,,,0.350230055054,0.421685838699,0.334314506253,0.309810382128,0.270768562953,0.356814817588
909376,,,,,0.899843251705,0.88288137118,0.908337271214,0.913859589895,0.921477254232,0.894093680382,,,,,0.349652207891,0.410676976045,0.334965464473,0.312884010871,0.272310127815,0.359748107195
913472,,,,,0.899493376414,0.878293732802,0.910196125507,0.913286940257,0.922169792652,0.89593676726,,,,,0.35091902713,0.433154702187,0.327589802941,0.310185879469,0.275796049833,0.356975966692
917568,,,,,0.900895945231,0.875069018205,0.90817557176,0.914578513304,0.924728357792,0.896258914471,,,,,0.345900035898,0.441376580795,0.334087622166,0.308382769426,0.266260788838,0.355107676983
921664,,,,,0.902638904254,0.873245195548,0.907509346803,0.913931993643,0.924725306034,0.897470764319,,,,,0.341436991096,0.443732567628,0.33503455917,0.313070384661,0.266673697035,0.354089432955
925760,,,,,0.899032815297,0.869434515635,0.908292194208,0.91250240008,0.920884688695,0.901753429572,,,,,0.34609173437,0.453182540337,0.331579566995,0.319369327029,0.278382958968,0.345885175467
929856,,,,,0.901954003175,0.87306488355,0.908083796501,0.909135806561,0.919314257304,0.902323218187,,,,,0.342278775573,0.449016857147,0.330864515901,0.327362284064,0.279260678093,0.34463219742
933952,,,,,0.902905400594,0.874009625117,0.909291871389,0.909914728006,0.918518284957,0.905653413137,,,,,0.339348348975,0.450794663032,0.332181645433,0.320771675309,0.28200738132,0.340525069833
938048,,,,,0.902827231089,0.874673227469,0.911323769887,0.911660575867,0.916670974096,0.90872776111,,,,,0.340057672064,0.450183508794,0.324818505843,0.314071984092,0.292988499006,0.330772931377
942144,,,,,0.901901582877,0.876052884261,0.907570612431,0.910429390272,0.916640675068,0.908753144741,,,,,0.340895695488,0.446481978893,0.337548430761,0.31889505287,0.291007231673,0.33160336713
946240,,,,,0.903054606915,0.875903999805,0.905595302582,0.909107577801,0.91289768219,0.906350894769,,,,,0.337254795432,0.442988691727,0.340744107962,0.321573875348,0.306097482642,0.349080180128
950336,,,,,0.904990780354,0.87572971185,0.90436702172,0.908892643452,0.912700601419,0.908767501513,,,,,0.328813613455,0.445538326104,0.34035239021,0.320710368951,0.30898386538,0.340682600935
954432,,,,,0.90727699995,0.876685873667,0.906704103947,0.909275647004,0.914415450891,0.910650805632,,,,,0.3227048407,0.445066040754,0.333861896396,0.316997762521,0.304529945056,0.333331824342
958528,,,,,0.90559078455,0.877846582731,0.906844890118,0.905817739169,0.91508901914,0.909095907211,,,,,0.326194353898,0.445354439815,0.331261590123,0.325912694136,0.299048671126,0.337517963847
962624,,,,,0.908105325699,0.877960495154,0.903993590673,0.90800917546,0.914571098487,0.91267721653,,,,,0.317512653271,0.441963519653,0.342777898908,0.325237288078,0.29795127213,0.325193012754
966720,,,,,0.91075565815,0.877320114772,0.905031498273,0.908710030715,0.914795033137,0.914713378747,,,,,0.308147788048,0.447178971767,0.337986480196,0.321250831087,0.293152752519,0.321597656608
970816,,,,,0.911787096659,0.875759402911,0.904502928257,0.913259748618,0.915143573284,0.914575684071,,,,,0.304534840584,0.446937072277,0.344890263677,0.310261493921,0.289691783985,0.326779722174
974912,,,,,0.914277267456,0.879462957382,0.905140181382,0.91296432813,0.915626621246,0.915595185757,,,,,0.298660590251,0.428720347087,0.340394969781,0.313143293063,0.282761702935,0.322210522493
979008,,,,,0.911383680503,0.879436322053,0.904378267129,0.911285897096,0.914759429296,0.912808636824,,,,,0.306046521664,0.429333488146,0.340786387523,0.31762650013,0.289540020625,0.330267167091
983104,,,,,0.909721660614,0.880550805728,0.90409424305,0.912254198392,0.914226281643,0.914139183362,,,,,0.306430915991,0.428927671909,0.345976014932,0.312297560771,0.290453033646,0.323545308908
987200,,,,,0.910976739724,0.88632171154,0.901301542918,0.912941420078,0.916728579998,0.914583269755,,,,,0.301161475976,0.41439366142,0.361932769418,0.30727216204,0.284950016936,0.321773598591
991296,,,,,0.907544600964,0.887257011731,0.899098328749,0.914401006699,0.916565426191,0.913040665785,,,,,0.309705768029,0.408745253086,0.368718666832,0.306182742119,0.286873121063,0.325640307864
995392,,,,,0.904780733585,0.88480796814,0.902048110962,0.91447789669,0.913164242109,0.914597431819,,,,,0.316525163253,0.41373470823,0.35459972024,0.302464054028,0.294408580661,0.317763466636
999488,,,,,0.908892842134,0.883861974875,0.898762500286,0.912176815669,0.915301863352,0.911142083009,,,,,0.300312149525,0.419217111667,0.362248153488,0.308094276985,0.283946794271,0.325211545825
1003584,,,,,0.907065824668,0.883782227834,0.900566228231,0.915413220723,0.915344727039,0.91043419838,,,,,0.307372627656,0.420630025864,0.35566944778,0.296701889237,0.290985812744,0.329468155901
1007680,,,,,0.906163064639,0.881881038348,0.903345537186,0.915378808975,0.918471896648,0.915182673931,,,,,0.316661683718,0.429013023774,0.351157505314,0.298693916202,0.27952936093,0.305395014087
1011776,,,,,0.905589942137,0.880785302321,0.90358440876,0.914224056403,0.919375328223,0.915995736917,,,,,0.317800652981,0.431948530674,0.351182346543,0.304731219014,0.275886823734,0.304176569978
1015872,,,,,0.906610023975,0.879350189368,0.9015427351,0.914007234573,0.918704887231,0.915903325876,,,,,0.316200393438,0.431968357166,0.355911852916,0.306249009569,0.278095880151,0.300645777583
1019968,,,,,0.905537354946,0.881685956319,0.900368805726,0.912507609526,0.916945489248,0.91624759833,,,,,0.31965165933,0.425278494755,0.362401411931,0.314179791013,0.292463501294,0.302693155408
1024064,,,,,0.905366039276,0.878499317169,0.901784642537,0.914434921741,0.916106565793,0.914157219728,,,,,0.321989125013,0.440183188518,0.363452547789,0.30146376888,0.298787105083,0.3132116129
1028160,,,,,0.901715115706,0.878825112184,0.90363821586,0.91406566302,0.916604483128,0.91631825765,,,,,0.337590616941,0.435993999243,0.356383615732,0.301067057252,0.300853852431,0.306613105536
1032256,,,,,0.900549542904,0.878339024385,0.902780350049,0.912933989366,0.915928105513,0.91543358167,,,,,0.343081829945,0.442028105259,0.363797233502,0.302197686831,0.303802866737,0.306294707457
1036352,,,,,0.898014537493,0.878185196718,0.901012436549,0.913699003061,0.914631168048,0.912663606803,,,,,0.350978412231,0.445292890072,0.368644530574,0.297072197994,0.311214891076,0.316037453214
1040448,,,,,0.901786927382,0.878823343913,0.900950539112,0.915651830037,0.915504789352,0.916364093622,,,,,0.341999173164,0.441715610027,0.374980901678,0.291718260447,0.303733264407,0.306286819776
1044544,,,,,0.898822422822,0.877386474609,0.901903565725,0.9158680439,0.912864744663,0.914587859313,,,,,0.34966553847,0.448249508937,0.368478040894,0.286543184519,0.312807065248,0.307854664326
1048640,,,,,0.901280005773,0.879001903534,0.901735965411,0.915308435758,0.913320362568,0.913114714622,,,,,0.343299796184,0.443897374471,0.360041941206,0.289380926887,0.311009434859,0.313326017062
1052736,,,,,0.904422100385,0.877016329765,0.90132360061,0.916514599323,0.909953761101,0.909997196992,,,,,0.334586071968,0.453743151824,0.363145783544,0.288089693586,0.321326131622,0.324396824837
1056832,,,,,0.907811780771,0.877247146765,0.900196417173,0.916220565637,0.914261992772,0.908377099037,,,,,0.3248475492,0.455544120073,0.368740445375,0.292634351055,0.311250326037,0.331584272782
1060928,,,,,0.907957092921,0.875586259365,0.902316411336,0.916411113739,0.913613816102,0.911799824238,,,,,0.326248268286,0.452579687039,0.362832635641,0.291623406609,0.311538700263,0.323376963536
1065024,,,,,0.910808551311,0.87419112126,0.903723780314,0.911439462503,0.910706873735,0.911987523238,,,,,0.3199502786,0.453043963512,0.354692447186,0.303676472108,0.313839016358,0.322573073705
1069120,,,,,0.910645437241,0.877422527472,0.902817436059,0.913375838598,0.910922070344,0.910861357053,,,,,0.314361383518,0.44241297245,0.355217878024,0.296730953455,0.313207413753,0.326194888353
1073216,,,,,0.912946367264,0.879252143701,0.903826912244,0.914709579945,0.912092220783,0.908963414033,,,,,0.309184982379,0.433051923911,0.356761189302,0.289265247186,0.307330568631,0.329271276792
1077312,,,,,0.910054465135,0.882194197178,0.903145273527,0.913762553533,0.910971736908,0.908064031601,,,,,0.315307164192,0.426641249657,0.357957726717,0.295434393485,0.312800337871,0.335856286685
1081408,,,,,0.912019574642,0.879884004593,0.903558806578,0.918302071095,0.91344285806,0.906811368465,,,,,0.311104935408,0.432797535261,0.356507378817,0.275263582667,0.297667364279,0.340180820227
1085504,,,,,0.912078285217,0.882418727875,0.903459517161,0.917231269677,0.917011415958,0.909246726831,,,,,0.309722344081,0.422099830707,0.361722924312,0.279484043519,0.284476382534,0.327844160795
1089600,,,,,0.917320839564,0.880420386791,0.90513052543,0.917513493697,0.915687040488,0.905120762189,,,,,0.289671372374,0.431354014079,0.35610254705,0.28218447566,0.286785853902,0.339409034451
1093696,,,,,0.916611127059,0.878696862857,0.905959248543,0.915750698249,0.917399382591,0.90957155625,,,,,0.291308763623,0.439663292964,0.342463228106,0.289011524121,0.280788853765,0.325282365084
1097792,,,,,0.916800979773,0.878995549679,0.904109462102,0.916444591681,0.917743074894,0.912529102961,,,,,0.289253390829,0.433553902308,0.349087439974,0.286773606141,0.277566853166,0.315382289886
1101888,,,,,0.917105638981,0.880934890111,0.904784270128,0.915282535553,0.916749918461,0.908776915073,,,,,0.286917685469,0.427742747466,0.339520197113,0.288817236821,0.285588976741,0.325834907095
1105984,,,,,0.922972627481,0.881530495485,0.902374299367,0.915503136317,0.920059923331,0.908804257711,,,,,0.271430635452,0.421701896191,0.350732619564,0.292567318678,0.27555587093,0.327754367391
1110080,,,,,0.923452250163,0.879709466298,0.903241880735,0.916796402136,0.918802245458,0.908074080944,,,,,0.267481449246,0.427086575826,0.351213019093,0.288298692306,0.274718223015,0.326425140103
1114176,,,,,0.923322554429,0.879305028915,0.90368369023,0.917765088876,0.922398444017,0.910274970531,,,,,0.265976203481,0.423555668195,0.347122433782,0.282146690289,0.264883214235,0.326625993848
1118272,,,,,0.924250706037,0.877111597856,0.903156510989,0.917045565446,0.921104546388,0.90816394488,,,,,0.263099516431,0.431736348073,0.347812220454,0.280408410231,0.267370496194,0.330970926086
1122368,,,,,0.924505090714,0.878003573418,0.902572798729,0.919164550304,0.920896470547,0.908213794231,,,,,0.260417737563,0.428700490793,0.354842689633,0.276726478338,0.271229791641,0.330408496658
1126464,,,,,0.923029903571,0.877377080917,0.902600586414,0.921851313114,0.923292617003,0.907441731294,,,,,0.259510481358,0.434348328908,0.356834577521,0.271625079711,0.265275192261,0.332727778951
1130560,,,,,0.92164170742,0.874411892891,0.903397206465,0.921742586295,0.921845797698,0.908118542035,,,,,0.264118971427,0.448718657096,0.352974574765,0.27252707382,0.271269601583,0.328682226936
1134656,,,,,0.919079931577,0.87261509498,0.903846589724,0.921255727609,0.920290712516,0.905136756102,,,,,0.269982026021,0.456430864334,0.349223686258,0.273307473461,0.275792018572,0.342156178753
1138752,,,,,0.920917205016,0.87209127744,0.903548765182,0.923650650183,0.921464705467,0.905369365215,,,,,0.26735026439,0.454936101039,0.352662153045,0.263193158309,0.270478649934,0.338822588325
1142848,,,,,0.920588628451,0.873984094461,0.903802708785,0.921936146418,0.920792174339,0.904666010539,,,,,0.265777097146,0.448404635986,0.346893786391,0.270380120476,0.274100202322,0.342747758826
1146944,,,,,0.919157342116,0.873192536831,0.905841255188,0.91962796847,0.920522892475,0.905403431257,,,,,0.267467319965,0.446209102869,0.326477727294,0.274645472566,0.274705863992,0.340029551586
1151040,,,,,0.914735953013,0.875441821416,0.906309445699,0.918478639921,0.921695999304,0.906066079934,,,,,0.285733547807,0.434836526712,0.32568479379,0.276790347695,0.27429860731,0.341292001804
1155136,,,,,0.91429686149,0.879511249065,0.907465354602,0.91983093818,0.922319833438,0.905549124877,,,,,0.289451276263,0.417391548554,0.322596597672,0.270774368445,0.273457656304,0.342898782094
1159232,,,,,0.912659768263,0.877971951167,0.908474429448,0.921114210288,0.923554456234,0.902641646067,,,,,0.295980420709,0.426217832168,0.319564088186,0.266327509284,0.268735490243,0.351902403434
1163328,,,,,0.911216831207,0.876691404978,0.908967880408,0.922413861752,0.922820794582,0.90687952439,,,,,0.302027790745,0.430095811685,0.320211740335,0.261881499489,0.271323633194,0.340585964918
1167424,,,,,0.908922723929,0.874449650447,0.913074707985,0.921228957176,0.92016976277,0.904843910535,,,,,0.308554299672,0.440125302474,0.30205728809,0.266679341594,0.276135314504,0.35057087938
1171520,,,,,0.908108834426,0.874285900593,0.913152547677,0.920689030488,0.920943454901,0.905205245813,,,,,0.314685764909,0.437518713872,0.303008041779,0.267595346769,0.277903313438,0.350919749339
1175616,,,,,0.909126420816,0.875150410334,0.910396961371,0.920669090748,0.918206278483,0.90552833875,,,,,0.315342929959,0.440580026309,0.309900309642,0.266765456398,0.284520658851,0.340485388041
1179712,,,,,0.907641438643,0.881228001912,0.912405133247,0.919706404209,0.917824137211,0.908570190271,,,,,0.320196641485,0.420023387671,0.304522524277,0.272195179264,0.289258226752,0.329671118657
1183808,,,,,0.90742615064,0.882910235723,0.911313184102,0.918294886748,0.915942545732,0.906208447615,,,,,0.320272256931,0.417933259408,0.301571359237,0.277042107781,0.294098205368,0.342368777593
1187904,,,,,0.90791062514,0.882547676563,0.909602312247,0.918072807789,0.916185839971,0.908540177345,,,,,0.318409883976,0.417529346546,0.30558980902,0.279327236613,0.291887950897,0.330382733544
1192000,,,,,0.908069511255,0.884925321738,0.906140538057,0.918661530813,0.918202475707,0.908744271596,,,,,0.319878520568,0.404944936434,0.31864660581,0.279111871123,0.286491409938,0.33151695629
1196096,,,,,0.908773068587,0.886702807744,0.906387174129,0.921086903413,0.918103726705,0.911471529802,,,,,0.318494059642,0.402067444722,0.319836078087,0.272957499822,0.292410427332,0.324866434932
1200192,,,,,0.908732116222,0.884718565146,0.909499311447,0.921380639076,0.917927483718,0.913485383987,,,,,0.319000480572,0.410159132878,0.308783687154,0.270796770851,0.295662599802,0.317698311806
1204288,,,,,0.910362827778,0.884384699663,0.912187476953,0.921641186873,0.917061154048,0.915550792217,,,,,0.316293202837,0.412525614103,0.302724307775,0.27372025152,0.299607584874,0.306401624282
1208384,,,,,0.912965202332,0.886015327772,0.91445937554,0.923978209496,0.916228381793,0.915771305561,,,,,0.313337915142,0.41035639445,0.295544719696,0.26899377207,0.302898854017,0.306703815858
1212480,,,,,0.914490326246,0.887484248479,0.910330231984,0.923786934217,0.915299344063,0.918092242877,,,,,0.303464632233,0.407611401876,0.310394114256,0.270849103729,0.305066810052,0.295350891352
1216576,,,,,0.915775811672,0.88264434735,0.912605222066,0.924060130119,0.914484930038,0.917194024722,,,,,0.297875323892,0.422287859519,0.30408787032,0.270707808932,0.306386202574,0.297548561295
1220672,,,,,0.920454398791,0.880923136075,0.913933360577,0.92147684892,0.912765832742,0.918893007437,,,,,0.281468888124,0.425522764524,0.298222117623,0.279244420926,0.313455198208,0.290822401643
1224768,,,,,0.919766938686,0.881641876698,0.914129964511,0.921104999383,0.913235576948,0.917326557636,,,,,0.281447986762,0.422441498439,0.299244247874,0.2811898609,0.308057876428,0.296484342217
1228864,,,,,0.921511511008,0.882846808434,0.913825555642,0.922865370909,0.914431114992,0.915413014094,,,,,0.278579289714,0.415849246581,0.303264427185,0.272868112723,0.307326585054,0.303650084138
1232960,,,,,0.92179727157,0.885595401128,0.915198330084,0.920835332076,0.912248814106,0.91685949564,,,,,0.281214250127,0.410077963273,0.297349852324,0.279249852896,0.314999643962,0.301429672043
1237056,,,,,0.919411170483,0.886079843839,0.919544041157,0.920821019014,0.913818260034,0.917723588149,,,,,0.284027996659,0.40169642369,0.284228055676,0.279000744224,0.31106595993,0.299876722693
1241152,,,,,0.916526484489,0.883382538954,0.918177835147,0.922539329529,0.914052041372,0.917163018386,,,,,0.296387643615,0.408570468426,0.287363814314,0.271109456817,0.307713021835,0.30116820236
1245248,,,,,0.910283712546,0.884025188287,0.919045309226,0.922491912047,0.917097512881,0.918992571036,,,,,0.325335543354,0.408575167259,0.285974775751,0.269068057338,0.299244926373,0.286165169875
1249344,,,,,0.911420516173,0.884475195408,0.920103772481,0.922412105401,0.915896423658,0.918604973952,,,,,0.323714870214,0.405824166536,0.291035802166,0.266093064348,0.301230887572,0.287135349711
1253440,,,,,0.911619714896,0.883213790258,0.922751979033,0.921288796266,0.915566221873,0.918612992764,,,,,0.322359188398,0.407971558968,0.282233175635,0.268868613243,0.301127515237,0.286972412467
1257536,,,,,0.910553562641,0.883062843482,0.923095711072,0.919349996249,0.916573532422,0.919696279367,,,,,0.326716979345,0.409114362796,0.28055510819,0.276733321945,0.297435331345,0.278188728293
1261632,,,,,0.912785995007,0.880350383123,0.916076139609,0.915641554197,0.917826207479,0.919685578346,,,,,0.318371321758,0.414931178093,0.308816587925,0.288515030344,0.289851951599,0.277339286606
1265728,,,,,0.912003437678,0.879951870441,0.914365073045,0.917847688993,0.918480678399,0.920170927048,,,,,0.319180859129,0.417887105544,0.313378871481,0.277372111877,0.283861333132,0.274915199478
1269824,,,,,0.91231546402,0.880875869592,0.913709191481,0.919856258233,0.91801854372,0.919448900223,,,,,0.316201858719,0.419190192223,0.31579811573,0.27085921367,0.282750771443,0.276912103097
1273920,,,,,0.911742444833,0.877952432632,0.915442911784,0.921267286936,0.91827899615,0.917255051931,,,,,0.320659231146,0.42773180604,0.308358850082,0.266967638334,0.278097482522,0.28174323837
1278016,,,,,0.911227683226,0.882258800666,0.909690964222,0.920497115453,0.915809381008,0.915947071711,,,,,0.320251193643,0.415436263879,0.326348301768,0.267583961288,0.289855938156,0.286365278562
1282112,,,,,0.907588613033,0.886848942439,0.911148504416,0.92117317915,0.918723138173,0.916038620472,,,,,0.332666863998,0.404272532463,0.322674404581,0.266460977991,0.280359342694,0.284893918037
1286208,,,,,0.90810469389,0.885964767138,0.911231060823,0.921388034026,0.919930553436,0.915935766697,,,,,0.332945986589,0.411929740508,0.320248177648,0.265161840121,0.276400640607,0.284997826815
1290304,,,,,0.905993509293,0.887117171288,0.90906971693,0.923112074534,0.919438544909,0.920971806844,,,,,0.344750397404,0.410494691133,0.325837874413,0.259649940332,0.276447561383,0.266232506434
1294400,,,,,0.903981614113,0.885756874084,0.9079332153,0.926045397917,0.922421431541,0.919438854853,,,,,0.347123796741,0.414091815551,0.330681375662,0.251204751929,0.263037837545,0.269379258156
1298496,,,,,0.906034119924,0.886240752538,0.905116935571,0.925336702665,0.924047207832,0.919320972761,,,,,0.34304394424,0.414770781994,0.340753733118,0.257277900974,0.258502774437,0.272069265445
1302592,,,,,0.908354373773,0.887407664458,0.895823212465,0.926831924915,0.924848922094,0.917124927044,,,,,0.331007727981,0.412460190058,0.378237806757,0.253598575791,0.252603838841,0.282632907232
1306688,,,,,0.913968424002,0.888086386522,0.896117476622,0.927206663291,0.9232320865,0.917251948516,,,,,0.309863816698,0.408148771524,0.377582533161,0.254864477118,0.253393036127,0.284355466564
1310784,,,,,0.914392387867,0.888802309831,0.894617100557,0.925465814273,0.923127408822,0.916777892907,,,,,0.309100543459,0.406989526749,0.378700559338,0.262007813652,0.256309959292,0.286849505703
1314880,,,,,0.91566593647,0.888522915045,0.892485642433,0.924767494202,0.922476792336,0.914174369971,,,,,0.304229123394,0.410814807812,0.382823074857,0.262223808964,0.260381061832,0.291471104821
1318976,,,,,0.91662290891,0.888998301824,0.894247404734,0.926053833961,0.92258374691,0.91485123237,,,,,0.300552724799,0.405078516404,0.37388685147,0.258191866676,0.262312836448,0.290210242073
1323072,,,,,0.915618721644,0.894406894843,0.89951031208,0.928629155954,0.921937274933,0.912302696705,,,,,0.306873978178,0.388946296771,0.350935894251,0.248627817631,0.262701231241,0.297227585316
1327168,,,,,0.915798525016,0.89566193819,0.898015296459,0.925458125273,0.922891632716,0.912558595339,,,,,0.305169040958,0.378940590223,0.356802588701,0.258273997903,0.261507849892,0.297272690137
1331264,,,,,0.913825333118,0.89416573445,0.897845403353,0.921606743336,0.923208610217,0.910017848015,,,,,0.313462381562,0.378461045027,0.360821337501,0.271821273367,0.261294315259,0.308816965421
1335360,,,,,0.914459760984,0.894184859594,0.899242937565,0.920678361257,0.923777461052,0.911031985283,,,,,0.3069365412,0.382148679097,0.355890950561,0.272720292211,0.26188651522,0.309803241491
1339456,,,,,0.914032701651,0.89254945914,0.902773026625,0.921284210682,0.925725762049,0.91235345602,,,,,0.310086283088,0.391604485114,0.344575423996,0.274066452185,0.253111755848,0.305401495099
1343552,,,,,0.915381451448,0.8885572354,0.901487159729,0.921179525057,0.922651247183,0.912768896421,,,,,0.303507668773,0.399913781881,0.34783039391,0.272200065851,0.262171361844,0.305085237821
1347648,,,,,0.915366180738,0.889183000724,0.902395749092,0.918199002743,0.923747165998,0.913064332803,,,,,0.303647312522,0.39624281923,0.345753549536,0.290561498205,0.262445477645,0.304724951585
1351744,,,,,0.912624144554,0.889694356918,0.902490544319,0.918427050114,0.924392549197,0.913265756766,,,,,0.305443407098,0.392398401101,0.344185192386,0.289787535866,0.262714662155,0.303281503916
1355840,,,,,0.91691874663,0.88861622413,0.903765356541,0.916759808858,0.922950518131,0.915045936902,,,,,0.289169969161,0.399200210969,0.33985983034,0.297051676114,0.266109033426,0.299642693003
1359936,,,,,0.917667961121,0.885498877366,0.905585412184,0.915708565712,0.923434507847,0.915962680181,,,,,0.286238317688,0.406206256151,0.336760563652,0.295341513554,0.263763465484,0.294579569499
1364032,,,,,0.918883812428,0.885147468249,0.913330352306,0.912831286589,0.923003617922,0.916381116708,,,,,0.284265473485,0.405534426371,0.307559626301,0.310433282455,0.268705774347,0.286172270775
1368128,,,,,0.915993738174,0.883200327555,0.914119871457,0.915097121398,0.92471357584,0.915146243572,,,,,0.289188153545,0.4124155581,0.304873460531,0.304091168443,0.264755499363,0.287181061506
1372224,,,,,0.912324384848,0.880856601397,0.913995917638,0.918983483315,0.927894361814,0.915524260203,,,,,0.300531423092,0.420916132132,0.302397491535,0.290757123629,0.255486473441,0.284640880426
1376320,,,,,0.912630518277,0.882708390554,0.915473520756,0.917533576488,0.928027685483,0.917728078365,,,,,0.299381273985,0.418110787868,0.301988814274,0.29497876962,0.25155749023,0.279276525974
1380416,,,,,0.913297009468,0.882822899024,0.915071233114,0.917676067352,0.927361218135,0.91709445715,,,,,0.296181547642,0.418752169609,0.305447856585,0.292312192917,0.25303598543,0.27992870609
1384512,,,,,0.910217154026,0.881735018889,0.912632890542,0.918551413218,0.927199562391,0.918122096856,,,,,0.301469393571,0.425410652161,0.312169704835,0.294393919905,0.256176112096,0.27809574604
1388608,,,,,0.911305336157,0.880066434542,0.912464431922,0.921358950933,0.922220400969,0.916754186153,,,,,0.29792842567,0.4340987583,0.318268110355,0.285998858015,0.27302518785,0.281476356586
1392704,,,,,0.912801206112,0.883131078879,0.912744065126,0.923498694102,0.922852647305,0.919366288185,,,,,0.291629318396,0.423745121559,0.314655795693,0.277272791664,0.271706974506,0.269007805983
1396800,,,,,0.912289146582,0.884472413858,0.911023358504,0.924000064532,0.923277775447,0.919432679812,,,,,0.2929477036,0.41452460289,0.321715602279,0.282761688034,0.271731666724,0.266004053752
1400896,,,,,0.912913076083,0.888077465693,0.912978728612,0.923212989171,0.919643640518,0.918889971574,,,,,0.2876732409,0.398685135444,0.315580785275,0.284244082371,0.282791932424,0.266978936394
1404992,,,,,0.912838113308,0.890429743131,0.914205753803,0.923465224107,0.923168293635,0.916969637076,,,,,0.288664627075,0.39829808871,0.312812227011,0.285455197096,0.27169145445,0.271720302105
1409088,,,,,0.913053592046,0.888878174623,0.914233469963,0.927957518895,0.924285320441,0.9149026076,,,,,0.289661572377,0.400781647364,0.312779794137,0.263133134445,0.265968436003,0.274462739627
1413184,,,,,0.916638453801,0.889433761438,0.915289342403,0.926348010699,0.925940616926,0.916290152073,,,,,0.277815576394,0.398816643159,0.310473763943,0.268527797858,0.260150764386,0.269896235069
1417280,,,,,0.915091300011,0.890716473262,0.913714186351,0.926194179058,0.927562646071,0.913413468997,,,,,0.283054402471,0.391392467419,0.314045463006,0.273392007748,0.258282512426,0.278989612063
1421376,,,,,0.910719386737,0.895357660453,0.913378039996,0.927595881621,0.927988978227,0.911445800463,,,,,0.300080353022,0.381689612071,0.314213234186,0.271326531967,0.257122512658,0.287291161219
1425472,,,,,0.909631756941,0.894263601303,0.915034262339,0.929075113932,0.929302752018,0.912867089113,,,,,0.301731148362,0.38588659962,0.306257887681,0.260896685719,0.249432548881,0.287712311745
1429568,,,,,0.913273477554,0.895661842823,0.914353915056,0.929099623362,0.927823531628,0.914188961188,,,,,0.29036744535,0.382120871544,0.309140534202,0.259519491593,0.252148939172,0.285040226579
1433664,,,,,0.914679944515,0.897679432233,0.916142296791,0.927808467547,0.925823307037,0.912412257989,,,,,0.287108670672,0.373411486546,0.305056704084,0.263828981916,0.256139421463,0.296159294248
1437760,,,,,0.913104403019,0.895338968436,0.9168851614,0.928297575315,0.925390446186,0.909972774982,,,,,0.2891836375,0.374496183793,0.303525728981,0.264440839489,0.259082094828,0.304080481331
1441856,,,,,0.914067296187,0.893981238206,0.914128760497,0.927472933133,0.925970931848,0.910972964764,,,,,0.288791791598,0.380911376079,0.313699195782,0.268735928337,0.254658595721,0.300595933199
1445952,,,,,0.916322493553,0.893498226007,0.916102027893,0.926971451441,0.926379950841,0.910520283381,,,,,0.28547496597,0.379994138082,0.30637896657,0.270233870546,0.252997459968,0.304475988944
1450048,,,,,0.912830193837,0.894312866529,0.915152915319,0.926465821266,0.930261528492,0.910533984502,,,,,0.296263610323,0.376658862829,0.302532702684,0.273864027858,0.240123864015,0.301793247461
1454144,,,,,0.909722606341,0.890419216951,0.913927928607,0.925396490097,0.92962354819,0.909037256241,,,,,0.307622341315,0.392264163494,0.305827704072,0.279131185015,0.242228988806,0.306047618389
1458240,,,,,0.910661216577,0.888125781218,0.916705596447,0.924731473128,0.927636524041,0.908419001102,,,,,0.308436361949,0.398198239009,0.298934842149,0.275711618861,0.251377135515,0.311111005147
1462336,,,,,0.910741496086,0.884511049589,0.915493090947,0.925132318338,0.932097522418,0.909193142255,,,,,0.308994823694,0.407816372315,0.304385228952,0.274884717663,0.236137206356,0.30852954785
1466432,,,,,0.912818932533,0.881822888056,0.914881531398,0.924413104852,0.931462911765,0.909484493732,,,,,0.306015592813,0.41407661438,0.303637973468,0.279136007031,0.236943895618,0.308665376902
1470528,,,,,0.913335843881,0.883307055632,0.914286522071,0.921890048186,0.928174571196,0.911658251286,,,,,0.304902180036,0.40895849069,0.304123713573,0.286757227778,0.243176398675,0.304089574019
1474624,,,,,0.911637083689,0.883568926652,0.914986304442,0.920149139563,0.927170280615,0.911872025331,,,,,0.30982815822,0.40924381415,0.301224191984,0.289623396595,0.243900931875,0.302903541923
1478720,,,,,0.912812439601,0.883138831457,0.915693076452,0.919987948736,0.925832029184,0.913374884923,,,,,0.307575898369,0.411351368825,0.301139589151,0.289701254169,0.247336289287,0.297087998192
1482816,,,,,0.914917560418,0.88167822361,0.918378734589,0.920017743111,0.922078200181,0.916728115082,,,,,0.299640428027,0.41321797967,0.292397797108,0.287262280782,0.264405722419,0.288657002648
1486912,,,,,0.912862956524,0.881586559614,0.916738669078,0.918972988923,0.923154377937,0.916123143832,,,,,0.310196069876,0.410839072863,0.300247496367,0.289030972123,0.262574879328,0.293243973454
1491008,,,,,0.911420440674,0.882500310739,0.915642527739,0.919594144821,0.923860021432,0.911856897672,,,,,0.313937936227,0.412506328026,0.300136133035,0.286920620004,0.262233021855,0.307292664051
1495104,,,,,0.912269484997,0.883206903934,0.913668390115,0.917348174254,0.919738992055,0.912871340911,,,,,0.310291355848,0.412456526359,0.30277629296,0.293126135071,0.277570242683,0.300639549891
1499200,,,,,0.91433605353,0.88369380633,0.916696151098,0.918977534771,0.921368722121,0.915211300055,,,,,0.304585413138,0.414381414652,0.291335544984,0.286870264014,0.270233429472,0.294409269094
1503296,,,,,0.912870554129,0.885766545931,0.918506582578,0.915056502819,0.923080670834,0.915083412329,,,,,0.312385126948,0.404845337073,0.283695024252,0.298739064733,0.263861503204,0.296556591988
1507392,,,,,0.913158122698,0.885374319553,0.916366128127,0.912797518571,0.921022530397,0.91366721789,,,,,0.308633463581,0.407587707043,0.29114514788,0.308198182782,0.267731610934,0.298522446553
1511488,,,,,0.915769322713,0.882950747013,0.917022283872,0.913080108166,0.919826809565,0.915123486519,,,,,0.300935133298,0.411274943749,0.292126069466,0.303843840957,0.267916707198,0.29626369079
1515584,,,,,0.917585909367,0.885776627064,0.916345647971,0.916492319107,0.920837132136,0.91478903691,,,,,0.289946897825,0.399372198184,0.297269715865,0.292477354407,0.26461528341,0.29760158658
1519680,,,,,0.919612868627,0.885488887628,0.915060623487,0.916816270351,0.922205336889,0.917353006204,,,,,0.28529916505,0.404513241847,0.29814881285,0.294043510159,0.256197839975,0.287852152189
1523776,,,,,0.917587172985,0.887213981152,0.913439822197,0.915383827686,0.919684203466,0.916559064388,,,,,0.290298534433,0.400844917695,0.298484104872,0.296531759699,0.268211272359,0.290717444817
1527872,,,,,0.917404460907,0.891079612573,0.911897659302,0.9153145353,0.920198484262,0.917049860954,,,,,0.286854074399,0.383765963713,0.306891584396,0.293964520097,0.26695415477,0.28968188564
1531968,,,,,0.916026159128,0.892115561167,0.912422112624,0.917977321148,0.922623670101,0.917941653728,,,,,0.286848646402,0.38199258248,0.305260070165,0.285591066877,0.262792003155,0.28578474621
1536064,,,,,0.916770374775,0.891274905205,0.909057112535,0.917976891994,0.92338184913,0.916320200761,,,,,0.283372418086,0.3848011295,0.321668912967,0.288707064589,0.26352836589,0.289414368073
1540160,,,,,0.913553146521,0.889225761096,0.910527133942,0.919065304597,0.921542946498,0.918376636505,,,,,0.292103621364,0.395286971331,0.312829433878,0.279410753647,0.266848712166,0.283381452163
1544256,,,,,0.91491509676,0.889834717909,0.908689598242,0.91846121947,0.923453938961,0.915086972713,,,,,0.284996227423,0.393269691865,0.317771616578,0.283661279082,0.258124678334,0.291364473104
1548352,,,,,0.915132566293,0.888536886374,0.909252007802,0.918481886387,0.923218866189,0.913615099589,,,,,0.281420958042,0.397290108601,0.310505526265,0.28747967581,0.262535736958,0.295527038972
1552448,,,,,0.915787732601,0.886825676759,0.91062142849,0.916380667686,0.923306922118,0.918391907215,,,,,0.286463208993,0.399727332592,0.30819726487,0.292953142524,0.263454399506,0.282061778506
1556544,,,,,0.915213918686,0.888227923711,0.911846148968,0.917766948541,0.926849118869,0.919839799404,,,,,0.288921105862,0.394583998124,0.307456240058,0.290531836947,0.250675008694,0.278001156449
1560640,,,,,0.914718997478,0.889157807827,0.909139502048,0.91768241326,0.927507209778,0.920973885059,,,,,0.289769043525,0.392618475358,0.314125278592,0.289376409849,0.249574102958,0.27234612306
1564736,,,,,0.915948843956,0.886451045672,0.909905342261,0.916937057177,0.924671002229,0.918574031194,,,,,0.28416338563,0.407813946406,0.314862969518,0.293661572536,0.265503912171,0.283325639367
1568832,,,,,0.916802382469,0.885993715127,0.909021508694,0.920303908984,0.925230507056,0.920645809174,,,,,0.285472768545,0.404559401671,0.323147291938,0.277138613661,0.264112833142,0.278016478817
1572928,,,,,0.915418454011,0.887579957644,0.910522143046,0.920468787352,0.925882009665,0.92016907533,,,,,0.290671997269,0.40604189237,0.313513194521,0.275835520029,0.268684108059,0.284367697438
1577024,,,,,0.915258999666,0.886345668634,0.909921284517,0.91970804135,0.923338309924,0.920476782322,,,,,0.292615635196,0.412983850638,0.320273378491,0.276919775208,0.276395339767,0.284357175231
1581120,,,,,0.912478284041,0.888945770264,0.909699332714,0.919952158133,0.922899091244,0.916707913081,,,,,0.299740986029,0.401448106766,0.32117878298,0.270117511352,0.278804128369,0.301076971491
1585216,,,,,0.913583938281,0.888441038132,0.909773727258,0.920686848958,0.92421738704,0.918286434809,,,,,0.297866900762,0.404615829388,0.32747023205,0.269376297792,0.269385028879,0.298251020908
1589312,,,,,0.912175603708,0.88972180287,0.910510130723,0.922796992461,0.92143560648,0.919927934806,,,,,0.303212073445,0.404588520527,0.325908936063,0.261675472061,0.279211213191,0.291958242655
1593408,,,,,0.914166661104,0.88775537014,0.909429693222,0.921067194144,0.921380277475,0.918871422609,,,,,0.299009000262,0.410114310185,0.330205310384,0.266564748685,0.279921286305,0.296416812142
1597504,,,,,0.916230797768,0.88635336558,0.910905631383,0.922360257308,0.918709321817,0.91704603831,,,,,0.293566588561,0.41588092645,0.323204659422,0.263398166498,0.287224774559,0.302628210187
1601600,,,,,0.91884371837,0.886443758011,0.909834404786,0.921944554647,0.921063840389,0.915026895205,,,,,0.286567519108,0.40656212767,0.327924136321,0.269004280368,0.281165096164,0.310021316012
1605696,,,,,0.918327200413,0.885984214147,0.910072958469,0.922400196393,0.922046693166,0.918086755276,,,,,0.287512651086,0.407843395074,0.324985086918,0.266335144639,0.274770275752,0.30162397027
1609792,,,,,0.920228600502,0.888438141346,0.911320384343,0.919793128967,0.91952354908,0.920737997691,,,,,0.283643787106,0.401595258713,0.321302069227,0.269527813792,0.28340019087,0.289671913783
1613888,,,,,0.919329977036,0.890046040217,0.911786663532,0.921508999666,0.919937797387,0.918285985788,,,,,0.280404246847,0.394014767806,0.323763280114,0.264037286242,0.280821250876,0.297194297115
1617984,,,,,0.9211414059,0.891241236528,0.912305339177,0.922841314475,0.920668780804,0.918550181389,,,,,0.275824483236,0.39075042208,0.319638962547,0.25968871514,0.277074889342,0.293751306335
1622080,,,,,0.919541331132,0.890575671196,0.910459176699,0.922461124261,0.918927804629,0.917584228516,,,,,0.278287535906,0.392370933294,0.328043251236,0.265566793084,0.282853738467,0.303585998217
1626176,,,,,0.919673617681,0.891338833173,0.907739619414,0.928920376301,0.920642987887,0.917814966043,,,,,0.27494109273,0.383690247933,0.337577574452,0.241470002135,0.268695457776,0.299726368984
1630272,,,,,,0.889344918728,0.910274763902,0.928741296132,0.922560477257,0.917890604337,,,,,,0.398988163471,0.333715026577,0.24513630569,0.264603020748,0.296071076393
1634368,,,,,,0.888190881411,0.910896555583,0.929521731536,0.922226043542,0.918475647767,,,,,,0.401541191339,0.333273821076,0.246496670445,0.261902632316,0.292049688101
1638464,,,,,,0.887881739934,0.911675409476,0.926343886058,0.925282033285,0.921342988809,,,,,,0.396741066376,0.322669787208,0.256576812267,0.251704353094,0.283234724402
1642560,,,,,,0.887924138705,0.908528264364,0.926947800318,0.925131638845,0.924846804142,,,,,,0.396796101332,0.33405979375,0.25745283862,0.249695189794,0.26786891818
1646656,,,,,,0.887934307257,0.909814524651,0.927290133635,0.924984884262,0.921854317188,,,,,,0.394528760513,0.327207045754,0.254690700769,0.251892600457,0.274843715628
1650752,,,,,,0.886753086249,0.9076009353,0.927165015539,0.927389490604,0.921532535553,,,,,,0.396725561221,0.334741426508,0.259156998992,0.246217138569,0.276673699419
1654848,,,,,,0.887152270476,0.908092824618,0.92868638436,0.926193888982,0.920011727015,,,,,,0.396746148666,0.338146443168,0.254627514879,0.247507453958,0.279726418853
1658944,,,,,,0.88591432174,0.908961097399,0.929787854354,0.927678604921,0.92008415858,,,,,,0.401879400015,0.332427399357,0.248241257668,0.242120293776,0.288823524117
1663040,,,,,,0.886951446533,0.908343358835,0.928285058339,0.927305650711,0.919126149019,,,,,,0.399432504177,0.332571207484,0.247545951605,0.24412809213,0.290778635939
1667136,,,,,,0.885816816489,0.909447797139,0.929233622551,0.926728439331,0.918396202723,,,,,,0.406039390961,0.331834802032,0.244239024321,0.249859204888,0.291307465235
1671232,,,,,,0.881938846906,0.909413079421,0.932221150398,0.928324329853,0.918221259117,,,,,,0.419771659374,0.336692275604,0.239119873444,0.239994993806,0.296394524972
1675328,,,,,,0.881440309683,0.910496799151,0.932088748614,0.927272236347,0.919810938835,,,,,,0.424741329749,0.330524834991,0.241405432423,0.244174175461,0.292744727929
1679424,,,,,,0.88127969106,0.910606209437,0.930161547661,0.926676722368,0.917655611038,,,,,,0.422531189521,0.331180849671,0.248808584611,0.251696926355,0.303759235144
1683520,,,,,,0.882451240222,0.911858844757,0.931680254141,0.928428141276,0.917012242476,,,,,,0.417603176832,0.32587488393,0.241673735778,0.246066222588,0.304350151618
1687616,,,,,,0.881893587112,0.913529022535,0.929829585552,0.92793703874,0.918049049377,,,,,,0.416413360834,0.316351078947,0.249621888002,0.248491175969,0.309085164467
1691712,,,,,,0.885400478045,0.914332326253,0.92697883447,0.92823373874,0.919055008888,,,,,,0.399717930953,0.305164109667,0.255641811093,0.247264152765,0.309035547574
1695808,,,,,,0.889068615437,0.915849061807,0.925571378072,0.928792293866,0.919778180122,,,,,,0.38627601862,0.300492260853,0.258634611964,0.245530587435,0.304320075115
1699904,,,,,,0.889378893375,0.915981519222,0.927523056666,0.92766067187,0.917868789037,,,,,,0.390484019121,0.300430605809,0.251210582256,0.248573287328,0.308471197883
1704000,,,,,,0.887874281406,0.917837580045,0.928696123759,0.929553751151,0.914416523774,,,,,,0.394989490509,0.293510351578,0.246804769834,0.245544623335,0.318737389644
1708096,,,,,,0.886877950033,0.917426629861,0.929440104961,0.926848701636,0.916849827766,,,,,,0.40058931311,0.29385796984,0.244880779584,0.254215527574,0.312208579977
1712192,,,,,,0.885318148136,0.922532641888,0.927126777172,0.924502309163,0.914267714818,,,,,,0.400991080205,0.274776922663,0.255791687965,0.256359124184,0.322223417958
1716288,,,,,,0.886492824554,0.921448091666,0.926347251733,0.924760198593,0.915310808023,,,,,,0.404793419441,0.279781934619,0.259729366501,0.253877876202,0.318741098046
1720384,,,,,,0.890825299422,0.918009897073,0.925588281949,0.923126463095,0.917424221834,,,,,,0.388576110204,0.290880156557,0.261709182461,0.260787068804,0.303415681918
1724480,,,,,,0.892415726185,0.920339508851,0.924136491617,0.922038022677,0.918815191587,,,,,,0.385759568214,0.284868376454,0.269005394975,0.268097715576,0.296826954683
1728576,,,,,,0.891619201501,0.918904546897,0.923509379228,0.920783452193,0.916914486885,,,,,,0.388113743067,0.287511961659,0.271306859454,0.274025085568,0.309189291795
1732672,,,,,,0.89503827095,0.917183725039,0.923519273599,0.92056098779,0.918395578861,,,,,,0.376927655935,0.289419050018,0.271663062771,0.275490717093,0.301753386855
1736768,,,,,,0.894432636102,0.913455363115,0.922363356749,0.920577462514,0.917689736684,,,,,,0.376865899563,0.302379451195,0.275607470671,0.27526233991,0.299358951052
1740864,,,,,,0.891433974107,0.913509523869,0.925422513485,0.920105111599,0.918049716949,,,,,,0.391349798441,0.303650432825,0.264900997281,0.276071540515,0.295424468319
1744960,,,,,,0.89206974109,0.914569826921,0.926051119963,0.919630440076,0.920576647917,,,,,,0.390662608544,0.297810096542,0.261327242851,0.279649430513,0.284158083797
1749056,,,,,,0.893857403596,0.916599527995,0.92440050443,0.91862462759,0.920782788595,,,,,,0.387462629875,0.291654631495,0.26882207195,0.290302755435,0.275551133355
1753152,,,,,,0.894764757156,0.918353291353,0.926490767797,0.91808942159,0.920196100076,,,,,,0.384710860252,0.286004068454,0.262866666913,0.292798227072,0.27408575515
1757248,,,,,,0.888518492381,0.916293724378,0.925596729914,0.917942055066,0.920632119974,,,,,,0.400868455569,0.298242224256,0.265642096599,0.29416890343,0.271991639336
1761344,,,,,,0.88750042518,0.918207581838,0.926739648978,0.91904878219,0.920764327049,,,,,,0.40082210501,0.292290275296,0.262848508358,0.292582579454,0.271456206838
1765440,,,,,,0.888545993964,0.921184790134,0.926246813933,0.918292891979,0.923275923729,,,,,,0.398710761468,0.281679918369,0.266414758563,0.295329613487,0.266279672583
1769536,,,,,,0.889730799198,0.9228652517,0.925381584962,0.919392398993,0.921981573105,,,,,,0.392136985064,0.276875181993,0.268123316765,0.294588143627,0.268234900633
1773632,,,,,,0.89247477452,0.920515485605,0.926829119523,0.922393711408,0.92159383297,,,,,,0.388386931022,0.28344536523,0.25705358386,0.289637055993,0.271475340923
1777728,,,,,,0.89214420716,0.921999263763,0.926211559772,0.921395897865,0.923590528965,,,,,,0.379674937328,0.273465868831,0.258102582892,0.297511379917,0.268201819062
1781824,,,,,,0.892042438189,0.926305683454,0.926059444745,0.921134177844,0.92352823019,,,,,,0.380215352774,0.257637524605,0.258768992623,0.297548112273,0.269431471825
1785920,,,,,,0.891820005576,0.925467598438,0.928859146436,0.921473586559,0.924117819468,,,,,,0.381342351437,0.260495078564,0.247796433171,0.293097552657,0.266826871037
1790016,,,,,,0.892469108105,0.925863869985,0.928300793966,0.924066785971,0.926964890957,,,,,,0.37520626386,0.260005265474,0.25016926229,0.282439088821,0.249288145701
1794112,,,,,,0.892216769854,0.926068222523,0.928130447865,0.925246107578,0.926923807462,,,,,,0.375383293629,0.266076346238,0.249104240537,0.280346602201,0.249588528275
1798208,,,,,,0.891944595178,0.930642863115,0.928301378091,0.925583787759,0.928417758147,,,,,,0.379605762164,0.250608623028,0.248284005125,0.279429924488,0.248054907719
1802304,,,,,,0.892321268717,0.929009477297,0.926969436804,0.92527525425,0.931072219213,,,,,,0.375319025914,0.257506022851,0.254667750994,0.27876513799,0.240950162212
1806400,,,,,,0.891219119231,0.925247776508,0.923555306594,0.926531962554,0.930878218015,,,,,,0.378412222862,0.281133024891,0.266980233788,0.273305892944,0.239506095648
1810496,,,,,,0.891144382954,0.923716374238,0.925548787912,0.929540352027,0.931736485163,,,,,,0.382294636965,0.285501618187,0.25553051134,0.257137197256,0.236877604326
1814592,,,,,,0.89026683569,0.922729488214,0.927090819677,0.928982484341,0.931205968062,,,,,,0.386746958892,0.28880345722,0.250912669301,0.256849109133,0.240753775835
1818688,,,,,,0.894747273127,0.922635014852,0.92816092968,0.928765980403,0.929500965277,,,,,,0.373550256093,0.283050693075,0.247982662916,0.253596976399,0.245076269905
1822784,,,,,,0.89716198047,0.921606655916,0.927734633287,0.927294313908,0.928054352601,,,,,,0.368335692088,0.284965096911,0.249633264542,0.258448639512,0.249800412854
1826880,,,,,,0.897361326218,0.918644233545,0.926757423083,0.926920493444,0.927178072929,,,,,,0.367480965455,0.291997156541,0.252523391445,0.260112886628,0.250307103992
1830976,,,,,,0.897820893923,0.918384818236,0.927651560307,0.929419724147,0.928064926465,,,,,,0.369305193424,0.291973294814,0.250466409326,0.250324547291,0.248697340488
1835072,,,,,,0.897712381681,0.91760554711,0.929127049446,0.92716430823,0.931977887948,,,,,,0.368716833989,0.298791585366,0.24574432075,0.255908169349,0.237362309297
1839168,,,,,,0.898573335012,0.917214886347,0.930506368478,0.92932151556,0.931163636843,,,,,,0.367099332809,0.297569900751,0.240043799082,0.24690776666,0.24016126891
1843264,,,,,,0.896761763096,0.913818852107,0.930509316921,0.931449953715,0.930898578962,,,,,,0.371928844849,0.309929320216,0.245186802745,0.239495976766,0.243456873298
1847360,,,,,,0.898084362348,0.905038142204,0.931214392185,0.933811926842,0.928137481213,,,,,,0.367339553436,0.340467028817,0.242219034831,0.230739552776,0.255689231555
1851456,,,,,,0.898439502716,0.903398140272,0.930992078781,0.932699135939,0.926354845365,,,,,,0.365713258584,0.34225846827,0.245133274794,0.230966894825,0.261608993014
1855552,,,,,,0.898207668463,0.902827608585,0.928634178638,0.930142343044,0.924027021726,,,,,,0.367938474814,0.340896984935,0.255356216431,0.238016098738,0.267960261305
1859648,,,,,,0.897524225712,0.897462133567,0.928701293468,0.92964977026,0.923449587822,,,,,,0.364195056756,0.358038203915,0.254499253631,0.241084468365,0.270362601678
1863744,,,,,,0.902197122574,0.901020252705,0.929713062445,0.930790114403,0.922259581089,,,,,,0.349354181687,0.342392236988,0.251470724742,0.240668871005,0.271420336763
1867840,,,,,,0.90386291345,0.905580516656,0.931969416142,0.929932884375,0.921051927408,,,,,,0.344410852591,0.31728617847,0.243111092846,0.241296495994,0.276307994127
1871936,,,,,,0.902793542544,0.903827230136,0.929444877307,0.929835577806,0.920264116923,,,,,,0.34230607152,0.324043721954,0.251111281912,0.240446834763,0.278088833888
1876032,,,,,,0.900973590215,0.904013860226,0.926768247286,0.929074664911,0.918622799714,,,,,,0.350134261449,0.325624761979,0.263543142875,0.243416309357,0.285968689124
1880128,,,,,,0.900758429368,0.904787476858,0.925082012018,0.930016740163,0.919466694196,,,,,,0.358621845643,0.323004042109,0.267417487502,0.242078809937,0.286844536662
1884224,,,,,,0.897711730003,0.905001024405,0.924718165398,0.930152507623,0.921525744597,,,,,,0.366698710124,0.323922563593,0.267770772179,0.240395343304,0.281691883008
1888320,,,,,,0.898101623853,0.907220888138,0.924385221799,0.928808434804,0.9208314538,,,,,,0.365983174245,0.319093131026,0.269885956248,0.243208450079,0.28205670317
1892416,,,,,,0.89855889082,0.906870889664,0.921300192674,0.928427664439,0.921495159467,,,,,,0.361692905426,0.318855603536,0.289037610094,0.246650786201,0.279651871324
1896512,,,,,,0.897129205863,0.90764114062,0.921397697926,0.930344243844,0.91968266964,,,,,,0.370352468888,0.311246340473,0.287436209122,0.242267303665,0.279920479655
1900608,,,,,,0.894899845123,0.907876217365,0.920373133818,0.929073051612,0.920679756006,,,,,,0.375862622261,0.314826318622,0.293143139283,0.245061221719,0.273881345987
1904704,,,,,,0.896768971284,0.910313193003,0.921500579516,0.930671906471,0.921810857455,,,,,,0.36992379427,0.310810054342,0.284760885437,0.240380053719,0.268051619331
1908800,,,,,,0.893531664213,0.916829411189,0.918315148354,0.929632031918,0.923124448458,,,,,,0.381242875258,0.290426587065,0.299747588237,0.244623511036,0.259950831532
1912896,,,,,,0.892223016421,0.918243988355,0.919448447227,0.929273017248,0.924626930555,,,,,,0.390388645728,0.288272961974,0.294288732608,0.247031841675,0.255205933253
1916992,,,,,,0.894455933571,0.918636274338,0.924028305213,0.933173994223,0.924902772903,,,,,,0.383025077979,0.28284839491,0.274848163128,0.234520734847,0.25208572944
1921088,,,,,,0.896598366896,0.920800968011,0.924227054914,0.934768633048,0.925933404764,,,,,,0.3795092086,0.278752679626,0.275278581182,0.228814341128,0.246891906857
1925184,,,,,,0.893546656768,0.920316191514,0.924438460668,0.934044102828,0.926303132375,,,,,,0.39251477917,0.281860352556,0.271812140942,0.231980013351,0.247004456321
1929280,,,,,,0.892588949203,0.917332959175,0.925067385038,0.933779040972,0.926535443465,,,,,,0.392412527402,0.289635641376,0.271178845565,0.235005319615,0.246500520905
1933376,,,,,,0.895092674096,0.91690681378,0.928500874837,0.930983801683,0.924177467823,,,,,,0.385517611106,0.296599426866,0.260804594556,0.248035935064,0.252098601063
1937472,,,,,,0.897894243399,0.917262089252,0.929875870546,0.931750031312,0.927063186963,,,,,,0.373316166798,0.293863880634,0.252721869946,0.245717947185,0.24030264616
1941568,,,,,,0.899657666683,0.916986409823,0.931808241208,0.931512272358,0.927727254232,,,,,,0.360648383697,0.296819449464,0.253972607851,0.24651743422,0.236375742157
1945664,,,,,,0.900578916073,0.917858588696,0.93041343689,0.92934700648,0.927782964706,,,,,,0.357575386763,0.294012803833,0.258839868506,0.254616780579,0.23537769715
1949760,,,,,,0.900297451019,0.916853141785,0.928984955947,0.933013439178,0.929042613506,,,,,,0.358023951451,0.296606740355,0.263500292102,0.242809207737,0.233240779241
1953856,,,,,,0.899245031675,0.916851659616,0.933692550659,0.934164309502,0.92664916118,,,,,,0.359510574738,0.298105255763,0.240209445357,0.23626096199,0.240532473723
1957952,,,,,,0.900678579013,0.917757503192,0.933031773567,0.935182197889,0.928277007739,,,,,,0.350505226851,0.297338371476,0.243750845393,0.232910562058,0.235819293062
1962048,,,,,,0.903391937415,0.91665511926,0.932533685366,0.936386509736,0.925496983528,,,,,,0.344147616625,0.300402127703,0.249639796217,0.232888265948,0.244578077396
1966144,,,,,,0.900470125675,0.916502022743,0.932156316439,0.936470790704,0.922837078571,,,,,,0.353663746516,0.299764878551,0.250965575377,0.232458819449,0.255851712823
1970240,,,,,,0.903383612633,0.918450947603,0.935051508745,0.936783655485,0.924281911055,,,,,,0.343864991268,0.290879055858,0.241384190321,0.229952229559,0.253412205974
1974336,,,,,,0.903949840864,0.918414727847,0.935103972753,0.936208979289,0.922279075782,,,,,,0.336926577489,0.291592900952,0.24043195049,0.230119988819,0.262583512068
1978432,,,,,,0.901427213351,0.919508814812,0.93336716493,0.933347451687,0.920803495248,,,,,,0.344177466631,0.290311309695,0.249663585424,0.238354424636,0.271049743891
1982528,,,,,,0.899769985676,0.920873550574,0.933053096135,0.932389299075,0.919159436226,,,,,,0.351098020871,0.285072256128,0.250286157926,0.241002277533,0.280933657289
1986624,,,,,,0.898727933566,0.917906121413,0.930594269435,0.933731834094,0.920001018047,,,,,,0.349413200219,0.294987089435,0.257617094119,0.23192978104,0.278155529499
1990720,,,,,,0.899480255445,0.918780016899,0.931245410442,0.933233495553,0.919094912211,,,,,,0.345614055792,0.291897192597,0.253485366702,0.232126035293,0.281377750635
1994816,,,,,,0.894346650441,0.918402234713,0.928842000167,0.935158077876,0.920642916361,,,,,,0.367589948575,0.285701528192,0.267332220078,0.225334665179,0.276319692532
1998912,,,,,,0.891396339734,0.917403968175,0.927681227525,0.934580536683,0.91946105957,,,,,,0.375985260804,0.28749123613,0.271686002612,0.228410865863,0.279140099883
2003008,,,,,,0.88868140777,0.919110643864,0.926520534356,0.932858089606,0.919204934438,,,,,,0.382918020089,0.283436059952,0.270195207,0.235302518805,0.283122332891
2007104,,,,,,0.885476799806,0.917051633199,0.927413459619,0.935972253482,0.918040291468,,,,,,0.395834294955,0.290885923306,0.268445260326,0.223863856991,0.285728152593
2011200,,,,,,0.88682376941,0.919758164883,0.928470317523,0.935003769398,0.918666279316,,,,,,0.392565759023,0.28425210019,0.264535591006,0.225841947397,0.286389990648
2015296,,,,,,0.88841073513,0.919549659888,0.926323330402,0.933124558131,0.91950832208,,,,,,0.388971360524,0.282992381851,0.273749207457,0.22909613053,0.283024585247
2019392,,,,,,0.886527264118,0.919045297305,0.925149138769,0.932925021648,0.919129912059,,,,,,0.394357166688,0.28343723019,0.27589781483,0.228316239516,0.283339624604
2023488,,,,,,0.88762904803,0.920290180047,0.925171037515,0.932038911184,0.920761954784,,,,,,0.391000723839,0.279010250171,0.274835507075,0.228599828482,0.281032428145
2027584,,,,,,0.889465192954,0.921514840921,0.925299481551,0.9281234622,0.924474934737,,,,,,0.383545496066,0.272078791261,0.274153610071,0.245806416869,0.270162648956
2031680,,,,,,0.889295387268,0.920424727599,0.924707384904,0.928707655271,0.922754204273,,,,,,0.387795460224,0.279995207985,0.272101653616,0.243961913387,0.277938011289
2035776,,,,,,0.890551944574,0.919806345304,0.924323026339,0.930154252052,0.9182462732,,,,,,0.387759160995,0.279505702853,0.271736165881,0.242266881466,0.292622203628
2039872,,,,,,0.890579358737,0.919332842032,0.924573290348,0.927417059739,0.9210496068,,,,,,0.385628189643,0.279323773583,0.268874465426,0.250368160009,0.281171712279
2043968,,,,,,0.890418080489,0.920332626502,0.924716186523,0.929015628497,0.922182718913,,,,,,0.382509700457,0.273761520783,0.267515438795,0.244307339191,0.275202690562
2048064,,,,,,0.891730395953,0.92293608586,0.923193577925,0.930446843306,0.921568143368,,,,,,0.378890498479,0.264945356051,0.276712648074,0.240063142776,0.276394915581
2052160,,,,,,0.890476938089,0.920779498418,0.921040491263,0.930709401766,0.920594620705,,,,,,0.384083425999,0.273997773727,0.28383213679,0.239191312591,0.277344787121
2056256,,,,,,0.895535433292,0.921585241954,0.923699490229,0.930865108967,0.922508164247,,,,,,0.363610700766,0.27470681866,0.273845334848,0.236949336529,0.272326782346
2060352,,,,,,0.895679517587,0.920995696386,0.925911398729,0.932117279371,0.921921940645,,,,,,0.367063905795,0.28179577589,0.265130834778,0.232699562112,0.274501493573
2064448,,,,,,0.897596760591,0.919993706544,0.925494853655,0.936150054137,0.923551547527,,,,,,0.365321387847,0.28348437945,0.268669717511,0.220648851991,0.267963721355
2068544,,,,,,0.902625453472,0.919722318649,0.924249080817,0.934132572015,0.92332101663,,,,,,0.345448476076,0.280442547798,0.270579241713,0.230319967866,0.269641246398
2072640,,,,,,0.902001591523,0.91643182834,0.924002500375,0.934494066238,0.921759132544,,,,,,0.348235120376,0.289126752814,0.272800875703,0.229038643837,0.269941425323
2076736,,,,,,0.901499815782,0.916443363825,0.92566211621,0.936122624079,0.924670592944,,,,,,0.350754710039,0.290423345566,0.265163390835,0.226130917668,0.262910003463
2080832,,,,,,0.901188675563,0.913133414586,0.926901380221,0.93402179877,0.923419078191,,,,,,0.355685484409,0.30707231462,0.265313884616,0.231097389261,0.269728719195
2084928,,,,,,0.898997366428,0.914486451944,0.92645184199,0.932280429204,0.92497292757,,,,,,0.363002032042,0.300313932697,0.260959121585,0.237130855521,0.262915407618
2089024,,,,,,0.896888184547,0.914716931184,0.924435114861,0.934209354719,0.922814118862,,,,,,0.368561933438,0.299897109469,0.269341863195,0.227121519049,0.267876967788
2093120,,,,,,0.895844904582,0.914103472233,0.924702032407,0.933761111895,0.920785534382,,,,,,0.369398339589,0.298145913084,0.268060783545,0.231033737461,0.274278353651
2097216,,,,,,0.897120598952,0.915523147583,0.925183101495,0.934133470058,0.927198533217,,,,,,0.364067878326,0.295748953025,0.269155971209,0.231002482772,0.252225978176
2101312,,,,,,0.897601652145,0.915250547727,0.92268652916,0.936674765746,0.927743287881,,,,,,0.365119294326,0.297458265225,0.276631609599,0.220970125,0.252970434229
2105408,,,,,,0.895493729909,0.913474186261,0.92309949398,0.936351458232,0.92681645155,,,,,,0.37723044157,0.302006593347,0.275236834089,0.222754927476,0.25230692625
2109504,,,,,,0.895226597786,0.913808298111,0.922627393405,0.933126016458,0.925161472956,,,,,,0.377525812387,0.302831601103,0.278902893265,0.235001395146,0.26037803491
2113600,,,,,,0.893389046192,0.913311854998,0.923678425948,0.932510658105,0.925300256411,,,,,,0.387922080358,0.312200475732,0.274470748504,0.236482987801,0.261747582753
2117696,,,,,,0.892240790526,0.915533709526,0.923957745234,0.931238015493,0.92432649533,,,,,,0.393411471446,0.301153161128,0.268907059232,0.240901535749,0.267038475474
2121792,,,,,,0.891584575176,0.915219012896,0.923250353336,0.930790706476,0.924960243702,,,,,,0.39094195962,0.301065349579,0.270825673143,0.242325908939,0.266327394048
2125888,,,,,,0.89109224081,0.913700536887,0.924231286844,0.926941482226,0.921098419031,,,,,,0.39398102363,0.307243281603,0.262552895149,0.253168786565,0.277211344242
2129984,,,,,,0.892054112752,0.912732740243,0.927146188418,0.927922801177,0.923509478569,,,,,,0.395098958413,0.315970895688,0.254658467571,0.247989466786,0.270048512022
2134080,,,,,,0.890638999144,0.91323988835,0.928038243453,0.925162629286,0.924576012293,,,,,,0.397846325239,0.317568743229,0.24863593479,0.257312092185,0.267802596092
2138176,,,,,,0.888864517212,0.911579541365,0.925903741519,0.924793569247,0.921780828635,,,,,,0.406267098586,0.322895331184,0.252335228523,0.260469797254,0.276432513197
2142272,,,,,,0.889242438475,0.914122239749,0.924540698528,0.92443027099,0.920528240999,,,,,,0.396951852242,0.311559695999,0.254988578955,0.263371990124,0.275673173865
2146368,,,,,,0.889641535282,0.912895222505,0.92534173727,0.926097929478,0.918213323752,,,,,,0.393566224972,0.316888899604,0.256267972787,0.256410551071,0.285415288806
2150464,,,,,,0.890797988574,0.912866099675,0.926441077391,0.926562452316,0.919114422798,,,,,,0.390687443813,0.316432874401,0.25016455849,0.25285444955,0.281288481752
2154560,,,,,,0.892644719283,0.91455723842,0.92288513581,0.923920834064,0.923307899634,,,,,,0.382500131925,0.308848370115,0.261863525709,0.259033830961,0.266025126974
2158656,,,,,,0.893210458755,0.915917579333,0.924616714319,0.923583920797,0.921560323238,,,,,,0.380499732494,0.305492012699,0.254892680049,0.257029938698,0.270963961879
2162752,,,,,,0.892355151971,0.914797989527,0.926167754332,0.923638101419,0.92095057567,,,,,,0.383966143926,0.310508562128,0.248510379593,0.25713326931,0.270871189237
2166848,,,,,,0.894628973802,0.915165813764,0.92550397714,0.923839640617,0.920802346865,,,,,,0.37667807738,0.311417286595,0.254058975975,0.255644560854,0.279642275969
2170944,,,,,,0.891255672773,0.913245983919,0.929936603705,0.924438516299,0.919779793421,,,,,,0.390819678704,0.314181869229,0.233487057686,0.249114368359,0.282206968466
2175040,,,,,,0.892580091953,0.917239288489,0.930392543475,0.926596951485,0.921840898196,,,,,,0.381984043121,0.298386213183,0.235482504964,0.243023327986,0.273934677243
2179136,,,,,,0.893154199918,0.914871402582,0.930301717917,0.925862733523,0.921622935931,,,,,,0.375787152847,0.312390021483,0.237159039577,0.243682299058,0.274707228939
2183232,,,,,,0.894634755452,0.916161696116,0.927785595258,0.927752463023,0.922834599018,,,,,,0.372113601367,0.305037312706,0.245015820861,0.236522870262,0.270929419994
2187328,,,,,,0.89443107446,0.915180675189,0.927869244417,0.928380135695,0.925547206402,,,,,,0.371720113357,0.308018317819,0.246104659637,0.233975663781,0.263771656156
2191424,,,,,,0.89440305233,0.916877396901,0.92683827877,0.929147696495,0.920840752125,,,,,,0.369412227472,0.29821258088,0.248335643609,0.231149804592,0.274420092503
2195520,,,,,,0.893869888783,0.91465754509,0.926832906405,0.930007282893,0.920916465918,,,,,,0.372424656153,0.303936317563,0.247727374236,0.227447328965,0.274855998158
2199616,,,,,,0.892281711102,0.914129587015,0.928511544069,0.929017853737,0.920418123404,,,,,,0.374598318338,0.310479423404,0.244059053063,0.230395933986,0.275991871953
2203712,,,,,,0.891548339526,0.914760100842,0.930741826693,0.930716526508,0.920335670312,,,,,,0.380046582222,0.30407255888,0.235086351633,0.224901546041,0.286585004131
2207808,,,,,,0.89012821118,0.914273051421,0.929344765345,0.929973495007,0.921207368374,,,,,,0.386317225297,0.302222313484,0.236046246688,0.228046159943,0.2813043197
2211904,,,,,,0.885689198971,0.914613473415,0.930228245258,0.929631551107,0.920189905167,,,,,,0.403033836683,0.303962665796,0.233603060246,0.232820336024,0.286534800132
2216000,,,,,,0.887277714411,0.913560767968,0.932740851243,0.93316621383,0.918684693178,,,,,,0.400204269091,0.309742369254,0.227535865704,0.221365147829,0.293951032559
2220096,,,,,,0.885959637165,0.91330832243,0.930961827437,0.931954729557,0.920005778472,,,,,,0.40296249191,0.30918875734,0.233077181379,0.226952982942,0.29164254566
2224192,,,,,,0.887396923701,0.915077753862,0.931163362662,0.932056625684,0.919353373845,,,,,,0.397348558903,0.3022806108,0.237492061655,0.230564698577,0.302214269837
2228288,,,,,,0.887076699734,0.914835838477,0.931845287482,0.930339558919,0.918761078517,,,,,,0.390802413225,0.304969372352,0.232599827647,0.236309867104,0.300455968579
2232384,,,,,,0.890682693322,0.917053671678,0.932245759169,0.932122063637,0.918543748061,,,,,,0.376732730865,0.299825176597,0.230698044101,0.231414571404,0.304788163304
2236480,,,,,,0.893095405897,0.914412422975,0.928494032224,0.930450308323,0.918914655844,,,,,,0.368667149544,0.303653421998,0.243522593379,0.238988160094,0.30521466136
2240576,,,,,,0.890892966588,0.918033476671,0.927051639557,0.932154568036,0.919271198908,,,,,,0.378668312232,0.286369695266,0.247801692287,0.235345171889,0.301654801766
2244672,,,,,,0.890441068014,0.917024668058,0.929099007448,0.930447582404,0.919287399451,,,,,,0.38089864254,0.289261185129,0.24128839771,0.239709603786,0.300206719836
2248768,,,,,,0.889403406779,0.917759394646,0.931165464719,0.93171544075,0.917424801985,,,,,,0.384191328287,0.286695938309,0.235166757305,0.236970978975,0.305044215918
2252864,,,,,,0.888423848152,0.918284098307,0.930993147691,0.929282478491,0.919698119164,,,,,,0.384763109684,0.286129016678,0.235974830389,0.246379738053,0.300534536441
2256960,,,,,,0.889697225889,0.924314804872,0.929756168524,0.930486647288,0.917153167725,,,,,,0.388668086131,0.266363808016,0.247811267773,0.242595627904,0.31135631005
2261056,,,,,,0.894271508853,0.92583485047,0.929716730118,0.930648565292,0.91869392395,,,,,,0.373876025279,0.262964823345,0.249755555391,0.239631381631,0.305598920584
2265152,,,,,,0.895621049404,0.923516468207,0.928769159317,0.93022078673,0.920705751578,,,,,,0.371126375596,0.274307757119,0.251537385583,0.243175283074,0.29110836486
2269248,,,,,,0.896053556601,0.925749520461,0.928218547503,0.930097206434,0.920576711496,,,,,,0.372474159797,0.268887892862,0.256886381904,0.244981593887,0.290453076363
2273344,,,,,,0.901626173655,0.924896494548,0.928030403455,0.929165323575,0.918354698022,,,,,,0.355375989278,0.267402335505,0.256796348095,0.252841890852,0.295768751701
2277440,,,,,,0.898725716273,0.922822900613,0.92854436636,0.928381947676,0.919836203257,,,,,,0.365270874898,0.269633253912,0.257110136747,0.257214092215,0.287973119815
2281536,,,,,,0.897517462571,0.920600155989,0.928872561455,0.928980024656,0.919580733776,,,,,,0.371857897441,0.276728371282,0.258826906482,0.254240736365,0.285092763106
2285632,,,,,,0.899172639847,0.920764354865,0.931021686395,0.928576493263,0.919953378042,,,,,,0.368515765667,0.277618689835,0.248394560814,0.254199005167,0.27766524752
2289728,,,,,,0.899822572867,0.921534701188,0.931961278121,0.92999330759,0.922725729148,,,,,,0.368636937936,0.275658056637,0.244646675388,0.25236257712,0.266218495369
2293824,,,,,,0.900520451864,0.921612195174,0.929269194603,0.928375438849,0.925130033493,,,,,,0.366713710626,0.274413770934,0.257418616613,0.262660267949,0.254706786076
2297920,,,,,,0.896222531796,0.9250076135,0.932668177287,0.928697963556,0.925459456444,,,,,,0.379999707143,0.261771167815,0.245013302565,0.261226635178,0.253557303548
2302016,,,,,,0.896161886056,0.922890734673,0.932706300418,0.927270487944,0.927061529954,,,,,,0.379367591937,0.274150829017,0.246268435319,0.265101558963,0.248656778534
2306112,,,,,,0.89708262682,0.925339353085,0.932326034705,0.928655000528,0.925939555963,,,,,,0.375772303343,0.266455274324,0.248263755441,0.262324248751,0.250644180179
2310208,,,,,,0.898814388116,0.926241246859,0.931089826425,0.928857239087,0.927502810955,,,,,,0.369610651334,0.258911456168,0.253249918421,0.261800145109,0.243772426248
2314304,,,,,,0.899788288275,0.927897306283,0.930852627754,0.929473205407,0.928658576806,,,,,,0.369070762396,0.254006507496,0.254171825449,0.258432993293,0.240345130364
2318400,,,,,,0.900831059615,0.925382343928,0.932729152838,0.928540070852,0.927006733418,,,,,,0.356600004435,0.260915889343,0.242086269458,0.261452016234,0.242844863733
2322496,,,,,,0.899202775955,0.926561021805,0.93112398386,0.928429957231,0.92795800368,,,,,,0.361103091637,0.253451337417,0.246427194277,0.264467977484,0.24135589699
2326592,,,,,,0.899605003993,0.930801347891,0.931214960416,0.926341593266,0.928548741341,,,,,,0.359599326054,0.238958584269,0.247426547607,0.267470746239,0.241333513459
2330688,,,,,,0.899949959914,0.928361133734,0.933254182339,0.927828212579,0.928656589985,,,,,,0.355892481407,0.246557288369,0.237356884281,0.264009562135,0.241718864441
2334784,,,,,,0.898631989956,0.927713771661,0.932216831048,0.929088326295,0.932737072309,,,,,,0.355765928825,0.251709211866,0.245143971841,0.254314354062,0.225814844171
2338880,,,,,,0.895424691836,0.9299543341,0.931566707293,0.93065319856,0.933458884557,,,,,,0.363582062721,0.252915027738,0.2452358524,0.248468415936,0.2233954072
2342976,,,,,,0.897028418382,0.933217899005,0.930425520738,0.930584065119,0.934496541818,,,,,,0.358051421245,0.24427788953,0.247408315539,0.250184294581,0.22285289367
2347072,,,,,,0.894175418218,0.930968550841,0.928983100255,0.931882985433,0.935711705685,,,,,,0.365473469098,0.252138758699,0.254372604688,0.247847640514,0.218520607551
2351168,,,,,,0.893990500768,0.926791159312,0.927526430289,0.932069321473,0.935496286551,,,,,,0.368893547853,0.269225417574,0.25951807797,0.244587796926,0.22032751143
2355264,,,,,,0.893317639828,0.925804615021,0.926733430227,0.93182652394,0.935107270877,,,,,,0.372226655483,0.272958142559,0.255761177341,0.239775660634,0.220641341805
2359360,,,,,,0.89695293506,0.925468444824,0.92686633269,0.931846646468,0.93459789753,,,,,,0.363668002685,0.275262223681,0.252954296271,0.238013973832,0.221917293469
2363456,,,,,,0.898888711135,0.92463909785,0.927023029327,0.932304334641,0.931296420097,,,,,,0.357915073633,0.271579924226,0.251852624615,0.234283940991,0.229702699184
2367552,,,,,,0.898199399312,0.923623625437,0.92752909263,0.929944845041,0.930071663857,,,,,,0.364356158177,0.2737531811,0.248118177056,0.241763447722,0.235454557339
2371648,,,,,,0.897788218657,0.92324535052,0.926907817523,0.930921204885,0.928325215975,,,,,,0.365810964505,0.279572666685,0.249995632966,0.242945348223,0.241523357232
2375744,,,,,,0.897940286001,0.922728689512,0.927815584342,0.93064527909,0.928731807073,,,,,,0.366478256385,0.281134945154,0.247621172667,0.242869036396,0.241485584776
2379840,,,,,,0.897179110845,0.92238227129,0.928622527917,0.929718244076,0.932442148527,,,,,,0.370532625914,0.288038785259,0.243461035689,0.24574174583,0.229668415586
2383936,,,,,,0.89715402921,0.920231632392,0.930804733435,0.931401968002,0.931378420194,,,,,,0.370032501221,0.292827382684,0.236460744341,0.239317222436,0.236884446939
2388032,,,,,,0.897863614559,0.91785702308,0.92974541982,0.933726068338,0.930216928323,,,,,,0.365691085656,0.300346571207,0.243667237957,0.233897228042,0.242948849003
2392128,,,,,,0.898388576508,0.91160684824,0.931627277533,0.935457225641,0.927237101396,,,,,,0.363053137064,0.32404597799,0.238272116582,0.226856547594,0.252118345102
2396224,,,,,,0.898340710004,0.9072453022,0.931314074993,0.934691556295,0.926646308104,,,,,,0.366353748242,0.334602987766,0.239440522591,0.225954773029,0.253876904647
2400320,,,,,,0.901504782836,0.90637845993,0.928995708625,0.930249842008,0.924025726318,,,,,,0.356991092364,0.333384484053,0.254825437069,0.237860528628,0.260523405671
2404416,,,,,,0.904965651035,0.900431625048,0.930042084058,0.930107482274,0.922254411379,,,,,,0.345808008313,0.360710980495,0.250770665208,0.239792148272,0.265118324757
2408512,,,,,,0.906337277095,0.90482464234,0.931342303753,0.92903894186,0.922139831384,,,,,,0.339709918698,0.34315388004,0.245817493399,0.244611683488,0.264899258812
2412608,,,,,,0.906956128279,0.909943918387,0.931834117572,0.92913539807,0.919605505466,,,,,,0.334787534674,0.320076084137,0.245497556527,0.243987413247,0.269156867266
2416704,,,,,,0.904485754172,0.909637324015,0.932667736212,0.93069965442,0.919098246098,,,,,,0.346000582973,0.32324129343,0.245518978437,0.240618681908,0.270051459471
2420800,,,,,,0.90189289252,0.908801190058,0.930596836408,0.929929804802,0.918709599972,,,,,,0.35915526251,0.327956723173,0.255595961213,0.241976817449,0.274509678284
2424896,,,,,,0.900169571241,0.910584553083,0.928505301476,0.931040557226,0.919472936789,,,,,,0.362814938029,0.323232802749,0.257242914041,0.239808623989,0.276928079128
2428992,,,,,,0.901078482469,0.911114307245,0.929562584559,0.933346350988,0.921479125818,,,,,,0.356676502029,0.323616325855,0.25701611042,0.232736160358,0.271868766348
2433088,,,,,,0.901553893089,0.911663452784,0.928668999672,0.931004977226,0.923051683108,,,,,,0.356393739581,0.318792766333,0.259583771229,0.235538293918,0.26591014564
2437184,,,,,,0.900276756287,0.911208176613,0.926476943493,0.933191414674,0.923643378417,,,,,,0.362856746713,0.320913215478,0.270583728949,0.231252081196,0.266735713681
2441280,,,,,,0.898659161727,0.911707079411,0.925489815076,0.93497496446,0.924337438742,,,,,,0.364391377568,0.31273124516,0.275836231311,0.227834163109,0.264632387956
2445376,,,,,,0.898305678368,0.913399128119,0.924260115623,0.933463402589,0.925930233796,,,,,,0.365522842606,0.309961139162,0.283827970425,0.229674445589,0.25536104242
2449472,,,,,,0.897104696433,0.913925739129,0.925396009286,0.933920327822,0.926835298538,,,,,,0.373443536957,0.309372642636,0.277702232202,0.226440079014,0.248906110724
2453568,,,,,,0.895246307055,0.917961303393,0.92279090484,0.932437137763,0.930118024349,,,,,,0.380544780691,0.298042973876,0.288828349113,0.230739767353,0.2393133382
2457664,,,,,,0.897577873866,0.922180791696,0.922721906503,0.93366249005,0.929847522577,,,,,,0.372943986456,0.285588406523,0.286258363724,0.229695227742,0.239228446285
2461760,,,,,,0.897237849236,0.922599279881,0.92725918293,0.937812415759,0.931017335256,,,,,,0.377026195327,0.281148989002,0.261771427592,0.218599035343,0.237338740627
2465856,,,,,,0.894135348002,0.924333496888,0.927380438646,0.939331650734,0.932213838895,,,,,,0.389507945379,0.268636869391,0.260840860009,0.21137103041,0.233151064316
2469952,,,,,,0.894754020373,0.923829948902,0.926089326541,0.938029360771,0.931884372234,,,,,,0.387993514538,0.271046551069,0.267186763883,0.214776353041,0.232896108429
2474048,,,,,,0.89593959252,0.922351340453,0.926812326908,0.936135586103,0.933638608456,,,,,,0.382862659295,0.275300184886,0.264506255587,0.221927404404,0.229061129689
2478144,,,,,,0.898571765423,0.919265206655,0.928726442655,0.934027671814,0.932063734531,,,,,,0.369726796945,0.286478328705,0.257765725255,0.22973754108,0.233923122287
2482240,,,,,,0.902867627144,0.920717827479,0.931006129583,0.935556423664,0.932174754143,,,,,,0.351247390111,0.281465280056,0.247763431072,0.225826445222,0.231927674015
2486336,,,,,,0.902193252246,0.919834979375,0.932907446225,0.934594317277,0.933486453692,,,,,,0.35624786218,0.284592725833,0.251779015859,0.231768651803,0.223841782411
2490432,,,,,,0.901143944263,0.919986859957,0.931842136383,0.931583297253,0.932711021105,,,,,,0.356209051609,0.284472523133,0.256204599142,0.24394758443,0.225585284829
2494528,,,,,,0.901044865449,0.921058297157,0.931112039089,0.934095795949,0.932147892316,,,,,,0.354013291995,0.2824259758,0.260310616096,0.23409802417,0.227717121442
2498624,,,,,,0.902151302497,0.920913465818,0.934189021587,0.934750064214,0.930312911669,,,,,,0.348051373164,0.282664900025,0.247168095907,0.231865273913,0.229966608683
2502720,,,,,,0.904760098457,0.920942556858,0.935060254733,0.936282153924,0.929817406336,,,,,,0.34438011845,0.283851521214,0.241757970055,0.227179941535,0.229955535134
2506816,,,,,,0.904262018204,0.919701123238,0.934802250067,0.937078388532,0.924648137887,,,,,,0.345305762688,0.282878219088,0.245005229115,0.228497381012,0.242633387446
2510912,,,,,,0.905136060715,0.919210505486,0.934373629093,0.938285899162,0.921373724937,,,,,,0.338997584581,0.285999132196,0.244504470627,0.225558354954,0.259550688664
2515008,,,,,,0.906876103083,0.923104155064,0.935270297527,0.93795854648,0.920870745182,,,,,,0.331589597464,0.270019176602,0.243231233954,0.225580271582,0.26049216191
2519104,,,,,,0.904960831006,0.92360090812,0.936463367939,0.937596809864,0.920167132219,,,,,,0.337427699566,0.271827015281,0.238915837804,0.225730506082,0.265692063173
2523200,,,,,,0.904033184052,0.924536550045,0.935807863871,0.935577178001,0.918451563517,,,,,,0.338102114201,0.269331742326,0.243719862898,0.230620632072,0.271465818087
2527296,,,,,,0.903217705091,0.926156278451,0.935771846771,0.934258850416,0.916402133306,,,,,,0.336047416925,0.264611515403,0.245826565226,0.234081134697,0.282720495264
2531392,,,,,,0.904704988003,0.924497544765,0.937317574024,0.937943629424,0.916475311915,,,,,,0.331475420793,0.27355855306,0.23973385493,0.220303292572,0.282326052586
2535488,,,,,,0.900742654006,0.923842453957,0.937829407056,0.938157761097,0.916153907776,,,,,,0.351558184624,0.273612046242,0.236541569233,0.218126810094,0.284600661198
2539584,,,,,,0.898290971915,0.92581196626,0.936876336734,0.940021717548,0.917338462671,,,,,,0.358985882998,0.264899627368,0.245667014519,0.213158429166,0.280703049898
2543680,,,,,,0.894880489508,0.92588771979,0.934587510427,0.939437421163,0.916553600629,,,,,,0.369260273377,0.263422071934,0.254516785343,0.214960941176,0.282307090362
2547776,,,,,,0.894550907612,0.926945984364,0.933710491657,0.939346778393,0.916819127401,,,,,,0.375888172785,0.260302509864,0.253722209732,0.215926733116,0.287930094202
2551872,,,,,,0.896161560218,0.925871149699,0.933874511719,0.94110480547,0.917753112316,,,,,,0.373692792654,0.263516235352,0.251720693707,0.20884034584,0.283720519145
2555968,,,,,,0.897436757882,0.926537799835,0.935072374344,0.940739965439,0.917624421914,,,,,,0.370064802965,0.259740922848,0.24651542604,0.210278723141,0.288507287701
2560064,,,,,,0.896074406306,0.926168437799,0.932998343309,0.939894509315,0.917833034197,,,,,,0.374592139324,0.258459447821,0.255529166261,0.20959113886,0.286916324496
2564160,,,,,,0.897539337476,0.926117265224,0.930722332001,0.938971575101,0.918975754579,,,,,,0.367688024044,0.257398187121,0.259712741772,0.210001582404,0.283855114381
2568256,,,,,,0.898420461019,0.926991951466,0.930390862624,0.938360063235,0.921816082795,,,,,,0.369097997745,0.258993481596,0.261054374774,0.211954932908,0.278232872486
2572352,,,,,,0.899714887142,0.928482695421,0.930900088946,0.936942942937,0.925447428226,,,,,,0.367432779074,0.251398102442,0.258924274643,0.218288267652,0.261843986313
2576448,,,,,,0.898359787464,0.928032227357,0.930081685384,0.937290374438,0.92519646883,,,,,,0.372876487176,0.256674271822,0.254174640775,0.221223304669,0.266832522551
2580544,,,,,,0.898636337121,0.926567272345,0.929804968834,0.937281095982,0.923219819864,,,,,,0.371997720003,0.255499851704,0.253810187181,0.222816328208,0.272727459669
2584640,,,,,,0.898620764414,0.925842952728,0.927757887046,0.934106624126,0.925338037809,,,,,,0.370319831371,0.257753630479,0.256440958381,0.232895126939,0.264839848876
2588736,,,,,,0.898259766897,0.928118014336,0.926562921206,0.934764651457,0.927654850483,,,,,,0.371677148342,0.24916878442,0.25609442691,0.229832020402,0.258458569646
2592832,,,,,,0.896015091737,0.928500636419,0.923923842112,0.933229112625,0.928245910009,,,,,,0.378151802222,0.244284624855,0.268743445476,0.232831648986,0.257239936789
2596928,,,,,,0.899872338772,0.926293400923,0.922602653503,0.933426868916,0.926786148548,,,,,,0.3609212478,0.253243934115,0.272947743535,0.233400423328,0.262577878435
2601024,,,,,,0.900202806791,0.927821493149,0.923996297518,0.933234202862,0.928228660425,,,,,,0.36320442756,0.24810877343,0.267199580868,0.232233664393,0.258206406236
2605120,,,,,,0.900732151667,0.925391340256,0.926130048434,0.93267335097,0.92694854339,,,,,,0.361370110512,0.25787866811,0.258721473813,0.233612679442,0.261926332116
2609216,,,,,,0.903448708852,0.924216608206,0.925483989716,0.935103734334,0.928712491194,,,,,,0.3442983826,0.262409324447,0.260919520259,0.222057915727,0.252661821246
2613312,,,,,,0.903581281503,0.924628086885,0.925287576516,0.934208412965,0.925848205884,,,,,,0.344584735235,0.259535614649,0.259120864669,0.222739122311,0.263007678588
2617408,,,,,,0.90171705087,0.921679584185,0.924578706423,0.932937844594,0.92608149449,,,,,,0.35011613369,0.270628046989,0.261867160598,0.230849049489,0.257055572669
2621504,,,,,,0.900851142406,0.922372829914,0.926801113288,0.934242029985,0.928900539875,,,,,,0.354916663965,0.271573765079,0.252388854822,0.228187883894,0.250038224459
2625600,,,,,,0.896963751316,0.919218329589,0.92761439085,0.934005550543,0.929018179576,,,,,,0.366834787528,0.287686401606,0.255921989679,0.229951895277,0.249182507396
2629696,,,,,,0.896055555344,0.920972704887,0.929490017891,0.931647185485,0.930128864447,,,,,,0.364535744985,0.27938174506,0.244264191389,0.233542656898,0.245774720112
2633792,,,,,,0.893404634794,0.920803538958,0.927505747477,0.930615770817,0.92938324213,,,,,,0.376294962565,0.279704400897,0.25338794291,0.236571294069,0.248985621333
2637888,,,,,,0.897072593371,0.919991695881,0.928350241979,0.931013357639,0.927035097281,,,,,,0.364124889175,0.275806472699,0.25191882054,0.234245533744,0.25252105693
2641984,,,,,,0.895522292455,0.922522604465,0.929153474172,0.932750797272,0.931400251389,,,,,,0.369152846932,0.271654932698,0.249953485529,0.23006028235,0.241489261389
2646080,,,,,,0.894991230965,0.921741922696,0.929100227356,0.937215622266,0.932253118356,,,,,,0.375807955861,0.274248829484,0.253148503105,0.216351227959,0.239508868257
2650176,,,,,,0.895634528001,0.91930056413,0.929705961545,0.938074235121,0.931358214219,,,,,,0.371606414517,0.280562104781,0.253107256691,0.216496328513,0.239396028717
2654272,,,,,,0.894356183211,0.919353397687,0.928779447079,0.937154980501,0.929311541716,,,,,,0.379604110122,0.281024722258,0.250478093823,0.224112259348,0.248691705863
2658368,,,,,,0.893621170521,0.919591824214,0.928071808815,0.936811518669,0.930628883839,,,,,,0.385092954834,0.28676003019,0.255864434441,0.221201297641,0.245255243778
2662464,,,,,,0.894279364745,0.919866661231,0.927919137478,0.936431245009,0.929986524582,,,,,,0.379442382852,0.283258176843,0.251470770439,0.228363048037,0.250374696652
2666560,,,,,,0.894820070267,0.920563495159,0.927118444443,0.935366642475,0.932507475217,,,,,,0.379686442018,0.283537138502,0.252428449194,0.232508960366,0.242454699675
2670656,,,,,,0.89558917284,0.920506155491,0.928513447444,0.931864333153,0.929006369909,,,,,,0.379565196236,0.286082664132,0.244869271914,0.243304774165,0.25274887681
2674752,,,,,,0.892704121272,0.918398757776,0.929444273313,0.932382583618,0.932588354747,,,,,,0.391918189327,0.296127156417,0.242766843239,0.240609521667,0.240688838561
2678848,,,,,,0.892629098892,0.91977618138,0.929745972157,0.931947505474,0.933575459321,,,,,,0.393190567692,0.295041994254,0.239425400893,0.239853367209,0.239253641168
2682944,,,,,,0.892931830883,0.917811814944,0.929060184956,0.93149907589,0.930931210518,,,,,,0.384212153157,0.298504669468,0.240969877442,0.242899863919,0.249487174551
2687040,,,,,,0.895639395714,0.920042486986,0.930448130767,0.930144874255,0.931037032604,,,,,,0.37632300357,0.287741447488,0.234829382102,0.246022374431,0.251109962662
2691136,,,,,,0.89634175698,0.91962026755,0.928056005637,0.931882981459,0.929857734839,,,,,,0.37602550288,0.292245961229,0.247176078955,0.241351522009,0.255727310975
2695232,,,,,,0.899049623807,0.920412464937,0.92989859581,0.93356719017,0.928873121738,,,,,,0.362264154355,0.289241764943,0.238541993499,0.235224756598,0.258152776957
2699328,,,,,,0.898466022809,0.920785359542,0.925883134206,0.931979731719,0.932168149948,,,,,,0.364608471592,0.288328694304,0.248020929098,0.240201018254,0.247086790204
2703424,,,,,,0.899178111553,0.920914836725,0.925539731979,0.929723151525,0.9292066137,,,,,,0.363470444083,0.287903724114,0.249657926957,0.242912515998,0.253916029135
2707520,,,,,,0.900836916765,0.921328345935,0.925905021032,0.929699818293,0.927087994417,,,,,,0.358084041874,0.290450994174,0.247582463423,0.243246754011,0.262243058284
2711616,,,,,,0.897401225567,0.921040884654,0.925961307685,0.929810500145,0.926382486025,,,,,,0.375153129299,0.289848877986,0.251753094792,0.241384707888,0.267523062229
2715712,,,,,,0.897256708145,0.920913962523,0.928988520304,0.929922290643,0.927376957734,,,,,,0.374019123117,0.288290478786,0.240373216073,0.236499267817,0.261446193854
2719808,,,,,,0.898018050194,0.922325885296,0.930885708332,0.931458028158,0.927131152153,,,,,,0.368653099736,0.282921955983,0.234121234218,0.234509551525,0.262052490314
2723904,,,,,,0.898988374074,0.920103732745,0.932031011581,0.931426219145,0.926941855748,,,,,,0.364775078495,0.296980984012,0.231013571223,0.229308805863,0.259741250674
2728000,,,,,,0.898413562775,0.920991448561,0.930500173569,0.934503873189,0.926608089606,,,,,,0.365334783991,0.291169479489,0.240338073174,0.218776852886,0.260125724475
2732096,,,,,,0.898549397786,0.919801620642,0.930415566762,0.935831312339,0.92918908596,,,,,,0.363436775406,0.293226117889,0.242614105344,0.213677236438,0.253372444709
2736192,,,,,,0.896331679821,0.920543467999,0.930416162809,0.936432182789,0.926837682724,,,,,,0.366451417406,0.286912907163,0.242890674869,0.214529019594,0.261971124013
2740288,,,,,,0.896865324179,0.917573022842,0.93286960125,0.936876761913,0.925598212083,,,,,,0.365775431196,0.292816985647,0.236238535245,0.213709618648,0.266480351488
2744384,,,,,,0.896937465668,0.917987974485,0.931813557943,0.936438111464,0.925464566549,,,,,,0.368585762382,0.298374425371,0.241436521212,0.213440601031,0.263622164726
2748480,,,,,,0.894277775288,0.918288111687,0.933113523324,0.937645061811,0.924047787984,,,,,,0.378895303607,0.294600527485,0.236563249429,0.208921100696,0.27317554156
2752576,,,,,,0.889452290535,0.916510279973,0.933532261848,0.937131663164,0.924252903461,,,,,,0.397468222181,0.295377306143,0.230533105135,0.211454576254,0.272242852052
2756672,,,,,,0.890575965246,0.916177626451,0.93364430666,0.934489393234,0.924580872059,,,,,,0.395162735383,0.297552786271,0.230956540505,0.220018569628,0.271770725648
2760768,,,,,,0.890925812721,0.916405697664,0.936840204398,0.936717510223,0.923160719872,,,,,,0.391882008314,0.301167688767,0.227567338943,0.209428704778,0.27918398877
2764864,,,,,,0.892242471377,0.917588905493,0.936107242107,0.935763557752,0.923828542233,,,,,,0.38998555541,0.296754750609,0.229201901952,0.212594931324,0.277081999183
2768960,,,,,,0.892382041613,0.918919909,0.936845672131,0.93496628205,0.924607785543,,,,,,0.383922443787,0.289173925916,0.227439334989,0.217735584577,0.277517671386
2773056,,,,,,0.897211364905,0.918739219507,0.937959551811,0.933252461751,0.924983477592,,,,,,0.365502550205,0.291420170665,0.220462111632,0.221069219708,0.274810229739
2777152,,,,,,0.899988015493,0.919872760773,0.937644859155,0.933884211381,0.923594256242,,,,,,0.354546783368,0.289088260134,0.220005968213,0.218851640821,0.286428679029
2781248,,,,,,0.897224748135,0.919296765327,0.933830587069,0.933746091525,0.924302426974,,,,,,0.36293331186,0.284541985393,0.23183748126,0.221328844627,0.281758609414
2785344,,,,,,0.896354115009,0.923137537638,0.931992928187,0.933744005362,0.923707350095,,,,,,0.367924590906,0.266741502285,0.237526927392,0.221452919642,0.280386428038
2789440,,,,,,0.895537471771,0.922524074713,0.934276441733,0.933009409904,0.922876556714,,,,,,0.369407719374,0.267346143723,0.228000074625,0.222983946403,0.281170039376
2793536,,,,,,0.895446443558,0.923052620888,0.93632894357,0.933351171017,0.921114285787,,,,,,0.36791643103,0.264048463106,0.220016855001,0.223698238532,0.285827154915
2797632,,,,,,0.900278981527,0.92386469841,0.936509553591,0.93265144825,0.922914302349,,,,,,0.356513073047,0.263630823294,0.220007656018,0.224850275119,0.279100343585
2801728,,,,,,0.901955854893,0.929468127092,0.933828055859,0.929910675685,0.922361310323,,,,,,0.349504196644,0.245696344972,0.233614509304,0.231629274289,0.281003823876
2805824,,,,,,0.901933292548,0.929202799002,0.933838144938,0.9287271897,0.923596405983,,,,,,0.351132156452,0.245230838656,0.232071238756,0.234291016062,0.279286761085


==> images/clouds/train_rw3.csv <==
Step,clouds01_test2016clouds01_oa,clouds10_test2016clouds10_oa,clouds25_test2016clouds25_oa,clouds50_test2016clouds50_oa,clouds80_test2016_oa,cloudsall_test2016clouds01_oa,cloudsall_test2016clouds10_oa,cloudsall_test2016clouds25_oa,cloudsall_test2016clouds50_oa,cloudsall_test2016_oa,clouds01_test2016clouds01_xe,clouds10_test2016clouds10_xe,clouds25_test2016clouds25_xe,clouds50_test2016clouds50_xe,clouds80_test2016_xe,cloudsall_test2016clouds01_xe,cloudsall_test2016clouds10_xe,cloudsall_test2016clouds25_xe,cloudsall_test2016clouds50_xe,cloudsall_test2016_xe
8,,,,,,,,,,,,,,,,,,,,
64,,,,,,,,,,,,,,,,,,,,
4160,,,,0.2135021016,,,,,,,,,,2.71009318034,,,,,,
8256,0.446395346274,0.433892980218,0.362136832128,0.385275955002,0.308144112428,0.251035731907,0.359350974361,0.271972743173,0.327744364738,0.251175877949,2.20195893447,2.16380254428,2.3029901584,2.3774741888,2.43868398666,2.71148308118,2.37192662557,2.48984535535,2.42762684822,2.6095178922
12352,0.670146624247,0.654357651869,0.569789767265,0.599443117778,0.455966442823,0.42036280036,0.52212318778,0.458430995544,0.517834881941,0.378955091039,1.80137221018,1.68724238873,1.83726378282,1.88487704595,2.11844317118,2.40981419881,2.05156111717,2.14326298237,2.05268963178,2.29296541214
14016,,,,,0.510769883792,,,,,,,,,,1.99444929759,,,,,
16448,,,,,0.568606654803,,,,,,,,,,1.8706155618,,,,,
20544,,,,,0.602840264638,,,,,,,,,,1.77778160572,,,,,
24640,0.748173932234,0.786339004834,0.729717711608,0.75120049715,0.626791536808,0.673340936502,0.648601392905,0.690039853255,0.651641746362,0.596321662267,1.33727165063,1.29896716277,1.41349883874,1.36113886038,1.64959804217,1.69135979811,1.66719698906,1.6017849048,1.63635985057,1.82592300574
28736,0.781864861647,0.790948033333,0.768351197243,0.769355356693,0.665099382401,0.722646137079,0.677066306273,0.693972726663,0.698475619157,0.610605021318,1.22969122728,1.19987066587,1.24624256293,1.26420148214,1.52613914013,1.4718867143,1.51343723138,1.55263710022,1.54587646325,1.77177361647
32832,0.802090227604,0.794701119264,0.789246757825,0.78499041001,0.6900938948,0.721105277538,0.677416543166,0.658870697021,0.691929499308,0.593441327413,1.12220724424,1.14033925533,1.13051986694,1.16861871878,1.43099121253,1.40564131737,1.48465863864,1.56273762385,1.51855051517,1.75120949745
36928,0.809718271097,0.804609219233,0.809531509876,0.811880747477,0.699553747972,0.73524338007,0.714782416821,0.687578221162,0.685359279315,0.63086716334,1.01832403739,1.04109040896,1.03671989838,1.03815501928,1.41287147999,1.3626512289,1.35026411215,1.47679885228,1.50892301401,1.66415405273
41024,0.814321378867,0.817451675733,0.828565855821,0.842018683751,0.718568603198,0.732406715552,0.742826799552,0.696820815404,0.673062185446,0.657615085443,0.956430157026,0.960128486156,0.93695529302,0.920485476653,1.31888302167,1.33470213413,1.27717049917,1.39812620481,1.44659189383,1.56693375111
45120,0.813830375671,0.820306777954,0.822824776173,0.856823921204,0.737861394882,0.745758990447,0.789505223433,0.708903809388,0.696502943834,0.694320062796,0.932157258193,0.926492333412,0.923518359661,0.843965609868,1.23087525368,1.24677519004,1.12861347198,1.317811052,1.37131563822,1.4977487723
49216,0.808048665524,0.816516836484,0.818979720275,0.837387402852,0.779049913088,0.761645873388,0.782280286153,0.748315135638,0.728585064411,0.689185917377,0.907011409601,0.929074704647,0.88691820701,0.82540512085,1.09073863427,1.17281126976,1.10768632094,1.18568485975,1.25316373507,1.45270518462
53312,0.827024161816,0.821051200231,0.82339433829,0.84493547678,0.774465203285,0.740771353245,0.770117044449,0.790001233419,0.747559030851,0.709087749322,0.835592726866,0.902878046036,0.874561627706,0.773325026035,1.06199326118,1.18922042847,1.12852350871,1.08188062906,1.17903780937,1.38070376714
57408,0.845879356066,0.836880167325,0.845190922419,0.827042639256,0.774351040522,0.753967662652,0.755023479462,0.805336793264,0.771189232667,0.724857827028,0.76009396712,0.820785860221,0.794305940469,0.771223664284,1.03828901052,1.12225506703,1.13438681761,1.03713232279,1.089732488,1.27976731459
61504,0.855589866638,0.857863008976,0.837112247944,0.826921919982,0.756249566873,0.773632844289,0.74139247338,0.781848708789,0.775626818339,0.706198851267,0.755862911542,0.720256090164,0.796325385571,0.771200795968,1.03591557344,1.0353697141,1.13659556707,1.0854571263,1.06987114747,1.28012935321
65600,0.844959994157,0.872098366419,0.842780629794,0.828675508499,0.752359191577,0.795262992382,0.755806028843,0.784852206707,0.78268879652,0.697522977988,0.773501594861,0.672665337722,0.745086371899,0.75740925471,1.03752998511,0.962170918783,1.06996774673,1.04940859477,1.03760323922,1.30427066485
69696,0.814381400744,0.871742685636,0.849912325541,0.852281033993,0.782444417477,0.759614606698,0.765909612179,0.818952163061,0.797886272271,0.698703686396,0.822636226813,0.638398786386,0.684409618378,0.691731055578,0.945434451103,1.00859373808,1.01718141635,0.933632949988,0.980148255825,1.27644252777
73792,0.821023523808,0.869037469228,0.874381283919,0.878954927127,0.792420685291,0.760565618674,0.786986351013,0.816249370575,0.777378201485,0.727299173673,0.770538191001,0.619910220305,0.579008678595,0.634317119916,0.917227089405,0.965246737003,0.958474596341,0.884069999059,0.989697158337,1.17820135752
77888,0.831589102745,0.858789841334,0.88013980786,0.85798629125,0.805448989073,0.770182092985,0.811347226302,0.810744762421,0.794387996197,0.75206053257,0.738622665405,0.616404970487,0.566195766131,0.669090092182,0.877866268158,0.935610274474,0.882933278879,0.877760926882,0.938681205114,1.08678865433
81984,0.858947277069,0.881006757418,0.858383834362,0.839940130711,0.797362923622,0.796662628651,0.821750938892,0.830089469751,0.790088315805,0.782826642195,0.681057473024,0.576140860717,0.629505515099,0.721364875635,0.886482477188,0.866519530614,0.850097060204,0.785812775294,0.89300574859,0.962608595689
86080,0.842960039775,0.869202792645,0.847950518131,0.830354511738,0.776104470094,0.791086037954,0.810790379842,0.848169724147,0.80656282107,0.778189738592,0.705166220665,0.605403502782,0.644620796045,0.71541684866,0.92629279693,0.889668424924,0.845010240873,0.746617376804,0.845704297225,0.968942741553
90176,0.827030956745,0.886597534021,0.845875144005,0.846267700195,0.774184604486,0.787138561408,0.805732111136,0.832441826661,0.786479194959,0.742072482904,0.722369849682,0.54470255971,0.621772110462,0.680036942164,0.915278712908,0.898261785507,0.819800635179,0.766949097315,0.868137081464,1.03245558341
94272,0.832679033279,0.872744898001,0.851449032625,0.865134795507,0.772981762886,0.770493169626,0.797127366066,0.816101451715,0.78033276399,0.754084865252,0.683134675026,0.560669769843,0.602002600829,0.609599332015,0.897256096204,0.948260307312,0.844464838505,0.814726114273,0.888852953911,1.02430351575
98368,0.855435907841,0.881459116936,0.86319899559,0.873353699843,0.797824819883,0.792305648327,0.804558555285,0.827288190524,0.798222005367,0.802933732669,0.641737004121,0.527047604322,0.59031377236,0.570222973824,0.829442302386,0.870304981867,0.814545353254,0.770934760571,0.834437568982,0.901887913545
102464,0.853860596816,0.852044463158,0.872585713863,0.871694266796,0.784711102645,0.808859705925,0.791940848033,0.844858109951,0.821934799353,0.836534043153,0.636216123899,0.598487774531,0.566742449999,0.563357790311,0.850113590558,0.806660791238,0.877933601538,0.7092354695,0.792330602805,0.782737890879
106560,0.867252707481,0.853747646014,0.888486027718,0.891100128492,0.785680512587,0.828430791696,0.813318709532,0.849388678869,0.828431844711,0.824976503849,0.588268021743,0.58034580946,0.520660787821,0.496147483587,0.827484548092,0.750549713771,0.793702681859,0.672846933206,0.788965245088,0.779671033223
110656,0.862661341826,0.842439929644,0.904207428296,0.892293790976,0.787941257159,0.816017369429,0.833821455638,0.859452386697,0.833649933338,0.793990115325,0.560183942318,0.600305497646,0.467056393623,0.489994277557,0.785456856092,0.808449089527,0.737361888091,0.649066269398,0.766488651435,0.830804387728
114752,0.886099835237,0.866864899794,0.882855693499,0.898508369923,0.806939979394,0.816038767497,0.864086449146,0.859264949958,0.835560043653,0.798954208692,0.47820820411,0.535383492708,0.51504428188,0.440853774548,0.743967970212,0.797388494015,0.618886450926,0.647990306218,0.732966681321,0.83080492417
118848,0.873755415281,0.867615401745,0.885297675927,0.8788082997,0.819787025452,0.820292770863,0.864745338758,0.865062693755,0.842060029507,0.815812746684,0.506613214811,0.530477931102,0.51309171319,0.495345443487,0.743909398715,0.782743910948,0.616408526897,0.642330487569,0.718769093355,0.793339411418
122944,0.86730692784,0.89810436964,0.877995371819,0.875479837259,0.813903927803,0.819523493449,0.859573304653,0.85212957859,0.83853161335,0.833076675733,0.522077620029,0.459873030583,0.535028010607,0.49258946379,0.779025236766,0.764469524225,0.6424391071,0.659798900286,0.704484124978,0.733601033688
127040,0.871474603812,0.893421252569,0.896671831608,0.881461838881,0.824453830719,0.820958038171,0.845476786296,0.86543816328,0.85145286719,0.848564664523,0.510792503754,0.474954475959,0.485477288564,0.488333940506,0.729024291039,0.754371841749,0.665374338627,0.608170588811,0.638808051745,0.670889556408
131136,0.878437101841,0.878105640411,0.890254457792,0.872685531775,0.827406366666,0.838853259881,0.859498560429,0.840649783611,0.867318451405,0.84217407306,0.498941808939,0.512517879407,0.491253256798,0.517182370027,0.693586150805,0.700866341591,0.608117004236,0.651590148608,0.572198867798,0.691064814727
135232,0.883913000425,0.862700879574,0.889808813731,0.878857533137,0.851428727309,0.82788280646,0.853210508823,0.849323868752,0.865254124006,0.830042143663,0.509013901154,0.543806662162,0.489746133486,0.506652742624,0.621328731378,0.739508112272,0.59586362044,0.627671996752,0.577053288619,0.702907105287
139328,0.88273002704,0.863965372245,0.884297788143,0.879304031531,0.848278959592,0.805280188719,0.865388592084,0.850523372491,0.857706089815,0.79947946469,0.515080283086,0.520220905542,0.499427656333,0.506470769644,0.629044453303,0.792360206445,0.564000725746,0.610308349133,0.623330096404,0.787458697955
143424,0.882452348868,0.880403975646,0.88963051637,0.888864934444,0.846210181713,0.795078078906,0.852811634541,0.873737851779,0.831749796867,0.786649068197,0.508130530516,0.461049218973,0.483620782693,0.459199845791,0.623344103495,0.804459929466,0.595251838366,0.554404079914,0.685547113419,0.800958931446
147520,0.885842263699,0.89208249251,0.898681282997,0.880030632019,0.844337364038,0.792281866074,0.859564701716,0.866866489251,0.826648970445,0.808387776216,0.49408352375,0.425007114808,0.440372884274,0.472029368083,0.602170606454,0.819891194503,0.570353647073,0.584954579671,0.688947538535,0.750649929047
151616,0.879906555017,0.896951417128,0.899984518687,0.867769777775,0.831111013889,0.820421834787,0.857167164485,0.871846656005,0.812411129475,0.832235972087,0.507678220669,0.421415348848,0.423736602068,0.482621908188,0.638746182124,0.737152576447,0.573279877504,0.577160477638,0.703901569049,0.66922112306
155712,0.865579605103,0.901243905226,0.898728092511,0.882421811422,0.847343405088,0.828021685282,0.857978204886,0.875179807345,0.843530615171,0.863309840361,0.551707367102,0.409643789132,0.412358820438,0.428922057152,0.586094141006,0.707975963751,0.579867144426,0.560504476229,0.608249803384,0.563902030389
159808,0.875306049983,0.903803984324,0.895019829273,0.889230906963,0.839272360007,0.844574868679,0.870103995005,0.880598266919,0.847737451394,0.867367764314,0.52227033178,0.385018040737,0.43029354016,0.42704085509,0.610384047031,0.624270598094,0.541442036629,0.52100199461,0.586605111758,0.562953879436
163904,0.878490567207,0.898139894009,0.886329174042,0.901381691297,0.862799684207,0.820223689079,0.873353242874,0.858830153942,0.85216508309,0.870511174202,0.517681191365,0.379917571942,0.450898567835,0.408697247505,0.536329030991,0.670381744703,0.543618877729,0.600147426128,0.6019363602,0.548093388478
168000,0.880014578501,0.903158624967,0.88408011198,0.883500178655,0.840548853079,0.809149285158,0.880424479644,0.858141680559,0.847105105718,0.852770169576,0.507827093204,0.384541879098,0.455208947261,0.492161204418,0.6211536328,0.702992339929,0.537680665652,0.599365115166,0.624564190706,0.616185069084
172096,0.862768809001,0.896494746208,0.880222678185,0.893043855826,0.83723394076,0.818842450778,0.859212478002,0.846911708514,0.861994087696,0.853389680386,0.557730972767,0.418425112963,0.463051577409,0.452298084895,0.62117956082,0.685890495777,0.633204976718,0.620904902617,0.60445690155,0.608720044295
176192,0.86278684934,0.896680295467,0.896784285704,0.898565590382,0.844920774301,0.829809347788,0.850004136562,0.86601048708,0.872752785683,0.866731087367,0.546742816766,0.417551497618,0.428829282522,0.427148282528,0.576947788397,0.690639634927,0.651699999968,0.533633371194,0.54625505209,0.571167925994
180288,0.865984340509,0.881414473057,0.896168490251,0.909163514773,0.852705021699,0.827040791512,0.845841964086,0.864989360174,0.884919345379,0.858350753784,0.524095962445,0.440115888913,0.446946611007,0.382842739423,0.530683716138,0.704106767972,0.64123270909,0.530655741692,0.506501952807,0.60756200552
184384,0.869607925415,0.881863534451,0.893064936002,0.916487077872,0.874666790167,0.803386569023,0.850542724133,0.886615176996,0.879960119724,0.839451352755,0.523003051678,0.443030506372,0.449996829033,0.361600915591,0.464326967796,0.754315495491,0.606507142385,0.467718303204,0.504926244418,0.668816606204
188480,0.865588784218,0.877406279246,0.88598271211,0.909397701422,0.852712492148,0.806656201681,0.839562257131,0.88136267662,0.881951530774,0.838816940784,0.535055508216,0.465296943982,0.450218051672,0.385043005149,0.546189596256,0.735866208871,0.6637433966,0.477811078231,0.490355352561,0.6691579024
192576,0.863353987535,0.890148361524,0.905685087045,0.916517535845,0.854419688384,0.808588584264,0.848332246145,0.879837771257,0.866327702999,0.858156740665,0.557733933131,0.433522383372,0.379953106244,0.366926302512,0.535988360643,0.732176283995,0.626851598422,0.482915441195,0.512554705143,0.577821314335
196672,0.880394061406,0.874509016673,0.912656386693,0.907776912053,0.831311166286,0.83506466945,0.86436500152,0.8671682477,0.864162345727,0.867413977782,0.477440267801,0.474373628696,0.364453564088,0.377038747072,0.619454085827,0.671818176905,0.576233337323,0.509730597337,0.515414774418,0.545334736506
200768,0.870918432872,0.885849793752,0.914543131987,0.909930805365,0.83444917202,0.836577792962,0.866549611092,0.883437554042,0.87019153436,0.86118153731,0.510411292315,0.439691146215,0.36840603749,0.382337123156,0.591491997242,0.650032420953,0.516088614861,0.458835850159,0.505880643924,0.557995716731
204864,0.879347602526,0.889007528623,0.901635964712,0.895548144976,0.836972097556,0.833167572816,0.864786426226,0.886144459248,0.882597506046,0.849703510602,0.464703122775,0.423415919145,0.393213371436,0.411242991686,0.603026966254,0.665186822414,0.526961137851,0.447025010983,0.477982689937,0.605491538843
208960,0.857926110427,0.903438826402,0.888562440872,0.891002337138,0.843279659748,0.82436132431,0.829154272874,0.897275348504,0.894026299318,0.86007442077,0.533759762843,0.371234963338,0.396681944529,0.433887084325,0.560336430868,0.692665537198,0.628153642019,0.425430059433,0.441016236941,0.548244426648
213056,0.869146903356,0.910867393017,0.891261398792,0.87625904878,0.864181399345,0.830172439416,0.810689270496,0.895988444487,0.880294919014,0.838989257812,0.494924078385,0.358454823494,0.379838893811,0.452572266261,0.503212740024,0.672002434731,0.745285530885,0.427911818027,0.44955081741,0.60225318869
217152,0.848973313967,0.906095345815,0.896370271842,0.878635664781,0.873923202356,0.843404789766,0.782510340214,0.881553133329,0.8698310256,0.849538644155,0.554910600185,0.369923532009,0.373270124197,0.436925123135,0.456592102846,0.619819780191,0.798776348432,0.484257976214,0.488645126422,0.572993665934
221248,0.867768009504,0.891255736351,0.917143940926,0.890569746494,0.884076138337,0.845091720422,0.802507678668,0.86076738437,0.864079157511,0.830735842387,0.510200689236,0.422643115123,0.338681817055,0.402679870526,0.444973558187,0.594017068545,0.754082858562,0.561926970879,0.502059648434,0.627471605937
225344,0.871970375379,0.88480947415,0.923528035482,0.910759329796,0.885294377804,0.842095792294,0.829583505789,0.856627802054,0.869862298171,0.866791764895,0.48950128754,0.433457473914,0.324414809545,0.357782572508,0.44665535291,0.600970228513,0.630203386148,0.595708161592,0.506786435843,0.531123568614
229440,0.872532526652,0.891345500946,0.926055034002,0.925938526789,0.87613461415,0.824050068855,0.85557192564,0.885349492232,0.8650542895,0.863453308741,0.493922362725,0.415721337001,0.313550194105,0.307710528374,0.469862063726,0.626023610433,0.574002643426,0.495369195938,0.511888295412,0.524964561065
233536,0.870084643364,0.901999990145,0.904822409153,0.925829470158,0.875790675481,0.816952466965,0.867823898792,0.897176345189,0.872463325659,0.867431839307,0.489882806937,0.384334752957,0.369482169549,0.292691469193,0.46420665582,0.660565992196,0.506536742051,0.433245082696,0.486783752839,0.515698899825
237632,0.880882024765,0.900393267473,0.903392632802,0.926957170169,0.861036141713,0.823051095009,0.86815448602,0.876182436943,0.888607501984,0.857263167699,0.474685867627,0.380641698837,0.393383155266,0.285461574793,0.507555703322,0.639318525791,0.50594218572,0.476539343596,0.439104020596,0.54378442963
241728,0.905778427919,0.889032264551,0.890869021416,0.929578006268,0.859845221043,0.851226230462,0.871382455031,0.844403644403,0.885017752647,0.853013634682,0.391396224499,0.410359869401,0.443988054991,0.284354190032,0.517332384984,0.579372177521,0.482111652692,0.56089959542,0.423800249894,0.560381303231
245824,0.913156827291,0.906538089116,0.899970153968,0.925013720989,0.857504884402,0.877508958181,0.867336670558,0.833071172237,0.879567265511,0.859429359436,0.366042206685,0.3492945532,0.40555297335,0.296368896961,0.518566648165,0.497094094753,0.49231210351,0.58285844326,0.432437727849,0.55840481321
249920,0.91620306174,0.915037790934,0.897923648357,0.922031124433,0.879402856032,0.864344139894,0.882197638353,0.858444452286,0.860965331395,0.855935255686,0.345877518257,0.340967396895,0.39762121439,0.310417354107,0.446176350117,0.53058886528,0.435905704896,0.531093080839,0.473735133807,0.558440526326
254016,0.920350333055,0.92215659221,0.911966760953,0.92125638326,0.887650112311,0.84546170632,0.879455367724,0.869216660659,0.863118708134,0.858818411827,0.337096681197,0.320626785358,0.34415530165,0.304409007231,0.411765346924,0.606383691231,0.450486709674,0.48827963074,0.489203214645,0.53326189518
258112,0.91674131155,0.927357494831,0.914068043232,0.918897171815,0.889871080716,0.833659629027,0.885333001614,0.875396132469,0.861389080683,0.859093864759,0.351954370737,0.298546239734,0.350146651268,0.323675553004,0.409252484639,0.62954356273,0.423626899719,0.500244011482,0.504830578963,0.513878067334
262208,0.901550074418,0.901610175769,0.913851241271,0.914716164271,0.877415180206,0.826084474723,0.872026364009,0.863415678342,0.879730502764,0.867795785268,0.398024926583,0.379827693105,0.359577715397,0.308187603951,0.452970892191,0.679338951906,0.462245066961,0.50352721413,0.458756109079,0.493461638689
266304,0.900610923767,0.911456644535,0.897782107194,0.903442382812,0.857946256797,0.826837738355,0.876483261585,0.879594087601,0.882742484411,0.868874271711,0.40660777688,0.351518477003,0.40797317028,0.367622286081,0.487554172675,0.651496509711,0.478988230228,0.471271981796,0.451918880145,0.494693507751
270400,0.894406954447,0.896880487601,0.901736696561,0.90583050251,0.857337594032,0.821470975876,0.869463682175,0.883182982604,0.89377228419,0.881039400895,0.420796255271,0.40581381321,0.380558470885,0.349971691767,0.484873682261,0.659813761711,0.526729782422,0.462748736143,0.407305498918,0.44962344567
274496,0.902987380822,0.913169542948,0.908205191294,0.903126498063,0.854047735532,0.834668914477,0.87882010142,0.88063198328,0.893715957801,0.879445513089,0.386273105939,0.337619175514,0.345234592756,0.387012730042,0.483041693767,0.620580474536,0.491088410219,0.454711019993,0.420717855295,0.449621468782
278592,0.884358763695,0.905204852422,0.924750526746,0.911587754885,0.870974779129,0.824202020963,0.87698584795,0.870020727317,0.911924103896,0.879861434301,0.43962820371,0.359639843305,0.294702033202,0.338932047288,0.477203428745,0.645574490229,0.482131759326,0.474632441998,0.359050144752,0.434956183036
282688,0.876349250476,0.905708312988,0.914265493552,0.906532188257,0.867848674456,0.828650176525,0.870690564315,0.88623080651,0.922340929508,0.871108929316,0.482886592547,0.346060991287,0.332411160072,0.350480506817,0.495767235756,0.634240667025,0.482747077942,0.405513564746,0.332563668489,0.456225256125
286784,0.881065785885,0.913377761841,0.903857807318,0.920866727829,0.879562437534,0.827904562155,0.868370234966,0.879585564137,0.909235576789,0.875372946262,0.469987471898,0.316480884949,0.36320622762,0.29908144474,0.478463242451,0.597044686476,0.504212299983,0.437094599009,0.356456498305,0.446924497684
290880,0.898609777292,0.918711344401,0.894161045551,0.91281769673,0.881223897139,0.835060079892,0.882051229477,0.884865621726,0.890431185563,0.880147059759,0.422205487887,0.296831746896,0.389827807744,0.309520383676,0.458527833223,0.575246791045,0.446371306976,0.415463070075,0.43933241566,0.446075727542
294976,0.90367603302,0.917887687683,0.915147344271,0.906425575415,0.883581181367,0.833745638529,0.872718691826,0.877458194892,0.868746459484,0.881946007411,0.379531790813,0.289025763671,0.330904136101,0.338611195485,0.432820190986,0.588043053945,0.487124512593,0.44054539005,0.50056190292,0.465437998374
299072,0.897835453351,0.915430823962,0.915246983369,0.899912496408,0.881670812766,0.851328392824,0.863057593505,0.906775832176,0.849277019501,0.868572453658,0.392326076825,0.295845816533,0.324759602547,0.349314898252,0.426168034474,0.568943858147,0.514793505271,0.353663573662,0.558604339759,0.531534055869
303168,0.882067819436,0.900976200898,0.922160545985,0.914454162121,0.882566829522,0.868395288785,0.857310533524,0.89901548624,0.870383997758,0.877734820048,0.418849527836,0.342576732238,0.301386108001,0.320271030068,0.424956818422,0.523056944211,0.539673139652,0.388797968626,0.469223727783,0.499641408523
307264,0.884198089441,0.905170698961,0.909978429476,0.924533426762,0.883869608243,0.865042070548,0.879668792089,0.893207232157,0.86736947298,0.884481708209,0.424972395102,0.331590682268,0.321059882641,0.274615580837,0.426235516866,0.534781455994,0.473097364108,0.40711787343,0.486097673575,0.472073167562
311360,0.886981010437,0.900737921397,0.904457986355,0.917483707269,0.873841861884,0.855497638385,0.904214859009,0.878813485305,0.89404374361,0.890350023905,0.409543037415,0.339086939891,0.326099445422,0.316774691145,0.452064037323,0.530080576738,0.393950641155,0.445183863242,0.414651980003,0.435325980186
315456,0.890599787235,0.915657917658,0.911905050278,0.897886753082,0.870687544346,0.854542672634,0.896092573802,0.88140741984,0.896810750167,0.874225099881,0.388246188561,0.297911842664,0.312608480453,0.364382843177,0.454114953677,0.538279732068,0.409996787707,0.441394527753,0.402479896943,0.484689305226
319552,0.896761695544,0.908172349135,0.907138864199,0.905453026295,0.866615176201,0.869147817294,0.90169074138,0.899571835995,0.909816503525,0.869360347589,0.366661270459,0.320756862561,0.34321368734,0.352733771006,0.467849075794,0.491616308689,0.38268806537,0.378989189863,0.355624159177,0.484892616669
323648,0.900953729947,0.911391099294,0.924122333527,0.917407949766,0.882544100285,0.851637860139,0.888830304146,0.902878642082,0.917961080869,0.872294525305,0.359939515591,0.322189112504,0.296097546816,0.315079033375,0.424660384655,0.541657050451,0.409999996424,0.367501278718,0.327780971924,0.457821031411
327744,0.897736827532,0.897365649541,0.900361478329,0.920716067155,0.871416111787,0.842898885409,0.880190193653,0.908764680227,0.918062249819,0.873943150043,0.367332150539,0.359595308701,0.349733561277,0.306399196386,0.463106592496,0.567050158978,0.454884847005,0.353037257989,0.339312752088,0.443897654613
331840,0.879229883353,0.894253532092,0.911494572957,0.909843703111,0.861946900686,0.830129345258,0.872427841028,0.882854878902,0.911472976208,0.863982538382,0.395743350188,0.393844525019,0.311405738195,0.337944140037,0.506004532178,0.570831805468,0.467615455389,0.436704436938,0.361478904883,0.538621395826
335936,0.871956805388,0.8907832702,0.900134344896,0.901758035024,0.861908932527,0.849773724874,0.875324626764,0.882898112138,0.906148254871,0.858989953995,0.408259600401,0.395228425662,0.351574649413,0.364999224742,0.506982276837,0.525184621414,0.47284056743,0.451546182235,0.380766322215,0.566216766834
340032,0.885542333126,0.909422973792,0.905832946301,0.915322621663,0.874736050765,0.850302239259,0.890960335732,0.887511014938,0.901104132334,0.86977014939,0.387411355972,0.354192068179,0.332516123851,0.350145339966,0.45752770702,0.502177645763,0.421036988497,0.417584190766,0.380659570297,0.549846172333
344128,0.91153528293,0.929589907328,0.90229288737,0.926728149255,0.890774607658,0.842740058899,0.897284646829,0.903691093127,0.900265256564,0.87177135547,0.325405627489,0.290605793397,0.341794778903,0.310478185614,0.401917229096,0.557898481687,0.427993009488,0.37160457174,0.394902298848,0.486243764559
348224,0.904274761677,0.931308786074,0.919971744219,0.917227745056,0.858484009902,0.845543046792,0.890513896942,0.899933556716,0.897821148237,0.857278227806,0.364554981391,0.289727350076,0.289974406362,0.305976803104,0.506110151609,0.558161516984,0.448507229487,0.403369128704,0.383426735799,0.512685288986
352320,0.899256706238,0.922683556875,0.935374756654,0.902939418952,0.867726544539,0.844068388144,0.884881754716,0.903601288795,0.889949679375,0.854762792587,0.376722186804,0.318510472775,0.258338992794,0.329193944732,0.487803588311,0.576121489207,0.463030715783,0.408252288898,0.415505150954,0.514802157879
356416,0.894434293111,0.91320147117,0.939133107662,0.887546777725,0.859407067299,0.838478644689,0.881077686946,0.906926353772,0.89346498251,0.8512951533,0.39464934667,0.340097059806,0.253058796128,0.393369714419,0.498336394628,0.57586201032,0.449503928423,0.406169950962,0.392805447181,0.528714060783
360512,0.893653611342,0.91330887874,0.928815086683,0.888541261355,0.870171745618,0.833764036496,0.876459260782,0.899381061395,0.895566840967,0.862715184689,0.388808866342,0.327673584223,0.279614100854,0.396448681752,0.465842942397,0.594604492188,0.465022404989,0.380277593931,0.384571741025,0.481900115808
364608,0.895475228628,0.909783383211,0.927507519722,0.883784135183,0.870720267296,0.845344980558,0.870690385501,0.875507632891,0.89529277881,0.852005004883,0.398773193359,0.312699298064,0.274980485439,0.402323355277,0.463109304508,0.561443269253,0.456050197283,0.422354300817,0.374164193869,0.5014428099
368704,0.891159315904,0.919376353423,0.925872027874,0.887617448966,0.86033586661,0.854177971681,0.87657537063,0.86815504233,0.878263294697,0.874504109224,0.397828668356,0.284193724394,0.27568757534,0.365598450104,0.491291781267,0.537068645159,0.464105993509,0.437834868828,0.419393062592,0.435804903507
372800,0.899150113265,0.926679193974,0.93130081892,0.901077091694,0.880843818188,0.859801709652,0.886759459972,0.874308784803,0.882214347521,0.884944995244,0.373345712821,0.274425218503,0.263602882624,0.329902331034,0.424971481164,0.500782529513,0.412404417992,0.432913710674,0.401015559832,0.433508763711
376896,0.88375411431,0.934583822886,0.925412078698,0.905385434628,0.865949670474,0.827595790227,0.88920412461,0.884603520234,0.888356407483,0.904034117858,0.424378097057,0.254427105188,0.284621397654,0.311514308055,0.472421646118,0.603820919991,0.419895797968,0.426116625468,0.375585039457,0.398500849803
380992,0.877322475115,0.9298213919,0.918830533822,0.916358351707,0.885318319003,0.834941963355,0.886747062206,0.888617356618,0.907244582971,0.898352146149,0.464660008748,0.26052175959,0.306069602569,0.289889598886,0.423373371363,0.57904346784,0.402431438367,0.407114952803,0.317954987288,0.397290249666
385088,0.880971431732,0.921510418256,0.905993024508,0.904910981655,0.866451839606,0.79886752367,0.894990583261,0.872572461764,0.898410598437,0.909740189711,0.448609213034,0.305805603663,0.334991643826,0.327430074414,0.483007679383,0.694842199485,0.384841064612,0.461179594199,0.335466990868,0.358713060617
389184,0.901940584183,0.899554590384,0.913788020611,0.903445204099,0.867978552977,0.833669761817,0.900593201319,0.889671981335,0.888929486275,0.907778342565,0.381554226081,0.40237257878,0.305578748385,0.338492825627,0.46849450469,0.596663355827,0.38102983435,0.397377232711,0.377942522367,0.357241729895
393280,0.90526664257,0.891996840636,0.909172773361,0.889599998792,0.868591825167,0.834212799867,0.907675504684,0.891191383203,0.893403490384,0.91363398234,0.372515956561,0.427104661862,0.311741630236,0.369342664878,0.48775023222,0.611397345861,0.364280035098,0.384723246098,0.38358092308,0.365907241901
397376,0.892897884051,0.895382781823,0.905594309171,0.902265052001,0.883925000827,0.878059387207,0.883525749048,0.913095672925,0.91378368934,0.899307926496,0.406252413988,0.402813931306,0.365145415068,0.331569492817,0.419270078341,0.469189514716,0.431957374016,0.319711128871,0.346735388041,0.404685407877
401472,0.893902579943,0.920559684436,0.90872168541,0.909540911516,0.894460856915,0.86812988917,0.875355601311,0.892008761565,0.902922113736,0.877444644769,0.38540121913,0.306342939536,0.357392455141,0.315646668275,0.392192423344,0.483860224485,0.43980105718,0.398623377085,0.376428753138,0.494981447856
405568,0.887847959995,0.919278343519,0.922985096773,0.901728312174,0.897842685382,0.870566745599,0.854205906391,0.882152100404,0.884413639704,0.867688556512,0.380479127169,0.310886383057,0.326490198572,0.389715363582,0.355564902226,0.48883069555,0.490290532509,0.420543849468,0.402005245288,0.503029117982
409664,0.890011270841,0.925236185392,0.927752792835,0.908158083757,0.894179284573,0.868429640929,0.886953194936,0.873128712177,0.871309796969,0.865406692028,0.384361594915,0.289253254731,0.284723624587,0.376523246368,0.3745008111,0.515142073234,0.40015202264,0.435768912236,0.43748592337,0.507812708616
413760,0.881618400415,0.913591345151,0.909529924393,0.91510083278,0.886211872101,0.871911863486,0.888077159723,0.874178310235,0.897250155608,0.886305193106,0.417536546787,0.325007637342,0.327010999123,0.356308996677,0.392535060644,0.500784128904,0.412943755587,0.414728740851,0.3628355364,0.420322696368
417856,0.881804049015,0.909928063552,0.900250593821,0.935705463092,0.885138412317,0.845731894175,0.885772267977,0.879527509212,0.906845966975,0.891447683175,0.451411376397,0.347205658754,0.357526361942,0.251521507899,0.398321102063,0.544782290856,0.439552093546,0.427384833495,0.32641351223,0.414169629415
421952,0.872201363246,0.907789270083,0.909392853578,0.939952989419,0.887123286724,0.836472233136,0.85693492492,0.886271496614,0.906293352445,0.894967695077,0.47177751859,0.35760007302,0.313452407718,0.226070791483,0.412602682908,0.557271540165,0.530945301056,0.409383078416,0.316731323798,0.394267658393
426048,0.87428577741,0.906522532304,0.92234881719,0.938290496667,0.903770387173,0.839367210865,0.854921420415,0.90099867185,0.898225625356,0.886745413144,0.446958104769,0.357786138852,0.296204760671,0.227179745833,0.366838504871,0.56898667415,0.537147323291,0.375169664621,0.331142654022,0.415491898855
430144,0.894672691822,0.904384215673,0.932014842828,0.921225388845,0.907679975033,0.860364417235,0.87866906325,0.904669165611,0.90562359492,0.884330868721,0.361760874589,0.348095307748,0.263304804762,0.277172019084,0.354741682609,0.495623717705,0.452671438456,0.349945406119,0.334194878737,0.409709731738
434240,0.917951703072,0.89678688844,0.933736383915,0.89844361941,0.895000477632,0.862319866816,0.886665225029,0.88852373759,0.894620597363,0.879380861918,0.302710463603,0.374336729447,0.263683915138,0.358887900909,0.368478119373,0.501502305269,0.41027105848,0.422573179007,0.382779409488,0.432208170493
438336,0.919866939386,0.896036763986,0.933958868186,0.892667730649,0.888158043226,0.859870711962,0.883734246095,0.888230760892,0.899948795636,0.884571969509,0.313842187325,0.378135919571,0.246692175666,0.382120132446,0.386669337749,0.503562778234,0.402250935634,0.416204492251,0.361021469037,0.402832388878
442432,0.909962832928,0.906923611959,0.92527816693,0.912770330906,0.889981190364,0.856431047122,0.875773727894,0.897061427434,0.894898494085,0.882152517637,0.353515336911,0.340097218752,0.261873856187,0.315219009916,0.391486177842,0.542034526666,0.433900902669,0.386247376601,0.372682988644,0.400168508291
446528,0.910591582457,0.913171490033,0.921334942182,0.918873707453,0.890639146169,0.862091044585,0.878811140855,0.9084734718,0.902127305667,0.889556984107,0.342919657628,0.307587007682,0.264249384403,0.294796213508,0.404031356176,0.518554250399,0.439822405577,0.331067065398,0.327839275201,0.390402307113
450624,0.91542951266,0.908423562845,0.918964783351,0.921045064926,0.881334344546,0.865117410819,0.894389629364,0.907667815685,0.883855978648,0.898203273614,0.326248884201,0.306608060996,0.269477322698,0.299691562851,0.425733476877,0.499867300193,0.377523114284,0.333759397268,0.385125905275,0.369837850332
454720,0.905896266301,0.906303505103,0.918613135815,0.912508984407,0.885599692663,0.871773560842,0.879921615124,0.889451265335,0.892940700054,0.883813003699,0.342458268007,0.338381389777,0.263389363885,0.330471485853,0.401391128699,0.475487500429,0.433670063814,0.409348110358,0.352513611317,0.456317236026
458816,0.90720919768,0.900768458843,0.908855617046,0.904472668966,0.900955100854,0.859339475632,0.886935929457,0.905672808488,0.900922179222,0.886790136496,0.33329291145,0.354561269283,0.32297667861,0.332174420357,0.336952726046,0.536505748828,0.409450044235,0.363249748945,0.365151047707,0.4269023935
462912,0.903467079004,0.915633738041,0.915268858274,0.906492451827,0.908681352933,0.861403385798,0.887404501438,0.894698063533,0.905459384123,0.887034356594,0.339005420605,0.324935386578,0.307480230927,0.32293882966,0.313570350409,0.528561363618,0.428850760063,0.396759092808,0.358200083176,0.433528423309
467008,0.909018933773,0.921458800634,0.93256342411,0.897331774235,0.899922907352,0.852762262026,0.90344341596,0.895258506139,0.901773492495,0.905426760515,0.316552807887,0.295846720537,0.266709362467,0.357555905978,0.342623372873,0.54439886411,0.365200032791,0.392125000556,0.358729759852,0.344071100156
471104,0.899699926376,0.934128363927,0.942232588927,0.907682816188,0.89547642072,0.860333402952,0.900378584862,0.881977081299,0.895348608494,0.906587640444,0.348415195942,0.263346026341,0.22868933777,0.33334894975,0.35438166062,0.500543663899,0.378814121087,0.427350352208,0.357513606548,0.350081046422
475200,0.885719100634,0.93044992288,0.935259878635,0.903692702452,0.897998432318,0.852789700031,0.900800983111,0.875112791856,0.891989489396,0.900953630606,0.388115237157,0.269874304533,0.251142919064,0.328322539727,0.360094626745,0.514132072528,0.378113577763,0.465317984422,0.381518642108,0.372053990761
479296,0.880040506522,0.935733397802,0.905713041623,0.906553387642,0.900763750076,0.862314740817,0.894804398219,0.885341485341,0.885301808516,0.887308140596,0.410132666429,0.239477266868,0.354926000039,0.304749240478,0.348851531744,0.499752620856,0.424684435129,0.404810160398,0.425518592199,0.45601640145
483392,0.876664678256,0.928587198257,0.894873241584,0.906057397525,0.894105712573,0.836736520131,0.88179063797,0.89696041743,0.889334042867,0.893451968829,0.410422056913,0.259639054537,0.384208738804,0.321027249098,0.397313783566,0.573757300774,0.437868535519,0.358623986443,0.406343946854,0.433740129073
487488,0.897511323293,0.930128335953,0.892662525177,0.903750280539,0.870586514473,0.840889950593,0.873858312766,0.919122497241,0.903211851915,0.889279961586,0.349262346824,0.25204812487,0.377526164055,0.317708055178,0.465338955323,0.55678721269,0.487380176783,0.278864805897,0.353573987881,0.442979703347
491584,0.901384671529,0.921667357286,0.903856197993,0.906917611758,0.865938325723,0.831259965897,0.880781034629,0.922272086143,0.897554496924,0.893161396186,0.352623512348,0.30288057526,0.32709774375,0.319802850485,0.488702356815,0.576711128155,0.430879443884,0.275988494356,0.36529481411,0.386395931244
495680,0.904809713364,0.917859594027,0.913291593393,0.898732066154,0.881152331829,0.854356368383,0.879143754641,0.917457997799,0.893746991952,0.889745096366,0.359437853098,0.319964766502,0.28536277016,0.320668429136,0.424270908038,0.492726306121,0.471909602483,0.307820886374,0.380399445693,0.395981132984
499776,0.894389967124,0.911764264107,0.911876579126,0.900939583778,0.895935475826,0.839789330959,0.890922149022,0.914481401443,0.892497003078,0.876975874106,0.391207794348,0.335496147474,0.298028031985,0.340109944344,0.361031403144,0.533008188009,0.400024324656,0.303004135688,0.386869122585,0.413959294558
503872,0.899817009767,0.913690666358,0.925229092439,0.901950995127,0.895411888758,0.845038036505,0.888049324354,0.912792126338,0.897811512152,0.89595925808,0.353183011214,0.316417793433,0.259193365773,0.338884979486,0.341890633106,0.513795862595,0.407188604275,0.30928988258,0.371781349182,0.368280728658
507968,0.905278722445,0.923351009687,0.916025221348,0.907162765662,0.891165276368,0.859511832396,0.90457868576,0.909171859423,0.883285005887,0.878159821033,0.331155339877,0.28796308736,0.312120422721,0.356656531493,0.359325786432,0.499402493238,0.357742021481,0.333366741737,0.415740420421,0.403965204954
512064,0.911057313283,0.932501753171,0.91808684667,0.925338546435,0.906684478124,0.867551624775,0.90070660909,0.90585933129,0.891429762046,0.896831134955,0.322593261798,0.252122119069,0.313930983345,0.287793899576,0.329495002826,0.521879603465,0.367169976234,0.359477023284,0.388095408678,0.374844799439
516160,0.907958646615,0.917580266794,0.905997057756,0.933272123337,0.913672467073,0.866009195646,0.911020119985,0.896073937416,0.889761050542,0.893501679103,0.348529607058,0.297125731905,0.352005501588,0.258406678836,0.344971517722,0.545140832663,0.341059108575,0.391631692648,0.377905617158,0.394788672527
520256,0.904031058153,0.905333280563,0.912242134412,0.938083628813,0.923689266046,0.843148052692,0.912896374861,0.877936164538,0.891848186652,0.889453728994,0.381998598576,0.324742585421,0.302869419257,0.235525091489,0.303000936906,0.571268816789,0.302237838507,0.416701296965,0.379828383525,0.417563627164
524352,0.898665567239,0.908779462179,0.917954047521,0.92285289367,0.920782585939,0.847566803296,0.906838218371,0.879873255889,0.88455893596,0.888455152512,0.400296380123,0.321254909039,0.292081554731,0.288148388267,0.325699826082,0.531607190768,0.32564313213,0.399816056093,0.390503366788,0.418473720551
528448,0.903896907965,0.917666256428,0.920676787694,0.922718505065,0.915987173716,0.850019693375,0.882300853729,0.891046702862,0.892225265503,0.880905250708,0.386183619499,0.27679352959,0.292844017347,0.297508935134,0.31561238567,0.51019791762,0.400695731242,0.372141619523,0.361493120591,0.413863927126
532544,0.900275627772,0.927241961161,0.926749070485,0.932067453861,0.88914557298,0.865410606066,0.882450083892,0.905154883862,0.902799447378,0.893977880478,0.377936094999,0.24834424754,0.29650024573,0.257837469379,0.429550965627,0.474220097065,0.410814414422,0.346978783607,0.324218124151,0.406471381585
536640,0.907356023788,0.918364961942,0.918618996938,0.938700755437,0.882987499237,0.879280328751,0.880129396915,0.919675807158,0.914013783137,0.887952466806,0.347883542379,0.285652553042,0.33289467295,0.236483772596,0.432771364848,0.432196617126,0.451129406691,0.307784030835,0.291543960571,0.423904269934
540736,0.907946427663,0.914941648642,0.917126794656,0.940441985925,0.88950218757,0.876504361629,0.886154274146,0.916305085023,0.91764720281,0.890964965026,0.349380642176,0.317786420385,0.332878609498,0.228192701936,0.416163941224,0.453288932641,0.449686954419,0.311992913485,0.285450021426,0.418645352125
544832,0.91265420119,0.915696998437,0.916398247083,0.946324745814,0.891066590945,0.87102641662,0.882895569007,0.924421449502,0.921201328437,0.882177790006,0.326847066482,0.3196640263,0.33248736461,0.213663697243,0.370878924926,0.48597279191,0.456684648991,0.289194564025,0.269533385833,0.418804764748
548928,0.905801534653,0.896229743958,0.917602956295,0.939248263836,0.868261496226,0.856842815876,0.879279454549,0.913059711456,0.922559420268,0.90497469902,0.336253692706,0.363326703509,0.307438572248,0.223894839485,0.42648824056,0.552079429229,0.432860265176,0.323664526145,0.268442148964,0.342423657576
553024,0.895149230957,0.905819197496,0.913284560045,0.923928062121,0.850768506527,0.858511586984,0.885098834833,0.910536170006,0.906958063444,0.908938745658,0.362423300743,0.312635367115,0.315440237522,0.279860864083,0.491818517447,0.573923697074,0.396140525738,0.323784857988,0.334440325697,0.338786194722
557120,0.896012206872,0.901926497618,0.918476104736,0.918154974778,0.871727188428,0.861605107784,0.876663784186,0.908124148846,0.904713412126,0.903106689453,0.367634256681,0.315904905399,0.286411439379,0.292879705628,0.437935352325,0.546132276456,0.420160939296,0.325714766979,0.373504782716,0.364538341761
561216,0.908156116803,0.929448962212,0.928526222706,0.913018961747,0.903187255065,0.872688968976,0.875211457411,0.901546855768,0.901511728764,0.876495599747,0.332975735267,0.239013840755,0.249815419316,0.341306313872,0.355535328388,0.480685333411,0.43914381663,0.349981447061,0.38972740372,0.448090742032
565312,0.9136317571,0.92529296875,0.929049352805,0.927386184533,0.920608460903,0.874475161235,0.877209146818,0.910804192225,0.911795020103,0.87446941932,0.310076196988,0.264471580585,0.240862334768,0.288329189022,0.289333333572,0.434525946776,0.453891625007,0.319450805585,0.335212945938,0.461315731208
569408,0.913195252419,0.927694698175,0.922792732716,0.918304781119,0.918983797232,0.878457407157,0.88291768233,0.909630954266,0.92177182436,0.88975940148,0.306680401166,0.261337727308,0.26856798927,0.32241298755,0.300291021665,0.449552853902,0.43497633934,0.323237150908,0.286236008008,0.441995898883
573504,0.909738798936,0.914905548096,0.90910778443,0.924220522245,0.899875601133,0.874765098095,0.898172060649,0.915186623732,0.914438803991,0.891358017921,0.332789967457,0.293441345294,0.326603263617,0.283147464196,0.341462165117,0.478862076998,0.378168980281,0.304734200239,0.309789488713,0.429456889629
577600,0.915204048157,0.91509137551,0.923525432746,0.924350261688,0.90252238512,0.854472219944,0.898842453957,0.908834616343,0.911763926347,0.884488761425,0.329123218854,0.291744112968,0.290248875817,0.26715609928,0.339159746965,0.549212465684,0.371403932571,0.330690731605,0.343420922756,0.446442256371
581696,0.910366396109,0.915952205658,0.915547172228,0.931500236193,0.896810909112,0.844926218192,0.911037782828,0.902694364389,0.909652451674,0.883198678493,0.344059775273,0.297727525234,0.300691937407,0.246913174788,0.345286905766,0.558634797732,0.343349287907,0.347913354635,0.339170108239,0.419824083646
585792,0.90834458669,0.925756037235,0.916757961114,0.943840324879,0.904054661592,0.840103228887,0.904791454474,0.898186107477,0.8952896595,0.878321548303,0.338514864445,0.2615733097,0.293612862627,0.204594130317,0.336469103893,0.564552446206,0.353003273408,0.350515812635,0.389340957006,0.436359057824
589888,0.894247213999,0.92035283645,0.910982946555,0.925885717074,0.898038466771,0.852048953374,0.910271604856,0.890406688054,0.898605922858,0.877697368463,0.361365209023,0.260591005286,0.313574840625,0.26543918252,0.357572793961,0.521565556526,0.323982377847,0.390343000491,0.361678471168,0.469042966763
593984,0.893605689208,0.908038655917,0.92747203509,0.916971643766,0.910806020101,0.842693666617,0.898038605849,0.90739963452,0.8912824591,0.87765810887,0.383263508479,0.345569079121,0.273675277829,0.310864801208,0.331343064706,0.569501539071,0.365091105302,0.343479961157,0.381304154793,0.480106840531
598080,0.882460713387,0.910306513309,0.940317153931,0.900138994058,0.913760324319,0.852458139261,0.896225452423,0.903292397658,0.905512332916,0.885618567467,0.433424711227,0.352132032315,0.224406232436,0.382571866115,0.315699438254,0.52669018507,0.372910608848,0.355330427488,0.320651719968,0.460625280937
602176,0.906959831715,0.924908578396,0.933895548185,0.910369992256,0.89522109429,0.871843039989,0.895468711853,0.894996225834,0.909676690896,0.89534920454,0.354928125938,0.318338945508,0.243458529313,0.357284675042,0.362640410662,0.474946965774,0.367362995942,0.335359831651,0.312757621209,0.395029455423
606272,0.901691436768,0.936154504617,0.928474724293,0.920416375001,0.887882451216,0.885840058327,0.903321564198,0.883080204328,0.907120406628,0.893848816554,0.345131397247,0.225584998727,0.260260855158,0.29749965171,0.388409972191,0.419411977132,0.336481293043,0.360412617524,0.332222600778,0.368232438962
610368,0.908326049646,0.938453515371,0.921038965384,0.935475011667,0.883034745852,0.873214026292,0.905706524849,0.891482929389,0.915107587973,0.909131765366,0.315965116024,0.218828032414,0.290707498789,0.226409837604,0.40777583917,0.449575523535,0.332344273726,0.334548413754,0.312983632088,0.31787465016
614464,0.902867794037,0.931652486324,0.913159390291,0.944950958093,0.908153235912,0.878395239512,0.900676707427,0.918289840221,0.91281080246,0.89729587237,0.346142858267,0.242742126187,0.331389913956,0.188637718558,0.332889894644,0.428657690684,0.343082050482,0.280274947484,0.323108931382,0.354206720988
618560,0.914837400119,0.931313474973,0.905048906803,0.932989497979,0.914954960346,0.87455290556,0.892298499743,0.924789726734,0.90584864219,0.913750131925,0.33316424489,0.264655267199,0.343227704366,0.231371949116,0.303490519524,0.449812322855,0.374094029268,0.263224641482,0.336732486884,0.321743329366
622656,0.912036577861,0.923350056012,0.909707029661,0.930838346481,0.914207081,0.880419532458,0.904686669509,0.912417074045,0.885965466499,0.880719860395,0.344729652007,0.300867259502,0.313821330667,0.244867742062,0.314034710328,0.444160570701,0.330128495892,0.315615365903,0.384436458349,0.438553104798
626752,0.911122401555,0.931030571461,0.925063172976,0.926874359449,0.912477294604,0.86052463452,0.902246534824,0.918841818968,0.872538725535,0.881508469582,0.338163812955,0.27905668815,0.245324363311,0.264587193727,0.309455414613,0.519050856431,0.368473952015,0.302426849802,0.41033227245,0.42793593804
630848,0.914764165878,0.93497800827,0.923082709312,0.928605318069,0.897381007671,0.865218838056,0.892166952292,0.921018699805,0.878255605698,0.8732569019,0.32775135835,0.250057071447,0.266832689444,0.282219052315,0.371491024892,0.486333221197,0.390475824475,0.296616996328,0.380662669738,0.450645248095
634944,0.920319696267,0.944642980893,0.919337113698,0.927077353001,0.89978424708,0.853395521641,0.890304048856,0.918669005235,0.880632042885,0.900131980578,0.297674059868,0.203341359893,0.293203100562,0.292563468218,0.35082384944,0.541757255793,0.39814115564,0.296305691202,0.400060435136,0.338472604752
639040,0.922685285409,0.940800627073,0.916387180487,0.915384292603,0.888238171736,0.875868717829,0.882994890213,0.900632182757,0.876060624917,0.906176169713,0.298954546452,0.213430792093,0.287609264255,0.327647715807,0.378589769204,0.458362499873,0.386593490839,0.346742282311,0.414296080669,0.337362498045
643136,0.902260065079,0.923475464185,0.915014882882,0.922791202863,0.89832319816,0.887438178062,0.889705657959,0.899809598923,0.886051952839,0.912269930045,0.347852528095,0.268768022458,0.286250069737,0.280447294315,0.357997745275,0.4396669964,0.354743480682,0.354645133018,0.389159123103,0.320710659027
647232,0.908865332603,0.916765550772,0.921782036622,0.913471738497,0.890879809856,0.892295022806,0.866295059522,0.916849553585,0.897748390834,0.913957615693,0.335260897875,0.279765695333,0.257712180416,0.286783427,0.395084271828,0.424891700347,0.458352734645,0.315559526285,0.350662211577,0.325289487839
651328,0.911265095075,0.904542565346,0.910001595815,0.924657702446,0.895273069541,0.873007098834,0.877648492654,0.930356880029,0.904092808565,0.911728262901,0.320888703068,0.32221673429,0.311482230822,0.258168101311,0.390659689903,0.476844300826,0.434258729219,0.275606811047,0.334463487069,0.326151549816
655424,0.916251718998,0.921112736066,0.925780514876,0.917417367299,0.898207942645,0.863956312339,0.892222126325,0.930861016115,0.897355337938,0.907645344734,0.302384530505,0.266031871239,0.260341405869,0.27632150054,0.363055268923,0.503155330817,0.40536159277,0.266389717658,0.374868760506,0.33434894681
659520,0.89501084884,0.921132961909,0.9248701334,0.926707347234,0.891051610311,0.870789984862,0.914005339146,0.927087287108,0.901422301928,0.906095325947,0.39086488386,0.271296694875,0.268025885026,0.267764816682,0.395433763663,0.457731048266,0.301097343365,0.28553763032,0.356822133064,0.340666562319
663616,0.877734720707,0.923941353957,0.929174820582,0.925454437733,0.88163904349,0.875336448352,0.923928360144,0.914336025715,0.912685831388,0.914137661457,0.434417257706,0.294746761521,0.248412191868,0.265660434961,0.416410436233,0.457632491986,0.265690485636,0.325728088617,0.33830661575,0.306743820508
667712,0.886810958385,0.917050222556,0.918637156487,0.912008285522,0.869366049767,0.875746111075,0.903122107188,0.912948151429,0.915745516618,0.912900567055,0.404321392377,0.313339451949,0.293368985256,0.301806489627,0.443140119314,0.45159270366,0.338119526704,0.338722089926,0.319706896941,0.321879078945
671808,0.905337929726,0.923430025578,0.919252971808,0.912384728591,0.880899409453,0.883751968543,0.89715786775,0.910722434521,0.921601911386,0.913711369038,0.323061128457,0.310827985406,0.298241188129,0.300447826584,0.393332620462,0.446557074785,0.356122513612,0.321462492148,0.29711894691,0.318278044462
675904,0.918358465036,0.931135455767,0.938865323861,0.916472613811,0.896944602331,0.873070657253,0.8956686457,0.902254124482,0.908552249273,0.906456073125,0.295833577712,0.255998467406,0.244134341677,0.282186647256,0.355978190899,0.465151896079,0.361281951269,0.347164581219,0.335434411963,0.336668600639
680000,0.917922755082,0.923927267392,0.941964864731,0.926844596863,0.90847748518,0.85423775514,0.908158441385,0.905436197917,0.907141804695,0.899494131406,0.287889758746,0.275015686949,0.216022834182,0.279191096624,0.320317616065,0.525863617659,0.308743745089,0.336977750063,0.347356572747,0.342139561971
684096,0.912045280139,0.913397908211,0.933171947797,0.929929713408,0.907239993413,0.843836029371,0.915989518166,0.906499584516,0.895720044772,0.872222065926,0.294734060764,0.300948162874,0.233792031805,0.270081028342,0.324174513419,0.529340376457,0.292577892542,0.329835285743,0.373313069344,0.430422286193
688192,0.89726036787,0.911929229895,0.925350705783,0.927730401357,0.898845950762,0.850980202357,0.912945071856,0.91771876812,0.895135958989,0.879216810067,0.357314815124,0.289885287484,0.257208650311,0.27938443919,0.34485806028,0.512895454963,0.313593079646,0.294539948304,0.390379329522,0.425339519978
692288,0.908387382825,0.914068460464,0.9332853357,0.931872904301,0.894529263179,0.875277439753,0.918887456258,0.913924475511,0.887236257394,0.887718876203,0.335288643837,0.290709043543,0.255915135145,0.238221868873,0.3740944465,0.43952875336,0.298597852389,0.294214477142,0.397409468889,0.40453166763
696384,0.908664186796,0.9124913613,0.940727512042,0.926290969054,0.897764623165,0.884313563506,0.914132455985,0.91401441892,0.880988876025,0.916163782279,0.360690772533,0.295549208919,0.227611114581,0.243588417768,0.360478023688,0.4123780032,0.311006873846,0.292234063148,0.421472390493,0.310979773601
700480,0.910726726055,0.913746078809,0.940205534299,0.934320489566,0.90903699398,0.88404383262,0.919145246347,0.907575865587,0.903270363808,0.914346079032,0.361898750067,0.293110668659,0.224358881513,0.221774255236,0.319987540444,0.401302039623,0.286285171906,0.300029257933,0.336340039968,0.303925176462
704576,0.908172309399,0.9239671429,0.937054395676,0.92425463597,0.909300108751,0.870988885562,0.915745516618,0.90660216411,0.903572559357,0.913641870022,0.389328797658,0.255664731065,0.223919828733,0.260870719949,0.311341777444,0.437667429447,0.32406693697,0.312527815501,0.318896969159,0.306554963191
708672,0.891088644663,0.928607324759,0.930763542652,0.914897421996,0.90871510903,0.858452320099,0.913942118486,0.906572719415,0.907258292039,0.919563273589,0.454146226247,0.238956972957,0.285773654779,0.323216388623,0.314867153764,0.484228481849,0.33814038833,0.326419005791,0.319573163986,0.288374135892
712768,0.891657968362,0.930299361547,0.931386669477,0.907014211019,0.894980331262,0.865042547385,0.905654728413,0.912995298704,0.897125641505,0.912657459577,0.450469990571,0.239481692513,0.305299719175,0.348373870055,0.359511325757,0.474219461282,0.371843179067,0.330283453067,0.345464368661,0.305845369895
716864,0.881002724171,0.932258387407,0.92665441831,0.921469589074,0.900035341581,0.855252961318,0.882858773073,0.902405480544,0.909441828728,0.915654619535,0.471286445856,0.237208614747,0.323871721824,0.299788812796,0.350060731173,0.494680364927,0.435838758945,0.356083850066,0.320917159319,0.288682152828
720960,0.893077174822,0.929892500242,0.934332589308,0.932894210021,0.901329716047,0.855305453142,0.884587327639,0.90423510472,0.916140317917,0.910539368788,0.410221834977,0.249100555976,0.267585312327,0.231246694922,0.34320277969,0.500907838345,0.426662693421,0.347242861986,0.289832572142,0.30728601416
725056,0.911430299282,0.924877107143,0.933110793432,0.931546549002,0.91222935915,0.849088668823,0.889677663644,0.908483088017,0.918032586575,0.915949443976,0.328103885055,0.258742153645,0.253708556294,0.230588714282,0.315554638704,0.534164686998,0.400791058938,0.31310167412,0.277836402257,0.300634344419
729152,0.905731320381,0.917611479759,0.928386668364,0.932969391346,0.911807278792,0.869892120361,0.9080337286,0.914953907331,0.913654267788,0.910374919573,0.339535350601,0.294398725033,0.256491069992,0.224176302552,0.301375856002,0.489012529453,0.326397409042,0.288492446144,0.287469387054,0.316813399394
733248,0.913408279419,0.912882188956,0.921361466249,0.92094707489,0.905455827713,0.867318014304,0.88679732879,0.91923580567,0.910081326962,0.904716173808,0.312471007307,0.296726922194,0.26443421344,0.268912067016,0.344194521507,0.511973092953,0.411162316799,0.264901344975,0.321990072727,0.336157699426
737344,0.904634594917,0.915436148643,0.916666050752,0.915075620015,0.906192560991,0.878467758497,0.892499983311,0.902854442596,0.918434818586,0.901046673457,0.366516619921,0.315882116556,0.274085576336,0.300810401638,0.334773128231,0.468272765477,0.395660127203,0.332051823537,0.3056674848,0.343405296405
741440,0.916928430398,0.904911915461,0.929198622704,0.920862197876,0.88778424263,0.871350367864,0.893912573655,0.910992383957,0.912555376689,0.898832003276,0.323041687409,0.338510920604,0.237924729784,0.288308391968,0.413014665246,0.484173347553,0.401080663006,0.319410026073,0.338400398691,0.351919601361
745536,0.908955315749,0.910039901733,0.924226860205,0.931345244249,0.890927453836,0.876953383287,0.90866591533,0.913801431656,0.912114342054,0.899007399877,0.34780233105,0.343321184317,0.249052216609,0.274941275517,0.367528860768,0.453372786442,0.325292105476,0.312698418895,0.305108661453,0.358334968487
749632,0.915740688642,0.917953014374,0.933563411236,0.937145590782,0.878217458725,0.866719504197,0.901220738888,0.924589951833,0.911889612675,0.901323258877,0.300522471468,0.293422117829,0.221679722269,0.246028174957,0.431736320257,0.482745498419,0.357878307501,0.273561830322,0.300880943735,0.368158817291
753728,0.91766868035,0.937249402205,0.931231300036,0.929285069307,0.891968925794,0.876159389814,0.886149704456,0.923885961374,0.926034192244,0.904159367085,0.294663285216,0.232996826371,0.226694092155,0.266967674096,0.363201349974,0.445425013701,0.433480908473,0.270465885599,0.253996213277,0.37341161569
757824,0.927664637566,0.932626386484,0.937553783258,0.924317061901,0.905611733596,0.884911020597,0.855450967948,0.923339247704,0.92382389307,0.895231743654,0.265020246307,0.239483371377,0.217991550763,0.250562568506,0.334107806285,0.420624643564,0.541421502829,0.273640826344,0.267781386773,0.371704618136
761920,0.923714439074,0.916452308496,0.931621174018,0.922540962696,0.922879894574,0.897793153922,0.848576784134,0.919366379579,0.916448632876,0.895482798417,0.273941010237,0.289597670237,0.234328741829,0.244372059902,0.270212620497,0.393586446842,0.548612157504,0.293513630827,0.286344860991,0.353215287129
766016,0.928152561188,0.89174858729,0.930244823297,0.925449967384,0.929407815138,0.886252323786,0.860720376174,0.899735967318,0.90418835481,0.88737086455,0.26422748963,0.416091183821,0.239630465706,0.237753172716,0.260173588991,0.416341046492,0.490615546703,0.372565423449,0.329543183247,0.375510940949
770112,0.935269614061,0.890322983265,0.92412096262,0.923109769821,0.928213655949,0.878376384576,0.881385227044,0.89921639363,0.901847620805,0.896631558736,0.250922898451,0.427730242411,0.255164523919,0.25469481945,0.273533572753,0.413656065861,0.43599597613,0.377836450934,0.348947425683,0.363701214393
774208,0.933576544126,0.90496669213,0.92063387235,0.933738589287,0.906616747379,0.867588758469,0.894538919131,0.91219552358,0.899756590525,0.896609346072,0.255611151457,0.385998462637,0.269777397315,0.232512722413,0.332394341628,0.443978001674,0.395670135816,0.332040990392,0.374863286813,0.356932391723
778304,0.931762715181,0.927057266235,0.924138844013,0.92239121596,0.902796328068,0.879041433334,0.899135112762,0.928552746773,0.908275465171,0.896913091342,0.253467967113,0.260682687163,0.261248221,0.293363104264,0.347570925951,0.417153348525,0.354904582103,0.257383828362,0.332850605249,0.331259399652
782400,0.924864490827,0.939370195071,0.923390686512,0.912502110004,0.888592223326,0.891253670057,0.908099095027,0.910476108392,0.915859878063,0.89578495423,0.274955103795,0.203958248099,0.281086593866,0.310108959675,0.364957988262,0.39955313007,0.32227341334,0.311787396669,0.302636742592,0.328550815582
786496,0.921303212643,0.935390472412,0.915786047777,0.906067570051,0.902983665466,0.908382793268,0.90978940328,0.890089392662,0.904693067074,0.892310897509,0.289766391118,0.219963793953,0.331443478664,0.354453355074,0.321806410948,0.33488197128,0.328962097565,0.36692883571,0.304899076621,0.361453682184
790592,0.912890036901,0.914906899134,0.906271517277,0.915260752042,0.903582155704,0.898990492026,0.907044152419,0.88288329045,0.909528672695,0.894701162974,0.310458262761,0.306793317199,0.362259874741,0.305237849553,0.343779524167,0.370856215556,0.337634831667,0.385202944279,0.296520908674,0.373568236828
794688,0.915277560552,0.914467096329,0.913429617882,0.931684136391,0.919220983982,0.884282330672,0.913191358248,0.903361638387,0.913284341494,0.905253370603,0.299747506777,0.313271676501,0.340471764406,0.263934493065,0.31199713548,0.433687557777,0.304900636276,0.350249210993,0.286442041397,0.344590693712
798784,,0.901078283787,0.918091555436,0.917420446873,0.922125995159,0.87252497673,0.906626860301,0.908424437046,0.910583058993,0.904599269231,,0.383214265108,0.294408520063,0.281057864428,0.297080089649,0.479107280572,0.314122309287,0.322854737441,0.308675597111,0.323680420717
802880,,0.915078739325,0.929523567359,0.914543529352,0.916626433531,0.848007082939,0.914740383625,0.905414998531,0.90563283364,0.914168993632,,0.336921523015,0.250975077351,0.285062879324,0.277664343516,0.571088393529,0.292505194743,0.364028404156,0.346604744593,0.296749204397
806976,,0.912606954575,0.933133423328,0.904847363631,0.901371518771,0.848431646824,0.911214888096,0.896616141001,0.904974639416,0.906167050203,,0.33114553988,0.222621391217,0.336423585812,0.328393856684,0.557895292838,0.305507689714,0.372452368339,0.356343259414,0.323874016603
811072,,0.922062695026,0.935814797878,0.899631301562,0.888681312402,0.851198395093,0.9028023084,0.90789248546,0.907788236936,0.912552972635,,0.281663333376,0.222658932209,0.359768420458,0.366577883561,0.542600701253,0.353062719107,0.351382513841,0.344478547573,0.319054663181
815168,,0.899103999138,0.919238249461,0.900727132956,0.894639809926,0.874665896098,0.893420894941,0.912100096544,0.914784351985,0.91067079703,,0.361781661709,0.270967091123,0.348962043722,0.344808618228,0.462251911561,0.400610586007,0.303439388673,0.298533285658,0.320190538963
819264,,,,,0.907634794712,0.877300699552,0.902309278647,0.897489090761,0.909599145253,0.907281637192,,,,,0.306186805169,0.438525388638,0.384445995092,0.351089070241,0.314143275221,0.316584348679
823360,,,,,0.900364120801,0.88207256794,0.912824591001,0.896605412165,0.930124839147,0.904412269592,,,,,0.335229843855,0.43664820989,0.335690041383,0.356043358644,0.258545607328,0.306768039862
827456,,,,,0.888549009959,0.882550795873,0.915650546551,0.910152157148,0.936027447383,0.902463694414,,,,,0.399959047635,0.416026443243,0.310641040405,0.320613846183,0.24687555929,0.309411366781
831552,,,,,0.88299057881,0.869114995003,0.904889523983,0.919329822063,0.939694782098,0.912746250629,,,,,0.432164440552,0.460774978002,0.340512156487,0.277492339412,0.229316756129,0.28766434888
835648,,,,,0.890132367611,0.864526430766,0.911195615927,0.917904218038,0.922964215279,0.91192795833,,,,,0.390578488509,0.465370972951,0.319786121448,0.276442443331,0.297292739153,0.299110824863
839744,,,,,0.909432053566,0.87269928058,0.903689821561,0.907761712869,0.908287882805,0.905848403772,,,,,0.320685073733,0.447817166646,0.350211838881,0.313329448303,0.334067563216,0.326449260116
843840,,,,,0.91361651818,0.900606215,0.900251845519,0.922111590703,0.880973418554,0.894052962462,,,,,0.287872518102,0.371431072553,0.382935702801,0.266570771734,0.399411698182,0.361862132947
847936,,,,,0.925848245621,0.89284269015,0.890617589156,0.917254507542,0.894946257273,0.902389307817,,,,,0.26674305896,0.421953032414,0.414460510015,0.273457164566,0.337544987599,0.341509620349
852032,,,,,0.910154203574,0.894718607267,0.897128562133,0.92084467411,0.889356434345,0.902858475844,,,,,0.306039353212,0.406166195869,0.410303334395,0.289847835898,0.349916448196,0.328505118688
856128,,,,,0.904917101065,0.893260578314,0.914539416631,0.908565779527,0.901815593243,0.910303294659,,,,,0.322068244219,0.414801508188,0.32919875284,0.324763357639,0.330082029104,0.305491367976
860224,,,,,0.898590147495,0.905264457067,0.917442520459,0.909029603004,0.906987428665,0.899495879809,,,,,0.356505324443,0.350772907337,0.316315844655,0.339951823155,0.308104112744,0.339340408643
864320,,,,,0.906122008959,0.890047272046,0.925143202146,0.919370313485,0.922487099965,0.891791760921,,,,,0.370493650436,0.405796229839,0.275065407157,0.278333639105,0.273839712143,0.34528106451
868416,,,,,0.898744682471,0.86605066061,0.925252854824,0.926638364792,0.947053392728,0.894211332003,,,,,0.374678730965,0.449020057917,0.278537829717,0.26458547016,0.201585223277,0.334187845389
872512,,,,,0.902087132136,0.860073606173,0.91132948796,0.930528541406,0.942783633868,0.887279232343,,,,,0.352235724529,0.442771504323,0.315888106823,0.277273073792,0.223289753,0.337539255619
876608,,,,,0.884443283081,0.868992884954,0.906813502312,0.912651280562,0.937434871991,0.892908215523,,,,,0.385707000891,0.414655814568,0.331889172395,0.333253751198,0.231208001574,0.358664790789
880704,,,,,0.900422056516,0.882893184821,0.905693868796,0.910598854224,0.931801795959,0.888624072075,,,,,0.3559080561,0.394782592853,0.333298444748,0.341823418935,0.241531332334,0.382756044467
884800,,,,,0.898312886556,0.882080475489,0.917904158433,0.913944482803,0.92946990331,0.896546999613,,,,,0.360230495532,0.423058122396,0.307431509097,0.29672721525,0.232483625412,0.375618020693
888896,,,,,0.905308246613,0.883045335611,0.915558099747,0.922201295694,0.921011288961,0.896809319655,,,,,0.330250442028,0.423618475596,0.314909368753,0.281404470404,0.250923201442,0.362042764823
892992,,,,,0.891197224458,0.885362605254,0.907791157564,0.918090303739,0.912337700526,0.890544454257,,,,,0.357347150644,0.419175187747,0.335642009974,0.296491518617,0.274008403222,0.400868028402
897088,,,,,0.900666475296,0.873948633671,0.905887345473,0.922281563282,0.91058208545,0.902924736341,,,,,0.335546617707,0.432445218166,0.344929893812,0.298385322094,0.297520369291,0.364258805911
901184,,,,,0.902647296588,0.872944633166,0.905860940615,0.907241404057,0.912839214007,0.895864804586,,,,,0.32388548553,0.450403918823,0.336268822352,0.336246709029,0.307164698839,0.39058047533
905280,,,,,0.902741829554,0.877198278904,0.890735149384,0.910844624043,0.916008909543,0.894449989001,,,,,0.341148093343,0.430649846792,0.394895493984,0.321388145288,0.306635826826,0.360770801703
909376,,,,,0.899559617043,0.893039683501,0.889122843742,0.893513758977,0.917563219865,0.884221553802,,,,,0.343742877245,0.404337128003,0.390261967977,0.352082620064,0.300152778625,0.381984045108
913472,,,,,0.898946046829,0.876438538233,0.897604882717,0.904970407486,0.917076488336,0.902309735616,,,,,0.344258556763,0.471299072107,0.379816244046,0.321690827608,0.315844635169,0.328310738007
917568,,,,,0.911373933156,0.863840361436,0.911404828231,0.906720419725,0.916439990203,0.913464725018,,,,,0.300418148438,0.513255218665,0.328064332406,0.317625294129,0.307543158531,0.296955664953
921664,,,,,0.912568410238,0.857083578904,0.913302898407,0.909391621749,0.923227687677,0.916381299496,,,,,0.315429240465,0.516050865253,0.316661318143,0.340883692106,0.279921958844,0.311047037443
925760,,,,,0.903819203377,0.845751186212,0.915623545647,0.915447612604,0.916061580181,0.920875072479,,,,,0.346357186635,0.505935420593,0.29501422743,0.324250876904,0.286774257819,0.289827108383
929856,,,,,0.904034972191,0.856029987335,0.924793978532,0.899424831072,0.919982890288,0.924532850583,,,,,0.356572429339,0.487221439679,0.262422298392,0.359483043353,0.26658466955,0.281810447574
933952,,,,,0.903419613838,0.863895754019,0.920242110888,0.910442213217,0.911748528481,0.928192476432,,,,,0.341792513927,0.478081981341,0.301623538136,0.315779527028,0.299958174427,0.269717440009
938048,,,,,0.90341536204,0.895186444124,0.921971380711,0.908442159494,0.916366298993,0.927779873212,,,,,0.355536689361,0.39966065685,0.298083866636,0.306767036517,0.30423570176,0.283103570342
942144,,,,,0.900159955025,0.897833188375,0.903127948443,0.917066772779,0.91843388478,0.920773704847,,,,,0.348992655675,0.382108201583,0.366718019048,0.299487262964,0.300264100234,0.317611893018
946240,,,,,0.899058918158,0.891552348932,0.899421314398,0.909908731778,0.901366889477,0.900034407775,,,,,0.349762727817,0.384028265874,0.35024382174,0.300738215446,0.35293413202,0.418393572172
950336,,,,,0.916125992934,0.888327757517,0.880774358908,0.908361633619,0.901159425577,0.897008021673,,,,,0.274030148983,0.400392562151,0.392578790585,0.314596394698,0.330900033315,0.411591112614
954432,,,,,0.918074309826,0.888527552287,0.903458615144,0.912321587404,0.901211579641,0.900032758713,,,,,0.266392876705,0.412095497052,0.317209338148,0.287005066872,0.341621970137,0.409510314465
958528,,,,,0.913347363472,0.883661548297,0.912135283152,0.905832370122,0.921538770199,0.916649798552,,,,,0.280244410038,0.444273958604,0.297517304619,0.320079416037,0.262276311715,0.306447724501
962624,,,,,0.918220023314,0.884098549684,0.903993785381,0.902824064096,0.922191699346,0.915413379669,,,,,0.267380684614,0.432529886564,0.348396365841,0.358881304661,0.252001732588,0.313132534424
966720,,,,,0.920135120551,0.880369484425,0.882372121016,0.908016542594,0.917906820774,0.914762854576,,,,,0.268362830083,0.441214501858,0.415518412987,0.342653488119,0.249749864141,0.302099963029
970816,,,,,0.930541177591,0.882603784402,0.877413034439,0.930723806222,0.917835990588,0.911620438099,,,,,0.235445310672,0.412250290314,0.458405335744,0.273826618989,0.253368342916,0.328292836746
974912,,,,,0.929805755615,0.883950849374,0.903337836266,0.929746170839,0.922354102135,0.91689958175,,,,,0.249998241663,0.405083209276,0.367901598414,0.261220852534,0.239896789193,0.3133982867
979008,,,,,0.914514044921,0.874421397845,0.908138672511,0.919599751631,0.916261970997,0.903941015402,,,,,0.289911816518,0.42402780056,0.342063869039,0.29950363934,0.289479499062,0.340303217371
983104,,,,,0.902241230011,0.881040592988,0.91125947237,0.904363870621,0.918641229471,0.914198795954,,,,,0.324909617503,0.426003863414,0.32209007442,0.351064026356,0.283728207151,0.294874971112
987200,,,,,0.887316564719,0.880044957002,0.896430353324,0.915333072344,0.92157137394,0.915815492471,,,,,0.35886161526,0.434301992257,0.402703225613,0.29489522179,0.297715827823,0.287642488877
991296,,,,,0.884839574496,0.895133435726,0.898394286633,0.915000379086,0.929012874762,0.925692995389,,,,,0.374868661165,0.384280264378,0.402083694935,0.302264253298,0.253250171741,0.258676151435
995392,,,,,0.878714978695,0.885181566079,0.91001145045,0.921560704708,0.906438330809,0.930483718713,,,,,0.392263750235,0.402117162943,0.344742064675,0.266611993313,0.319735909502,0.240808228652
999488,,,,,0.892995874087,0.882887760798,0.909276167552,0.904619137446,0.909232715766,0.910573939482,,,,,0.351290057103,0.423777908087,0.299660786986,0.31087761124,0.299219588439,0.30029330651
1003584,,,,,0.897766073545,0.880459268888,0.91046744585,0.922127842903,0.912330389023,0.907741367817,,,,,0.337326953808,0.441532065471,0.301471923788,0.252082998554,0.320827558637,0.336751133204
1007680,,,,,0.905970573425,0.876917699973,0.905908445517,0.914413293203,0.927905162175,0.902960618337,,,,,0.350445330143,0.460419843594,0.33303274711,0.281887526313,0.278538033366,0.356551309427
1011776,,,,,0.899611492952,0.872944394747,0.904883901278,0.918597837289,0.921526749929,0.921276291211,,,,,0.361472666264,0.464049657186,0.337249755859,0.297781104843,0.290600180626,0.306416233381
1015872,,,,,0.915795306365,0.866367359956,0.908341149489,0.905291656653,0.9180123806,0.927378396193,,,,,0.310531705618,0.468787153562,0.318421363831,0.334740668535,0.277172307173,0.265398422877
1019968,,,,,0.910218815009,0.882686138153,0.897251625856,0.891476372878,0.913906733195,0.921974420547,,,,,0.295194288095,0.425601313512,0.353736837705,0.397508790096,0.326947013537,0.292938431104
1024064,,,,,0.917100509008,0.872668623924,0.894994954268,0.903878390789,0.905847887198,0.906220793724,,,,,0.288323044777,0.473703175783,0.409747372071,0.342544053992,0.366503139337,0.358307749033
1028160,,,,,0.895660579205,0.877744098504,0.892849524816,0.908308684826,0.907404800256,0.916837513447,,,,,0.375313947598,0.461342712243,0.417877227068,0.316743726532,0.363539725542,0.331936602791
1032256,,,,,0.90560211738,0.86586912473,0.889470756054,0.93285570542,0.912749071916,0.907550354799,,,,,0.35259616375,0.495998342832,0.465384443601,0.213916098078,0.310065170129,0.346300596992
1036352,,,,,0.893048246702,0.882380247116,0.899476806323,0.926066577435,0.914977113406,0.909431517124,,,,,0.39494467775,0.430631717046,0.393861512343,0.239262998104,0.302035719156,0.327527488271
1040448,,,,,0.914873103301,0.874412556489,0.894700288773,0.92753058672,0.910763502121,0.904170195262,,,,,0.311954597632,0.452635854483,0.43505029877,0.252759655317,0.30387655894,0.338671788573
1044544,,,,,0.893605629603,0.876277844111,0.906875550747,0.919034143289,0.90332442522,0.909970184167,,,,,0.357828160127,0.457110881805,0.345494111379,0.272791514794,0.328749199708,0.302674755454
1048640,,,,,0.903643906116,0.884128491084,0.900047997634,0.923380235831,0.915017346541,0.91807103157,,,,,0.320468535026,0.427324414253,0.359690278769,0.256438866258,0.296688546737,0.274085308115
1052736,,,,,0.89801543951,0.886098364989,0.900259594123,0.919314225515,0.901257733504,0.893858512243,,,,,0.337803155184,0.444417973359,0.342908104261,0.284121418993,0.341214507818,0.349226176739
1056832,,,,,0.923661768436,0.88448492686,0.90147570769,0.923323313395,0.913424571355,0.899429917336,,,,,0.268173803886,0.438590218623,0.346054087083,0.297067825993,0.311952213446,0.359456270933
1060928,,,,,0.926381309827,0.865809539954,0.912178397179,0.910132527351,0.910699983438,0.903999487559,,,,,0.266032417615,0.467189470927,0.313614259164,0.322090009848,0.301865915457,0.35054803888
1065024,,,,,0.929698328177,0.866333226363,0.922468344371,0.896752158801,0.916095952193,0.917692999045,,,,,0.264147986968,0.438036123912,0.259205241998,0.330016891162,0.283391982317,0.327632377545
1069120,,,,,0.920138855775,0.877794603507,0.91901353995,0.900189658006,0.911205550035,0.915381908417,,,,,0.298014501731,0.394764105479,0.265419910351,0.302370538314,0.288323471944,0.329604387283
1073216,,,,,0.924557864666,0.891273816427,0.912436405818,0.910090168317,0.913918773333,0.907094240189,,,,,0.276156236728,0.366410841544,0.306892524163,0.285990307728,0.26955952247,0.33588779966
1077312,,,,,0.912024875482,0.906382739544,0.905448615551,0.916907111804,0.919336696466,0.907760938009,,,,,0.287316133579,0.336773584286,0.334747761488,0.293530275424,0.271978914738,0.331814487775
1081408,,,,,0.917089502017,0.894993523757,0.900958478451,0.916107535362,0.926510671775,0.901724477609,,,,,0.278912047545,0.377524127563,0.360184341669,0.290171936154,0.24924676617,0.362868090471
1085504,,,,,0.912760098775,0.888501544793,0.893157978853,0.916486839453,0.930443863074,0.907637357712,,,,,0.291009853284,0.418942709764,0.434556047122,0.293638035655,0.252232208848,0.35117216905
1089600,,,,,0.93199245135,0.868875046571,0.902775784334,0.927063385646,0.930981318156,0.902121166388,,,,,0.247134988507,0.484906534354,0.408601328731,0.250494137406,0.2334673057,0.349700341622
1093696,,,,,0.928559879462,0.859933416049,0.901472965876,0.92009884119,0.932531694571,0.921351293723,,,,,0.253615304828,0.530327131351,0.39516369005,0.282655805349,0.225672617555,0.271808321277
1097792,,,,,0.916661719481,0.865264356136,0.902726531029,0.922133187453,0.918635408084,0.925843397776,,,,,0.292599911491,0.487902075052,0.330684090654,0.275710811218,0.267488072316,0.265218133728
1101888,,,,,0.913797100385,0.87698507309,0.89296901226,0.916375796,0.916077891986,0.922450959682,,,,,0.298186163108,0.434579521418,0.352138549089,0.285923461119,0.297892173131,0.270801151792
1105984,,,,,0.925413131714,0.890446007252,0.888950804869,0.917796333631,0.916627128919,0.90613369147,,,,,0.258437519272,0.367303897937,0.386841068665,0.290570487579,0.302584285537,0.315034766992
1110080,,,,,0.936900258064,0.887698074182,0.895710090796,0.925139288108,0.920313199361,0.895795921485,,,,,0.211608827114,0.394987781843,0.370318174362,0.26406429708,0.282445395986,0.329299559196
1114176,,,,,0.929100016753,0.87794905901,0.894756694635,0.93172699213,0.929500361284,0.901348789533,,,,,0.233095745246,0.423482577006,0.380919287602,0.250768686334,0.237685695291,0.353181610505
1118272,,,,,0.930052161217,0.862390438716,0.905386765798,0.931035459042,0.91864768664,0.896228353182,,,,,0.226518208782,0.488762478034,0.331452091535,0.23627328376,0.271025339762,0.375539064407
1122368,,,,,0.931645512581,0.85728007555,0.90883298715,0.921973268191,0.921171108882,0.904698053996,,,,,0.2307138592,0.47525904576,0.331762611866,0.26422894001,0.284423758586,0.370464821657
1126464,,,,,0.928235073884,0.856693486373,0.917052825292,0.917183279991,0.920566817125,0.903526802858,,,,,0.231819376349,0.491999427478,0.307765960693,0.277408838272,0.285351872444,0.358141303062
1130560,,,,,0.907093862693,0.864296078682,0.920217017333,0.923674762249,0.914911806583,0.915154894193,,,,,0.30311177671,0.479675650597,0.291231681903,0.26296385626,0.307818998893,0.318160891533
1134656,,,,,0.897432068984,0.864331424236,0.918805360794,0.92054605484,0.910889983177,0.891709049543,,,,,0.323977679014,0.505062709252,0.278797507286,0.268895283341,0.292370657126,0.394626210133
1138752,,,,,0.901461382707,0.879953722159,0.910189509392,0.92590379715,0.910197138786,0.897399107615,,,,,0.326515048742,0.439712444941,0.313885639111,0.251370668411,0.297996203105,0.362288534641
1142848,,,,,0.91182410717,0.892854531606,0.902985990047,0.917075335979,0.921242554983,0.884461820126,,,,,0.287202676137,0.37595402201,0.329780399799,0.279437169433,0.263399769862,0.433195749919
1146944,,,,,0.91314715147,0.89138875405,0.903131306171,0.90834804376,0.931604762872,0.908970733484,,,,,0.278436323007,0.367833902438,0.320826252302,0.300328031182,0.246801435947,0.340539033214
1151040,,,,,0.901086191336,0.88562776645,0.916579186916,0.901203334332,0.932137787342,0.905604739984,,,,,0.339051405589,0.384408662717,0.273714532455,0.31848008434,0.252567092578,0.362047409018
1155136,,,,,0.897101044655,0.887569189072,0.91978619496,0.909572800001,0.940169990063,0.925766865412,,,,,0.371986200412,0.375261694193,0.273677746455,0.284627045194,0.222459887465,0.272563437621
1159232,,,,,0.884173850218,0.889161427816,0.915892402331,0.92956439654,0.933793226878,0.91203447183,,,,,0.435165415208,0.387945721547,0.296115895112,0.234120994806,0.237636203567,0.324582392971
1163328,,,,,0.896201491356,0.883232990901,0.906261185805,0.936051905155,0.921701868375,0.92651818196,,,,,0.379657377799,0.410875946283,0.324773281813,0.211379220088,0.283017302553,0.267270967364
1167424,,,,,0.898542443911,0.865138014158,0.916997571786,0.92478642861,0.905876775583,0.902607619762,,,,,0.353952636321,0.480972667535,0.28414452076,0.270095353325,0.315972576539,0.35339525342
1171520,,,,,0.914145588875,0.869267821312,0.919100681941,0.923013389111,0.907258192698,0.908613920212,,,,,0.305135548115,0.451492190361,0.28753794233,0.270403484503,0.328284511964,0.324386288722
1175616,,,,,0.918647964795,0.870244085789,0.90190209945,0.923003137112,0.906427780787,0.894592861334,,,,,0.299671441317,0.475903650125,0.329362134139,0.27518847088,0.303670823574,0.352678726117
1179712,,,,,0.923645734787,0.896282196045,0.90203889211,0.923422694206,0.906919558843,0.91485975186,,,,,0.284729917844,0.388252904018,0.34377827247,0.263852472107,0.336639901002,0.271040260792
1183808,,,,,0.928232093652,0.9004017512,0.899636169275,0.910002549489,0.896166563034,0.909714063009,,,,,0.25864631931,0.37733177344,0.324579199155,0.31146274507,0.365398218234,0.327709962924
1187904,,,,,0.922156095505,0.893679817518,0.913079579671,0.904201865196,0.910464624564,0.918585995833,,,,,0.247154146433,0.376746028662,0.286213457584,0.340217739344,0.322188332677,0.307628030578
1192000,,,,,0.90923422575,0.882782677809,0.888894041379,0.918450395266,0.916803499063,0.916025300821,,,,,0.301521172126,0.404283394416,0.361852089564,0.297547315558,0.293984914819,0.327390079697
1196096,,,,,0.904166658719,0.883294284344,0.89417531093,0.934506138166,0.921695888042,0.918024460475,,,,,0.315086692572,0.425733635823,0.370121101538,0.248472243547,0.283931766947,0.307114496827
1200192,,,,,0.90556883812,0.890808165073,0.909674505393,0.942442953587,0.91890535752,0.922125140826,,,,,0.329468031724,0.402861376603,0.329855029782,0.208718339602,0.316869447629,0.298866425951
1204288,,,,,0.923290689786,0.890151421229,0.933220684528,0.931973616282,0.915535946687,0.91849442323,,,,,0.269276087483,0.413857410351,0.250168909629,0.252479071418,0.328980644544,0.307619089882
1208384,,,,,0.934107820193,0.887951354186,0.943492313226,0.922804574172,0.922228038311,0.930469612281,,,,,0.252655600508,0.409278651079,0.199369460344,0.28050939242,0.299243569374,0.249725937843
1212480,,,,,0.929877241453,0.899456183116,0.920733789603,0.913234810034,0.918997089068,0.92863903443,,,,,0.261372163892,0.371670007706,0.281766667962,0.31874174873,0.299588143826,0.250310306748
1216576,,,,,0.924165964127,0.878867427508,0.921874920527,0.921667516232,0.927288870017,0.933983027935,,,,,0.279896805684,0.424072921276,0.280495559176,0.26956483225,0.256352975965,0.228298122684
1220672,,,,,0.921619832516,0.863700469335,0.913262327512,0.917057593664,0.916480481625,0.927642981211,,,,,0.275820280115,0.463777571917,0.309502884746,0.285374239087,0.290417924523,0.245175321897
1224768,,,,,0.92258455356,0.854021131992,0.925259848436,0.922642230988,0.911383032799,0.922689755758,,,,,0.269574150443,0.485026429097,0.269023949901,0.263083005945,0.297972634435,0.272938221693
1228864,,,,,0.92722094059,0.866150319576,0.923099239667,0.918812632561,0.905607700348,0.893702566624,,,,,0.257472465436,0.448779602846,0.280027305086,0.280896872282,0.320674488942,0.383902867635
1232960,,,,,0.920859952768,0.892629146576,0.92542552948,0.919805804888,0.904673099518,0.898446361224,,,,,0.303862358133,0.374268184106,0.283176615834,0.270430644353,0.336006740729,0.377422640721
1237056,,,,,0.916869123777,0.892433921496,0.928972482681,0.921583235264,0.909341196219,0.896578013897,,,,,0.312571490804,0.37217827638,0.25428117315,0.264242887497,0.318711241086,0.369640628497
1241152,,,,,0.898720602194,0.898960848649,0.923800289631,0.921792487303,0.905024190744,0.923609773318,,,,,0.373771687349,0.35185901324,0.264275208116,0.255059192578,0.338572084904,0.258630851905
1245248,,,,,0.870664298534,0.892550686995,0.918871064981,0.918285449346,0.920410056909,0.92037943999,,,,,0.479252785444,0.369817793369,0.267703816295,0.260553767284,0.286624630292,0.251387452086
1249344,,,,,0.882202823957,0.885656575362,0.915878236294,0.912157297134,0.920855442683,0.922992924849,,,,,0.445588514209,0.397384742896,0.320252190034,0.275679339965,0.273012970885,0.243921165665
1253440,,,,,0.884700377782,0.881938934326,0.911764760812,0.912197728952,0.924374401569,0.92327517271,,,,,0.431378896038,0.401288847129,0.33619889617,0.286343097687,0.261057381829,0.25641113023
1257536,,,,,0.905515909195,0.878482560317,0.914427320162,0.918796559175,0.91907598575,0.921543002129,,,,,0.321993872523,0.428429613511,0.343022763729,0.28679856658,0.274883791804,0.267232288917
1261632,,,,,0.912396232287,0.870184103648,0.889536341031,0.908590197563,0.928554276625,0.927528162797,,,,,0.30275028944,0.448396434387,0.418758958578,0.320828169584,0.259974767764,0.249886110425
1265728,,,,,0.925209303697,0.873841822147,0.891286154588,0.914768079917,0.930108229319,0.926284094652,,,,,0.253384441137,0.463435143232,0.405897388856,0.294996564587,0.24264973402,0.247333024939
1269824,,,,,0.942917327086,0.877016484737,0.896559715271,0.925335884094,0.9294530948,0.92923271656,,,,,0.200079997381,0.459657798211,0.375584498048,0.251138851047,0.225820769866,0.243342811863
1273920,,,,,0.924659490585,0.887466430664,0.917567650477,0.941363473733,0.921261032422,0.916486402353,,,,,0.272811710835,0.43567314744,0.279477978746,0.211004788677,0.240815798442,0.272330065568
1278016,,,,,0.920287191868,0.890402078629,0.898504376411,0.934914648533,0.91393238306,0.912863751252,,,,,0.285248478254,0.41181871295,0.345342710614,0.220624079307,0.286326001088,0.285548518101
1282112,,,,,0.897985577583,0.893565833569,0.900458892186,0.923642198245,0.92000345389,0.910591582457,,,,,0.358145306508,0.389189273119,0.343884329001,0.263383060694,0.27846078078,0.285084396601
1286208,,,,,0.904395798842,0.894082804521,0.90420059363,0.923245966434,0.919640819232,0.916093329589,,,,,0.331007927656,0.40601610144,0.32847058773,0.254054014881,0.289488424857,0.289211163918
1290304,,,,,0.901050070922,0.890442172686,0.919993003209,0.931887427966,0.923753519853,0.918826242288,,,,,0.379968484243,0.424071739117,0.277475168308,0.2412267675,0.253632605076,0.283239006996
1294400,,,,,0.902824958165,0.887168804804,0.9093490839,0.944166898727,0.923164566358,0.915447533131,,,,,0.37614702185,0.423364599546,0.32321147124,0.194149514039,0.249399214983,0.299849341313
1298496,,,,,0.906516253948,0.893813848495,0.898401856422,0.941326578458,0.929924468199,0.913504044215,,,,,0.363061279058,0.386383483807,0.356808950504,0.224823191762,0.229221910238,0.304997821649
1302592,,,,,0.910524924596,0.900413314501,0.857567767302,0.940391739209,0.932076076667,0.904375374317,,,,,0.305058340232,0.361686507861,0.526274869839,0.224802369873,0.219353472193,0.340632855892
1306688,,,,,0.920598347982,0.904198249181,0.859792371591,0.924091776212,0.924463331699,0.909444908301,,,,,0.29295288523,0.340102573236,0.502209603786,0.27885239323,0.238400623202,0.326268494129
1310784,,,,,0.923994163672,0.898464361827,0.863379061222,0.912802855174,0.916256447633,0.910277525584,,,,,0.275871510307,0.35847846667,0.509986321131,0.299328903357,0.26204889516,0.317822366953
1314880,,,,,0.921258191268,0.887515187263,0.895076910655,0.901875575384,0.912513752778,0.908522387346,,,,,0.297485873103,0.393061935902,0.35912523667,0.329469263554,0.299943496784,0.300602118174
1318976,,,,,0.918788333734,0.883042136828,0.905076960723,0.913032412529,0.915834287802,0.909539421399,,,,,0.275438413024,0.413078337908,0.324544355273,0.303435514371,0.319482793411,0.296506166458
1323072,,,,,0.918527901173,0.898207028707,0.91400239865,0.924406905969,0.922603607178,0.905152181784,,,,,0.291617463032,0.3581802845,0.279935633143,0.253928189476,0.291931127508,0.30177650849
1327168,,,,,0.925872246424,0.909536937873,0.918934424718,0.918221235275,0.932182431221,0.918205221494,,,,,0.258084028959,0.304064055284,0.275794958075,0.275247509281,0.24828367432,0.276340951522
1331264,,,,,0.928929448128,0.902853647868,0.914549708366,0.903100430965,0.932577411334,0.905065794786,,,,,0.264628281196,0.326570441326,0.310256928205,0.3192858845,0.220728163918,0.336376428604
1335360,,,,,0.918864687284,0.886356254419,0.916230777899,0.901609500249,0.930461963018,0.910132845243,,,,,0.273124525944,0.401685059071,0.304253260295,0.331467161576,0.236742218335,0.335208346446
1339456,,,,,0.911458075047,0.874839683374,0.922293027242,0.914045075576,0.928103029728,0.911838054657,,,,,0.309834688902,0.475138187408,0.284206887086,0.299586350719,0.244345530868,0.326192542911
1343552,,,,,0.90576616923,0.865523338318,0.918667674065,0.921506106853,0.917216638724,0.924346824487,,,,,0.308371742566,0.496452957392,0.278929611047,0.265277023117,0.282846013705,0.2664257586
1347648,,,,,0.908927897612,0.86907351017,0.919964651267,0.910849173864,0.919489343961,0.92625506719,,,,,0.314561784267,0.476486802101,0.277783582608,0.343260044853,0.29228323698,0.263819714387
1351744,,,,,0.894007285436,0.87616666158,0.918580591679,0.917601625125,0.917087455591,0.923387746016,,,,,0.356754104296,0.428041319052,0.275524010261,0.319832185904,0.301647136609,0.27263905108
1355840,,,,,0.910511434078,0.887463748455,0.920740067959,0.922068317731,0.924660921097,0.926832735538,,,,,0.30445852379,0.419796744982,0.283358653386,0.318407565355,0.269087572893,0.272636617223
1359936,,,,,0.918025155862,0.87539323171,0.914350171884,0.928874393304,0.928361177444,0.927995781104,,,,,0.27601630489,0.436200668414,0.311844021082,0.248723268509,0.235811849435,0.254270911217
1364032,,,,,0.941823263963,0.877678871155,0.911766807238,0.912412921588,0.925131420294,0.919952174028,,,,,0.199168672164,0.42736663421,0.343147039413,0.328031102816,0.249309033155,0.255086690187
1368128,,,,,0.915973305702,0.877118766308,0.911564946175,0.915778338909,0.933278620243,0.90994644165,,,,,0.293043807149,0.406179308891,0.327277754744,0.314049854875,0.231632952889,0.263960336645
1372224,,,,,0.89727628231,0.875252981981,0.905431588491,0.929177443186,0.938555717468,0.908085425695,,,,,0.347337037325,0.432027846575,0.338170960546,0.276406953732,0.220663934946,0.268128921588
1376320,,,,,0.889991720517,0.875319798787,0.905792752902,0.925387024879,0.937634090583,0.915257195632,,,,,0.373064875603,0.455943743388,0.331271176537,0.252196699381,0.214202076197,0.266123394171
1380416,,,,,0.905304690202,0.88115499417,0.909833769004,0.925927142302,0.929072499275,0.919280489286,,,,,0.310405383507,0.444761395454,0.327416335543,0.244540636738,0.260885223746,0.260244389375
1384512,,,,,0.907991747061,0.902599116166,0.907187263171,0.922246555487,0.919129610062,0.918141365051,,,,,0.296307315429,0.380652884642,0.328796699643,0.272112170855,0.29537932078,0.269050836563
1388608,,,,,0.919246335824,0.896327157815,0.903888980548,0.937348107497,0.90314600865,0.913335760434,,,,,0.250819787383,0.384003907442,0.357191438476,0.230347951253,0.355622162422,0.28734010458
1392704,,,,,0.926450431347,0.904394547145,0.902913868427,0.932213564714,0.910034557184,0.916424949964,,,,,0.241867134968,0.351535201073,0.356296623747,0.244088878234,0.314083109299,0.281771928072
1396800,,,,,0.929224650065,0.900043229262,0.908183117708,0.928852756818,0.910853028297,0.916685760021,,,,,0.230516076088,0.347254812717,0.351982747515,0.27330600222,0.314519991477,0.274749885003
1400896,,,,,0.919496774673,0.914894839128,0.924864510695,0.923315266768,0.915219227473,0.922516981761,,,,,0.258558765054,0.298070073128,0.270770261685,0.290812472502,0.293179253737,0.253705441952
1404992,,,,,0.90595070521,0.902016659578,0.925976117452,0.921338756879,0.918794870377,0.912363568942,,,,,0.293548285961,0.369217793147,0.269711767634,0.306189050277,0.282768413424,0.279988239209
1409088,,,,,0.912750124931,0.891102313995,0.936015208562,0.930636445681,0.924527068933,0.903604706128,,,,,0.298131128152,0.407772024473,0.233104541898,0.245117276907,0.263467083375,0.306113143762
1413184,,,,,0.912634174029,0.882948140303,0.930133660634,0.933276732763,0.948572337627,0.91038864851,,,,,0.307465781768,0.428698857625,0.249988903602,0.241250763337,0.188441296419,0.287225544453
1417280,,,,,0.921777367592,0.888897399108,0.918282230695,0.935713092486,0.946632683277,0.909051895142,,,,,0.276407400767,0.385268638531,0.289524833361,0.258091618617,0.202042862773,0.308983167013
1421376,,,,,0.906354129314,0.907790660858,0.910073022048,0.927066206932,0.946879466375,0.910711745421,,,,,0.328110208114,0.340740491947,0.319011221329,0.289690256119,0.191582232714,0.31841301918
1425472,,,,,0.906789779663,0.901828070482,0.910491406918,0.926048437754,0.941942095757,0.902836859226,,,,,0.318746532003,0.362716416518,0.322067658106,0.289875542124,0.195717955629,0.344167073568
1429568,,,,,0.90688419342,0.901845614115,0.9147635897,0.93030556043,0.934583048026,0.913823902607,,,,,0.329609021544,0.359821329514,0.302753110727,0.244687274098,0.200965086619,0.294213409225
1433664,,,,,0.917079071204,0.886861840884,0.919252872467,0.930240372817,0.92772736152,0.912917713324,,,,,0.282478625576,0.390637218952,0.292388310035,0.23891920348,0.215748478969,0.31246958673
1437760,,,,,0.907354950905,0.880696634452,0.915047248205,0.921499331792,0.918072561423,0.900785624981,,,,,0.310327321291,0.398991664251,0.317610383034,0.26991746823,0.262449805935,0.347964242101
1441856,,,,,0.909273783366,0.872751971086,0.908707996209,0.917793691158,0.919809500376,0.903200507164,,,,,0.302527114749,0.43871391813,0.350209643443,0.290622820457,0.273433506489,0.338022922476
1445952,,,,,0.916204492251,0.881693085035,0.906985918681,0.918061474959,0.921912829081,0.908681492011,,,,,0.288138791919,0.413566142321,0.335408012072,0.304136614005,0.279669513305,0.310634310047
1450048,,,,,0.917875289917,0.89119664828,0.895227750142,0.928189337254,0.92750142018,0.916141808033,,,,,0.2862196515,0.394817302624,0.352226306995,0.277463893096,0.260831008355,0.275903935234
1454144,,,,,0.904726982117,0.886584440867,0.901909708977,0.921831349532,0.928297638893,0.90674640735,,,,,0.336019883553,0.408299138149,0.316939165195,0.296065161626,0.251935074727,0.309030354023
1458240,,,,,0.900918265184,0.873181005319,0.911200960477,0.917652865251,0.917135894299,0.906179348628,,,,,0.345323055983,0.438275317351,0.314762125413,0.300694743792,0.306418369214,0.307924966017
1462336,,,,,0.909053285917,0.865885754426,0.926565388838,0.916647752126,0.924399197102,0.915812770526,,,,,0.322214831909,0.453857620557,0.280032893022,0.295915921529,0.273245965441,0.287386943897
1466432,,,,,0.921432336171,0.859035015106,0.930744131406,0.916421830654,0.927991688251,0.9145997564,,,,,0.285514543454,0.478280047576,0.258763114611,0.306213160356,0.256342947483,0.293077031771
1470528,,,,,0.926123261452,0.867008686066,0.92391983668,0.916429320971,0.927217304707,0.919800957044,,,,,0.280460218589,0.461573282878,0.259048899015,0.300345321496,0.222463399172,0.271005988121
1474624,,,,,0.917112112045,0.878237525622,0.927599728107,0.90836083889,0.923936128616,0.923783063889,,,,,0.311632454395,0.435836066802,0.234183718761,0.314944157998,0.227259924014,0.259095514814
1478720,,,,,0.921744902929,0.895477116108,0.922339955966,0.913587311904,0.918478270372,0.928503851096,,,,,0.284208928545,0.371642410755,0.277032911777,0.310917854309,0.254004831115,0.251096273462
1482816,,,,,0.914262712002,0.899646500746,0.930534084638,0.917704681555,0.9163976113,0.936061064402,,,,,0.301801448067,0.362037936846,0.260381639004,0.292215521137,0.297728851438,0.241250162323
1486912,,,,,0.912919143836,0.891916235288,0.919253230095,0.920167684555,0.921862582366,0.924092451731,,,,,0.320586090287,0.370692710082,0.317184180021,0.286913419763,0.289087692897,0.295869231224
1491008,,,,,0.899924198786,0.898653010527,0.914510846138,0.928336540858,0.924723009268,0.906233966351,,,,,0.361419210831,0.365596125523,0.297735830148,0.230784103274,0.275448749463,0.345236738523
1495104,,,,,0.903838694096,0.894505242507,0.895701150099,0.916892528534,0.91603132089,0.893633842468,,,,,0.335733264685,0.386829952399,0.344280789296,0.268238474925,0.281571080287,0.372382322947
1499200,,,,,0.914720435937,0.891232868036,0.914834658305,0.92152206103,0.909144282341,0.896226406097,,,,,0.2822740376,0.416703373194,0.273050626119,0.259113927682,0.300742556651,0.353790720304
1503296,,,,,0.916524350643,0.889083147049,0.923028270404,0.895105481148,0.915912747383,0.919333080451,,,,,0.294763068358,0.400408963362,0.268004099528,0.349715044101,0.281575913231,0.284342562159
1507392,,,,,0.920647680759,0.892530163129,0.920474608739,0.895308196545,0.928330520789,0.91266087691,,,,,0.279849330584,0.389222045739,0.277252286673,0.379496852557,0.230476354559,0.300048793356
1511488,,,,,0.925041635831,0.887481351693,0.896858414014,0.898702204227,0.919791857402,0.915702740351,,,,,0.267968252301,0.379284948111,0.356178929408,0.362331777811,0.249247396986,0.285176043709
1515584,,,,,0.928303758303,0.886634846528,0.891105035941,0.929010430972,0.917079945405,0.905274530252,,,,,0.223828737934,0.380933443705,0.384812623262,0.264756609996,0.255703975757,0.314255326986
1519680,,,,,0.933191994826,0.873753845692,0.904673437277,0.937746624152,0.923049926758,0.924608290195,,,,,0.228651563327,0.422902991374,0.349780450265,0.229921380679,0.248749514421,0.254573494196
1523776,,,,,0.918142537276,0.887201925119,0.908653080463,0.928166349729,0.923686166604,0.922990659873,,,,,0.269031837583,0.401707490285,0.311823070049,0.259355515242,0.274718791246,0.259655714035
1527872,,,,,0.920525093873,0.885549942652,0.908504188061,0.910532911619,0.924798448881,0.925903876623,,,,,0.270050426324,0.400248875221,0.306872457266,0.313648988803,0.268037304282,0.253478527069
1531968,,,,,0.908189713955,0.900142053763,0.910727282365,0.922234574954,0.929308970769,0.922744194667,,,,,0.288207625349,0.348969986041,0.294605185588,0.258083105087,0.255434215069,0.260668958227
1536064,,,,,0.913028120995,0.898542145888,0.905686179797,0.921326160431,0.942424356937,0.922588745753,,,,,0.277001872659,0.355617125829,0.350107759237,0.275820682446,0.203845391671,0.252580131094
1540160,,,,,0.902488331,0.886207858721,0.915487329165,0.93234115839,0.925200581551,0.93513772885,,,,,0.31045666337,0.429247448842,0.306722159187,0.238149022063,0.253477618098,0.219594106078
1544256,,,,,0.908707400163,0.888242284457,0.911871512731,0.920124173164,0.920548955599,0.921787659327,,,,,0.292539353172,0.418423483769,0.322939371069,0.282566582163,0.274392227332,0.269148796797
1548352,,,,,0.904730101426,0.878226141135,0.920227706432,0.922692656517,0.921047667662,0.910566945871,,,,,0.310828790069,0.433137605588,0.261367246509,0.280776475867,0.284124548237,0.326432585716
1552448,,,,,0.911097129186,0.886652588844,0.914982318878,0.914913356304,0.93354288737,0.906310319901,,,,,0.33321714898,0.38779793183,0.274574985107,0.298496047656,0.258477186163,0.338638370236
1556544,,,,,0.905332803726,0.886471271515,0.911483903726,0.91342117389,0.933007220427,0.917397975922,,,,,0.355357656876,0.393401483695,0.292703906695,0.302591264248,0.244322732091,0.305565739671
1560640,,,,,0.912652591864,0.8943374753,0.914272129536,0.917524695396,0.930586000284,0.933020333449,,,,,0.324014465014,0.393345206976,0.291149387757,0.268597597877,0.235934386651,0.237886140744
1564736,,,,,0.917329907417,0.887209991614,0.91944783926,0.897887428602,0.922733147939,0.920243700345,,,,,0.28326395154,0.440842032433,0.301332622766,0.353257194161,0.291823476553,0.290661866466
1568832,,,,,0.928589999676,0.88135912021,0.906351407369,0.907992998759,0.920237461726,0.916690925757,,,,,0.262607644002,0.439099063476,0.355707546075,0.312530736128,0.297665476799,0.300125405192
1572928,,,,,0.928538918495,0.879592100779,0.903771619002,0.912634074688,0.911665856838,0.911678691705,,,,,0.272483021021,0.44640203317,0.353118509054,0.294627328714,0.344797422489,0.345283915599
1577024,,,,,0.924854536851,0.886107961337,0.891184747219,0.942865351836,0.910416483879,0.914788285891,,,,,0.266089985768,0.406782964865,0.411864668131,0.181047623356,0.310161113739,0.319413006306
1581120,,,,,0.911571502686,0.888514121373,0.908062557379,0.935987869898,0.911392847697,0.904918809732,,,,,0.299992650747,0.407346516848,0.339937905471,0.194815869133,0.322205990553,0.369875957568
1585216,,,,,0.908969958623,0.891507327557,0.904911001523,0.929256657759,0.915363053481,0.913577457269,,,,,0.305006355047,0.394577175379,0.381608257691,0.227059404055,0.278223395348,0.329072331389
1589312,,,,,0.905108114084,0.902430613836,0.911448419094,0.925977667173,0.91528493166,0.923159639041,,,,,0.323032617569,0.358272224665,0.335050245126,0.237427473068,0.282116671403,0.291483864188
1593408,,,,,0.916631599267,0.894190053145,0.909379084905,0.927809755007,0.921714901924,0.933561742306,,,,,0.284547696511,0.392301003138,0.339737822612,0.240319291751,0.261020004749,0.23736816148
1597504,,,,,0.926262418429,0.888103783131,0.911345700423,0.929693202178,0.914884030819,0.916386763255,,,,,0.255500311653,0.411942611138,0.3287798961,0.245930025975,0.293044120073,0.274466077487
1601600,,,,,0.935828904311,0.869817634424,0.912108699481,0.92807896932,0.923341751099,0.910632530848,,,,,0.227233891686,0.439115484556,0.316798160474,0.274793063601,0.26324703296,0.309909472863
1605696,,,,,0.929510096709,0.879386504491,0.915087838968,0.926789184411,0.923881034056,0.917864322662,,,,,0.235057607293,0.407068908215,0.296838253736,0.281418561935,0.248637174567,0.295184587439
1609792,,,,,0.924719115098,0.888650019964,0.922301471233,0.909857014815,0.925118803978,0.929026742776,,,,,0.261214782794,0.361709266901,0.251854295532,0.31142471234,0.26500162979,0.261651103695
1613888,,,,,0.913528422515,0.904663999875,0.924743612607,0.912735581398,0.927912672361,0.922605772813,,,,,0.302400787671,0.325061132511,0.253770704071,0.273661077023,0.256757959723,0.274503275752
1617984,,,,,0.919403831164,0.912756383419,0.922645807266,0.915626764297,0.926117658615,0.919715106487,,,,,0.296916817625,0.307936618725,0.265973284841,0.269359116753,0.255845800042,0.266202419996
1622080,,,,,0.909216245015,0.90502512455,0.909966091315,0.930864671866,0.927607278029,0.917251487573,,,,,0.297233209014,0.347223579884,0.324855297804,0.248792494337,0.233202124635,0.307456562916
1626176,,,,,0.919048110644,0.893673956394,0.899212618669,0.934944311778,0.926259100437,0.917888601621,,,,,0.255948180954,0.389219433069,0.370404094458,0.240420773625,0.231194511056,0.303322225809
1630272,,,,,,0.871877531211,0.896198530992,0.937492907047,0.929695943991,0.913393040498,,,,,,0.48028777043,0.426087866227,0.239768688877,0.235306133827,0.311724255482
1634368,,,,,,0.867668151855,0.905958513419,0.94793711106,0.928157051404,0.916135787964,,,,,,0.492253323396,0.379271358252,0.199276715517,0.240041891734,0.287602365017
1638464,,,,,,0.868822495143,0.910863697529,0.92998290062,0.933611710866,0.932428399722,,,,,,0.472037057082,0.337325731913,0.256581674019,0.225205590328,0.2369547834
1642560,,,,,,0.881410221259,0.899330059687,0.927020390828,0.924248655637,0.939699808757,,,,,,0.39638620615,0.341661741336,0.256398533781,0.247666835785,0.228865166505
1646656,,,,,,0.890224456787,0.899500846863,0.918098668257,0.92915725708,0.930470804373,,,,,,0.359515021245,0.351274381081,0.268029555678,0.228173236052,0.243042469025
1650752,,,,,,0.896787345409,0.891076048215,0.930083314578,0.925822218259,0.924107372761,,,,,,0.35819469889,0.395408441623,0.250328406692,0.254680598776,0.25867873927
1654848,,,,,,0.890330712001,0.907201886177,0.936502675215,0.927026152611,0.909386356672,,,,,,0.392051239808,0.360171069702,0.226192673047,0.250081325571,0.296655664841
1658944,,,,,,0.878003855546,0.907078564167,0.94218180577,0.928352634112,0.907535970211,,,,,,0.448695808649,0.354881664117,0.213682810465,0.24418258667,0.344365119934
1663040,,,,,,0.870809435844,0.915820817153,0.933679183324,0.922922551632,0.898600598176,,,,,,0.452650199334,0.305947065353,0.216737826665,0.252801800768,0.380434155464
1667136,,,,,,0.872709234556,0.921862701575,0.929525375366,0.926553785801,0.909786701202,,,,,,0.453535119692,0.265280048052,0.229476109147,0.260395929217,0.353089819352
1671232,,,,,,0.868772645791,0.92456138134,0.922023495038,0.92834742864,0.919712245464,,,,,,0.451170563698,0.273178676764,0.265817791224,0.254375129938,0.299506107966
1675328,,,,,,0.877108315627,0.93551081419,0.931754032771,0.927745600541,0.926029721896,,,,,,0.451605260372,0.243538841605,0.242958481113,0.256988376379,0.284333735704
1679424,,,,,,0.890070756276,0.928437868754,0.920266389847,0.925859073798,0.916012148062,,,,,,0.390395611525,0.26270352304,0.2922069182,0.265034407377,0.328461269538
1683520,,,,,,0.907587091128,0.922194917997,0.928160190582,0.928126335144,0.911206404368,,,,,,0.336381167173,0.270768339435,0.261561806003,0.263558268547,0.34723469615
1687616,,,,,,0.895940343539,0.914373735587,0.923648496469,0.929583112399,0.909079154332,,,,,,0.347579588493,0.299535314242,0.281503051519,0.252779513597,0.385024408499
1691712,,,,,,0.892481466134,0.914829115073,0.921579341094,0.937481025855,0.920390029748,,,,,,0.366221477588,0.296004166206,0.273934821288,0.213142265876,0.338105817636
1695808,,,,,,0.90075502793,0.925909598668,0.917392730713,0.929977814356,0.929965476195,,,,,,0.335617532333,0.252358242869,0.28408109645,0.237363715967,0.287451982498
1699904,,,,,,0.906249026457,0.923126180967,0.918450256189,0.932229876518,0.93152709802,,,,,,0.342390348514,0.257723366221,0.264525145292,0.225616147121,0.233884950479
1704000,,,,,,0.893779238065,0.916856328646,0.935606837273,0.93084871769,0.916507383188,,,,,,0.372744003932,0.283392950892,0.212213327487,0.239069188635,0.277374376853
1708096,,,,,,0.879271129767,0.907388687134,0.937442302704,0.919439295928,0.915829042594,,,,,,0.431081493696,0.318102926016,0.199260393778,0.271597936749,0.282484993339
1712192,,,,,,0.876483619213,0.923831661542,0.928101917108,0.910030404727,0.906102001667,,,,,,0.410730004311,0.267140025894,0.273233935237,0.293609783053,0.327439839641
1716288,,,,,,0.883423427741,0.925254444281,0.924758315086,0.903058389823,0.913857777913,,,,,,0.441070884466,0.291528984904,0.290815656384,0.291747589906,0.296674206853
1720384,,,,,,0.897740602493,0.909994900227,0.922922690709,0.909741441409,0.910407940547,,,,,,0.388629794121,0.339992597699,0.29782482485,0.277040292819,0.30040062964
1724480,,,,,,0.906297326088,0.904855151971,0.918727755547,0.9106011192,0.921337982019,,,,,,0.376492639383,0.356404334307,0.282806361715,0.311494757732,0.253451839089
1728576,,,,,,0.898341119289,0.909144977729,0.91533601284,0.9066700538,0.917805095514,,,,,,0.370136737823,0.303930183252,0.287363573909,0.361131976048,0.305330788096
1732672,,,,,,0.889837503433,0.92043052117,0.911678453286,0.915520052115,0.924569030603,,,,,,0.392928292354,0.26587314407,0.315587192774,0.327893371383,0.291194632649
1736768,,,,,,0.887192865213,0.901090085506,0.922888358434,0.920442799727,0.920402447383,,,,,,0.407136917114,0.331094215314,0.275968859593,0.292811498046,0.296993717551
1740864,,,,,,0.889144619306,0.901462753614,0.929832061132,0.922467370828,0.921688298384,,,,,,0.406575888395,0.343395878871,0.260177607338,0.275266682108,0.259637152155
1744960,,,,,,0.892744441827,0.909125427405,0.940819422404,0.923473596573,0.922111749649,,,,,,0.405055930217,0.312723572055,0.209882706404,0.284351835648,0.259258180857
1749056,,,,,,0.89306418101,0.930094559987,0.933834234873,0.919818937778,0.924544413884,,,,,,0.400563240051,0.245911215742,0.247576057911,0.327981591225,0.265985320012
1753152,,,,,,0.909135381381,0.939047952493,0.926920612653,0.927402575811,0.931121945381,,,,,,0.333026786645,0.207772344351,0.263763169448,0.296775698662,0.23141225179
1757248,,,,,,0.882998784383,0.934529085954,0.915120780468,0.921535889308,0.930242836475,,,,,,0.386646767457,0.25451888144,0.305655365189,0.309961080551,0.226619760195
1761344,,,,,,0.874464134375,0.931166450183,0.930145978928,0.934350649516,0.931434790293,,,,,,0.409187724193,0.260901585221,0.234657327334,0.237015267213,0.213410317898
1765440,,,,,,0.862685422103,0.931013822556,0.934387067954,0.931866069635,0.931906501452,,,,,,0.442743510008,0.261772200465,0.229953785737,0.25172612071,0.23834396402
1769536,,,,,,0.885332663854,0.940246323744,0.936366577943,0.926691015561,0.92257630825,,,,,,0.387424141169,0.211267714699,0.211666494608,0.273694137732,0.263701299826
1773632,,,,,,0.901355365912,0.935371180375,0.928549269835,0.926755050818,0.910249531269,,,,,,0.348554134369,0.222915475567,0.244259312749,0.27888216575,0.327535510063
1777728,,,,,,0.90141449372,0.929326812426,0.924582044284,0.918573419253,0.915430804094,,,,,,0.345891763767,0.250458737214,0.249254778028,0.302656422059,0.306284939249
1781824,,,,,,0.909298797448,0.927197058996,0.926311989625,0.918450335662,0.918141225974,,,,,,0.329021632671,0.243804310759,0.251053204139,0.291840136051,0.306383485595
1785920,,,,,,0.903023481369,0.929615716139,0.92887789011,0.906000494957,0.933957914511,,,,,,0.341269741456,0.241652900974,0.236520608266,0.328797241052,0.230209489663
1790016,,,,,,0.899965624015,0.928468008836,0.925782183806,0.92002449433,0.934676905473,,,,,,0.347793370485,0.23662716647,0.2476969709,0.285770520568,0.21076242129
1794112,,,,,,0.890709161758,0.919243216515,0.922033468882,0.936079700788,0.941546916962,,,,,,0.368767996629,0.308067252239,0.267263432344,0.241885821025,0.191979914904
1798208,,,,,,0.887815813224,0.926966408888,0.92009951671,0.940993805726,0.941902140776,,,,,,0.39845397075,0.281661937634,0.278406719367,0.224473357201,0.20313390096
1802304,,,,,,0.88840542237,0.917190790176,0.923175275326,0.928509712219,0.942224939664,,,,,,0.407139698664,0.330899665753,0.282670050859,0.256896927953,0.21794723471
1806400,,,,,,0.887756188711,0.905023197333,0.917943716049,0.92990287145,0.941883802414,,,,,,0.420200576385,0.388006965319,0.299262672663,0.249148289363,0.208846017718
1810496,,,,,,0.889063119888,0.895462115606,0.920071283976,0.939601759116,0.941138048967,,,,,,0.414007614056,0.420376191537,0.283808588982,0.216517955065,0.210098803043
1814592,,,,,,0.898863216241,0.907648007075,0.927527527014,0.945938726266,0.931790689627,,,,,,0.390166451534,0.364259516199,0.244987760981,0.187195554376,0.230430319905
1818688,,,,,,0.900639553865,0.921465277672,0.938148895899,0.932705978553,0.923356572787,,,,,,0.362336933613,0.264107222358,0.210667510827,0.211416497827,0.25447063148
1822784,,,,,,0.904552121957,0.920617858569,0.941075205803,0.923120458921,0.913024127483,,,,,,0.339392999808,0.258218978842,0.205171093345,0.243572478493,0.278024360538
1826880,,,,,,0.898157874743,0.91058754921,0.932720084985,0.92155611515,0.911767025789,,,,,,0.346413542827,0.277740697066,0.23800739646,0.268045008183,0.286110604803
1830976,,,,,,0.900700767835,0.918995340665,0.933819731077,0.929959734281,0.91539611419,,,,,,0.366198827823,0.255880723397,0.224085226655,0.257331992189,0.281806652745
1835072,,,,,,0.904107371966,0.915365636349,0.935511350632,0.92610502243,0.929867208004,,,,,,0.350459843874,0.292047917843,0.224814593792,0.266179814935,0.26534499228
1839168,,,,,,0.90747453769,0.92218007644,0.943326771259,0.930578529835,0.935358623664,,,,,,0.343983600537,0.278322458267,0.186856816212,0.236630822221,0.255555763841
1843264,,,,,,0.904003143311,0.904367228349,0.940600772699,0.928601483504,0.932309488455,,,,,,0.342139889797,0.333584437768,0.224655171235,0.237697283427,0.280181149642
1847360,,,,,,0.904883384705,0.86677869161,0.939314603806,0.939238588015,0.914755880833,,,,,,0.33438333869,0.450030118227,0.218894178669,0.202954158187,0.321844100952
1851456,,,,,,0.899296462536,0.859384278456,0.928210735321,0.936912596226,0.910632948081,,,,,,0.34086299936,0.460070004066,0.273144349456,0.206066161394,0.31800104181
1855552,,,,,,0.897938688596,0.864286998908,0.912657777468,0.929541647434,0.907189130783,,,,,,0.348816146453,0.462905575832,0.318110500773,0.234486430883,0.314496854941
1859648,,,,,,0.885015130043,0.8890863657,0.907534023126,0.920183022817,0.918462673823,,,,,,0.382731487354,0.369517813126,0.339807813366,0.276197935144,0.276500751575
1863744,,,,,,0.907193521659,0.905301352342,0.916780193647,0.918964604537,0.921748618285,,,,,,0.325344314178,0.33156850934,0.314357300599,0.305406808853,0.267003953457
1867840,,,,,,0.916032413642,0.918787737687,0.934619903564,0.928855578105,0.927008330822,,,,,,0.30256246527,0.269952932994,0.238037054737,0.265550275644,0.250584681829
1871936,,,,,,0.915409704049,0.927287598451,0.923789203167,0.940530796846,0.925210694472,,,,,,0.304562687874,0.250403781732,0.266868730386,0.213329787056,0.248729964097
1876032,,,,,,0.892745554447,0.92261604468,0.91280345122,0.937361478806,0.913606782754,,,,,,0.394066850344,0.280422141155,0.305349851648,0.200932746132,0.303172081709
1880128,,,,,,0.885117133458,0.917500078678,0.90371187528,0.933125257492,0.915430406729,,,,,,0.43339189887,0.292696540554,0.33219948411,0.215328067541,0.307153344154
1884224,,,,,,0.879143059254,0.926486829917,0.917441646258,0.924705108007,0.919332265854,,,,,,0.461356192827,0.257613187035,0.288468544682,0.243315021197,0.296039606134
1888320,,,,,,0.883798042933,0.92662268877,0.920804957549,0.920224964619,0.922810296218,,,,,,0.425658106804,0.2450825423,0.269721463323,0.267005711794,0.266550675035
1892416,,,,,,0.889703075091,0.929412404696,0.914910634359,0.922014355659,0.925538440545,,,,,,0.38155412674,0.235138530533,0.332185839613,0.280191873511,0.245843326052
1896512,,,,,,0.901194751263,0.928566217422,0.918909013271,0.927063703537,0.920651833216,,,,,,0.368728637695,0.228666802247,0.323141778509,0.275539616744,0.256487975518
1900608,,,,,,0.891465644042,0.925456722577,0.923266331355,0.931901613871,0.934600134691,,,,,,0.393380840619,0.256988396247,0.303142731388,0.245894680421,0.214678977927
1904704,,,,,,0.895053545634,0.921578745047,0.941602706909,0.939822693666,0.933887978395,,,,,,0.383294334014,0.293356691798,0.203271547953,0.206343621016,0.222179889679
1908800,,,,,,0.886895676454,0.912720044454,0.923901855946,0.935677528381,0.931964774927,,,,,,0.388835370541,0.345931351185,0.280451074243,0.214735195041,0.221995860338
1912896,,,,,,0.885912319024,0.911223133405,0.923587302367,0.937912424405,0.930368820826,,,,,,0.413493116697,0.327303220828,0.278872316082,0.215919261177,0.224623978138
1916992,,,,,,0.886373500029,0.90590240558,0.925296405951,0.942052086194,0.922648708026,,,,,,0.414322564999,0.323097278674,0.268546889226,0.205189836522,0.234667405486
1921088,,,,,,0.900348643462,0.908944149812,0.937093555927,0.945866028468,0.932507455349,,,,,,0.374063154062,0.311148275932,0.217462778091,0.197152085602,0.2112061282
1925184,,,,,,0.913811723391,0.915662368139,0.941730260849,0.942820032438,0.930129627387,,,,,,0.335974981387,0.299505462249,0.201974342267,0.230147667229,0.225996568799
1929280,,,,,,0.906697491805,0.912271161874,0.93981530269,0.93188081185,0.935171683629,,,,,,0.349499712388,0.303889165322,0.219690466921,0.267973199487,0.222658639153
1933376,,,,,,0.90788124005,0.907816827297,0.945158302784,0.921606640021,0.916431009769,,,,,,0.334604700406,0.339637517929,0.194498797258,0.309437756737,0.274763435125
1937472,,,,,,0.914483487606,0.907345533371,0.939990500609,0.925891121229,0.917407055696,,,,,,0.298073788484,0.340439781547,0.209898496668,0.269622415304,0.269663030903
1941568,,,,,,0.920460720857,0.915767331918,0.937416156133,0.92179141442,0.921389460564,,,,,,0.274571180344,0.328615580996,0.246168295542,0.272888640563,0.256529450417
1945664,,,,,,0.906574269136,0.931245704492,0.92700445652,0.916521131992,0.937359750271,,,,,,0.321645071109,0.24468007187,0.278644914428,0.276219248772,0.212435086568
1949760,,,,,,0.895814081033,0.924577951431,0.916350384553,0.926542003949,0.932707428932,,,,,,0.349197030067,0.258796840906,0.323613574107,0.252462014556,0.231241340439
1953856,,,,,,0.887639900049,0.92873865366,0.924332181613,0.935274541378,0.920147975286,,,,,,0.375865081946,0.241567562024,0.263370027145,0.228909512361,0.266626983881
1957952,,,,,,0.901693065961,0.928060789903,0.932000696659,0.956239660581,0.923122048378,,,,,,0.333377838135,0.245294640462,0.247696662943,0.16700852414,0.258695955078
1962048,,,,,,0.906938076019,0.924466609955,0.941009978453,0.948766966661,0.9168719848,,,,,,0.323999166489,0.275965332985,0.233840251962,0.196289971471,0.271365468701
1966144,,,,,,0.901179015636,0.919830560684,0.93392153581,0.951355099678,0.914827565352,,,,,,0.354060192903,0.30165480574,0.257052198052,0.187332908312,0.298776085178
1970240,,,,,,0.900420844555,0.916187266509,0.934000531832,0.94368481636,0.911989291509,,,,,,0.355634192626,0.313634773095,0.268617798885,0.199943532546,0.3099604249
1974336,,,,,,0.888701836268,0.920021176338,0.9364387393,0.937024772167,0.914279282093,,,,,,0.377387921015,0.283257087072,0.232833087444,0.202077875535,0.314651151498
1978432,,,,,,0.891158938408,0.920936365922,0.931350648403,0.926435391108,0.91248079141,,,,,,0.366891165574,0.275829434395,0.262036939462,0.234667862455,0.310657560825
1982528,,,,,,0.882280508677,0.921057164669,0.927101492882,0.923894246419,0.906895081202,,,,,,0.410228302081,0.282114277283,0.261972616116,0.252402325471,0.348813384771
1986624,,,,,,0.887702186902,0.913119335969,0.919181744258,0.930434306463,0.918739338716,,,,,,0.398408095042,0.316476404667,0.287900060415,0.239196628332,0.303856655955
1990720,,,,,,0.896962702274,0.908627172311,0.929206530253,0.931311031183,0.926628768444,,,,,,0.356682658195,0.311818579833,0.238799373309,0.236831252774,0.274298672875
1994816,,,,,,0.880764563878,0.895460247993,0.92410282294,0.935450534026,0.923848410447,,,,,,0.417064338923,0.342783878247,0.279729108016,0.231099694967,0.251693611344
1998912,,,,,,0.877825518449,0.904834767183,0.925425291061,0.930134634177,0.914707263311,,,,,,0.430934091409,0.302960515022,0.280243039131,0.252027839422,0.274585882823
2003008,,,,,,0.86646648248,0.917420466741,0.913791775703,0.919914384683,0.921939571699,,,,,,0.461091001829,0.286309917768,0.329717497031,0.288771058122,0.265252361695
2007104,,,,,,0.862225015958,0.924492696921,0.919861753782,0.920592010021,0.924346625805,,,,,,0.46286680301,0.270602047443,0.284210115671,0.268865207831,0.259477386872
2011200,,,,,,0.872951229413,0.936348934968,0.920295834541,0.928658167521,0.92873352766,,,,,,0.43209952116,0.242601161202,0.287861516078,0.239617422223,0.267490794261
2015296,,,,,,0.886286536853,0.930933733781,0.923346161842,0.936606884003,0.921664913495,,,,,,0.406131784121,0.239349171519,0.28114002943,0.197877570987,0.266138245662
2019392,,,,,,0.906945387522,0.938029110432,0.920679092407,0.941003501415,0.928570151329,,,,,,0.325992196798,0.208051174879,0.284959435463,0.189270436764,0.246753315131
2023488,,,,,,0.910964469115,0.927126685778,0.924513578415,0.933942675591,0.927350362142,,,,,,0.316173990568,0.249756082892,0.285339832306,0.210079376896,0.24457765619
2027584,,,,,,0.906451304754,0.929656465848,0.928802291552,0.926349620024,0.939660628637,,,,,,0.326930870612,0.247086852789,0.259074211121,0.270884340008,0.234466403723
2031680,,,,,,0.914261460304,0.923084417979,0.931791762511,0.922597984473,0.930110752583,,,,,,0.322825660308,0.296424662073,0.249636992812,0.278171901902,0.282952358325
2035776,,,,,,0.903316318989,0.917602002621,0.932198683421,0.92760147651,0.90170087417,,,,,,0.361180106799,0.285734350483,0.217336381475,0.270413140456,0.372600028912
2039872,,,,,,0.896729767323,0.910026371479,0.927719692389,0.922903378805,0.895354151726,,,,,,0.377304633458,0.312054346005,0.235641216238,0.257476578156,0.365702877442
2043968,,,,,,0.887893974781,0.920596659184,0.927145500978,0.925434112549,0.9040376544,,,,,,0.383799503247,0.250945841273,0.239041542013,0.254129454494,0.335136781136
2048064,,,,,,0.893594443798,0.92876803875,0.913534502188,0.931897262732,0.935348689556,,,,,,0.354064782461,0.243674670657,0.312782471379,0.228177934885,0.222720215718
2052160,,,,,,0.896450599035,0.915860454241,0.911542534828,0.947772741318,0.924353837967,,,,,,0.348958839973,0.285188580553,0.31358773013,0.180947015683,0.255164047082
2056256,,,,,,0.906351327896,0.901723325253,0.919019341469,0.944697936376,0.925475637118,,,,,,0.322569340467,0.347510367632,0.311378588279,0.194309681654,0.237314070264
2060352,,,,,,0.89757112662,0.895132819812,0.939014395078,0.938486814499,0.916476249695,,,,,,0.37180112799,0.387212614218,0.222333972653,0.215209936102,0.265118772785
2064448,,,,,,0.902065594991,0.913491507371,0.936063587666,0.947117646535,0.936724205812,,,,,,0.367280811071,0.333742946386,0.253905400634,0.19605875512,0.218347032865
2068544,,,,,,0.897675116857,0.9151780804,0.92260970672,0.936929325263,0.928410887718,,,,,,0.37205567956,0.299280693134,0.267879649997,0.235718364517,0.246049707135
2072640,,,,,,0.904561599096,0.913529594739,0.910751342773,0.94054210186,0.927919487158,,,,,,0.337955594063,0.279256045818,0.326211720705,0.221312830846,0.244690453013
2076736,,,,,,0.905801812808,0.913182020187,0.924182474613,0.936469733715,0.927260140578,,,,,,0.333298395077,0.274044002096,0.263608396053,0.225287899375,0.240869656205
2080832,,,,,,0.899761497974,0.905084590117,0.933940589428,0.940449635188,0.929060459137,,,,,,0.377177238464,0.341200008988,0.258632649978,0.193157543739,0.247190679113
2084928,,,,,,0.895943343639,0.917399803797,0.93676028649,0.92287449042,0.943419337273,,,,,,0.390008548896,0.305691982309,0.226131061713,0.250540435314,0.209447567662
2089024,,,,,,0.883393148581,0.921024302642,0.922667284807,0.91678327322,0.930378258228,,,,,,0.41596698761,0.294455672304,0.27996657292,0.275837346911,0.259301225344
2093120,,,,,,0.8875426054,0.927934706211,0.920795023441,0.921294550101,0.916943033536,,,,,,0.391389936209,0.251792654395,0.263371487459,0.277853642901,0.305700530608
2097216,,,,,,0.893932481607,0.922785480817,0.925854980946,0.936866680781,0.912828902404,,,,,,0.36650933822,0.26290945212,0.258320629597,0.239771276712,0.319152881702
2101312,,,,,,0.900297105312,0.912694454193,0.918976763884,0.935230433941,0.919999996821,,,,,,0.360091437896,0.299860124787,0.272089948257,0.22671960791,0.291170209646
2105408,,,,,,0.886138101419,0.917450229327,0.919132808844,0.938385844231,0.934192240238,,,,,,0.422960013151,0.270249242584,0.274921794732,0.212735404571,0.225279644132
2109504,,,,,,0.884124437968,0.920193791389,0.900755961736,0.926859994729,0.925163388252,,,,,,0.421354452769,0.27908791105,0.361517081658,0.248172496756,0.263480499387
2113600,,,,,,0.875387569269,0.906166990598,0.91650201877,0.926952203115,0.912138680617,,,,,,0.462972770135,0.35889963309,0.302783424656,0.258511329691,0.299049789707
2117696,,,,,,0.89008663098,0.912020941575,0.923310597738,0.919130722682,0.913025856018,,,,,,0.403474489848,0.343243206541,0.279729713996,0.28504272302,0.310971816381
2121792,,,,,,0.879361013571,0.902186393738,0.942129194736,0.926810264587,0.915470103423,,,,,,0.43888186415,0.378381356597,0.181947872043,0.251832505067,0.294865568479
2125888,,,,,,0.890581568082,0.915434916814,0.938827892145,0.919271767139,0.915715018908,,,,,,0.39757552743,0.308956975738,0.194316133857,0.279487748941,0.295665840308
2129984,,,,,,0.896741727988,0.901173233986,0.938551922639,0.920353253682,0.924325803916,,,,,,0.380493114392,0.373369365931,0.196636691689,0.271158019702,0.261099889874
2134080,,,,,,0.899833718936,0.903633972009,0.934690793355,0.912401715914,0.925998330116,,,,,,0.372477422158,0.361773014069,0.21526302894,0.296243747075,0.252066463232
2138176,,,,,,0.894663194815,0.90257704258,0.932544747988,0.925730168819,0.9306721886,,,,,,0.394728769859,0.352304250002,0.212520062923,0.261792952816,0.236975500981
2142272,,,,,,0.885703126589,0.912032087644,0.920913139979,0.922986984253,0.914154271285,,,,,,0.386441707611,0.319144010544,0.2602832069,0.270070160429,0.275313988328
2146368,,,,,,0.890956024329,0.915676474571,0.923277755578,0.927550991376,0.911605894566,,,,,,0.368608047565,0.302292764187,0.264291251699,0.246032729745,0.29751103123
2150464,,,,,,0.89306050539,0.927457094193,0.92535396417,0.925627688567,0.917046229045,,,,,,0.338068713744,0.262143388391,0.269113222758,0.237760608395,0.283581068118
2154560,,,,,,0.904554009438,0.930109699567,0.912517209848,0.918747365475,0.930841326714,,,,,,0.319131334623,0.238236024976,0.297746221224,0.256162847082,0.257460296154
2158656,,,,,,0.911777098974,0.937897264957,0.922229866187,0.924296637376,0.929563899835,,,,,,0.30117687583,0.205925017595,0.251444165905,0.242868214846,0.246896247069
2162752,,,,,,0.9080829223,0.922353903453,0.917610148589,0.920608679454,0.929180761178,,,,,,0.326484938463,0.270238563418,0.263819053769,0.248113706708,0.239083747069
2166848,,,,,,0.896059374015,0.920493106047,0.932227015495,0.937979876995,0.921664476395,,,,,,0.393849740426,0.283093824983,0.235899046063,0.195789054036,0.293365389109
2170944,,,,,,0.874350508054,0.906835814317,0.927355408669,0.93113297224,0.916260739168,,,,,,0.472954183817,0.322537193696,0.254488969843,0.208594645063,0.319695532322
2175040,,,,,,0.876512269179,0.918373485406,0.937625964483,0.941746453444,0.916590293248,,,,,,0.453062266111,0.298287888368,0.237644051512,0.187961623073,0.31436722974
2179136,,,,,,0.882712761561,0.910548885663,0.947299301624,0.92924618721,0.917128801346,,,,,,0.399019867182,0.348106880983,0.195230032007,0.22523141404,0.286296581229
2183232,,,,,,0.89625642697,0.916764954726,0.931374152501,0.943379998207,0.930744131406,,,,,,0.345351477464,0.332658573985,0.239591687918,0.188875014583,0.238477826118
2187328,,,,,,0.899836480618,0.905141850313,0.926211396853,0.928187688192,0.934246559938,,,,,,0.346255878607,0.357117498914,0.247426907221,0.234249427915,0.24485073487
2191424,,,,,,0.902985990047,0.911203205585,0.921234726906,0.936778068542,0.920414884885,,,,,,0.348618487517,0.302482162913,0.252519711852,0.208495547374,0.259664207697
2195520,,,,,,0.896009385586,0.896113216877,0.929927349091,0.923675815264,0.916407664617,,,,,,0.374032696088,0.356268038352,0.228820795814,0.250866040587,0.271699354053
2199616,,,,,,0.883916378021,0.897321601709,0.935756246249,0.928918759028,0.905026773612,,,,,,0.409119794766,0.364609777927,0.202292030056,0.243894303838,0.298076579968
2203712,,,,,,0.871429562569,0.901445607344,0.940430879593,0.930831134319,0.911628862222,,,,,,0.439613481363,0.348443900545,0.194036747018,0.238828867674,0.336138546467
2207808,,,,,,0.872247636318,0.913754006227,0.935837050279,0.927382051945,0.913060406844,,,,,,0.438070893288,0.293722743789,0.205885613958,0.249026884635,0.329752638936
2211904,,,,,,0.860097944736,0.929876526197,0.933937470118,0.928696175416,0.915905137857,,,,,,0.480246305466,0.229559600353,0.216833258669,0.249882618586,0.336295709014
2216000,,,,,,0.883200883865,0.924113035202,0.922512332598,0.930995802085,0.92258644104,,,,,,0.419919768969,0.266585076849,0.25999379158,0.238480856021,0.294290438294
2220096,,,,,,0.890934228897,0.933073620001,0.930315176646,0.934202810129,0.923555950324,,,,,,0.384403208892,0.240757236878,0.236598839362,0.237402329842,0.298587376873
2224192,,,,,,0.916621545951,0.924675305684,0.922285735607,0.93273405234,0.924998104572,,,,,,0.298058549563,0.261828288436,0.283264060815,0.236835519473,0.317481095592
2228288,,,,,,0.895054300626,0.926868458589,0.927749196688,0.92384660244,0.92204640309,,,,,,0.346840461095,0.25922884047,0.261218855778,0.27051265041,0.325890069207
2232384,,,,,,0.897965788841,0.925562560558,0.933775067329,0.931969642639,0.908950587114,,,,,,0.341805378596,0.275719289978,0.242593283455,0.230902587374,0.385423620542
2236480,,,,,,0.905004680157,0.915046830972,0.924279312293,0.933714866638,0.914396703243,,,,,,0.309655219316,0.305151944359,0.267796710134,0.230078930656,0.329369187355
2240576,,,,,,0.901794095834,0.926537076632,0.923331061999,0.938321232796,0.919679403305,,,,,,0.338349362214,0.255108495553,0.271239355206,0.220407937964,0.292290747166
2244672,,,,,,0.895048300425,0.916619936625,0.915640393893,0.935007592042,0.934462388357,,,,,,0.366181035837,0.279838616649,0.292543455958,0.230350176493,0.215570608775
2248768,,,,,,0.88137648503,0.921876708666,0.939568559329,0.934513350328,0.926797290643,,,,,,0.423876772324,0.272330080469,0.205647726854,0.224163522323,0.243998507659
2252864,,,,,,0.890640397867,0.912456313769,0.940942267577,0.922417620818,0.92254948616,,,,,,0.379092474778,0.30127876997,0.193385402362,0.263668378194,0.254062881072
2256960,,,,,,0.892290174961,0.932563900948,0.933213154475,0.923871139685,0.905736505985,,,,,,0.412879914045,0.241781152785,0.261435146133,0.265296161175,0.327447305123
2261056,,,,,,0.90825688839,0.937698880831,0.928512573242,0.923584381739,0.911372383436,,,,,,0.357543279727,0.245954203109,0.275236020486,0.257196317116,0.300850103299
2265152,,,,,,0.907415568829,0.927607456843,0.929310937723,0.935522675514,0.916667024295,,,,,,0.371429810921,0.289337602754,0.271849522988,0.222806592782,0.289007688562
2269248,,,,,,0.904029289881,0.920927584171,0.928148945173,0.925434847673,0.930178125699,,,,,,0.357101261616,0.30634316802,0.251261184613,0.260956714551,0.225236470501
2273344,,,,,,0.896871268749,0.925184746583,0.925505836805,0.921279966831,0.914209008217,,,,,,0.38774612546,0.25174716115,0.252037222187,0.31593516469,0.287144864599
2277440,,,,,,0.89872421821,0.920645197233,0.921388367812,0.921801606814,0.918238699436,,,,,,0.390642265479,0.243212560813,0.287857547402,0.308674901724,0.278614213069
2281536,,,,,,0.898253758748,0.907326797644,0.933585246404,0.928616901239,0.918576061726,,,,,,0.381321897109,0.279959628979,0.246301462253,0.283698042234,0.27178581059
2285632,,,,,,0.904353876909,0.904014607271,0.937242150307,0.92978990078,0.932991504669,,,,,,0.363757431507,0.312910060088,0.24125512441,0.243621091048,0.226963574688
2289728,,,,,,0.900538583597,0.920427461465,0.944833755493,0.931903402011,0.936494032542,,,,,,0.363670776288,0.289352854093,0.198901548982,0.246255074938,0.217116946975
2293824,,,,,,0.912980735302,0.930622756481,0.93575823307,0.928946713607,0.936697085698,,,,,,0.316084444523,0.264146288236,0.235551834106,0.273000245293,0.233493735393
2297920,,,,,,0.8902541399,0.936263124148,0.932511766752,0.9343222181,0.941927095254,,,,,,0.367074926694,0.225914334257,0.250890418887,0.265217080712,0.208829467495
2302016,,,,,,0.88349066178,0.933317244053,0.927056173484,0.924707134565,0.941358407338,,,,,,0.392002632221,0.247572357456,0.279348154863,0.284102847179,0.204482162992
2306112,,,,,,0.877859175205,0.935255726178,0.930924594402,0.936405400435,0.938510000706,,,,,,0.411473999421,0.240046133598,0.246769150098,0.228670080503,0.195257579287
2310208,,,,,,0.894335766633,0.928044875463,0.931676805019,0.935309727987,0.937014063199,,,,,,0.371931493282,0.258031522234,0.246830806136,0.227031071981,0.195074121157
2314304,,,,,,0.908772408962,0.937489171823,0.93167390426,0.933431208134,0.930534720421,,,,,,0.327608327071,0.200557162364,0.232902353009,0.230325549841,0.212504640222
2318400,,,,,,0.911032338937,0.932778855165,0.935228745143,0.923296491305,0.911072393258,,,,,,0.317018419504,0.21408422788,0.23054771622,0.260934998592,0.288450722893
2322496,,,,,,0.910198827585,0.939297755559,0.928683360418,0.921447972457,0.91364834706,,,,,,0.315005481243,0.218653609355,0.241122399767,0.270535478989,0.288767457008
2326592,,,,,,0.906499147415,0.942127664884,0.931122601032,0.919864614805,0.916117846966,,,,,,0.324072629213,0.214097986619,0.238123133779,0.267995357513,0.293949604034
2330688,,,,,,0.899623791377,0.935821533203,0.930774092674,0.92187555631,0.938427408536,,,,,,0.353563646475,0.23455016315,0.227614258726,0.273744444052,0.219606474042
2334784,,,,,,0.894017338753,0.930948495865,0.930970072746,0.924571812153,0.938104351362,,,,,,0.361060311397,0.243036533395,0.245621110002,0.26516704758,0.209439600507
2338880,,,,,,0.877822657426,0.916410128276,0.923147102197,0.943359633287,0.942789415518,,,,,,0.410555948814,0.312994778156,0.276904071371,0.213663250208,0.188923681776
2342976,,,,,,0.883646051089,0.931610623995,0.9194419384,0.94239616394,0.947775820891,,,,,,0.392116596301,0.268562634786,0.296558618546,0.214571704467,0.177455956737
2347072,,,,,,0.882071018219,0.92028850317,0.921073496342,0.943763196468,0.947864671548,,,,,,0.412295132875,0.315057794253,0.287398288647,0.211287523309,0.190492391586
2351168,,,,,,0.893367628256,0.904611587524,0.924632370472,0.938984016577,0.946681042512,,,,,,0.390228201946,0.370904803276,0.270312676827,0.226851979891,0.201777468125
2355264,,,,,,0.894426842531,0.893556336562,0.917297780514,0.935159007708,0.939750730991,,,,,,0.386960615714,0.40754755338,0.277316143115,0.220957075556,0.222435976068
2359360,,,,,,0.90414172411,0.908762594064,0.921927928925,0.934140523275,0.936358054479,,,,,,0.358047594627,0.341531659166,0.243798876802,0.216048747301,0.225812897086
2363456,,,,,,0.907981713613,0.922556936741,0.924539168676,0.9258822004,0.920359075069,,,,,,0.337110261122,0.259344890714,0.24102088809,0.2325835675,0.251358101765
2367552,,,,,,0.902267972628,0.924350778262,0.934902906418,0.926997005939,0.913331965605,,,,,,0.37212151289,0.244021326303,0.208554148674,0.238609015942,0.269323656956
2371648,,,,,,0.89851218462,0.916929403941,0.931884229183,0.930682520072,0.905650655429,,,,,,0.382646302382,0.279583737254,0.232037489613,0.251687943935,0.293104439974
2375744,,,,,,0.904030283292,0.927937130133,0.935636679331,0.925135930379,0.917711655299,,,,,,0.370424240828,0.248332267006,0.211745093266,0.273251026869,0.271419068178
2379840,,,,,,0.9059308966,0.926572084427,0.94069592158,0.922163486481,0.922924816608,,,,,,0.347900758187,0.285512248675,0.207262009382,0.280826489131,0.259520014127
2383936,,,,,,0.907027880351,0.924229164918,0.948167939981,0.923851788044,0.928914368153,,,,,,0.336113164822,0.28492718935,0.173447956642,0.252394850055,0.26557290554
2388032,,,,,,0.906115790208,0.917769332727,0.940771778425,0.935268561045,0.923543453217,,,,,,0.320136775573,0.310156116883,0.218353460232,0.223136315743,0.301265925169
2392128,,,,,,0.90567111969,0.881944417953,0.945797840754,0.950570464134,0.912402172883,,,,,,0.316166202227,0.414586126804,0.201669663191,0.179318452875,0.33185612162
2396224,,,,,,0.899950742722,0.866016844908,0.933516780535,0.941019753615,0.914443790913,,,,,,0.342666546504,0.451914558808,0.260520001252,0.198354800542,0.294401889046
2400320,,,,,,0.896028498809,0.859017312527,0.919398546219,0.925978501638,0.911833405495,,,,,,0.367055982351,0.478184342384,0.332695066929,0.233479753137,0.276796465119
2404416,,,,,,0.916531423728,0.875734508038,0.911515971025,0.915647447109,0.922862370809,,,,,,0.305890952547,0.451887647311,0.35905136168,0.279249707858,0.242455855012
2408512,,,,,,0.922053853671,0.90818520387,0.921214640141,0.915500124296,0.925332287947,,,,,,0.279075985154,0.357812255621,0.319283142686,0.304572075605,0.245604162415
2412608,,,,,,0.920624355475,0.922438879808,0.938824415207,0.933411796888,0.924579938253,,,,,,0.279210413496,0.304362803698,0.22367327412,0.257486402988,0.244944776098
2416704,,,,,,0.892027358214,0.939584831397,0.930426041285,0.938119868437,0.923969904582,,,,,,0.387923489014,0.220199118058,0.251057709257,0.225089743733,0.247101649642
2420800,,,,,,0.881919801235,0.928645332654,0.9182005922,0.938594837983,0.919206897418,,,,,,0.455274313688,0.265545874834,0.292691215873,0.202874417106,0.273864994446
2424896,,,,,,0.87404892842,0.925760110219,0.907895088196,0.935407996178,0.919696231683,,,,,,0.477247277896,0.275128483772,0.299747675657,0.21168962121,0.290214161078
2428992,,,,,,0.885231614113,0.931735694408,0.919377148151,0.940230488777,0.925236364206,,,,,,0.42550110817,0.245896488428,0.266039808591,0.199196408192,0.278410191337
2433088,,,,,,0.896817187468,0.93124071757,0.922245045503,0.936058382193,0.92736107111,,,,,,0.368838687738,0.23376395305,0.251976539691,0.219495326281,0.250106776754
2437184,,,,,,0.904566208522,0.931055247784,0.925494889418,0.935890217622,0.938563863436,,,,,,0.370633284251,0.236734330654,0.278449167808,0.230468312899,0.220457240939
2441280,,,,,,0.893834292889,0.929535945257,0.920332074165,0.930306553841,0.937216381232,,,,,,0.386475135883,0.231086845199,0.301362613837,0.256316502889,0.223338122169
2445376,,,,,,0.890786806742,0.932907541593,0.926123519739,0.936143914859,0.943307121595,,,,,,0.381758679946,0.240769053499,0.294668952624,0.223075608412,0.212827389439
2449472,,,,,,0.890255490939,0.931357145309,0.935367107391,0.938913126787,0.939503053824,,,,,,0.373070726792,0.252453252673,0.253945976496,0.199076304833,0.212117910385
2453568,,,,,,0.888606846333,0.913215537866,0.932303289572,0.937881330649,0.941305100918,,,,,,0.396933217843,0.341144770384,0.266630252202,0.193846474091,0.205260872841
2457664,,,,,,0.896311720212,0.909925162792,0.925825734933,0.942015190919,0.934030234814,,,,,,0.379772265752,0.330050895611,0.272671967745,0.198458711306,0.21373890837
2461760,,,,,,0.896694262822,0.902385016282,0.928714414438,0.94543894132,0.932743589083,,,,,,0.384969274203,0.337066074212,0.253041043878,0.194274534782,0.218959614635
2465856,,,,,,0.910976628462,0.907595475515,0.934463640054,0.950120011965,0.933341443539,,,,,,0.350706775983,0.304857124885,0.219113916159,0.182406023145,0.211644485593
2469952,,,,,,0.907934586207,0.916430989901,0.938051740328,0.937334477901,0.935516536236,,,,,,0.354323625565,0.285102978349,0.22392514348,0.229977702101,0.213942473133
2474048,,,,,,0.914133071899,0.921199182669,0.936590135098,0.925027648608,0.937686304251,,,,,,0.308392733335,0.275118783116,0.237347414096,0.274128248294,0.203556721409
2478144,,,,,,0.914209445318,0.914243380229,0.937156061331,0.911599973838,0.923219382763,,,,,,0.289017746846,0.309406414628,0.235682035486,0.31692229708,0.250961939494
2482240,,,,,,0.922487835089,0.913084725539,0.94278460741,0.926230152448,0.92065880696,,,,,,0.271543691556,0.317639519771,0.195574551821,0.258124878009,0.26902282238
2486336,,,,,,0.905317227046,0.913178304831,0.938370684783,0.92770165205,0.918935457865,,,,,,0.344173292319,0.32159118851,0.236111477017,0.260895858208,0.264117424687
2490432,,,,,,0.898092508316,0.935343960921,0.934955616792,0.928008615971,0.928472797076,,,,,,0.35791238149,0.235867460569,0.258234178027,0.270246624947,0.236721004049
2494528,,,,,,0.887703378995,0.932943065961,0.922774593035,0.928755243619,0.927226761977,,,,,,0.382668197155,0.238567431768,0.314712464809,0.260853221019,0.229054013888
2498624,,,,,,0.904356459777,0.936447679996,0.931902766228,0.936668952306,0.922696153323,,,,,,0.32965083917,0.227095201612,0.255394568046,0.230951423446,0.251081372301
2502720,,,,,,0.911915063858,0.93431442976,0.936422665914,0.953800837199,0.922748307387,,,,,,0.327330470085,0.227981835604,0.229129468401,0.172478288412,0.245189373692
2506816,,,,,,0.906872570515,0.926121671995,0.944574574629,0.951056877772,0.90580834945,,,,,,0.338221033414,0.243030269941,0.218142017722,0.195072392623,0.28740871946
2510912,,,,,,0.905179282029,0.922842343648,0.93629014492,0.956592301528,0.894807120164,,,,,,0.32780178388,0.26912441353,0.240627850095,0.167541710039,0.360038310289
2515008,,,,,,0.899186869462,0.924023528894,0.933353503545,0.946263293425,0.896571795146,,,,,,0.332980612914,0.271983047326,0.2739965717,0.185848124325,0.357944006721
2519104,,,,,,0.899805784225,0.929424087207,0.934131324291,0.944607297579,0.91162520647,,,,,,0.34038195014,0.274794876575,0.24222501119,0.18462433666,0.329032287002
2523200,,,,,,0.891179879506,0.92901523908,0.935885588328,0.931895335515,0.918132781982,,,,,,0.380491922299,0.253729124864,0.249118005236,0.219585920374,0.27853526175
2527296,,,,,,0.8926846385,0.922856092453,0.936971386274,0.931621531645,0.910998384158,,,,,,0.372995873292,0.277818818887,0.232090572516,0.22491033872,0.322786152363
2531392,,,,,,0.906655371189,0.920914173126,0.942322770754,0.9390685757,0.917057434718,,,,,,0.3245622317,0.293760667245,0.228015229106,0.202841634552,0.297112420201
2535488,,,,,,0.89768042167,0.917728702227,0.946697851022,0.937930564086,0.926198025544,,,,,,0.375673085451,0.296520302693,0.20145594577,0.211659138401,0.269230936964
2539584,,,,,,0.889575779438,0.912521819274,0.942678511143,0.940414309502,0.927901029587,,,,,,0.403710077206,0.310846974452,0.234884281953,0.212308769425,0.240874712666
2543680,,,,,,0.873365342617,0.920035600662,0.929134289424,0.933699111144,0.92105025053,,,,,,0.460467954477,0.26695711414,0.26948920389,0.231413121025,0.268928011258
2547776,,,,,,0.874358495076,0.928695956866,0.917776107788,0.933646738529,0.92226155599,,,,,,0.465823233128,0.255043506622,0.322014679511,0.249895473321,0.280764589707
2551872,,,,,,0.887445449829,0.935639878114,0.919946491718,0.933424055576,0.930546045303,,,,,,0.431446929773,0.228950500488,0.288502573967,0.248656208316,0.251808350285
2555968,,,,,,0.900484720866,0.936193466187,0.925198912621,0.935267964999,0.932580868403,,,,,,0.386690845092,0.220161686341,0.27470566829,0.237442130844,0.260055000583
2560064,,,,,,0.911973953247,0.932559947173,0.928342024485,0.93940760692,0.927765687307,,,,,,0.32317067186,0.217879891396,0.264429350694,0.199273452163,0.24601252377
2564160,,,,,,0.918803950151,0.935545007388,0.920661767324,0.943134685357,0.928861518701,,,,,,0.297306627035,0.19739159445,0.269089708726,0.178284471234,0.245862349868
2568256,,,,,,0.911791086197,0.928392430147,0.921167016029,0.939157366753,0.926766653856,,,,,,0.333387007316,0.23929306368,0.290836761395,0.203453441461,0.236036643386
2572352,,,,,,0.923381686211,0.934413631757,0.925798873107,0.941834469636,0.932879090309,,,,,,0.29200498263,0.233817686637,0.257603392005,0.211027354002,0.234676619371
2576448,,,,,,0.903289119403,0.933598339558,0.930150270462,0.937857290109,0.927675366402,,,,,,0.358922928572,0.268363470833,0.246306066712,0.241956735651,0.272831047575
2580544,,,,,,0.900885164738,0.927300691605,0.931201855342,0.939212461313,0.918643891811,,,,,,0.354880561431,0.257326727112,0.206004073222,0.238931313157,0.301505222917
2584640,,,,,,0.885709265868,0.915816525618,0.920174578826,0.917713741461,0.917585829894,,,,,,0.394927183787,0.285506765048,0.236701423923,0.292620216807,0.293514574567
2588736,,,,,,0.892184535662,0.923285027345,0.919377565384,0.918992916743,0.923290292422,,,,,,0.366999179125,0.240291381876,0.241689503193,0.267953917384,0.280916387836
2592832,,,,,,0.893549144268,0.930580993493,0.912917137146,0.918808658918,0.942187885443,,,,,,0.355332642794,0.237684533,0.302681520581,0.252918238441,0.2196748058
2596928,,,,,,0.903938293457,0.919980943203,0.920921683311,0.934531788031,0.933438579241,,,,,,0.328680167596,0.273971820871,0.283989871542,0.214185620348,0.257921084762
2601024,,,,,,0.899290978909,0.911039213339,0.929845392704,0.932762066523,0.930770079295,,,,,,0.361346473296,0.305546919505,0.290410051743,0.224316989382,0.239613895615
2605120,,,,,,0.896950642268,0.904489119848,0.940165321032,0.930920302868,0.914563417435,,,,,,0.376559495926,0.334927330414,0.219379345576,0.235318273306,0.292359987895
2609216,,,,,,0.892240345478,0.918311993281,0.932182788849,0.942031065623,0.931893269221,,,,,,0.382708907127,0.300870458285,0.261873563131,0.193182935317,0.231184303761
2613312,,,,,,0.904337823391,0.919672846794,0.926402886709,0.938295106093,0.918643772602,,,,,,0.338348468145,0.286084706585,0.248108992974,0.201183497906,0.275814712048
2617408,,,,,,0.905409216881,0.917634685834,0.917442202568,0.936590433121,0.928245623906,,,,,,0.330420960983,0.28390858074,0.290434102217,0.223623981078,0.235701203346
2621504,,,,,,0.898986121019,0.923341055711,0.934927642345,0.935099085172,0.92870593071,,,,,,0.376262078683,0.263702094555,0.221776023507,0.229923292994,0.232894539833
2625600,,,,,,0.885716299216,0.908496220907,0.932295838992,0.942120373249,0.944711387157,,,,,,0.408556888501,0.33814552923,0.253095333775,0.214348336061,0.176736493905
2629696,,,,,,0.883483608564,0.924858033657,0.945723573367,0.932704071204,0.94700350364,,,,,,0.405485063791,0.283061554035,0.202821915348,0.21692147851,0.179632380605
2633792,,,,,,0.886149148146,0.926567176978,0.929322044055,0.923703173796,0.935292601585,,,,,,0.398896475633,0.274470865726,0.262598832448,0.25294440488,0.229413603743
2637888,,,,,,0.903833329678,0.937465171019,0.933829526107,0.922896325588,0.917759954929,,,,,,0.345373436809,0.208963826299,0.226290221016,0.26342492799,0.289523795247
2641984,,,,,,0.898218850295,0.935050189495,0.929519136747,0.944730520248,0.925000826518,,,,,,0.377966071169,0.218692665299,0.23445054392,0.221519440413,0.280077929298
2646080,,,,,,0.893642246723,0.920508444309,0.928146978219,0.950712998708,0.931935211023,,,,,,0.392492150267,0.258228907983,0.235504224896,0.191519886255,0.246130809188
2650176,,,,,,0.884994208813,0.919829368591,0.926156163216,0.954297304153,0.944905877113,,,,,,0.404406805833,0.264069542289,0.247631683946,0.179207891226,0.215291246772
2654272,,,,,,0.887718598048,0.914734959602,0.91104700168,0.940829575062,0.931744337082,,,,,,0.40758895874,0.284533480803,0.305304562052,0.223178123434,0.25568702817
2658368,,,,,,0.897087991238,0.909230450789,0.915779590607,0.932511270046,0.925317406654,,,,,,0.375105162462,0.336527824402,0.297569528222,0.238435968757,0.286652962367
2662464,,,,,,0.892515162627,0.913869698842,0.920911272367,0.924547115962,0.923911631107,,,,,,0.400526314974,0.319027279814,0.282227620482,0.283650587002,0.294507235289
2666560,,,,,,0.899270077546,0.910539607207,0.931860307852,0.921978612741,0.930543084939,,,,,,0.376971155405,0.347489411632,0.22913112243,0.277301778396,0.261174956957
2670656,,,,,,0.902080357075,0.922883649667,0.934390981992,0.917295138041,0.923780699571,,,,,,0.355070114136,0.297483627995,0.206897750497,0.303700317939,0.26865246892
2674752,,,,,,0.896461606026,0.912333329519,0.934028565884,0.918051799138,0.931652923425,,,,,,0.400727500518,0.350429604451,0.204589356979,0.262415866057,0.227385421594
2678848,,,,,,0.894454360008,0.913698116938,0.930579841137,0.919494748116,0.933585544427,,,,,,0.397941589355,0.3414328595,0.225418860714,0.260346015294,0.219695910811
2682944,,,,,,0.885699411233,0.909869352976,0.937661329905,0.933272798856,0.938330133756,,,,,,0.399496863286,0.325812121232,0.202279051145,0.227898741762,0.216586028536
2687040,,,,,,0.900392671426,0.916714866956,0.93731512626,0.930931826433,0.936954776446,,,,,,0.330580959717,0.29621698459,0.213408028086,0.241412599881,0.228842114409
2691136,,,,,,0.902046899001,0.924078464508,0.937273740768,0.93238145113,0.928414881229,,,,,,0.319659739733,0.269081388911,0.241575305661,0.224412252506,0.26200072964
2695232,,,,,,0.916738112768,0.939570426941,0.933514098326,0.9340437452,0.925002157688,,,,,,0.289156481624,0.228156343102,0.250459412734,0.214568868279,0.272741615772
2699328,,,,,,0.917966465155,0.941179533799,0.911004543304,0.932070612907,0.923415541649,,,,,,0.286800776919,0.211900060376,0.292247955998,0.234318147103,0.269407932957
2703424,,,,,,0.912400623163,0.941523035367,0.916937768459,0.933931370576,0.92174522082,,,,,,0.315190777183,0.196981479724,0.246859783928,0.229324410359,0.271021520098
2707520,,,,,,0.90257871151,0.925087849299,0.908179104328,0.931376139323,0.923009574413,,,,,,0.371591587861,0.264275054137,0.280706574519,0.231629873315,0.266582215826
2711616,,,,,,0.8796702226,0.921106994152,0.926547030608,0.943451146285,0.9159775575,,,,,,0.457130094369,0.271670460701,0.266292512417,0.185126339396,0.317472606897
2715712,,,,,,0.878111581008,0.914730588595,0.928290943305,0.941825270653,0.922596057256,,,,,,0.46033235391,0.286467254162,0.258881007632,0.191111882528,0.293337851763
2719808,,,,,,0.882993658384,0.914218147596,0.940683027109,0.941302319368,0.925533195337,,,,,,0.427950451771,0.298882633448,0.230263382196,0.19474995633,0.285700122515
2723904,,,,,,0.900450905164,0.909183939298,0.951259791851,0.932625710964,0.926708479722,,,,,,0.348636060953,0.354687809944,0.178530002634,0.223271076878,0.255598177512
2728000,,,,,,0.905054350694,0.910927037398,0.939418574174,0.944886525472,0.926698744297,,,,,,0.333549459775,0.36188441515,0.228955407937,0.188689703743,0.25457261006
2732096,,,,,,0.904737095038,0.910262326399,0.932040274143,0.939161558946,0.934070368608,,,,,,0.328988492489,0.349004437526,0.249362106125,0.199538742503,0.225252240896
2736192,,,,,,0.883178134759,0.914532005787,0.92595432202,0.943081617355,0.931132058303,,,,,,0.409109195073,0.300089220206,0.263974875212,0.188516934713,0.238534788291
2740288,,,,,,0.886713167032,0.896605988344,0.942426979542,0.931359191736,0.928536156813,,,,,,0.400144825379,0.349670390288,0.204921171069,0.235009844104,0.251469045877
2744384,,,,,,0.87763975064,0.900801122189,0.944651285807,0.936306794484,0.919707536697,,,,,,0.425241798162,0.351553658644,0.196391130487,0.226715564728,0.267834628622
2748480,,,,,,0.890123148759,0.905438085397,0.950801928838,0.936996221542,0.923005302747,,,,,,0.39280039072,0.334655086199,0.181770900885,0.21337300539,0.284864202142
2752576,,,,,,0.864981730779,0.918764750163,0.940587043762,0.933655957381,0.921688338121,,,,,,0.478123694658,0.281882991393,0.213048155109,0.213137040536,0.290813232462
2756672,,,,,,0.884930610657,0.930518686771,0.942667841911,0.92430015405,0.920583685239,,,,,,0.422041346629,0.224048147599,0.198059509198,0.247458711267,0.313484420379
2760768,,,,,,0.901206652323,0.931767463684,0.929637948672,0.92743285497,0.918980201085,,,,,,0.351734300454,0.244735866785,0.24726840357,0.236856167515,0.299450169007
2764864,,,,,,0.926351527373,0.946916162968,0.929812669754,0.927090843519,0.919623414675,,,,,,0.277777443329,0.203868702054,0.240203768015,0.235026185711,0.295217255751
2768960,,,,,,0.911609093348,0.938799262047,0.924185931683,0.933760583401,0.923144141833,,,,,,0.315390129884,0.222380752365,0.263120546937,0.220214948058,0.29531694452
2773056,,,,,,0.911097983519,0.932774603367,0.932143767675,0.926125903924,0.925091346105,,,,,,0.325232803822,0.222932870189,0.23076637586,0.243328914046,0.295603811741
2777152,,,,,,0.916839301586,0.926149864992,0.935979028543,0.932428538799,0.921424627304,,,,,,0.283138493697,0.248134801785,0.212901338935,0.222395430009,0.340071250995
2781248,,,,,,0.90720719099,0.916102429231,0.925607601802,0.935201366742,0.924006402493,,,,,,0.323004792134,0.275722930829,0.252254113555,0.212716256579,0.306904812654
2785344,,,,,,0.896164655685,0.931175529957,0.92142667373,0.935083429019,0.920327842236,,,,,,0.360746264458,0.231294468045,0.263854081432,0.225189576546,0.283479169011
2789440,,,,,,0.882801632086,0.924183607101,0.922576487064,0.940512518088,0.923110246658,,,,,,0.407854139805,0.253173833092,0.268925939997,0.209351231654,0.228279411793
2793536,,,,,,0.895845572154,0.929041604201,0.94453205665,0.937186956406,0.918129662673,,,,,,0.353904088338,0.246536826094,0.19025897483,0.211385712028,0.245594968398
2797632,,,,,,0.902802467346,0.918167809645,0.948537449042,0.937618831793,0.927166819572,,,,,,0.352051605781,0.284535825253,0.176378518343,0.205503712098,0.232104366024
2801728,,,,,,0.918805082639,0.931326250235,0.94018505017,0.915865520636,0.925959924857,,,,,,0.30062721173,0.241421396534,0.232993344466,0.278236483534,0.250637968381
2805824,,,,,,0.91007399559,0.931552012761,0.932197292646,0.9131868879,0.932118137678,,,,,,0.341320425272,0.257465536396,0.256663049261,0.27967945238,0.235132659475


==> images/confmat.tikz <==
% Data selection parameters %

% precision or recall
% \newcommand{\precisionrecall}{recall}
%\newcommand{\precisionrecall}{precision}

\newcommand{\confmat}[1]{
	\begin{tikzpicture}
	
	  \pgfplotsset{every axis label/.append style={font=\footnotesize},tick pos=right, ylabel near ticks}
	  
	  \pgfplotsset{
	    axis line style={%
	      opacity=0 
	    }   
	  }
	  
	  %\pgfplotsset{every y tick label/.append style={rotate=0,anchor=south east,font=\scriptsize}}
	
	  \begin{axis}[
	    width=\textwidth,
	    height=\textwidth,
	    enlargelimits=false,
	%     xtick=data,
	%     ymin=1,
	%    xtick distance=1,
	    ytick distance=1,
	    colormap={example}{%
			color=(tumwhite)
			color=(tumbluelight)
			color=(tumbluedark)%color=(tumbluelight)
			color=(tumblack)%color=(tumbluedark)
		},
%	    colorbar,
		grid=both, 
		grid style={opacity=0},
	    anchor=north east,
	    %colorbar style={title={\precisionrecall}, xshift=0cm, font=\footnotesize},
	    colorbar style={
	      title={title}, 
	      font=\footnotesize,
	      %at={(0,1)},
	      anchor=north west,
	      width=8pt,
	      ticklabel pos=right,
	      ticklabel style={yshift=-0.2em},
	      label style={yshift=-1em},
	      rounded corners
	    },   
	    ytick=data,
	    ytick align=outside,
	    xtick style={draw=none},
	    ytick pos = left,  
%	    yticklabels={
%	    	fallow,
%	    	grassland,
%	    	winter wheat,
%	    	corn,
%	    	summer wheat,
%	    	winter spelt,
%	    	winter rye,
%	    	winter barley,
%	    	summer barley,
%	    	summer oat,
%	    	winter triticale,
%	    	rape seed,
%			{asparagus},
%			{winter wheat},
%			{winter barley},
%			{winter rye},
%			{summer barley},
%			{maize}
%	    },
%	    yticklabel style = {yshift=-2mm, rotate=0,anchor=south east,font=\scriptsize},
%	    %xticklabel = {xshift=-0.75cm}
	    yticklabel pos=left,
	    %yticklabel near ticks,
	    xlabel={predicted class},
%	    xlabel style={yshift=+5mm},
%	    x label style={at={(axis description cs:0.5,0)},anchor=north},
%	    y label style={at={(axis description cs:-0.55,.5)},anchor=south},
	    ylabel={ground truth class},
	%     ylabel near ticks,
	    xticklabels={},
	  ]
	    \addplot[
	      matrix plot,
	      draw=tumwhite,
	%       nodes near coords=\coordindex,
	%       nodes near coords align={center},
	%       nodes near coords style={font=\scriptsize},
	        shader=faceted,
	%       shader=faceted interp,
		  mesh/rows=12,
	      mesh/cols=12,
	      empty line=scanline,
	      point meta=explicit,
	      point meta min=0,
	      point meta max=1,
	    ] table[meta index=3] {#1}; % % 2 absolute, 4 precision, 3 recall
	    
	  \end{axis}
	\end{tikzpicture}

}

==> images/confmat/0/isprs_gaf_msresnet/confmat_flat.csv <==
1 1 2.2068258760318495 0.7285067873299872 0.5457627118642218
2 1 1.7481880270062005 0.2533936651582564 0.007286922576447531
3 1 0 0.0 0.0
4 1 0.0 0.004524886877826007 0.0005534034311012422
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0 0.0 0.0
8 1 0 0.0 0.0
9 1 0.0 0.004524886877826007 0.0011481056257174342
10 1 0.3010299956639812 0.009049773755652014 0.009090909090904958
11 1 0 0.0 0.0
12 1 0 0.0 0.0
1 2 1.9777236052888478 0.012285012285012126 0.3220338983049756
2 2 3.8804705928037784 0.9820250872882325 0.9881587508132598
3 2 0.0 0.00012931591878960133 0.0011037527593817766
4 2 0.8450980400142568 0.0009052114315272093 0.0038738240177086953
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.47712125471966244 0.000387947756368804 0.030927835051514505
8 2 0.0 0.00012931591878960133 0.0013908205841444519
9 2 0.9030899869919435 0.0010345273503168106 0.009184845005739474
10 2 1.3222192947339193 0.002715634294581628 0.09545454545450208
11 2 0.47712125471966244 0.000387947756368804 0.006818181818180269
12 2 0 0.0 0.0
1 3 0.3010299956639812 0.0022522522522519985 0.006779661016946855
2 3 0.0 0.0011261261261259993 0.00013012361743656303
3 3 2.8662873390841948 0.8277027027026095 0.8112582781456058
4 3 0.0 0.0011261261261259993 0.0005534034311012422
5 3 1.0 0.011261261261259993 0.3030303030293847
6 3 1.255272505103306 0.020270270270267985 0.43902439024283163
7 3 1.2304489213782739 0.01914414414414199 0.1752577319585822
8 3 0.7781512503836436 0.006756756756755996 0.008344923504866712
9 3 0.0 0.0011261261261259993 0.0011481056257174342
10 3 0.47712125471966244 0.003378378378377998 0.01363636363635744
11 3 1.968482948553935 0.10472972972971793 0.21136363636358832
12 3 0.0 0.0011261261261259993 0.0040322580645145035
1 4 0.0 0.0005577244841048211 0.0033898305084734274
2 4 0.7781512503836436 0.0033463469046289265 0.0007807417046193783
3 4 0 0.0 0.0
4 4 3.2511513431753545 0.994422755158896 0.9867183176535148
5 4 0.0 0.0005577244841048211 0.030303030302938475
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0 0.0 0.0
10 4 0.0 0.0005577244841048211 0.004545454545452479
11 4 0.0 0.0005577244841048211 0.002272727272726756
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0.3010299956639812 0.249999999996875 0.002207505518763553
4 5 0 0.0 0.0
5 5 0.3010299956639812 0.249999999996875 0.06060606060587695
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0.6020599913279624 0.49999999999375 0.018181818181809917
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0.0 0.031249999999902342 0.00013012361743656303
3 6 0.7781512503836436 0.18749999999941405 0.0066225165562906595
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 1.2041199826559248 0.49999999999843747 0.39024390243807255
7 6 0.3010299956639812 0.062499999999804684 0.02061855670100967
8 6 0.3010299956639812 0.062499999999804684 0.0027816411682889037
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.47712125471966244 0.09374999999970703 0.006818181818180269
12 6 0.3010299956639812 0.062499999999804684 0.008064516129029007
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 1.041392685158225 0.1864406779657857 0.012141280353199542
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.0 0.016949152542344154 0.024390243902379535
7 7 1.5314789170422551 0.5762711864397012 0.3505154639171644
8 7 0.3010299956639812 0.03389830508468831 0.0027816411682889037
9 7 0.0 0.016949152542344154 0.0011481056257174342
10 7 0 0.0 0.0
11 7 0.9542425094393249 0.15254237288109737 0.020454545454540805
12 7 0.0 0.016949152542344154 0.0040322580645145035
1 8 1.414973347970818 0.029445073612680697 0.08813559322030912
2 8 1.3010299956639813 0.022650056625138998 0.0026024723487312607
3 8 1.568201724066995 0.041902604756507145 0.04083885209712573
4 8 0.8450980400142568 0.00792751981879865 0.0038738240177086953
5 8 0.3010299956639812 0.0022650056625138997 0.06060606060587695
6 8 0.6020599913279624 0.004530011325027799 0.09756097560951814
7 8 1.1760912590556813 0.01698754246885425 0.15463917525757254
8 8 2.8356905714924254 0.7757644394110106 0.9527121001389495
9 8 1.041392685158225 0.012457531143826448 0.012629161882891775
10 8 0.0 0.0011325028312569499 0.004545454545452479
11 8 1.7160033436347992 0.05889014722536139 0.11818181818179133
12 8 1.3617278360175928 0.026047565118909845 0.09274193548383358
1 9 0.8450980400142568 0.0070850202429142625 0.023728813559313992
2 9 0.6020599913279624 0.004048582995951007 0.0005204944697462521
3 9 1.0 0.010121457489877517 0.011037527593817766
4 9 0.6020599913279624 0.004048582995951007 0.002213613724404969
5 9 1.146128035678238 0.014170040485828525 0.4242424242411386
6 9 0 0.0 0.0
7 9 0 0.0 0.0
8 9 0.8450980400142568 0.0070850202429142625 0.009735744089011162
9 9 2.9253120914996495 0.852226720647687 0.9667049368540795
10 9 1.9344984512435677 0.08704453441294666 0.39090909090891324
11 9 0.47712125471966244 0.0030364372469632553 0.006818181818180269
12 9 1.041392685158225 0.01113360323886527 0.04435483870965953
1 10 0.3010299956639812 0.017094017094002482 0.006779661016946855
2 10 0.3010299956639812 0.017094017094002482 0.00026024723487312607
3 10 0.0 0.008547008547001241 0.0011037527593817766
4 10 0 0.0 0.0
5 10 0.47712125471966244 0.025641025641003724 0.09090909090881542
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 0.7781512503836436 0.05128205128200745 0.006888633754304605
10 10 2.0086001717619175 0.8717948717941266 0.4636363636361529
11 10 0 0.0 0.0
12 10 0.0 0.008547008547001241 0.0040322580645145035
1 11 0.0 0.002314814814814279 0.0033898305084734274
2 11 0.0 0.002314814814814279 0.00013012361743656303
3 11 2.012837224705172 0.23842592592587075 0.11368653421632299
4 11 0.6020599913279624 0.009259259259257116 0.002213613724404969
5 11 0.0 0.002314814814814279 0.030303030302938475
6 11 0.3010299956639812 0.004629629629628558 0.04878048780475907
7 11 1.414973347970818 0.060185185185171255 0.2680412371131257
8 11 1.2041199826559248 0.037037037037028465 0.02225312934631123
9 11 0.0 0.002314814814814279 0.0011481056257174342
10 11 0 0.0 0.0
11 11 2.4409090820652177 0.6388888888887411 0.6272727272725848
12 11 0.0 0.002314814814814279 0.0040322580645145035
1 12 0 0.0 0.0
2 12 0 0.0 0.0
3 12 0 0.0 0.0
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0 0.0 0.0
8 12 0 0.0 0.0
9 12 0 0.0 0.0
10 12 0 0.0 0.0
11 12 0 0.0 0.0
12 12 2.3180633349627615 0.9999999999995193 0.8387096774190167


==> images/confmat/0/isprs_gaf_msresnet/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.9129821629103445,0.28721985,0.5537007998283627,0.5537007998283627,0.6241809591965599,0.5658968380662122,0.8684879184475504
1,1,,test,0.9142343960484958,0.26108438,0.5838837803056506,0.5838837803056506,0.6630908361508414,0.5929156298560805,0.8648208655676111
2,2,,train,0.9435115301245723,0.17536084,0.6401454058471175,0.6401454058471175,0.7240788508386183,0.6584810709491158,0.9146248195646591
3,2,,test,0.8809309983535399,0.35667053,0.4907120559483891,0.4907120559483891,0.5766638697322314,0.5088379855889703,0.8057914235307332
4,3,,train,0.9505105638400668,0.15319046,0.6833164907733131,0.6833164907733131,0.8284546537773162,0.7096603967649561,0.9252499293682043
5,3,,test,0.8837000449034575,0.36997288,0.5493716502856749,0.5493716502856749,0.6901438182934388,0.5363709310925647,0.8193020205215065
6,4,,train,0.9560209971011465,0.13835964,0.7234619090995881,0.7234619090995881,0.8311287660329781,0.7535892215579629,0.9336067118677709
7,4,,test,0.9201466846280497,0.2434488,0.6190939520943906,0.6190939520943906,0.7249052310960895,0.6346489346475632,0.8740875061493517
8,5,,train,0.9609829986158628,0.12084643,0.7572004338314314,0.7572004338314314,0.8445830041586362,0.7860650773007132,0.9411410835732661
9,5,,test,0.8493488998652896,0.4772595,0.5146687487567173,0.5146687487567173,0.7019571767594579,0.5206104317177885,0.7534040749335628
10,6,,train,0.965109294612311,0.1104789,0.7944686400546549,0.7944686400546549,0.8819183600373641,0.8270331309991983,0.9473729591512844
11,6,,test,0.9172279598862446,0.25793138,0.6044628208301689,0.6044628208301689,0.7166719210888232,0.6026345047886897,0.8695721416425715
12,7,,train,0.9674858321798856,0.10012912,0.8128945909234306,0.8128945909234306,0.8760336209671951,0.8386038491559277,0.9509902666235541
13,7,,test,0.9132614878012274,0.26888373,0.651622552493216,0.651622552493216,0.7415818157927139,0.6498324528713344,0.8658892077280366
14,8,,train,0.9705936120759447,0.09065743,0.8347140590190945,0.8347140590190945,0.907154591836758,0.8637856487282036,0.9556997053130118
15,8,,test,0.9268822032629845,0.23058799,0.6781993335711939,0.6781993335711939,0.7502825990683958,0.683901429762816,0.8847017336001962
16,9,,train,0.9742237079209214,0.07995348,0.8639671186103991,0.8639671186103991,0.9109203422943248,0.8848918365113089,0.9611646984205265
17,9,,test,0.9261338123035474,0.24170485,0.6131909560380241,0.6131909560380241,0.7838985521100482,0.6501072344607512,0.8819384733402194
18,10,,train,0.9770964456399677,0.07152145,0.8769222542200539,0.8769222542200539,0.9270163035936895,0.8988227012684759,0.9655104079880269
19,10,,test,0.9019607843137255,0.32771334,0.5983543584224108,0.5983543584224108,0.6812764126479323,0.6109221201680118,0.8420532630055692
20,11,,train,0.9791857094356377,0.06297021,0.9002703856044943,0.9002703856044943,0.9297786647512822,0.9142379428224258,0.9686724755989383
21,11,,test,0.8872174824128125,0.39967293,0.6023962703861395,0.6023962703861395,0.686820962226722,0.585413098049189,0.8215479512425145
22,12,,train,0.9812488574338617,0.055854313,0.904515636066773,0.904515636066773,0.936630481682806,0.9190868752443603,0.9717759264342055
23,12,,test,0.9196976500523873,0.27580112,0.6641852263754037,0.6641852263754037,0.6661923804072819,0.647771732050615,0.8729699766545301
24,13,,train,0.9846439111018255,0.047941852,0.9279292791227555,0.9279292791227555,0.9502036241804325,0.938494290397513,0.9768910371801875
25,13,,test,0.9225415356982488,0.2558836,0.651410122037817,0.651410122037817,0.752601473867987,0.6748062306107575,0.8782294809710224
26,14,,train,0.9864981327204826,0.042739466,0.935184828139955,0.935184828139955,0.9534862109502145,0.9439026531760318,0.9796863529611932
27,14,,test,0.8084119143840742,0.8381518,0.5223627863554766,0.5223627863554766,0.6852903435198486,0.4890114716572021,0.7094234622762867
28,15,,train,0.9847222584941632,0.04419223,0.9286502248231873,0.9286502248231873,0.9431370122485495,0.9356372560962587,0.9770217813665623
29,15,,test,0.9232150875617423,0.28644118,0.6209496367332307,0.6209496367332307,0.7462360234940962,0.6527770739935189,0.8775868324285263
30,16,,train,0.986837638087279,0.039499618,0.9407584360670143,0.9407584360670143,0.9578517482179923,0.9487741230439789,0.9801987214535396
31,16,,test,0.9294267325250711,0.25090507,0.6647150368126907,0.6647150368126907,0.7925726068820649,0.6850055759927428,0.8880034744223988
32,17,,train,0.9905721971220391,0.028702937,0.9538063506606439,0.9538063506606439,0.969917963104571,0.9614725711891378,0.9858185779702161
33,17,,test,0.9279299506061967,0.27103573,0.6511058144450891,0.6511058144450891,0.7835718933002026,0.6801009923459844,0.8863663430610478
34,18,,train,0.9913556710454153,0.025884071,0.96183791736343,0.96183791736343,0.974513750948479,0.968003193655809,0.9870029536439553
35,18,,test,0.9020356234096693,0.40012342,0.6057510562170186,0.6057510562170186,0.683829967611144,0.5920670171585969,0.8484653673539996
36,19,,train,0.9910683972735107,0.02764656,0.9670446019840103,0.9670446019840103,0.9765984320723894,0.9717079294655996,0.9865666150699581
37,19,,test,0.8837748839994013,0.42855173,0.5904116133172247,0.5904116133172247,0.6906221718723781,0.6016183052966824,0.8136790613021371
38,20,,train,0.9907811235016061,0.02809988,0.9562826927408673,0.9562826927408673,0.9632022874602862,0.9596922929621097,0.9861394319135751
39,20,,test,0.9280047897021404,0.27271977,0.6332683221168146,0.6332683221168146,0.7956478740548413,0.6753903799845946,0.8853559355931276
40,21,,train,0.9923219555509127,0.022565126,0.9639748860836801,0.9639748860836801,0.9703103914271843,0.9670972313948111,0.9884569755666254
41,21,,test,0.9169286035024697,0.37657517,0.6195660603881464,0.6195660603881464,0.7322657316922729,0.6296501225447756,0.8681386150954847
42,22,,train,0.9923219555509127,0.024077082,0.9633365965871038,0.9633365965871038,0.9780102558360099,0.9704519706175018,0.9884560687598222
43,22,,test,0.9280047897021404,0.29111072,0.6618489496068806,0.6618489496068806,0.7523241619242466,0.6834397383799166,0.8865920394575278
44,23,,train,0.990807239299052,0.027793381,0.9561919402384973,0.9561919402384973,0.9732544163786833,0.9644204884553199,0.9861735941428142
45,23,,test,0.8831761712318515,0.4174803,0.6867698630131979,0.6867698630131979,0.6823339095413764,0.6468096334591088,0.8240112123435003
46,24,,train,0.994776840510825,0.01669706,0.9775867027796817,0.9775867027796817,0.9834540498248151,0.9804361243441048,0.9921477125775707
47,24,,test,0.9308486753480018,0.27866352,0.6651916075634372,0.6651916075634372,0.7498002866386209,0.6918812804884218,0.890965928711686
48,25,,train,0.9955864302316472,0.015004876,0.9810451078540141,0.9810451078540141,0.9860147208484684,0.983504154888372,0.9933656367684123
49,25,,test,0.9306241580601706,0.31047818,0.6856411066629665,0.6856411066629665,0.7536899363095054,0.6933241376297584,0.8900343210009009
50,26,,train,0.9941239455746781,0.019073592,0.9741450278353269,0.9741450278353269,0.9817325672451331,0.9778776114638553,0.9911648731170317
51,26,,test,0.926208651399491,0.30671763,0.6584788841585979,0.6584788841585979,0.739223486683056,0.6799958889250934,0.8844595271166688
52,27,,train,0.9940978297772323,0.01809719,0.9665240060493119,0.9665240060493119,0.9751198772084422,0.9707613928071942,0.991125763679756
53,27,,test,0.9127376141296213,0.3680759,0.6684323938231644,0.6684323938231644,0.7267371353942561,0.6611412111967754,0.8620418393815749
54,28,,train,0.9929748504870596,0.021374226,0.967531519504079,0.967531519504079,0.9786480701430689,0.9729278486472627,0.9894369303223551
55,28,,test,0.9278551115102529,0.2870484,0.6102028247516261,0.6102028247516261,0.76001676638238,0.6435722377127878,0.8854379374515554
56,29,,train,0.9928181557023844,0.02255052,0.9638194243973562,0.9638194243973562,0.9755225653059304,0.9693119974117925,0.9892013546141388
57,29,,test,0.9143840742403831,0.3535352,0.6345288335419269,0.6345288335419269,0.7310767507461993,0.6497504607072301,0.8652017596887255
58,30,,train,0.9955080828393095,0.014676701,0.9813474528937798,0.9813474528937798,0.9819307700922463,0.9816175585851293,0.9932473815316348
59,30,,test,0.9068253255500673,0.43159345,0.6219517721677486,0.6219517721677486,0.7257948723615258,0.6267900316393002,0.8511616066231921
60,31,,train,0.994985766890392,0.016575925,0.9833941064772665,0.9833941064772665,0.9872052862481379,0.9852766860982537,0.9924606455149361
61,31,,test,0.9232899266576859,0.32158238,0.6219698848995304,0.6219698848995304,0.7093901362921972,0.6230354572803655,0.8792692853059558
62,32,,train,0.9939933665874487,0.018065857,0.9793276345082186,0.9793276345082186,0.9827702830363974,0.9810358298441461,0.9909676576262908
63,32,,test,0.9216434665469241,0.34781253,0.6292726585161608,0.6292726585161608,0.8127206408702263,0.6617430887372756,0.8760918860203436
64,33,,train,0.9945156825363662,0.017556816,0.9763891068095818,0.9763891068095818,0.9810087625357743,0.9786563696687076,0.9917556356592777
65,33,,test,0.9239634785211794,0.33682773,0.6560504729175011,0.6560504729175011,0.7417956070240551,0.6647600513574822,0.8799305288056036
66,34,,train,0.9965527147371445,0.011150276,0.9800793832118534,0.9800793832118534,0.9889468050827976,0.984356910365695,0.994817912776589
67,34,,test,0.9312228708277204,0.3434464,0.6332908715580557,0.6332908715580557,0.8039417848497225,0.6686902128369735,0.8907739213052609
68,35,,train,0.9958475882061059,0.013411965,0.9837287692729705,0.9837287692729705,0.9900238675878869,0.9868294497123639,0.9937577205129421
69,35,,test,0.9079479119892232,0.41238314,0.5859222894391152,0.5859222894391152,0.6871205113193,0.591624445586214,0.853989964707352
70,36,,train,0.9932360084615184,0.020764709,0.9676054099568944,0.9676054099568944,0.9778926358067804,0.9725820908951704,0.9898310155884065
71,36,,test,0.9003143242029636,0.4233958,0.5948599307507108,0.5948599307507108,0.6954321945126969,0.6199689061731551,0.8402954727536691
72,37,,train,0.9949596510929462,0.01586848,0.9780448258980504,0.9780448258980504,0.985493681437287,0.9817058961139207,0.9924205046549511
73,37,,test,0.9145337524322706,0.3506104,0.6721681959390424,0.6721681959390424,0.6853754806072406,0.6513614544125631,0.8647673938013245
74,38,,train,0.9955341986367554,0.014849022,0.9851372386002207,0.9851372386002207,0.9893645037487225,0.9872341439060878,0.9932869135785276
75,38,,test,0.9277054333183655,0.33231652,0.6771214726254362,0.6771214726254362,0.7339380073845435,0.6944503767824616,0.8855481342628323
76,39,,train,0.9952730406622966,0.014361296,0.9769449163904804,0.9769449163904804,0.980026019524228,0.9784679923572092,0.9928934451283266
77,39,,test,0.9082472683729981,0.41292265,0.6191656399203526,0.6191656399203526,0.7055176700170006,0.6332424916649494,0.8545363069583759
78,40,,train,0.9953775038520801,0.014602825,0.9793624998178366,0.9793624998178366,0.9831513413634781,0.9812395709290889,0.993050991640463
79,40,,test,0.8976201167489897,0.4379649,0.6482188121473124,0.6482188121473124,0.7018422383702005,0.6412930345707027,0.8392730271003805
80,41,,train,0.9952469248648508,0.0147644775,0.977491514583071,0.977491514583071,0.9851935398755236,0.9812553388249916,0.9928537424077342
81,41,,test,0.9095943720999851,0.37267116,0.6616049907846703,0.6616049907846703,0.7043264648126941,0.6536693139788053,0.8576226182977029
82,42,,train,0.994985766890392,0.015298384,0.9716742708111358,0.9716742708111358,0.980317722793386,0.9759016233090009,0.9924623165270191
83,42,,test,0.8994910941475827,0.45948926,0.6552073043689185,0.6552073043689185,0.7374274663173642,0.6539836479502664,0.8431528007450142


==> images/confmat/0/isprs_gaf_msresnet/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.9129821629103445,0.28721985,0.5537007998283627,0.5537007998283627,0.6241809591965599,0.5658968380662122,0.8684879184475504
1,1,,test,0.9142343960484958,0.26108438,0.5838837803056506,0.5838837803056506,0.6630908361508414,0.5929156298560805,0.8648208655676111
2,2,,train,0.9435115301245723,0.17536084,0.6401454058471175,0.6401454058471175,0.7240788508386183,0.6584810709491158,0.9146248195646591
3,2,,test,0.8809309983535399,0.35667053,0.4907120559483891,0.4907120559483891,0.5766638697322314,0.5088379855889703,0.8057914235307332
4,3,,train,0.9505105638400668,0.15319046,0.6833164907733131,0.6833164907733131,0.8284546537773162,0.7096603967649561,0.9252499293682043
5,3,,test,0.8837000449034575,0.36997288,0.5493716502856749,0.5493716502856749,0.6901438182934388,0.5363709310925647,0.8193020205215065
6,4,,train,0.9560209971011465,0.13835964,0.7234619090995881,0.7234619090995881,0.8311287660329781,0.7535892215579629,0.9336067118677709
7,4,,test,0.9201466846280497,0.2434488,0.6190939520943906,0.6190939520943906,0.7249052310960895,0.6346489346475632,0.8740875061493517
8,5,,train,0.9609829986158628,0.12084643,0.7572004338314314,0.7572004338314314,0.8445830041586362,0.7860650773007132,0.9411410835732661
9,5,,test,0.8493488998652896,0.4772595,0.5146687487567173,0.5146687487567173,0.7019571767594579,0.5206104317177885,0.7534040749335628
10,6,,train,0.965109294612311,0.1104789,0.7944686400546549,0.7944686400546549,0.8819183600373641,0.8270331309991983,0.9473729591512844
11,6,,test,0.9172279598862446,0.25793138,0.6044628208301689,0.6044628208301689,0.7166719210888232,0.6026345047886897,0.8695721416425715
12,7,,train,0.9674858321798856,0.10012912,0.8128945909234306,0.8128945909234306,0.8760336209671951,0.8386038491559277,0.9509902666235541
13,7,,test,0.9132614878012274,0.26888373,0.651622552493216,0.651622552493216,0.7415818157927139,0.6498324528713344,0.8658892077280366
14,8,,train,0.9705936120759447,0.09065743,0.8347140590190945,0.8347140590190945,0.907154591836758,0.8637856487282036,0.9556997053130118
15,8,,test,0.9268822032629845,0.23058799,0.6781993335711939,0.6781993335711939,0.7502825990683958,0.683901429762816,0.8847017336001962
16,9,,train,0.9742237079209214,0.07995348,0.8639671186103991,0.8639671186103991,0.9109203422943248,0.8848918365113089,0.9611646984205265
17,9,,test,0.9261338123035474,0.24170485,0.6131909560380241,0.6131909560380241,0.7838985521100482,0.6501072344607512,0.8819384733402194
18,10,,train,0.9770964456399677,0.07152145,0.8769222542200539,0.8769222542200539,0.9270163035936895,0.8988227012684759,0.9655104079880269
19,10,,test,0.9019607843137255,0.32771334,0.5983543584224108,0.5983543584224108,0.6812764126479323,0.6109221201680118,0.8420532630055692
20,11,,train,0.9791857094356377,0.06297021,0.9002703856044943,0.9002703856044943,0.9297786647512822,0.9142379428224258,0.9686724755989383
21,11,,test,0.8872174824128125,0.39967293,0.6023962703861395,0.6023962703861395,0.686820962226722,0.585413098049189,0.8215479512425145
22,12,,train,0.9812488574338617,0.055854313,0.904515636066773,0.904515636066773,0.936630481682806,0.9190868752443603,0.9717759264342055
23,12,,test,0.9196976500523873,0.27580112,0.6641852263754037,0.6641852263754037,0.6661923804072819,0.647771732050615,0.8729699766545301
24,13,,train,0.9846439111018255,0.047941852,0.9279292791227555,0.9279292791227555,0.9502036241804325,0.938494290397513,0.9768910371801875
25,13,,test,0.9225415356982488,0.2558836,0.651410122037817,0.651410122037817,0.752601473867987,0.6748062306107575,0.8782294809710224
26,14,,train,0.9864981327204826,0.042739466,0.935184828139955,0.935184828139955,0.9534862109502145,0.9439026531760318,0.9796863529611932
27,14,,test,0.8084119143840742,0.8381518,0.5223627863554766,0.5223627863554766,0.6852903435198486,0.4890114716572021,0.7094234622762867
28,15,,train,0.9847222584941632,0.04419223,0.9286502248231873,0.9286502248231873,0.9431370122485495,0.9356372560962587,0.9770217813665623
29,15,,test,0.9232150875617423,0.28644118,0.6209496367332307,0.6209496367332307,0.7462360234940962,0.6527770739935189,0.8775868324285263
30,16,,train,0.986837638087279,0.039499618,0.9407584360670143,0.9407584360670143,0.9578517482179923,0.9487741230439789,0.9801987214535396
31,16,,test,0.9294267325250711,0.25090507,0.6647150368126907,0.6647150368126907,0.7925726068820649,0.6850055759927428,0.8880034744223988
32,17,,train,0.9905721971220391,0.028702937,0.9538063506606439,0.9538063506606439,0.969917963104571,0.9614725711891378,0.9858185779702161
33,17,,test,0.9279299506061967,0.27103573,0.6511058144450891,0.6511058144450891,0.7835718933002026,0.6801009923459844,0.8863663430610478
34,18,,train,0.9913556710454153,0.025884071,0.96183791736343,0.96183791736343,0.974513750948479,0.968003193655809,0.9870029536439553
35,18,,test,0.9020356234096693,0.40012342,0.6057510562170186,0.6057510562170186,0.683829967611144,0.5920670171585969,0.8484653673539996
36,19,,train,0.9910683972735107,0.02764656,0.9670446019840103,0.9670446019840103,0.9765984320723894,0.9717079294655996,0.9865666150699581
37,19,,test,0.8837748839994013,0.42855173,0.5904116133172247,0.5904116133172247,0.6906221718723781,0.6016183052966824,0.8136790613021371
38,20,,train,0.9907811235016061,0.02809988,0.9562826927408673,0.9562826927408673,0.9632022874602862,0.9596922929621097,0.9861394319135751
39,20,,test,0.9280047897021404,0.27271977,0.6332683221168146,0.6332683221168146,0.7956478740548413,0.6753903799845946,0.8853559355931276
40,21,,train,0.9923219555509127,0.022565126,0.9639748860836801,0.9639748860836801,0.9703103914271843,0.9670972313948111,0.9884569755666254
41,21,,test,0.9169286035024697,0.37657517,0.6195660603881464,0.6195660603881464,0.7322657316922729,0.6296501225447756,0.8681386150954847
42,22,,train,0.9923219555509127,0.024077082,0.9633365965871038,0.9633365965871038,0.9780102558360099,0.9704519706175018,0.9884560687598222
43,22,,test,0.9280047897021404,0.29111072,0.6618489496068806,0.6618489496068806,0.7523241619242466,0.6834397383799166,0.8865920394575278
44,23,,train,0.990807239299052,0.027793381,0.9561919402384973,0.9561919402384973,0.9732544163786833,0.9644204884553199,0.9861735941428142
45,23,,test,0.8831761712318515,0.4174803,0.6867698630131979,0.6867698630131979,0.6823339095413764,0.6468096334591088,0.8240112123435003
46,24,,train,0.994776840510825,0.01669706,0.9775867027796817,0.9775867027796817,0.9834540498248151,0.9804361243441048,0.9921477125775707
47,24,,test,0.9308486753480018,0.27866352,0.6651916075634372,0.6651916075634372,0.7498002866386209,0.6918812804884218,0.890965928711686
48,25,,train,0.9955864302316472,0.015004876,0.9810451078540141,0.9810451078540141,0.9860147208484684,0.983504154888372,0.9933656367684123
49,25,,test,0.9306241580601706,0.31047818,0.6856411066629665,0.6856411066629665,0.7536899363095054,0.6933241376297584,0.8900343210009009
50,26,,train,0.9941239455746781,0.019073592,0.9741450278353269,0.9741450278353269,0.9817325672451331,0.9778776114638553,0.9911648731170317
51,26,,test,0.926208651399491,0.30671763,0.6584788841585979,0.6584788841585979,0.739223486683056,0.6799958889250934,0.8844595271166688
52,27,,train,0.9940978297772323,0.01809719,0.9665240060493119,0.9665240060493119,0.9751198772084422,0.9707613928071942,0.991125763679756
53,27,,test,0.9127376141296213,0.3680759,0.6684323938231644,0.6684323938231644,0.7267371353942561,0.6611412111967754,0.8620418393815749
54,28,,train,0.9929748504870596,0.021374226,0.967531519504079,0.967531519504079,0.9786480701430689,0.9729278486472627,0.9894369303223551
55,28,,test,0.9278551115102529,0.2870484,0.6102028247516261,0.6102028247516261,0.76001676638238,0.6435722377127878,0.8854379374515554
56,29,,train,0.9928181557023844,0.02255052,0.9638194243973562,0.9638194243973562,0.9755225653059304,0.9693119974117925,0.9892013546141388
57,29,,test,0.9143840742403831,0.3535352,0.6345288335419269,0.6345288335419269,0.7310767507461993,0.6497504607072301,0.8652017596887255
58,30,,train,0.9955080828393095,0.014676701,0.9813474528937798,0.9813474528937798,0.9819307700922463,0.9816175585851293,0.9932473815316348
59,30,,test,0.9068253255500673,0.43159345,0.6219517721677486,0.6219517721677486,0.7257948723615258,0.6267900316393002,0.8511616066231921
60,31,,train,0.994985766890392,0.016575925,0.9833941064772665,0.9833941064772665,0.9872052862481379,0.9852766860982537,0.9924606455149361
61,31,,test,0.9232899266576859,0.32158238,0.6219698848995304,0.6219698848995304,0.7093901362921972,0.6230354572803655,0.8792692853059558
62,32,,train,0.9939933665874487,0.018065857,0.9793276345082186,0.9793276345082186,0.9827702830363974,0.9810358298441461,0.9909676576262908
63,32,,test,0.9216434665469241,0.34781253,0.6292726585161608,0.6292726585161608,0.8127206408702263,0.6617430887372756,0.8760918860203436
64,33,,train,0.9945156825363662,0.017556816,0.9763891068095818,0.9763891068095818,0.9810087625357743,0.9786563696687076,0.9917556356592777
65,33,,test,0.9239634785211794,0.33682773,0.6560504729175011,0.6560504729175011,0.7417956070240551,0.6647600513574822,0.8799305288056036
66,34,,train,0.9965527147371445,0.011150276,0.9800793832118534,0.9800793832118534,0.9889468050827976,0.984356910365695,0.994817912776589
67,34,,test,0.9312228708277204,0.3434464,0.6332908715580557,0.6332908715580557,0.8039417848497225,0.6686902128369735,0.8907739213052609
68,35,,train,0.9958475882061059,0.013411965,0.9837287692729705,0.9837287692729705,0.9900238675878869,0.9868294497123639,0.9937577205129421
69,35,,test,0.9079479119892232,0.41238314,0.5859222894391152,0.5859222894391152,0.6871205113193,0.591624445586214,0.853989964707352
70,36,,train,0.9932360084615184,0.020764709,0.9676054099568944,0.9676054099568944,0.9778926358067804,0.9725820908951704,0.9898310155884065
71,36,,test,0.9003143242029636,0.4233958,0.5948599307507108,0.5948599307507108,0.6954321945126969,0.6199689061731551,0.8402954727536691
72,37,,train,0.9949596510929462,0.01586848,0.9780448258980504,0.9780448258980504,0.985493681437287,0.9817058961139207,0.9924205046549511
73,37,,test,0.9145337524322706,0.3506104,0.6721681959390424,0.6721681959390424,0.6853754806072406,0.6513614544125631,0.8647673938013245
74,38,,train,0.9955341986367554,0.014849022,0.9851372386002207,0.9851372386002207,0.9893645037487225,0.9872341439060878,0.9932869135785276
75,38,,test,0.9277054333183655,0.33231652,0.6771214726254362,0.6771214726254362,0.7339380073845435,0.6944503767824616,0.8855481342628323
76,39,,train,0.9952730406622966,0.014361296,0.9769449163904804,0.9769449163904804,0.980026019524228,0.9784679923572092,0.9928934451283266
77,39,,test,0.9082472683729981,0.41292265,0.6191656399203526,0.6191656399203526,0.7055176700170006,0.6332424916649494,0.8545363069583759
78,40,,train,0.9953775038520801,0.014602825,0.9793624998178366,0.9793624998178366,0.9831513413634781,0.9812395709290889,0.993050991640463
79,40,,test,0.8976201167489897,0.4379649,0.6482188121473124,0.6482188121473124,0.7018422383702005,0.6412930345707027,0.8392730271003805
80,41,,train,0.9952469248648508,0.0147644775,0.977491514583071,0.977491514583071,0.9851935398755236,0.9812553388249916,0.9928537424077342
81,41,,test,0.9095943720999851,0.37267116,0.6616049907846703,0.6616049907846703,0.7043264648126941,0.6536693139788053,0.8576226182977029
82,42,,train,0.994985766890392,0.015298384,0.9716742708111358,0.9716742708111358,0.980317722793386,0.9759016233090009,0.9924623165270191
83,42,,test,0.8994910941475827,0.45948926,0.6552073043689185,0.6552073043689185,0.7374274663173642,0.6539836479502664,0.8431528007450142


==> images/confmat/0/isprs_gaf_rnn/confmat_flat.csv <==
1 1 2.1271047983648077 0.7976190476185729 0.4542372881354393
2 1 1.2041199826559248 0.09523809523803856 0.0020819778789850085
3 1 0.0 0.00595238095237741 0.0011037527593817766
4 1 0.3010299956639812 0.01190476190475482 0.0011068068622024844
5 1 0 0.0 0.0
6 1 0.0 0.00595238095237741 0.024390243902379535
7 1 0.0 0.00595238095237741 0.010309278350504835
8 1 0.3010299956639812 0.01190476190475482 0.0027816411682889037
9 1 0.47712125471966244 0.01785714285713223 0.0034443168771523024
10 1 0.6020599913279624 0.02380952380950964 0.018181818181809917
11 1 0.47712125471966244 0.01785714285713223 0.006818181818180269
12 1 0.0 0.00595238095237741 0.0040322580645145035
1 2 2.161368002234975 0.018447837150126992 0.49152542372864694
2 2 3.88371820196396 0.9734096692111835 0.9955757970071438
3 2 0.6020599913279624 0.0005089058524172963 0.004415011037527106
4 2 0.9030899869919435 0.0010178117048345926 0.004427227448809938
5 2 0.0 0.00012722646310432407 0.030303030302938475
6 2 0 0.0 0.0
7 2 0.6020599913279624 0.0005089058524172963 0.04123711340201934
8 2 0.3010299956639812 0.00025445292620864814 0.0027816411682889037
9 2 1.0791812460476249 0.0015267175572518889 0.01377726750860921
10 2 1.3979400086720377 0.003180661577608102 0.113636363636312
11 2 0.9030899869919435 0.0010178117048345926 0.01818181818181405
12 2 0 0.0 0.0
1 3 0.0 0.000961538461538369 0.0033898305084734274
2 3 0 0.0 0.0
3 3 2.8976270912904414 0.7596153846153115 0.8719646799116035
4 3 0 0.0 0.0
5 3 0.47712125471966244 0.0028846153846151072 0.09090909090881542
6 3 1.2787536009528289 0.01826923076922901 0.46341463414521117
7 3 1.6812412373755872 0.046153846153841716 0.4948453608242321
8 3 1.041392685158225 0.01057692307692206 0.01529902642558897
9 3 0.6989700043360189 0.004807692307691845 0.00574052812858717
10 3 0.47712125471966244 0.0028846153846151072 0.01363636363635744
11 3 2.204119982655925 0.15384615384613903 0.363636363636281
12 3 0 0.0 0.0
1 4 0.47712125471966244 0.001653803748621739 0.010169491525420281
2 4 0.8450980400142568 0.0038588754134507245 0.0009108653220559413
3 4 0 0.0 0.0
4 4 3.2533380053261065 0.9878721058433855 0.991698948533426
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.8450980400142568 0.0038588754134507245 0.00803673938002204
10 4 0.6989700043360189 0.0027563395810362317 0.0227272727272624
11 4 0 0.0 0.0
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0.9542425094393249 0.6923076923023669 0.27272727272644626
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0.0 0.0769230769224852 0.0011481056257174342
10 5 0.47712125471966244 0.23076923076745562 0.01363636363635744
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0.6020599913279624 0.49999999999375 0.004415011037527106
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0 0.0 0.0
7 6 0.3010299956639812 0.249999999996875 0.02061855670100967
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.3010299956639812 0.249999999996875 0.004545454545453512
12 6 0 0.0 0.0
1 7 0.0 0.03333333333322223 0.0033898305084734274
2 7 0 0.0 0.0
3 7 0.47712125471966244 0.09999999999966667 0.0033112582781453298
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.7781512503836436 0.19999999999933335 0.1463414634142772
7 7 1.0 0.33333333333222226 0.10309278350504836
8 7 0.3010299956639812 0.06666666666644445 0.0027816411682889037
9 7 0.0 0.03333333333322223 0.0011481056257174342
10 7 0 0.0 0.0
11 7 0.8450980400142568 0.23333333333255557 0.015909090909087292
12 7 0 0.0 0.0
1 8 0.6020599913279624 0.005018820577163736 0.01355932203389371
2 8 0.6989700043360189 0.006273525721454671 0.0006506180871828152
3 8 1.414973347970818 0.032622333751564286 0.02869757174392619
4 8 0.0 0.001254705144290934 0.0005534034311012422
5 8 0.0 0.001254705144290934 0.030303030302938475
6 8 0.0 0.001254705144290934 0.024390243902379535
7 8 0.9030899869919435 0.010037641154327473 0.08247422680403868
8 8 2.8312296938670634 0.8506900878292534 0.9429763560499383
9 8 1.0791812460476249 0.01505646173149121 0.01377726750860921
10 8 0 0.0 0.0
11 8 1.7708520116421442 0.0740276035131651 0.13409090909087862
12 8 0.3010299956639812 0.002509410288581868 0.008064516129029007
1 9 0.0 0.0010683760683759542 0.0033898305084734274
2 9 0.3010299956639812 0.0021367521367519084 0.00026024723487312607
3 9 1.0 0.010683760683759543 0.011037527593817766
4 9 0.0 0.0010683760683759542 0.0005534034311012422
5 9 1.146128035678238 0.014957264957263358 0.4242424242411386
6 9 0.3010299956639812 0.0021367521367519084 0.04878048780475907
7 9 0 0.0 0.0
8 9 1.041392685158225 0.011752136752135496 0.01529902642558897
9 9 2.906335041805091 0.8611111111110191 0.925373134328252
10 9 1.9084850188786497 0.0865384615384523 0.36818181818165086
11 9 0.3010299956639812 0.0021367521367519084 0.004545454545453512
12 9 0.7781512503836436 0.006410256410255725 0.02419354838708702
1 10 0.3010299956639812 0.014925373134317221 0.006779661016946855
2 10 0.6020599913279624 0.029850746268634442 0.0005204944697462521
3 10 0.0 0.0074626865671586105 0.0011037527593817766
4 10 0 0.0 0.0
5 10 0.6020599913279624 0.029850746268634442 0.1212121212117539
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.3010299956639813 0.1492537313431722 0.02296211251434868
10 10 1.99563519459755 0.7388059701487024 0.44999999999979545
11 10 0.0 0.0074626865671586105 0.002272727272726756
12 10 0.47712125471966244 0.02238805970147583 0.01209677419354351
1 11 0.0 0.003164556962024315 0.0033898305084734274
2 11 0 0.0 0.0
3 11 1.8195439355418688 0.2088607594936048 0.07284768211919726
4 11 0.47712125471966244 0.009493670886072945 0.0016602102933037266
5 11 0.0 0.003164556962024315 0.030303030302938475
6 11 1.041392685158225 0.03481012658226747 0.26829268292617486
7 11 1.3617278360175928 0.07278481012655925 0.23711340206161122
8 11 1.1139433523068367 0.041139240506316094 0.018080667593877872
9 11 0.0 0.003164556962024315 0.0011481056257174342
10 11 0 0.0 0.0
11 11 2.294466226161593 0.62341772151879 0.447727272727171
12 11 0 0.0 0.0
1 12 0.47712125471966244 0.012195121951214555 0.010169491525420281
2 12 0 0.0 0.0
3 12 0.0 0.004065040650404852 0.0011037527593817766
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0.0 0.004065040650404852 0.024390243902379535
7 12 0.0 0.004065040650404852 0.010309278350504835
8 12 0 0.0 0.0
9 12 0.47712125471966244 0.012195121951214555 0.0034443168771523024
10 12 0 0.0 0.0
11 12 0.0 0.004065040650404852 0.002272727272726756
12 12 2.3729120029701067 0.959349593495545 0.9516129032254228


==> images/confmat/0/isprs_gaf_rnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.698493118487373,0.9842856,0.21249506055059578,0.21249506055059578,0.2321150839292688,0.21409831903984458,0.5011871569234011
1,1,,test,0.8268971710821733,0.5630923,0.33270295415891077,0.33270295415891077,0.2842243131977879,0.3000467157796552,0.7218225610038136
2,2,,train,0.8664176960643494,0.44299826,0.40489749323363444,0.40489749323363444,0.44483876636833014,0.39828448988044424,0.7954882830898391
3,2,,test,0.8652896273013022,0.4238404,0.425718856146978,0.425718856146978,0.4732641841674546,0.41915480184801845,0.7839125908479296
4,3,,train,0.894883915280353,0.34687555,0.47868989116847455,0.47868989116847455,0.5234653193216555,0.4719387318625811,0.8399437185207053
5,3,,test,0.8724741805118994,0.38595378,0.4710948431975586,0.4710948431975586,0.4800396182083793,0.44213841285418903,0.79688640271928
6,4,,train,0.9037371706145048,0.31346288,0.5016083999681554,0.5016083999681554,0.551596372211417,0.5005827630764276,0.8535552568474648
7,4,,test,0.886543930549319,0.34289134,0.48930317567591114,0.48930317567591114,0.5355045784777348,0.4971152457667362,0.8181484650206503
8,5,,train,0.9111018254942415,0.28701636,0.5213989822948527,0.5213989822948527,0.5652166206439088,0.5268777754870141,0.8647868017211157
9,5,,test,0.899940128723245,0.3095745,0.533904440628168,0.533904440628168,0.5395551509896394,0.5240721918046385,0.8416590436527416
10,6,,train,0.9142096053903006,0.27519768,0.5358454585236553,0.5358454585236553,0.566408223690435,0.5401841955885661,0.8697118645414854
11,6,,test,0.8978446340368208,0.3109302,0.5213439884748025,0.5213439884748025,0.5516601747116416,0.5208987061822022,0.8371125907899494
12,7,,train,0.9167428377425505,0.26504964,0.5420409258791301,0.5420409258791301,0.5790678492568339,0.5501556109021171,0.8735343322925961
13,7,,test,0.9049543481514744,0.29375052,0.5267478649851207,0.5267478649851207,0.5846802611838355,0.5376042738147759,0.848054182219601
14,8,,train,0.9215220286751455,0.2476476,0.5574230285627121,0.5574230285627121,0.590568421901782,0.5666470881802979,0.8809094771804099
15,8,,test,0.905852417302799,0.29454947,0.5516385225333561,0.5516385225333561,0.5653663959311044,0.5501267361509675,0.8507339345825468
16,9,,train,0.9217309550547126,0.24747038,0.5594828897153463,0.5594828897153463,0.5883164589352142,0.5681177199450106,0.8812716649123638
17,9,,test,0.880631641969765,0.3747793,0.45675934953926095,0.45675934953926095,0.5347674643246286,0.46318115810920535,0.8077499630517202
18,10,,train,0.9242903032044083,0.23559505,0.564788195394064,0.564788195394064,0.5949228760177359,0.5738652849020713,0.8851981018566659
19,10,,test,0.9102679239634786,0.27153495,0.5547218233839181,0.5547218233839181,0.577591603195188,0.5604870231736067,0.8570322064241941
20,11,,train,0.9274764304928051,0.22727224,0.5752862981849957,0.5752862981849957,0.685491965437489,0.585340251369824,0.8900864681568647
21,11,,test,0.9113905104026343,0.2632315,0.5427402480366065,0.5427402480366065,0.5966540533134059,0.5492000771166067,0.8583017898250264
22,12,,train,0.930427515604189,0.21782245,0.5833521639554836,0.5833521639554836,0.6926993068455277,0.5943415793009836,0.8945587177134448
23,12,,test,0.9093698548121538,0.26057416,0.5529053904473963,0.5529053904473963,0.5832001759914945,0.5613940481377491,0.8551392391841067
24,13,,train,0.9319683476534956,0.21388493,0.5894992543833324,0.5894992543833324,0.6287604262273943,0.5982126430432714,0.8969843707247517
25,13,,test,0.9059272563987427,0.27548409,0.5374788678275074,0.5374788678275074,0.5716398723126066,0.53763153637845,0.8505777813489422
26,14,,train,0.9331174427411141,0.21202718,0.5917740536110526,0.5917740536110526,0.6883938884784361,0.6014924166428289,0.8987029254923719
27,14,,test,0.9178266726537944,0.2474476,0.5771789357025219,0.5771789357025219,0.6677183723268794,0.5867687588901058,0.8697337797691519
28,15,,train,0.9330129795513306,0.20663355,0.5934333569307011,0.5934333569307011,0.6419217626736325,0.6020230110845054,0.8986140239711002
29,15,,test,0.9185002245172879,0.24662244,0.5649746393898403,0.5649746393898403,0.6099230598420666,0.5745188436762444,0.8701572044236083
30,16,,train,0.9360424120550521,0.19824414,0.6037654282551702,0.6037654282551702,0.7834405058474867,0.6167283805221017,0.9031218485462766
31,16,,test,0.9129621314174525,0.24480186,0.5556215358851905,0.5556215358851905,0.636693248613781,0.5646825125326669,0.8614016448033049
32,17,,train,0.9384189496226267,0.19232666,0.6142846956534194,0.6142846956534194,0.7627667902558176,0.6282682716008824,0.9068034800442981
33,17,,test,0.9167789253105822,0.250628,0.5551597121233623,0.5551597121233623,0.6118283809909175,0.5634913522093014,0.8670181573801907
34,18,,train,0.9363558016244026,0.19732255,0.6095090621586089,0.6095090621586089,0.7120310559710498,0.6244027579645829,0.9036514990209346
35,18,,test,0.9193234545726687,0.24769008,0.5870139834567881,0.5870139834567881,0.6011585591167926,0.5886876519591494,0.8729112388042252
36,19,,train,0.9386278760021938,0.18931529,0.6230756580581351,0.6230756580581351,0.765430965669105,0.644351181686294,0.9070938028491735
37,19,,test,0.9161053734470888,0.26180625,0.5521859861892591,0.5521859861892591,0.6472375180937585,0.5607131227920487,0.865544600174542
38,20,,train,0.9393852341281241,0.18776743,0.618785038551556,0.618785038551556,0.7303484934316985,0.6345221293124569,0.9082975968224801
39,20,,test,0.918724741805119,0.24614637,0.562715605638356,0.562715605638356,0.616194991621902,0.574197240307476,0.8702755221470013
40,21,,train,0.9419445822778199,0.18044709,0.6377885759083074,0.6377885759083074,0.7712375996983876,0.6623903805058352,0.9121633928752583
41,21,,test,0.9209699146834306,0.24787363,0.5871906379341464,0.5871906379341464,0.7190030126398478,0.6134155704190148,0.8737272809912605
42,22,,train,0.9408477187850931,0.17998835,0.6330492179972123,0.6330492179972123,0.7696344814783455,0.6558083970042637,0.910537138920719
43,22,,test,0.9226912138901362,0.23049942,0.5838055332521817,0.5838055332521817,0.6227888348224689,0.5909323953858577,0.8773037417091699
44,23,,train,0.9408216029876473,0.1790693,0.6285179290782225,0.6285179290782225,0.7262458461707674,0.6469389518276392,0.9104870605507878
45,23,,test,0.9259092950157162,0.23016435,0.6039835617286968,0.6039835617286968,0.6791254002557352,0.6245167856430558,0.8821368789713899
46,24,,train,0.9439816144785981,0.17223085,0.6445789087123225,0.6445789087123225,0.739028644181177,0.6672936610377741,0.9152962074558373
47,24,,test,0.9157311779673701,0.2570015,0.573803620465394,0.573803620465394,0.6196225758576868,0.5819222330579092,0.8661987765809841
48,25,,train,0.943380951137343,0.1732176,0.6502315364650942,0.6502315364650942,0.7763024267922498,0.6777719578818647,0.9143662531318756
49,25,,test,0.9178266726537944,0.2445197,0.5779546935971439,0.5779546935971439,0.6102482119352254,0.5851702809688439,0.8693671357823087
50,26,,train,0.94567914131258,0.16591667,0.6613260308467481,0.6613260308467481,0.7792090927786095,0.6884137377878733,0.9178785831309593
51,26,,test,0.9230654093698548,0.23420955,0.5849092895198901,0.5849092895198901,0.7316926195478661,0.6153281738273467,0.8773051767341763
52,27,,train,0.9455485623253506,0.16690153,0.664502043614085,0.664502043614085,0.7892041040320718,0.6946439654993126,0.9176593931170505
53,27,,test,0.9223170184104176,0.22457388,0.6181711874897174,0.6181711874897174,0.726070419846768,0.6402611852749,0.8770631615206281
54,28,,train,0.9464626152359562,0.16137666,0.6689206033107816,0.6689206033107816,0.7928557399529792,0.6973896300919699,0.9191175790527801
55,28,,test,0.9236641221374046,0.2364,0.5996701749547649,0.5996701749547649,0.6798173530441213,0.6169306337151789,0.8783642873769415
56,29,,train,0.9480556788801546,0.15946792,0.6784845439994642,0.6784845439994642,0.7911865036727601,0.7085875752914411,0.9215224256821639
57,29,,test,0.9170034425984134,0.25063962,0.578380311069063,0.578380311069063,0.6453702646149257,0.5922668819798046,0.8674178101049933
58,30,,train,0.9489436159933143,0.15743537,0.6867250373296788,0.6867250373296788,0.7869331561504777,0.7159735203960129,0.922853271504599
59,30,,test,0.9221673402185302,0.23491934,0.5857444871369728,0.5857444871369728,0.7360349894323538,0.6035524048347723,0.8762356183314903
60,31,,train,0.9489175001958685,0.15522414,0.6893176442685642,0.6893176442685642,0.8076264941675083,0.7229505858666777,0.9228088713864295
61,31,,test,0.9235892830414608,0.2374856,0.5801000900167906,0.5801000900167906,0.6847242080292739,0.5915266586534507,0.8788541819827551
62,32,,train,0.9501449426758246,0.15402132,0.6861439706844025,0.6861439706844025,0.7962684756187679,0.7166458956048763,0.9246736210532368
63,32,,test,0.9221673402185302,0.23657928,0.5903488077057887,0.5903488077057887,0.6253979074205319,0.5952280202618397,0.8766505507514457
64,33,,train,0.950275521663054,0.15030986,0.699702556754604,0.699702556754604,0.7995880804247683,0.7300944740945249,0.9248850916825767
65,33,,test,0.9234396048495734,0.2279164,0.5965458038418451,0.5965458038418451,0.723786765201022,0.6081994866863943,0.8785491140280762
66,34,,train,0.95150296414301,0.14857984,0.6949235756759417,0.6949235756759417,0.8034468580841657,0.7265752395903013,0.9267226661729022
67,34,,test,0.9237389612333483,0.22880447,0.5877687504403217,0.5877687504403217,0.6896114835254576,0.6030046345717746,0.8787588369669829
68,35,,train,0.9505627954349586,0.14923207,0.7038403852324611,0.7038403852324611,0.8017317751403289,0.7363527135840053,0.9252939163289561
69,35,,test,0.9245621912887292,0.22602847,0.607272442646988,0.607272442646988,0.7030579250583212,0.6289447133710666,0.8805096804939564
70,36,,train,0.9519730484970359,0.14594284,0.7038285841702856,0.7038285841702856,0.7905047622908153,0.7329575374671831,0.9274584761743846
71,36,,test,0.9214937883550367,0.23259698,0.5896293632195235,0.5896293632195235,0.6958814862983241,0.6106964258643846,0.8751302373118609
72,37,,train,0.9536444595335719,0.14382502,0.7117755259183115,0.7117755259183115,0.8230384748258087,0.7461102291772909,0.9299927251337198
73,37,,test,0.9244125130968418,0.22745392,0.6274056223118357,0.6274056223118357,0.7207449964197533,0.6480981242230139,0.8802872473774467
74,38,,train,0.9526520592306286,0.14351521,0.7161623192994474,0.7161623192994474,0.8077141045384796,0.7480979071002065,0.928467889180954
75,38,,test,0.9201466846280497,0.23720327,0.6021700542365299,0.6021700542365299,0.6609559240612713,0.6181225922680856,0.8735792583942228
76,39,,train,0.9536444595335719,0.14051844,0.7262000518326558,0.7262000518326558,0.8211904767811277,0.7590206463877905,0.9299962405018868
77,39,,test,0.9223170184104176,0.23742138,0.6227346117881919,0.6227346117881919,0.6944797558207857,0.6382059169253985,0.8771460186797317
78,40,,train,0.9541928912799352,0.13844295,0.7157419851974162,0.7157419851974162,0.8006361841375959,0.7447785724443171,0.9308331108781898
79,40,,test,0.9183505463254004,0.24259932,0.590481747351287,0.590481747351287,0.7070465964891675,0.6109856268648507,0.8696988223508256
80,41,,train,0.9556553759369042,0.13568705,0.737438832875017,0.737438832875017,0.8316565569458555,0.7713322971753206,0.9330344391127933
81,41,,test,0.9226912138901362,0.23371409,0.6083024663217791,0.6083024663217791,0.675688643672523,0.6240704714382527,0.8773270458554683
82,42,,train,0.955498681152229,0.13582668,0.7230266474932102,0.7230266474932102,0.8208275750180273,0.7553689002020058,0.9328111045088553
83,42,,test,0.9239634785211794,0.22965103,0.6225065872052661,0.6225065872052661,0.7009832129473512,0.6472442566940674,0.8788755672474979
84,43,,train,0.955498681152229,0.13457856,0.731291560565169,0.731291560565169,0.8231061452753567,0.7640507298509115,0.9328140041081489
85,43,,test,0.9224666966023051,0.23112799,0.6270255751154972,0.6270255751154972,0.7271704548279966,0.652459778868466,0.8768265046468992
86,44,,train,0.957170092188765,0.13026063,0.7476625242307411,0.7476625242307411,0.8323969593607455,0.7795998849901173,0.9353409665626844
87,44,,test,0.9223170184104176,0.23485596,0.6161260310647637,0.6161260310647637,0.7288655260681992,0.6345429115505378,0.8768511913405134
88,45,,train,0.9558381865190254,0.13495967,0.7400131732252734,0.7400131732252734,0.8146414703082403,0.769106513214958,0.933323718917391
89,45,,test,0.9242628349049543,0.22112268,0.6126515093940051,0.6126515093940051,0.7329946462057696,0.6236551961116749,0.8799122815368507
90,46,,train,0.9602517562873782,0.124748304,0.747755689500187,0.747755689500187,0.8341476327498394,0.7790328234744818,0.9400228685543345
91,46,,test,0.9267325250710972,0.22905305,0.6087758858278265,0.6087758858278265,0.6817489217620755,0.6249852477054895,0.8840199722507541
92,47,,train,0.958005797707033,0.1281531,0.7508903480715691,0.7508903480715691,0.8452307952713234,0.7853754667867787,0.9366053774525718
93,47,,test,0.9217183056428678,0.23855281,0.6148104506882126,0.6148104506882126,0.7006870098185812,0.6280741596076197,0.8767330790904118
94,48,,train,0.9577446397325743,0.1258782,0.7532700723146775,0.7532700723146775,0.8338869676062016,0.7841276931381337,0.9362353881550983
95,48,,test,0.9262834904954348,0.22130232,0.6298186538857411,0.6298186538857411,0.6866917784424578,0.6467295999161983,0.8835950047518264
96,49,,train,0.9592854717818808,0.123922974,0.753520892275174,0.753520892275174,0.8320676208727439,0.7840636496590792,0.938543453129155
97,49,,test,0.920895075587487,0.2440847,0.6080854883506159,0.6080854883506159,0.6802636593873217,0.6206265847388205,0.8745770083468483
98,50,,train,0.9585803452508422,0.124620475,0.7594066234832693,0.7594066234832693,0.8593767498652386,0.795059986407613,0.9374627085150445
99,50,,test,0.925684777727885,0.23729308,0.6293868669179246,0.6293868669179246,0.7176224865607964,0.6573801692211371,0.8820785417314386
100,51,,train,0.9594421665665561,0.12290938,0.757091072962035,0.757091072962035,0.8358413000786978,0.7876544377490969,0.9387798698817809
101,51,,test,0.925684777727885,0.23658682,0.6125639913988778,0.6125639913988778,0.7174941892442152,0.6358786309669108,0.8819082010378719
102,52,,train,0.9605129142618369,0.11958768,0.7711108792073026,0.7711108792073026,0.8478545812624133,0.8016903490948145,0.9404014726631788
103,52,,test,0.9244125130968418,0.23595855,0.6177578167300832,0.6177578167300832,0.6889174364857249,0.6341562399298751,0.8797794203813454
104,53,,train,0.9612963881852132,0.114734955,0.7755145289822186,0.7755145289822186,0.8378398327173066,0.8016997208982092,0.9415919058882146
105,53,,test,0.9238138003292921,0.23420528,0.6193918053544316,0.6193918053544316,0.6784455282064302,0.6329349960527743,0.8794592343351735
106,54,,train,0.961557546159672,0.11685875,0.7685286604814432,0.7685286604814432,0.8493794862511254,0.7994860658734239,0.9420050914528024
107,54,,test,0.9281544678940279,0.24474043,0.6172488696793202,0.6172488696793202,0.714794309752888,0.6446822596074089,0.8857213639343086
108,55,,train,0.96239325167794,0.11308243,0.784232476295116,0.784232476295116,0.8549347457113403,0.8128118182679777,0.9432872904614423
109,55,,test,0.9211944319712618,0.24905646,0.611004791437795,0.611004791437795,0.6635698895685553,0.6264265800954779,0.87537866294977


==> images/confmat/0/isprs_gaf_rnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.698493118487373,0.9842856,0.21249506055059578,0.21249506055059578,0.2321150839292688,0.21409831903984458,0.5011871569234011
1,1,,test,0.8268971710821733,0.5630923,0.33270295415891077,0.33270295415891077,0.2842243131977879,0.3000467157796552,0.7218225610038136
2,2,,train,0.8664176960643494,0.44299826,0.40489749323363444,0.40489749323363444,0.44483876636833014,0.39828448988044424,0.7954882830898391
3,2,,test,0.8652896273013022,0.4238404,0.425718856146978,0.425718856146978,0.4732641841674546,0.41915480184801845,0.7839125908479296
4,3,,train,0.894883915280353,0.34687555,0.47868989116847455,0.47868989116847455,0.5234653193216555,0.4719387318625811,0.8399437185207053
5,3,,test,0.8724741805118994,0.38595378,0.4710948431975586,0.4710948431975586,0.4800396182083793,0.44213841285418903,0.79688640271928
6,4,,train,0.9037371706145048,0.31346288,0.5016083999681554,0.5016083999681554,0.551596372211417,0.5005827630764276,0.8535552568474648
7,4,,test,0.886543930549319,0.34289134,0.48930317567591114,0.48930317567591114,0.5355045784777348,0.4971152457667362,0.8181484650206503
8,5,,train,0.9111018254942415,0.28701636,0.5213989822948527,0.5213989822948527,0.5652166206439088,0.5268777754870141,0.8647868017211157
9,5,,test,0.899940128723245,0.3095745,0.533904440628168,0.533904440628168,0.5395551509896394,0.5240721918046385,0.8416590436527416
10,6,,train,0.9142096053903006,0.27519768,0.5358454585236553,0.5358454585236553,0.566408223690435,0.5401841955885661,0.8697118645414854
11,6,,test,0.8978446340368208,0.3109302,0.5213439884748025,0.5213439884748025,0.5516601747116416,0.5208987061822022,0.8371125907899494
12,7,,train,0.9167428377425505,0.26504964,0.5420409258791301,0.5420409258791301,0.5790678492568339,0.5501556109021171,0.8735343322925961
13,7,,test,0.9049543481514744,0.29375052,0.5267478649851207,0.5267478649851207,0.5846802611838355,0.5376042738147759,0.848054182219601
14,8,,train,0.9215220286751455,0.2476476,0.5574230285627121,0.5574230285627121,0.590568421901782,0.5666470881802979,0.8809094771804099
15,8,,test,0.905852417302799,0.29454947,0.5516385225333561,0.5516385225333561,0.5653663959311044,0.5501267361509675,0.8507339345825468
16,9,,train,0.9217309550547126,0.24747038,0.5594828897153463,0.5594828897153463,0.5883164589352142,0.5681177199450106,0.8812716649123638
17,9,,test,0.880631641969765,0.3747793,0.45675934953926095,0.45675934953926095,0.5347674643246286,0.46318115810920535,0.8077499630517202
18,10,,train,0.9242903032044083,0.23559505,0.564788195394064,0.564788195394064,0.5949228760177359,0.5738652849020713,0.8851981018566659
19,10,,test,0.9102679239634786,0.27153495,0.5547218233839181,0.5547218233839181,0.577591603195188,0.5604870231736067,0.8570322064241941
20,11,,train,0.9274764304928051,0.22727224,0.5752862981849957,0.5752862981849957,0.685491965437489,0.585340251369824,0.8900864681568647
21,11,,test,0.9113905104026343,0.2632315,0.5427402480366065,0.5427402480366065,0.5966540533134059,0.5492000771166067,0.8583017898250264
22,12,,train,0.930427515604189,0.21782245,0.5833521639554836,0.5833521639554836,0.6926993068455277,0.5943415793009836,0.8945587177134448
23,12,,test,0.9093698548121538,0.26057416,0.5529053904473963,0.5529053904473963,0.5832001759914945,0.5613940481377491,0.8551392391841067
24,13,,train,0.9319683476534956,0.21388493,0.5894992543833324,0.5894992543833324,0.6287604262273943,0.5982126430432714,0.8969843707247517
25,13,,test,0.9059272563987427,0.27548409,0.5374788678275074,0.5374788678275074,0.5716398723126066,0.53763153637845,0.8505777813489422
26,14,,train,0.9331174427411141,0.21202718,0.5917740536110526,0.5917740536110526,0.6883938884784361,0.6014924166428289,0.8987029254923719
27,14,,test,0.9178266726537944,0.2474476,0.5771789357025219,0.5771789357025219,0.6677183723268794,0.5867687588901058,0.8697337797691519
28,15,,train,0.9330129795513306,0.20663355,0.5934333569307011,0.5934333569307011,0.6419217626736325,0.6020230110845054,0.8986140239711002
29,15,,test,0.9185002245172879,0.24662244,0.5649746393898403,0.5649746393898403,0.6099230598420666,0.5745188436762444,0.8701572044236083
30,16,,train,0.9360424120550521,0.19824414,0.6037654282551702,0.6037654282551702,0.7834405058474867,0.6167283805221017,0.9031218485462766
31,16,,test,0.9129621314174525,0.24480186,0.5556215358851905,0.5556215358851905,0.636693248613781,0.5646825125326669,0.8614016448033049
32,17,,train,0.9384189496226267,0.19232666,0.6142846956534194,0.6142846956534194,0.7627667902558176,0.6282682716008824,0.9068034800442981
33,17,,test,0.9167789253105822,0.250628,0.5551597121233623,0.5551597121233623,0.6118283809909175,0.5634913522093014,0.8670181573801907
34,18,,train,0.9363558016244026,0.19732255,0.6095090621586089,0.6095090621586089,0.7120310559710498,0.6244027579645829,0.9036514990209346
35,18,,test,0.9193234545726687,0.24769008,0.5870139834567881,0.5870139834567881,0.6011585591167926,0.5886876519591494,0.8729112388042252
36,19,,train,0.9386278760021938,0.18931529,0.6230756580581351,0.6230756580581351,0.765430965669105,0.644351181686294,0.9070938028491735
37,19,,test,0.9161053734470888,0.26180625,0.5521859861892591,0.5521859861892591,0.6472375180937585,0.5607131227920487,0.865544600174542
38,20,,train,0.9393852341281241,0.18776743,0.618785038551556,0.618785038551556,0.7303484934316985,0.6345221293124569,0.9082975968224801
39,20,,test,0.918724741805119,0.24614637,0.562715605638356,0.562715605638356,0.616194991621902,0.574197240307476,0.8702755221470013
40,21,,train,0.9419445822778199,0.18044709,0.6377885759083074,0.6377885759083074,0.7712375996983876,0.6623903805058352,0.9121633928752583
41,21,,test,0.9209699146834306,0.24787363,0.5871906379341464,0.5871906379341464,0.7190030126398478,0.6134155704190148,0.8737272809912605
42,22,,train,0.9408477187850931,0.17998835,0.6330492179972123,0.6330492179972123,0.7696344814783455,0.6558083970042637,0.910537138920719
43,22,,test,0.9226912138901362,0.23049942,0.5838055332521817,0.5838055332521817,0.6227888348224689,0.5909323953858577,0.8773037417091699
44,23,,train,0.9408216029876473,0.1790693,0.6285179290782225,0.6285179290782225,0.7262458461707674,0.6469389518276392,0.9104870605507878
45,23,,test,0.9259092950157162,0.23016435,0.6039835617286968,0.6039835617286968,0.6791254002557352,0.6245167856430558,0.8821368789713899
46,24,,train,0.9439816144785981,0.17223085,0.6445789087123225,0.6445789087123225,0.739028644181177,0.6672936610377741,0.9152962074558373
47,24,,test,0.9157311779673701,0.2570015,0.573803620465394,0.573803620465394,0.6196225758576868,0.5819222330579092,0.8661987765809841
48,25,,train,0.943380951137343,0.1732176,0.6502315364650942,0.6502315364650942,0.7763024267922498,0.6777719578818647,0.9143662531318756
49,25,,test,0.9178266726537944,0.2445197,0.5779546935971439,0.5779546935971439,0.6102482119352254,0.5851702809688439,0.8693671357823087
50,26,,train,0.94567914131258,0.16591667,0.6613260308467481,0.6613260308467481,0.7792090927786095,0.6884137377878733,0.9178785831309593
51,26,,test,0.9230654093698548,0.23420955,0.5849092895198901,0.5849092895198901,0.7316926195478661,0.6153281738273467,0.8773051767341763
52,27,,train,0.9455485623253506,0.16690153,0.664502043614085,0.664502043614085,0.7892041040320718,0.6946439654993126,0.9176593931170505
53,27,,test,0.9223170184104176,0.22457388,0.6181711874897174,0.6181711874897174,0.726070419846768,0.6402611852749,0.8770631615206281
54,28,,train,0.9464626152359562,0.16137666,0.6689206033107816,0.6689206033107816,0.7928557399529792,0.6973896300919699,0.9191175790527801
55,28,,test,0.9236641221374046,0.2364,0.5996701749547649,0.5996701749547649,0.6798173530441213,0.6169306337151789,0.8783642873769415
56,29,,train,0.9480556788801546,0.15946792,0.6784845439994642,0.6784845439994642,0.7911865036727601,0.7085875752914411,0.9215224256821639
57,29,,test,0.9170034425984134,0.25063962,0.578380311069063,0.578380311069063,0.6453702646149257,0.5922668819798046,0.8674178101049933
58,30,,train,0.9489436159933143,0.15743537,0.6867250373296788,0.6867250373296788,0.7869331561504777,0.7159735203960129,0.922853271504599
59,30,,test,0.9221673402185302,0.23491934,0.5857444871369728,0.5857444871369728,0.7360349894323538,0.6035524048347723,0.8762356183314903
60,31,,train,0.9489175001958685,0.15522414,0.6893176442685642,0.6893176442685642,0.8076264941675083,0.7229505858666777,0.9228088713864295
61,31,,test,0.9235892830414608,0.2374856,0.5801000900167906,0.5801000900167906,0.6847242080292739,0.5915266586534507,0.8788541819827551
62,32,,train,0.9501449426758246,0.15402132,0.6861439706844025,0.6861439706844025,0.7962684756187679,0.7166458956048763,0.9246736210532368
63,32,,test,0.9221673402185302,0.23657928,0.5903488077057887,0.5903488077057887,0.6253979074205319,0.5952280202618397,0.8766505507514457
64,33,,train,0.950275521663054,0.15030986,0.699702556754604,0.699702556754604,0.7995880804247683,0.7300944740945249,0.9248850916825767
65,33,,test,0.9234396048495734,0.2279164,0.5965458038418451,0.5965458038418451,0.723786765201022,0.6081994866863943,0.8785491140280762
66,34,,train,0.95150296414301,0.14857984,0.6949235756759417,0.6949235756759417,0.8034468580841657,0.7265752395903013,0.9267226661729022
67,34,,test,0.9237389612333483,0.22880447,0.5877687504403217,0.5877687504403217,0.6896114835254576,0.6030046345717746,0.8787588369669829
68,35,,train,0.9505627954349586,0.14923207,0.7038403852324611,0.7038403852324611,0.8017317751403289,0.7363527135840053,0.9252939163289561
69,35,,test,0.9245621912887292,0.22602847,0.607272442646988,0.607272442646988,0.7030579250583212,0.6289447133710666,0.8805096804939564
70,36,,train,0.9519730484970359,0.14594284,0.7038285841702856,0.7038285841702856,0.7905047622908153,0.7329575374671831,0.9274584761743846
71,36,,test,0.9214937883550367,0.23259698,0.5896293632195235,0.5896293632195235,0.6958814862983241,0.6106964258643846,0.8751302373118609
72,37,,train,0.9536444595335719,0.14382502,0.7117755259183115,0.7117755259183115,0.8230384748258087,0.7461102291772909,0.9299927251337198
73,37,,test,0.9244125130968418,0.22745392,0.6274056223118357,0.6274056223118357,0.7207449964197533,0.6480981242230139,0.8802872473774467
74,38,,train,0.9526520592306286,0.14351521,0.7161623192994474,0.7161623192994474,0.8077141045384796,0.7480979071002065,0.928467889180954
75,38,,test,0.9201466846280497,0.23720327,0.6021700542365299,0.6021700542365299,0.6609559240612713,0.6181225922680856,0.8735792583942228
76,39,,train,0.9536444595335719,0.14051844,0.7262000518326558,0.7262000518326558,0.8211904767811277,0.7590206463877905,0.9299962405018868
77,39,,test,0.9223170184104176,0.23742138,0.6227346117881919,0.6227346117881919,0.6944797558207857,0.6382059169253985,0.8771460186797317
78,40,,train,0.9541928912799352,0.13844295,0.7157419851974162,0.7157419851974162,0.8006361841375959,0.7447785724443171,0.9308331108781898
79,40,,test,0.9183505463254004,0.24259932,0.590481747351287,0.590481747351287,0.7070465964891675,0.6109856268648507,0.8696988223508256
80,41,,train,0.9556553759369042,0.13568705,0.737438832875017,0.737438832875017,0.8316565569458555,0.7713322971753206,0.9330344391127933
81,41,,test,0.9226912138901362,0.23371409,0.6083024663217791,0.6083024663217791,0.675688643672523,0.6240704714382527,0.8773270458554683
82,42,,train,0.955498681152229,0.13582668,0.7230266474932102,0.7230266474932102,0.8208275750180273,0.7553689002020058,0.9328111045088553
83,42,,test,0.9239634785211794,0.22965103,0.6225065872052661,0.6225065872052661,0.7009832129473512,0.6472442566940674,0.8788755672474979
84,43,,train,0.955498681152229,0.13457856,0.731291560565169,0.731291560565169,0.8231061452753567,0.7640507298509115,0.9328140041081489
85,43,,test,0.9224666966023051,0.23112799,0.6270255751154972,0.6270255751154972,0.7271704548279966,0.652459778868466,0.8768265046468992
86,44,,train,0.957170092188765,0.13026063,0.7476625242307411,0.7476625242307411,0.8323969593607455,0.7795998849901173,0.9353409665626844
87,44,,test,0.9223170184104176,0.23485596,0.6161260310647637,0.6161260310647637,0.7288655260681992,0.6345429115505378,0.8768511913405134
88,45,,train,0.9558381865190254,0.13495967,0.7400131732252734,0.7400131732252734,0.8146414703082403,0.769106513214958,0.933323718917391
89,45,,test,0.9242628349049543,0.22112268,0.6126515093940051,0.6126515093940051,0.7329946462057696,0.6236551961116749,0.8799122815368507
90,46,,train,0.9602517562873782,0.124748304,0.747755689500187,0.747755689500187,0.8341476327498394,0.7790328234744818,0.9400228685543345
91,46,,test,0.9267325250710972,0.22905305,0.6087758858278265,0.6087758858278265,0.6817489217620755,0.6249852477054895,0.8840199722507541
92,47,,train,0.958005797707033,0.1281531,0.7508903480715691,0.7508903480715691,0.8452307952713234,0.7853754667867787,0.9366053774525718
93,47,,test,0.9217183056428678,0.23855281,0.6148104506882126,0.6148104506882126,0.7006870098185812,0.6280741596076197,0.8767330790904118
94,48,,train,0.9577446397325743,0.1258782,0.7532700723146775,0.7532700723146775,0.8338869676062016,0.7841276931381337,0.9362353881550983
95,48,,test,0.9262834904954348,0.22130232,0.6298186538857411,0.6298186538857411,0.6866917784424578,0.6467295999161983,0.8835950047518264
96,49,,train,0.9592854717818808,0.123922974,0.753520892275174,0.753520892275174,0.8320676208727439,0.7840636496590792,0.938543453129155
97,49,,test,0.920895075587487,0.2440847,0.6080854883506159,0.6080854883506159,0.6802636593873217,0.6206265847388205,0.8745770083468483
98,50,,train,0.9585803452508422,0.124620475,0.7594066234832693,0.7594066234832693,0.8593767498652386,0.795059986407613,0.9374627085150445
99,50,,test,0.925684777727885,0.23729308,0.6293868669179246,0.6293868669179246,0.7176224865607964,0.6573801692211371,0.8820785417314386
100,51,,train,0.9594421665665561,0.12290938,0.757091072962035,0.757091072962035,0.8358413000786978,0.7876544377490969,0.9387798698817809
101,51,,test,0.925684777727885,0.23658682,0.6125639913988778,0.6125639913988778,0.7174941892442152,0.6358786309669108,0.8819082010378719
102,52,,train,0.9605129142618369,0.11958768,0.7711108792073026,0.7711108792073026,0.8478545812624133,0.8016903490948145,0.9404014726631788
103,52,,test,0.9244125130968418,0.23595855,0.6177578167300832,0.6177578167300832,0.6889174364857249,0.6341562399298751,0.8797794203813454
104,53,,train,0.9612963881852132,0.114734955,0.7755145289822186,0.7755145289822186,0.8378398327173066,0.8016997208982092,0.9415919058882146
105,53,,test,0.9238138003292921,0.23420528,0.6193918053544316,0.6193918053544316,0.6784455282064302,0.6329349960527743,0.8794592343351735
106,54,,train,0.961557546159672,0.11685875,0.7685286604814432,0.7685286604814432,0.8493794862511254,0.7994860658734239,0.9420050914528024
107,54,,test,0.9281544678940279,0.24474043,0.6172488696793202,0.6172488696793202,0.714794309752888,0.6446822596074089,0.8857213639343086
108,55,,train,0.96239325167794,0.11308243,0.784232476295116,0.784232476295116,0.8549347457113403,0.8128118182679777,0.9432872904614423
109,55,,test,0.9211944319712618,0.24905646,0.611004791437795,0.611004791437795,0.6635698895685553,0.6264265800954779,0.87537866294977


==> images/confmat/0/isprs_gaf_tempcnn/confmat_flat.csv <==
1 1 2.2227164711475833 0.8186274509799909 0.5661016949150623
2 1 1.255272505103306 0.08823529411760381 0.0023422251138581346
3 1 0 0.0 0.0
4 1 0 0.0 0.0
5 1 0 0.0 0.0
6 1 0.0 0.004901960784311323 0.024390243902379535
7 1 0.47712125471966244 0.014705882352933968 0.030927835051514505
8 1 0.3010299956639812 0.009803921568622646 0.0027816411682889037
9 1 0.6989700043360189 0.024509803921556616 0.00574052812858717
10 1 0.3010299956639812 0.009803921568622646 0.009090909090904958
11 1 0.7781512503836436 0.029411764705867937 0.013636363636360537
12 1 0 0.0 0.0
1 2 2.0569048513364727 0.014559386973179891 0.3864406779659707
2 2 3.8840586470939384 0.9779054916985827 0.9963565387117632
3 2 0.6020599913279624 0.0005108556832694698 0.004415011037527106
4 2 0.7781512503836436 0.0007662835249042047 0.0033204205866074533
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.47712125471966244 0.00038314176245210236 0.030927835051514505
8 2 0.47712125471966244 0.00038314176245210236 0.004172461752433356
9 2 0.8450980400142568 0.0008939974457215723 0.00803673938002204
10 2 1.4913616938342726 0.003959131545338391 0.14090909090902687
11 2 0.6989700043360189 0.0006385696040868373 0.011363636363633781
12 2 0 0.0 0.0
1 3 0.47712125471966244 0.0028063610851260237 0.010169491525420281
2 3 0 0.0 0.0
3 3 2.905256048748451 0.7521047708137744 0.8874172185429484
4 3 0 0.0 0.0
5 3 1.041392685158225 0.010289990645462087 0.33333333333232323
6 3 1.255272505103306 0.01683816651075614 0.43902439024283163
7 3 1.7075701760979363 0.047708138447142404 0.5257731958757467
8 3 1.0791812460476249 0.011225444340504095 0.016689847009733423
9 3 0.47712125471966244 0.0028063610851260237 0.0034443168771523024
10 3 0.47712125471966244 0.0028063610851260237 0.01363636363635744
11 3 2.214843848047698 0.1534144059868893 0.37272727272718803
12 3 0 0.0 0.0
1 4 0.3010299956639812 0.0011049723756905467 0.006779661016946855
2 4 0.6020599913279624 0.0022099447513810933 0.0005204944697462521
3 4 0 0.0 0.0
4 4 3.2538224387080734 0.9911602209944204 0.9928057553956285
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.8450980400142568 0.0038674033149169135 0.00803673938002204
10 4 0.47712125471966244 0.00165745856353582 0.01363636363635744
11 4 0 0.0 0.0
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0.6989700043360189 0.2631578947354571 0.005518763796908883
4 6 0.0 0.05263157894709142 0.0005534034311012422
5 6 0 0.0 0.0
6 6 0.9030899869919435 0.42105263157673134 0.19512195121903628
7 6 0.3010299956639812 0.10526315789418283 0.02061855670100967
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.47712125471966244 0.15789473684127425 0.006818181818180269
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0 0.0 0.0
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 0 0.0 0.0
8 7 0 0.0 0.0
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0.3010299956639812 0.99999999995 0.004545454545453512
12 7 0 0.0 0.0
1 8 0.3010299956639812 0.002808988764044549 0.006779661016946855
2 8 0.3010299956639812 0.002808988764044549 0.00026024723487312607
3 8 1.146128035678238 0.019662921348311845 0.015452538631344872
4 8 0.3010299956639812 0.002808988764044549 0.0011068068622024844
5 8 0.0 0.0014044943820222745 0.030303030302938475
6 8 0.0 0.0014044943820222745 0.024390243902379535
7 8 0.47712125471966244 0.004213483146066824 0.030927835051514505
8 8 2.8221680793680175 0.9325842696627903 0.923504867871916
9 8 0 0.0 0.0
10 8 0 0.0 0.0
11 8 1.3617278360175928 0.03230337078651231 0.0522727272727154
12 8 0 0.0 0.0
1 9 0.6989700043360189 0.00526870389884033 0.016949152542367136
2 9 0.3010299956639812 0.002107481559536132 0.00026024723487312607
3 9 1.146128035678238 0.014752370916752923 0.015452538631344872
4 9 0 0.0 0.0
5 9 1.1760912590556813 0.015806111696520988 0.45454545454407713
6 9 0.0 0.001053740779768066 0.024390243902379535
7 9 0 0.0 0.0
8 9 1.1139433523068367 0.013698630136984857 0.018080667593877872
9 9 2.9175055095525466 0.8714436248681905 0.949483352468318
10 9 1.7853298350107671 0.06427818756585202 0.27727272727260127
11 9 0.7781512503836436 0.006322444678608396 0.013636363636360537
12 9 0.6989700043360189 0.00526870389884033 0.020161290322572516
1 10 0.0 0.006622516556287005 0.0033898305084734274
2 10 0.0 0.006622516556287005 0.00013012361743656303
3 10 0.3010299956639812 0.01324503311257401 0.002207505518763553
4 10 0.0 0.006622516556287005 0.0005534034311012422
5 10 0.7781512503836436 0.039735099337722034 0.18181818181763085
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.2787536009528289 0.1258278145694531 0.02181400688863125
10 10 2.0791812460476247 0.7947019867544407 0.5454545454542975
11 10 0.0 0.006622516556287005 0.002272727272726756
12 10 0 0.0 0.0
1 11 0 0.0 0.0
2 11 0.0 0.0027472527472519924 0.00013012361743656303
3 11 1.792391689498254 0.17032967032962354 0.06843267108167014
4 11 0.47712125471966244 0.008241758241755978 0.0016602102933037266
5 11 0 0.0 0.0
6 11 1.0791812460476249 0.03296703296702391 0.2926829268285544
7 11 1.5440680443502757 0.09615384615381974 0.36082474226766925
8 11 1.380211241711606 0.06593406593404783 0.033379694019466846
9 11 0 0.0 0.0
10 11 0 0.0 0.0
11 11 2.3560258571931225 0.6236263736262023 0.5159090909089736
12 11 0 0.0 0.0
1 12 0.0 0.003968253968252394 0.0033898305084734274
2 12 0 0.0 0.0
3 12 0.0 0.003968253968252394 0.0011037527593817766
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0 0.0 0.0
8 12 0.0 0.003968253968252394 0.0013908205841444519
9 12 0.47712125471966244 0.01190476190475718 0.0034443168771523024
10 12 0 0.0 0.0
11 12 0.47712125471966244 0.01190476190475718 0.006818181818180269
12 12 2.385606273598312 0.9642857142853317 0.9798387096770244


==> images/confmat/0/isprs_gaf_tempcnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7681439502755216,0.79878706,0.31264665895734317,0.31264665895734317,0.2998544465531973,0.2988876057489414,0.6540507474235948
1,1,,test,0.8596766951055231,0.4217976,0.39672400886482895,0.39672400886482895,0.45137447279654047,0.3804490976240642,0.7746892553059348
2,2,,train,0.8722676346922253,0.41675818,0.42459411175860695,0.42459411175860695,0.49118684611396096,0.42537322458787136,0.8048087155589169
3,2,,test,0.8812303547373148,0.35917974,0.4645097921972976,0.4645097921972976,0.5022128871737814,0.4664225536210255,0.8100564001561327
4,3,,train,0.8909665456634719,0.3524984,0.4769395234085014,0.4769395234085014,0.5223041039330979,0.4779045250918739,0.8339394617669674
5,3,,test,0.893503966472085,0.32593918,0.49787629622923757,0.49787629622923757,0.5297491522180262,0.49960789598420413,0.8292974440545471
6,4,,train,0.8999503799848528,0.32001,0.5004378208012734,0.5004378208012734,0.5409041977616318,0.5026185755683508,0.8479075783325346
7,4,,test,0.9007633587786259,0.2974794,0.5227781514974612,0.5227781514974612,0.5868752606019529,0.5176421617028194,0.8427206681989865
8,5,,train,0.9063487503590922,0.30083272,0.5210016290725906,0.5210016290725906,0.6178448986326625,0.5256944406249301,0.8578511347536744
9,5,,test,0.902634336177219,0.29166803,0.5301081235135682,0.5301081235135682,0.5797425080593975,0.5340860527116698,0.8458328635692087
10,6,,train,0.909952730406623,0.28730506,0.5287968933361535,0.5287968933361535,0.5934559672841205,0.5349038185179741,0.8633694897179107
11,6,,test,0.903158209848825,0.2869399,0.531830271100782,0.531830271100782,0.5732918054485835,0.5273131748368193,0.8459820193224269
12,7,,train,0.9121464573920764,0.27876368,0.533510304089809,0.533510304089809,0.6012380803359428,0.5383487940033053,0.8667381247008424
13,7,,test,0.909070498428379,0.26759768,0.5479803333924743,0.5479803333924743,0.5832822239581065,0.5478106148311778,0.8559049095579715
14,8,,train,0.9157243216421613,0.26776576,0.5430370910873094,0.5430370910873094,0.6093388931376322,0.550585391247682,0.8721612097871653
15,8,,test,0.898069151324652,0.29827055,0.5420890201919251,0.5420890201919251,0.6078818026325906,0.5381461507290216,0.8384276644693246
16,9,,train,0.9154892794651485,0.2656319,0.5493166862764957,0.5493166862764957,0.6058625879773629,0.5562154284657438,0.8719649560131568
17,9,,test,0.9027840143691064,0.29089275,0.5254377163582579,0.5254377163582579,0.6145218612314535,0.5399995920573379,0.8442517922171703
18,10,,train,0.9177352380454937,0.2569303,0.5533145304884969,0.5533145304884969,0.5987122113088051,0.5613940770733836,0.8753224812806991
19,10,,test,0.9159556952552013,0.24809618,0.5676159897620602,0.5676159897620602,0.6145110334835433,0.5725563137569123,0.8664730705289789
20,11,,train,0.9199550808283931,0.2512416,0.5591890205292772,0.5591890205292772,0.6254814068455711,0.5685755666558514,0.878660083235798
21,11,,test,0.918200868133513,0.24696274,0.5669140895304412,0.5669140895304412,0.6072284689452094,0.5774277800716499,0.8698718212135327
22,12,,train,0.922488313180643,0.24376653,0.5658354035976986,0.5658354035976986,0.6288587909358211,0.5764344636888883,0.8826170575320501
23,12,,test,0.9118395449782967,0.25624126,0.5616689640586663,0.5616689640586663,0.6692083203005694,0.5616697841712713,0.8600865865819377
24,13,,train,0.923324018698911,0.24240433,0.5725850498698979,0.5725850498698979,0.7917862232090913,0.5868925714287276,0.8838702420987358
25,13,,test,0.9116898667864092,0.25758052,0.5645320454393787,0.5645320454393787,0.5888070852866242,0.5640561290752357,0.8607956069668868
26,14,,train,0.9249170823431093,0.23628713,0.5780956505094698,0.5780956505094698,0.6363556414854862,0.5917022240186929,0.8863327733607843
27,14,,test,0.9198473282442748,0.23952308,0.5689514951075574,0.5689514951075574,0.6133744121757831,0.5782070374536794,0.8723335661964289
28,15,,train,0.9245514611788671,0.23456487,0.5713662425949103,0.5713662425949103,0.6590648006497134,0.5820717727658243,0.8857456624412489
29,15,,test,0.9213441101631492,0.23286912,0.5732257774352534,0.5732257774352534,0.6357363532730945,0.5863277594552573,0.8748408111802559
30,16,,train,0.9274241988979134,0.22962217,0.5808379809492722,0.5808379809492722,0.6863876293187133,0.5951514352711829,0.8900985837516234
31,16,,test,0.9097440502918724,0.2575122,0.5598271814719104,0.5598271814719104,0.6557978170091477,0.5663248640312003,0.8568710311298987
32,17,,train,0.9275808936825886,0.22563934,0.5864699369191879,0.5864699369191879,0.6963659047773315,0.601286420520396,0.8903671573152273
33,17,,test,0.9229157311779673,0.22557318,0.5806243289096723,0.5806243289096723,0.6137107346282012,0.585475129871932,0.8779375938758407
34,18,,train,0.9284949465931942,0.22363432,0.5872964054952602,0.5872964054952602,0.6700269454303327,0.6016053163542795,0.8917018932790386
35,18,,test,0.9173027989821882,0.24981022,0.5684460506758141,0.5684460506758141,0.6503291397353024,0.5902677472256229,0.8679648602015301
36,19,,train,0.9290172625421117,0.2241745,0.5899807662840426,0.5899807662840426,0.7067891226383377,0.6063443552205378,0.8925685610329475
37,19,,test,0.9250112258643916,0.22446755,0.5978464299656149,0.5978464299656149,0.6541173891915476,0.6115212751935564,0.8811461929654637
38,20,,train,0.9299313154527173,0.21823812,0.5943385436822922,0.5943385436822922,0.6880338811210728,0.6092074562821003,0.8939914158028224
39,20,,test,0.9110911540188594,0.25607386,0.5640412676457316,0.5640412676457316,0.6127122050420089,0.5605754331885371,0.8595717785918133
40,21,,train,0.9320205792483873,0.21731873,0.596206750030623,0.596206750030623,0.6859229937718446,0.6112807294026005,0.8971297489751552
41,21,,test,0.9158808561592576,0.24284512,0.5716981375825748,0.5716981375825748,0.645674929440094,0.5883439248838463,0.8661910520035664
42,22,,train,0.9314460317045781,0.2154564,0.5975822403504956,0.5975822403504956,0.7279057668952427,0.6155659989721819,0.8962205137564456
43,22,,test,0.9212692710672055,0.24476402,0.6063837585108743,0.6063837585108743,0.6608609418698677,0.625329242635209,0.8738603362577186
44,23,,train,0.9321511582356167,0.2153821,0.6017922366550934,0.6017922366550934,0.6732921528799863,0.6174803354952859,0.8973695898734183
45,23,,test,0.9095943720999851,0.26663783,0.553443109739003,0.553443109739003,0.6343361783152743,0.5619970848229837,0.8561142418954342
46,24,,train,0.9323600846151837,0.21059422,0.6034744583095565,0.6034744583095565,0.6921632397238685,0.6209683759732739,0.8976807367198167
47,24,,test,0.9218679838347553,0.226661,0.5955600693599593,0.5955600693599593,0.655395200476802,0.6144394454217087,0.8760019758720465
48,25,,train,0.9345538116006372,0.20812096,0.6125296711845655,0.6125296711845655,0.7985442810246074,0.6329431520137608,0.9009782709194996
49,25,,test,0.9241879958090107,0.22166108,0.5910689364659641,0.5910689364659641,0.638854024290252,0.5993487046763565,0.8797838353439738
50,26,,train,0.9356767908908099,0.2050372,0.619792019664764,0.619792019664764,0.7036788810436891,0.6383296335927083,0.9027630408005368
51,26,,test,0.9258344559197725,0.21273603,0.5842610865694173,0.5842610865694173,0.6244485680820863,0.5938226246540826,0.8824734031428179
52,27,,train,0.9347627379802043,0.20578957,0.6149821081820263,0.6149821081820263,0.7075866410158921,0.6346310888702752,0.9013134418248033
53,27,,test,0.9235144439455172,0.2229688,0.6004931514167092,0.6004931514167092,0.6056993644235263,0.5966142315114585,0.8797127706740654
54,28,,train,0.936068527852498,0.20327662,0.614647603115712,0.614647603115712,0.6988156326535994,0.6315324962243564,0.9033231733506625
55,28,,test,0.9235144439455172,0.22459109,0.5948003895548081,0.5948003895548081,0.6524771584517967,0.6094559580405259,0.8787233122534014
56,29,,train,0.9371131597503329,0.19943216,0.6224541287218833,0.6224541287218833,0.7753362065599182,0.6433583046763129,0.9048751946492107
57,29,,test,0.925160904056279,0.2184651,0.6005345974749533,0.6005345974749533,0.6518662427945212,0.6123033632422309,0.8810970497679325
58,30,,train,0.936068527852498,0.19945672,0.6231927159318077,0.6231927159318077,0.7555341779115784,0.6430017555838414,0.9033428158248101
59,30,,test,0.9281544678940279,0.21483159,0.5985887669731347,0.5985887669731347,0.6630597066774576,0.6138488590188255,0.8858716686189974
60,31,,train,0.9366430753963072,0.19641532,0.6190303277006356,0.6190303277006356,0.6989075464033491,0.6387143280664007,0.9041382021060287
61,31,,test,0.926508007783266,0.21440344,0.5929257700956748,0.5929257700956748,0.6198195922582245,0.5992633135916694,0.8839808874117027
62,32,,train,0.9375048967120211,0.19626369,0.6324987498247522,0.6324987498247522,0.7787989133674863,0.6566146520888756,0.9054753749333078
63,32,,test,0.9163298907349199,0.2449809,0.5833284071697342,0.5833284071697342,0.6435341018318489,0.5997125545781141,0.8666080394029789
64,33,,train,0.9376093599018046,0.19422206,0.6242919471030228,0.6242919471030228,0.789195807222069,0.6455661358859591,0.9056151518246529
65,33,,test,0.9233647657536297,0.2227926,0.6269357199161172,0.6269357199161172,0.6394085636579633,0.6271234659549064,0.8785719307457114
66,34,,train,0.9383144864328432,0.1950517,0.63055513696644,0.63055513696644,0.7949691153152267,0.6533454725181257,0.9067513879216704
67,34,,test,0.9276305942224218,0.21335205,0.6160622140192149,0.6160622140192149,0.7002114146770739,0.6336677616535297,0.8849147097402299
68,35,,train,0.9371392755477789,0.19413735,0.6278111636807574,0.6278111636807574,0.7693553500132376,0.6513289356496513,0.9049400865783096
69,35,,test,0.9312228708277204,0.21360204,0.6132277289249608,0.6132277289249608,0.6646381912165366,0.6241502783484143,0.8907116278241037
70,36,,train,0.9380533284583845,0.19368514,0.6297036101414105,0.6297036101414105,0.8044145670909462,0.6531537322675413,0.9062933623551764
71,36,,test,0.931597066307439,0.20782375,0.6072272862647877,0.6072272862647877,0.6761846470476697,0.620798680063236,0.891579376379458
72,37,,train,0.9383928338251809,0.18985923,0.6288009726608467,0.6288009726608467,0.7705638981642108,0.6515428091250325,0.9068344597443999
73,37,,test,0.9301002843885646,0.21233365,0.6034406969908293,0.6034406969908293,0.67321655553185,0.6206348750168847,0.8886968222120765
74,38,,train,0.9383406022302891,0.18905833,0.6298612949941459,0.6298612949941459,0.7408896266009813,0.649170256241368,0.9067818888133706
75,38,,test,0.9295764107169585,0.20879486,0.6194197224182723,0.6194197224182723,0.6606862409578499,0.6317634225226514,0.8883943457620134
76,39,,train,0.9382361390405056,0.19132069,0.6313974965392809,0.6313974965392809,0.757477571350547,0.6572775441736934,0.9065930930984797
77,39,,test,0.9278551115102529,0.21097848,0.642466981777497,0.642466981777497,0.6419093094516111,0.6391242163312797,0.8861903891525255
78,40,,train,0.9408477187850931,0.18540548,0.6373682195762999,0.6373682195762999,0.7880503543621288,0.6569547989130178,0.9106202668037717
79,40,,test,0.9350396647208502,0.19502789,0.618068230093008,0.618068230093008,0.6555126232081326,0.625216637653686,0.8971806379764972
80,41,,train,0.9394896973179077,0.18765582,0.6385941272843093,0.6385941272843093,0.7555124176365623,0.6608107948563372,0.9085057545254799
81,41,,test,0.9292770543331836,0.20883867,0.601736751011985,0.601736751011985,0.6262009112066178,0.6051433923259203,0.8881569447235383
82,42,,train,0.9405865608106343,0.18492225,0.6434172386132732,0.6434172386132732,0.7480472220975964,0.6687139703579382,0.9101761691134531
83,42,,test,0.9327196527465949,0.20270237,0.6178933080810854,0.6178933080810854,0.6882402651682891,0.635794844191219,0.8931935368441521
84,43,,train,0.9414744979237941,0.18175751,0.6438286520501721,0.6438286520501721,0.7651682975890393,0.6672749642420278,0.9115134691071368
85,43,,test,0.9279299506061967,0.21311803,0.6316970657003511,0.6316970657003511,0.6512938020051676,0.6345703088394954,0.8864936084012262
86,44,,train,0.9419968138727116,0.18305145,0.6425654331091915,0.6425654331091915,0.7478940714143604,0.6668078469567257,0.9122797719520473
87,44,,test,0.9277054333183655,0.20657626,0.6068052485069098,0.6068052485069098,0.6676704679408427,0.6117048228774103,0.8861028863847945
88,45,,train,0.940247055443838,0.18546222,0.6429241459786034,0.6429241459786034,0.763423964566195,0.6689960538525602,0.9096489432885007
89,45,,test,0.925160904056279,0.21706627,0.6002726567855577,0.6002726567855577,0.6565915606687265,0.6105572305596428,0.8814489882768648
90,46,,train,0.9419445822778199,0.18131956,0.6499193979044027,0.6499193979044027,0.7727747029614825,0.6744265943575319,0.9122759592521159
91,46,,test,0.9318964226912139,0.20683306,0.6155304303385961,0.6155304303385961,0.6697003543037331,0.6318947995066139,0.89184958737093
92,47,,train,0.9419968138727116,0.18007196,0.6483138951089673,0.6483138951089673,0.7716759729090216,0.6729400018012067,0.9122875238036823
93,47,,test,0.9311480317317766,0.19945508,0.6201982422917843,0.6201982422917843,0.6624852701466762,0.6316165059508854,0.891150632795902
94,48,,train,0.9409782977723224,0.18428998,0.6497175854316176,0.6497175854316176,0.7635788534988941,0.6769720861499912,0.9107725864902597
95,48,,test,0.926208651399491,0.21394616,0.6010082521449307,0.6010082521449307,0.664361987021592,0.610372048112182,0.8828718658094223
96,49,,train,0.9433548353398971,0.17761572,0.6537819469427423,0.6537819469427423,0.7613911235969847,0.6808928368337885,0.9143771719601375
97,49,,test,0.9301002843885646,0.20256235,0.6086584427691727,0.6086584427691727,0.6855832053482548,0.6178205427212046,0.8894367383000255
98,50,,train,0.9422840876446162,0.17915517,0.6458738540000502,0.6458738540000502,0.7754080870674828,0.6703673398179979,0.9127277080732666
99,50,,test,0.9294267325250711,0.20419693,0.6511073098038243,0.6511073098038243,0.6463120613429746,0.644266109683302,0.8890769478855856
100,51,,train,0.942754171998642,0.17646782,0.6544873727206293,0.6544873727206293,0.7829554684983079,0.6817858348690516,0.9134879864248556
101,51,,test,0.9303248016763958,0.20542018,0.6172398293567457,0.6172398293567457,0.7074633148557118,0.6240784861309197,0.8902808477232452
102,52,,train,0.9419445822778199,0.18062927,0.6497293909266468,0.6497293909266468,0.7703521677031105,0.6729294795402928,0.9122729981487406
103,52,,test,0.9211195928753181,0.22941965,0.6079851117496827,0.6079851117496827,0.6464749587575721,0.6152119122179797,0.8746914721215434
104,53,,train,0.9435637617194641,0.17509778,0.6549051030526892,0.6549051030526892,0.756847784195093,0.6796179838420233,0.9146979229797009
105,53,,test,0.933767400089807,0.19747832,0.6177353414937724,0.6177353414937724,0.6951777937091194,0.6357805769245755,0.8949769056778957
106,54,,train,0.9420751612650492,0.17784789,0.6508045292009997,0.6508045292009997,0.759053985130891,0.675603001231365,0.9124382044364328
107,54,,test,0.9276305942224218,0.2180988,0.6215059209149801,0.6215059209149801,0.6519098983556918,0.6325366019531612,0.8851788520074801
108,55,,train,0.9447128568070826,0.17359395,0.6660693659463167,0.6660693659463167,0.7926273682995894,0.6970203807052697,0.9164511162992016
109,55,,test,0.9320461008831014,0.20091768,0.623105324723575,0.623105324723575,0.6426322917195616,0.6259608932020736,0.8930592846478487
110,56,,train,0.9427280562011962,0.17613716,0.6568163868429352,0.6568163868429352,0.7589252510649716,0.6817797982912545,0.9134570939971358
111,56,,test,0.9322706181709325,0.19667783,0.605926586802172,0.605926586802172,0.6663193814697971,0.6173147389771648,0.8928816445462888
112,57,,train,0.9455485623253506,0.17032681,0.6644895171476413,0.6644895171476413,0.7550986231785255,0.6896776109017712,0.9177267910597842
113,57,,test,0.9357880556802873,0.19096105,0.638795243081339,0.638795243081339,0.6742555130531774,0.6517690774211732,0.8983649468641374
114,58,,train,0.944425583035178,0.17173259,0.6568628546687139,0.6568628546687139,0.7506847145587967,0.6794634162620669,0.9160042263198996
115,58,,test,0.9332435264182009,0.19756028,0.6223799607990027,0.6223799607990027,0.6747766677368067,0.6360845581533265,0.8942767421124993
116,59,,train,0.9436943407066934,0.17392765,0.6536306144517464,0.6536306144517464,0.7613270394112154,0.67729579068045,0.9149405575310557
117,59,,test,0.9363119293518934,0.19370863,0.6293328104305651,0.6293328104305651,0.6789577112720394,0.6458000097980809,0.8989012238424238
118,60,,train,0.9442688882505027,0.17065373,0.664991503844015,0.664991503844015,0.8056126947568333,0.6938655444017598,0.9157814117920834
119,60,,test,0.9353390211046251,0.19214651,0.6273492847687554,0.6273492847687554,0.6952461819204384,0.6389291099932273,0.8976747559064014
120,61,,train,0.9442950040479486,0.1715405,0.6580236494651013,0.6580236494651013,0.7621848229092975,0.683406237076058,0.9158139957447091
121,61,,test,0.9345906301451878,0.19122991,0.6281338804763917,0.6281338804763917,0.7615844514388989,0.648012358583397,0.8962694232893237
122,62,,train,0.9451568253636625,0.16865803,0.673041251489801,0.673041251489801,0.796502016847687,0.7038673160983705,0.9171077150766108
123,62,,test,0.934291273761413,0.19236867,0.6280291562407246,0.6280291562407246,0.688803258564363,0.6453756341749195,0.8959281976847568
124,63,,train,0.9465931942231856,0.16742279,0.6743922770730383,0.6743922770730383,0.78750882797845,0.7045348164332275,0.9192875415573957
125,63,,test,0.9253854213441102,0.22232974,0.626940456548705,0.626940456548705,0.6484167568692244,0.6325943161626931,0.8814168194815425
126,64,,train,0.946096994071714,0.16536449,0.6728393678438763,0.6728393678438763,0.7860298375053612,0.7025863507559391,0.9185654313952165
127,64,,test,0.9298009280047898,0.20268346,0.648225510524611,0.648225510524611,0.6954047479023132,0.6513535507606696,0.889312097741993
128,65,,train,0.944634509414745,0.1693073,0.6683965628645576,0.6683965628645576,0.8133312540189075,0.6975759856951043,0.9163716958988727
129,65,,test,0.9339170782816943,0.1986714,0.6219552570022094,0.6219552570022094,0.6659956821393077,0.6346545711108924,0.8951579169610505
130,66,,train,0.944634509414745,0.17035143,0.6682755989276091,0.6682755989276091,0.7976296513522051,0.7009412660577953,0.9162907895782922
131,66,,test,0.934815147433019,0.19334714,0.6229798906478139,0.6229798906478139,0.6838934055379702,0.6384978822467038,0.8967335169213154
132,67,,train,0.9456007939202423,0.1667909,0.6740397385217908,0.6740397385217908,0.788878139057164,0.7024351781165149,0.9178243921384792
133,67,,test,0.9321957790749887,0.19703203,0.6190435735170107,0.6190435735170107,0.6852668832775982,0.6314948724858251,0.8930245046910886
134,68,,train,0.9457574887049176,0.16635595,0.675431312332563,0.675431312332563,0.8004631553274622,0.7071747357675061,0.9180201970874056
135,68,,test,0.9319712617871576,0.20252082,0.6207567054958313,0.6207567054958313,0.7363920058691854,0.6363319272668738,0.8924416049966649
136,69,,train,0.9446606252121909,0.16884016,0.6723980269769342,0.6723980269769342,0.8008508469813581,0.7035477603799731,0.9163829652679903
137,69,,test,0.9323454572668762,0.20157163,0.6223912181747006,0.6223912181747006,0.7026132438789089,0.6438873248363002,0.8922823565065292
138,70,,train,0.9462275730589433,0.16543792,0.6786891467714006,0.6786891467714006,0.8054734048392214,0.7091912579955295,0.9187494176174665
139,70,,test,0.9326448136506511,0.19549099,0.6302630489361483,0.6302630489361483,0.7053213333628411,0.6486085668341214,0.89307808497905
140,71,,train,0.9462014572614975,0.1664426,0.6663965045544457,0.6663965045544457,0.7699205077539825,0.6939959378448322,0.9187152579093335
141,71,,test,0.9352641820086813,0.19321166,0.6246716130161297,0.6246716130161297,0.6946789419070503,0.6366613378474816,0.8976188854767352


==> images/confmat/0/isprs_gaf_tempcnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7681439502755216,0.79878706,0.31264665895734317,0.31264665895734317,0.2998544465531973,0.2988876057489414,0.6540507474235948
1,1,,test,0.8596766951055231,0.4217976,0.39672400886482895,0.39672400886482895,0.45137447279654047,0.3804490976240642,0.7746892553059348
2,2,,train,0.8722676346922253,0.41675818,0.42459411175860695,0.42459411175860695,0.49118684611396096,0.42537322458787136,0.8048087155589169
3,2,,test,0.8812303547373148,0.35917974,0.4645097921972976,0.4645097921972976,0.5022128871737814,0.4664225536210255,0.8100564001561327
4,3,,train,0.8909665456634719,0.3524984,0.4769395234085014,0.4769395234085014,0.5223041039330979,0.4779045250918739,0.8339394617669674
5,3,,test,0.893503966472085,0.32593918,0.49787629622923757,0.49787629622923757,0.5297491522180262,0.49960789598420413,0.8292974440545471
6,4,,train,0.8999503799848528,0.32001,0.5004378208012734,0.5004378208012734,0.5409041977616318,0.5026185755683508,0.8479075783325346
7,4,,test,0.9007633587786259,0.2974794,0.5227781514974612,0.5227781514974612,0.5868752606019529,0.5176421617028194,0.8427206681989865
8,5,,train,0.9063487503590922,0.30083272,0.5210016290725906,0.5210016290725906,0.6178448986326625,0.5256944406249301,0.8578511347536744
9,5,,test,0.902634336177219,0.29166803,0.5301081235135682,0.5301081235135682,0.5797425080593975,0.5340860527116698,0.8458328635692087
10,6,,train,0.909952730406623,0.28730506,0.5287968933361535,0.5287968933361535,0.5934559672841205,0.5349038185179741,0.8633694897179107
11,6,,test,0.903158209848825,0.2869399,0.531830271100782,0.531830271100782,0.5732918054485835,0.5273131748368193,0.8459820193224269
12,7,,train,0.9121464573920764,0.27876368,0.533510304089809,0.533510304089809,0.6012380803359428,0.5383487940033053,0.8667381247008424
13,7,,test,0.909070498428379,0.26759768,0.5479803333924743,0.5479803333924743,0.5832822239581065,0.5478106148311778,0.8559049095579715
14,8,,train,0.9157243216421613,0.26776576,0.5430370910873094,0.5430370910873094,0.6093388931376322,0.550585391247682,0.8721612097871653
15,8,,test,0.898069151324652,0.29827055,0.5420890201919251,0.5420890201919251,0.6078818026325906,0.5381461507290216,0.8384276644693246
16,9,,train,0.9154892794651485,0.2656319,0.5493166862764957,0.5493166862764957,0.6058625879773629,0.5562154284657438,0.8719649560131568
17,9,,test,0.9027840143691064,0.29089275,0.5254377163582579,0.5254377163582579,0.6145218612314535,0.5399995920573379,0.8442517922171703
18,10,,train,0.9177352380454937,0.2569303,0.5533145304884969,0.5533145304884969,0.5987122113088051,0.5613940770733836,0.8753224812806991
19,10,,test,0.9159556952552013,0.24809618,0.5676159897620602,0.5676159897620602,0.6145110334835433,0.5725563137569123,0.8664730705289789
20,11,,train,0.9199550808283931,0.2512416,0.5591890205292772,0.5591890205292772,0.6254814068455711,0.5685755666558514,0.878660083235798
21,11,,test,0.918200868133513,0.24696274,0.5669140895304412,0.5669140895304412,0.6072284689452094,0.5774277800716499,0.8698718212135327
22,12,,train,0.922488313180643,0.24376653,0.5658354035976986,0.5658354035976986,0.6288587909358211,0.5764344636888883,0.8826170575320501
23,12,,test,0.9118395449782967,0.25624126,0.5616689640586663,0.5616689640586663,0.6692083203005694,0.5616697841712713,0.8600865865819377
24,13,,train,0.923324018698911,0.24240433,0.5725850498698979,0.5725850498698979,0.7917862232090913,0.5868925714287276,0.8838702420987358
25,13,,test,0.9116898667864092,0.25758052,0.5645320454393787,0.5645320454393787,0.5888070852866242,0.5640561290752357,0.8607956069668868
26,14,,train,0.9249170823431093,0.23628713,0.5780956505094698,0.5780956505094698,0.6363556414854862,0.5917022240186929,0.8863327733607843
27,14,,test,0.9198473282442748,0.23952308,0.5689514951075574,0.5689514951075574,0.6133744121757831,0.5782070374536794,0.8723335661964289
28,15,,train,0.9245514611788671,0.23456487,0.5713662425949103,0.5713662425949103,0.6590648006497134,0.5820717727658243,0.8857456624412489
29,15,,test,0.9213441101631492,0.23286912,0.5732257774352534,0.5732257774352534,0.6357363532730945,0.5863277594552573,0.8748408111802559
30,16,,train,0.9274241988979134,0.22962217,0.5808379809492722,0.5808379809492722,0.6863876293187133,0.5951514352711829,0.8900985837516234
31,16,,test,0.9097440502918724,0.2575122,0.5598271814719104,0.5598271814719104,0.6557978170091477,0.5663248640312003,0.8568710311298987
32,17,,train,0.9275808936825886,0.22563934,0.5864699369191879,0.5864699369191879,0.6963659047773315,0.601286420520396,0.8903671573152273
33,17,,test,0.9229157311779673,0.22557318,0.5806243289096723,0.5806243289096723,0.6137107346282012,0.585475129871932,0.8779375938758407
34,18,,train,0.9284949465931942,0.22363432,0.5872964054952602,0.5872964054952602,0.6700269454303327,0.6016053163542795,0.8917018932790386
35,18,,test,0.9173027989821882,0.24981022,0.5684460506758141,0.5684460506758141,0.6503291397353024,0.5902677472256229,0.8679648602015301
36,19,,train,0.9290172625421117,0.2241745,0.5899807662840426,0.5899807662840426,0.7067891226383377,0.6063443552205378,0.8925685610329475
37,19,,test,0.9250112258643916,0.22446755,0.5978464299656149,0.5978464299656149,0.6541173891915476,0.6115212751935564,0.8811461929654637
38,20,,train,0.9299313154527173,0.21823812,0.5943385436822922,0.5943385436822922,0.6880338811210728,0.6092074562821003,0.8939914158028224
39,20,,test,0.9110911540188594,0.25607386,0.5640412676457316,0.5640412676457316,0.6127122050420089,0.5605754331885371,0.8595717785918133
40,21,,train,0.9320205792483873,0.21731873,0.596206750030623,0.596206750030623,0.6859229937718446,0.6112807294026005,0.8971297489751552
41,21,,test,0.9158808561592576,0.24284512,0.5716981375825748,0.5716981375825748,0.645674929440094,0.5883439248838463,0.8661910520035664
42,22,,train,0.9314460317045781,0.2154564,0.5975822403504956,0.5975822403504956,0.7279057668952427,0.6155659989721819,0.8962205137564456
43,22,,test,0.9212692710672055,0.24476402,0.6063837585108743,0.6063837585108743,0.6608609418698677,0.625329242635209,0.8738603362577186
44,23,,train,0.9321511582356167,0.2153821,0.6017922366550934,0.6017922366550934,0.6732921528799863,0.6174803354952859,0.8973695898734183
45,23,,test,0.9095943720999851,0.26663783,0.553443109739003,0.553443109739003,0.6343361783152743,0.5619970848229837,0.8561142418954342
46,24,,train,0.9323600846151837,0.21059422,0.6034744583095565,0.6034744583095565,0.6921632397238685,0.6209683759732739,0.8976807367198167
47,24,,test,0.9218679838347553,0.226661,0.5955600693599593,0.5955600693599593,0.655395200476802,0.6144394454217087,0.8760019758720465
48,25,,train,0.9345538116006372,0.20812096,0.6125296711845655,0.6125296711845655,0.7985442810246074,0.6329431520137608,0.9009782709194996
49,25,,test,0.9241879958090107,0.22166108,0.5910689364659641,0.5910689364659641,0.638854024290252,0.5993487046763565,0.8797838353439738
50,26,,train,0.9356767908908099,0.2050372,0.619792019664764,0.619792019664764,0.7036788810436891,0.6383296335927083,0.9027630408005368
51,26,,test,0.9258344559197725,0.21273603,0.5842610865694173,0.5842610865694173,0.6244485680820863,0.5938226246540826,0.8824734031428179
52,27,,train,0.9347627379802043,0.20578957,0.6149821081820263,0.6149821081820263,0.7075866410158921,0.6346310888702752,0.9013134418248033
53,27,,test,0.9235144439455172,0.2229688,0.6004931514167092,0.6004931514167092,0.6056993644235263,0.5966142315114585,0.8797127706740654
54,28,,train,0.936068527852498,0.20327662,0.614647603115712,0.614647603115712,0.6988156326535994,0.6315324962243564,0.9033231733506625
55,28,,test,0.9235144439455172,0.22459109,0.5948003895548081,0.5948003895548081,0.6524771584517967,0.6094559580405259,0.8787233122534014
56,29,,train,0.9371131597503329,0.19943216,0.6224541287218833,0.6224541287218833,0.7753362065599182,0.6433583046763129,0.9048751946492107
57,29,,test,0.925160904056279,0.2184651,0.6005345974749533,0.6005345974749533,0.6518662427945212,0.6123033632422309,0.8810970497679325
58,30,,train,0.936068527852498,0.19945672,0.6231927159318077,0.6231927159318077,0.7555341779115784,0.6430017555838414,0.9033428158248101
59,30,,test,0.9281544678940279,0.21483159,0.5985887669731347,0.5985887669731347,0.6630597066774576,0.6138488590188255,0.8858716686189974
60,31,,train,0.9366430753963072,0.19641532,0.6190303277006356,0.6190303277006356,0.6989075464033491,0.6387143280664007,0.9041382021060287
61,31,,test,0.926508007783266,0.21440344,0.5929257700956748,0.5929257700956748,0.6198195922582245,0.5992633135916694,0.8839808874117027
62,32,,train,0.9375048967120211,0.19626369,0.6324987498247522,0.6324987498247522,0.7787989133674863,0.6566146520888756,0.9054753749333078
63,32,,test,0.9163298907349199,0.2449809,0.5833284071697342,0.5833284071697342,0.6435341018318489,0.5997125545781141,0.8666080394029789
64,33,,train,0.9376093599018046,0.19422206,0.6242919471030228,0.6242919471030228,0.789195807222069,0.6455661358859591,0.9056151518246529
65,33,,test,0.9233647657536297,0.2227926,0.6269357199161172,0.6269357199161172,0.6394085636579633,0.6271234659549064,0.8785719307457114
66,34,,train,0.9383144864328432,0.1950517,0.63055513696644,0.63055513696644,0.7949691153152267,0.6533454725181257,0.9067513879216704
67,34,,test,0.9276305942224218,0.21335205,0.6160622140192149,0.6160622140192149,0.7002114146770739,0.6336677616535297,0.8849147097402299
68,35,,train,0.9371392755477789,0.19413735,0.6278111636807574,0.6278111636807574,0.7693553500132376,0.6513289356496513,0.9049400865783096
69,35,,test,0.9312228708277204,0.21360204,0.6132277289249608,0.6132277289249608,0.6646381912165366,0.6241502783484143,0.8907116278241037
70,36,,train,0.9380533284583845,0.19368514,0.6297036101414105,0.6297036101414105,0.8044145670909462,0.6531537322675413,0.9062933623551764
71,36,,test,0.931597066307439,0.20782375,0.6072272862647877,0.6072272862647877,0.6761846470476697,0.620798680063236,0.891579376379458
72,37,,train,0.9383928338251809,0.18985923,0.6288009726608467,0.6288009726608467,0.7705638981642108,0.6515428091250325,0.9068344597443999
73,37,,test,0.9301002843885646,0.21233365,0.6034406969908293,0.6034406969908293,0.67321655553185,0.6206348750168847,0.8886968222120765
74,38,,train,0.9383406022302891,0.18905833,0.6298612949941459,0.6298612949941459,0.7408896266009813,0.649170256241368,0.9067818888133706
75,38,,test,0.9295764107169585,0.20879486,0.6194197224182723,0.6194197224182723,0.6606862409578499,0.6317634225226514,0.8883943457620134
76,39,,train,0.9382361390405056,0.19132069,0.6313974965392809,0.6313974965392809,0.757477571350547,0.6572775441736934,0.9065930930984797
77,39,,test,0.9278551115102529,0.21097848,0.642466981777497,0.642466981777497,0.6419093094516111,0.6391242163312797,0.8861903891525255
78,40,,train,0.9408477187850931,0.18540548,0.6373682195762999,0.6373682195762999,0.7880503543621288,0.6569547989130178,0.9106202668037717
79,40,,test,0.9350396647208502,0.19502789,0.618068230093008,0.618068230093008,0.6555126232081326,0.625216637653686,0.8971806379764972
80,41,,train,0.9394896973179077,0.18765582,0.6385941272843093,0.6385941272843093,0.7555124176365623,0.6608107948563372,0.9085057545254799
81,41,,test,0.9292770543331836,0.20883867,0.601736751011985,0.601736751011985,0.6262009112066178,0.6051433923259203,0.8881569447235383
82,42,,train,0.9405865608106343,0.18492225,0.6434172386132732,0.6434172386132732,0.7480472220975964,0.6687139703579382,0.9101761691134531
83,42,,test,0.9327196527465949,0.20270237,0.6178933080810854,0.6178933080810854,0.6882402651682891,0.635794844191219,0.8931935368441521
84,43,,train,0.9414744979237941,0.18175751,0.6438286520501721,0.6438286520501721,0.7651682975890393,0.6672749642420278,0.9115134691071368
85,43,,test,0.9279299506061967,0.21311803,0.6316970657003511,0.6316970657003511,0.6512938020051676,0.6345703088394954,0.8864936084012262
86,44,,train,0.9419968138727116,0.18305145,0.6425654331091915,0.6425654331091915,0.7478940714143604,0.6668078469567257,0.9122797719520473
87,44,,test,0.9277054333183655,0.20657626,0.6068052485069098,0.6068052485069098,0.6676704679408427,0.6117048228774103,0.8861028863847945
88,45,,train,0.940247055443838,0.18546222,0.6429241459786034,0.6429241459786034,0.763423964566195,0.6689960538525602,0.9096489432885007
89,45,,test,0.925160904056279,0.21706627,0.6002726567855577,0.6002726567855577,0.6565915606687265,0.6105572305596428,0.8814489882768648
90,46,,train,0.9419445822778199,0.18131956,0.6499193979044027,0.6499193979044027,0.7727747029614825,0.6744265943575319,0.9122759592521159
91,46,,test,0.9318964226912139,0.20683306,0.6155304303385961,0.6155304303385961,0.6697003543037331,0.6318947995066139,0.89184958737093
92,47,,train,0.9419968138727116,0.18007196,0.6483138951089673,0.6483138951089673,0.7716759729090216,0.6729400018012067,0.9122875238036823
93,47,,test,0.9311480317317766,0.19945508,0.6201982422917843,0.6201982422917843,0.6624852701466762,0.6316165059508854,0.891150632795902
94,48,,train,0.9409782977723224,0.18428998,0.6497175854316176,0.6497175854316176,0.7635788534988941,0.6769720861499912,0.9107725864902597
95,48,,test,0.926208651399491,0.21394616,0.6010082521449307,0.6010082521449307,0.664361987021592,0.610372048112182,0.8828718658094223
96,49,,train,0.9433548353398971,0.17761572,0.6537819469427423,0.6537819469427423,0.7613911235969847,0.6808928368337885,0.9143771719601375
97,49,,test,0.9301002843885646,0.20256235,0.6086584427691727,0.6086584427691727,0.6855832053482548,0.6178205427212046,0.8894367383000255
98,50,,train,0.9422840876446162,0.17915517,0.6458738540000502,0.6458738540000502,0.7754080870674828,0.6703673398179979,0.9127277080732666
99,50,,test,0.9294267325250711,0.20419693,0.6511073098038243,0.6511073098038243,0.6463120613429746,0.644266109683302,0.8890769478855856
100,51,,train,0.942754171998642,0.17646782,0.6544873727206293,0.6544873727206293,0.7829554684983079,0.6817858348690516,0.9134879864248556
101,51,,test,0.9303248016763958,0.20542018,0.6172398293567457,0.6172398293567457,0.7074633148557118,0.6240784861309197,0.8902808477232452
102,52,,train,0.9419445822778199,0.18062927,0.6497293909266468,0.6497293909266468,0.7703521677031105,0.6729294795402928,0.9122729981487406
103,52,,test,0.9211195928753181,0.22941965,0.6079851117496827,0.6079851117496827,0.6464749587575721,0.6152119122179797,0.8746914721215434
104,53,,train,0.9435637617194641,0.17509778,0.6549051030526892,0.6549051030526892,0.756847784195093,0.6796179838420233,0.9146979229797009
105,53,,test,0.933767400089807,0.19747832,0.6177353414937724,0.6177353414937724,0.6951777937091194,0.6357805769245755,0.8949769056778957
106,54,,train,0.9420751612650492,0.17784789,0.6508045292009997,0.6508045292009997,0.759053985130891,0.675603001231365,0.9124382044364328
107,54,,test,0.9276305942224218,0.2180988,0.6215059209149801,0.6215059209149801,0.6519098983556918,0.6325366019531612,0.8851788520074801
108,55,,train,0.9447128568070826,0.17359395,0.6660693659463167,0.6660693659463167,0.7926273682995894,0.6970203807052697,0.9164511162992016
109,55,,test,0.9320461008831014,0.20091768,0.623105324723575,0.623105324723575,0.6426322917195616,0.6259608932020736,0.8930592846478487
110,56,,train,0.9427280562011962,0.17613716,0.6568163868429352,0.6568163868429352,0.7589252510649716,0.6817797982912545,0.9134570939971358
111,56,,test,0.9322706181709325,0.19667783,0.605926586802172,0.605926586802172,0.6663193814697971,0.6173147389771648,0.8928816445462888
112,57,,train,0.9455485623253506,0.17032681,0.6644895171476413,0.6644895171476413,0.7550986231785255,0.6896776109017712,0.9177267910597842
113,57,,test,0.9357880556802873,0.19096105,0.638795243081339,0.638795243081339,0.6742555130531774,0.6517690774211732,0.8983649468641374
114,58,,train,0.944425583035178,0.17173259,0.6568628546687139,0.6568628546687139,0.7506847145587967,0.6794634162620669,0.9160042263198996
115,58,,test,0.9332435264182009,0.19756028,0.6223799607990027,0.6223799607990027,0.6747766677368067,0.6360845581533265,0.8942767421124993
116,59,,train,0.9436943407066934,0.17392765,0.6536306144517464,0.6536306144517464,0.7613270394112154,0.67729579068045,0.9149405575310557
117,59,,test,0.9363119293518934,0.19370863,0.6293328104305651,0.6293328104305651,0.6789577112720394,0.6458000097980809,0.8989012238424238
118,60,,train,0.9442688882505027,0.17065373,0.664991503844015,0.664991503844015,0.8056126947568333,0.6938655444017598,0.9157814117920834
119,60,,test,0.9353390211046251,0.19214651,0.6273492847687554,0.6273492847687554,0.6952461819204384,0.6389291099932273,0.8976747559064014
120,61,,train,0.9442950040479486,0.1715405,0.6580236494651013,0.6580236494651013,0.7621848229092975,0.683406237076058,0.9158139957447091
121,61,,test,0.9345906301451878,0.19122991,0.6281338804763917,0.6281338804763917,0.7615844514388989,0.648012358583397,0.8962694232893237
122,62,,train,0.9451568253636625,0.16865803,0.673041251489801,0.673041251489801,0.796502016847687,0.7038673160983705,0.9171077150766108
123,62,,test,0.934291273761413,0.19236867,0.6280291562407246,0.6280291562407246,0.688803258564363,0.6453756341749195,0.8959281976847568
124,63,,train,0.9465931942231856,0.16742279,0.6743922770730383,0.6743922770730383,0.78750882797845,0.7045348164332275,0.9192875415573957
125,63,,test,0.9253854213441102,0.22232974,0.626940456548705,0.626940456548705,0.6484167568692244,0.6325943161626931,0.8814168194815425
126,64,,train,0.946096994071714,0.16536449,0.6728393678438763,0.6728393678438763,0.7860298375053612,0.7025863507559391,0.9185654313952165
127,64,,test,0.9298009280047898,0.20268346,0.648225510524611,0.648225510524611,0.6954047479023132,0.6513535507606696,0.889312097741993
128,65,,train,0.944634509414745,0.1693073,0.6683965628645576,0.6683965628645576,0.8133312540189075,0.6975759856951043,0.9163716958988727
129,65,,test,0.9339170782816943,0.1986714,0.6219552570022094,0.6219552570022094,0.6659956821393077,0.6346545711108924,0.8951579169610505
130,66,,train,0.944634509414745,0.17035143,0.6682755989276091,0.6682755989276091,0.7976296513522051,0.7009412660577953,0.9162907895782922
131,66,,test,0.934815147433019,0.19334714,0.6229798906478139,0.6229798906478139,0.6838934055379702,0.6384978822467038,0.8967335169213154
132,67,,train,0.9456007939202423,0.1667909,0.6740397385217908,0.6740397385217908,0.788878139057164,0.7024351781165149,0.9178243921384792
133,67,,test,0.9321957790749887,0.19703203,0.6190435735170107,0.6190435735170107,0.6852668832775982,0.6314948724858251,0.8930245046910886
134,68,,train,0.9457574887049176,0.16635595,0.675431312332563,0.675431312332563,0.8004631553274622,0.7071747357675061,0.9180201970874056
135,68,,test,0.9319712617871576,0.20252082,0.6207567054958313,0.6207567054958313,0.7363920058691854,0.6363319272668738,0.8924416049966649
136,69,,train,0.9446606252121909,0.16884016,0.6723980269769342,0.6723980269769342,0.8008508469813581,0.7035477603799731,0.9163829652679903
137,69,,test,0.9323454572668762,0.20157163,0.6223912181747006,0.6223912181747006,0.7026132438789089,0.6438873248363002,0.8922823565065292
138,70,,train,0.9462275730589433,0.16543792,0.6786891467714006,0.6786891467714006,0.8054734048392214,0.7091912579955295,0.9187494176174665
139,70,,test,0.9326448136506511,0.19549099,0.6302630489361483,0.6302630489361483,0.7053213333628411,0.6486085668341214,0.89307808497905
140,71,,train,0.9462014572614975,0.1664426,0.6663965045544457,0.6663965045544457,0.7699205077539825,0.6939959378448322,0.9187152579093335
141,71,,test,0.9352641820086813,0.19321166,0.6246716130161297,0.6246716130161297,0.6946789419070503,0.6366613378474816,0.8976188854767352


==> images/confmat/0/isprs_gaf_transformer/confmat_flat.csv <==
1 1 2.2355284469075487 0.7226890756299484 0.5830508474574295
2 1 1.6232492903979006 0.17647058823521997 0.005465191932335647
3 1 0.3010299956639812 0.008403361344534285 0.002207505518763553
4 1 0.0 0.004201680672267142 0.0005534034311012422
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0.47712125471966244 0.012605042016801427 0.030927835051514505
8 1 0.3010299956639812 0.008403361344534285 0.0027816411682889037
9 1 0.3010299956639812 0.008403361344534285 0.0022962112514348684
10 1 1.0 0.042016806722671426 0.0454545454545248
11 1 0.6020599913279624 0.01680672268906857 0.009090909090907024
12 1 0 0.0 0.0
1 2 2.0253058652647704 0.01366155432401065 0.3593220338981833
2 2 3.8818409683249273 0.9818275550972937 0.9912817176317372
3 2 0 0.0 0.0
4 2 0.7781512503836436 0.0007732955277741878 0.0033204205866074533
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.3010299956639812 0.00025776517592472923 0.02061855670100967
8 2 0 0.0 0.0
9 2 0.8450980400142568 0.0009021781157365524 0.00803673938002204
10 2 1.255272505103306 0.002319886583322563 0.08181818181814464
11 2 0.3010299956639812 0.00025776517592472923 0.004545454545453512
12 2 0 0.0 0.0
1 3 0.3010299956639812 0.0020242914979755034 0.006779661016946855
2 3 0 0.0 0.0
3 3 2.887617300335736 0.7813765182185444 0.8520971302427315
4 3 0 0.0 0.0
5 3 0.6020599913279624 0.004048582995951007 0.1212121212117539
6 3 1.255272505103306 0.018218623481779533 0.43902439024283163
7 3 1.591064607026499 0.03947368421052232 0.4020618556696886
8 3 0.9030899869919435 0.008097165991902014 0.011126564673155615
9 3 0.6020599913279624 0.004048582995951007 0.004592422502869737
10 3 0.3010299956639812 0.0020242914979755034 0.009090909090904958
11 3 2.143014800254095 0.1406882591092975 0.31590909090901914
12 3 0 0.0 0.0
1 4 0.47712125471966244 0.0016620498614957529 0.010169491525420281
2 4 0.8450980400142568 0.0038781163434900897 0.0009108653220559413
3 4 0 0.0 0.0
4 4 3.2533380053261065 0.992797783933463 0.991698948533426
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.3010299956639812 0.0011080332409971684 0.0022962112514348684
10 4 0.0 0.0005540166204985842 0.004545454545452479
11 4 0 0.0 0.0
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0.9542425094393249 0.6923076923023669 0.27272727272644626
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0.6020599913279624 0.3076923076899408 0.018181818181809917
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0.9542425094393249 0.35999999999856 0.009933774834435988
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0.8450980400142568 0.27999999999888003 0.17073170731665674
7 6 0.47712125471966244 0.11999999999952 0.030927835051514505
8 6 0.0 0.039999999999840004 0.0013908205841444519
9 6 0.0 0.039999999999840004 0.0011481056257174342
10 6 0 0.0 0.0
11 6 0.6020599913279624 0.15999999999936002 0.009090909090907024
12 6 0 0.0 0.0
1 7 0.3010299956639812 0.026315789473649584 0.006779661016946855
2 7 0 0.0 0.0
3 7 0.7781512503836436 0.07894736842094875 0.0066225165562906595
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.8450980400142568 0.09210526315777354 0.17073170731665674
7 7 1.4913616938342726 0.4078947368415686 0.3195876288656499
8 7 0.9030899869919435 0.10526315789459834 0.011126564673155615
9 7 0.0 0.013157894736824792 0.0011481056257174342
10 7 0 0.0 0.0
11 7 1.2787536009528289 0.24999999999967104 0.04318181818180837
12 7 0.3010299956639812 0.026315789473649584 0.008064516129029007
1 8 0.0 0.001338688085675858 0.0033898305084734274
2 8 0.47712125471966244 0.004016064257027574 0.00039037085230968915
3 8 1.2041199826559248 0.02141900937081373 0.017660044150108425
4 8 0.3010299956639812 0.002677376171351716 0.0011068068622024844
5 8 0.3010299956639812 0.002677376171351716 0.06060606060587695
6 8 0 0.0 0.0
7 8 0.0 0.001338688085675858 0.010309278350504835
8 8 2.8312296938670634 0.9076305220882318 0.9429763560499383
9 8 0.8450980400142568 0.009370816599731007 0.00803673938002204
10 8 0.0 0.001338688085675858 0.004545454545452479
11 8 1.5185139398778875 0.04417670682730332 0.07499999999998296
12 8 0.47712125471966244 0.004016064257027574 0.01209677419354351
1 9 0.6989700043360189 0.005701254275940057 0.016949152542367136
2 9 0.6989700043360189 0.005701254275940057 0.0006506180871828152
3 9 0.9542425094393249 0.010262257696692102 0.009933774834435988
4 9 0.3010299956639812 0.0022805017103760226 0.0011068068622024844
5 9 1.0791812460476249 0.013683010262256136 0.3636363636352617
6 9 0.0 0.0011402508551880113 0.024390243902379535
7 9 0 0.0 0.0
8 9 0.9030899869919435 0.00912200684150409 0.011126564673155615
9 9 2.9041743682841634 0.9144811858607851 0.9207807118253822
10 9 1.4913616938342726 0.03534777651082835 0.14090909090902687
11 9 0.0 0.0011402508551880113 0.002272727272726756
12 9 0.0 0.0011402508551880113 0.0040322580645145035
1 10 0 0.0 0.0
2 10 0.9030899869919435 0.03652968036528013 0.0010409889394925043
3 10 0.6020599913279624 0.018264840182640064 0.004415011037527106
4 10 0.3010299956639812 0.009132420091320032 0.0011068068622024844
5 10 0.7781512503836436 0.027397260273960094 0.18181818181763085
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.6334684555795866 0.19634703196338069 0.04936854190584967
10 10 2.1818435879447726 0.6940639269403224 0.690909090908777
11 10 0.0 0.004566210045660016 0.002272727272726756
12 10 0.47712125471966244 0.013698630136980047 0.01209677419354351
1 11 0.3010299956639812 0.005434782608694176 0.006779661016946855
2 11 0.3010299956639812 0.005434782608694176 0.00026024723487312607
3 11 1.9395192526186185 0.23641304347819664 0.09602649006621457
4 11 0.3010299956639812 0.005434782608694176 0.0011068068622024844
5 11 0 0.0 0.0
6 11 0.7781512503836436 0.016304347826082526 0.1463414634142772
7 11 1.2304489213782739 0.046195652173900495 0.1752577319585822
8 11 1.1139433523068367 0.03532608695651214 0.018080667593877872
9 11 0.0 0.002717391304347088 0.0011481056257174342
10 11 0.0 0.002717391304347088 0.004545454545452479
11 11 2.374748346010104 0.6440217391302598 0.5386363636362412
12 11 0 0.0 0.0
1 12 0.3010299956639812 0.008097165991899555 0.006779661016946855
2 12 0 0.0 0.0
3 12 0.0 0.004048582995949778 0.0011037527593817766
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0.3010299956639812 0.008097165991899555 0.04878048780475907
7 12 0.0 0.004048582995949778 0.010309278350504835
8 12 0.0 0.004048582995949778 0.0013908205841444519
9 12 0.0 0.004048582995949778 0.0011481056257174342
10 12 0 0.0 0.0
11 12 0 0.0 0.0
12 12 2.3783979009481375 0.967611336031997 0.9637096774189663


==> images/confmat/0/isprs_gaf_transformer/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7502285132276514,0.82391757,0.2936971172788277,0.2936971172788277,0.412189903460582,0.3043307081382579,0.6049163823442528
1,1,,test,0.8769645262685227,0.3829556,0.455593690259316,0.455593690259316,0.5000019785104558,0.44176158600334986,0.8026029374258643
2,2,,train,0.9073672664594813,0.2986918,0.5125966271152679,0.5125966271152679,0.5464034579778456,0.5158678749229194,0.8591628022926525
3,2,,test,0.8991917377638078,0.32139105,0.5406830530959513,0.5406830530959513,0.570597978295691,0.5456406910452377,0.8400022678758163
4,3,,train,0.9220965762189548,0.24938363,0.5578662956088463,0.5578662956088463,0.5846733912542464,0.56487696078943,0.8818343334282672
5,3,,test,0.903981439904206,0.28678924,0.5611012190272682,0.5611012190272682,0.56236506951621,0.560603930730168,0.8477877547222481
6,4,,train,0.9266146091770913,0.23510249,0.5755754723978469,0.5755754723978469,0.5983593591848246,0.5827297849437229,0.8888137844692794
7,4,,test,0.9166292471186948,0.26855782,0.566336549560371,0.566336549560371,0.6002639716873496,0.5756028054096611,0.867347414822332
8,5,,train,0.9315766106918075,0.21600248,0.5892984653614743,0.5892984653614743,0.609786638278537,0.5964131474479121,0.8963820776741904
9,5,,test,0.9153569824876515,0.25277036,0.5606096651413319,0.5606096651413319,0.6041880083155472,0.5666301179798742,0.8650240550480697
10,6,,train,0.935023895954663,0.2017129,0.6042493096269906,0.6042493096269906,0.6786102118498892,0.613565117517615,0.9016502665375318
11,6,,test,0.9222421793144738,0.23593616,0.6049013630816799,0.6049013630816799,0.6569537108373448,0.6197475904632587,0.8765937936530299
12,7,,train,0.9377660546864799,0.19478951,0.6135476033880972,0.6135476033880972,0.6885919245327653,0.6232791738452832,0.9058940810287306
13,7,,test,0.9172279598862446,0.24676141,0.5901564493698956,0.5901564493698956,0.6800325966495411,0.6067998049031859,0.8687434719772857
14,8,,train,0.9405343292157426,0.18450938,0.6262058298228416,0.6262058298228416,0.7620899841826366,0.6405760971361889,0.9100746676640167
15,8,,test,0.9185002245172879,0.23779921,0.5994312156378124,0.5994312156378124,0.6542312145602661,0.605271165635403,0.8719255022641544
16,9,,train,0.9434331827322348,0.1786702,0.634773986040584,0.634773986040584,0.7808601282082339,0.6491131857261959,0.9144750704180034
17,9,,test,0.9242628349049543,0.23210464,0.6012426809997377,0.6012426809997377,0.6680381585757318,0.6220144962528014,0.8793473315301267
18,10,,train,0.9431981405552219,0.17321491,0.6398887135435721,0.6398887135435721,0.7060181188730464,0.6564894946702701,0.9141566853422162
19,10,,test,0.9282293069899715,0.21556196,0.5987787964230462,0.5987787964230462,0.6837711452140681,0.6200795924642409,0.8857398888962076
20,11,,train,0.9448173199968661,0.17255244,0.6433641430459875,0.6433641430459875,0.7904757013074787,0.6593280003463572,0.9166341128051109
21,11,,test,0.9268073641670409,0.22216609,0.6094447972182994,0.6094447972182994,0.6684553612088838,0.6205209788028525,0.8832522144831019
22,12,,train,0.9469065837925361,0.16517703,0.6526512333404936,0.6526512333404936,0.8002326865796316,0.6718198454565337,0.919774429890206
23,12,,test,0.9295015716210148,0.21053383,0.6446468438207889,0.6446468438207889,0.6692565856240895,0.6477281731170215,0.8884706512565825
24,13,,train,0.9487085738163015,0.15870376,0.6578757475232148,0.6578757475232148,0.7268589153396068,0.674982346188349,0.9225053008141064
25,13,,test,0.9293518934291274,0.20997177,0.6582952695654358,0.6582952695654358,0.6969841265678606,0.6627263079390971,0.8892033776816025
26,14,,train,0.9501188268783788,0.15747738,0.6749707881080553,0.6749707881080553,0.7932954409646283,0.6988382099597906,0.9246625542508329
27,14,,test,0.9320461008831014,0.2076057,0.6248551473756608,0.6248551473756608,0.7165227845210005,0.639956291156261,0.8923222548265276
28,15,,train,0.9512156903711054,0.15107831,0.6783116277128008,0.6783116277128008,0.8007341302435225,0.701740103770884,0.9263329565599941
29,15,,test,0.9274809160305344,0.2155071,0.6374167514046519,0.6374167514046519,0.6713874890856456,0.6469572835429372,0.8847479622680007
30,16,,train,0.9510328797889843,0.15076083,0.6891757753151945,0.6891757753151945,0.795113686161157,0.7152205510783132,0.9260727522281853
31,16,,test,0.9272563987427032,0.22549848,0.6364510088242505,0.6364510088242505,0.7226919828475783,0.63762669619388,0.8857806320372219
32,17,,train,0.9541667754824894,0.14196718,0.6998672843644159,0.6998672843644159,0.8087985736128348,0.7266919942072194,0.9307998572144177
33,17,,test,0.9284538242778028,0.2154117,0.6216739636805068,0.6216739636805068,0.6960035108837528,0.6441349774344124,0.8860651853309586
34,18,,train,0.9539317333054765,0.14152166,0.6938369830093324,0.6938369830093324,0.7995119990685094,0.7193742154804047,0.9304368119445076
35,18,,test,0.9307738362520581,0.20575349,0.63873780938265,0.63873780938265,0.6882967688512095,0.6470846692682122,0.890869905698358
36,19,,train,0.9543495860646105,0.13813458,0.697005188035441,0.697005188035441,0.8216357453865791,0.7229347141552326,0.9310840020085192
37,19,,test,0.9244873521927855,0.23021258,0.6325151267020562,0.6325151267020562,0.6927786593861796,0.6362469181089525,0.8814744590522926
38,20,,train,0.9552636389752162,0.13622305,0.7141639360057548,0.7141639360057548,0.8313004670663945,0.7439276032231404,0.932478068350032
39,20,,test,0.9333932046100883,0.19623825,0.643775479563539,0.643775479563539,0.6958556582637145,0.6552532083535556,0.8946493458945817
40,21,,train,0.9569350500117522,0.13399816,0.7216342802972447,0.7216342802972447,0.8137766368416842,0.7501341690865116,0.93499990301744
41,21,,test,0.9324951354587636,0.19989716,0.6478639906672887,0.6478639906672887,0.707317276902177,0.667655592004122,0.8931331218166934
42,22,,train,0.9571439763913191,0.1309677,0.7224841837999719,0.7224841837999719,0.8208849389157331,0.7516693101058977,0.935304549988276
43,22,,test,0.9312977099236641,0.20558892,0.6496085022355124,0.6496085022355124,0.701597971529674,0.6643208525830954,0.8911471028517483
44,23,,train,0.9593638191742185,0.12639406,0.7384249536802633,0.7384249536802633,0.8451657581069966,0.7712388809503085,0.9386870965748723
45,23,,test,0.932944170034426,0.20225845,0.6586926911598578,0.6586926911598578,0.7043922467290153,0.6660350515277152,0.893994519858434
46,24,,train,0.9581624924917083,0.12715046,0.7300489919527625,0.7300489919527625,0.846972409443126,0.7616081768545383,0.9368658301607132
47,24,,test,0.9339170782816943,0.19927634,0.6535857968854278,0.6535857968854278,0.7771489601455305,0.6700540395785892,0.8953818148968493
48,25,,train,0.9607740722362957,0.12267154,0.7515989387697756,0.7515989387697756,0.8486147868039303,0.7842876643586737,0.9408104328175021
49,25,,test,0.9327944918425385,0.20225327,0.6639147821309106,0.6639147821309106,0.7444512674912143,0.6783477011803082,0.893348280419237
50,26,,train,0.9595727455537855,0.121079534,0.7459173453944176,0.7459173453944176,0.8442619291161385,0.7775165629207047,0.9389519473070459
51,26,,test,0.9339919173776381,0.20312907,0.6474379673230883,0.6474379673230883,0.7085714423534105,0.6690407659050424,0.8953584683427395
52,27,,train,0.9605912616541746,0.1186861,0.751081026441307,0.751081026441307,0.8358665221380339,0.7816451068611038,0.9405261060670955
53,27,,test,0.9319712617871576,0.20185356,0.6619413408025884,0.6619413408025884,0.7473981352079418,0.6796522232547174,0.8918751459269065
54,28,,train,0.9628894518294117,0.11481749,0.7657522115537471,0.7657522115537471,0.8655862063740442,0.7987566157057989,0.9439936759921581
55,28,,test,0.9345906301451878,0.19983047,0.6596638250194639,0.6596638250194639,0.7356968475046916,0.6718476958306261,0.8963924468362442
56,29,,train,0.9626544096523988,0.11556084,0.7697916965982485,0.7697916965982485,0.8670847101615545,0.8005904114502203,0.9436727745810654
57,29,,test,0.9325699745547074,0.21127823,0.6247175889576523,0.6247175889576523,0.6960211734790015,0.6458329214226365,0.8926992917392935
58,30,,train,0.964064662714476,0.11244743,0.7752249817509264,0.7752249817509264,0.8744382058403243,0.808426197309371,0.9457721085523771
59,30,,test,0.9287531806615776,0.21478312,0.681276985185555,0.681276985185555,0.7166457713218511,0.6761201956930462,0.8879357779466862
60,31,,train,0.963646809955342,0.11086455,0.7779634508228158,0.7779634508228158,0.8731134966311386,0.8120983055491336,0.9451500877512512
61,31,,test,0.9336925609938632,0.20031355,0.6791606441222472,0.6791606441222472,0.7496201118260912,0.6879360380680688,0.8952313661328499
62,32,,train,0.966153926510146,0.10755415,0.7862117308530192,0.7862117308530192,0.8709960564257885,0.8165481278208203,0.9489466817817269
63,32,,test,0.936162251160006,0.19416751,0.6865156210513622,0.6865156210513622,0.7488918393401764,0.7073796314607278,0.8992300689681366
64,33,,train,0.9663367370922671,0.104984015,0.7900302126705742,0.7900302126705742,0.8745406177920904,0.8194711768539755,0.9492235511916828
65,33,,test,0.9318964226912139,0.21639207,0.6444097650137015,0.6444097650137015,0.7364833372088039,0.663311393535993,0.8920711594230903
66,34,,train,0.965109294612311,0.10387179,0.791992241539124,0.791992241539124,0.8646447849310329,0.8191001672286808,0.9473850135406351
67,34,,test,0.9280796287980841,0.22497933,0.6409660689481901,0.6409660689481901,0.7069798730834371,0.6558526545914127,0.8857585663535398
68,35,,train,0.9669112846360763,0.102681115,0.793793231910403,0.793793231910403,0.8702734541763174,0.8224718444153704,0.9500838367851998
69,35,,test,0.9330938482263135,0.20183696,0.6773237027253914,0.6773237027253914,0.7243015661230738,0.6913667666025414,0.8944577169613277
70,36,,train,0.9675380637747774,0.10130991,0.7902900492852395,0.7902900492852395,0.8725376369309089,0.818602701708182,0.9510383568921581
71,36,,test,0.9351145038167938,0.20153224,0.6801617483741459,0.6801617483741459,0.7759830084179994,0.7064158290392236,0.8974115705373368
72,37,,train,0.9677469901543444,0.101056814,0.8077598556726304,0.8077598556726304,0.8896072584926341,0.8391602705172906,0.9513610967714421
73,37,,test,0.9321957790749887,0.20681855,0.6823600538876141,0.6823600538876141,0.741623054430371,0.6883795372535676,0.8934288936628558
74,38,,train,0.9676164111671149,0.09648078,0.797512023285711,0.797512023285711,0.874499015066903,0.8235601183560602,0.9511775658418231
75,38,,test,0.9352641820086813,0.20215796,0.6838040439520473,0.6838040439520473,0.7222613097274225,0.6968495522289508,0.8977081158430964
76,39,,train,0.9702541067091484,0.09361861,0.8172646025123723,0.8172646025123723,0.8948533149532102,0.8468117025217637,0.9551380939975288
77,39,,test,0.9298009280047898,0.20835634,0.7065006107715802,0.7065006107715802,0.7142205717441823,0.7009698462468313,0.8896630978301492
78,40,,train,0.9695228643806638,0.09424347,0.8158620129636348,0.8158620129636348,0.8783869177304502,0.8417250520689231,0.9540418895612102
79,40,,test,0.9353390211046251,0.20431413,0.6644668182122658,0.6644668182122658,0.7265683951134606,0.6856953715048553,0.8977544042433705
80,41,,train,0.9704630330887154,0.091794685,0.824539607659078,0.824539607659078,0.8895215070233875,0.8500266700384135,0.9554627009003798
81,41,,test,0.9323454572668762,0.2148696,0.7139277430500254,0.7139277430500254,0.7343664185256095,0.7123097446195322,0.8938378388924944
82,42,,train,0.969705674962785,0.09311066,0.8081190555580683,0.8081190555580683,0.8806628570685491,0.8350885728584151,0.954338151617906
83,42,,test,0.936162251160006,0.2065218,0.6735463638537232,0.6735463638537232,0.7314818549489076,0.6911679058491352,0.8986657204118376
84,43,,train,0.9709070016452952,0.09021038,0.820816465767746,0.820816465767746,0.8948763508743811,0.8491576315830253,0.9561206056977183
85,43,,test,0.9362370902559497,0.21056828,0.6650698874290484,0.6650698874290484,0.782987464112844,0.7010292828932329,0.898565928541503
86,44,,train,0.970959233240187,0.08868951,0.8412885921880141,0.8412885921880141,0.8960096503239048,0.8648686838068059,0.9562181117273043
87,44,,test,0.9309235144439455,0.21865414,0.675705789173754,0.675705789173754,0.7421476928740957,0.6849402027679409,0.8905286075703349
88,45,,train,0.9721605599226972,0.08615427,0.8311107752089807,0.8311107752089807,0.9008516178322816,0.8577478934732244,0.9580380806823938
89,45,,test,0.9352641820086813,0.2131849,0.706742380120152,0.706742380120152,0.76632797046241,0.7254203347081697,0.8974243051715247
90,46,,train,0.9726045284792771,0.08521726,0.839833681451001,0.839833681451001,0.8982998730114783,0.8635551999541863,0.9587116307673379
91,46,,test,0.9358628947762311,0.21412256,0.6723149513362698,0.6723149513362698,0.752108027349495,0.6984052007461935,0.8984199934747423
92,47,,train,0.9720560967329137,0.08542959,0.8457899048344922,0.8457899048344922,0.9067912677503802,0.8707637104598075,0.9578760687339677
93,47,,test,0.9336925609938632,0.21528967,0.6917182914216999,0.6917182914216999,0.7466875946660738,0.7038636434212123,0.8953012926280591
94,48,,train,0.9728134548588441,0.08361683,0.8448144965600299,0.8448144965600299,0.9041540082368563,0.8690029116340736,0.9590331000216328
95,48,,test,0.9327196527465949,0.21992132,0.6591531067415309,0.6591531067415309,0.7658068099953672,0.694650360176496,0.8932009388586112
96,49,,train,0.9734924655924369,0.08225699,0.853375991955422,0.853375991955422,0.9077317054623174,0.8767381214596709,0.960044124976724
97,49,,test,0.934291273761413,0.21937893,0.6625972341197973,0.6625972341197973,0.7459329218644185,0.68915637476625,0.8956831145182271


==> images/confmat/0/isprs_gaf_transformer/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7502285132276514,0.82391757,0.2936971172788277,0.2936971172788277,0.412189903460582,0.3043307081382579,0.6049163823442528
1,1,,test,0.8769645262685227,0.3829556,0.455593690259316,0.455593690259316,0.5000019785104558,0.44176158600334986,0.8026029374258643
2,2,,train,0.9073672664594813,0.2986918,0.5125966271152679,0.5125966271152679,0.5464034579778456,0.5158678749229194,0.8591628022926525
3,2,,test,0.8991917377638078,0.32139105,0.5406830530959513,0.5406830530959513,0.570597978295691,0.5456406910452377,0.8400022678758163
4,3,,train,0.9220965762189548,0.24938363,0.5578662956088463,0.5578662956088463,0.5846733912542464,0.56487696078943,0.8818343334282672
5,3,,test,0.903981439904206,0.28678924,0.5611012190272682,0.5611012190272682,0.56236506951621,0.560603930730168,0.8477877547222481
6,4,,train,0.9266146091770913,0.23510249,0.5755754723978469,0.5755754723978469,0.5983593591848246,0.5827297849437229,0.8888137844692794
7,4,,test,0.9166292471186948,0.26855782,0.566336549560371,0.566336549560371,0.6002639716873496,0.5756028054096611,0.867347414822332
8,5,,train,0.9315766106918075,0.21600248,0.5892984653614743,0.5892984653614743,0.609786638278537,0.5964131474479121,0.8963820776741904
9,5,,test,0.9153569824876515,0.25277036,0.5606096651413319,0.5606096651413319,0.6041880083155472,0.5666301179798742,0.8650240550480697
10,6,,train,0.935023895954663,0.2017129,0.6042493096269906,0.6042493096269906,0.6786102118498892,0.613565117517615,0.9016502665375318
11,6,,test,0.9222421793144738,0.23593616,0.6049013630816799,0.6049013630816799,0.6569537108373448,0.6197475904632587,0.8765937936530299
12,7,,train,0.9377660546864799,0.19478951,0.6135476033880972,0.6135476033880972,0.6885919245327653,0.6232791738452832,0.9058940810287306
13,7,,test,0.9172279598862446,0.24676141,0.5901564493698956,0.5901564493698956,0.6800325966495411,0.6067998049031859,0.8687434719772857
14,8,,train,0.9405343292157426,0.18450938,0.6262058298228416,0.6262058298228416,0.7620899841826366,0.6405760971361889,0.9100746676640167
15,8,,test,0.9185002245172879,0.23779921,0.5994312156378124,0.5994312156378124,0.6542312145602661,0.605271165635403,0.8719255022641544
16,9,,train,0.9434331827322348,0.1786702,0.634773986040584,0.634773986040584,0.7808601282082339,0.6491131857261959,0.9144750704180034
17,9,,test,0.9242628349049543,0.23210464,0.6012426809997377,0.6012426809997377,0.6680381585757318,0.6220144962528014,0.8793473315301267
18,10,,train,0.9431981405552219,0.17321491,0.6398887135435721,0.6398887135435721,0.7060181188730464,0.6564894946702701,0.9141566853422162
19,10,,test,0.9282293069899715,0.21556196,0.5987787964230462,0.5987787964230462,0.6837711452140681,0.6200795924642409,0.8857398888962076
20,11,,train,0.9448173199968661,0.17255244,0.6433641430459875,0.6433641430459875,0.7904757013074787,0.6593280003463572,0.9166341128051109
21,11,,test,0.9268073641670409,0.22216609,0.6094447972182994,0.6094447972182994,0.6684553612088838,0.6205209788028525,0.8832522144831019
22,12,,train,0.9469065837925361,0.16517703,0.6526512333404936,0.6526512333404936,0.8002326865796316,0.6718198454565337,0.919774429890206
23,12,,test,0.9295015716210148,0.21053383,0.6446468438207889,0.6446468438207889,0.6692565856240895,0.6477281731170215,0.8884706512565825
24,13,,train,0.9487085738163015,0.15870376,0.6578757475232148,0.6578757475232148,0.7268589153396068,0.674982346188349,0.9225053008141064
25,13,,test,0.9293518934291274,0.20997177,0.6582952695654358,0.6582952695654358,0.6969841265678606,0.6627263079390971,0.8892033776816025
26,14,,train,0.9501188268783788,0.15747738,0.6749707881080553,0.6749707881080553,0.7932954409646283,0.6988382099597906,0.9246625542508329
27,14,,test,0.9320461008831014,0.2076057,0.6248551473756608,0.6248551473756608,0.7165227845210005,0.639956291156261,0.8923222548265276
28,15,,train,0.9512156903711054,0.15107831,0.6783116277128008,0.6783116277128008,0.8007341302435225,0.701740103770884,0.9263329565599941
29,15,,test,0.9274809160305344,0.2155071,0.6374167514046519,0.6374167514046519,0.6713874890856456,0.6469572835429372,0.8847479622680007
30,16,,train,0.9510328797889843,0.15076083,0.6891757753151945,0.6891757753151945,0.795113686161157,0.7152205510783132,0.9260727522281853
31,16,,test,0.9272563987427032,0.22549848,0.6364510088242505,0.6364510088242505,0.7226919828475783,0.63762669619388,0.8857806320372219
32,17,,train,0.9541667754824894,0.14196718,0.6998672843644159,0.6998672843644159,0.8087985736128348,0.7266919942072194,0.9307998572144177
33,17,,test,0.9284538242778028,0.2154117,0.6216739636805068,0.6216739636805068,0.6960035108837528,0.6441349774344124,0.8860651853309586
34,18,,train,0.9539317333054765,0.14152166,0.6938369830093324,0.6938369830093324,0.7995119990685094,0.7193742154804047,0.9304368119445076
35,18,,test,0.9307738362520581,0.20575349,0.63873780938265,0.63873780938265,0.6882967688512095,0.6470846692682122,0.890869905698358
36,19,,train,0.9543495860646105,0.13813458,0.697005188035441,0.697005188035441,0.8216357453865791,0.7229347141552326,0.9310840020085192
37,19,,test,0.9244873521927855,0.23021258,0.6325151267020562,0.6325151267020562,0.6927786593861796,0.6362469181089525,0.8814744590522926
38,20,,train,0.9552636389752162,0.13622305,0.7141639360057548,0.7141639360057548,0.8313004670663945,0.7439276032231404,0.932478068350032
39,20,,test,0.9333932046100883,0.19623825,0.643775479563539,0.643775479563539,0.6958556582637145,0.6552532083535556,0.8946493458945817
40,21,,train,0.9569350500117522,0.13399816,0.7216342802972447,0.7216342802972447,0.8137766368416842,0.7501341690865116,0.93499990301744
41,21,,test,0.9324951354587636,0.19989716,0.6478639906672887,0.6478639906672887,0.707317276902177,0.667655592004122,0.8931331218166934
42,22,,train,0.9571439763913191,0.1309677,0.7224841837999719,0.7224841837999719,0.8208849389157331,0.7516693101058977,0.935304549988276
43,22,,test,0.9312977099236641,0.20558892,0.6496085022355124,0.6496085022355124,0.701597971529674,0.6643208525830954,0.8911471028517483
44,23,,train,0.9593638191742185,0.12639406,0.7384249536802633,0.7384249536802633,0.8451657581069966,0.7712388809503085,0.9386870965748723
45,23,,test,0.932944170034426,0.20225845,0.6586926911598578,0.6586926911598578,0.7043922467290153,0.6660350515277152,0.893994519858434
46,24,,train,0.9581624924917083,0.12715046,0.7300489919527625,0.7300489919527625,0.846972409443126,0.7616081768545383,0.9368658301607132
47,24,,test,0.9339170782816943,0.19927634,0.6535857968854278,0.6535857968854278,0.7771489601455305,0.6700540395785892,0.8953818148968493
48,25,,train,0.9607740722362957,0.12267154,0.7515989387697756,0.7515989387697756,0.8486147868039303,0.7842876643586737,0.9408104328175021
49,25,,test,0.9327944918425385,0.20225327,0.6639147821309106,0.6639147821309106,0.7444512674912143,0.6783477011803082,0.893348280419237
50,26,,train,0.9595727455537855,0.121079534,0.7459173453944176,0.7459173453944176,0.8442619291161385,0.7775165629207047,0.9389519473070459
51,26,,test,0.9339919173776381,0.20312907,0.6474379673230883,0.6474379673230883,0.7085714423534105,0.6690407659050424,0.8953584683427395
52,27,,train,0.9605912616541746,0.1186861,0.751081026441307,0.751081026441307,0.8358665221380339,0.7816451068611038,0.9405261060670955
53,27,,test,0.9319712617871576,0.20185356,0.6619413408025884,0.6619413408025884,0.7473981352079418,0.6796522232547174,0.8918751459269065
54,28,,train,0.9628894518294117,0.11481749,0.7657522115537471,0.7657522115537471,0.8655862063740442,0.7987566157057989,0.9439936759921581
55,28,,test,0.9345906301451878,0.19983047,0.6596638250194639,0.6596638250194639,0.7356968475046916,0.6718476958306261,0.8963924468362442
56,29,,train,0.9626544096523988,0.11556084,0.7697916965982485,0.7697916965982485,0.8670847101615545,0.8005904114502203,0.9436727745810654
57,29,,test,0.9325699745547074,0.21127823,0.6247175889576523,0.6247175889576523,0.6960211734790015,0.6458329214226365,0.8926992917392935
58,30,,train,0.964064662714476,0.11244743,0.7752249817509264,0.7752249817509264,0.8744382058403243,0.808426197309371,0.9457721085523771
59,30,,test,0.9287531806615776,0.21478312,0.681276985185555,0.681276985185555,0.7166457713218511,0.6761201956930462,0.8879357779466862
60,31,,train,0.963646809955342,0.11086455,0.7779634508228158,0.7779634508228158,0.8731134966311386,0.8120983055491336,0.9451500877512512
61,31,,test,0.9336925609938632,0.20031355,0.6791606441222472,0.6791606441222472,0.7496201118260912,0.6879360380680688,0.8952313661328499
62,32,,train,0.966153926510146,0.10755415,0.7862117308530192,0.7862117308530192,0.8709960564257885,0.8165481278208203,0.9489466817817269
63,32,,test,0.936162251160006,0.19416751,0.6865156210513622,0.6865156210513622,0.7488918393401764,0.7073796314607278,0.8992300689681366
64,33,,train,0.9663367370922671,0.104984015,0.7900302126705742,0.7900302126705742,0.8745406177920904,0.8194711768539755,0.9492235511916828
65,33,,test,0.9318964226912139,0.21639207,0.6444097650137015,0.6444097650137015,0.7364833372088039,0.663311393535993,0.8920711594230903
66,34,,train,0.965109294612311,0.10387179,0.791992241539124,0.791992241539124,0.8646447849310329,0.8191001672286808,0.9473850135406351
67,34,,test,0.9280796287980841,0.22497933,0.6409660689481901,0.6409660689481901,0.7069798730834371,0.6558526545914127,0.8857585663535398
68,35,,train,0.9669112846360763,0.102681115,0.793793231910403,0.793793231910403,0.8702734541763174,0.8224718444153704,0.9500838367851998
69,35,,test,0.9330938482263135,0.20183696,0.6773237027253914,0.6773237027253914,0.7243015661230738,0.6913667666025414,0.8944577169613277
70,36,,train,0.9675380637747774,0.10130991,0.7902900492852395,0.7902900492852395,0.8725376369309089,0.818602701708182,0.9510383568921581
71,36,,test,0.9351145038167938,0.20153224,0.6801617483741459,0.6801617483741459,0.7759830084179994,0.7064158290392236,0.8974115705373368
72,37,,train,0.9677469901543444,0.101056814,0.8077598556726304,0.8077598556726304,0.8896072584926341,0.8391602705172906,0.9513610967714421
73,37,,test,0.9321957790749887,0.20681855,0.6823600538876141,0.6823600538876141,0.741623054430371,0.6883795372535676,0.8934288936628558
74,38,,train,0.9676164111671149,0.09648078,0.797512023285711,0.797512023285711,0.874499015066903,0.8235601183560602,0.9511775658418231
75,38,,test,0.9352641820086813,0.20215796,0.6838040439520473,0.6838040439520473,0.7222613097274225,0.6968495522289508,0.8977081158430964
76,39,,train,0.9702541067091484,0.09361861,0.8172646025123723,0.8172646025123723,0.8948533149532102,0.8468117025217637,0.9551380939975288
77,39,,test,0.9298009280047898,0.20835634,0.7065006107715802,0.7065006107715802,0.7142205717441823,0.7009698462468313,0.8896630978301492
78,40,,train,0.9695228643806638,0.09424347,0.8158620129636348,0.8158620129636348,0.8783869177304502,0.8417250520689231,0.9540418895612102
79,40,,test,0.9353390211046251,0.20431413,0.6644668182122658,0.6644668182122658,0.7265683951134606,0.6856953715048553,0.8977544042433705
80,41,,train,0.9704630330887154,0.091794685,0.824539607659078,0.824539607659078,0.8895215070233875,0.8500266700384135,0.9554627009003798
81,41,,test,0.9323454572668762,0.2148696,0.7139277430500254,0.7139277430500254,0.7343664185256095,0.7123097446195322,0.8938378388924944
82,42,,train,0.969705674962785,0.09311066,0.8081190555580683,0.8081190555580683,0.8806628570685491,0.8350885728584151,0.954338151617906
83,42,,test,0.936162251160006,0.2065218,0.6735463638537232,0.6735463638537232,0.7314818549489076,0.6911679058491352,0.8986657204118376
84,43,,train,0.9709070016452952,0.09021038,0.820816465767746,0.820816465767746,0.8948763508743811,0.8491576315830253,0.9561206056977183
85,43,,test,0.9362370902559497,0.21056828,0.6650698874290484,0.6650698874290484,0.782987464112844,0.7010292828932329,0.898565928541503
86,44,,train,0.970959233240187,0.08868951,0.8412885921880141,0.8412885921880141,0.8960096503239048,0.8648686838068059,0.9562181117273043
87,44,,test,0.9309235144439455,0.21865414,0.675705789173754,0.675705789173754,0.7421476928740957,0.6849402027679409,0.8905286075703349
88,45,,train,0.9721605599226972,0.08615427,0.8311107752089807,0.8311107752089807,0.9008516178322816,0.8577478934732244,0.9580380806823938
89,45,,test,0.9352641820086813,0.2131849,0.706742380120152,0.706742380120152,0.76632797046241,0.7254203347081697,0.8974243051715247
90,46,,train,0.9726045284792771,0.08521726,0.839833681451001,0.839833681451001,0.8982998730114783,0.8635551999541863,0.9587116307673379
91,46,,test,0.9358628947762311,0.21412256,0.6723149513362698,0.6723149513362698,0.752108027349495,0.6984052007461935,0.8984199934747423
92,47,,train,0.9720560967329137,0.08542959,0.8457899048344922,0.8457899048344922,0.9067912677503802,0.8707637104598075,0.9578760687339677
93,47,,test,0.9336925609938632,0.21528967,0.6917182914216999,0.6917182914216999,0.7466875946660738,0.7038636434212123,0.8953012926280591
94,48,,train,0.9728134548588441,0.08361683,0.8448144965600299,0.8448144965600299,0.9041540082368563,0.8690029116340736,0.9590331000216328
95,48,,test,0.9327196527465949,0.21992132,0.6591531067415309,0.6591531067415309,0.7658068099953672,0.694650360176496,0.8932009388586112
96,49,,train,0.9734924655924369,0.08225699,0.853375991955422,0.853375991955422,0.9077317054623174,0.8767381214596709,0.960044124976724
97,49,,test,0.934291273761413,0.21937893,0.6625972341197973,0.6625972341197973,0.7459329218644185,0.68915637476625,0.8956831145182271


==> images/confmat/0/isprs_tum_msresnet/confmat_flat.csv <==
1 1 2.05307844348342 0.6932515337419061 0.1944922547331851
2 1 1.568201724066995 0.2269938650305356 0.0034013605442176557
3 1 0.0 0.006134969325149611 0.0010050251256280398
4 1 0.0 0.006134969325149611 0.0005216484089723254
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0 0.0 0.0
8 1 0.0 0.006134969325149611 0.0012870012870011213
9 1 0.47712125471966244 0.018404907975448834 0.002949852507374341
10 1 0 0.0 0.0
11 1 0.3010299956639812 0.012269938650299222 0.004008016032063325
12 1 0.6989700043360189 0.030674846625748056 0.019455252918280368
1 2 2.6364878963533656 0.03620704072246813 0.7452667814112314
2 2 4.031206419827462 0.8984864955263743 0.9877734877734787
3 2 2.03342375548695 0.009030855422694129 0.10854271356782828
4 2 2.173186268412274 0.012459235722050235 0.07772561293687649
5 2 1.1760912590556813 0.0012542854753741846 0.2678571428566645
6 2 0.8450980400142568 0.0005853332218412862 0.13461538461512573
7 2 1.3617278360175928 0.001923237728907083 0.2211538461536335
8 2 2.060697840353612 0.009616188644535416 0.14800514800512896
9 2 2.161368002234975 0.012124759595283785 0.14257620452309316
10 2 2.041392685158225 0.009198093486077355 0.3999999999998546
11 2 2.0086001717619175 0.008529141232544456 0.20440881763522958
12 2 0.8450980400142568 0.0005853332218412862 0.027237354085592518
1 3 0.7781512503836436 0.0056022408963580204 0.010327022375213367
2 3 1.3424226808222062 0.02054154995331274 0.0020224305938591467
3 3 2.862131379313037 0.6797385620914398 0.7316582914572128
4 3 0.47712125471966244 0.0028011204481790102 0.0015649452269169762
5 3 1.1760912590556813 0.014005602240895051 0.2678571428566645
6 3 1.1760912590556813 0.014005602240895051 0.2884615384609837
7 3 1.591064607026499 0.03641456582632713 0.3749999999996394
8 3 1.7075701760979363 0.04761904761904317 0.06563706563705718
9 3 0.9542425094393249 0.00840336134453703 0.008849557522123023
10 3 0.9030899869919435 0.00746965452847736 0.029090909090898513
11 3 2.2430380486862944 0.16339869281044225 0.35070140280554096
12 3 0 0.0 0.0
1 4 1.0 0.0054644808743166415 0.017211703958688946
2 4 1.3979400086720377 0.013661202185791603 0.0022982165839308486
3 4 0.6989700043360189 0.0027322404371583208 0.005025125628140198
4 4 3.2440295890300215 0.9584699453551389 0.9149713093374587
5 4 0.3010299956639812 0.0010928961748633281 0.03571428571422194
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 1.146128035678238 0.007650273224043298 0.013765978367746925
10 4 1.255272505103306 0.009836065573769955 0.06545454545452166
11 4 0.3010299956639812 0.0010928961748633281 0.004008016032063325
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0.0 0.039999999999840004 9.192866335723393e-05
3 6 0.7781512503836436 0.23999999999904 0.006030150753768238
4 6 0.0 0.039999999999840004 0.0005216484089723254
5 6 0 0.0 0.0
6 6 0.6989700043360189 0.1999999999992 0.09615384615366124
7 6 0.3010299956639812 0.07999999999968001 0.01923076923075074
8 6 0.0 0.039999999999840004 0.0012870012870011213
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.9542425094393249 0.35999999999856 0.018036072144284963
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0 0.0 0.0
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 0 0.0 0.0
8 7 0 0.0 0.0
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0 0.0 0.0
12 7 0 0.0 0.0
1 8 0.3010299956639812 0.002958579881656367 0.0034423407917377894
2 8 1.1139433523068367 0.019230769230766383 0.0011950726236440413
3 8 1.5314789170422551 0.050295857988158235 0.03417085427135335
4 8 0.47712125471966244 0.004437869822484551 0.0015649452269169762
5 8 0.0 0.0014792899408281835 0.01785714285711097
6 8 0.8450980400142568 0.010355029585797284 0.13461538461512573
7 8 1.255272505103306 0.026627218934907302 0.17307692307675665
8 8 2.720159303405957 0.7766272189347964 0.6756756756755887
9 8 1.0 0.014792899408281834 0.009832841691247804
10 8 0 0.0 0.0
11 8 1.792391689498254 0.09171597633134737 0.12424849699396308
12 8 0.0 0.0014792899408281835 0.0038910505836560736
1 9 1.0791812460476249 0.01137440758293731 0.020654044750426735
2 9 1.3979400086720377 0.02369668246445273 0.0022982165839308486
3 9 1.6901960800285136 0.04644549763032735 0.049246231155773944
4 9 0.0 0.0009478672985781092 0.0005216484089723254
5 9 1.1139433523068367 0.012322274881515419 0.2321428571424426
6 9 0.7781512503836436 0.005687203791468655 0.11538461538439349
7 9 0.6020599913279624 0.003791469194312437 0.03846153846150148
8 9 1.5185139398778875 0.0312796208530776 0.042471042471037
9 9 2.8987251815894934 0.7507109004738625 0.778761061946826
10 9 1.8512583487190752 0.06729857819904575 0.2581818181817243
11 9 1.462397997898956 0.027488151658765166 0.05811623246491821
12 9 1.3010299956639813 0.018957345971562182 0.07782101167312147
1 10 0 0.0 0.0
2 10 0.3010299956639812 0.015624999999987794 0.00018385732671446787
3 10 0.47712125471966244 0.02343749999998169 0.003015075376884119
4 10 0.47712125471966244 0.02343749999998169 0.0015649452269169762
5 10 0.9542425094393249 0.07031249999994507 0.1607142857139987
6 10 0.0 0.007812499999993897 0.019230769230732248
7 10 0.0 0.007812499999993897 0.00961538461537537
8 10 0 0.0 0.0
9 10 1.5797835966168101 0.2968749999997681 0.037364798426741654
10 10 1.8325089127062364 0.531249999999585 0.24727272727263735
11 10 0.47712125471966244 0.02343749999998169 0.0060120240480949876
12 10 0 0.0 0.0
1 11 0.0 0.0038022813688198473 0.0017211703958688947
2 11 0.7781512503836436 0.022813688212919084 0.0005515719801434037
3 11 1.7781512503836436 0.22813688212919084 0.06030150753768238
4 11 0 0.0 0.0
5 11 0.0 0.0038022813688198473 0.01785714285711097
6 11 1.041392685158225 0.04182509505701832 0.21153846153805472
7 11 1.1760912590556813 0.05703422053229771 0.14423076923063055
8 11 1.6901960800285136 0.18631178707217252 0.06306306306305494
9 11 0.6989700043360189 0.019011406844099236 0.004916420845623902
10 11 0 0.0 0.0
11 11 2.0569048513364727 0.4334600760454626 0.22845691382760952
12 11 0.0 0.0038022813688198473 0.0038910505836560736
1 12 0.6020599913279624 0.01680672268906857 0.006884681583475579
2 12 0.3010299956639812 0.008403361344534285 0.00018385732671446787
3 12 0.0 0.004201680672267142 0.0010050251256280398
4 12 0.3010299956639812 0.008403361344534285 0.0010432968179446508
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0.3010299956639812 0.008403361344534285 0.01923076923075074
8 12 0.3010299956639812 0.008403361344534285 0.0025740025740022426
9 12 0.0 0.004201680672267142 0.0009832841691247804
10 12 0 0.0 0.0
11 12 0.0 0.004201680672267142 0.0020040080160316624
12 12 2.3483048630481607 0.9369747899155727 0.8677042801553044


==> images/confmat/0/isprs_tum_msresnet/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.8314371514371515,0.5608474,0.38982871323417045,0.38982871323417045,0.45228305814610453,0.3982358336637451,0.7177417459251842
1,1,,test,0.8309397977941176,0.55556273,0.38299692661488643,0.38299692661488643,0.5318744292365248,0.39207673053948694,0.6902451025264087
2,2,,train,0.882007722007722,0.37948823,0.4899536867750971,0.4899536867750971,0.5859000963926472,0.49969206990773957,0.8060296945923349
3,2,,test,0.8138786764705882,0.63713974,0.481995594069428,0.481995594069428,0.44468441179399926,0.4480040613527915,0.6959424414915326
4,3,,train,0.8931102531102532,0.34019917,0.5243547367636908,0.5243547367636908,0.6398215165277042,0.5420584717186315,0.8249636543328457
5,3,,test,0.8366268382352942,0.5758237,0.4071748336513792,0.4071748336513792,0.5235177799008373,0.44372134073053937,0.6921456815872764
6,4,,train,0.9016731016731017,0.31384584,0.5579757372776167,0.5579757372776167,0.6658540410529092,0.5803156079845748,0.839417738274355
7,4,,test,0.7891199448529411,0.7446336,0.40263594929248975,0.40263594929248975,0.46568422424757455,0.38303827314070577,0.650572597971518
8,5,,train,0.9053625053625054,0.29913437,0.5730735588025607,0.5730735588025607,0.6813754563459052,0.598592115643844,0.8456890407021951
9,5,,test,0.8655215992647058,0.43430278,0.4769099873611615,0.4769099873611615,0.5715807935071517,0.5033685584245869,0.7551732377601992
10,6,,train,0.9103217503217503,0.28494668,0.5898041083760289,0.5898041083760289,0.698287118183159,0.6173854892003369,0.8538148590382998
11,6,,test,0.8686810661764706,0.41578037,0.5110871777024161,0.5110871777024161,0.534605627894309,0.49528833584925264,0.7726019673744035
12,7,,train,0.9144401544401545,0.27009752,0.6111862214873457,0.6111862214873457,0.7103598012097438,0.6410109174155255,0.8607947651396343
13,7,,test,0.8453010110294118,0.5217464,0.4118074372332791,0.4118074372332791,0.5276753917728402,0.4198781804020744,0.7234718385202624
14,8,,train,0.9174431574431574,0.26021385,0.624912940627008,0.624912940627008,0.7707667504004688,0.6565405552570006,0.8657926653546184
15,8,,test,0.8153722426470589,0.69988,0.35473922981049616,0.35473922981049616,0.5171111883727487,0.39780136252005077,0.6507769406682639
16,9,,train,0.9210639210639211,0.24990831,0.6380276271971036,0.6380276271971036,0.8064377491834284,0.6719140833948671,0.8717457978125335
17,9,,test,0.8548368566176471,0.4677841,0.4926356239050187,0.4926356239050187,0.6264595022307407,0.4905579055123097,0.7494932807277388
18,10,,train,0.9221793221793222,0.24417834,0.6552660446782395,0.6552660446782395,0.8169142210550969,0.6860034875405447,0.8736434246737602
19,10,,test,0.8409926470588235,0.5269275,0.4797998993400557,0.4797998993400557,0.5265901920463415,0.47577434214604897,0.728478831332998
20,11,,train,0.9263835263835264,0.23280258,0.6693683816440763,0.6693683816440763,0.8119674790768548,0.7029579442987862,0.8804135322749076
21,11,,test,0.8754595588235294,0.3983402,0.5018443613475623,0.5018443613475623,0.6431327193914611,0.5254512271322196,0.7784921007835616
22,12,,train,0.9274817674817675,0.22694825,0.6834929893646517,0.6834929893646517,0.8319936465471245,0.7202803734691355,0.8823042926687549
23,12,,test,0.8649471507352942,0.43061903,0.5033814704138527,0.5033814704138527,0.6540676499085113,0.5201123164830078,0.7573642245534965
24,13,,train,0.9283054483054483,0.22103843,0.6871682134537656,0.6871682134537656,0.8368683381915726,0.7240706602804609,0.8836671587764469
25,13,,test,0.8377757352941176,0.5862678,0.4512907733302271,0.4512907733302271,0.6317826871172455,0.5024989394447262,0.6879143415312571
26,14,,train,0.9313427713427713,0.2141487,0.7055507907281956,0.7055507907281956,0.8378932954024773,0.740435899096516,0.8886423320689621
27,14,,test,0.8353630514705882,0.56420565,0.4796406931571863,0.4796406931571863,0.5640273279775863,0.46999678809912093,0.6973408605066111
28,15,,train,0.932080652080652,0.20850222,0.7131353249773351,0.7131353249773351,0.8385492243818273,0.749526753592204,0.8899845080658326
29,15,,test,0.8870634191176471,0.37397784,0.530301300571729,0.530301300571729,0.6897546630645449,0.5499674696859973,0.799918722546622
30,16,,train,0.9358558558558558,0.2013949,0.7294289997474573,0.7294289997474573,0.8505685417337521,0.763525125204759,0.8960723622059925
31,16,,test,0.8828125,0.40269586,0.5295569557942456,0.5295569557942456,0.5863271232178032,0.5229175612070245,0.7993274637409095
32,17,,train,0.9371256971256972,0.1961794,0.7324878506048756,0.7324878506048756,0.8453272547256899,0.7668158469850713,0.8982004657319301
33,17,,test,0.8609260110294118,0.4847297,0.47639079050012745,0.47639079050012745,0.6064688826334474,0.5146603891548769,0.7427655502697232
34,18,,train,0.9372114972114972,0.19262469,0.7388968156056427,0.7388968156056427,0.8560856009440011,0.7730606058500943,0.8984449185235583
35,18,,test,0.8633386948529411,0.5181017,0.46717772851783806,0.46717772851783806,0.6804448441296058,0.5095492286291242,0.7498982333306193
36,19,,train,0.939047619047619,0.18783104,0.745661148415183,0.745661148415183,0.8526514685644341,0.7793491699096503,0.9013988037944146
37,19,,test,0.8720128676470589,0.4024955,0.5461677056492028,0.5461677056492028,0.6054485070254683,0.5528747554768619,0.7796785917952747
38,20,,train,0.9407979407979408,0.1790653,0.7544199770546317,0.7544199770546317,0.863951432576993,0.7896257248224847,0.9042994439692199
39,20,,test,0.8866613051470589,0.3586311,0.5866149523943108,0.5866149523943108,0.6458720179495318,0.5922730889255005,0.806791994175653
40,21,,train,0.9432003432003432,0.17441827,0.7799766375248042,0.7799766375248042,0.8754596070318806,0.8138477720661764,0.9082124080327432
41,21,,test,0.8842486213235294,0.38777852,0.5593463363184088,0.5593463363184088,0.7264600996245308,0.571698746408364,0.7990136409147719
42,22,,train,0.9442127842127842,0.17027982,0.7841413309853628,0.7841413309853628,0.8770865729731613,0.8168759787578938,0.9098964960223818
43,22,,test,0.8880399816176471,0.37289008,0.5464474515136979,0.5464474515136979,0.7274699111427193,0.5781673196656557,0.801905103015478
44,23,,train,0.9458429858429859,0.16603407,0.7819846988436095,0.7819846988436095,0.8729298506369365,0.8144157000132314,0.9125752440797021
45,23,,test,0.8570197610294118,0.49214154,0.5422847272191914,0.5422847272191914,0.7021951176494498,0.5220637365801214,0.7576999415311503
46,24,,train,0.9484513084513084,0.15854451,0.794068191504442,0.794068191504442,0.8791268514401501,0.8266557371564209,0.9167813057504245
47,24,,test,0.8833869485294118,0.39834183,0.5266560459982809,0.5266560459982809,0.7055339735842668,0.5424490663345868,0.793406165671544
48,25,,train,0.9491548691548691,0.15562439,0.8063329137112255,0.8063329137112255,0.8925245794824331,0.8394338420109276,0.9179445258973449
49,25,,test,0.8749425551470589,0.43757936,0.5439112123051177,0.5439112123051177,0.7158292593987823,0.5850100097684261,0.7744473953997649
50,26,,train,0.9508708708708709,0.15116931,0.8121880689925258,0.8121880689925258,0.8920127065170494,0.8433267024248364,0.920760141244278
51,26,,test,0.8453584558823529,0.48734215,0.5632592751606923,0.5632592751606923,0.7440679371264354,0.5566065240167374,0.7471944609884636
52,27,,train,0.9526726726726726,0.14593352,0.8139664756593984,0.8139664756593984,0.8971738188657947,0.8456522890214021,0.9236560225758885
53,27,,test,0.8691980698529411,0.44601735,0.5231544364232715,0.5231544364232715,0.6277326873162811,0.548505064811749,0.7689921286480321
54,28,,train,0.954028314028314,0.14263572,0.8203947293890747,0.8203947293890747,0.8910028556648935,0.8481657037675597,0.9259050412895965
55,28,,test,0.8821806066176471,0.38137472,0.5662153107422823,0.5662153107422823,0.6238746588742534,0.5800390807459581,0.7935783285680741
56,29,,train,0.954937794937795,0.13815944,0.8144988057136469,0.8144988057136469,0.897314932199588,0.8466859741205631,0.9273650455176963
57,29,,test,0.8900505514705882,0.37548652,0.5488608586345737,0.5488608586345737,0.6916937954092383,0.582331755047916,0.8076408318597921
58,30,,train,0.9558301158301158,0.13352202,0.8260803659014121,0.8260803659014121,0.9001429737491655,0.8552858201681915,0.9288138145211443
59,30,,test,0.8869485294117647,0.39310405,0.535528410257147,0.535528410257147,0.7478085973951992,0.5520964075440944,0.8025367398751512
60,31,,train,0.9573916773916774,0.13152298,0.8399624432985312,0.8399624432985312,0.90748358755819,0.8684445002335215,0.9313758759775309
61,31,,test,0.8489200367647058,0.51963,0.5320416406453009,0.5320416406453009,0.6874572039089797,0.5107818616473938,0.751112466449981
62,32,,train,0.9571514371514371,0.13058847,0.8288118973420344,0.8288118973420344,0.9065912798170537,0.8591945555218524,0.9309654837844361
63,32,,test,0.8782743566176471,0.4061252,0.5584037335854767,0.5584037335854767,0.6703343047776907,0.5773106700223204,0.7901299334970986
64,33,,train,0.9582839982839982,0.12761576,0.8471808512093396,0.8471808512093396,0.8924117264700043,0.8675763598682139,0.9328367238114421
65,33,,test,0.8869485294117647,0.41016284,0.5309412098501832,0.5309412098501832,0.6800072457658967,0.556778653888372,0.7995407258060623
66,34,,train,0.9603432003432003,0.12197638,0.8477908814256421,0.8477908814256421,0.9099324256428839,0.8742565593856236,0.9361601385903934
67,34,,test,0.8895335477941176,0.3993812,0.5681586627206299,0.5681586627206299,0.659640028758518,0.5752534505378633,0.8089559936224887
68,35,,train,0.9605834405834406,0.11914007,0.8519050547426197,0.8519050547426197,0.9160438754501681,0.8787384135447347,0.9365408966950273
69,35,,test,0.8618451286764706,0.49534288,0.5260497330109308,0.5260497330109308,0.6362527971413324,0.5236160729800803,0.7659175293369221
70,36,,train,0.9604976404976405,0.118512556,0.8499024143164635,0.8499024143164635,0.9137090649079634,0.8769940338637889,0.936382601686561
71,36,,test,0.8816636029411765,0.4212718,0.5594765149035243,0.5594765149035243,0.6007911723034811,0.5603494338278404,0.7952838716482907
72,37,,train,0.9632432432432433,0.11242636,0.8592237553202206,0.8592237553202206,0.9147421550175965,0.8831177192330962,0.9408534153767358
73,37,,test,0.8810317095588235,0.4576722,0.5309722117478571,0.5309722117478571,0.6646417290057044,0.5634807671422085,0.784512192809088
74,38,,train,0.9631231231231231,0.11216956,0.8557442501907954,0.8557442501907954,0.9198634611575739,0.8825043822957627,0.9406359084200543
75,38,,test,0.8872931985294118,0.4139555,0.5631388382679924,0.5631388382679924,0.6568646641868855,0.587204819941296,0.8050087196728707
76,39,,train,0.9634663234663234,0.112324744,0.8619278795805104,0.8619278795805104,0.9174292422995146,0.8862248753753666,0.9412174968830946
77,39,,test,0.8833869485294118,0.40292385,0.569190286116049,0.569190286116049,0.6594091691136291,0.5912987872418197,0.7987566929189506
78,40,,train,0.9637580437580437,0.109852776,0.8568775503782251,0.8568775503782251,0.919527911804262,0.8836161969644607,0.9416608745006035
79,40,,test,0.8726447610294118,0.44073325,0.5854699795156137,0.5854699795156137,0.6111690314503062,0.573401614698583,0.7867300533007759
80,41,,train,0.9657657657657658,0.10622245,0.8680493427421472,0.8680493427421472,0.9215747322393328,0.8914220217235175,0.9449143657248451
81,41,,test,0.8721852022058824,0.4888832,0.4970246965477574,0.4970246965477574,0.6577849949269603,0.5290594928009473,0.7695632283529659
82,42,,train,0.9663148863148863,0.10507891,0.8679432710893623,0.8679432710893623,0.92159035392245,0.8915901175076107,0.9457902303127201
83,42,,test,0.8825827205882353,0.43367326,0.5510025900862257,0.5510025900862257,0.634259682047333,0.5695426802871641,0.794676391708832
84,43,,train,0.9664693264693265,0.103536926,0.8729079024198788,0.8729079024198788,0.9207055882703129,0.8945720415086346,0.9460648384267902
85,43,,test,0.8879825367647058,0.42823365,0.536858831574513,0.536858831574513,0.6361504163498896,0.5616750096484926,0.8014122745438798
86,44,,train,0.9677734877734878,0.09936572,0.875374569315469,0.875374569315469,0.9326865932375176,0.900515686272885,0.9481621735865922
87,44,,test,0.888671875,0.4013009,0.582611968090243,0.582611968090243,0.7281523762386474,0.5944288413106398,0.8100792790999468
88,45,,train,0.9668640068640069,0.10175474,0.871413685448415,0.871413685448415,0.9229367952402665,0.8941509325022042,0.946700308225604
89,45,,test,0.8818933823529411,0.46848583,0.5246297916251766,0.5246297916251766,0.6535324854013399,0.5547053660219408,0.79207442264955
90,46,,train,0.9677563277563278,0.09802717,0.8739093541859795,0.8739093541859795,0.9304394657620211,0.8988637613195709,0.9481503141486167
91,46,,test,0.8870634191176471,0.38983762,0.5927645956354859,0.5927645956354859,0.6581904929047029,0.6084081298712867,0.8072053356332206
92,47,,train,0.9675160875160875,0.099063106,0.873895066268909,0.873895066268909,0.9245537543043253,0.895998034777047,0.9477511929970382
93,47,,test,0.8893037683823529,0.3980669,0.5837386240911172,0.5837386240911172,0.7011197195626585,0.6138406844406206,0.8064918366327902
94,48,,train,0.9677048477048477,0.09841924,0.8811312737799554,0.8811312737799554,0.9316621892599367,0.9036153658462913,0.948064351592468
95,48,,test,0.8765510110294118,0.47715068,0.533367280482171,0.533367280482171,0.6743979856549971,0.5668184908630111,0.7797208017180484
96,49,,train,0.9684598884598885,0.09638291,0.8815836397302724,0.8815836397302724,0.9265656188124921,0.9017123183957474,0.9492801952394921
97,49,,test,0.8752872242647058,0.43644568,0.5573618458437575,0.5573618458437575,0.6798233453848366,0.5616188811990833,0.7880767821602677
98,50,,train,0.9689232089232089,0.09456678,0.8790651853897483,0.8790651853897483,0.9267548457172573,0.9001484705615406,0.9500306766336397
99,50,,test,0.8840762867647058,0.44367743,0.5545324190336909,0.5545324190336909,0.636024375207262,0.5788468256038899,0.7939809202595504
100,51,,train,0.9692664092664093,0.09403196,0.8885991194056442,0.8885991194056442,0.9380919348473563,0.9105793794185083,0.9506048055709223
101,51,,test,0.8822380514705882,0.4700769,0.5493026181101599,0.5493026181101599,0.6731616519849832,0.5834264236541943,0.7868765667481363
102,52,,train,0.9704504504504504,0.08993517,0.889555062500489,0.889555062500489,0.9335517266810114,0.9096402418825872,0.9524756380633936
103,52,,test,0.8951631433823529,0.39927804,0.5954152268057223,0.5954152268057223,0.6515961157063089,0.6119820196334612,0.8180746220912232
104,53,,train,0.9694894894894895,0.092414305,0.8844825581870858,0.8844825581870858,0.9324243104536368,0.9056667410941978,0.9509549978154651
105,53,,test,0.8786190257352942,0.49228835,0.5328644634470235,0.5328644634470235,0.6125088085499121,0.5456774106802376,0.7877100456507816
106,54,,train,0.9706048906048906,0.09063822,0.88940968855463,0.88940968855463,0.9418587448267236,0.9123926861785967,0.9527435545626225
107,54,,test,0.8963694852941176,0.39745346,0.5898206635226622,0.5898206635226622,0.657139625319921,0.6067023949259795,0.8210778366338392
108,55,,train,0.97003861003861,0.090592116,0.891109255573817,0.891109255573817,0.933115074126444,0.9100684320174421,0.9518303128779944
109,55,,test,0.8617302389705882,0.58336586,0.49320728569266076,0.49320728569266076,0.6558377586486037,0.5162853993012059,0.7528415763220695
110,56,,train,0.9717202917202917,0.087296814,0.8951960063349166,0.8951960063349166,0.9366074166262419,0.9138501069121854,0.9545490071480893
111,56,,test,0.8848230698529411,0.454786,0.564764849190507,0.564764849190507,0.6288485180998953,0.5732748429556563,0.8034976798644146
112,57,,train,0.9715315315315315,0.08627219,0.8941051484900959,0.8941051484900959,0.9334577810642298,0.9123316479104556,0.9542545620222447
113,57,,test,0.8871783088235294,0.41719237,0.589771690863803,0.589771690863803,0.67757425549717,0.5957176176046896,0.8081369946709218
114,58,,train,0.9713256113256113,0.08923604,0.8910767245551462,0.8910767245551462,0.9350516685575286,0.9111259001545616,0.9539009891600366
115,58,,test,0.8868910845588235,0.4063591,0.5880517203744682,0.5880517203744682,0.6715629093078346,0.6032148511208777,0.8057525181017909
116,59,,train,0.971977691977692,0.08413376,0.8911702985915985,0.8911702985915985,0.9367720260825377,0.9116419984054639,0.9549727894255617
117,59,,test,0.8709214154411765,0.5373758,0.5102975578702605,0.5102975578702605,0.6625337438874809,0.5460299482251075,0.7665600905166703
118,60,,train,0.9718747318747318,0.086041115,0.8944582937809501,0.8944582937809501,0.9333602912058024,0.9122824504023973,0.9548013368513335
119,60,,test,0.8925206801470589,0.42497513,0.5670954861239578,0.5670954861239578,0.6576026423461314,0.5790357817525922,0.8142175124545588
120,61,,train,0.9718232518232518,0.08588259,0.8892190829692974,0.8892190829692974,0.9315818441374849,0.9081766759605632,0.9547151065484186
121,61,,test,0.8667853860294118,0.50978196,0.5282848756176601,0.5282848756176601,0.6250362732725757,0.5497845804046362,0.7637748654266716
122,62,,train,0.9732303732303732,0.08359111,0.8967927536987966,0.8967927536987966,0.9413638772174849,0.9170402755976621,0.9569723305826694
123,62,,test,0.802734375,0.8415313,0.420267656353017,0.420267656353017,0.6398176715289196,0.46660278088534163,0.6396082798298862
124,63,,train,0.9733333333333334,0.08265596,0.9032356993807383,0.9032356993807383,0.9434446089129372,0.9217549799863131,0.957153593444452
125,63,,test,0.8679917279411765,0.46515432,0.5634453859861502,0.5634453859861502,0.7016779746736675,0.5824946509061373,0.7717909987475928
126,64,,train,0.9736078936078936,0.07957485,0.8994964927133401,0.8994964927133401,0.9411062939671969,0.9181132978566979,0.9576046574483028
127,64,,test,0.8884420955882353,0.4145392,0.5959139344712786,0.5959139344712786,0.6591625858714782,0.6065400465448294,0.8093827491230529
128,65,,train,0.9732646932646932,0.08192828,0.8957338052561452,0.8957338052561452,0.9341671959112275,0.9132554012200259,0.9570208474545752
129,65,,test,0.8924057904411765,0.45080182,0.5562942478567807,0.5562942478567807,0.6829274400681001,0.5817533835145442,0.8112408816052987
130,66,,train,0.9742942942942943,0.07874737,0.8978866923328775,0.8978866923328775,0.9392462647781484,0.9165714154542252,0.9586873386516064
131,66,,test,0.8691980698529411,0.51422894,0.529717487534972,0.529717487534972,0.6429536200256688,0.5406209693577765,0.7732091994729104
132,67,,train,0.9748434148434149,0.07739279,0.9017097895437346,0.9017097895437346,0.9408533156941257,0.9196649192470671,0.9595764268242492
133,67,,test,0.8863166360294118,0.4363955,0.5805373745935852,0.5805373745935852,0.6483106945610936,0.592417022418243,0.8050741421898687
134,68,,train,0.9738138138138138,0.079186976,0.9008546303527664,0.9008546303527664,0.9320373621077337,0.9151602597453268,0.9579411152571174
135,68,,test,0.7917049632352942,0.8554714,0.4406354732773578,0.4406354732773578,0.6259055945175301,0.4507389513871596,0.6263441882148058
136,69,,train,0.9747747747747748,0.07736749,0.9020091138734135,0.9020091138734135,0.9453037080569758,0.9213691137949014,0.959468865407431
137,69,,test,0.8690831801470589,0.5012078,0.5378431184413652,0.5378431184413652,0.577340566055636,0.5468895464983906,0.7682748457357711
138,70,,train,0.9741570141570142,0.077552125,0.8990547412277142,0.8990547412277142,0.9410840008064435,0.9177513924442002,0.9584804139242742
139,70,,test,0.8866613051470589,0.45126802,0.5609397586805741,0.5609397586805741,0.6976770520415063,0.5952327519789282,0.8020424917781834
140,71,,train,0.9738481338481338,0.07915083,0.8963066115893626,0.8963066115893626,0.93951993254912,0.9157100088834652,0.9579790215250428
141,71,,test,0.8875229779411765,0.44798112,0.5542514894805748,0.5542514894805748,0.731042164752789,0.5829129271180068,0.8020171388728251
142,72,,train,0.9743972543972544,0.077980496,0.9062847646860387,0.9062847646860387,0.936508159587984,0.9205517641659365,0.9588825164186914
143,72,,test,0.8944738051470589,0.4030426,0.5792287958668118,0.5792287958668118,0.6415137126164735,0.5967623469149547,0.8179036726052431
144,73,,train,0.976044616044616,0.07423749,0.9075537251042533,0.9075537251042533,0.9457231659926602,0.9250952149966674,0.9615122607543869
145,73,,test,0.8814338235294118,0.46852723,0.5516541718225583,0.5516541718225583,0.6856625029839439,0.5830736974788139,0.7897168697766342
146,74,,train,0.9756670956670956,0.07493101,0.9095218825197456,0.9095218825197456,0.9472868251630499,0.9271580633377083,0.9608868814913535
147,74,,test,0.8845932904411765,0.46137413,0.553239274471474,0.553239274471474,0.6311473611408006,0.5629041923630166,0.7997466487625486
148,75,,train,0.976027456027456,0.073256224,0.9088225962338798,0.9088225962338798,0.9464220505204244,0.9260699738800794,0.9614880171100353
149,75,,test,0.890625,0.41864216,0.5722295189708785,0.5722295189708785,0.6463436853922386,0.5950468831458272,0.8098411275238483
150,76,,train,0.9749635349635349,0.07500682,0.9112228861423691,0.9112228861423691,0.9430195337307806,0.9261350854759561,0.9597713374292846
151,76,,test,0.8849954044117647,0.45741135,0.5415699654775099,0.5415699654775099,0.6811070264645601,0.5761481991531746,0.7963261118146739
152,77,,train,0.9752380952380952,0.07504525,0.9051950232269449,0.9051950232269449,0.9376644579389714,0.920511945417755,0.9602271940388474
153,77,,test,0.8798828125,0.46338615,0.5485761870501921,0.5485761870501921,0.6809274265574278,0.564293113134179,0.7926117736992874
154,78,,train,0.975975975975976,0.07327093,0.9097384587893181,0.9097384587893181,0.9424543762641743,0.9248964972407391,0.9614106542168358
155,78,,test,0.8813763786764706,0.48911166,0.5445785107373103,0.5445785107373103,0.6672884894272754,0.5812734195901361,0.787910616264412
156,79,,train,0.9764564564564565,0.07231322,0.911380719583482,0.911380719583482,0.9453990429664275,0.9271685308053859,0.9621874049168648
157,79,,test,0.8924632352941176,0.43813252,0.567882326454049,0.567882326454049,0.6442129945730144,0.5887882045664721,0.813478709061864
158,80,,train,0.9769197769197769,0.07145943,0.9076408127793525,0.9076408127793525,0.9449769306061219,0.924543688178714,0.9629310911404572
159,80,,test,0.8823529411764706,0.4509257,0.5519365443443106,0.5519365443443106,0.7139900447129616,0.5820843763863871,0.7948516284146975
160,81,,train,0.9761132561132562,0.07122201,0.9089048344990446,0.9089048344990446,0.9459981936757478,0.9258157986624554,0.9616436643726765
161,81,,test,0.8963694852941176,0.41657677,0.5909008196418871,0.5909008196418871,0.6658681147293813,0.6146649925576403,0.8186612919693025
162,82,,train,0.9766108966108966,0.071248755,0.9181292248860516,0.9181292248860516,0.9487680324356927,0.9325314551917764,0.9624400357270483
163,82,,test,0.8915441176470589,0.45129257,0.572228783091458,0.572228783091458,0.6617039279667228,0.5916384027291542,0.8109543220664451
164,83,,train,0.9776061776061776,0.06770651,0.9120213236485432,0.9120213236485432,0.9454905881631052,0.9276568236526653,0.964034272125643
165,83,,test,0.8865464154411765,0.43304276,0.5854272996121077,0.5854272996121077,0.6472097188584945,0.6036398528435815,0.801995234577347
166,84,,train,0.9762333762333762,0.07260799,0.9102999183779784,0.9102999183779784,0.9475458552706643,0.9273375148528578,0.9618267197246778
167,84,,test,0.8848230698529411,0.4997575,0.5589060090112151,0.5589060090112151,0.6876316017826553,0.5729479963367657,0.8002277091284893
168,85,,train,0.9783783783783784,0.067610495,0.9200973450548603,0.9200973450548603,0.9574524706665666,0.9371913504810943,0.9652723399745392
169,85,,test,0.8935546875,0.40481615,0.6005029169190041,0.6005029169190041,0.6575352245525931,0.6178864958592328,0.8170658187869992
170,86,,train,0.977022737022737,0.069544725,0.911967632337011,0.911967632337011,0.9439362513858683,0.9268793840545864,0.9631014087730855
171,86,,test,0.8895335477941176,0.4321,0.5769004932853162,0.5769004932853162,0.6591692609747203,0.6010870117175536,0.80605018991686
172,87,,train,0.977074217074217,0.06946061,0.9106757326594627,0.9106757326594627,0.9384904994577967,0.9238459745404218,0.9631802073550675
173,87,,test,0.8930376838235294,0.4419394,0.5804908268553567,0.5804908268553567,0.6381384847206326,0.5976094775937436,0.8152190767302143
174,88,,train,0.9783612183612184,0.066893145,0.9146576319818459,0.9146576319818459,0.9488158661346606,0.9305711318207596,0.9652433511378338
175,88,,test,0.8900505514705882,0.4469531,0.5756696282027106,0.5756696282027106,0.6407613629732681,0.5907163220380284,0.8115201161979091
176,89,,train,0.9775718575718576,0.067907006,0.9167224018659196,0.9167224018659196,0.9506508175767943,0.9324607672954927,0.9639882435417723
177,89,,test,0.8830422794117647,0.45298067,0.540228764918589,0.540228764918589,0.6585629897556541,0.567526191716316,0.7943992202474075
178,90,,train,0.9774174174174174,0.06725857,0.9186131187800516,0.9186131187800516,0.9481241235333885,0.9325048800058062,0.9637353664600566
179,90,,test,0.8960822610294118,0.4635175,0.5723769851227735,0.5723769851227735,0.702543234714328,0.5877168604379172,0.8197891512138216
180,91,,train,0.9788588588588588,0.0649117,0.9213876637617457,0.9213876637617457,0.9474857419412043,0.9336518804793417,0.9660615085008067
181,91,,test,0.8908547794117647,0.41303375,0.6093903437062406,0.6093903437062406,0.6480537261348737,0.6163137719732238,0.8148639768103519
182,92,,train,0.9784470184470184,0.06553688,0.9155591099828517,0.9155591099828517,0.9515266813653125,0.9321311628619452,0.9653881937736515
183,92,,test,0.8323184742647058,0.65794885,0.5306290095642808,0.5306290095642808,0.5962407314457663,0.5320261280294641,0.7217850357734662
184,93,,train,0.9765250965250966,0.068950325,0.9100299538949964,0.9100299538949964,0.9396757614684046,0.9239097473003426,0.9623007521782628
185,93,,test,0.8879825367647058,0.45652935,0.5669058478937917,0.5669058478937917,0.6580044005895754,0.5853356511706383,0.8053987603870766
186,94,,train,0.977983697983698,0.06657717,0.915153141404477,0.915153141404477,0.9475718303867198,0.9301786909684352,0.9646543182747078
187,94,,test,0.8881548713235294,0.48342526,0.5475689923458233,0.5475689923458233,0.6702716597621808,0.5813045012683212,0.8010862566471523
188,95,,train,0.9785156585156585,0.066026814,0.92316560351731,0.92316560351731,0.9512044672029064,0.9363913528686546,0.9654954593849935
189,95,,test,0.8938419117647058,0.42992362,0.5812464416063131,0.5812464416063131,0.6541307846939295,0.606226973091655,0.8139522832999323
190,96,,train,0.9786700986700987,0.064419754,0.9237667696342333,0.9237667696342333,0.9509765335266581,0.936694760151429,0.9657500131249931
191,96,,test,0.8543198529411765,0.6247057,0.4947415654188907,0.4947415654188907,0.7121323458820488,0.5309888474240368,0.7350208583040392
192,97,,train,0.9798369798369798,0.05989707,0.9262709494479301,0.9262709494479301,0.9592677917239038,0.9416220629071886,0.9676256647683239
193,97,,test,0.8841911764705882,0.47410393,0.5960465916169291,0.5960465916169291,0.6430230950168284,0.5956708657687961,0.8017377508861868
194,98,,train,0.9788416988416988,0.063740805,0.9198760457717335,0.9198760457717335,0.9500660207922547,0.9340500384981296,0.966023728626197
195,98,,test,0.8463924632352942,0.6210737,0.5246492411442929,0.5246492411442929,0.602004644277372,0.5408579638790981,0.727036936560738
196,99,,train,0.9788073788073788,0.06255242,0.9273479749684531,0.9273479749684531,0.9501263711320339,0.9383580491255302,0.9659700193220561
197,99,,test,0.8903952205882353,0.4361425,0.5968705894380362,0.5968705894380362,0.6763618363831188,0.6060237033943051,0.8122401287110024
198,100,,train,0.9784470184470184,0.064853765,0.9174273959411517,0.9174273959411517,0.9449977113720469,0.9306518344954956,0.9653952243685853
199,100,,test,0.8894761029411765,0.43661794,0.5838925503300824,0.5838925503300824,0.6576987602999244,0.5988235375585299,0.8108449137787391
200,101,,train,0.9802659802659802,0.060206614,0.9276415023306664,0.9276415023306664,0.9509815403428269,0.9384800496587874,0.968332055744751
201,101,,test,0.8926355698529411,0.44008818,0.5757370577088339,0.5757370577088339,0.6455698514997199,0.5929364891243682,0.8143449605891595
202,102,,train,0.9791848991848991,0.06333938,0.9162357926870478,0.9162357926870478,0.9446669046825322,0.9295688081085623,0.9665703701554573
203,102,,test,0.8948184742647058,0.4418917,0.6038526615062006,0.6038526615062006,0.6701856737170778,0.6173460624241334,0.8166645917751145
204,103,,train,0.9795624195624195,0.061947078,0.9217455463432572,0.9217455463432572,0.952061355494367,0.9357663955895589,0.9671902290753787
205,103,,test,0.8878676470588235,0.4602823,0.5561294158118085,0.5561294158118085,0.6464374555652745,0.5789782681732304,0.8022348112301712
206,104,,train,0.9778464178464178,0.06556081,0.9172625384146583,0.9172625384146583,0.9465409583861155,0.9309648179095147,0.9644418484587253
207,104,,test,0.8923483455882353,0.47252712,0.5756085542889208,0.5756085542889208,0.6933771799446206,0.6051660989967941,0.8099256557230299
208,105,,train,0.98000858000858,0.061511423,0.9262532559467798,0.9262532559467798,0.951395089789484,0.9381146709382389,0.9679012175691691
209,105,,test,0.8897633272058824,0.47108465,0.5569150127180146,0.5569150127180146,0.6673858889168048,0.5844983696859948,0.804666317069977
210,106,,train,0.9797511797511798,0.06009087,0.9229049470230022,0.9229049470230022,0.9547721823584778,0.9376467702722054,0.9674954582141566
211,106,,test,0.8810317095588235,0.4930696,0.5515907066557891,0.5515907066557891,0.6465058187230045,0.5839152187802348,0.7872188081836998
212,107,,train,0.9804375804375804,0.05948095,0.9267487928160016,0.9267487928160016,0.9552023275260209,0.9400581690237148,0.9685877784964597
213,107,,test,0.8823529411764706,0.54214716,0.5222096616207114,0.5222096616207114,0.6339792616193595,0.5506439829502611,0.7904052269920181
214,108,,train,0.9782754182754183,0.063026845,0.9206666311658983,0.9206666311658983,0.9475216089966535,0.9331491425900197,0.9651278853315767
215,108,,test,0.8893037683823529,0.48879153,0.5619220409968119,0.5619220409968119,0.6803676317603443,0.5903454263194048,0.805045200134764
216,109,,train,0.9791505791505791,0.06165149,0.9222520199512428,0.9222520199512428,0.9543101364094699,0.9372009936569298,0.9665260123270848
217,109,,test,0.8928653492647058,0.43399316,0.5768762329066143,0.5768762329066143,0.6481658744210134,0.5975935685263575,0.813391632507545
218,110,,train,0.9808494208494208,0.056967333,0.9331538699468145,0.9331538699468145,0.9530256758056366,0.9426828861233671,0.9692557061640101
219,110,,test,0.8866613051470589,0.5070048,0.5451540766832564,0.5451540766832564,0.6676329168631865,0.557267475984678,0.8046944779865537
220,111,,train,0.9813299013299013,0.05769431,0.935809720461319,0.935809720461319,0.9618076980171736,0.9480291003716942,0.970039263925684
221,111,,test,0.8907973345588235,0.48724434,0.5461727648491007,0.5461727648491007,0.6483332788926827,0.5641948074145523,0.8104445689718032
222,112,,train,0.9808322608322608,0.057771157,0.9245310200411222,0.9245310200411222,0.9524623280674182,0.9373003145025905,0.9692341951549126
223,112,,test,0.8871783088235294,0.5042253,0.568768368960321,0.568768368960321,0.6603482567778944,0.5839130352891967,0.8045771188959358
224,113,,train,0.9791677391677391,0.060669158,0.9239777708051418,0.9239777708051418,0.9492445238098811,0.9358687570896298,0.9665577390302441
225,113,,test,0.8948184742647058,0.448688,0.5780647039655759,0.5780647039655759,0.6785873032201716,0.6010467190647831,0.8180778798896311
226,114,,train,0.9800429000429001,0.059771806,0.9295272485651865,0.9295272485651865,0.9569699100104424,0.9425971984154016,0.9679636812164033
227,114,,test,0.8881548713235294,0.49673855,0.5575881343254435,0.5575881343254435,0.7066516784446714,0.5894009902615226,0.8006680642193759
228,115,,train,0.9803861003861004,0.05828274,0.9314606847119357,0.9314606847119357,0.9553216795897246,0.9428790141227129,0.9685115368796865
229,115,,test,0.8947610294117647,0.49108723,0.5766823436154085,0.5766823436154085,0.6340828493751133,0.5884945059054527,0.8165296257126714
230,116,,train,0.9793221793221794,0.06023157,0.9271006200505686,0.9271006200505686,0.9511993710102365,0.9386112750319263,0.9668005347505537
231,116,,test,0.8971162683823529,0.4313716,0.5953102624615473,0.5953102624615473,0.6675456810251328,0.6196443212295614,0.8200281434614837
232,117,,train,0.9828228228228229,0.053565487,0.9391136441914613,0.9391136441914613,0.9616159934236372,0.949917144444491,0.9724283126640657
233,117,,test,0.8676470588235294,0.503922,0.5848849444280998,0.5848849444280998,0.6605904017624679,0.5835156054328736,0.7802327758685086
234,118,,train,0.9816559416559416,0.055579193,0.9284722310314568,0.9284722310314568,0.9582268021324819,0.9422348294130595,0.9705600069214824
235,118,,test,0.8605238970588235,0.5665845,0.5543199530901823,0.5543199530901823,0.6416274522442187,0.5726101411894158,0.7580127493783473
236,119,,train,0.9800600600600601,0.058906764,0.9249212562417578,0.9249212562417578,0.9532863996067901,0.9383812079797843,0.9679863524548606
237,119,,test,0.8930376838235294,0.45047736,0.5810195867131364,0.5810195867131364,0.7018500614418409,0.609513540948852,0.8133143567311586
238,120,,train,0.9801973401973402,0.05860547,0.923880150217883,0.923880150217883,0.9536668604031212,0.9377401396863552,0.9682061052280171
239,120,,test,0.8972311580882353,0.41987354,0.5906976693284722,0.5906976693284722,0.6862341779223026,0.6130680047990499,0.821786639452586
240,121,,train,0.9818790218790219,0.055485826,0.930214799185197,0.930214799185197,0.960743803987266,0.9444327125539123,0.9709078053491133
241,121,,test,0.8832146139705882,0.5085081,0.543043619264475,0.543043619264475,0.6469840540361101,0.5666429226054921,0.7961041410573503
242,122,,train,0.9819133419133419,0.054789096,0.9379231116887473,0.9379231116887473,0.9571918903901616,0.9472267431736391,0.9709713823924574
243,122,,test,0.8894761029411765,0.47239488,0.5590305639540218,0.5590305639540218,0.6784237841458317,0.5883392241714889,0.8042548894516762
244,123,,train,0.9796138996138997,0.05910301,0.92739420050167,0.92739420050167,0.9523302385494206,0.939396579157667,0.9672731858758173
245,123,,test,0.8869485294117647,0.55007815,0.553894769642845,0.553894769642845,0.653909600353406,0.573327711247999,0.8013768556378318
246,124,,train,0.9813813813813814,0.056179356,0.9323499125892721,0.9323499125892721,0.9601748647257827,0.9454889606590919,0.9701103242717398
247,124,,test,0.8922909007352942,0.45880055,0.5583703255254847,0.5583703255254847,0.6954520305516394,0.5833478191057305,0.8117580381653426
248,125,,train,0.982033462033462,0.05515433,0.932673620799529,0.932673620799529,0.961316328633794,0.9462330022857165,0.9711675090084491
249,125,,test,0.8787339154411765,0.5081568,0.599225617472201,0.599225617472201,0.6419195731193756,0.6040469541768113,0.7943919253751711
250,126,,train,0.9823080223080223,0.05266218,0.9400530820355825,0.9400530820355825,0.9563844056499294,0.9480137379784535,0.9716033453900004
251,126,,test,0.8896484375,0.47554886,0.5841460822867314,0.5841460822867314,0.6833422066083851,0.5943161423518671,0.8126312965560474
252,127,,train,0.9811583011583012,0.056853745,0.9307597097002165,0.9307597097002165,0.9540142975838273,0.9418005050702645,0.9697640180034267
253,127,,test,0.8971737132352942,0.42667937,0.5972734192834545,0.5972734192834545,0.6966765002966087,0.6162892843936004,0.8214466551717924
254,128,,train,0.9814843414843415,0.05657789,0.9354725537457482,0.9354725537457482,0.9601140955431045,0.9472129533467997,0.9702824367549779
255,128,,test,0.8880399816176471,0.48400626,0.5446758840822392,0.5446758840822392,0.6618950131078912,0.5718252661601514,0.8027358833897985
256,129,,train,0.9824109824109825,0.053489517,0.9374719115547875,0.9374719115547875,0.9587028764279406,0.9476131034182513,0.9717780702954565
257,129,,test,0.8914866727941176,0.49467295,0.5557519115857605,0.5557519115857605,0.698267505766604,0.5906075514360115,0.8076467002594528
258,130,,train,0.9820506220506221,0.0524099,0.936956564890265,0.936956564890265,0.9623546480336672,0.9489779148267518,0.9711888953715718
259,130,,test,0.8940142463235294,0.4806559,0.5738890701799787,0.5738890701799787,0.6638088063191488,0.5996345877748926,0.8127291290920504
260,131,,train,0.9811411411411411,0.055432875,0.9351873087490875,0.9351873087490875,0.9547302591020589,0.9446000109146738,0.9697239958649319
261,131,,test,0.8701171875,0.49179432,0.5740944208444604,0.5740944208444604,0.6427932146543408,0.5931957135709054,0.7746008478989599
262,132,,train,0.9817245817245818,0.054058664,0.934980304642013,0.934980304642013,0.9564235178922926,0.9452949726470105,0.970671242726312
263,132,,test,0.8840762867647058,0.51592094,0.5505977756597978,0.5505977756597978,0.6611720910825373,0.5774608404694559,0.7943150065304008
264,133,,train,0.982033462033462,0.053312235,0.94405160142747,0.94405160142747,0.9638434671912633,0.9535839604087574,0.9711617968370565
265,133,,test,0.88671875,0.4785955,0.5613600450670563,0.5613600450670563,0.6898925882110426,0.5777761067548809,0.8058622420951324
266,134,,train,0.9829429429429429,0.05124392,0.9410622531882599,0.9410622531882599,0.9620132601463792,0.9511235655169487,0.9726366180675328
267,134,,test,0.8766084558823529,0.52725667,0.5606931841213892,0.5606931841213892,0.6721864319735759,0.5657646211428303,0.7888335548980754
268,135,,train,0.9815015015015015,0.05387566,0.9361022791836514,0.9361022791836514,0.9572569856865182,0.9463083228241324,0.9703083696473662
269,135,,test,0.8924632352941176,0.4696788,0.5845672667889681,0.5845672667889681,0.6724629600292372,0.6016867268194351,0.8150171073171142
270,136,,train,0.9832689832689833,0.05080639,0.9344686888365995,0.9344686888365995,0.95719913183529,0.9452637382845758,0.9731539386803346
271,136,,test,0.8809168198529411,0.56858176,0.539823854977048,0.539823854977048,0.6548468990314482,0.5633546212986013,0.7908888097568051
272,137,,train,0.982016302016302,0.05353903,0.9279292437850805,0.9279292437850805,0.957273081875408,0.9416122692334747,0.9711376288728036
273,137,,test,0.8895335477941176,0.4505264,0.6076253001804961,0.6076253001804961,0.6573889671977172,0.6206430634585691,0.8123757939616247
274,138,,train,0.983011583011583,0.05029619,0.9420435048981118,0.9420435048981118,0.9617145402728884,0.9515979498099881,0.9727342514838856
275,138,,test,0.8658662683823529,0.6334199,0.5310389641663015,0.5310389641663015,0.6293601930116494,0.5311096500380789,0.7691539288586418
276,139,,train,0.9823423423423423,0.05232852,0.93780885191415,0.93780885191415,0.9563731277713359,0.9468199988118865,0.9716655794660157
277,139,,test,0.8902228860294118,0.47924602,0.5721803213861975,0.5721803213861975,0.6588696636681737,0.5990748348440142,0.8085650735552459
278,140,,train,0.9822737022737023,0.05315109,0.9363402206255625,0.9363402206255625,0.9595189042411576,0.9474267505023098,0.9715493067849164
279,140,,test,0.8872357536764706,0.46694058,0.5841915740477941,0.5841915740477941,0.6491549876924501,0.597898128807447,0.8076971627210099
280,141,,train,0.9820677820677821,0.053775296,0.933769138096407,0.933769138096407,0.9567708258877432,0.9447610409271668,0.9712306916999376
281,141,,test,0.8740808823529411,0.4920789,0.5893623594804586,0.5893623594804586,0.6787756523188877,0.5951309039301061,0.7888109556016992
282,142,,train,0.9827370227370228,0.051368177,0.9406518866052492,0.9406518866052492,0.9611844672433106,0.9503034564740253,0.9722916456199091
283,142,,test,0.8491498161764706,0.65095335,0.501152356370049,0.501152356370049,0.618558185794857,0.5304610601470746,0.7283533278446691
284,143,,train,0.9825997425997426,0.05042583,0.9343222723658364,0.9343222723658364,0.959131069422838,0.9461315783938234,0.972075095823469
285,143,,test,0.8986672794117647,0.46301436,0.5800234096997173,0.5800234096997173,0.6794897009112794,0.5980311721102248,0.8237968843085901
286,144,,train,0.983989703989704,0.048049476,0.9445149993508887,0.9445149993508887,0.96164020904749,0.9527979403149794,0.9743128511489599
287,144,,test,0.8938419117647058,0.50889665,0.559938748258647,0.559938748258647,0.6548046791649406,0.586024011486853,0.8115304818078285
288,145,,train,0.9827027027027027,0.0513932,0.9417116332369098,0.9417116332369098,0.9613352640045739,0.9509326644223014,0.9722497386352225
289,145,,test,0.8907973345588235,0.503139,0.5525210122421684,0.5525210122421684,0.6569241680070957,0.575016516276651,0.8091723677046669
290,146,,train,0.983028743028743,0.051128536,0.9373783365615466,0.9373783365615466,0.9568100278016024,0.946756224589787,0.9727605293745801
291,146,,test,0.8790785845588235,0.5755334,0.5443385582206782,0.5443385582206782,0.6418992724428555,0.5637129067870669,0.7911228666162112
292,147,,train,0.9832861432861433,0.049449854,0.9403525898898564,0.9403525898898564,0.9615238817872629,0.9505585913441527,0.9731779455342731
293,147,,test,0.8889590992647058,0.44074157,0.600936999538708,0.600936999538708,0.6623373097474871,0.6198939612727833,0.8084627827631267
294,148,,train,0.9837837837837838,0.048617523,0.9448183175532122,0.9448183175532122,0.959887725378333,0.9521939731274042,0.9739743126932379
295,148,,test,0.8847081801470589,0.47014874,0.5728399419437818,0.5728399419437818,0.6485229671314993,0.5888363754440354,0.8010173637185443
296,149,,train,0.9823595023595023,0.051735565,0.9325290928796223,0.9325290928796223,0.9542827975513113,0.9429692140913183,0.971692418962281
297,149,,test,0.8965418198529411,0.43886632,0.5942442118228247,0.5942442118228247,0.694305364791921,0.6131159203286006,0.8213392545517098
298,150,,train,0.984058344058344,0.047352,0.946220836432795,0.946220836432795,0.9641195282998347,0.9548997351788556,0.9744289224616574
299,150,,test,0.8883272058823529,0.47235712,0.5846497743279332,0.5846497743279332,0.6659575758167324,0.5979133877583588,0.8067558018967208


==> images/confmat/0/isprs_tum_msresnet/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.8314371514371515,0.5608474,0.38982871323417045,0.38982871323417045,0.45228305814610453,0.3982358336637451,0.7177417459251842
1,1,,test,0.8309397977941176,0.55556273,0.38299692661488643,0.38299692661488643,0.5318744292365248,0.39207673053948694,0.6902451025264087
2,2,,train,0.882007722007722,0.37948823,0.4899536867750971,0.4899536867750971,0.5859000963926472,0.49969206990773957,0.8060296945923349
3,2,,test,0.8138786764705882,0.63713974,0.481995594069428,0.481995594069428,0.44468441179399926,0.4480040613527915,0.6959424414915326
4,3,,train,0.8931102531102532,0.34019917,0.5243547367636908,0.5243547367636908,0.6398215165277042,0.5420584717186315,0.8249636543328457
5,3,,test,0.8366268382352942,0.5758237,0.4071748336513792,0.4071748336513792,0.5235177799008373,0.44372134073053937,0.6921456815872764
6,4,,train,0.9016731016731017,0.31384584,0.5579757372776167,0.5579757372776167,0.6658540410529092,0.5803156079845748,0.839417738274355
7,4,,test,0.7891199448529411,0.7446336,0.40263594929248975,0.40263594929248975,0.46568422424757455,0.38303827314070577,0.650572597971518
8,5,,train,0.9053625053625054,0.29913437,0.5730735588025607,0.5730735588025607,0.6813754563459052,0.598592115643844,0.8456890407021951
9,5,,test,0.8655215992647058,0.43430278,0.4769099873611615,0.4769099873611615,0.5715807935071517,0.5033685584245869,0.7551732377601992


==> images/confmat/0/isprs_tum_rnn/confmat_flat.csv <==
1 1 2.439332693830263 0.612472160356211 0.473321858863946
2 1 2.0863598306747484 0.27171492204893727 0.01121529692958254
3 1 0.47712125471966244 0.006681514476613211 0.003015075376884119
4 1 0.8450980400142568 0.015590200445430826 0.003651538862806278
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0.0 0.002227171492204404 0.00961538461537537
8 1 0.7781512503836436 0.013363028953226422 0.007722007722006727
9 1 1.1139433523068367 0.02895322939865725 0.012782694198622145
10 1 1.0791812460476249 0.026726057906452844 0.04363636363634777
11 1 0.3010299956639812 0.004454342984408808 0.004008016032063325
12 1 0.9030899869919435 0.017817371937635232 0.03112840466924859
1 2 2.406540180433955 0.02307065954944338 0.43889845094656815
2 2 4.024813932629311 0.9579299737627707 0.9733406876263929
3 2 1.5185139398778875 0.0029856147652220846 0.03316582914572531
4 2 1.505149978319906 0.002895141590518385 0.016692749087114413
5 2 0.7781512503836436 0.0005428390482221972 0.10714285714266582
6 2 0.3010299956639812 0.00018094634940739906 0.038461538461464495
7 2 0.9030899869919435 0.0007237853976295963 0.07692307692300296
8 2 1.380211241711606 0.002171356192888789 0.03088803088802691
9 2 1.4913616938342726 0.0028046684158146854 0.030481809242868193
10 2 1.591064607026499 0.003528453813444282 0.14181818181813025
11 2 1.5314789170422551 0.0030760879399257843 0.06813627254507652
12 2 0.0 9.047317470369953e-05 0.0038910505836560736
1 3 1.0 0.009551098376312364 0.017211703958688946
2 3 1.2304489213782739 0.01623686723973102 0.001562787277072977
3 3 2.8992731873176036 0.7574021012415704 0.7969849246230355
4 3 0.3010299956639812 0.0019102196752624728 0.0010432968179446508
5 3 0.9542425094393249 0.008595988538681126 0.1607142857139987
6 3 1.2304489213782739 0.01623686723973102 0.3269230769224482
7 3 1.4471580313422192 0.026743075453674617 0.26923076923051037
8 3 1.2041199826559248 0.015281757402099782 0.02059202059201794
9 3 1.0 0.009551098376312364 0.009832841691247804
10 3 0.3010299956639812 0.0019102196752624728 0.007272727272724628
11 3 2.1522883443830563 0.13562559694363557 0.2845691382764961
12 3 0.0 0.0009551098376312364 0.0038910505836560736
1 4 1.146128035678238 0.00711382113821102 0.024096385542164526
2 4 1.7558748556724915 0.02896341463414487 0.0052399338113623345
3 4 0.3010299956639812 0.0010162601626015743 0.0020100502512560795
4 4 3.2713768718940743 0.9491869918698704 0.9744392279603039
5 4 0.3010299956639812 0.0010162601626015743 0.03571428571422194
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0.0 0.0005081300813007871 0.0012870012870011213
9 4 1.041392685158225 0.005589430894308659 0.010816125860372583
10 4 1.0791812460476249 0.006097560975609446 0.04363636363634777
11 4 0.0 0.0005081300813007871 0.0020040080160316624
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0.3010299956639812 0.199999999998 0.0020100502512560795
4 5 0 0.0 0.0
5 5 0.9030899869919435 0.799999999992 0.14285714285688775
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0.0 0.023255813953434287 9.192866335723393e-05
3 6 0.9030899869919435 0.1860465116274743 0.008040201005024318
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 1.255272505103306 0.41860465116181717 0.34615384615318046
7 6 0.7781512503836436 0.13953488372060574 0.05769230769225222
8 6 0.3010299956639812 0.04651162790686857 0.0025740025740022426
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.9030899869919435 0.1860465116274743 0.0160320641282533
12 6 0 0.0 0.0
1 7 0.0 0.016393442622923946 0.0017211703958688947
2 7 0 0.0 0.0
3 7 0.6989700043360189 0.08196721311461973 0.005025125628140198
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.6020599913279624 0.06557377049169578 0.07692307692292899
7 7 1.414973347970818 0.42622950819602257 0.2499999999997596
8 7 0.6989700043360189 0.08196721311461973 0.006435006435005606
9 7 0.0 0.016393442622923946 0.0009832841691247804
10 7 0 0.0 0.0
11 7 1.2787536009528289 0.31147540983555494 0.03807615230460159
12 7 0 0.0 0.0
1 8 1.0 0.012853470437016342 0.017211703958688946
2 8 1.4913616938342726 0.03984575835475066 0.002849788564074252
3 8 1.2041199826559248 0.020565552699226147 0.016080402010048636
4 8 0.6989700043360189 0.006426735218508171 0.002608242044861627
5 8 0.3010299956639812 0.0025706940874032683 0.03571428571422194
6 8 0.0 0.0012853470437016342 0.019230769230732248
7 8 0.7781512503836436 0.007712082262209805 0.05769230769225222
8 8 2.8273692730538253 0.8637532133674982 0.8648648648647536
9 8 0.47712125471966244 0.0038560411311049027 0.002949852507374341
10 8 0 0.0 0.0
11 8 1.4771212547196624 0.03856041131104902 0.060120240480949876
12 8 0.3010299956639812 0.0025706940874032683 0.007782101167312147
1 9 1.0 0.009066183136898543 0.017211703958688946
2 9 1.5440680443502757 0.0317316409791449 0.003217503217503188
3 9 1.2041199826559248 0.01450589301903767 0.016080402010048636
4 9 0.3010299956639812 0.0018132366273797087 0.0010432968179446508
5 9 1.2041199826559248 0.01450589301903767 0.2857142857137755
6 9 0.0 0.0009066183136898544 0.019230769230732248
7 9 0.3010299956639812 0.0018132366273797087 0.01923076923075074
8 9 1.3010299956639813 0.018132366273797086 0.025740025740022425
9 9 2.9585638832219674 0.8241160471440776 0.8938053097344254
10 9 1.8808135922807914 0.06890299184042893 0.2763636363635359
11 9 1.041392685158225 0.009972801450588398 0.02204408817634829
12 9 0.6989700043360189 0.0045330915684492715 0.019455252918280368
1 10 0.47712125471966244 0.014705882352933968 0.005163511187606684
2 10 1.1139433523068367 0.0637254901960472 0.0011950726236440413
3 10 0.7781512503836436 0.029411764705867937 0.006030150753768238
4 10 0 0.0 0.0
5 10 1.041392685158225 0.05392156862742455 0.19642857142822065
6 10 0.0 0.004901960784311323 0.019230769230732248
7 10 0.0 0.004901960784311323 0.00961538461537537
8 10 0.0 0.004901960784311323 0.0012870012870011213
9 10 1.505149978319906 0.15686274509796233 0.031465093411992974
10 10 2.123851640967086 0.651960784313406 0.4836363636361878
11 10 0.0 0.004901960784311323 0.0020040080160316624
12 10 0.3010299956639812 0.009803921568622646 0.007782101167312147
1 11 0.3010299956639812 0.00452488687782703 0.0034423407917377894
2 11 1.1139433523068367 0.029411764705875698 0.0011950726236440413
3 11 2.0453229787866576 0.2511312217194002 0.1115577889447124
4 11 0.0 0.002262443438913515 0.0005216484089723254
5 11 0.3010299956639812 0.00452488687782703 0.03571428571422194
6 11 0.8450980400142568 0.01583710407239461 0.13461538461512573
7 11 1.3979400086720377 0.056561085972837884 0.24038461538438424
8 11 1.4313637641589874 0.061085972850664916 0.03474903474903027
9 11 0.6020599913279624 0.00904977375565406 0.003933136676499122
10 11 0 0.0 0.0
11 11 2.3944516808262164 0.5610859728505518 0.4969939879758523
12 11 0.3010299956639812 0.00452488687782703 0.007782101167312147
1 12 0.0 0.0039999999999984 0.0017211703958688947
2 12 0.0 0.0039999999999984 9.192866335723393e-05
3 12 0 0.0 0.0
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0.0 0.0039999999999984 0.019230769230732248
7 12 0.0 0.0039999999999984 0.00961538461537537
8 12 0.47712125471966244 0.0119999999999952 0.0038610038610033637
9 12 0.47712125471966244 0.0119999999999952 0.002949852507374341
10 12 0.0 0.0039999999999984 0.003636363636362314
11 12 0.47712125471966244 0.0119999999999952 0.0060120240480949876
12 12 2.3729120029701067 0.9439999999996225 0.9182879377428333


==> images/confmat/0/isprs_tum_rnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.5660574860574861,1.5347435,0.08374084366508955,0.08374084366508955,0.05374216372590778,0.0631878975370539,0.0011490385668523203
1,1,,test,0.6248851102941176,1.4255879,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
2,2,,train,0.5856199056199056,1.4684603,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
3,2,,test,0.6248851102941176,1.4259436,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
4,3,,train,0.5856199056199056,1.4682665,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
5,3,,test,0.6248851102941176,1.4277277,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
6,4,,train,0.5854997854997855,1.4688411,0.08372839215687417,0.08372839215687417,0.051023421942976294,0.06227021101776491,0.0008607609341899985
7,4,,test,0.6248851102941176,1.4284137,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
8,5,,train,0.5856199056199056,1.4683343,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
9,5,,test,0.6248851102941176,1.4290192,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
9,6,,train,0.6129558129558129,1.3193272,0.10665012425609942,0.10665012425609942,0.0806479953908298,0.09119457196893314,0.18845626084718034
10,6,,test,0.6833639705882353,1.0405167,0.15118528272451812,0.15118528272451812,0.09778932357910093,0.11178910932125896,0.4251581150888223
11,7,,train,0.7180094380094381,0.9222772,0.20890229772584493,0.20890229772584493,0.2090409905501203,0.19892326741079056,0.5117909372285324
12,7,,test,0.7771714154411765,0.76971626,0.26781093926314964,0.26781093926314964,0.2328501555854624,0.23762574847625942,0.5988496428333823
13,8,,train,0.7866323466323466,0.6813726,0.28456307747943016,0.28456307747943016,0.254661842389228,0.2661153374150927,0.6408960778275249
14,8,,test,0.7971622242647058,0.6761238,0.2951811134241617,0.2951811134241617,0.33538824317154625,0.26726041410325685,0.6378416985616197
15,9,,train,0.8236808236808236,0.5886922,0.35219065695005974,0.35219065695005974,0.3366319475601802,0.3406772242374323,0.7045342235582835
16,9,,test,0.8234145220588235,0.60721934,0.3707904293697235,0.3707904293697235,0.3369843998176576,0.34810309974509573,0.6834278081098556
17,10,,train,0.8471728871728872,0.52245337,0.402819060596572,0.402819060596572,0.371197333091074,0.385670153941223,0.744677978165041
18,10,,test,0.8354204963235294,0.5585029,0.3929634226813443,0.3929634226813443,0.41764380380561766,0.3784519499231414,0.6983318688527965
19,11,,train,0.8593908193908194,0.47397885,0.42601188487201913,0.42601188487201913,0.46618169233368306,0.4140600098286736,0.7661062743059178
20,11,,test,0.8458180147058824,0.5131134,0.41206138676250764,0.41206138676250764,0.44766563712553714,0.4036515322817604,0.7246457470716288
21,12,,train,0.8685371085371085,0.4419651,0.449808430830737,0.449808430830737,0.48631012277025004,0.44575239832926394,0.78190092199891
22,12,,test,0.8479434742647058,0.49923262,0.4176249763263408,0.4176249763263408,0.46734705683642225,0.4199782736573221,0.724628853985657
23,13,,train,0.875006435006435,0.41697663,0.466425232021144,0.466425232021144,0.48918836562756,0.46379938980938906,0.7938733715473308
24,13,,test,0.8539177389705882,0.46960762,0.43784559646836335,0.43784559646836335,0.48603196564723694,0.4309413967767306,0.7400635999034438
25,14,,train,0.8778721578721579,0.40353903,0.474373805775053,0.474373805775053,0.5143248383926083,0.47275728522847205,0.7988934417700736
26,14,,test,0.857421875,0.4857968,0.4536312830641738,0.4536312830641738,0.5526998123677933,0.4431987796531649,0.7521561374500795
27,15,,train,0.8830544830544831,0.39077276,0.48026124703741097,0.48026124703741097,0.5196951665367837,0.48046849948312914,0.8074141076144483
28,15,,test,0.8652918198529411,0.44470212,0.4681246604200746,0.4681246604200746,0.4755128936564295,0.45521105732191164,0.7622988504354984
29,16,,train,0.8853024453024453,0.3785559,0.4908719717422357,0.4908719717422357,0.5358549762927981,0.49217963030811057,0.8116033713528137
30,16,,test,0.8658662683823529,0.43407628,0.4699436663849576,0.4699436663849576,0.5212602406463905,0.46034965849455894,0.7649025256265667
31,17,,train,0.887996567996568,0.37078857,0.49451984153526035,0.49451984153526035,0.5396367569425612,0.4970195947243042,0.8160394578365578
32,17,,test,0.8664407169117647,0.43602106,0.4816263084396754,0.4816263084396754,0.514260129025545,0.47319058847933126,0.7672996234274595
33,18,,train,0.8895924495924495,0.36309287,0.49998647185070033,0.49998647185070033,0.5424323657108611,0.5043301519907148,0.8187807410318911
34,18,,test,0.8735064338235294,0.41400427,0.48372333726180927,0.48372333726180927,0.5357157160263591,0.4840290957242613,0.777861092807715
35,19,,train,0.8912226512226512,0.35661584,0.502436508536994,0.502436508536994,0.5449399146488407,0.5064018812740523,0.8216061137974972
36,19,,test,0.8683363970588235,0.4245504,0.4956953519612633,0.4956953519612633,0.5237968958640428,0.49220532084033736,0.7719140976963836
37,20,,train,0.8941398541398541,0.34716,0.5118610552170948,0.5118610552170948,0.5550365878142328,0.5192242510230912,0.8265220971130522
38,20,,test,0.8756318933823529,0.41360173,0.4990560849845244,0.4990560849845244,0.531106011862576,0.4999345020149864,0.7831172308168047
39,21,,train,0.8952724152724153,0.34438685,0.5160495565341607,0.5160495565341607,0.5614760989103013,0.5244910437565168,0.8284149499422452
40,21,,test,0.8772403492647058,0.40551192,0.49942707827821015,0.49942707827821015,0.5338927052229443,0.50298698129021,0.7836312440265194
41,22,,train,0.8973830973830974,0.33497673,0.5193166007640013,0.5193166007640013,0.563153211126592,0.5283000254605907,0.831909143237771
42,22,,test,0.8778147977941176,0.3977379,0.49323766471350955,0.49323766471350955,0.5482190741512792,0.4946180938636607,0.7831548215504711
43,23,,train,0.8983440583440584,0.3316616,0.5232317608736251,0.5232317608736251,0.6480294669632182,0.5324375266861997,0.8335261342451439
44,23,,test,0.8717256433823529,0.4234507,0.47659639026637257,0.47659639026637257,0.5440182007892823,0.4881209920721694,0.772034162118842
45,24,,train,0.8989103389103389,0.33252573,0.5232100648234007,0.5232100648234007,0.5688179908182439,0.5335115923769652,0.8343639731330083
46,24,,test,0.8760340073529411,0.4026981,0.507635899754615,0.507635899754615,0.6166605114322049,0.5119361873840075,0.7845164172416399
47,25,,train,0.898996138996139,0.3301368,0.5256308137021729,0.5256308137021729,0.568533192819807,0.5352113880408035,0.8346201390477076
48,25,,test,0.8833869485294118,0.38436344,0.5098201400670774,0.5098201400670774,0.5992365805861543,0.5201905688889459,0.7945153353388332
49,26,,train,0.9012269412269412,0.32107216,0.5301616077232905,0.5301616077232905,0.5738182909612697,0.5403997527012241,0.8384485702465914
50,26,,test,0.8836167279411765,0.38274667,0.5088551871781896,0.5088551871781896,0.5585752726037524,0.5209332474270151,0.7952006160274137
51,27,,train,0.9018618618618619,0.3190329,0.5342761102219379,0.5342761102219379,0.6015942011610766,0.545267714322296,0.8394887813813804
52,27,,test,0.8795955882352942,0.39015555,0.5092933244048511,0.5092933244048511,0.5471609713563713,0.5025893106069779,0.790670381285028
53,28,,train,0.9035263835263835,0.31638417,0.5385059583475162,0.5385059583475162,0.6353409936673368,0.549773863094875,0.8422366629309542
54,28,,test,0.8847081801470589,0.38082725,0.5164928564054968,0.5164928564054968,0.5540307717777168,0.527096672215862,0.7967395015327853
55,29,,train,0.903028743028743,0.31512043,0.5369409545557111,0.5369409545557111,0.5846168270520568,0.5473153435739927,0.8414492162008519
56,29,,test,0.8845358455882353,0.3841923,0.5161910859513891,0.5161910859513891,0.6386210463651322,0.5245247107428506,0.7975934664407871
57,30,,train,0.9041441441441441,0.31113002,0.5427741416840529,0.5427741416840529,0.6103819283186037,0.5544505747711729,0.8433708788900122
58,30,,test,0.8825252757352942,0.38250917,0.5182233253524159,0.5182233253524159,0.5462413702336691,0.5161534583318795,0.7960804362806899
59,31,,train,0.9062205062205062,0.30815458,0.5459252455432414,0.5459252455432414,0.6116657101298314,0.5581859942912297,0.8466087411202479
60,31,,test,0.8824103860294118,0.3791509,0.5206896037373688,0.5206896037373688,0.5672822910332537,0.5195677979699225,0.7965533136305302
61,32,,train,0.9045559845559845,0.30901846,0.5413570180029162,0.5413570180029162,0.5981059155025896,0.5535108912559542,0.8440314484728629
62,32,,test,0.8869485294117647,0.3676591,0.5195338900251484,0.5195338900251484,0.6251251907067698,0.5336889935580272,0.800661355720401
63,33,,train,0.9056199056199056,0.30251265,0.5448681774891889,0.5448681774891889,0.5943970758860928,0.5558123133556049,0.8459014423756729
64,33,,test,0.8835018382352942,0.3755098,0.5263462560140172,0.5263462560140172,0.6123300500337692,0.5322046505044292,0.7978106842096365
65,34,,train,0.9066838266838266,0.30426702,0.5480195444832264,0.5480195444832264,0.6078051017816016,0.5597079872009391,0.8475489382804716
66,34,,test,0.8902803308823529,0.36163872,0.5243141283176495,0.5243141283176495,0.6172879712618937,0.5385075209778739,0.8069447433639999
67,35,,train,0.9060317460317461,0.30301812,0.5467383846319475,0.5467383846319475,0.6229037099097328,0.5616144616715516,0.8464209847755548
68,35,,test,0.8871783088235294,0.3584833,0.5250559565209866,0.5250559565209866,0.5803775172414306,0.53514278405891,0.8025311316888453
69,36,,train,0.9091377091377091,0.2929682,0.556051564576505,0.556051564576505,0.6260025719777301,0.5696035007930328,0.8517188162918278
70,36,,test,0.8890739889705882,0.3731523,0.5250407767781952,0.5250407767781952,0.6680636004016204,0.539641860905682,0.8044346805301413
71,37,,train,0.9082453882453883,0.29357308,0.5547024617666454,0.5547024617666454,0.6205125444937473,0.5684313787494947,0.8502128373335076
72,37,,test,0.8901079963235294,0.35632962,0.5303552237510779,0.5303552237510779,0.5879735528940816,0.5411323650963827,0.8070175450796507
73,38,,train,0.9104761904761904,0.29388705,0.561911025326243,0.561911025326243,0.6269102012140653,0.5776656844140468,0.8538862217341542
74,38,,test,0.8870634191176471,0.3629408,0.5350509905391186,0.5350509905391186,0.5496098910125935,0.5336744086664089,0.8056362913532673
75,39,,train,0.90996138996139,0.2902865,0.5609746535611975,0.5609746535611975,0.6234112916913673,0.5760827147466173,0.853169452309865
76,39,,test,0.8889016544117647,0.36294624,0.5239412173087538,0.5239412173087538,0.6033367728847404,0.5423463750071322,0.8032342488073085
77,40,,train,0.9103732303732304,0.28720576,0.5642673144621815,0.5642673144621815,0.6340271419372788,0.5805642780331,0.853757184066158
78,40,,test,0.8909696691176471,0.35709828,0.5239161961439747,0.5239161961439747,0.6005944404607731,0.5364012076382526,0.809061971840216
79,41,,train,0.9114028314028314,0.28618923,0.5667656396998128,0.5667656396998128,0.630525211180355,0.5832580721225842,0.8554415670885075
80,41,,test,0.8920036764705882,0.3497596,0.5341649043309659,0.5341649043309659,0.6083509074829038,0.5472195490975819,0.8102416932949056
81,42,,train,0.9112140712140712,0.28605893,0.5648862715325828,0.5648862715325828,0.6284044595388225,0.5806838007093151,0.8551640073586222
82,42,,test,0.8921185661764706,0.3503794,0.5457020613699134,0.5457020613699134,0.6036742426297977,0.5513514227749723,0.8122041501070458
83,43,,train,0.9115744315744315,0.2856318,0.5701812835399195,0.5701812835399195,0.6307475603683855,0.586776483274117,0.8556819527289847
84,43,,test,0.8890165441176471,0.35395694,0.5293255538654972,0.5293255538654972,0.6154900837702686,0.5426524468167788,0.8051124933964774
85,44,,train,0.9117117117117117,0.28513643,0.5741714716027003,0.5741714716027003,0.6278778531013881,0.5905996392674243,0.8560832632078651
86,44,,test,0.8906824448529411,0.35204458,0.5512106918488996,0.5512106918488996,0.5979357146492476,0.5620445001973757,0.8113076323078003
87,45,,train,0.9116602316602317,0.28149635,0.5731859902842659,0.5731859902842659,0.6370738349858154,0.590921953959561,0.8558610366395726
88,45,,test,0.8907398897058824,0.3516404,0.5362284759384055,0.5362284759384055,0.609792032461783,0.5443163421388306,0.8092292449801316
89,46,,train,0.9147147147147147,0.2757287,0.5763270447901067,0.5763270447901067,0.6324268297941101,0.591654858574084,0.860996268779404
90,46,,test,0.8928079044117647,0.34583917,0.546432529915137,0.546432529915137,0.5899718301293237,0.5523598522349455,0.8135912702625557
91,47,,train,0.9134277134277135,0.27815568,0.5745929203163251,0.5745929203163251,0.6355635753680341,0.5915709821866751,0.8588693430853963
92,47,,test,0.892578125,0.3477978,0.5594478660249973,0.5594478660249973,0.5941203909960346,0.5638407224230751,0.8127085621283854
93,48,,train,0.9144573144573145,0.27519476,0.5813249859518533,0.5813249859518533,0.6363748637001195,0.5968092862695876,0.8606996976719261
94,48,,test,0.8910271139705882,0.34679943,0.5537116637334837,0.5537116637334837,0.6290807736030682,0.5655735464103367,0.8098019176793326
95,49,,train,0.9156070356070356,0.27039468,0.58645494243069,0.58645494243069,0.6818898296385524,0.6037256920032202,0.862487707893362
96,49,,test,0.8920611213235294,0.34846985,0.55712353512514,0.55712353512514,0.6816727485297963,0.5751992659811954,0.8096193570645891
97,50,,train,0.9161561561561562,0.27254578,0.5915803474789816,0.5915803474789816,0.7380828717059877,0.6111123599121769,0.8634792988535731
98,50,,test,0.8884995404411765,0.36025628,0.5548404860251224,0.5548404860251224,0.6689517867520217,0.558380938604549,0.8082444734774966
99,51,,train,0.9148348348348349,0.27245212,0.5879695840768729,0.5879695840768729,0.7072176417166869,0.6084542205763672,0.8611600652976438
100,51,,test,0.8960822610294118,0.33295467,0.5660736461972801,0.5660736461972801,0.6365887236819425,0.577865722396641,0.8193421301140543
101,52,,train,0.9159159159159159,0.2691485,0.5862092811897747,0.5862092811897747,0.7269499382835506,0.6050049871975788,0.8630409025141267
102,52,,test,0.8955078125,0.33495772,0.5570784313734909,0.5570784313734909,0.7169882219213499,0.576950275565564,0.817064457463736
103,53,,train,0.9156756756756756,0.2696644,0.589006246928209,0.589006246928209,0.6851969726089968,0.6078204864719168,0.8627133382008451
104,53,,test,0.8860294117647058,0.36823237,0.5659768242151485,0.5659768242151485,0.6769522700428205,0.5640785587015288,0.8051029937908627
105,54,,train,0.9172029172029172,0.2658215,0.5924867541227851,0.5924867541227851,0.755834561650052,0.6109938932758512,0.865150875287782
106,54,,test,0.8940142463235294,0.34166098,0.5590423747921703,0.5590423747921703,0.6039037693834414,0.5683340043867197,0.8156190881653386
107,55,,train,0.9157443157443157,0.26626644,0.592582789402466,0.592582789402466,0.7282693947881906,0.6118918651157936,0.8628128476547229
108,55,,test,0.8907398897058824,0.34966275,0.5689643987139933,0.5689643987139933,0.6648982739001724,0.5701988494351605,0.8123794091334623
109,56,,train,0.9177863577863578,0.26561558,0.5957380671144442,0.5957380671144442,0.7308830792468829,0.6148915006277658,0.8660840001639613
110,56,,test,0.8934397977941176,0.34193248,0.5639178332796528,0.5639178332796528,0.666805070188676,0.5671878950378606,0.8167328254304997
111,57,,train,0.9171171171171171,0.26275912,0.5977752851562693,0.5977752851562693,0.7317978446916507,0.6170143526040478,0.8650847568882903
112,57,,test,0.8949908088235294,0.34097347,0.56417713181781,0.56417713181781,0.680804945970278,0.5765153010621048,0.8181329503835917
113,58,,train,0.917031317031317,0.26497465,0.5989308002717082,0.5989308002717082,0.7661489612851633,0.6203023201708443,0.864919493716112
114,58,,test,0.8954503676470589,0.34128383,0.5678908667696939,0.5678908667696939,0.6309573998684027,0.5769378700725073,0.8191693019032208
115,59,,train,0.9178378378378378,0.2623587,0.6005973781740349,0.6005973781740349,0.7447787319016266,0.6220326111871982,0.8663222258394522
116,59,,test,0.8937270220588235,0.33655357,0.5802705477726775,0.5802705477726775,0.6821442072651039,0.5877274054387955,0.8164567605917673
117,60,,train,0.9177520377520377,0.2624486,0.6001564937459253,0.6001564937459253,0.7004430537075552,0.6207196634113111,0.866071796282675
118,60,,test,0.8962545955882353,0.3333563,0.5734407084276577,0.5734407084276577,0.688197653270788,0.587651868815794,0.820127949668583
119,61,,train,0.9186271986271987,0.2614338,0.6032664285160743,0.6032664285160743,0.7594687867925044,0.62772698973346,0.8674866495149264
120,61,,test,0.8945886948529411,0.3416528,0.5673467424687645,0.5673467424687645,0.6865614536355658,0.584236008729215,0.8165930983884075
121,62,,train,0.9195366795366795,0.25804102,0.6079525765431648,0.6079525765431648,0.7511833884133222,0.6324237580276394,0.868990605063272
122,62,,test,0.8969439338235294,0.3324123,0.5593134206924569,0.5593134206924569,0.6885809191860166,0.5693256875749105,0.8213937788652447
123,63,,train,0.9189017589017588,0.25837564,0.6050402607672792,0.6050402607672792,0.7521940153623264,0.6278013986833392,0.8680021736073574
124,63,,test,0.8941291360294118,0.33715194,0.5727180773851038,0.5727180773851038,0.6960952662995002,0.5822840545345859,0.8168622472214535
125,64,,train,0.9197940797940798,0.2581376,0.6078335884806628,0.6078335884806628,0.7390135556097691,0.6312067538495454,0.8695208404782582
126,64,,test,0.8910271139705882,0.34460345,0.5868541918363976,0.5868541918363976,0.6864121775243285,0.5963262828961328,0.8119937272139439
127,65,,train,0.9189017589017588,0.25902098,0.5993057800547735,0.5993057800547735,0.7103516544370913,0.6202096698358369,0.8679428750670556
128,65,,test,0.8941291360294118,0.33940387,0.5506819475388309,0.5506819475388309,0.6193829594849178,0.5697066644793947,0.814439803442461
129,66,,train,0.9199313599313599,0.25522423,0.6109264246264371,0.6109264246264371,0.712106636768698,0.6313768269892113,0.8698071111762798
130,66,,test,0.8949333639705882,0.33659324,0.5793957474714123,0.5793957474714123,0.6710796027005235,0.5944134913739877,0.8179161775547898
131,67,,train,0.9202745602745602,0.25379428,0.6145037702055659,0.6145037702055659,0.7172428166468444,0.6360113900721235,0.8702569824601719
132,67,,test,0.8950482536764706,0.33265412,0.5902679394615022,0.5902679394615022,0.6872641309884729,0.5924745792404575,0.8189018726505175
133,68,,train,0.9204976404976405,0.2526346,0.611653761925815,0.611653761925815,0.7436934428983503,0.6318359623626938,0.8706639080384715
134,68,,test,0.8958524816176471,0.33327532,0.5843124147471014,0.5843124147471014,0.6958828276422602,0.5978449637583728,0.8197718306308496
135,69,,train,0.9210982410982411,0.25248516,0.6184315519961198,0.6184315519961198,0.7350854293708297,0.6409643713885153,0.871765949158664
136,69,,test,0.8966567095588235,0.3333232,0.5808512209373232,0.5808512209373232,0.7138754746737018,0.6078864983525295,0.8185938842692404
137,70,,train,0.9208580008580008,0.25331745,0.6162181168731917,0.6162181168731917,0.7599181839430016,0.6402282692073608,0.8713035998804292
138,70,,test,0.8898782169117647,0.34853998,0.5676833091718834,0.5676833091718834,0.7092637504988004,0.5951192412646392,0.8088524184870525
139,71,,train,0.9194337194337194,0.25206,0.6148431745209979,0.6148431745209979,0.749944870490542,0.6394569788691441,0.8690530046183594
140,71,,test,0.8962545955882353,0.33988371,0.5613758987494383,0.5613758987494383,0.7391423912029954,0.5717106431579315,0.8196712151967533
141,72,,train,0.9218532818532819,0.25019756,0.6234926679793338,0.6234926679793338,0.7560951376149685,0.6496800273107007,0.8729794076856919
142,72,,test,0.8986098345588235,0.3323009,0.5628276945536905,0.5628276945536905,0.7213488927623893,0.5834647032386944,0.8222223940041254
143,73,,train,0.9227284427284427,0.24883337,0.6205612036981997,0.6205612036981997,0.7354725216297823,0.6449831038834387,0.8743399774293592
144,73,,test,0.8954503676470589,0.33040008,0.5839798933802152,0.5839798933802152,0.6233052191791667,0.5870807510886247,0.8200168646704641
145,74,,train,0.9201201201201201,0.2530826,0.614547548933407,0.614547548933407,0.7297292113840009,0.6387479610828786,0.8701808435003344
146,74,,test,0.8980353860294118,0.33074537,0.5932928840325057,0.5932928840325057,0.7030174229030091,0.6100915462749401,0.8233719780871089
147,75,,train,0.9220935220935221,0.24635836,0.6222365858890102,0.6222365858890102,0.7584045743083355,0.6475351014261884,0.8734142170626588
148,75,,test,0.8976332720588235,0.32560372,0.5760107792037855,0.5760107792037855,0.7102411473619776,0.6029913320292901,0.821669862434767
149,76,,train,0.9207893607893608,0.2514092,0.6217210757786973,0.6217210757786973,0.7495552312632373,0.6505505468524228,0.8711450152259063
150,76,,test,0.8991268382352942,0.32484806,0.580606568085619,0.580606568085619,0.7080605356628663,0.6029121726381598,0.8229614242778659
151,77,,train,0.9221450021450022,0.24694978,0.6291593767723668,0.6291593767723668,0.7767568196941603,0.6592716384528158,0.8733931802987103
152,77,,test,0.8965992647058824,0.3350702,0.5732806673912103,0.5732806673912103,0.6552034091457212,0.5851653403304987,0.8215934844043843
153,78,,train,0.9224710424710425,0.24515246,0.6206778205627654,0.6206778205627654,0.7265095521403083,0.6461222759212739,0.874013201157942
154,78,,test,0.8977481617647058,0.32677418,0.5772206253956323,0.5772206253956323,0.6702837139265303,0.5833460411403439,0.8245359653240542
155,79,,train,0.9228314028314029,0.24435006,0.6328039596174738,0.6328039596174738,0.7767400575231895,0.6621574015893421,0.874639776427265
156,79,,test,0.8972886029411765,0.32882094,0.5738814270693632,0.5738814270693632,0.7039278529453191,0.5841675946214596,0.8217442993991194
157,80,,train,0.9232947232947233,0.2466936,0.6319811750261451,0.6319811750261451,0.748680173795483,0.6607662809076805,0.8753616411008528
158,80,,test,0.896484375,0.33082718,0.5604589043585418,0.5604589043585418,0.69956845515246,0.5817964254315117,0.8201779001508165
159,81,,train,0.9235349635349636,0.23885006,0.6332922139946984,0.6332922139946984,0.7437742503997709,0.6599897071455231,0.8758786436701108
160,81,,test,0.8984949448529411,0.32381755,0.5792275442070051,0.5792275442070051,0.6698526533098974,0.5964480592542164,0.8240536211547519
161,82,,train,0.9222136422136422,0.2457179,0.6283891987346971,0.6283891987346971,0.7457883809696578,0.6550359135824261,0.8734681581236572
162,82,,test,0.896484375,0.32497993,0.5812643963446568,0.5812643963446568,0.6239282334578153,0.5923041227638749,0.8213992929990896
163,83,,train,0.9225568425568426,0.24245393,0.6288914669350382,0.6288914669350382,0.7651843896814373,0.6547237190856652,0.8741929682967223
164,83,,test,0.8971162683823529,0.33165905,0.5848487675742056,0.5848487675742056,0.7177601711382522,0.6020942333069202,0.8206323157813291
165,84,,train,0.923071643071643,0.24335498,0.6327365218503308,0.6327365218503308,0.7691605327607117,0.6627905812002662,0.8750289813108313
166,84,,test,0.8959099264705882,0.3246711,0.585395213810535,0.585395213810535,0.6928328352962491,0.6047796180733,0.8200343064122042
167,85,,train,0.9246846846846847,0.23907065,0.6379686835231547,0.6379686835231547,0.753424640149999,0.6656085259800089,0.8775676937932171
168,85,,test,0.8968864889705882,0.32436666,0.5997181431041932,0.5997181431041932,0.7019697512668275,0.6037070117582201,0.8227293997931822
169,86,,train,0.925027885027885,0.23709081,0.6454644543411269,0.6454644543411269,0.7769065504479783,0.6770051042312741,0.8782382350486451
170,86,,test,0.8991842830882353,0.32021472,0.5859062879901691,0.5859062879901691,0.6701015928871777,0.5902332604761092,0.8271937240435638
171,87,,train,0.9235864435864436,0.23952174,0.6375830585999562,0.6375830585999562,0.7590040252439731,0.6664186039510117,0.8759361549394377
172,87,,test,0.8991268382352942,0.33031753,0.5708109103676998,0.5708109103676998,0.7468122823107514,0.5977918437317616,0.8228684901140361
173,88,,train,0.924942084942085,0.23938233,0.6379501981902165,0.6379501981902165,0.7801776852066374,0.6657010962886863,0.8781550619112184
174,88,,test,0.8991268382352942,0.31813672,0.586032043903039,0.586032043903039,0.7306497277371226,0.60487115582993,0.8254691697702417
175,89,,train,0.9243071643071643,0.23958792,0.6460393418380886,0.6460393418380886,0.7808310331509224,0.6790594452524313,0.8770080667061031
176,89,,test,0.8967715992647058,0.33320475,0.5909059823960351,0.5909059823960351,0.6903249797570683,0.6064067287807788,0.8205741192086868
177,90,,train,0.9247876447876447,0.23721853,0.6486357487502011,0.6486357487502011,0.7734865056716762,0.6816449848529498,0.8778794260234468
178,90,,test,0.9001034007352942,0.32764995,0.582956932988781,0.582956932988781,0.7373804532998817,0.6054759667822426,0.8263319498027967
179,91,,train,0.9237065637065637,0.23761834,0.6410362534547002,0.6410362534547002,0.7649497932946532,0.6715725719528604,0.8762117320021614
180,91,,test,0.8994715073529411,0.32636917,0.5901460044654221,0.5901460044654221,0.7479817214082215,0.6089636880951524,0.825633845212433
181,92,,train,0.9251823251823251,0.23617882,0.6501466656607335,0.6501466656607335,0.76989271102217,0.6824235423965671,0.8785518812136931
182,92,,test,0.8960822610294118,0.33127347,0.596744592248279,0.596744592248279,0.6961093755017798,0.6102991626800002,0.8206974989701274
183,93,,train,0.9256628056628057,0.23524171,0.6536543208486002,0.6536543208486002,0.776475081713314,0.686835691572142,0.8793407813526343
184,93,,test,0.8940716911764706,0.33985955,0.5880455497651954,0.5880455497651954,0.7311073549138366,0.6022446642712818,0.8189753158800983
185,94,,train,0.9252509652509653,0.23669921,0.6438523156707906,0.6438523156707906,0.7530129125606297,0.6731625417154331,0.8786372944892458
186,94,,test,0.8982651654411765,0.32420236,0.5931949709692083,0.5931949709692083,0.715629649048117,0.6093058005686823,0.8250101853672706
187,95,,train,0.9258344058344058,0.23390661,0.6470823695228409,0.6470823695228409,0.7480760606178993,0.6746682600782535,0.8796138122353017
188,95,,test,0.8980928308823529,0.31878707,0.6029478797471213,0.6029478797471213,0.6954727824273824,0.6253763403036697,0.8248334599227634
189,96,,train,0.9262805662805663,0.23528412,0.6506942306446505,0.6506942306446505,0.7784719630831766,0.681736085124693,0.8803377259183442
190,96,,test,0.8932100183823529,0.3378795,0.5833914966373775,0.5833914966373775,0.613497512574937,0.5856521854165139,0.8185361734487387
191,97,,train,0.9266409266409267,0.23335618,0.6543764125754852,0.6543764125754852,0.782992796529577,0.6843815749774224,0.8809487950604622
192,97,,test,0.8973460477941176,0.31929895,0.6036973357380632,0.6036973357380632,0.7236924675233828,0.6154611710440676,0.8226891381176331
193,98,,train,0.9254912054912054,0.2347576,0.6530848397782556,0.6530848397782556,0.7762484073446996,0.6830916655840129,0.8790110644749374
194,98,,test,0.8990119485294118,0.31753922,0.599563296231678,0.599563296231678,0.7709480393315443,0.6239084944161365,0.8260921223047758
195,99,,train,0.9264864864864865,0.23235407,0.6619827242297313,0.6619827242297313,0.7756147108292565,0.6948015911799224,0.8807419885124941
196,99,,test,0.8977481617647058,0.32153058,0.5934288693233646,0.5934288693233646,0.6495322626052203,0.6073024027294134,0.8235389666662928
197,100,,train,0.9275504075504075,0.23120198,0.6581668463184234,0.6581668463184234,0.7964634605234222,0.6886790065324958,0.8824529961034024
198,100,,test,0.8981502757352942,0.32425043,0.6128131556333888,0.6128131556333888,0.7397826275552591,0.6385739647521314,0.8234119365672031
199,101,,train,0.9273959673959674,0.23165937,0.657784800572224,0.657784800572224,0.7873560808138031,0.6896155642814645,0.8821670877203038
200,101,,test,0.9021139705882353,0.31170988,0.6047820089813359,0.6047820089813359,0.7257725880326619,0.6350554218418569,0.8299379660541452
201,102,,train,0.9277563277563278,0.23007895,0.6635822151148664,0.6635822151148664,0.7885634681901103,0.6943969780974136,0.8828002403567744
202,102,,test,0.9018841911764706,0.3123806,0.6098711334158526,0.6098711334158526,0.7389190461265089,0.6347678791778821,0.8286842755046018
203,103,,train,0.9277734877734878,0.22797996,0.6579861477902877,0.6579861477902877,0.7756637756541992,0.6888727858223879,0.882869752392984
204,103,,test,0.8987247242647058,0.3171,0.6041345618589274,0.6041345618589274,0.6963761517985279,0.6214916615502413,0.8243450918429691
205,104,,train,0.9261432861432861,0.23164934,0.659466419552453,0.659466419552453,0.7755026840037549,0.6916637712483373,0.8801464218008769
206,104,,test,0.8990119485294118,0.32303533,0.601818834355938,0.601818834355938,0.6720224766029839,0.6156008165326413,0.8256610382151945
207,105,,train,0.9271900471900472,0.22994012,0.6647747136508696,0.6647747136508696,0.7738838214756485,0.6940525618170371,0.8819133073378425
208,105,,test,0.9030905330882353,0.32063815,0.6052632297878988,0.6052632297878988,0.746742846078495,0.6249500570038087,0.8315238164676004
209,106,,train,0.9280652080652081,0.22768208,0.658031519000382,0.658031519000382,0.7777185769659133,0.6890993664926519,0.8832937748532088
210,106,,test,0.8999885110294118,0.32695436,0.606781463062399,0.606781463062399,0.7311868537889533,0.6322985094956027,0.8264474035127269
211,107,,train,0.9287172887172888,0.22610259,0.6728554760300421,0.6728554760300421,0.7980740655674919,0.7061587507437358,0.8843060926363612
212,107,,test,0.8991268382352942,0.3256194,0.6018123117225579,0.6018123117225579,0.7093496043562452,0.6212359170929302,0.8241067094567663
213,108,,train,0.9298670098670099,0.22521736,0.679480912113934,0.679480912113934,0.7894069941361995,0.7133097455644876,0.8862844382550964
214,108,,test,0.8980353860294118,0.3151615,0.6029139770880724,0.6029139770880724,0.7154020393861974,0.6249891124947775,0.8246158563528758
215,109,,train,0.9291119691119691,0.22542639,0.6747373550677415,0.6747373550677415,0.7908398151794268,0.7083338431881608,0.8850469790691946
216,109,,test,0.9029756433823529,0.31766176,0.6002969730539855,0.6002969730539855,0.7168301317502013,0.6162632212847788,0.8313982598488125
217,110,,train,0.9278592878592878,0.22626345,0.67282990123664,0.67282990123664,0.7832041420975674,0.7070546577818009,0.8828776203116467
218,110,,test,0.8971737132352942,0.3231555,0.6082521258844821,0.6082521258844821,0.6984185502971099,0.616697792872071,0.8246271898533172
219,111,,train,0.9289060489060489,0.22549713,0.66781103253166,0.66781103253166,0.7908139028301977,0.7000708397504786,0.8847247245688782
220,111,,test,0.8984375,0.32001874,0.5898442215469905,0.5898442215469905,0.6361733641271984,0.598538944152294,0.825473452901858
221,112,,train,0.9280823680823681,0.22602615,0.667996649488809,0.667996649488809,0.7683590342112364,0.6965544559693253,0.8833851951133481
222,112,,test,0.8999310661764706,0.31962368,0.5973638530148534,0.5973638530148534,0.733121325388917,0.6249960199702476,0.8253569063536574
223,113,,train,0.9286829686829687,0.225541,0.6658130773423904,0.6658130773423904,0.7671833710475671,0.6966117309425436,0.8843421031982635
224,113,,test,0.8996438419117647,0.32945678,0.5889472761488959,0.5889472761488959,0.636882504670184,0.5987783951830585,0.8276104937324088
225,114,,train,0.9299013299013299,0.22420806,0.6730547877000963,0.6730547877000963,0.770024395150414,0.7015365532430154,0.8863087950446884
226,114,,test,0.9014246323529411,0.32147524,0.5926587120345204,0.5926587120345204,0.7682053575382377,0.6196385020821722,0.8284081813654334
227,115,,train,0.9295924495924496,0.22578253,0.6760228745145199,0.6760228745145199,0.7960299799529555,0.707888154010779,0.8858153057463882
228,115,,test,0.9007352941176471,0.32056594,0.6009059073696845,0.6009059073696845,0.741514901323792,0.6255769972511224,0.8277429540505082
229,116,,train,0.9294208494208495,0.22332576,0.6781167559667919,0.6781167559667919,0.7825216386423844,0.710843232748689,0.8855921828718378
230,116,,test,0.9021714154411765,0.32124448,0.5893751620686116,0.5893751620686116,0.7455635580365362,0.6169308406025326,0.829933423410373
231,117,,train,0.9302788502788503,0.22091268,0.6832090502956588,0.6832090502956588,0.7901898010024339,0.7147785788095828,0.8869052701852987
232,117,,test,0.9024586397058824,0.3134621,0.6108852211047847,0.6108852211047847,0.7328410155963864,0.6363010859025169,0.8315649374477899
233,118,,train,0.9283569283569284,0.22226241,0.6758811558722737,0.6758811558722737,0.7876111357791222,0.7076178064200417,0.8838861621774978
234,118,,test,0.9000459558823529,0.32526112,0.5891929890026271,0.5891929890026271,0.7311772859489221,0.6091302936762096,0.8252539201666417
235,119,,train,0.9286486486486486,0.22421719,0.6725873176459208,0.6725873176459208,0.7780386732606113,0.7032717441529148,0.8843291604168998
236,119,,test,0.8993566176470589,0.3288548,0.6138903065538069,0.6138903065538069,0.7059945192746864,0.6235971220976123,0.8262743913174517
237,120,,train,0.9292664092664092,0.2221173,0.67273679386672,0.67273679386672,0.7726355583046312,0.7046359871259762,0.8852944419426833
238,120,,test,0.9001034007352942,0.3172284,0.6341263894858159,0.6341263894858159,0.7059652350976172,0.6519817942358455,0.8291302765852118
239,121,,train,0.9300900900900901,0.21954878,0.68198781959727,0.68198781959727,0.8018395846555414,0.7142302155790162,0.8866717736531952
240,121,,test,0.8987821691176471,0.323996,0.6126026392070244,0.6126026392070244,0.7308030805170964,0.6218270445639292,0.8266107514734052
241,122,,train,0.9301587301587302,0.22056751,0.6840067787426406,0.6840067787426406,0.7921359076424673,0.715602149253398,0.8867732546619058
242,122,,test,0.90234375,0.3207378,0.5950945859027732,0.5950945859027732,0.7330760880511885,0.6175115646483791,0.8305395778321585
243,123,,train,0.9299013299013299,0.21858302,0.6855298008306856,0.6855298008306856,0.79638377110216,0.7182404249592206,0.886394098359353
244,123,,test,0.9037224264705882,0.31508398,0.6129404857917634,0.6129404857917634,0.7113185488166338,0.6358880052847076,0.8315490731621901
245,124,,train,0.9302788502788503,0.22024888,0.6803056632834888,0.6803056632834888,0.7784528168116283,0.7113083469815371,0.8869313772723562
246,124,,test,0.9006204044117647,0.3284507,0.6033779788020255,0.6033779788020255,0.642071157533619,0.6106401404521514,0.8290832288054474
247,125,,train,0.9303989703989703,0.2200503,0.6886536262603543,0.6886536262603543,0.7860985058858012,0.7200866678409036,0.8871697849173935
248,125,,test,0.9020565257352942,0.32837752,0.619398682032806,0.619398682032806,0.7124401979685139,0.6458383410005876,0.8291165222802465
249,126,,train,0.9314457314457314,0.21583572,0.6929124406615315,0.6929124406615315,0.8055030782480941,0.7263203516166601,0.8889325264734257
250,126,,test,0.90234375,0.31960243,0.6160066344139693,0.6160066344139693,0.7175295105179563,0.6316936303425401,0.8310805392093488
251,127,,train,0.9302273702273702,0.22021702,0.6812511213615116,0.6812511213615116,0.7825025570433275,0.713986896580141,0.886835820321796
252,127,,test,0.9034352022058824,0.30922303,0.6302396686787739,0.6302396686787739,0.714740943147412,0.6468296132424737,0.8328307709563496
253,128,,train,0.9293693693693694,0.21749209,0.6810598882707951,0.6810598882707951,0.790079158941747,0.7120839817160829,0.885582347472351
254,128,,test,0.9011948529411765,0.3240764,0.5970212265225256,0.5970212265225256,0.6888801355466038,0.6122768911967404,0.8297246173112276
255,129,,train,0.9308622908622909,0.21839038,0.6873494239704754,0.6873494239704754,0.793262750313052,0.7184726672039425,0.8879501590075177
256,129,,test,0.9054457720588235,0.3157454,0.6026392324332078,0.6026392324332078,0.7271968106118858,0.627529092381613,0.8360286034885701
257,130,,train,0.9297297297297298,0.22089803,0.6796484818978389,0.6796484818978389,0.7690376490743515,0.7086945872226852,0.8861811053617689
258,130,,test,0.9002182904411765,0.31774026,0.6191271420675718,0.6191271420675718,0.7390264534763283,0.6417009285794425,0.8286716021277413
259,131,,train,0.9323552123552123,0.21699148,0.7001877273804822,0.7001877273804822,0.8068625340931184,0.7338448382181527,0.8903573923302608
260,131,,test,0.904296875,0.30985236,0.6055177528003086,0.6055177528003086,0.7483237662371898,0.6314193875258074,0.8334864888853485
261,132,,train,0.9307764907764908,0.21783254,0.6833194748091659,0.6833194748091659,0.8000834921703938,0.7140033993711769,0.887792972445202
262,132,,test,0.9026884191176471,0.31060636,0.6182621056220149,0.6182621056220149,0.7265725714395374,0.6426390725533386,0.8328477237745587
263,133,,train,0.9318575718575719,0.2155502,0.6857048529814391,0.6857048529814391,0.7922671114295463,0.717430763598223,0.8895448229852189
264,133,,test,0.9026884191176471,0.320669,0.6282694819310427,0.6282694819310427,0.7050398275598315,0.6454221147410105,0.8313561643544976
265,134,,train,0.9318575718575719,0.21710944,0.6905141218360824,0.6905141218360824,0.7919277355878704,0.7217716433794231,0.8895045922239374
266,134,,test,0.9018841911764706,0.31744027,0.6259996098055338,0.6259996098055338,0.7203392728008864,0.6335624210991436,0.8304060537872116
267,135,,train,0.9318060918060918,0.21385571,0.6993862976538837,0.6993862976538837,0.7976332764229009,0.7312037421682754,0.8894640913977437
268,135,,test,0.9009650735294118,0.31403205,0.6203894389346156,0.6203894389346156,0.7335315871810245,0.6395301884608683,0.8302634970528386
269,136,,train,0.932972972972973,0.21555734,0.7002138757289972,0.7002138757289972,0.8156768938174367,0.735105359019832,0.891361501527445
270,136,,test,0.9060776654411765,0.31542826,0.630765636681934,0.630765636681934,0.72855296043773,0.6550927472034481,0.8363009149051849
271,137,,train,0.9322007722007722,0.21344663,0.699850773995875,0.699850773995875,0.8048046799687772,0.7326324179613178,0.8901276718609674
272,137,,test,0.9061351102941176,0.31085485,0.6345571793366459,0.6345571793366459,0.7305617836888548,0.659138264853278,0.8380626594004572
273,138,,train,0.9324581724581724,0.21349436,0.7019695416715428,0.7019695416715428,0.811285486174873,0.7351122957575634,0.8905722124749667
274,138,,test,0.8994140625,0.32575518,0.6179660248054217,0.6179660248054217,0.7136872533212726,0.6272358646816975,0.8266595046076729
275,139,,train,0.9316001716001716,0.2158036,0.6971185773529857,0.6971185773529857,0.7997860248054652,0.7287331865460969,0.8892132161576746
276,139,,test,0.9033203125,0.31675947,0.607135283241195,0.607135283241195,0.7513902523256518,0.6301145742290403,0.8313495465278193
277,140,,train,0.9325268125268126,0.21398702,0.6989136116284324,0.6989136116284324,0.801535978260777,0.7305574932897207,0.890693603046756
278,140,,test,0.8995289522058824,0.32051212,0.61625169243439,0.61625169243439,0.7011443188997561,0.6289704673582771,0.8265358769799451
279,141,,train,0.933041613041613,0.21137951,0.7009747742033382,0.7009747742033382,0.8104678570066227,0.7330112425367229,0.8914874171632782
280,141,,test,0.9034352022058824,0.31343925,0.6194857734552502,0.6194857734552502,0.728329138035721,0.6405501283684238,0.8336151848632575


==> images/confmat/0/isprs_tum_rnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.5660574860574861,1.5347435,0.08374084366508955,0.08374084366508955,0.05374216372590778,0.0631878975370539,0.0011490385668523203
1,1,,test,0.6248851102941176,1.4255879,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
2,2,,train,0.5856199056199056,1.4684603,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
3,2,,test,0.6248851102941176,1.4259436,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
4,3,,train,0.5856199056199056,1.4682665,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
5,3,,test,0.6248851102941176,1.4277277,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
6,4,,train,0.5854997854997855,1.4688411,0.08372839215687417,0.08372839215687417,0.051023421942976294,0.06227021101776491,0.0008607609341899985
7,4,,test,0.6248851102941176,1.4284137,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
8,5,,train,0.5856199056199056,1.4683343,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
9,5,,test,0.6248851102941176,1.4290192,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
9,6,,train,0.6129558129558129,1.3193272,0.10665012425609942,0.10665012425609942,0.0806479953908298,0.09119457196893314,0.18845626084718034
10,6,,test,0.6833639705882353,1.0405167,0.15118528272451812,0.15118528272451812,0.09778932357910093,0.11178910932125896,0.4251581150888223
11,7,,train,0.7180094380094381,0.9222772,0.20890229772584493,0.20890229772584493,0.2090409905501203,0.19892326741079056,0.5117909372285324
12,7,,test,0.7771714154411765,0.76971626,0.26781093926314964,0.26781093926314964,0.2328501555854624,0.23762574847625942,0.5988496428333823
13,8,,train,0.7866323466323466,0.6813726,0.28456307747943016,0.28456307747943016,0.254661842389228,0.2661153374150927,0.6408960778275249
14,8,,test,0.7971622242647058,0.6761238,0.2951811134241617,0.2951811134241617,0.33538824317154625,0.26726041410325685,0.6378416985616197
15,9,,train,0.8236808236808236,0.5886922,0.35219065695005974,0.35219065695005974,0.3366319475601802,0.3406772242374323,0.7045342235582835
16,9,,test,0.8234145220588235,0.60721934,0.3707904293697235,0.3707904293697235,0.3369843998176576,0.34810309974509573,0.6834278081098556
17,10,,train,0.8471728871728872,0.52245337,0.402819060596572,0.402819060596572,0.371197333091074,0.385670153941223,0.744677978165041
18,10,,test,0.8354204963235294,0.5585029,0.3929634226813443,0.3929634226813443,0.41764380380561766,0.3784519499231414,0.6983318688527965
19,11,,train,0.8593908193908194,0.47397885,0.42601188487201913,0.42601188487201913,0.46618169233368306,0.4140600098286736,0.7661062743059178
20,11,,test,0.8458180147058824,0.5131134,0.41206138676250764,0.41206138676250764,0.44766563712553714,0.4036515322817604,0.7246457470716288
21,12,,train,0.8685371085371085,0.4419651,0.449808430830737,0.449808430830737,0.48631012277025004,0.44575239832926394,0.78190092199891
22,12,,test,0.8479434742647058,0.49923262,0.4176249763263408,0.4176249763263408,0.46734705683642225,0.4199782736573221,0.724628853985657
23,13,,train,0.875006435006435,0.41697663,0.466425232021144,0.466425232021144,0.48918836562756,0.46379938980938906,0.7938733715473308
24,13,,test,0.8539177389705882,0.46960762,0.43784559646836335,0.43784559646836335,0.48603196564723694,0.4309413967767306,0.7400635999034438
25,14,,train,0.8778721578721579,0.40353903,0.474373805775053,0.474373805775053,0.5143248383926083,0.47275728522847205,0.7988934417700736
26,14,,test,0.857421875,0.4857968,0.4536312830641738,0.4536312830641738,0.5526998123677933,0.4431987796531649,0.7521561374500795
27,15,,train,0.8830544830544831,0.39077276,0.48026124703741097,0.48026124703741097,0.5196951665367837,0.48046849948312914,0.8074141076144483
28,15,,test,0.8652918198529411,0.44470212,0.4681246604200746,0.4681246604200746,0.4755128936564295,0.45521105732191164,0.7622988504354984
29,16,,train,0.8853024453024453,0.3785559,0.4908719717422357,0.4908719717422357,0.5358549762927981,0.49217963030811057,0.8116033713528137
30,16,,test,0.8658662683823529,0.43407628,0.4699436663849576,0.4699436663849576,0.5212602406463905,0.46034965849455894,0.7649025256265667
31,17,,train,0.887996567996568,0.37078857,0.49451984153526035,0.49451984153526035,0.5396367569425612,0.4970195947243042,0.8160394578365578
32,17,,test,0.8664407169117647,0.43602106,0.4816263084396754,0.4816263084396754,0.514260129025545,0.47319058847933126,0.7672996234274595
33,18,,train,0.8895924495924495,0.36309287,0.49998647185070033,0.49998647185070033,0.5424323657108611,0.5043301519907148,0.8187807410318911
34,18,,test,0.8735064338235294,0.41400427,0.48372333726180927,0.48372333726180927,0.5357157160263591,0.4840290957242613,0.777861092807715
35,19,,train,0.8912226512226512,0.35661584,0.502436508536994,0.502436508536994,0.5449399146488407,0.5064018812740523,0.8216061137974972
36,19,,test,0.8683363970588235,0.4245504,0.4956953519612633,0.4956953519612633,0.5237968958640428,0.49220532084033736,0.7719140976963836
37,20,,train,0.8941398541398541,0.34716,0.5118610552170948,0.5118610552170948,0.5550365878142328,0.5192242510230912,0.8265220971130522
38,20,,test,0.8756318933823529,0.41360173,0.4990560849845244,0.4990560849845244,0.531106011862576,0.4999345020149864,0.7831172308168047
39,21,,train,0.8952724152724153,0.34438685,0.5160495565341607,0.5160495565341607,0.5614760989103013,0.5244910437565168,0.8284149499422452
40,21,,test,0.8772403492647058,0.40551192,0.49942707827821015,0.49942707827821015,0.5338927052229443,0.50298698129021,0.7836312440265194
41,22,,train,0.8973830973830974,0.33497673,0.5193166007640013,0.5193166007640013,0.563153211126592,0.5283000254605907,0.831909143237771
42,22,,test,0.8778147977941176,0.3977379,0.49323766471350955,0.49323766471350955,0.5482190741512792,0.4946180938636607,0.7831548215504711
43,23,,train,0.8983440583440584,0.3316616,0.5232317608736251,0.5232317608736251,0.6480294669632182,0.5324375266861997,0.8335261342451439
44,23,,test,0.8717256433823529,0.4234507,0.47659639026637257,0.47659639026637257,0.5440182007892823,0.4881209920721694,0.772034162118842
45,24,,train,0.8989103389103389,0.33252573,0.5232100648234007,0.5232100648234007,0.5688179908182439,0.5335115923769652,0.8343639731330083
46,24,,test,0.8760340073529411,0.4026981,0.507635899754615,0.507635899754615,0.6166605114322049,0.5119361873840075,0.7845164172416399
47,25,,train,0.898996138996139,0.3301368,0.5256308137021729,0.5256308137021729,0.568533192819807,0.5352113880408035,0.8346201390477076
48,25,,test,0.8833869485294118,0.38436344,0.5098201400670774,0.5098201400670774,0.5992365805861543,0.5201905688889459,0.7945153353388332
49,26,,train,0.9012269412269412,0.32107216,0.5301616077232905,0.5301616077232905,0.5738182909612697,0.5403997527012241,0.8384485702465914
50,26,,test,0.8836167279411765,0.38274667,0.5088551871781896,0.5088551871781896,0.5585752726037524,0.5209332474270151,0.7952006160274137
51,27,,train,0.9018618618618619,0.3190329,0.5342761102219379,0.5342761102219379,0.6015942011610766,0.545267714322296,0.8394887813813804
52,27,,test,0.8795955882352942,0.39015555,0.5092933244048511,0.5092933244048511,0.5471609713563713,0.5025893106069779,0.790670381285028
53,28,,train,0.9035263835263835,0.31638417,0.5385059583475162,0.5385059583475162,0.6353409936673368,0.549773863094875,0.8422366629309542
54,28,,test,0.8847081801470589,0.38082725,0.5164928564054968,0.5164928564054968,0.5540307717777168,0.527096672215862,0.7967395015327853
55,29,,train,0.903028743028743,0.31512043,0.5369409545557111,0.5369409545557111,0.5846168270520568,0.5473153435739927,0.8414492162008519
56,29,,test,0.8845358455882353,0.3841923,0.5161910859513891,0.5161910859513891,0.6386210463651322,0.5245247107428506,0.7975934664407871
57,30,,train,0.9041441441441441,0.31113002,0.5427741416840529,0.5427741416840529,0.6103819283186037,0.5544505747711729,0.8433708788900122
58,30,,test,0.8825252757352942,0.38250917,0.5182233253524159,0.5182233253524159,0.5462413702336691,0.5161534583318795,0.7960804362806899
59,31,,train,0.9062205062205062,0.30815458,0.5459252455432414,0.5459252455432414,0.6116657101298314,0.5581859942912297,0.8466087411202479
60,31,,test,0.8824103860294118,0.3791509,0.5206896037373688,0.5206896037373688,0.5672822910332537,0.5195677979699225,0.7965533136305302
61,32,,train,0.9045559845559845,0.30901846,0.5413570180029162,0.5413570180029162,0.5981059155025896,0.5535108912559542,0.8440314484728629
62,32,,test,0.8869485294117647,0.3676591,0.5195338900251484,0.5195338900251484,0.6251251907067698,0.5336889935580272,0.800661355720401
63,33,,train,0.9056199056199056,0.30251265,0.5448681774891889,0.5448681774891889,0.5943970758860928,0.5558123133556049,0.8459014423756729
64,33,,test,0.8835018382352942,0.3755098,0.5263462560140172,0.5263462560140172,0.6123300500337692,0.5322046505044292,0.7978106842096365
65,34,,train,0.9066838266838266,0.30426702,0.5480195444832264,0.5480195444832264,0.6078051017816016,0.5597079872009391,0.8475489382804716
66,34,,test,0.8902803308823529,0.36163872,0.5243141283176495,0.5243141283176495,0.6172879712618937,0.5385075209778739,0.8069447433639999
67,35,,train,0.9060317460317461,0.30301812,0.5467383846319475,0.5467383846319475,0.6229037099097328,0.5616144616715516,0.8464209847755548
68,35,,test,0.8871783088235294,0.3584833,0.5250559565209866,0.5250559565209866,0.5803775172414306,0.53514278405891,0.8025311316888453
69,36,,train,0.9091377091377091,0.2929682,0.556051564576505,0.556051564576505,0.6260025719777301,0.5696035007930328,0.8517188162918278
70,36,,test,0.8890739889705882,0.3731523,0.5250407767781952,0.5250407767781952,0.6680636004016204,0.539641860905682,0.8044346805301413
71,37,,train,0.9082453882453883,0.29357308,0.5547024617666454,0.5547024617666454,0.6205125444937473,0.5684313787494947,0.8502128373335076
72,37,,test,0.8901079963235294,0.35632962,0.5303552237510779,0.5303552237510779,0.5879735528940816,0.5411323650963827,0.8070175450796507
73,38,,train,0.9104761904761904,0.29388705,0.561911025326243,0.561911025326243,0.6269102012140653,0.5776656844140468,0.8538862217341542
74,38,,test,0.8870634191176471,0.3629408,0.5350509905391186,0.5350509905391186,0.5496098910125935,0.5336744086664089,0.8056362913532673
75,39,,train,0.90996138996139,0.2902865,0.5609746535611975,0.5609746535611975,0.6234112916913673,0.5760827147466173,0.853169452309865
76,39,,test,0.8889016544117647,0.36294624,0.5239412173087538,0.5239412173087538,0.6033367728847404,0.5423463750071322,0.8032342488073085
77,40,,train,0.9103732303732304,0.28720576,0.5642673144621815,0.5642673144621815,0.6340271419372788,0.5805642780331,0.853757184066158
78,40,,test,0.8909696691176471,0.35709828,0.5239161961439747,0.5239161961439747,0.6005944404607731,0.5364012076382526,0.809061971840216
79,41,,train,0.9114028314028314,0.28618923,0.5667656396998128,0.5667656396998128,0.630525211180355,0.5832580721225842,0.8554415670885075
80,41,,test,0.8920036764705882,0.3497596,0.5341649043309659,0.5341649043309659,0.6083509074829038,0.5472195490975819,0.8102416932949056
81,42,,train,0.9112140712140712,0.28605893,0.5648862715325828,0.5648862715325828,0.6284044595388225,0.5806838007093151,0.8551640073586222
82,42,,test,0.8921185661764706,0.3503794,0.5457020613699134,0.5457020613699134,0.6036742426297977,0.5513514227749723,0.8122041501070458
83,43,,train,0.9115744315744315,0.2856318,0.5701812835399195,0.5701812835399195,0.6307475603683855,0.586776483274117,0.8556819527289847
84,43,,test,0.8890165441176471,0.35395694,0.5293255538654972,0.5293255538654972,0.6154900837702686,0.5426524468167788,0.8051124933964774
85,44,,train,0.9117117117117117,0.28513643,0.5741714716027003,0.5741714716027003,0.6278778531013881,0.5905996392674243,0.8560832632078651
86,44,,test,0.8906824448529411,0.35204458,0.5512106918488996,0.5512106918488996,0.5979357146492476,0.5620445001973757,0.8113076323078003
87,45,,train,0.9116602316602317,0.28149635,0.5731859902842659,0.5731859902842659,0.6370738349858154,0.590921953959561,0.8558610366395726
88,45,,test,0.8907398897058824,0.3516404,0.5362284759384055,0.5362284759384055,0.609792032461783,0.5443163421388306,0.8092292449801316
89,46,,train,0.9147147147147147,0.2757287,0.5763270447901067,0.5763270447901067,0.6324268297941101,0.591654858574084,0.860996268779404
90,46,,test,0.8928079044117647,0.34583917,0.546432529915137,0.546432529915137,0.5899718301293237,0.5523598522349455,0.8135912702625557
91,47,,train,0.9134277134277135,0.27815568,0.5745929203163251,0.5745929203163251,0.6355635753680341,0.5915709821866751,0.8588693430853963
92,47,,test,0.892578125,0.3477978,0.5594478660249973,0.5594478660249973,0.5941203909960346,0.5638407224230751,0.8127085621283854
93,48,,train,0.9144573144573145,0.27519476,0.5813249859518533,0.5813249859518533,0.6363748637001195,0.5968092862695876,0.8606996976719261
94,48,,test,0.8910271139705882,0.34679943,0.5537116637334837,0.5537116637334837,0.6290807736030682,0.5655735464103367,0.8098019176793326
95,49,,train,0.9156070356070356,0.27039468,0.58645494243069,0.58645494243069,0.6818898296385524,0.6037256920032202,0.862487707893362
96,49,,test,0.8920611213235294,0.34846985,0.55712353512514,0.55712353512514,0.6816727485297963,0.5751992659811954,0.8096193570645891
97,50,,train,0.9161561561561562,0.27254578,0.5915803474789816,0.5915803474789816,0.7380828717059877,0.6111123599121769,0.8634792988535731
98,50,,test,0.8884995404411765,0.36025628,0.5548404860251224,0.5548404860251224,0.6689517867520217,0.558380938604549,0.8082444734774966
99,51,,train,0.9148348348348349,0.27245212,0.5879695840768729,0.5879695840768729,0.7072176417166869,0.6084542205763672,0.8611600652976438
100,51,,test,0.8960822610294118,0.33295467,0.5660736461972801,0.5660736461972801,0.6365887236819425,0.577865722396641,0.8193421301140543
101,52,,train,0.9159159159159159,0.2691485,0.5862092811897747,0.5862092811897747,0.7269499382835506,0.6050049871975788,0.8630409025141267
102,52,,test,0.8955078125,0.33495772,0.5570784313734909,0.5570784313734909,0.7169882219213499,0.576950275565564,0.817064457463736
103,53,,train,0.9156756756756756,0.2696644,0.589006246928209,0.589006246928209,0.6851969726089968,0.6078204864719168,0.8627133382008451
104,53,,test,0.8860294117647058,0.36823237,0.5659768242151485,0.5659768242151485,0.6769522700428205,0.5640785587015288,0.8051029937908627
105,54,,train,0.9172029172029172,0.2658215,0.5924867541227851,0.5924867541227851,0.755834561650052,0.6109938932758512,0.865150875287782
106,54,,test,0.8940142463235294,0.34166098,0.5590423747921703,0.5590423747921703,0.6039037693834414,0.5683340043867197,0.8156190881653386
107,55,,train,0.9157443157443157,0.26626644,0.592582789402466,0.592582789402466,0.7282693947881906,0.6118918651157936,0.8628128476547229
108,55,,test,0.8907398897058824,0.34966275,0.5689643987139933,0.5689643987139933,0.6648982739001724,0.5701988494351605,0.8123794091334623
109,56,,train,0.9177863577863578,0.26561558,0.5957380671144442,0.5957380671144442,0.7308830792468829,0.6148915006277658,0.8660840001639613
110,56,,test,0.8934397977941176,0.34193248,0.5639178332796528,0.5639178332796528,0.666805070188676,0.5671878950378606,0.8167328254304997
111,57,,train,0.9171171171171171,0.26275912,0.5977752851562693,0.5977752851562693,0.7317978446916507,0.6170143526040478,0.8650847568882903
112,57,,test,0.8949908088235294,0.34097347,0.56417713181781,0.56417713181781,0.680804945970278,0.5765153010621048,0.8181329503835917
113,58,,train,0.917031317031317,0.26497465,0.5989308002717082,0.5989308002717082,0.7661489612851633,0.6203023201708443,0.864919493716112
114,58,,test,0.8954503676470589,0.34128383,0.5678908667696939,0.5678908667696939,0.6309573998684027,0.5769378700725073,0.8191693019032208
115,59,,train,0.9178378378378378,0.2623587,0.6005973781740349,0.6005973781740349,0.7447787319016266,0.6220326111871982,0.8663222258394522
116,59,,test,0.8937270220588235,0.33655357,0.5802705477726775,0.5802705477726775,0.6821442072651039,0.5877274054387955,0.8164567605917673
117,60,,train,0.9177520377520377,0.2624486,0.6001564937459253,0.6001564937459253,0.7004430537075552,0.6207196634113111,0.866071796282675
118,60,,test,0.8962545955882353,0.3333563,0.5734407084276577,0.5734407084276577,0.688197653270788,0.587651868815794,0.820127949668583
119,61,,train,0.9186271986271987,0.2614338,0.6032664285160743,0.6032664285160743,0.7594687867925044,0.62772698973346,0.8674866495149264
120,61,,test,0.8945886948529411,0.3416528,0.5673467424687645,0.5673467424687645,0.6865614536355658,0.584236008729215,0.8165930983884075
121,62,,train,0.9195366795366795,0.25804102,0.6079525765431648,0.6079525765431648,0.7511833884133222,0.6324237580276394,0.868990605063272
122,62,,test,0.8969439338235294,0.3324123,0.5593134206924569,0.5593134206924569,0.6885809191860166,0.5693256875749105,0.8213937788652447
123,63,,train,0.9189017589017588,0.25837564,0.6050402607672792,0.6050402607672792,0.7521940153623264,0.6278013986833392,0.8680021736073574
124,63,,test,0.8941291360294118,0.33715194,0.5727180773851038,0.5727180773851038,0.6960952662995002,0.5822840545345859,0.8168622472214535
125,64,,train,0.9197940797940798,0.2581376,0.6078335884806628,0.6078335884806628,0.7390135556097691,0.6312067538495454,0.8695208404782582
126,64,,test,0.8910271139705882,0.34460345,0.5868541918363976,0.5868541918363976,0.6864121775243285,0.5963262828961328,0.8119937272139439
127,65,,train,0.9189017589017588,0.25902098,0.5993057800547735,0.5993057800547735,0.7103516544370913,0.6202096698358369,0.8679428750670556
128,65,,test,0.8941291360294118,0.33940387,0.5506819475388309,0.5506819475388309,0.6193829594849178,0.5697066644793947,0.814439803442461
129,66,,train,0.9199313599313599,0.25522423,0.6109264246264371,0.6109264246264371,0.712106636768698,0.6313768269892113,0.8698071111762798
130,66,,test,0.8949333639705882,0.33659324,0.5793957474714123,0.5793957474714123,0.6710796027005235,0.5944134913739877,0.8179161775547898
131,67,,train,0.9202745602745602,0.25379428,0.6145037702055659,0.6145037702055659,0.7172428166468444,0.6360113900721235,0.8702569824601719
132,67,,test,0.8950482536764706,0.33265412,0.5902679394615022,0.5902679394615022,0.6872641309884729,0.5924745792404575,0.8189018726505175
133,68,,train,0.9204976404976405,0.2526346,0.611653761925815,0.611653761925815,0.7436934428983503,0.6318359623626938,0.8706639080384715
134,68,,test,0.8958524816176471,0.33327532,0.5843124147471014,0.5843124147471014,0.6958828276422602,0.5978449637583728,0.8197718306308496
135,69,,train,0.9210982410982411,0.25248516,0.6184315519961198,0.6184315519961198,0.7350854293708297,0.6409643713885153,0.871765949158664
136,69,,test,0.8966567095588235,0.3333232,0.5808512209373232,0.5808512209373232,0.7138754746737018,0.6078864983525295,0.8185938842692404
137,70,,train,0.9208580008580008,0.25331745,0.6162181168731917,0.6162181168731917,0.7599181839430016,0.6402282692073608,0.8713035998804292
138,70,,test,0.8898782169117647,0.34853998,0.5676833091718834,0.5676833091718834,0.7092637504988004,0.5951192412646392,0.8088524184870525
139,71,,train,0.9194337194337194,0.25206,0.6148431745209979,0.6148431745209979,0.749944870490542,0.6394569788691441,0.8690530046183594
140,71,,test,0.8962545955882353,0.33988371,0.5613758987494383,0.5613758987494383,0.7391423912029954,0.5717106431579315,0.8196712151967533
141,72,,train,0.9218532818532819,0.25019756,0.6234926679793338,0.6234926679793338,0.7560951376149685,0.6496800273107007,0.8729794076856919
142,72,,test,0.8986098345588235,0.3323009,0.5628276945536905,0.5628276945536905,0.7213488927623893,0.5834647032386944,0.8222223940041254
143,73,,train,0.9227284427284427,0.24883337,0.6205612036981997,0.6205612036981997,0.7354725216297823,0.6449831038834387,0.8743399774293592
144,73,,test,0.8954503676470589,0.33040008,0.5839798933802152,0.5839798933802152,0.6233052191791667,0.5870807510886247,0.8200168646704641
145,74,,train,0.9201201201201201,0.2530826,0.614547548933407,0.614547548933407,0.7297292113840009,0.6387479610828786,0.8701808435003344
146,74,,test,0.8980353860294118,0.33074537,0.5932928840325057,0.5932928840325057,0.7030174229030091,0.6100915462749401,0.8233719780871089
147,75,,train,0.9220935220935221,0.24635836,0.6222365858890102,0.6222365858890102,0.7584045743083355,0.6475351014261884,0.8734142170626588
148,75,,test,0.8976332720588235,0.32560372,0.5760107792037855,0.5760107792037855,0.7102411473619776,0.6029913320292901,0.821669862434767
149,76,,train,0.9207893607893608,0.2514092,0.6217210757786973,0.6217210757786973,0.7495552312632373,0.6505505468524228,0.8711450152259063
150,76,,test,0.8991268382352942,0.32484806,0.580606568085619,0.580606568085619,0.7080605356628663,0.6029121726381598,0.8229614242778659
151,77,,train,0.9221450021450022,0.24694978,0.6291593767723668,0.6291593767723668,0.7767568196941603,0.6592716384528158,0.8733931802987103
152,77,,test,0.8965992647058824,0.3350702,0.5732806673912103,0.5732806673912103,0.6552034091457212,0.5851653403304987,0.8215934844043843
153,78,,train,0.9224710424710425,0.24515246,0.6206778205627654,0.6206778205627654,0.7265095521403083,0.6461222759212739,0.874013201157942
154,78,,test,0.8977481617647058,0.32677418,0.5772206253956323,0.5772206253956323,0.6702837139265303,0.5833460411403439,0.8245359653240542
155,79,,train,0.9228314028314029,0.24435006,0.6328039596174738,0.6328039596174738,0.7767400575231895,0.6621574015893421,0.874639776427265
156,79,,test,0.8972886029411765,0.32882094,0.5738814270693632,0.5738814270693632,0.7039278529453191,0.5841675946214596,0.8217442993991194
157,80,,train,0.9232947232947233,0.2466936,0.6319811750261451,0.6319811750261451,0.748680173795483,0.6607662809076805,0.8753616411008528
158,80,,test,0.896484375,0.33082718,0.5604589043585418,0.5604589043585418,0.69956845515246,0.5817964254315117,0.8201779001508165
159,81,,train,0.9235349635349636,0.23885006,0.6332922139946984,0.6332922139946984,0.7437742503997709,0.6599897071455231,0.8758786436701108
160,81,,test,0.8984949448529411,0.32381755,0.5792275442070051,0.5792275442070051,0.6698526533098974,0.5964480592542164,0.8240536211547519
161,82,,train,0.9222136422136422,0.2457179,0.6283891987346971,0.6283891987346971,0.7457883809696578,0.6550359135824261,0.8734681581236572
162,82,,test,0.896484375,0.32497993,0.5812643963446568,0.5812643963446568,0.6239282334578153,0.5923041227638749,0.8213992929990896
163,83,,train,0.9225568425568426,0.24245393,0.6288914669350382,0.6288914669350382,0.7651843896814373,0.6547237190856652,0.8741929682967223
164,83,,test,0.8971162683823529,0.33165905,0.5848487675742056,0.5848487675742056,0.7177601711382522,0.6020942333069202,0.8206323157813291
165,84,,train,0.923071643071643,0.24335498,0.6327365218503308,0.6327365218503308,0.7691605327607117,0.6627905812002662,0.8750289813108313
166,84,,test,0.8959099264705882,0.3246711,0.585395213810535,0.585395213810535,0.6928328352962491,0.6047796180733,0.8200343064122042
167,85,,train,0.9246846846846847,0.23907065,0.6379686835231547,0.6379686835231547,0.753424640149999,0.6656085259800089,0.8775676937932171
168,85,,test,0.8968864889705882,0.32436666,0.5997181431041932,0.5997181431041932,0.7019697512668275,0.6037070117582201,0.8227293997931822
169,86,,train,0.925027885027885,0.23709081,0.6454644543411269,0.6454644543411269,0.7769065504479783,0.6770051042312741,0.8782382350486451
170,86,,test,0.8991842830882353,0.32021472,0.5859062879901691,0.5859062879901691,0.6701015928871777,0.5902332604761092,0.8271937240435638
171,87,,train,0.9235864435864436,0.23952174,0.6375830585999562,0.6375830585999562,0.7590040252439731,0.6664186039510117,0.8759361549394377
172,87,,test,0.8991268382352942,0.33031753,0.5708109103676998,0.5708109103676998,0.7468122823107514,0.5977918437317616,0.8228684901140361
173,88,,train,0.924942084942085,0.23938233,0.6379501981902165,0.6379501981902165,0.7801776852066374,0.6657010962886863,0.8781550619112184
174,88,,test,0.8991268382352942,0.31813672,0.586032043903039,0.586032043903039,0.7306497277371226,0.60487115582993,0.8254691697702417
175,89,,train,0.9243071643071643,0.23958792,0.6460393418380886,0.6460393418380886,0.7808310331509224,0.6790594452524313,0.8770080667061031
176,89,,test,0.8967715992647058,0.33320475,0.5909059823960351,0.5909059823960351,0.6903249797570683,0.6064067287807788,0.8205741192086868
177,90,,train,0.9247876447876447,0.23721853,0.6486357487502011,0.6486357487502011,0.7734865056716762,0.6816449848529498,0.8778794260234468
178,90,,test,0.9001034007352942,0.32764995,0.582956932988781,0.582956932988781,0.7373804532998817,0.6054759667822426,0.8263319498027967
179,91,,train,0.9237065637065637,0.23761834,0.6410362534547002,0.6410362534547002,0.7649497932946532,0.6715725719528604,0.8762117320021614
180,91,,test,0.8994715073529411,0.32636917,0.5901460044654221,0.5901460044654221,0.7479817214082215,0.6089636880951524,0.825633845212433
181,92,,train,0.9251823251823251,0.23617882,0.6501466656607335,0.6501466656607335,0.76989271102217,0.6824235423965671,0.8785518812136931
182,92,,test,0.8960822610294118,0.33127347,0.596744592248279,0.596744592248279,0.6961093755017798,0.6102991626800002,0.8206974989701274
183,93,,train,0.9256628056628057,0.23524171,0.6536543208486002,0.6536543208486002,0.776475081713314,0.686835691572142,0.8793407813526343
184,93,,test,0.8940716911764706,0.33985955,0.5880455497651954,0.5880455497651954,0.7311073549138366,0.6022446642712818,0.8189753158800983
185,94,,train,0.9252509652509653,0.23669921,0.6438523156707906,0.6438523156707906,0.7530129125606297,0.6731625417154331,0.8786372944892458
186,94,,test,0.8982651654411765,0.32420236,0.5931949709692083,0.5931949709692083,0.715629649048117,0.6093058005686823,0.8250101853672706
187,95,,train,0.9258344058344058,0.23390661,0.6470823695228409,0.6470823695228409,0.7480760606178993,0.6746682600782535,0.8796138122353017
188,95,,test,0.8980928308823529,0.31878707,0.6029478797471213,0.6029478797471213,0.6954727824273824,0.6253763403036697,0.8248334599227634
189,96,,train,0.9262805662805663,0.23528412,0.6506942306446505,0.6506942306446505,0.7784719630831766,0.681736085124693,0.8803377259183442
190,96,,test,0.8932100183823529,0.3378795,0.5833914966373775,0.5833914966373775,0.613497512574937,0.5856521854165139,0.8185361734487387
191,97,,train,0.9266409266409267,0.23335618,0.6543764125754852,0.6543764125754852,0.782992796529577,0.6843815749774224,0.8809487950604622
192,97,,test,0.8973460477941176,0.31929895,0.6036973357380632,0.6036973357380632,0.7236924675233828,0.6154611710440676,0.8226891381176331
193,98,,train,0.9254912054912054,0.2347576,0.6530848397782556,0.6530848397782556,0.7762484073446996,0.6830916655840129,0.8790110644749374
194,98,,test,0.8990119485294118,0.31753922,0.599563296231678,0.599563296231678,0.7709480393315443,0.6239084944161365,0.8260921223047758
195,99,,train,0.9264864864864865,0.23235407,0.6619827242297313,0.6619827242297313,0.7756147108292565,0.6948015911799224,0.8807419885124941
196,99,,test,0.8977481617647058,0.32153058,0.5934288693233646,0.5934288693233646,0.6495322626052203,0.6073024027294134,0.8235389666662928
197,100,,train,0.9275504075504075,0.23120198,0.6581668463184234,0.6581668463184234,0.7964634605234222,0.6886790065324958,0.8824529961034024
198,100,,test,0.8981502757352942,0.32425043,0.6128131556333888,0.6128131556333888,0.7397826275552591,0.6385739647521314,0.8234119365672031
199,101,,train,0.9273959673959674,0.23165937,0.657784800572224,0.657784800572224,0.7873560808138031,0.6896155642814645,0.8821670877203038
200,101,,test,0.9021139705882353,0.31170988,0.6047820089813359,0.6047820089813359,0.7257725880326619,0.6350554218418569,0.8299379660541452
201,102,,train,0.9277563277563278,0.23007895,0.6635822151148664,0.6635822151148664,0.7885634681901103,0.6943969780974136,0.8828002403567744
202,102,,test,0.9018841911764706,0.3123806,0.6098711334158526,0.6098711334158526,0.7389190461265089,0.6347678791778821,0.8286842755046018
203,103,,train,0.9277734877734878,0.22797996,0.6579861477902877,0.6579861477902877,0.7756637756541992,0.6888727858223879,0.882869752392984
204,103,,test,0.8987247242647058,0.3171,0.6041345618589274,0.6041345618589274,0.6963761517985279,0.6214916615502413,0.8243450918429691
205,104,,train,0.9261432861432861,0.23164934,0.659466419552453,0.659466419552453,0.7755026840037549,0.6916637712483373,0.8801464218008769
206,104,,test,0.8990119485294118,0.32303533,0.601818834355938,0.601818834355938,0.6720224766029839,0.6156008165326413,0.8256610382151945
207,105,,train,0.9271900471900472,0.22994012,0.6647747136508696,0.6647747136508696,0.7738838214756485,0.6940525618170371,0.8819133073378425
208,105,,test,0.9030905330882353,0.32063815,0.6052632297878988,0.6052632297878988,0.746742846078495,0.6249500570038087,0.8315238164676004
209,106,,train,0.9280652080652081,0.22768208,0.658031519000382,0.658031519000382,0.7777185769659133,0.6890993664926519,0.8832937748532088
210,106,,test,0.8999885110294118,0.32695436,0.606781463062399,0.606781463062399,0.7311868537889533,0.6322985094956027,0.8264474035127269
211,107,,train,0.9287172887172888,0.22610259,0.6728554760300421,0.6728554760300421,0.7980740655674919,0.7061587507437358,0.8843060926363612
212,107,,test,0.8991268382352942,0.3256194,0.6018123117225579,0.6018123117225579,0.7093496043562452,0.6212359170929302,0.8241067094567663
213,108,,train,0.9298670098670099,0.22521736,0.679480912113934,0.679480912113934,0.7894069941361995,0.7133097455644876,0.8862844382550964
214,108,,test,0.8980353860294118,0.3151615,0.6029139770880724,0.6029139770880724,0.7154020393861974,0.6249891124947775,0.8246158563528758
215,109,,train,0.9291119691119691,0.22542639,0.6747373550677415,0.6747373550677415,0.7908398151794268,0.7083338431881608,0.8850469790691946
216,109,,test,0.9029756433823529,0.31766176,0.6002969730539855,0.6002969730539855,0.7168301317502013,0.6162632212847788,0.8313982598488125
217,110,,train,0.9278592878592878,0.22626345,0.67282990123664,0.67282990123664,0.7832041420975674,0.7070546577818009,0.8828776203116467
218,110,,test,0.8971737132352942,0.3231555,0.6082521258844821,0.6082521258844821,0.6984185502971099,0.616697792872071,0.8246271898533172
219,111,,train,0.9289060489060489,0.22549713,0.66781103253166,0.66781103253166,0.7908139028301977,0.7000708397504786,0.8847247245688782
220,111,,test,0.8984375,0.32001874,0.5898442215469905,0.5898442215469905,0.6361733641271984,0.598538944152294,0.825473452901858
221,112,,train,0.9280823680823681,0.22602615,0.667996649488809,0.667996649488809,0.7683590342112364,0.6965544559693253,0.8833851951133481
222,112,,test,0.8999310661764706,0.31962368,0.5973638530148534,0.5973638530148534,0.733121325388917,0.6249960199702476,0.8253569063536574
223,113,,train,0.9286829686829687,0.225541,0.6658130773423904,0.6658130773423904,0.7671833710475671,0.6966117309425436,0.8843421031982635
224,113,,test,0.8996438419117647,0.32945678,0.5889472761488959,0.5889472761488959,0.636882504670184,0.5987783951830585,0.8276104937324088
225,114,,train,0.9299013299013299,0.22420806,0.6730547877000963,0.6730547877000963,0.770024395150414,0.7015365532430154,0.8863087950446884
226,114,,test,0.9014246323529411,0.32147524,0.5926587120345204,0.5926587120345204,0.7682053575382377,0.6196385020821722,0.8284081813654334
227,115,,train,0.9295924495924496,0.22578253,0.6760228745145199,0.6760228745145199,0.7960299799529555,0.707888154010779,0.8858153057463882
228,115,,test,0.9007352941176471,0.32056594,0.6009059073696845,0.6009059073696845,0.741514901323792,0.6255769972511224,0.8277429540505082
229,116,,train,0.9294208494208495,0.22332576,0.6781167559667919,0.6781167559667919,0.7825216386423844,0.710843232748689,0.8855921828718378
230,116,,test,0.9021714154411765,0.32124448,0.5893751620686116,0.5893751620686116,0.7455635580365362,0.6169308406025326,0.829933423410373
231,117,,train,0.9302788502788503,0.22091268,0.6832090502956588,0.6832090502956588,0.7901898010024339,0.7147785788095828,0.8869052701852987
232,117,,test,0.9024586397058824,0.3134621,0.6108852211047847,0.6108852211047847,0.7328410155963864,0.6363010859025169,0.8315649374477899
233,118,,train,0.9283569283569284,0.22226241,0.6758811558722737,0.6758811558722737,0.7876111357791222,0.7076178064200417,0.8838861621774978
234,118,,test,0.9000459558823529,0.32526112,0.5891929890026271,0.5891929890026271,0.7311772859489221,0.6091302936762096,0.8252539201666417
235,119,,train,0.9286486486486486,0.22421719,0.6725873176459208,0.6725873176459208,0.7780386732606113,0.7032717441529148,0.8843291604168998
236,119,,test,0.8993566176470589,0.3288548,0.6138903065538069,0.6138903065538069,0.7059945192746864,0.6235971220976123,0.8262743913174517
237,120,,train,0.9292664092664092,0.2221173,0.67273679386672,0.67273679386672,0.7726355583046312,0.7046359871259762,0.8852944419426833
238,120,,test,0.9001034007352942,0.3172284,0.6341263894858159,0.6341263894858159,0.7059652350976172,0.6519817942358455,0.8291302765852118
239,121,,train,0.9300900900900901,0.21954878,0.68198781959727,0.68198781959727,0.8018395846555414,0.7142302155790162,0.8866717736531952
240,121,,test,0.8987821691176471,0.323996,0.6126026392070244,0.6126026392070244,0.7308030805170964,0.6218270445639292,0.8266107514734052
241,122,,train,0.9301587301587302,0.22056751,0.6840067787426406,0.6840067787426406,0.7921359076424673,0.715602149253398,0.8867732546619058
242,122,,test,0.90234375,0.3207378,0.5950945859027732,0.5950945859027732,0.7330760880511885,0.6175115646483791,0.8305395778321585
243,123,,train,0.9299013299013299,0.21858302,0.6855298008306856,0.6855298008306856,0.79638377110216,0.7182404249592206,0.886394098359353
244,123,,test,0.9037224264705882,0.31508398,0.6129404857917634,0.6129404857917634,0.7113185488166338,0.6358880052847076,0.8315490731621901
245,124,,train,0.9302788502788503,0.22024888,0.6803056632834888,0.6803056632834888,0.7784528168116283,0.7113083469815371,0.8869313772723562
246,124,,test,0.9006204044117647,0.3284507,0.6033779788020255,0.6033779788020255,0.642071157533619,0.6106401404521514,0.8290832288054474
247,125,,train,0.9303989703989703,0.2200503,0.6886536262603543,0.6886536262603543,0.7860985058858012,0.7200866678409036,0.8871697849173935
248,125,,test,0.9020565257352942,0.32837752,0.619398682032806,0.619398682032806,0.7124401979685139,0.6458383410005876,0.8291165222802465
249,126,,train,0.9314457314457314,0.21583572,0.6929124406615315,0.6929124406615315,0.8055030782480941,0.7263203516166601,0.8889325264734257
250,126,,test,0.90234375,0.31960243,0.6160066344139693,0.6160066344139693,0.7175295105179563,0.6316936303425401,0.8310805392093488
251,127,,train,0.9302273702273702,0.22021702,0.6812511213615116,0.6812511213615116,0.7825025570433275,0.713986896580141,0.886835820321796
252,127,,test,0.9034352022058824,0.30922303,0.6302396686787739,0.6302396686787739,0.714740943147412,0.6468296132424737,0.8328307709563496
253,128,,train,0.9293693693693694,0.21749209,0.6810598882707951,0.6810598882707951,0.790079158941747,0.7120839817160829,0.885582347472351
254,128,,test,0.9011948529411765,0.3240764,0.5970212265225256,0.5970212265225256,0.6888801355466038,0.6122768911967404,0.8297246173112276
255,129,,train,0.9308622908622909,0.21839038,0.6873494239704754,0.6873494239704754,0.793262750313052,0.7184726672039425,0.8879501590075177
256,129,,test,0.9054457720588235,0.3157454,0.6026392324332078,0.6026392324332078,0.7271968106118858,0.627529092381613,0.8360286034885701
257,130,,train,0.9297297297297298,0.22089803,0.6796484818978389,0.6796484818978389,0.7690376490743515,0.7086945872226852,0.8861811053617689
258,130,,test,0.9002182904411765,0.31774026,0.6191271420675718,0.6191271420675718,0.7390264534763283,0.6417009285794425,0.8286716021277413
259,131,,train,0.9323552123552123,0.21699148,0.7001877273804822,0.7001877273804822,0.8068625340931184,0.7338448382181527,0.8903573923302608
260,131,,test,0.904296875,0.30985236,0.6055177528003086,0.6055177528003086,0.7483237662371898,0.6314193875258074,0.8334864888853485
261,132,,train,0.9307764907764908,0.21783254,0.6833194748091659,0.6833194748091659,0.8000834921703938,0.7140033993711769,0.887792972445202
262,132,,test,0.9026884191176471,0.31060636,0.6182621056220149,0.6182621056220149,0.7265725714395374,0.6426390725533386,0.8328477237745587
263,133,,train,0.9318575718575719,0.2155502,0.6857048529814391,0.6857048529814391,0.7922671114295463,0.717430763598223,0.8895448229852189
264,133,,test,0.9026884191176471,0.320669,0.6282694819310427,0.6282694819310427,0.7050398275598315,0.6454221147410105,0.8313561643544976
265,134,,train,0.9318575718575719,0.21710944,0.6905141218360824,0.6905141218360824,0.7919277355878704,0.7217716433794231,0.8895045922239374
266,134,,test,0.9018841911764706,0.31744027,0.6259996098055338,0.6259996098055338,0.7203392728008864,0.6335624210991436,0.8304060537872116
267,135,,train,0.9318060918060918,0.21385571,0.6993862976538837,0.6993862976538837,0.7976332764229009,0.7312037421682754,0.8894640913977437
268,135,,test,0.9009650735294118,0.31403205,0.6203894389346156,0.6203894389346156,0.7335315871810245,0.6395301884608683,0.8302634970528386
269,136,,train,0.932972972972973,0.21555734,0.7002138757289972,0.7002138757289972,0.8156768938174367,0.735105359019832,0.891361501527445
270,136,,test,0.9060776654411765,0.31542826,0.630765636681934,0.630765636681934,0.72855296043773,0.6550927472034481,0.8363009149051849
271,137,,train,0.9322007722007722,0.21344663,0.699850773995875,0.699850773995875,0.8048046799687772,0.7326324179613178,0.8901276718609674
272,137,,test,0.9061351102941176,0.31085485,0.6345571793366459,0.6345571793366459,0.7305617836888548,0.659138264853278,0.8380626594004572
273,138,,train,0.9324581724581724,0.21349436,0.7019695416715428,0.7019695416715428,0.811285486174873,0.7351122957575634,0.8905722124749667
274,138,,test,0.8994140625,0.32575518,0.6179660248054217,0.6179660248054217,0.7136872533212726,0.6272358646816975,0.8266595046076729
275,139,,train,0.9316001716001716,0.2158036,0.6971185773529857,0.6971185773529857,0.7997860248054652,0.7287331865460969,0.8892132161576746
276,139,,test,0.9033203125,0.31675947,0.607135283241195,0.607135283241195,0.7513902523256518,0.6301145742290403,0.8313495465278193
277,140,,train,0.9325268125268126,0.21398702,0.6989136116284324,0.6989136116284324,0.801535978260777,0.7305574932897207,0.890693603046756
278,140,,test,0.8995289522058824,0.32051212,0.61625169243439,0.61625169243439,0.7011443188997561,0.6289704673582771,0.8265358769799451
279,141,,train,0.933041613041613,0.21137951,0.7009747742033382,0.7009747742033382,0.8104678570066227,0.7330112425367229,0.8914874171632782
280,141,,test,0.9034352022058824,0.31343925,0.6194857734552502,0.6194857734552502,0.728329138035721,0.6405501283684238,0.8336151848632575


==> images/confmat/0/isprs_tum_tempcnn/confmat_flat.csv <==
1 1 2.093421685162235 0.7848101265817818 0.21342512908774294
2 1 1.414973347970818 0.1645569620252123 0.0023901452472880826
3 1 0.0 0.006329113924046627 0.0010050251256280398
4 1 0 0.0 0.0
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0 0.0 0.0
8 1 0.3010299956639812 0.012658227848093255 0.0025740025740022426
9 1 0.0 0.006329113924046627 0.0009832841691247804
10 1 0.47712125471966244 0.018987341772139885 0.010909090909086943
11 1 0 0.0 0.0
12 1 0.0 0.006329113924046627 0.0038910505836560736
1 2 2.571708831808688 0.032872124790693284 0.6419965576590977
2 2 4.028327198467569 0.9406891689433248 0.9812465526751151
3 2 1.6020599913279625 0.003525160835463087 0.04020100502512158
4 2 1.6989700043360187 0.004406451044328859 0.02608242044861627
5 2 0.7781512503836436 0.000528774125319463 0.10714285714266582
6 2 0.6020599913279624 0.0003525160835463087 0.07692307692292899
7 2 0.9542425094393249 0.0007931611879791945 0.08653846153837833
8 2 1.6334684555795866 0.0037895478981228186 0.05534105534104822
9 2 1.7634279935629373 0.005111483211421476 0.05703048180923726
10 2 1.6812412373755872 0.004230193002555704 0.17454545454539108
11 2 1.6127838567197355 0.003613289856349664 0.08216432865729817
12 2 0.0 8.812902088657717e-05 0.0038910505836560736
1 3 1.1760912590556813 0.011942675159234717 0.02581755593803342
2 3 1.3424226808222062 0.017515923566877586 0.0020224305938591467
3 3 2.9057958803678687 0.6409235668789298 0.809045226130572
4 3 0.6020599913279624 0.003184713375795925 0.0020865936358893016
5 3 1.0 0.007961783439489811 0.1785714285711097
6 3 1.4913616938342726 0.024681528662418416 0.5961538461526997
7 3 1.6901960800285136 0.039012738853500074 0.4711538461533931
8 3 1.8388490907372552 0.0549363057324797 0.08880308880307737
9 3 1.3617278360175928 0.018312101910826568 0.022615535889869948
10 3 0.8450980400142568 0.0055732484076428685 0.0254545454545362
11 3 2.3443922736851106 0.17595541401272483 0.4428857715429974
12 3 0 0.0 0.0
1 4 1.3222192947339193 0.01069791136016247 0.036144578313246786
2 4 1.6720978579357175 0.023942944472744577 0.004320647177789995
3 4 0.47712125471966244 0.0015282730514517816 0.003015075376884119
4 4 3.266231696689893 0.9403973509933296 0.9629629629629127
5 4 0.6020599913279624 0.002037697401935709 0.07142857142844387
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 1.1760912590556813 0.0076413652572589075 0.014749262536871706
10 4 1.414973347970818 0.013245033112582107 0.09454545454542017
11 4 0.0 0.0005094243504839272 0.0020040080160316624
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0.6989700043360189 0.99999999998 0.08928571428555485
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0 0.0 0.0
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0.0 0.9999999999 0.019230769230732248
7 6 0 0.0 0.0
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 0 0.0 0.0
1 7 0.0 0.14285714285510204 0.0017211703958688947
2 7 0 0.0 0.0
3 7 0.0 0.14285714285510204 0.0010050251256280398
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.3010299956639812 0.2857142857102041 0.038461538461464495
7 7 0.0 0.14285714285510204 0.00961538461537537
8 7 0.0 0.14285714285510204 0.0012870012870011213
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0.0 0.14285714285510204 0.0020040080160316624
12 7 0 0.0 0.0
1 8 1.041392685158225 0.012387387387385991 0.01893287435455784
2 8 1.5797835966168101 0.04279279279278797 0.0034932892075748897
3 8 1.7160033436347992 0.05855855855855196 0.052261306532658064
4 8 0.6989700043360189 0.005630630630629996 0.002608242044861627
5 8 0.47712125471966244 0.003378378378377998 0.05357142857133291
6 8 0.7781512503836436 0.006756756756755996 0.11538461538439349
7 8 1.3979400086720377 0.028153153153149982 0.24038461538438424
8 8 2.7831886910752575 0.6835585585584816 0.7812097812096807
9 8 1.1139433523068367 0.01463963963963799 0.012782694198622145
10 8 0.0 0.0011261261261259993 0.003636363636362314
11 8 2.089905111439398 0.13851351351349792 0.2464929859718945
12 8 0.6020599913279624 0.004504504504503997 0.015564202334624294
1 9 1.4913616938342726 0.02522375915378151 0.053356282271935736
2 9 1.7781512503836436 0.04882017900731905 0.005515719801434037
3 9 1.662757831681574 0.03742880390561128 0.046231155778889824
4 9 0.9030899869919435 0.0065093572009758734 0.004173187271778603
5 9 1.3010299956639813 0.016273393002439684 0.3571428571422194
6 9 0 0.0 0.0
7 9 0.3010299956639812 0.0016273393002439684 0.01923076923075074
8 9 1.4313637641589874 0.021969080553293573 0.03474903474903027
9 9 2.942008053022313 0.7119609438567361 0.8603736479841828
10 9 2.08278537031645 0.0984540276647601 0.43999999999984
11 9 1.2787536009528289 0.0154597233523177 0.03807615230460159
12 9 1.3010299956639813 0.016273393002439684 0.07782101167312147
1 10 0 0.0 0.0
2 10 0.47712125471966244 0.027027027027002676 0.00027578599007170183
3 10 0.3010299956639812 0.018018018018001784 0.0020100502512560795
4 10 0.3010299956639812 0.018018018018001784 0.0010432968179446508
5 10 0.9030899869919435 0.07207207207200714 0.14285714285688775
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.4471580313422192 0.25225225225202497 0.02753195673549385
10 10 1.8325089127062364 0.6126126126120607 0.24727272727263735
11 10 0 0.0 0.0
12 10 0 0.0 0.0
1 11 0.0 0.005235602094238097 0.0017211703958688947
2 11 0.47712125471966244 0.01570680628271429 0.00027578599007170183
3 11 1.6434526764861874 0.23036649214647625 0.044221105527633746
4 11 0.0 0.005235602094238097 0.0005216484089723254
5 11 0 0.0 0.0
6 11 0.9030899869919435 0.04188481675390478 0.15384615384585798
7 11 1.2041199826559248 0.08376963350780955 0.15384615384600592
8 11 1.380211241711606 0.12565445026171432 0.03088803088802691
9 11 0.3010299956639812 0.010471204188476194 0.001966568338249561
10 11 0 0.0 0.0
11 11 1.9637878273455553 0.4816753926699049 0.18436873747491295
12 11 0 0.0 0.0
1 12 0.6020599913279624 0.015873015873009575 0.006884681583475579
2 12 0.6989700043360189 0.019841269841261968 0.0004596433167861697
3 12 0.0 0.003968253968252394 0.0010050251256280398
4 12 0.0 0.003968253968252394 0.0005216484089723254
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0.3010299956639812 0.007936507936504788 0.01923076923075074
8 12 0.6020599913279624 0.015873015873009575 0.005148005148004485
9 12 0.3010299956639812 0.007936507936504788 0.001966568338249561
10 12 0.0 0.003968253968252394 0.003636363636362314
11 12 0.0 0.003968253968252394 0.0020040080160316624
12 12 2.3636119798921444 0.9166666666663029 0.898832684824553


==> images/confmat/0/isprs_tum_tempcnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7518833118833119,0.8256508,0.2769123184740346,0.2769123184740346,0.31210155579884613,0.2779109362755157,0.5730888070919489
1,1,,test,0.8041130514705882,0.6478076,0.3248971342997224,0.3248971342997224,0.3767335049559288,0.31791772487653364,0.6463611995493537
2,2,,train,0.8240411840411841,0.583826,0.3731385025641152,0.3731385025641152,0.43449783381044477,0.37184313505218397,0.7056158843188371
3,2,,test,0.6920381433823529,0.97401375,0.36084098275930393,0.36084098275930393,0.3180430469237996,0.27461206268909577,0.5342859293524055
4,3,,train,0.8381981981981982,0.53183496,0.40371753142747074,0.40371753142747074,0.45925351015346844,0.4012366827133613,0.7306278213568849
5,3,,test,0.8193933823529411,0.6265771,0.3663483774627545,0.3663483774627545,0.44750200189782685,0.37848897109528196,0.6569154556893122
6,4,,train,0.8466237666237666,0.5104815,0.41804716886542687,0.41804716886542687,0.4757845408737775,0.415401222323714,0.7449953544076189
7,4,,test,0.8202550551470589,0.58336765,0.37149328188235664,0.37149328188235664,0.45174205911066867,0.36643446854207357,0.6843540269051909
8,5,,train,0.8516173316173317,0.48864064,0.4275660712645814,0.4275660712645814,0.5273521781824663,0.4268904351377747,0.7538301272889945
9,5,,test,0.8195082720588235,0.6621828,0.3527919993491801,0.3527919993491801,0.46670116812837614,0.37335296213112096,0.6564767784819856
10,6,,train,0.855032175032175,0.47430986,0.4329333871439674,0.4329333871439674,0.4930448902538305,0.43266774043935285,0.7598951706819327
11,6,,test,0.8305376838235294,0.5424886,0.4131198256699638,0.4131198256699638,0.43836147104101353,0.3775147380537809,0.7050243531134942
12,7,,train,0.8586872586872587,0.46382523,0.4418428053291803,0.4418428053291803,0.557585381046919,0.4437338044362891,0.7661961680738293
13,7,,test,0.8179572610294118,0.607305,0.413177021866334,0.413177021866334,0.45358674767483564,0.3891341581919558,0.6922441651875834
14,8,,train,0.862033462033462,0.4526082,0.4488648869875043,0.4488648869875043,0.532970674779164,0.4517213530562087,0.7718339294036038
15,8,,test,0.8315716911764706,0.5698066,0.3921310153353192,0.3921310153353192,0.4748214560944861,0.39682614635423646,0.684536323164067
16,9,,train,0.864006864006864,0.44601914,0.45261440477215253,0.45261440477215253,0.5381985772310185,0.45604530451421144,0.7753289214362791
17,9,,test,0.8330078125,0.5431988,0.37363044189323597,0.37363044189323597,0.5090927973836271,0.39269032653131397,0.689844312129748
18,10,,train,0.8658601458601458,0.44014406,0.45612992309804584,0.45612992309804584,0.5493031736526356,0.4613045207868303,0.7784008373377572
19,10,,test,0.8495519301470589,0.48532778,0.4208274149657438,0.4208274149657438,0.4887886777151799,0.41436323143987197,0.7348549724390284
20,11,,train,0.8679365079365079,0.43215573,0.4617315870487107,0.4617315870487107,0.560992378415941,0.4685528639590019,0.7821490629722396
21,11,,test,0.8463350183823529,0.4962504,0.43847621232664263,0.43847621232664263,0.49086244416241637,0.4208923001658437,0.7339773958365724
22,12,,train,0.8681081081081081,0.42792404,0.46419589143316914,0.46419589143316914,0.5541853147563497,0.47228034611836583,0.7823052210516623
23,12,,test,0.8288143382352942,0.58725584,0.39148953326683983,0.39148953326683983,0.49143005211090496,0.40055252505715067,0.6762562273485611
24,13,,train,0.8717631917631917,0.4232825,0.46867097097280386,0.46867097097280386,0.5802747711454304,0.47557149012305094,0.7885977784940973
25,13,,test,0.8221507352941176,0.6225135,0.3662544318734106,0.3662544318734106,0.5098318779096728,0.3975004678697978,0.6523960383449412
26,14,,train,0.8719004719004719,0.42062232,0.4675844929825166,0.4675844929825166,0.550904714085065,0.4744893061527851,0.7887788814948882
27,14,,test,0.8493221507352942,0.4880122,0.4285871898551443,0.4285871898551443,0.5082812196352893,0.4207748136138667,0.7362749637055377
28,15,,train,0.8722951522951523,0.41784593,0.47000752624701736,0.47000752624701736,0.5606721532451745,0.4790858605635371,0.7893794409136942
29,15,,test,0.8554113051470589,0.4655764,0.4608632576765377,0.4608632576765377,0.4832351901360963,0.43913536856537316,0.7484173137234366
30,16,,train,0.8758472758472758,0.41102612,0.48224727115076443,0.48224727115076443,0.6600523009113567,0.4957891904353047,0.7955510425150235
31,16,,test,0.8583409926470589,0.44917634,0.439623630332266,0.439623630332266,0.5336771509606242,0.43900580555500146,0.7482432042919199
32,17,,train,0.8749377949377949,0.4073531,0.47846966030674287,0.47846966030674287,0.6078701699448127,0.49082171060870244,0.7940354945275654
33,17,,test,0.8382927389705882,0.5587631,0.4482889877635626,0.4482889877635626,0.480867272356684,0.4186402347133828,0.7262991335470843
34,18,,train,0.8772372372372372,0.40196794,0.4839843055452148,0.4839843055452148,0.6251340601038572,0.49803089425258235,0.797800454687491
35,18,,test,0.8570197610294118,0.46109685,0.44233175517003387,0.44233175517003387,0.5256155529714779,0.44599076269660304,0.7486216576301664
36,19,,train,0.8772200772200772,0.39901757,0.49062841206000624,0.49062841206000624,0.6687336134382882,0.5049535210859928,0.7980431879575652
37,19,,test,0.8598920036764706,0.4435709,0.455736259911019,0.455736259911019,0.5553478060332693,0.4709974159692591,0.7476493766074026
38,20,,train,0.8773058773058773,0.39728835,0.48635597492650523,0.48635597492650523,0.6230169322734564,0.5001771556070139,0.7981821420385983
39,20,,test,0.8396139705882353,0.5284071,0.4046940543488593,0.4046940543488593,0.522721113529285,0.433744959185002,0.6981450039821483
40,21,,train,0.8783011583011583,0.39608258,0.491139436767958,0.491139436767958,0.6803213906978346,0.5075160798858754,0.7996551993860247
41,21,,test,0.8051470588235294,0.7575499,0.33697881057118284,0.33697881057118284,0.5116261191403185,0.3831766914621411,0.6040701456128028
42,22,,train,0.8785757185757186,0.39498702,0.49037616431958725,0.49037616431958725,0.6949439119046237,0.5060433093480127,0.8001842527505788
43,22,,test,0.8616153492647058,0.44017166,0.44210310135703423,0.44210310135703423,0.5473004996726033,0.44689166027570937,0.7525940404656879
44,23,,train,0.8795023595023596,0.38948897,0.4898878957708019,0.4898878957708019,0.622631308308521,0.5040556710591437,0.8017398371620728
45,23,,test,0.853515625,0.4637599,0.43029434828995394,0.43029434828995394,0.5369086527786594,0.4396589098803387,0.7383348329380814
46,24,,train,0.8806692406692407,0.3873759,0.4956973397075757,0.4956973397075757,0.6775092787566098,0.5133861032519154,0.8036886780471213
47,24,,test,0.8607536764705882,0.44441214,0.44126227958604813,0.44126227958604813,0.5586094865619948,0.44993295550629653,0.7508692140349957
48,25,,train,0.8817846417846418,0.3857998,0.49546452525331763,0.49546452525331763,0.6786108110763437,0.5111879855458856,0.8057139962192239
49,25,,test,0.8542624080882353,0.48140404,0.45139878767648595,0.45139878767648595,0.5304142170694728,0.4435886839157604,0.7475274043417692
50,26,,train,0.8818532818532818,0.3800382,0.5008001096737688,0.5008001096737688,0.672063529996922,0.5179172446806909,0.8059582971684112
51,26,,test,0.8693129595588235,0.41165096,0.4759729032304117,0.4759729032304117,0.5283494276620583,0.47818714178122285,0.7688758045295268
52,27,,train,0.8830888030888031,0.37981883,0.5033180219291203,0.5033180219291203,0.662616857191575,0.5225296479261465,0.8079581406884182
53,27,,test,0.8686236213235294,0.41817427,0.46214585403152436,0.46214585403152436,0.5458416304765903,0.46490255025973654,0.7666496306224719
54,28,,train,0.8827112827112827,0.3796202,0.5002751385970398,0.5002751385970398,0.6727100629729473,0.5188496348117285,0.8072099509497193
55,28,,test,0.8562729779411765,0.4744775,0.4366312885225579,0.4366312885225579,0.5426607673118786,0.4582731754144225,0.7345654440422894
56,29,,train,0.8844444444444445,0.37785813,0.5087786551871374,0.5087786551871374,0.7080082995503639,0.5300556700964478,0.8102457306252248
57,29,,test,0.8606962316176471,0.44622555,0.4639169184545923,0.4639169184545923,0.5314896925953775,0.4681224488829842,0.749621672168801
58,30,,train,0.8828314028314028,0.37830675,0.5025894924369959,0.5025894924369959,0.6558131538038892,0.5206913822949051,0.8075508028692763
59,30,,test,0.8553538602941176,0.4795457,0.46149809190166396,0.46149809190166396,0.5125448231684642,0.44904430710856985,0.7502868960748682
60,31,,train,0.885062205062205,0.37611926,0.5071055409482773,0.5071055409482773,0.6539923698205731,0.5259421590937826,0.8111386038077291
61,31,,test,0.8434627757352942,0.51078427,0.41023636332053887,0.41023636332053887,0.654237369766847,0.4426304040772108,0.7031860360582964
62,32,,train,0.8840840840840841,0.36991856,0.5057585122338615,0.5057585122338615,0.6443712376843774,0.522905964631545,0.8097566231493937
63,32,,test,0.8549517463235294,0.46278253,0.43588604456987445,0.43588604456987445,0.699775157618841,0.46468173122366885,0.7364971326126715
64,33,,train,0.8851651651651652,0.37288618,0.5097018778018065,0.5097018778018065,0.671000925865933,0.5307759017624463,0.8114537488391863
65,33,,test,0.8625344669117647,0.44201356,0.44832167014838986,0.44832167014838986,0.5592213067234038,0.47065564371907437,0.7491345145980833
66,34,,train,0.8835349635349635,0.37387902,0.504867695213157,0.504867695213157,0.6786852519829979,0.5247222695421557,0.8087608813265951
67,34,,test,0.8635110294117647,0.43491435,0.45715028385062495,0.45715028385062495,0.5415599925900343,0.45361455340623724,0.7616689323193291
68,35,,train,0.886074646074646,0.36845073,0.508071955710307,0.508071955710307,0.6157446501897829,0.525852904106718,0.8129664951360634
69,35,,test,0.8681640625,0.41361257,0.4618766268311663,0.4618766268311663,0.6696725288741426,0.4733335139334349,0.7622087258724919
70,36,,train,0.8861604461604462,0.36671087,0.5107617220133386,0.5107617220133386,0.715793121174781,0.5313703300052862,0.8131164358000481
71,36,,test,0.8559283088235294,0.4628825,0.45612832765854616,0.45612832765854616,0.5272199314701952,0.45375273666796506,0.751057138344784
72,37,,train,0.8863835263835264,0.36792096,0.5104638279291372,0.5104638279291372,0.7099998508497117,0.5309794423914705,0.8134342598072314
73,37,,test,0.8703469669117647,0.4067812,0.4741406689530738,0.4741406689530738,0.6337364798406543,0.4785407958987682,0.7678362452569639
74,38,,train,0.8872930072930073,0.36422625,0.5189332032256352,0.5189332032256352,0.7231144102476709,0.5424903160398968,0.8150847680982017
75,38,,test,0.8656939338235294,0.42681217,0.46947038295497584,0.46947038295497584,0.6165770698563086,0.47315400406092684,0.7661732445131977
76,39,,train,0.8867953667953667,0.36321077,0.5131674076291294,0.5131674076291294,0.6701591441385616,0.5333382928070186,0.8142224800602288
77,39,,test,0.8651769301470589,0.41939798,0.4676683058469197,0.4676683058469197,0.6492752350821915,0.46406902536763045,0.7606892049046658
78,40,,train,0.8862119262119262,0.3634837,0.5127143798866678,0.5127143798866678,0.6737066820372323,0.5330358809777035,0.813335130310938
79,40,,test,0.8658088235294118,0.4241212,0.45167047432891944,0.45167047432891944,0.5961821219527685,0.4708701381584423,0.7591779389584762
80,41,,train,0.8886486486486487,0.3591227,0.5213551340515183,0.5213551340515183,0.6920293583333592,0.5435831540762858,0.8174416399064426
81,41,,test,0.8740808823529411,0.40107062,0.48071228750952305,0.48071228750952305,0.5515953323660964,0.4930920498991625,0.7766496127268446
82,42,,train,0.8883912483912484,0.36245573,0.5192144583381857,0.5192144583381857,0.7214310654069168,0.542808806031848,0.8168180928565433
83,42,,test,0.8728170955882353,0.39840752,0.4757714100171144,0.4757714100171144,0.5751790411095674,0.47668474345876516,0.7736733905441765
84,43,,train,0.8888030888030888,0.35796973,0.5274653713462736,0.5274653713462736,0.7119641010114387,0.5539486179083887,0.8176451375932513
85,43,,test,0.8724149816176471,0.3993017,0.47600759311703117,0.47600759311703117,0.5556063800142607,0.4800711492134624,0.7719538472170789
86,44,,train,0.8892492492492492,0.3589989,0.5246700221827267,0.5246700221827267,0.6780507301515216,0.548810480130866,0.8182715208634551
87,44,,test,0.8644301470588235,0.4412801,0.4732972616617652,0.4732972616617652,0.5392650809899053,0.48623691569761646,0.7574952875157561
88,45,,train,0.888923208923209,0.35761213,0.5217004836248784,0.5217004836248784,0.7252659445294191,0.5454680178336112,0.817729685669611
89,45,,test,0.8581686580882353,0.45545137,0.4354454386869325,0.4354454386869325,0.7217493585134694,0.4544876986268435,0.7432981645341964
90,46,,train,0.8899013299013299,0.35396355,0.5281734661626095,0.5281734661626095,0.6940190417765203,0.5540180905675474,0.8195615456227227
91,46,,test,0.8677619485294118,0.42540577,0.4722949382704111,0.4722949382704111,0.6458053482008884,0.4691494179654358,0.7690005159343045
92,47,,train,0.8902445302445302,0.3537192,0.5305691655681694,0.5305691655681694,0.6852779966231132,0.5557257076851857,0.8200680165932894
93,47,,test,0.8726447610294118,0.4016254,0.47344861379292413,0.47344861379292413,0.6756475617429886,0.48822187122884636,0.7740215085112836
94,48,,train,0.88996996996997,0.35463005,0.5289850812374173,0.5289850812374173,0.7221510580852543,0.5571363657176727,0.8194838438921224
95,48,,test,0.8735064338235294,0.39626622,0.4770429409391394,0.4770429409391394,0.5500066152096027,0.4768984634876032,0.7759407833558752
96,49,,train,0.8911883311883312,0.35309982,0.5272558014657408,0.5272558014657408,0.7042686971844149,0.5515071578806485,0.8215090138314456
97,49,,test,0.875,0.39677602,0.48188234016381865,0.48188234016381865,0.5916122169437188,0.4857167543688019,0.7804240956190438
98,50,,train,0.8902102102102102,0.3522879,0.5208831329588414,0.5208831329588414,0.7149455806969159,0.5417345455140988,0.8198648381335748
99,50,,test,0.8720703125,0.40984452,0.49066085246720287,0.49066085246720287,0.6347115774661946,0.48341937595113804,0.7774793804059528
100,51,,train,0.890999570999571,0.34819713,0.5280348352458984,0.5280348352458984,0.7183098992428434,0.5518732531202648,0.8213102390272169
101,51,,test,0.869140625,0.4279909,0.4822652947211943,0.4822652947211943,0.6610986977936385,0.48930507432802783,0.7721153771503052
102,52,,train,0.8905705705705705,0.35267785,0.531009737037981,0.531009737037981,0.7298241353002314,0.5573512714566654,0.8206347002340133
103,52,,test,0.8726447610294118,0.40319705,0.4831746356421857,0.4831746356421857,0.6738660349618367,0.49984746588835444,0.7759086291724056
104,53,,train,0.8920806520806521,0.350257,0.5344319537640732,0.5344319537640732,0.7379102619743962,0.5623807255165275,0.8230149998914089
105,53,,test,0.8715533088235294,0.4092567,0.47486768980076777,0.47486768980076777,0.6948601160659434,0.49713987026671774,0.7673059647461938
106,54,,train,0.8925096525096525,0.35004088,0.5320693683304634,0.5320693683304634,0.7221515608815126,0.5586276774589115,0.8239477627034979
107,54,,test,0.8738511029411765,0.3914653,0.4736660897710825,0.4736660897710825,0.5693935113584886,0.4833346883894805,0.774858767015962
108,55,,train,0.8924066924066925,0.34816873,0.5314291588703951,0.5314291588703951,0.7159500580587147,0.5564702792599009,0.8236196902435163
109,55,,test,0.8658088235294118,0.42852327,0.46835230655791005,0.46835230655791005,0.6095876514859059,0.4975706487769674,0.7551657182221144
110,56,,train,0.8906563706563707,0.3510093,0.5335081955200639,0.5335081955200639,0.740718962651537,0.5611345379724514,0.8208128610337834
111,56,,test,0.8690257352941176,0.4176718,0.46961011114153894,0.46961011114153894,0.7507804362914247,0.4997510350424565,0.7643322503053539
112,57,,train,0.8908794508794509,0.34819612,0.53262920086087,0.53262920086087,0.683169240098735,0.5582521083258615,0.8211578221102696
113,57,,test,0.8759765625,0.39293724,0.48225357208216274,0.48225357208216274,0.5713453328948359,0.48399819645982517,0.7811580198140823
114,58,,train,0.8925439725439726,0.34817392,0.5367669095034288,0.5367669095034288,0.7136575561836859,0.5613317199969647,0.8238943096138303
115,58,,test,0.8696001838235294,0.4054249,0.4786920332228783,0.4786920332228783,0.7639086251672281,0.5030884647383504,0.7690466985205519
116,59,,train,0.8924066924066925,0.34910718,0.5416146274816606,0.5416146274816606,0.7198022617620198,0.571903568219605,0.8235523191651369
117,59,,test,0.8592601102941176,0.44601735,0.4484700730594237,0.4484700730594237,0.7037880608175668,0.4689103581783529,0.7499807031948656
118,60,,train,0.892029172029172,0.3471717,0.5348095636765143,0.5348095636765143,0.6990104518984332,0.5591341707955496,0.8229784782736462
119,60,,test,0.8567899816176471,0.4451024,0.46109180618310114,0.46109180618310114,0.5073895482952915,0.4489172268388247,0.7450747435516998
120,61,,train,0.8928871728871729,0.34346685,0.5381379724941274,0.5381379724941274,0.7129910778223721,0.566284448694771,0.8245533579187398
121,61,,test,0.8799402573529411,0.3799514,0.4944812160545995,0.4944812160545995,0.7043808404352317,0.504734029798451,0.7877675243231557
122,62,,train,0.8926984126984127,0.34243715,0.5371506501230705,0.5371506501230705,0.7109884207051195,0.5641365078260179,0.8241088402215918
123,62,,test,0.8716107536764706,0.40587565,0.47723144805433027,0.47723144805433027,0.6094815293837917,0.48989846480864,0.7688531653071407
124,63,,train,0.8917546117546118,0.34641293,0.533303868487773,0.533303868487773,0.7064963331450246,0.5590992284621692,0.8226220961390703
125,63,,test,0.8635110294117647,0.4493185,0.46083593468839895,0.46083593468839895,0.7006103859507733,0.49186065186864036,0.7496131257968816
126,64,,train,0.8943114543114543,0.34204718,0.5426747609389136,0.5426747609389136,0.6995489985716402,0.5679002469986082,0.8268457301263414
127,64,,test,0.8805721507352942,0.3800663,0.5047391098129171,0.5047391098129171,0.7380126275515552,0.5181294469908041,0.7900371365771854
128,65,,train,0.8935564135564136,0.3434856,0.5396529877375733,0.5396529877375733,0.7142765109562582,0.5669697854876115,0.82555423656849
129,65,,test,0.8701171875,0.41095984,0.4669462420979635,0.4669462420979635,0.6825549027499863,0.4843790080563077,0.7664318031543285
130,66,,train,0.8926640926640926,0.34315035,0.535532686778177,0.535532686778177,0.7087528225690719,0.562086208812576,0.8240205868662059
131,66,,test,0.8571920955882353,0.45937368,0.44509546115530324,0.44509546115530324,0.6013815882652899,0.4807103028998958,0.7349411016232887
132,67,,train,0.8951179751179751,0.34220907,0.5461929256253232,0.5461929256253232,0.7242210643265649,0.5757823717387912,0.8280409017577313
133,67,,test,0.8604090073529411,0.46770343,0.4436103213437234,0.4436103213437234,0.5907028599606593,0.4747600509227085,0.7420764796225677
134,68,,train,0.8938652938652939,0.3419243,0.5422602930853313,0.5422602930853313,0.6982816841968554,0.5712764736527277,0.8261957711200345
135,68,,test,0.8789636948529411,0.37951007,0.48685726113759736,0.48685726113759736,0.6526120089336535,0.5035314060955594,0.7844331904416242
136,69,,train,0.8946374946374946,0.33644724,0.5444561373933158,0.5444561373933158,0.7319548185072421,0.5714886230103113,0.8275574836400675
137,69,,test,0.8765510110294118,0.38983756,0.4812837874782368,0.4812837874782368,0.6380401197728773,0.49872351249913577,0.7798135274480444
138,70,,train,0.8923037323037323,0.34146944,0.5361533448047134,0.5361533448047134,0.7233246985717551,0.5634709040825496,0.8235250504113173
139,70,,test,0.8671300551470589,0.432976,0.46650556816157324,0.46650556816157324,0.5955213166684521,0.4865400866899506,0.7581608867834887
140,71,,train,0.894019734019734,0.33779305,0.5507534934524614,0.5507534934524614,0.7531795994810021,0.5842980821305875,0.8264488341963927
141,71,,test,0.8766084558823529,0.39078724,0.48090261119113364,0.48090261119113364,0.5758783550109933,0.4941945862925976,0.7797002680657049
142,72,,train,0.893968253968254,0.34077856,0.5455242829059969,0.5455242829059969,0.7264047071968939,0.5749863703546568,0.826406158818558
143,72,,test,0.8749425551470589,0.39758077,0.4745101235651561,0.4745101235651561,0.5882873361867436,0.48541288798667376,0.7758001623349733
144,73,,train,0.8952209352209353,0.33642545,0.5432870227323815,0.5432870227323815,0.7174127691348101,0.5719336078623593,0.8283824470429691
145,73,,test,0.8715533088235294,0.41565144,0.4883091157838104,0.4883091157838104,0.543451084846866,0.4806440433727663,0.7777623469419717
146,74,,train,0.8948777348777349,0.3365881,0.5393439209592746,0.5393439209592746,0.693423188524437,0.5635590856667042,0.8277474206941917
147,74,,test,0.8646024816176471,0.43550175,0.4564500680625232,0.4564500680625232,0.7312091650016063,0.49194554073148183,0.753853336512372
148,75,,train,0.894963534963535,0.338768,0.5409675108436066,0.5409675108436066,0.7029885307443536,0.5686774477601043,0.8280555476006826
149,75,,test,0.8797104779411765,0.3766241,0.4961999926218315,0.4961999926218315,0.5585979183553452,0.5064933154760091,0.788524801211781
150,76,,train,0.8957872157872158,0.33431947,0.5451821897155869,0.5451821897155869,0.7295743223368367,0.575505437507161,0.8293129501845327
151,76,,test,0.8674172794117647,0.42238194,0.4666432312649236,0.4666432312649236,0.6003467024116543,0.4747163120337046,0.7662661065934248
152,77,,train,0.8958043758043758,0.3365437,0.5468203422080652,0.5468203422080652,0.7409502786356515,0.5742952911514722,0.8292127801414486
153,77,,test,0.8766659007352942,0.38287047,0.48009649700450696,0.48009649700450696,0.6566728741108359,0.4949016553431549,0.7794979316597723
154,78,,train,0.894963534963535,0.33504477,0.5440481273254556,0.5440481273254556,0.7528265061922866,0.5739670139731984,0.8278289599052875
155,78,,test,0.8760914522058824,0.38669053,0.4914392959119924,0.4914392959119924,0.7141532889977862,0.5165666131492801,0.7805835853194071
156,79,,train,0.8956670956670957,0.33462495,0.5465738237604985,0.5465738237604985,0.7197005439957298,0.575360413746404,0.829190562905486
157,79,,test,0.8709214154411765,0.4070232,0.4725811556559536,0.4725811556559536,0.5580252872600558,0.4732564054204608,0.7747694129929048
158,80,,train,0.8957357357357357,0.33550534,0.5507450004064375,0.5507450004064375,0.7309301030573329,0.5802414613707593,0.8292924147548789
159,80,,test,0.8633386948529411,0.4625959,0.4858892792413116,0.4858892792413116,0.619350785367884,0.4745168846279741,0.7661874894109751
160,81,,train,0.8962676962676963,0.33663473,0.5465966086203178,0.5465966086203178,0.7259170140475112,0.5742460861183146,0.8302586526047838
161,81,,test,0.8706916360294118,0.402323,0.47010141430142577,0.47010141430142577,0.6850965816241205,0.49056217690557374,0.7704374439584818
162,82,,train,0.896954096954097,0.33202222,0.5561752695091017,0.5561752695091017,0.7430845477293966,0.589507028743133,0.8312407982645388
163,82,,test,0.8716681985294118,0.4092432,0.4738155671900333,0.4738155671900333,0.7298264090198288,0.4868546771465858,0.7744331104904443


==> images/confmat/0/isprs_tum_tempcnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7518833118833119,0.8256508,0.2769123184740346,0.2769123184740346,0.31210155579884613,0.2779109362755157,0.5730888070919489
1,1,,test,0.8041130514705882,0.6478076,0.3248971342997224,0.3248971342997224,0.3767335049559288,0.31791772487653364,0.6463611995493537
2,2,,train,0.8240411840411841,0.583826,0.3731385025641152,0.3731385025641152,0.43449783381044477,0.37184313505218397,0.7056158843188371
3,2,,test,0.6920381433823529,0.97401375,0.36084098275930393,0.36084098275930393,0.3180430469237996,0.27461206268909577,0.5342859293524055
4,3,,train,0.8381981981981982,0.53183496,0.40371753142747074,0.40371753142747074,0.45925351015346844,0.4012366827133613,0.7306278213568849
5,3,,test,0.8193933823529411,0.6265771,0.3663483774627545,0.3663483774627545,0.44750200189782685,0.37848897109528196,0.6569154556893122
6,4,,train,0.8466237666237666,0.5104815,0.41804716886542687,0.41804716886542687,0.4757845408737775,0.415401222323714,0.7449953544076189
7,4,,test,0.8202550551470589,0.58336765,0.37149328188235664,0.37149328188235664,0.45174205911066867,0.36643446854207357,0.6843540269051909
8,5,,train,0.8516173316173317,0.48864064,0.4275660712645814,0.4275660712645814,0.5273521781824663,0.4268904351377747,0.7538301272889945
9,5,,test,0.8195082720588235,0.6621828,0.3527919993491801,0.3527919993491801,0.46670116812837614,0.37335296213112096,0.6564767784819856
10,6,,train,0.855032175032175,0.47430986,0.4329333871439674,0.4329333871439674,0.4930448902538305,0.43266774043935285,0.7598951706819327
11,6,,test,0.8305376838235294,0.5424886,0.4131198256699638,0.4131198256699638,0.43836147104101353,0.3775147380537809,0.7050243531134942
12,7,,train,0.8586872586872587,0.46382523,0.4418428053291803,0.4418428053291803,0.557585381046919,0.4437338044362891,0.7661961680738293
13,7,,test,0.8179572610294118,0.607305,0.413177021866334,0.413177021866334,0.45358674767483564,0.3891341581919558,0.6922441651875834
14,8,,train,0.862033462033462,0.4526082,0.4488648869875043,0.4488648869875043,0.532970674779164,0.4517213530562087,0.7718339294036038
15,8,,test,0.8315716911764706,0.5698066,0.3921310153353192,0.3921310153353192,0.4748214560944861,0.39682614635423646,0.684536323164067
16,9,,train,0.864006864006864,0.44601914,0.45261440477215253,0.45261440477215253,0.5381985772310185,0.45604530451421144,0.7753289214362791
17,9,,test,0.8330078125,0.5431988,0.37363044189323597,0.37363044189323597,0.5090927973836271,0.39269032653131397,0.689844312129748
18,10,,train,0.8658601458601458,0.44014406,0.45612992309804584,0.45612992309804584,0.5493031736526356,0.4613045207868303,0.7784008373377572
19,10,,test,0.8495519301470589,0.48532778,0.4208274149657438,0.4208274149657438,0.4887886777151799,0.41436323143987197,0.7348549724390284
20,11,,train,0.8679365079365079,0.43215573,0.4617315870487107,0.4617315870487107,0.560992378415941,0.4685528639590019,0.7821490629722396
21,11,,test,0.8463350183823529,0.4962504,0.43847621232664263,0.43847621232664263,0.49086244416241637,0.4208923001658437,0.7339773958365724
22,12,,train,0.8681081081081081,0.42792404,0.46419589143316914,0.46419589143316914,0.5541853147563497,0.47228034611836583,0.7823052210516623
23,12,,test,0.8288143382352942,0.58725584,0.39148953326683983,0.39148953326683983,0.49143005211090496,0.40055252505715067,0.6762562273485611
24,13,,train,0.8717631917631917,0.4232825,0.46867097097280386,0.46867097097280386,0.5802747711454304,0.47557149012305094,0.7885977784940973
25,13,,test,0.8221507352941176,0.6225135,0.3662544318734106,0.3662544318734106,0.5098318779096728,0.3975004678697978,0.6523960383449412
26,14,,train,0.8719004719004719,0.42062232,0.4675844929825166,0.4675844929825166,0.550904714085065,0.4744893061527851,0.7887788814948882
27,14,,test,0.8493221507352942,0.4880122,0.4285871898551443,0.4285871898551443,0.5082812196352893,0.4207748136138667,0.7362749637055377
28,15,,train,0.8722951522951523,0.41784593,0.47000752624701736,0.47000752624701736,0.5606721532451745,0.4790858605635371,0.7893794409136942
29,15,,test,0.8554113051470589,0.4655764,0.4608632576765377,0.4608632576765377,0.4832351901360963,0.43913536856537316,0.7484173137234366
30,16,,train,0.8758472758472758,0.41102612,0.48224727115076443,0.48224727115076443,0.6600523009113567,0.4957891904353047,0.7955510425150235
31,16,,test,0.8583409926470589,0.44917634,0.439623630332266,0.439623630332266,0.5336771509606242,0.43900580555500146,0.7482432042919199
32,17,,train,0.8749377949377949,0.4073531,0.47846966030674287,0.47846966030674287,0.6078701699448127,0.49082171060870244,0.7940354945275654
33,17,,test,0.8382927389705882,0.5587631,0.4482889877635626,0.4482889877635626,0.480867272356684,0.4186402347133828,0.7262991335470843
34,18,,train,0.8772372372372372,0.40196794,0.4839843055452148,0.4839843055452148,0.6251340601038572,0.49803089425258235,0.797800454687491
35,18,,test,0.8570197610294118,0.46109685,0.44233175517003387,0.44233175517003387,0.5256155529714779,0.44599076269660304,0.7486216576301664
36,19,,train,0.8772200772200772,0.39901757,0.49062841206000624,0.49062841206000624,0.6687336134382882,0.5049535210859928,0.7980431879575652
37,19,,test,0.8598920036764706,0.4435709,0.455736259911019,0.455736259911019,0.5553478060332693,0.4709974159692591,0.7476493766074026
38,20,,train,0.8773058773058773,0.39728835,0.48635597492650523,0.48635597492650523,0.6230169322734564,0.5001771556070139,0.7981821420385983
39,20,,test,0.8396139705882353,0.5284071,0.4046940543488593,0.4046940543488593,0.522721113529285,0.433744959185002,0.6981450039821483
40,21,,train,0.8783011583011583,0.39608258,0.491139436767958,0.491139436767958,0.6803213906978346,0.5075160798858754,0.7996551993860247
41,21,,test,0.8051470588235294,0.7575499,0.33697881057118284,0.33697881057118284,0.5116261191403185,0.3831766914621411,0.6040701456128028
42,22,,train,0.8785757185757186,0.39498702,0.49037616431958725,0.49037616431958725,0.6949439119046237,0.5060433093480127,0.8001842527505788
43,22,,test,0.8616153492647058,0.44017166,0.44210310135703423,0.44210310135703423,0.5473004996726033,0.44689166027570937,0.7525940404656879
44,23,,train,0.8795023595023596,0.38948897,0.4898878957708019,0.4898878957708019,0.622631308308521,0.5040556710591437,0.8017398371620728
45,23,,test,0.853515625,0.4637599,0.43029434828995394,0.43029434828995394,0.5369086527786594,0.4396589098803387,0.7383348329380814
46,24,,train,0.8806692406692407,0.3873759,0.4956973397075757,0.4956973397075757,0.6775092787566098,0.5133861032519154,0.8036886780471213
47,24,,test,0.8607536764705882,0.44441214,0.44126227958604813,0.44126227958604813,0.5586094865619948,0.44993295550629653,0.7508692140349957
48,25,,train,0.8817846417846418,0.3857998,0.49546452525331763,0.49546452525331763,0.6786108110763437,0.5111879855458856,0.8057139962192239
49,25,,test,0.8542624080882353,0.48140404,0.45139878767648595,0.45139878767648595,0.5304142170694728,0.4435886839157604,0.7475274043417692
50,26,,train,0.8818532818532818,0.3800382,0.5008001096737688,0.5008001096737688,0.672063529996922,0.5179172446806909,0.8059582971684112
51,26,,test,0.8693129595588235,0.41165096,0.4759729032304117,0.4759729032304117,0.5283494276620583,0.47818714178122285,0.7688758045295268
52,27,,train,0.8830888030888031,0.37981883,0.5033180219291203,0.5033180219291203,0.662616857191575,0.5225296479261465,0.8079581406884182
53,27,,test,0.8686236213235294,0.41817427,0.46214585403152436,0.46214585403152436,0.5458416304765903,0.46490255025973654,0.7666496306224719
54,28,,train,0.8827112827112827,0.3796202,0.5002751385970398,0.5002751385970398,0.6727100629729473,0.5188496348117285,0.8072099509497193
55,28,,test,0.8562729779411765,0.4744775,0.4366312885225579,0.4366312885225579,0.5426607673118786,0.4582731754144225,0.7345654440422894
56,29,,train,0.8844444444444445,0.37785813,0.5087786551871374,0.5087786551871374,0.7080082995503639,0.5300556700964478,0.8102457306252248
57,29,,test,0.8606962316176471,0.44622555,0.4639169184545923,0.4639169184545923,0.5314896925953775,0.4681224488829842,0.749621672168801
58,30,,train,0.8828314028314028,0.37830675,0.5025894924369959,0.5025894924369959,0.6558131538038892,0.5206913822949051,0.8075508028692763
59,30,,test,0.8553538602941176,0.4795457,0.46149809190166396,0.46149809190166396,0.5125448231684642,0.44904430710856985,0.7502868960748682
60,31,,train,0.885062205062205,0.37611926,0.5071055409482773,0.5071055409482773,0.6539923698205731,0.5259421590937826,0.8111386038077291
61,31,,test,0.8434627757352942,0.51078427,0.41023636332053887,0.41023636332053887,0.654237369766847,0.4426304040772108,0.7031860360582964
62,32,,train,0.8840840840840841,0.36991856,0.5057585122338615,0.5057585122338615,0.6443712376843774,0.522905964631545,0.8097566231493937
63,32,,test,0.8549517463235294,0.46278253,0.43588604456987445,0.43588604456987445,0.699775157618841,0.46468173122366885,0.7364971326126715
64,33,,train,0.8851651651651652,0.37288618,0.5097018778018065,0.5097018778018065,0.671000925865933,0.5307759017624463,0.8114537488391863
65,33,,test,0.8625344669117647,0.44201356,0.44832167014838986,0.44832167014838986,0.5592213067234038,0.47065564371907437,0.7491345145980833
66,34,,train,0.8835349635349635,0.37387902,0.504867695213157,0.504867695213157,0.6786852519829979,0.5247222695421557,0.8087608813265951
67,34,,test,0.8635110294117647,0.43491435,0.45715028385062495,0.45715028385062495,0.5415599925900343,0.45361455340623724,0.7616689323193291
68,35,,train,0.886074646074646,0.36845073,0.508071955710307,0.508071955710307,0.6157446501897829,0.525852904106718,0.8129664951360634
69,35,,test,0.8681640625,0.41361257,0.4618766268311663,0.4618766268311663,0.6696725288741426,0.4733335139334349,0.7622087258724919
70,36,,train,0.8861604461604462,0.36671087,0.5107617220133386,0.5107617220133386,0.715793121174781,0.5313703300052862,0.8131164358000481
71,36,,test,0.8559283088235294,0.4628825,0.45612832765854616,0.45612832765854616,0.5272199314701952,0.45375273666796506,0.751057138344784
72,37,,train,0.8863835263835264,0.36792096,0.5104638279291372,0.5104638279291372,0.7099998508497117,0.5309794423914705,0.8134342598072314
73,37,,test,0.8703469669117647,0.4067812,0.4741406689530738,0.4741406689530738,0.6337364798406543,0.4785407958987682,0.7678362452569639
74,38,,train,0.8872930072930073,0.36422625,0.5189332032256352,0.5189332032256352,0.7231144102476709,0.5424903160398968,0.8150847680982017
75,38,,test,0.8656939338235294,0.42681217,0.46947038295497584,0.46947038295497584,0.6165770698563086,0.47315400406092684,0.7661732445131977
76,39,,train,0.8867953667953667,0.36321077,0.5131674076291294,0.5131674076291294,0.6701591441385616,0.5333382928070186,0.8142224800602288
77,39,,test,0.8651769301470589,0.41939798,0.4676683058469197,0.4676683058469197,0.6492752350821915,0.46406902536763045,0.7606892049046658
78,40,,train,0.8862119262119262,0.3634837,0.5127143798866678,0.5127143798866678,0.6737066820372323,0.5330358809777035,0.813335130310938
79,40,,test,0.8658088235294118,0.4241212,0.45167047432891944,0.45167047432891944,0.5961821219527685,0.4708701381584423,0.7591779389584762
80,41,,train,0.8886486486486487,0.3591227,0.5213551340515183,0.5213551340515183,0.6920293583333592,0.5435831540762858,0.8174416399064426
81,41,,test,0.8740808823529411,0.40107062,0.48071228750952305,0.48071228750952305,0.5515953323660964,0.4930920498991625,0.7766496127268446
82,42,,train,0.8883912483912484,0.36245573,0.5192144583381857,0.5192144583381857,0.7214310654069168,0.542808806031848,0.8168180928565433
83,42,,test,0.8728170955882353,0.39840752,0.4757714100171144,0.4757714100171144,0.5751790411095674,0.47668474345876516,0.7736733905441765
84,43,,train,0.8888030888030888,0.35796973,0.5274653713462736,0.5274653713462736,0.7119641010114387,0.5539486179083887,0.8176451375932513
85,43,,test,0.8724149816176471,0.3993017,0.47600759311703117,0.47600759311703117,0.5556063800142607,0.4800711492134624,0.7719538472170789
86,44,,train,0.8892492492492492,0.3589989,0.5246700221827267,0.5246700221827267,0.6780507301515216,0.548810480130866,0.8182715208634551
87,44,,test,0.8644301470588235,0.4412801,0.4732972616617652,0.4732972616617652,0.5392650809899053,0.48623691569761646,0.7574952875157561
88,45,,train,0.888923208923209,0.35761213,0.5217004836248784,0.5217004836248784,0.7252659445294191,0.5454680178336112,0.817729685669611
89,45,,test,0.8581686580882353,0.45545137,0.4354454386869325,0.4354454386869325,0.7217493585134694,0.4544876986268435,0.7432981645341964
90,46,,train,0.8899013299013299,0.35396355,0.5281734661626095,0.5281734661626095,0.6940190417765203,0.5540180905675474,0.8195615456227227
91,46,,test,0.8677619485294118,0.42540577,0.4722949382704111,0.4722949382704111,0.6458053482008884,0.4691494179654358,0.7690005159343045
92,47,,train,0.8902445302445302,0.3537192,0.5305691655681694,0.5305691655681694,0.6852779966231132,0.5557257076851857,0.8200680165932894
93,47,,test,0.8726447610294118,0.4016254,0.47344861379292413,0.47344861379292413,0.6756475617429886,0.48822187122884636,0.7740215085112836
94,48,,train,0.88996996996997,0.35463005,0.5289850812374173,0.5289850812374173,0.7221510580852543,0.5571363657176727,0.8194838438921224
95,48,,test,0.8735064338235294,0.39626622,0.4770429409391394,0.4770429409391394,0.5500066152096027,0.4768984634876032,0.7759407833558752
96,49,,train,0.8911883311883312,0.35309982,0.5272558014657408,0.5272558014657408,0.7042686971844149,0.5515071578806485,0.8215090138314456
97,49,,test,0.875,0.39677602,0.48188234016381865,0.48188234016381865,0.5916122169437188,0.4857167543688019,0.7804240956190438
98,50,,train,0.8902102102102102,0.3522879,0.5208831329588414,0.5208831329588414,0.7149455806969159,0.5417345455140988,0.8198648381335748
99,50,,test,0.8720703125,0.40984452,0.49066085246720287,0.49066085246720287,0.6347115774661946,0.48341937595113804,0.7774793804059528
100,51,,train,0.890999570999571,0.34819713,0.5280348352458984,0.5280348352458984,0.7183098992428434,0.5518732531202648,0.8213102390272169
101,51,,test,0.869140625,0.4279909,0.4822652947211943,0.4822652947211943,0.6610986977936385,0.48930507432802783,0.7721153771503052
102,52,,train,0.8905705705705705,0.35267785,0.531009737037981,0.531009737037981,0.7298241353002314,0.5573512714566654,0.8206347002340133
103,52,,test,0.8726447610294118,0.40319705,0.4831746356421857,0.4831746356421857,0.6738660349618367,0.49984746588835444,0.7759086291724056
104,53,,train,0.8920806520806521,0.350257,0.5344319537640732,0.5344319537640732,0.7379102619743962,0.5623807255165275,0.8230149998914089
105,53,,test,0.8715533088235294,0.4092567,0.47486768980076777,0.47486768980076777,0.6948601160659434,0.49713987026671774,0.7673059647461938
106,54,,train,0.8925096525096525,0.35004088,0.5320693683304634,0.5320693683304634,0.7221515608815126,0.5586276774589115,0.8239477627034979
107,54,,test,0.8738511029411765,0.3914653,0.4736660897710825,0.4736660897710825,0.5693935113584886,0.4833346883894805,0.774858767015962
108,55,,train,0.8924066924066925,0.34816873,0.5314291588703951,0.5314291588703951,0.7159500580587147,0.5564702792599009,0.8236196902435163
109,55,,test,0.8658088235294118,0.42852327,0.46835230655791005,0.46835230655791005,0.6095876514859059,0.4975706487769674,0.7551657182221144
110,56,,train,0.8906563706563707,0.3510093,0.5335081955200639,0.5335081955200639,0.740718962651537,0.5611345379724514,0.8208128610337834
111,56,,test,0.8690257352941176,0.4176718,0.46961011114153894,0.46961011114153894,0.7507804362914247,0.4997510350424565,0.7643322503053539
112,57,,train,0.8908794508794509,0.34819612,0.53262920086087,0.53262920086087,0.683169240098735,0.5582521083258615,0.8211578221102696
113,57,,test,0.8759765625,0.39293724,0.48225357208216274,0.48225357208216274,0.5713453328948359,0.48399819645982517,0.7811580198140823
114,58,,train,0.8925439725439726,0.34817392,0.5367669095034288,0.5367669095034288,0.7136575561836859,0.5613317199969647,0.8238943096138303
115,58,,test,0.8696001838235294,0.4054249,0.4786920332228783,0.4786920332228783,0.7639086251672281,0.5030884647383504,0.7690466985205519
116,59,,train,0.8924066924066925,0.34910718,0.5416146274816606,0.5416146274816606,0.7198022617620198,0.571903568219605,0.8235523191651369
117,59,,test,0.8592601102941176,0.44601735,0.4484700730594237,0.4484700730594237,0.7037880608175668,0.4689103581783529,0.7499807031948656
118,60,,train,0.892029172029172,0.3471717,0.5348095636765143,0.5348095636765143,0.6990104518984332,0.5591341707955496,0.8229784782736462
119,60,,test,0.8567899816176471,0.4451024,0.46109180618310114,0.46109180618310114,0.5073895482952915,0.4489172268388247,0.7450747435516998
120,61,,train,0.8928871728871729,0.34346685,0.5381379724941274,0.5381379724941274,0.7129910778223721,0.566284448694771,0.8245533579187398
121,61,,test,0.8799402573529411,0.3799514,0.4944812160545995,0.4944812160545995,0.7043808404352317,0.504734029798451,0.7877675243231557
122,62,,train,0.8926984126984127,0.34243715,0.5371506501230705,0.5371506501230705,0.7109884207051195,0.5641365078260179,0.8241088402215918
123,62,,test,0.8716107536764706,0.40587565,0.47723144805433027,0.47723144805433027,0.6094815293837917,0.48989846480864,0.7688531653071407
124,63,,train,0.8917546117546118,0.34641293,0.533303868487773,0.533303868487773,0.7064963331450246,0.5590992284621692,0.8226220961390703
125,63,,test,0.8635110294117647,0.4493185,0.46083593468839895,0.46083593468839895,0.7006103859507733,0.49186065186864036,0.7496131257968816
126,64,,train,0.8943114543114543,0.34204718,0.5426747609389136,0.5426747609389136,0.6995489985716402,0.5679002469986082,0.8268457301263414
127,64,,test,0.8805721507352942,0.3800663,0.5047391098129171,0.5047391098129171,0.7380126275515552,0.5181294469908041,0.7900371365771854
128,65,,train,0.8935564135564136,0.3434856,0.5396529877375733,0.5396529877375733,0.7142765109562582,0.5669697854876115,0.82555423656849
129,65,,test,0.8701171875,0.41095984,0.4669462420979635,0.4669462420979635,0.6825549027499863,0.4843790080563077,0.7664318031543285
130,66,,train,0.8926640926640926,0.34315035,0.535532686778177,0.535532686778177,0.7087528225690719,0.562086208812576,0.8240205868662059
131,66,,test,0.8571920955882353,0.45937368,0.44509546115530324,0.44509546115530324,0.6013815882652899,0.4807103028998958,0.7349411016232887
132,67,,train,0.8951179751179751,0.34220907,0.5461929256253232,0.5461929256253232,0.7242210643265649,0.5757823717387912,0.8280409017577313
133,67,,test,0.8604090073529411,0.46770343,0.4436103213437234,0.4436103213437234,0.5907028599606593,0.4747600509227085,0.7420764796225677
134,68,,train,0.8938652938652939,0.3419243,0.5422602930853313,0.5422602930853313,0.6982816841968554,0.5712764736527277,0.8261957711200345
135,68,,test,0.8789636948529411,0.37951007,0.48685726113759736,0.48685726113759736,0.6526120089336535,0.5035314060955594,0.7844331904416242
136,69,,train,0.8946374946374946,0.33644724,0.5444561373933158,0.5444561373933158,0.7319548185072421,0.5714886230103113,0.8275574836400675
137,69,,test,0.8765510110294118,0.38983756,0.4812837874782368,0.4812837874782368,0.6380401197728773,0.49872351249913577,0.7798135274480444
138,70,,train,0.8923037323037323,0.34146944,0.5361533448047134,0.5361533448047134,0.7233246985717551,0.5634709040825496,0.8235250504113173
139,70,,test,0.8671300551470589,0.432976,0.46650556816157324,0.46650556816157324,0.5955213166684521,0.4865400866899506,0.7581608867834887
140,71,,train,0.894019734019734,0.33779305,0.5507534934524614,0.5507534934524614,0.7531795994810021,0.5842980821305875,0.8264488341963927
141,71,,test,0.8766084558823529,0.39078724,0.48090261119113364,0.48090261119113364,0.5758783550109933,0.4941945862925976,0.7797002680657049
142,72,,train,0.893968253968254,0.34077856,0.5455242829059969,0.5455242829059969,0.7264047071968939,0.5749863703546568,0.826406158818558
143,72,,test,0.8749425551470589,0.39758077,0.4745101235651561,0.4745101235651561,0.5882873361867436,0.48541288798667376,0.7758001623349733
144,73,,train,0.8952209352209353,0.33642545,0.5432870227323815,0.5432870227323815,0.7174127691348101,0.5719336078623593,0.8283824470429691
145,73,,test,0.8715533088235294,0.41565144,0.4883091157838104,0.4883091157838104,0.543451084846866,0.4806440433727663,0.7777623469419717
146,74,,train,0.8948777348777349,0.3365881,0.5393439209592746,0.5393439209592746,0.693423188524437,0.5635590856667042,0.8277474206941917
147,74,,test,0.8646024816176471,0.43550175,0.4564500680625232,0.4564500680625232,0.7312091650016063,0.49194554073148183,0.753853336512372
148,75,,train,0.894963534963535,0.338768,0.5409675108436066,0.5409675108436066,0.7029885307443536,0.5686774477601043,0.8280555476006826
149,75,,test,0.8797104779411765,0.3766241,0.4961999926218315,0.4961999926218315,0.5585979183553452,0.5064933154760091,0.788524801211781
150,76,,train,0.8957872157872158,0.33431947,0.5451821897155869,0.5451821897155869,0.7295743223368367,0.575505437507161,0.8293129501845327
151,76,,test,0.8674172794117647,0.42238194,0.4666432312649236,0.4666432312649236,0.6003467024116543,0.4747163120337046,0.7662661065934248
152,77,,train,0.8958043758043758,0.3365437,0.5468203422080652,0.5468203422080652,0.7409502786356515,0.5742952911514722,0.8292127801414486
153,77,,test,0.8766659007352942,0.38287047,0.48009649700450696,0.48009649700450696,0.6566728741108359,0.4949016553431549,0.7794979316597723
154,78,,train,0.894963534963535,0.33504477,0.5440481273254556,0.5440481273254556,0.7528265061922866,0.5739670139731984,0.8278289599052875
155,78,,test,0.8760914522058824,0.38669053,0.4914392959119924,0.4914392959119924,0.7141532889977862,0.5165666131492801,0.7805835853194071
156,79,,train,0.8956670956670957,0.33462495,0.5465738237604985,0.5465738237604985,0.7197005439957298,0.575360413746404,0.829190562905486
157,79,,test,0.8709214154411765,0.4070232,0.4725811556559536,0.4725811556559536,0.5580252872600558,0.4732564054204608,0.7747694129929048
158,80,,train,0.8957357357357357,0.33550534,0.5507450004064375,0.5507450004064375,0.7309301030573329,0.5802414613707593,0.8292924147548789
159,80,,test,0.8633386948529411,0.4625959,0.4858892792413116,0.4858892792413116,0.619350785367884,0.4745168846279741,0.7661874894109751
160,81,,train,0.8962676962676963,0.33663473,0.5465966086203178,0.5465966086203178,0.7259170140475112,0.5742460861183146,0.8302586526047838
161,81,,test,0.8706916360294118,0.402323,0.47010141430142577,0.47010141430142577,0.6850965816241205,0.49056217690557374,0.7704374439584818
162,82,,train,0.896954096954097,0.33202222,0.5561752695091017,0.5561752695091017,0.7430845477293966,0.589507028743133,0.8312407982645388
163,82,,test,0.8716681985294118,0.4092432,0.4738155671900333,0.4738155671900333,0.7298264090198288,0.4868546771465858,0.7744331104904443


==> images/confmat/0/isprs_tum_transformer/confmat_flat.csv <==
1 1 2.5185139398778875 0.5156249999999194 0.5679862306367353
2 1 2.4216039268698313 0.41249999999993553 0.02426916712630976
3 1 0.47712125471966244 0.004687499999999267 0.003015075376884119
4 1 1.255272505103306 0.028124999999995605 0.009389671361501857
5 1 0 0.0 0.0
6 1 0.0 0.0015624999999997557 0.019230769230732248
7 1 0 0.0 0.0
8 1 0.3010299956639812 0.0031249999999995114 0.0025740025740022426
9 1 0.7781512503836436 0.009374999999998534 0.005899705014748682
10 1 1.0 0.015624999999997558 0.03636363636362314
11 1 0.47712125471966244 0.004687499999999267 0.0060120240480949876
12 1 0.47712125471966244 0.004687499999999267 0.011673151750968221
1 2 2.2810333672477277 0.017741036596693127 0.32874354561095886
2 2 4.017784353096678 0.9676760170908325 0.9577128148556632
3 2 1.2787536009528289 0.0017648151588333478 0.019095477386932753
4 2 1.6720978579357175 0.004365595392903545 0.024517475221699295
5 2 0.47712125471966244 0.00027865502507894965 0.05357142857133291
6 2 0 0.0 0.0
7 2 0.6020599913279624 0.00037154003343859956 0.03846153846150148
8 2 1.041392685158225 0.0010217350919561488 0.014157014157012334
9 2 1.4471580313422192 0.002600780234070197 0.02753195673549385
10 2 1.380211241711606 0.0022292402006315972 0.08727272727269554
11 2 1.3222192947339193 0.0019505851755526476 0.042084168336664916
12 2 0 0.0 0.0
1 3 1.0 0.009920634920633936 0.017211703958688946
2 3 1.4313637641589874 0.026785714285711627 0.0024820739106453165
3 3 2.909556029241175 0.8055555555554756 0.8160804020099682
4 3 0.47712125471966244 0.0029761904761901807 0.0015649452269169762
5 3 1.2787536009528289 0.018849206349204478 0.3392857142851084
6 3 1.2304489213782739 0.016865079365077692 0.3269230769224482
7 3 0.8450980400142568 0.006944444444443755 0.06730769230762759
8 3 1.146128035678238 0.01388888888888751 0.018018018018015697
9 3 1.146128035678238 0.01388888888888751 0.013765978367746925
10 3 0.8450980400142568 0.006944444444443755 0.0254545454545362
11 3 1.8808135922807914 0.07539682539681791 0.15230460921840636
12 3 0.3010299956639812 0.001984126984126787 0.007782101167312147
1 4 0.7781512503836436 0.003224073078989617 0.010327022375213367
2 4 1.3617278360175928 0.012358946802793532 0.0021143592572163807
3 4 0.3010299956639812 0.0010746910263298723 0.0020100502512560795
4 4 3.2598326990634834 0.9774314884470189 0.9488784559206599
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0.0 0.0005373455131649362 0.00961538461537537
8 4 0 0.0 0.0
9 4 0.3010299956639812 0.0010746910263298723 0.001966568338249561
10 4 0.7781512503836436 0.003224073078989617 0.021818181818173885
11 4 0.3010299956639812 0.0010746910263298723 0.004008016032063325
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0.47712125471966244 0.09090909090881542 0.00027578599007170183
3 6 0.47712125471966244 0.09090909090881542 0.003015075376884119
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 1.3222192947339193 0.636363636361708 0.4038461538453772
7 6 0.47712125471966244 0.09090909090881542 0.02884615384612611
8 6 0.0 0.030303030302938475 0.0012870012870011213
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.0 0.030303030302938475 0.0020040080160316624
12 6 0.0 0.030303030302938475 0.0038910505836560736
1 7 0.3010299956639812 0.027397260273935072 0.0034423407917377894
2 7 0 0.0 0.0
3 7 0.7781512503836436 0.08219178082180521 0.006030150753768238
4 7 0.0 0.013698630136967536 0.0005216484089723254
5 7 0 0.0 0.0
6 7 0.6020599913279624 0.054794520547870144 0.07692307692292899
7 7 1.6434526764861874 0.6027397260265716 0.4230769230765163
8 7 0.0 0.013698630136967536 0.0012870012870011213
9 7 0.3010299956639812 0.027397260273935072 0.001966568338249561
10 7 0 0.0 0.0
11 7 1.1139433523068367 0.17808219178057796 0.026052104208411614
12 7 0 0.0 0.0
1 8 0.8450980400142568 0.008353221957039575 0.012048192771082263
2 8 1.6532125137753437 0.053699284009540126 0.004136789851075527
3 8 1.2787536009528289 0.022673031026250276 0.019095477386932753
4 8 0.6989700043360189 0.0059665871121711254 0.002608242044861627
5 8 0.3010299956639812 0.0023866348448684503 0.03571428571422194
6 8 0.3010299956639812 0.0023866348448684503 0.038461538461464495
7 8 0.8450980400142568 0.008353221957039575 0.06730769230762759
8 8 2.8573324964312685 0.859188544152642 0.9266409266408073
9 8 0.9030899869919435 0.009546539379473801 0.007866273352998243
10 8 0 0.0 0.0
11 8 1.3222192947339193 0.025059665871118728 0.042084168336664916
12 8 0.3010299956639812 0.0023866348448684503 0.007782101167312147
1 9 1.380211241711606 0.02305475504322545 0.04130808950085347
2 9 1.4471580313422192 0.026897214217096357 0.0025740025740025505
3 9 0.9542425094393249 0.008645533141209544 0.009045226130652357
4 9 0.6989700043360189 0.004803073967338635 0.002608242044861627
5 9 1.041392685158225 0.010566762728144998 0.19642857142822065
6 9 0.0 0.0009606147934677271 0.019230769230732248
7 9 0.3010299956639812 0.0019212295869354542 0.01923076923075074
8 9 0.9542425094393249 0.008645533141209544 0.011583011583010092
9 9 2.950364854376123 0.8568683957732126 0.8770894788593041
10 9 1.6989700043360187 0.048030739673386356 0.1818181818181157
11 9 0.7781512503836436 0.005763688760806363 0.012024048096189975
12 9 0.6020599913279624 0.0038424591738709084 0.015564202334624294
1 10 0.6989700043360189 0.01572327044024663 0.008605851979344473
2 10 1.505149978319906 0.10062893081757843 0.002941717227431486
3 10 0.8450980400142568 0.02201257861634528 0.0070351758793962774
4 10 1.255272505103306 0.05660377358488786 0.009389671361501857
5 10 1.2787536009528289 0.059748427672937185 0.3392857142851084
6 10 0 0.0 0.0
7 10 0.0 0.003144654088049326 0.00961538461537537
8 10 0.0 0.003144654088049326 0.0012870012870011213
9 10 1.7708520116421442 0.18553459119491023 0.05801376597836204
10 10 2.2430380486862944 0.550314465408632 0.636363636363405
11 10 0 0.0 0.0
12 10 0.0 0.003144654088049326 0.0038910505836560736
1 11 0.3010299956639812 0.0035149384885758317 0.0034423407917377894
2 11 1.5185139398778875 0.05799648506150123 0.00303364589078872
3 11 2.060697840353612 0.20210896309311033 0.11557788944722457
4 11 0.0 0.0017574692442879159 0.0005216484089723254
5 11 0.3010299956639812 0.0035149384885758317 0.03571428571422194
6 11 0.7781512503836436 0.010544815465727496 0.11538461538439349
7 11 1.5440680443502757 0.061511423550077056 0.33653846153813793
8 11 1.2304489213782739 0.02987697715289457 0.02187902187901906
9 11 0.3010299956639812 0.0035149384885758317 0.001966568338249561
10 11 0.0 0.0017574692442879159 0.003636363636362314
11 11 2.5490032620257876 0.6221441124779222 0.7094188376752085
12 11 0.0 0.0017574692442879159 0.0038910505836560736
1 12 0.6020599913279624 0.01532567049807842 0.006884681583475579
2 12 0.6989700043360189 0.019157088122598025 0.0004596433167861697
3 12 0 0.0 0.0
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0 0.0 0.0
8 12 0.0 0.003831417624519605 0.0012870012870011213
9 12 0.6020599913279624 0.01532567049807842 0.003933136676499122
10 12 0.3010299956639812 0.00766283524903921 0.007272727272724628
11 12 0.3010299956639812 0.00766283524903921 0.004008016032063325
12 12 2.385606273598312 0.9310344827582641 0.9455252918284259


==> images/confmat/0/isprs_tum_transformer/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.6237323037323037,1.2254856,0.17448978098369458,0.17448978098369458,0.2861739609681435,0.1736612591468143,0.3357668790564302
1,1,,test,0.7873965992647058,0.7699858,0.29296068333510444,0.29296068333510444,0.3014948599739135,0.2730000353820092,0.6244947455236346
2,2,,train,0.8251394251394252,0.5808429,0.3592809824335587,0.3592809824335587,0.3982925365792454,0.3531026505925466,0.7092929694405671
3,2,,test,0.8067555147058824,0.695915,0.381463122088646,0.381463122088646,0.41161673853729797,0.3805193293557348,0.665721764276333
4,3,,train,0.856096096096096,0.48132622,0.4277690608566334,0.4277690608566334,0.46177220435274385,0.4241110482720112,0.7623703899493439
5,3,,test,0.8342141544117647,0.6178632,0.4250176837034374,0.4250176837034374,0.4752333401359572,0.4408301372859859,0.7089390873402404
6,4,,train,0.8699270699270699,0.43787578,0.45339739931984496,0.45339739931984496,0.499031519421595,0.45156009476969583,0.78582650383193
7,4,,test,0.8347311580882353,0.59340227,0.45122221566954285,0.45122221566954285,0.48020737664817575,0.44645965975192375,0.706189132270181
8,5,,train,0.8761561561561562,0.41153944,0.4686949165414189,0.4686949165414189,0.5079841082308326,0.4685682607198777,0.7964674174717693
9,5,,test,0.8556410845588235,0.4828697,0.4987954380451061,0.4987954380451061,0.4964682446365534,0.49364055874419793,0.7516739216174676
10,6,,train,0.8867267267267267,0.37409022,0.4952095940938643,0.4952095940938643,0.5386477813088398,0.5012245519879027,0.8142946183839495
11,6,,test,0.8307674632352942,0.55585724,0.5273986693058302,0.5273986693058302,0.49867841855328177,0.5050598209296352,0.7240936193478518
12,7,,train,0.8926126126126126,0.35054532,0.5103381603919293,0.5103381603919293,0.5511157075087337,0.5185401488896539,0.8244072988619446
13,7,,test,0.8519071691176471,0.4744508,0.539068005804721,0.539068005804721,0.526680000887919,0.5180490631152673,0.7524635961673573
14,8,,train,0.8986014586014586,0.33341154,0.5273167462711725,0.5273167462711725,0.5675924171872248,0.5366693219116674,0.8343164435273515
15,8,,test,0.8438074448529411,0.5250421,0.5588784455760929,0.5588784455760929,0.5429468715779786,0.5305648185786445,0.7459179694545554
16,9,,train,0.9003689403689403,0.32492092,0.5339373475640393,0.5339373475640393,0.5684189032744598,0.5425153108747047,0.8374584931136766
17,9,,test,0.8750574448529411,0.43630287,0.5265765666874528,0.5265765666874528,0.5403235902040338,0.5257922496625317,0.7845989709228123
18,10,,train,0.9036979836979837,0.31303915,0.5418867020495467,0.5418867020495467,0.5794324122130937,0.5520886693155487,0.8427555723268346
19,10,,test,0.8639705882352942,0.4526837,0.5558450021744377,0.5558450021744377,0.5774114745089068,0.5358809210625888,0.7732258396100766
20,11,,train,0.9064435864435865,0.30478945,0.549989079918837,0.549989079918837,0.5838618940100712,0.55971325147834,0.8474937837833273
21,11,,test,0.8791360294117647,0.40830553,0.5516109673135549,0.5516109673135549,0.5874159536646103,0.5529756110112843,0.7899075594987209
22,12,,train,0.9072672672672673,0.2983668,0.5575789342597365,0.5575789342597365,0.6051497827772819,0.5673361137269943,0.8490085716517571
23,12,,test,0.8798828125,0.39390364,0.5519850933804117,0.5519850933804117,0.5669646752104717,0.5490201116237049,0.7943977109135001
24,13,,train,0.9101673101673101,0.2905554,0.5644102166566066,0.5644102166566066,0.6196464641045369,0.5732996014947112,0.8539110927513786
25,13,,test,0.8779871323529411,0.4023498,0.5884133128657808,0.5884133128657808,0.5922258202173225,0.5802760248642936,0.7943095508472651
26,14,,train,0.9131874731874732,0.2821529,0.5716274534613294,0.5716274534613294,0.6335538456903393,0.5840825490624174,0.8587182339845345
27,14,,test,0.8789636948529411,0.39893556,0.6051684296388377,0.6051684296388377,0.5786245793412989,0.5828156850467213,0.7971962212777123
28,15,,train,0.9139425139425139,0.2794567,0.5776735336200555,0.5776735336200555,0.7202525421166045,0.5904398300402831,0.8599901357641176
29,15,,test,0.8802274816176471,0.393044,0.5965080896982483,0.5965080896982483,0.5901222957132802,0.5868089264231016,0.7963607854629449
30,16,,train,0.9148519948519949,0.27560624,0.5838317627165167,0.5838317627165167,0.6878444640553824,0.5984211647937485,0.8615248335772282
31,16,,test,0.8899931066176471,0.374634,0.5881402404809343,0.5881402404809343,0.6245528487641999,0.5852692083535739,0.8119771100685449
32,17,,train,0.916928356928357,0.2713599,0.5893513147859554,0.5893513147859554,0.6876775027057871,0.6052578841611095,0.8648853884021069
33,17,,test,0.8866613051470589,0.3778262,0.5946401377484781,0.5946401377484781,0.5996926636692755,0.5918937419306259,0.8071714014383271
34,18,,train,0.9166537966537966,0.26819316,0.5916838299324291,0.5916838299324291,0.6971908324871667,0.6077596008960265,0.8644503723323277
35,18,,test,0.8822954963235294,0.39835823,0.6317059404419246,0.6317059404419246,0.5858172889515374,0.5892182100560609,0.801249417020819
36,19,,train,0.9168940368940369,0.2679783,0.5942027247539063,0.5942027247539063,0.6868647556457544,0.6114444838007603,0.8649013720142378
37,19,,test,0.8832146139705882,0.38950694,0.6203478204851619,0.6203478204851619,0.594325925579909,0.5927777879599608,0.8018963038762709
38,20,,train,0.9188845988845988,0.26259145,0.5981742587632743,0.5981742587632743,0.6851978212102733,0.6148025612424316,0.8682496173715619
39,20,,test,0.8849379595588235,0.37182355,0.5633187776051146,0.5633187776051146,0.6264259006365409,0.5625823281326521,0.8025384340119687
40,21,,train,0.9197769197769198,0.2593055,0.6049488455370806,0.6049488455370806,0.7143861599152457,0.6206826642971346,0.8697042875680204
41,21,,test,0.8761488970588235,0.3828351,0.5982116577898425,0.5982116577898425,0.6021639036781393,0.581946861158939,0.7852326269994383
42,22,,train,0.9196224796224797,0.25975004,0.6067400406606647,0.6067400406606647,0.7076847798041267,0.6256231204820809,0.8694291081928794
43,22,,test,0.8974609375,0.33794266,0.6069612414321969,0.6069612414321969,0.6311493567336909,0.6045074654425898,0.8216064376663502
44,23,,train,0.9204804804804805,0.25543782,0.611515084571182,0.611515084571182,0.7082089816428869,0.6301856545312183,0.8707994678496646
45,23,,test,0.8799402573529411,0.40673736,0.6417653086164007,0.6417653086164007,0.6005367405362564,0.6067739213360387,0.7997755937277452
46,24,,train,0.9223680823680823,0.25191286,0.6178131272323121,0.6178131272323121,0.7107225404805861,0.637304002314433,0.8740014468139835
47,24,,test,0.8841337316176471,0.3743527,0.6258311280220741,0.6258311280220741,0.5985041392139537,0.5927538069220349,0.8039520944522921
48,25,,train,0.9217331617331618,0.25309566,0.6177210248423769,0.6177210248423769,0.7205600662847981,0.6387376833638214,0.8729961112070859
49,25,,test,0.8898782169117647,0.35548776,0.6390442037678393,0.6390442037678393,0.6178962347169754,0.6106277267887145,0.8129267047338427
50,26,,train,0.9231574431574432,0.24755819,0.6234198486389286,0.6234198486389286,0.7107390315473968,0.6443284062001573,0.87538991773142
51,26,,test,0.8807444852941176,0.39071044,0.6416574758976267,0.6416574758976267,0.606206039123277,0.6108224404752534,0.801620020648662
52,27,,train,0.9231059631059632,0.24701571,0.6295481815835178,0.6295481815835178,0.7125366249625394,0.6505174624594207,0.8752396587588823
53,27,,test,0.8935546875,0.34841198,0.6179877141916211,0.6179877141916211,0.6182841956369883,0.6132292700395032,0.8192944631869198
54,28,,train,0.923037323037323,0.24587494,0.6259545183167283,0.6259545183167283,0.710615300994537,0.6460631459718601,0.8751640683382499
55,28,,test,0.8990119485294118,0.33239126,0.6298475888625467,0.6298475888625467,0.6295237270050233,0.6267703049716554,0.8255134920928868
56,29,,train,0.9245988845988846,0.24223739,0.6338329090718273,0.6338329090718273,0.7256838480357578,0.655013783997902,0.8776815073205373
57,29,,test,0.8938419117647058,0.3489159,0.619237758742272,0.619237758742272,0.6264315306573419,0.6136303539977014,0.8180548138283273
58,30,,train,0.9245302445302446,0.24245776,0.6343112770302274,0.6343112770302274,0.7143664488412451,0.6558813031610087,0.8776435496078012
59,30,,test,0.8932100183823529,0.35308468,0.6348121560488195,0.6348121560488195,0.6189607247410281,0.6167220155699243,0.8185880969258544
60,31,,train,0.9254397254397254,0.23941566,0.6413586427968375,0.6413586427968375,0.7214377473119767,0.6640165438451743,0.8790769949945286
61,31,,test,0.8889590992647058,0.37795883,0.6085264642680156,0.6085264642680156,0.6316333432751643,0.5998934698754098,0.8098389281210135
62,32,,train,0.9266237666237667,0.23812753,0.6453007787145784,0.6453007787145784,0.7244155240702611,0.6688685773727837,0.88103338786104
63,32,,test,0.8842486213235294,0.37122336,0.6289900072684736,0.6289900072684736,0.6590864416791041,0.6168440403626351,0.8066777403635546
64,33,,train,0.9268983268983269,0.23398381,0.6441956344509895,0.6441956344509895,0.7331455768321979,0.6687819451098763,0.8814978374903737
65,33,,test,0.8759191176470589,0.38166267,0.6475513443438915,0.6475513443438915,0.6044748381171617,0.6180386711106766,0.7967317634459931
66,34,,train,0.9270356070356071,0.2332553,0.6497934051406259,0.6497934051406259,0.7378760785078439,0.6745053500754618,0.8817518781003599
67,34,,test,0.8847081801470589,0.38142818,0.6532262709239989,0.6532262709239989,0.6361458166354196,0.6355261204430828,0.8079367071824877
68,35,,train,0.9273444873444874,0.23296525,0.6496052594525391,0.6496052594525391,0.7303518894058372,0.6737593301689465,0.8822462121489629
69,35,,test,0.8976907169117647,0.3483832,0.6390820426925272,0.6390820426925272,0.637397733089335,0.6365082407585978,0.8265214465408528
70,36,,train,0.9279279279279279,0.23143636,0.6557818906377958,0.6557818906377958,0.8171433418717884,0.6797406470820073,0.883209380959215
71,36,,test,0.9055606617647058,0.3123885,0.642228007687719,0.642228007687719,0.6564268241306643,0.6414114576505194,0.8377678807460521
72,37,,train,0.9280480480480481,0.23116075,0.6523376477272228,0.6523376477272228,0.731847525962427,0.6754148438538771,0.88341687048339
73,37,,test,0.8976332720588235,0.34974584,0.6505957637668676,0.6505957637668676,0.6535643361902433,0.6407070279047863,0.8271089008753988
74,38,,train,0.9287001287001287,0.23048964,0.6614349102763171,0.6614349102763171,0.8273663410735485,0.6889411346437891,0.8843246699739025
75,38,,test,0.9001034007352942,0.33765945,0.6488659876998678,0.6488659876998678,0.6377857590006694,0.6323790231990744,0.831119642658064
76,39,,train,0.9290604890604891,0.2273005,0.6588737807412506,0.6588737807412506,0.7364090841461307,0.682768353792992,0.8850220141775048
77,39,,test,0.8840188419117647,0.3754059,0.6586527338705722,0.6586527338705722,0.622191286920344,0.6333977249610028,0.8086545399525519
78,40,,train,0.9302616902616903,0.22773483,0.6662604255221616,0.6662604255221616,0.8265827860617504,0.6930751392262885,0.8869603135075443
79,40,,test,0.9021139705882353,0.3257898,0.6475483585116014,0.6475483585116014,0.6408324692359518,0.6420696836775751,0.8332145364716635
80,41,,train,0.9296782496782496,0.22617409,0.6667405362554005,0.6667405362554005,0.749020722917005,0.6940913888101822,0.8859846623946738
81,41,,test,0.8947610294117647,0.33996323,0.6490127837801904,0.6490127837801904,0.6298928941236737,0.6248036155065025,0.8235278428477235
82,42,,train,0.9302960102960103,0.22548093,0.6673336399240398,0.6673336399240398,0.8043097244724299,0.6959629106851192,0.8870018092060877
83,42,,test,0.9013671875,0.31441206,0.6406023877642294,0.6406023877642294,0.6776056258110378,0.6375442054164357,0.8319780788082038
84,43,,train,0.9309137709137709,0.22336799,0.6667400277185503,0.6667400277185503,0.8252441196950517,0.6937679611001829,0.8880810656198809
85,43,,test,0.9051585477941176,0.3084025,0.662299342610699,0.662299342610699,0.6526374101405706,0.6503228232637651,0.8365380097109384
86,44,,train,0.9306735306735306,0.22287086,0.6733036204053574,0.6733036204053574,0.8336043133193307,0.7017748837410335,0.8876205416185255
87,44,,test,0.9013097426470589,0.32408324,0.6702524801956922,0.6702524801956922,0.6547307280729359,0.6547622113357497,0.8327417634755616
88,45,,train,0.9301415701415702,0.22332706,0.6750171956236515,0.6750171956236515,0.8290108063016812,0.7010892369205034,0.8868092377399053
89,45,,test,0.9044117647058824,0.31706643,0.6318827301647767,0.6318827301647767,0.6649856802928237,0.6414078804863756,0.8339341826543794
90,46,,train,0.9311883311883312,0.22165465,0.6752663633675561,0.6752663633675561,0.7981934671387325,0.7016635900751685,0.8884216588636151
91,46,,test,0.9013097426470589,0.33456212,0.6664698044925239,0.6664698044925239,0.6546746080917151,0.6511868349589504,0.8334955715763053
92,47,,train,0.9322694122694123,0.2178134,0.6812308187287597,0.6812308187287597,0.8060967482283025,0.7088132293019873,0.8903105944315524
93,47,,test,0.8982651654411765,0.34694034,0.6706605960943054,0.6706605960943054,0.6163471223373365,0.6322083421607421,0.8272449609162165
94,48,,train,0.9320978120978121,0.21882294,0.6803184367579419,0.6803184367579419,0.8141684951239295,0.7095486476743146,0.8899449864329954
95,48,,test,0.8943014705882353,0.3450252,0.659436500267783,0.659436500267783,0.633599805077289,0.6395367863010869,0.820321342921866
96,49,,train,0.9325611325611326,0.218644,0.6828619500192373,0.6828619500192373,0.8117552996834347,0.7106269096597423,0.8906765164330109
97,49,,test,0.9033203125,0.31371644,0.6520525637166577,0.6520525637166577,0.652391808943796,0.6458264329521656,0.8354003926311407
98,50,,train,0.9316516516516516,0.21957137,0.6783841306326991,0.6783841306326991,0.7513272253721553,0.7045360961928222,0.8892611611668908
99,50,,test,0.9028033088235294,0.32360408,0.6873498488719721,0.6873498488719721,0.644057211251649,0.6556786239391538,0.8347569205760069
100,51,,train,0.9335392535392535,0.2145027,0.6880619470597401,0.6880619470597401,0.7927471322288496,0.7133164076345192,0.8923546246216459
101,51,,test,0.9080882352941176,0.30403206,0.6622595464139239,0.6622595464139239,0.7158640405702443,0.6567566600782728,0.8417267333359919
102,52,,train,0.9331274131274131,0.21513239,0.689923717670744,0.689923717670744,0.8390855163838721,0.7181695589208589,0.8917272359855409
103,52,,test,0.9052159926470589,0.3162184,0.6611787387460085,0.6611787387460085,0.6624312983385899,0.6570579940825845,0.8383997215563831
104,53,,train,0.9324238524238524,0.21508324,0.6807026247841018,0.6807026247841018,0.8336931210460071,0.7085092057404135,0.8904940683275991
105,53,,test,0.9078010110294118,0.30809405,0.6763907865136446,0.6763907865136446,0.6639135591913932,0.6642622159133349,0.8425648645206553
106,54,,train,0.933985413985414,0.21437258,0.6931475782917093,0.6931475782917093,0.8001228001976202,0.7180195494457493,0.8930619762423295
107,54,,test,0.9079159007352942,0.3180735,0.6673250404977217,0.6673250404977217,0.680828378423592,0.6655395902969726,0.8428782406792474
108,55,,train,0.9342942942942943,0.21203263,0.6935566568718153,0.6935566568718153,0.8463923831698583,0.7234090037130794,0.8935350375171554
109,55,,test,0.8909696691176471,0.36131698,0.6517797804893036,0.6517797804893036,0.6697314023509026,0.6364340686440126,0.8201752305612214
110,56,,train,0.933968253968254,0.21238908,0.6938931912470236,0.6938931912470236,0.8370005005229421,0.7210553453970837,0.89304238410037
111,56,,test,0.9003331801470589,0.3303382,0.666082490002434,0.666082490002434,0.6619761744436056,0.6597688992478218,0.8320595701078237
112,57,,train,0.9340540540540541,0.2122048,0.6936408174474984,0.6936408174474984,0.8105369880291994,0.7221118510575963,0.8932147239556568
113,57,,test,0.8921760110294118,0.3547486,0.6685792981885393,0.6685792981885393,0.6622179934667568,0.6596313521977267,0.8204617374279527
114,58,,train,0.9334362934362934,0.2115433,0.6945109603073097,0.6945109603073097,0.8382588997676633,0.7208976058940088,0.8922047015165779
115,58,,test,0.8949333639705882,0.3375687,0.6850231685371767,0.6850231685371767,0.6351206867382639,0.6554478933770934,0.8249348117996408
116,59,,train,0.9336936936936937,0.2112528,0.6985038748592327,0.6985038748592327,0.8387011428391903,0.7272959975836305,0.8926424489647352
117,59,,test,0.8994140625,0.34373784,0.6641021188796673,0.6641021188796673,0.646366118594711,0.6498403679557843,0.8303471997905841
118,60,,train,0.9352380952380952,0.20920013,0.7047074629164848,0.7047074629164848,0.8439890044009583,0.7333611897131244,0.8951567472125859
119,60,,test,0.8963694852941176,0.34414545,0.6738237703287696,0.6738237703287696,0.6374523599546801,0.6442637707612671,0.824709714833462
120,61,,train,0.9352552552552552,0.20676091,0.7058497366460276,0.7058497366460276,0.8423680259817975,0.7312236041769086,0.895098186642514
121,61,,test,0.8874655330882353,0.3655331,0.6510809384666083,0.6510809384666083,0.7449033089708496,0.6421837608466168,0.8136071581320219
122,62,,train,0.9354096954096954,0.207354,0.7015554435035013,0.7015554435035013,0.8433312809221608,0.7272637058163404,0.8954080606683573
123,62,,test,0.9078010110294118,0.31337357,0.6760468606328419,0.6760468606328419,0.6644534826087855,0.6677282936266322,0.8428218740953697
124,63,,train,0.9346889746889747,0.2099587,0.697639616515577,0.697639616515577,0.8256841705379089,0.7268297828757059,0.8942111080336731
125,63,,test,0.9017118566176471,0.33025926,0.6820520820011943,0.6820520820011943,0.7393012618076752,0.6590981399449082,0.8348087481678648
126,64,,train,0.9359416559416559,0.20574476,0.7062319194811529,0.7062319194811529,0.830429483826594,0.7350705803967044,0.8962602054563824
127,64,,test,0.8893612132352942,0.35142076,0.6550871077384048,0.6550871077384048,0.7084063710765456,0.6438081440721078,0.8158178551208294
128,65,,train,0.9354611754611755,0.20623858,0.7072843509014238,0.7072843509014238,0.8353497774936346,0.7373562358854554,0.8954773094956404
129,65,,test,0.8893037683823529,0.3510764,0.6524977647229887,0.6524977647229887,0.6616873884979358,0.6444706935284413,0.8168122321524152
130,66,,train,0.9355812955812955,0.20723085,0.7123085866372802,0.7123085866372802,0.8339550200017386,0.7409933551932225,0.8957121177957116
131,66,,test,0.8892463235294118,0.36614493,0.6661127108625045,0.6661127108625045,0.666003391279773,0.6510578717634157,0.8178564720054804
132,67,,train,0.9354611754611755,0.20725565,0.7025052353001117,0.7025052353001117,0.8125057613161267,0.7300875318069857,0.8955106259608374
133,67,,test,0.8913143382352942,0.3572142,0.6790083871167535,0.6790083871167535,0.7279654365735185,0.6548338625758575,0.8198654462931663
134,68,,train,0.9356156156156156,0.20598648,0.7112608905294734,0.7112608905294734,0.8331462250323791,0.738696312083067,0.8957170386568181
135,68,,test,0.9038373161764706,0.32341844,0.684053395035927,0.684053395035927,0.7115665980064058,0.666118899949617,0.8375453960563887
136,69,,train,0.9367481767481768,0.2033846,0.7128064748161943,0.7128064748161943,0.8246957120445849,0.7381424434478804,0.8975872344234971
137,69,,test,0.8871208639705882,0.3718747,0.7000843606253565,0.7000843606253565,0.6432513698232899,0.6628562541864348,0.8143950590775698
138,70,,train,0.9366623766623766,0.20289502,0.7164607932430785,0.7164607932430785,0.8342155411825126,0.7429402001834854,0.8974823439044148
139,70,,test,0.8962545955882353,0.33579195,0.670873596806118,0.670873596806118,0.6773571465426338,0.6610421410359736,0.8271369890973382
140,71,,train,0.9361990561990562,0.2023195,0.7106917433012251,0.7106917433012251,0.8373996191495087,0.7394636087848269,0.896667627817662
141,71,,test,0.9015969669117647,0.3210836,0.7032920546834395,0.7032920546834395,0.7261351137632183,0.6710348258591364,0.8350647178097299
142,72,,train,0.936988416988417,0.2016107,0.7172386582311087,0.7172386582311087,0.8521136746243577,0.7448657712470323,0.898024855220259
143,72,,test,0.89453125,0.34455904,0.6869609340126902,0.6869609340126902,0.7192827686524885,0.6592509991010825,0.8249638708647336
144,73,,train,0.9362505362505362,0.20415229,0.7180851370512099,0.7180851370512099,0.8344822539490132,0.7451848802650666,0.896794026387169
145,73,,test,0.8976332720588235,0.3360438,0.6917805803029485,0.6917805803029485,0.650965633071114,0.6680173186607764,0.8286355372485515
146,74,,train,0.9375203775203775,0.20055494,0.7132666385209291,0.7132666385209291,0.8186793620034493,0.7395614534657152,0.8988668054031232
147,74,,test,0.8926355698529411,0.34877837,0.6824745248564442,0.6824745248564442,0.6736710983440366,0.6676410568147267,0.8228073518403226
148,75,,train,0.9360102960102961,0.20423202,0.7109204338461389,0.7109204338461389,0.8424054840622003,0.737346101652914,0.8964463967536345
149,75,,test,0.8837890625,0.36705685,0.6972292826316204,0.6972292826316204,0.7374900573348754,0.6664368523024065,0.810924628563373
150,76,,train,0.9367310167310168,0.19921584,0.7138322044203306,0.7138322044203306,0.8487076287562144,0.7415866208948484,0.8975337017237923
151,76,,test,0.8851677389705882,0.3636742,0.6812202350049188,0.6812202350049188,0.6708613925439423,0.661628042403282,0.8123197532677221
152,77,,train,0.9382410982410982,0.19899964,0.7222012885780917,0.7222012885780917,0.8419993932052484,0.7497874228375668,0.9000893794689145
153,77,,test,0.8978056066176471,0.34476388,0.6848438354848261,0.6848438354848261,0.7237023944748899,0.6566893262089326,0.8290577473815498
154,78,,train,0.9371428571428572,0.20178762,0.7105871718073425,0.7105871718073425,0.8284291577717062,0.7366651645009051,0.8982024119688576
155,78,,test,0.8992417279411765,0.31977642,0.6985436360068698,0.6985436360068698,0.7571306638867069,0.6814777010193103,0.8324964206746147
156,79,,train,0.937983697983698,0.19652952,0.7201382742674401,0.7201382742674401,0.8530883608227118,0.7472676244788853,0.8996755614929968
157,79,,test,0.8956801470588235,0.3388799,0.6826337551324996,0.6826337551324996,0.6763889646180649,0.6644145850261377,0.8262054632686914
158,80,,train,0.9373144573144573,0.19939534,0.7210541275571166,0.7210541275571166,0.854239777137475,0.7456518112721762,0.898545887958201
159,80,,test,0.8920036764705882,0.34852177,0.6885909327700767,0.6885909327700767,0.7136133159553218,0.6600457682492789,0.8214857545702621
160,81,,train,0.9374002574002575,0.19850856,0.7186839231968744,0.7186839231968744,0.8382548582466742,0.749470326366192,0.8986663934682879
161,81,,test,0.8974609375,0.32835776,0.6987873395082828,0.6987873395082828,0.651982465168751,0.6632041537757756,0.8287233383749061
162,82,,train,0.939081939081939,0.19469675,0.7259111239294341,0.7259111239294341,0.8417864392105351,0.7558221999078049,0.901442804452615
163,82,,test,0.8747127757352942,0.39466488,0.6922459556436887,0.6922459556436887,0.7290747920486474,0.6574446719596275,0.797014469573541
164,83,,train,0.9374002574002575,0.19991869,0.7236579417878471,0.7236579417878471,0.8327253751170685,0.7513748560190981,0.8987308581437456
165,83,,test,0.9026309742647058,0.33385232,0.6599317681768516,0.6599317681768516,0.6787666838872078,0.6572819742883945,0.8347156287797594
166,84,,train,0.939099099099099,0.1955793,0.7245369464640978,0.7245369464640978,0.8395647512077443,0.7534843023202784,0.9014413271468785
167,84,,test,0.8993566176470589,0.3333329,0.6741005258930327,0.6741005258930327,0.6974363305402451,0.6740072836549595,0.832666606406018
168,85,,train,0.9387902187902188,0.1962944,0.7268761152823505,0.7268761152823505,0.844798448576401,0.7539453586661286,0.9009862050851377
169,85,,test,0.9015969669117647,0.32840946,0.6759638807223021,0.6759638807223021,0.6839775934561144,0.6666793437336408,0.8355094350425936
170,86,,train,0.9385156585156585,0.19549501,0.7295234224199705,0.7295234224199705,0.8594830694967169,0.7568565590323723,0.9004353142828094
171,86,,test,0.8980928308823529,0.33165807,0.67680360844898,0.67680360844898,0.6644379566674473,0.665166864354735,0.8295130000691017
172,87,,train,0.9388073788073789,0.19602294,0.7247834034417093,0.7247834034417093,0.8378128743591723,0.7493360477006462,0.9009913123321424
173,87,,test,0.9092371323529411,0.30612355,0.6843849293095347,0.6843849293095347,0.69374511867133,0.684841296262879,0.8461932742550453
174,88,,train,0.9383097383097383,0.19455864,0.7229563130166121,0.7229563130166121,0.8375809091134271,0.7481733103758733,0.9001815241628678
175,88,,test,0.9033203125,0.31016475,0.6906937589796525,0.6906937589796525,0.6721382855267137,0.6769445501014135,0.8382650446327186
176,89,,train,0.9396138996138996,0.19353606,0.7320380548286373,0.7320380548286373,0.8597242442059362,0.7599676199208832,0.9022521819583007
177,89,,test,0.9021139705882353,0.3193669,0.700694326301853,0.700694326301853,0.6430375998641604,0.6576872125608988,0.8352361722665526
178,90,,train,0.9396138996138996,0.19213903,0.7332574380600425,0.7332574380600425,0.8405007066097491,0.7599586907056931,0.9023470478287725
179,90,,test,0.9029756433823529,0.3132257,0.6974561290247028,0.6974561290247028,0.7199260779954598,0.6825985852114772,0.838002769193322
180,91,,train,0.9394937794937795,0.1946459,0.7304957979034509,0.7304957979034509,0.8648701623375481,0.7583394270632114,0.9021559515525224
181,91,,test,0.8798828125,0.4024655,0.6845918107352967,0.6845918107352967,0.6530085471862991,0.640423746909134,0.802520773317469
182,92,,train,0.9402145002145003,0.19244903,0.7316991764220647,0.7316991764220647,0.8476401037378206,0.7582710418555921,0.9032311423099323
183,92,,test,0.8963694852941176,0.33193874,0.709096436756341,0.709096436756341,0.6939723468582076,0.6624307324962463,0.8265736979521713
184,93,,train,0.9395452595452596,0.19396701,0.7332413906650075,0.7332413906650075,0.8436516095399265,0.7630286046789488,0.9021913945660924
185,93,,test,0.904296875,0.3169033,0.6778551125686899,0.6778551125686899,0.7411880658844354,0.679709276877186,0.8393788332103621
186,94,,train,0.9404890604890604,0.19154224,0.7396860949900438,0.7396860949900438,0.8420911706172048,0.7681505395756784,0.9037716146858146
187,94,,test,0.9019416360294118,0.3230288,0.6936745189745807,0.6936745189745807,0.6771788984250731,0.6806526652493563,0.8364774506937966
188,95,,train,0.9392020592020592,0.19204816,0.7271370525956175,0.7271370525956175,0.856261046688041,0.7543785940335684,0.9016594593838029
189,95,,test,0.8926355698529411,0.35623714,0.698864183377185,0.698864183377185,0.764235493708358,0.6801478172213998,0.8232944063697616
190,96,,train,0.9405062205062205,0.19057271,0.7415712641916731,0.7415712641916731,0.8509996607999689,0.7721478372178249,0.9037498826585106
191,96,,test,0.8794232536764706,0.37283927,0.7018272758435452,0.7018272758435452,0.7494458737551756,0.6772725760293848,0.8051686523985148
192,97,,train,0.9402316602316603,0.1895147,0.7372839709661324,0.7372839709661324,0.8400923168622024,0.7624255007917392,0.9033164374011358
193,97,,test,0.8961397058823529,0.33209923,0.6951819629870616,0.6951819629870616,0.7380840044570472,0.6736978681614582,0.8274499179745147
194,98,,train,0.9402831402831403,0.19186535,0.7348451574384208,0.7348451574384208,0.8438799889975116,0.7620787605194698,0.9033999890445965
195,98,,test,0.8997012867647058,0.32796475,0.6890419241792195,0.6890419241792195,0.7559852763727507,0.6773661434602949,0.8332049560082712
196,99,,train,0.9398541398541399,0.1918836,0.7324903924660706,0.7324903924660706,0.8333679912108218,0.7593119072265987,0.9027021579481206
197,99,,test,0.8849954044117647,0.3589684,0.6974324464574893,0.6974324464574893,0.673466874910991,0.6739173138899605,0.8123471721962505


==> images/confmat/0/isprs_tum_transformer/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.6237323037323037,1.2254856,0.17448978098369458,0.17448978098369458,0.2861739609681435,0.1736612591468143,0.3357668790564302
1,1,,test,0.7873965992647058,0.7699858,0.29296068333510444,0.29296068333510444,0.3014948599739135,0.2730000353820092,0.6244947455236346
2,2,,train,0.8251394251394252,0.5808429,0.3592809824335587,0.3592809824335587,0.3982925365792454,0.3531026505925466,0.7092929694405671
3,2,,test,0.8067555147058824,0.695915,0.381463122088646,0.381463122088646,0.41161673853729797,0.3805193293557348,0.665721764276333
4,3,,train,0.856096096096096,0.48132622,0.4277690608566334,0.4277690608566334,0.46177220435274385,0.4241110482720112,0.7623703899493439
5,3,,test,0.8342141544117647,0.6178632,0.4250176837034374,0.4250176837034374,0.4752333401359572,0.4408301372859859,0.7089390873402404
6,4,,train,0.8699270699270699,0.43787578,0.45339739931984496,0.45339739931984496,0.499031519421595,0.45156009476969583,0.78582650383193
7,4,,test,0.8347311580882353,0.59340227,0.45122221566954285,0.45122221566954285,0.48020737664817575,0.44645965975192375,0.706189132270181
8,5,,train,0.8761561561561562,0.41153944,0.4686949165414189,0.4686949165414189,0.5079841082308326,0.4685682607198777,0.7964674174717693
9,5,,test,0.8556410845588235,0.4828697,0.4987954380451061,0.4987954380451061,0.4964682446365534,0.49364055874419793,0.7516739216174676
10,6,,train,0.8867267267267267,0.37409022,0.4952095940938643,0.4952095940938643,0.5386477813088398,0.5012245519879027,0.8142946183839495
11,6,,test,0.8307674632352942,0.55585724,0.5273986693058302,0.5273986693058302,0.49867841855328177,0.5050598209296352,0.7240936193478518
12,7,,train,0.8926126126126126,0.35054532,0.5103381603919293,0.5103381603919293,0.5511157075087337,0.5185401488896539,0.8244072988619446
13,7,,test,0.8519071691176471,0.4744508,0.539068005804721,0.539068005804721,0.526680000887919,0.5180490631152673,0.7524635961673573
14,8,,train,0.8986014586014586,0.33341154,0.5273167462711725,0.5273167462711725,0.5675924171872248,0.5366693219116674,0.8343164435273515
15,8,,test,0.8438074448529411,0.5250421,0.5588784455760929,0.5588784455760929,0.5429468715779786,0.5305648185786445,0.7459179694545554
16,9,,train,0.9003689403689403,0.32492092,0.5339373475640393,0.5339373475640393,0.5684189032744598,0.5425153108747047,0.8374584931136766
17,9,,test,0.8750574448529411,0.43630287,0.5265765666874528,0.5265765666874528,0.5403235902040338,0.5257922496625317,0.7845989709228123
18,10,,train,0.9036979836979837,0.31303915,0.5418867020495467,0.5418867020495467,0.5794324122130937,0.5520886693155487,0.8427555723268346
19,10,,test,0.8639705882352942,0.4526837,0.5558450021744377,0.5558450021744377,0.5774114745089068,0.5358809210625888,0.7732258396100766
20,11,,train,0.9064435864435865,0.30478945,0.549989079918837,0.549989079918837,0.5838618940100712,0.55971325147834,0.8474937837833273
21,11,,test,0.8791360294117647,0.40830553,0.5516109673135549,0.5516109673135549,0.5874159536646103,0.5529756110112843,0.7899075594987209
22,12,,train,0.9072672672672673,0.2983668,0.5575789342597365,0.5575789342597365,0.6051497827772819,0.5673361137269943,0.8490085716517571
23,12,,test,0.8798828125,0.39390364,0.5519850933804117,0.5519850933804117,0.5669646752104717,0.5490201116237049,0.7943977109135001
24,13,,train,0.9101673101673101,0.2905554,0.5644102166566066,0.5644102166566066,0.6196464641045369,0.5732996014947112,0.8539110927513786
25,13,,test,0.8779871323529411,0.4023498,0.5884133128657808,0.5884133128657808,0.5922258202173225,0.5802760248642936,0.7943095508472651
26,14,,train,0.9131874731874732,0.2821529,0.5716274534613294,0.5716274534613294,0.6335538456903393,0.5840825490624174,0.8587182339845345
27,14,,test,0.8789636948529411,0.39893556,0.6051684296388377,0.6051684296388377,0.5786245793412989,0.5828156850467213,0.7971962212777123
28,15,,train,0.9139425139425139,0.2794567,0.5776735336200555,0.5776735336200555,0.7202525421166045,0.5904398300402831,0.8599901357641176
29,15,,test,0.8802274816176471,0.393044,0.5965080896982483,0.5965080896982483,0.5901222957132802,0.5868089264231016,0.7963607854629449
30,16,,train,0.9148519948519949,0.27560624,0.5838317627165167,0.5838317627165167,0.6878444640553824,0.5984211647937485,0.8615248335772282
31,16,,test,0.8899931066176471,0.374634,0.5881402404809343,0.5881402404809343,0.6245528487641999,0.5852692083535739,0.8119771100685449
32,17,,train,0.916928356928357,0.2713599,0.5893513147859554,0.5893513147859554,0.6876775027057871,0.6052578841611095,0.8648853884021069
33,17,,test,0.8866613051470589,0.3778262,0.5946401377484781,0.5946401377484781,0.5996926636692755,0.5918937419306259,0.8071714014383271
34,18,,train,0.9166537966537966,0.26819316,0.5916838299324291,0.5916838299324291,0.6971908324871667,0.6077596008960265,0.8644503723323277
35,18,,test,0.8822954963235294,0.39835823,0.6317059404419246,0.6317059404419246,0.5858172889515374,0.5892182100560609,0.801249417020819
36,19,,train,0.9168940368940369,0.2679783,0.5942027247539063,0.5942027247539063,0.6868647556457544,0.6114444838007603,0.8649013720142378
37,19,,test,0.8832146139705882,0.38950694,0.6203478204851619,0.6203478204851619,0.594325925579909,0.5927777879599608,0.8018963038762709
38,20,,train,0.9188845988845988,0.26259145,0.5981742587632743,0.5981742587632743,0.6851978212102733,0.6148025612424316,0.8682496173715619
39,20,,test,0.8849379595588235,0.37182355,0.5633187776051146,0.5633187776051146,0.6264259006365409,0.5625823281326521,0.8025384340119687
40,21,,train,0.9197769197769198,0.2593055,0.6049488455370806,0.6049488455370806,0.7143861599152457,0.6206826642971346,0.8697042875680204
41,21,,test,0.8761488970588235,0.3828351,0.5982116577898425,0.5982116577898425,0.6021639036781393,0.581946861158939,0.7852326269994383
42,22,,train,0.9196224796224797,0.25975004,0.6067400406606647,0.6067400406606647,0.7076847798041267,0.6256231204820809,0.8694291081928794
43,22,,test,0.8974609375,0.33794266,0.6069612414321969,0.6069612414321969,0.6311493567336909,0.6045074654425898,0.8216064376663502
44,23,,train,0.9204804804804805,0.25543782,0.611515084571182,0.611515084571182,0.7082089816428869,0.6301856545312183,0.8707994678496646
45,23,,test,0.8799402573529411,0.40673736,0.6417653086164007,0.6417653086164007,0.6005367405362564,0.6067739213360387,0.7997755937277452
46,24,,train,0.9223680823680823,0.25191286,0.6178131272323121,0.6178131272323121,0.7107225404805861,0.637304002314433,0.8740014468139835
47,24,,test,0.8841337316176471,0.3743527,0.6258311280220741,0.6258311280220741,0.5985041392139537,0.5927538069220349,0.8039520944522921
48,25,,train,0.9217331617331618,0.25309566,0.6177210248423769,0.6177210248423769,0.7205600662847981,0.6387376833638214,0.8729961112070859
49,25,,test,0.8898782169117647,0.35548776,0.6390442037678393,0.6390442037678393,0.6178962347169754,0.6106277267887145,0.8129267047338427
50,26,,train,0.9231574431574432,0.24755819,0.6234198486389286,0.6234198486389286,0.7107390315473968,0.6443284062001573,0.87538991773142
51,26,,test,0.8807444852941176,0.39071044,0.6416574758976267,0.6416574758976267,0.606206039123277,0.6108224404752534,0.801620020648662
52,27,,train,0.9231059631059632,0.24701571,0.6295481815835178,0.6295481815835178,0.7125366249625394,0.6505174624594207,0.8752396587588823
53,27,,test,0.8935546875,0.34841198,0.6179877141916211,0.6179877141916211,0.6182841956369883,0.6132292700395032,0.8192944631869198
54,28,,train,0.923037323037323,0.24587494,0.6259545183167283,0.6259545183167283,0.710615300994537,0.6460631459718601,0.8751640683382499
55,28,,test,0.8990119485294118,0.33239126,0.6298475888625467,0.6298475888625467,0.6295237270050233,0.6267703049716554,0.8255134920928868
56,29,,train,0.9245988845988846,0.24223739,0.6338329090718273,0.6338329090718273,0.7256838480357578,0.655013783997902,0.8776815073205373
57,29,,test,0.8938419117647058,0.3489159,0.619237758742272,0.619237758742272,0.6264315306573419,0.6136303539977014,0.8180548138283273
58,30,,train,0.9245302445302446,0.24245776,0.6343112770302274,0.6343112770302274,0.7143664488412451,0.6558813031610087,0.8776435496078012
59,30,,test,0.8932100183823529,0.35308468,0.6348121560488195,0.6348121560488195,0.6189607247410281,0.6167220155699243,0.8185880969258544
60,31,,train,0.9254397254397254,0.23941566,0.6413586427968375,0.6413586427968375,0.7214377473119767,0.6640165438451743,0.8790769949945286
61,31,,test,0.8889590992647058,0.37795883,0.6085264642680156,0.6085264642680156,0.6316333432751643,0.5998934698754098,0.8098389281210135
62,32,,train,0.9266237666237667,0.23812753,0.6453007787145784,0.6453007787145784,0.7244155240702611,0.6688685773727837,0.88103338786104
63,32,,test,0.8842486213235294,0.37122336,0.6289900072684736,0.6289900072684736,0.6590864416791041,0.6168440403626351,0.8066777403635546
64,33,,train,0.9268983268983269,0.23398381,0.6441956344509895,0.6441956344509895,0.7331455768321979,0.6687819451098763,0.8814978374903737
65,33,,test,0.8759191176470589,0.38166267,0.6475513443438915,0.6475513443438915,0.6044748381171617,0.6180386711106766,0.7967317634459931
66,34,,train,0.9270356070356071,0.2332553,0.6497934051406259,0.6497934051406259,0.7378760785078439,0.6745053500754618,0.8817518781003599
67,34,,test,0.8847081801470589,0.38142818,0.6532262709239989,0.6532262709239989,0.6361458166354196,0.6355261204430828,0.8079367071824877
68,35,,train,0.9273444873444874,0.23296525,0.6496052594525391,0.6496052594525391,0.7303518894058372,0.6737593301689465,0.8822462121489629
69,35,,test,0.8976907169117647,0.3483832,0.6390820426925272,0.6390820426925272,0.637397733089335,0.6365082407585978,0.8265214465408528
70,36,,train,0.9279279279279279,0.23143636,0.6557818906377958,0.6557818906377958,0.8171433418717884,0.6797406470820073,0.883209380959215
71,36,,test,0.9055606617647058,0.3123885,0.642228007687719,0.642228007687719,0.6564268241306643,0.6414114576505194,0.8377678807460521
72,37,,train,0.9280480480480481,0.23116075,0.6523376477272228,0.6523376477272228,0.731847525962427,0.6754148438538771,0.88341687048339
73,37,,test,0.8976332720588235,0.34974584,0.6505957637668676,0.6505957637668676,0.6535643361902433,0.6407070279047863,0.8271089008753988
74,38,,train,0.9287001287001287,0.23048964,0.6614349102763171,0.6614349102763171,0.8273663410735485,0.6889411346437891,0.8843246699739025
75,38,,test,0.9001034007352942,0.33765945,0.6488659876998678,0.6488659876998678,0.6377857590006694,0.6323790231990744,0.831119642658064
76,39,,train,0.9290604890604891,0.2273005,0.6588737807412506,0.6588737807412506,0.7364090841461307,0.682768353792992,0.8850220141775048
77,39,,test,0.8840188419117647,0.3754059,0.6586527338705722,0.6586527338705722,0.622191286920344,0.6333977249610028,0.8086545399525519
78,40,,train,0.9302616902616903,0.22773483,0.6662604255221616,0.6662604255221616,0.8265827860617504,0.6930751392262885,0.8869603135075443
79,40,,test,0.9021139705882353,0.3257898,0.6475483585116014,0.6475483585116014,0.6408324692359518,0.6420696836775751,0.8332145364716635
80,41,,train,0.9296782496782496,0.22617409,0.6667405362554005,0.6667405362554005,0.749020722917005,0.6940913888101822,0.8859846623946738
81,41,,test,0.8947610294117647,0.33996323,0.6490127837801904,0.6490127837801904,0.6298928941236737,0.6248036155065025,0.8235278428477235
82,42,,train,0.9302960102960103,0.22548093,0.6673336399240398,0.6673336399240398,0.8043097244724299,0.6959629106851192,0.8870018092060877
83,42,,test,0.9013671875,0.31441206,0.6406023877642294,0.6406023877642294,0.6776056258110378,0.6375442054164357,0.8319780788082038
84,43,,train,0.9309137709137709,0.22336799,0.6667400277185503,0.6667400277185503,0.8252441196950517,0.6937679611001829,0.8880810656198809
85,43,,test,0.9051585477941176,0.3084025,0.662299342610699,0.662299342610699,0.6526374101405706,0.6503228232637651,0.8365380097109384
86,44,,train,0.9306735306735306,0.22287086,0.6733036204053574,0.6733036204053574,0.8336043133193307,0.7017748837410335,0.8876205416185255
87,44,,test,0.9013097426470589,0.32408324,0.6702524801956922,0.6702524801956922,0.6547307280729359,0.6547622113357497,0.8327417634755616
88,45,,train,0.9301415701415702,0.22332706,0.6750171956236515,0.6750171956236515,0.8290108063016812,0.7010892369205034,0.8868092377399053
89,45,,test,0.9044117647058824,0.31706643,0.6318827301647767,0.6318827301647767,0.6649856802928237,0.6414078804863756,0.8339341826543794
90,46,,train,0.9311883311883312,0.22165465,0.6752663633675561,0.6752663633675561,0.7981934671387325,0.7016635900751685,0.8884216588636151
91,46,,test,0.9013097426470589,0.33456212,0.6664698044925239,0.6664698044925239,0.6546746080917151,0.6511868349589504,0.8334955715763053
92,47,,train,0.9322694122694123,0.2178134,0.6812308187287597,0.6812308187287597,0.8060967482283025,0.7088132293019873,0.8903105944315524
93,47,,test,0.8982651654411765,0.34694034,0.6706605960943054,0.6706605960943054,0.6163471223373365,0.6322083421607421,0.8272449609162165
94,48,,train,0.9320978120978121,0.21882294,0.6803184367579419,0.6803184367579419,0.8141684951239295,0.7095486476743146,0.8899449864329954
95,48,,test,0.8943014705882353,0.3450252,0.659436500267783,0.659436500267783,0.633599805077289,0.6395367863010869,0.820321342921866
96,49,,train,0.9325611325611326,0.218644,0.6828619500192373,0.6828619500192373,0.8117552996834347,0.7106269096597423,0.8906765164330109
97,49,,test,0.9033203125,0.31371644,0.6520525637166577,0.6520525637166577,0.652391808943796,0.6458264329521656,0.8354003926311407
98,50,,train,0.9316516516516516,0.21957137,0.6783841306326991,0.6783841306326991,0.7513272253721553,0.7045360961928222,0.8892611611668908
99,50,,test,0.9028033088235294,0.32360408,0.6873498488719721,0.6873498488719721,0.644057211251649,0.6556786239391538,0.8347569205760069
100,51,,train,0.9335392535392535,0.2145027,0.6880619470597401,0.6880619470597401,0.7927471322288496,0.7133164076345192,0.8923546246216459
101,51,,test,0.9080882352941176,0.30403206,0.6622595464139239,0.6622595464139239,0.7158640405702443,0.6567566600782728,0.8417267333359919
102,52,,train,0.9331274131274131,0.21513239,0.689923717670744,0.689923717670744,0.8390855163838721,0.7181695589208589,0.8917272359855409
103,52,,test,0.9052159926470589,0.3162184,0.6611787387460085,0.6611787387460085,0.6624312983385899,0.6570579940825845,0.8383997215563831
104,53,,train,0.9324238524238524,0.21508324,0.6807026247841018,0.6807026247841018,0.8336931210460071,0.7085092057404135,0.8904940683275991
105,53,,test,0.9078010110294118,0.30809405,0.6763907865136446,0.6763907865136446,0.6639135591913932,0.6642622159133349,0.8425648645206553
106,54,,train,0.933985413985414,0.21437258,0.6931475782917093,0.6931475782917093,0.8001228001976202,0.7180195494457493,0.8930619762423295
107,54,,test,0.9079159007352942,0.3180735,0.6673250404977217,0.6673250404977217,0.680828378423592,0.6655395902969726,0.8428782406792474
108,55,,train,0.9342942942942943,0.21203263,0.6935566568718153,0.6935566568718153,0.8463923831698583,0.7234090037130794,0.8935350375171554
109,55,,test,0.8909696691176471,0.36131698,0.6517797804893036,0.6517797804893036,0.6697314023509026,0.6364340686440126,0.8201752305612214
110,56,,train,0.933968253968254,0.21238908,0.6938931912470236,0.6938931912470236,0.8370005005229421,0.7210553453970837,0.89304238410037
111,56,,test,0.9003331801470589,0.3303382,0.666082490002434,0.666082490002434,0.6619761744436056,0.6597688992478218,0.8320595701078237
112,57,,train,0.9340540540540541,0.2122048,0.6936408174474984,0.6936408174474984,0.8105369880291994,0.7221118510575963,0.8932147239556568
113,57,,test,0.8921760110294118,0.3547486,0.6685792981885393,0.6685792981885393,0.6622179934667568,0.6596313521977267,0.8204617374279527
114,58,,train,0.9334362934362934,0.2115433,0.6945109603073097,0.6945109603073097,0.8382588997676633,0.7208976058940088,0.8922047015165779
115,58,,test,0.8949333639705882,0.3375687,0.6850231685371767,0.6850231685371767,0.6351206867382639,0.6554478933770934,0.8249348117996408
116,59,,train,0.9336936936936937,0.2112528,0.6985038748592327,0.6985038748592327,0.8387011428391903,0.7272959975836305,0.8926424489647352
117,59,,test,0.8994140625,0.34373784,0.6641021188796673,0.6641021188796673,0.646366118594711,0.6498403679557843,0.8303471997905841
118,60,,train,0.9352380952380952,0.20920013,0.7047074629164848,0.7047074629164848,0.8439890044009583,0.7333611897131244,0.8951567472125859
119,60,,test,0.8963694852941176,0.34414545,0.6738237703287696,0.6738237703287696,0.6374523599546801,0.6442637707612671,0.824709714833462
120,61,,train,0.9352552552552552,0.20676091,0.7058497366460276,0.7058497366460276,0.8423680259817975,0.7312236041769086,0.895098186642514
121,61,,test,0.8874655330882353,0.3655331,0.6510809384666083,0.6510809384666083,0.7449033089708496,0.6421837608466168,0.8136071581320219
122,62,,train,0.9354096954096954,0.207354,0.7015554435035013,0.7015554435035013,0.8433312809221608,0.7272637058163404,0.8954080606683573
123,62,,test,0.9078010110294118,0.31337357,0.6760468606328419,0.6760468606328419,0.6644534826087855,0.6677282936266322,0.8428218740953697
124,63,,train,0.9346889746889747,0.2099587,0.697639616515577,0.697639616515577,0.8256841705379089,0.7268297828757059,0.8942111080336731
125,63,,test,0.9017118566176471,0.33025926,0.6820520820011943,0.6820520820011943,0.7393012618076752,0.6590981399449082,0.8348087481678648
126,64,,train,0.9359416559416559,0.20574476,0.7062319194811529,0.7062319194811529,0.830429483826594,0.7350705803967044,0.8962602054563824
127,64,,test,0.8893612132352942,0.35142076,0.6550871077384048,0.6550871077384048,0.7084063710765456,0.6438081440721078,0.8158178551208294
128,65,,train,0.9354611754611755,0.20623858,0.7072843509014238,0.7072843509014238,0.8353497774936346,0.7373562358854554,0.8954773094956404
129,65,,test,0.8893037683823529,0.3510764,0.6524977647229887,0.6524977647229887,0.6616873884979358,0.6444706935284413,0.8168122321524152
130,66,,train,0.9355812955812955,0.20723085,0.7123085866372802,0.7123085866372802,0.8339550200017386,0.7409933551932225,0.8957121177957116
131,66,,test,0.8892463235294118,0.36614493,0.6661127108625045,0.6661127108625045,0.666003391279773,0.6510578717634157,0.8178564720054804
132,67,,train,0.9354611754611755,0.20725565,0.7025052353001117,0.7025052353001117,0.8125057613161267,0.7300875318069857,0.8955106259608374
133,67,,test,0.8913143382352942,0.3572142,0.6790083871167535,0.6790083871167535,0.7279654365735185,0.6548338625758575,0.8198654462931663
134,68,,train,0.9356156156156156,0.20598648,0.7112608905294734,0.7112608905294734,0.8331462250323791,0.738696312083067,0.8957170386568181
135,68,,test,0.9038373161764706,0.32341844,0.684053395035927,0.684053395035927,0.7115665980064058,0.666118899949617,0.8375453960563887
136,69,,train,0.9367481767481768,0.2033846,0.7128064748161943,0.7128064748161943,0.8246957120445849,0.7381424434478804,0.8975872344234971
137,69,,test,0.8871208639705882,0.3718747,0.7000843606253565,0.7000843606253565,0.6432513698232899,0.6628562541864348,0.8143950590775698
138,70,,train,0.9366623766623766,0.20289502,0.7164607932430785,0.7164607932430785,0.8342155411825126,0.7429402001834854,0.8974823439044148
139,70,,test,0.8962545955882353,0.33579195,0.670873596806118,0.670873596806118,0.6773571465426338,0.6610421410359736,0.8271369890973382
140,71,,train,0.9361990561990562,0.2023195,0.7106917433012251,0.7106917433012251,0.8373996191495087,0.7394636087848269,0.896667627817662
141,71,,test,0.9015969669117647,0.3210836,0.7032920546834395,0.7032920546834395,0.7261351137632183,0.6710348258591364,0.8350647178097299
142,72,,train,0.936988416988417,0.2016107,0.7172386582311087,0.7172386582311087,0.8521136746243577,0.7448657712470323,0.898024855220259
143,72,,test,0.89453125,0.34455904,0.6869609340126902,0.6869609340126902,0.7192827686524885,0.6592509991010825,0.8249638708647336
144,73,,train,0.9362505362505362,0.20415229,0.7180851370512099,0.7180851370512099,0.8344822539490132,0.7451848802650666,0.896794026387169
145,73,,test,0.8976332720588235,0.3360438,0.6917805803029485,0.6917805803029485,0.650965633071114,0.6680173186607764,0.8286355372485515
146,74,,train,0.9375203775203775,0.20055494,0.7132666385209291,0.7132666385209291,0.8186793620034493,0.7395614534657152,0.8988668054031232
147,74,,test,0.8926355698529411,0.34877837,0.6824745248564442,0.6824745248564442,0.6736710983440366,0.6676410568147267,0.8228073518403226
148,75,,train,0.9360102960102961,0.20423202,0.7109204338461389,0.7109204338461389,0.8424054840622003,0.737346101652914,0.8964463967536345
149,75,,test,0.8837890625,0.36705685,0.6972292826316204,0.6972292826316204,0.7374900573348754,0.6664368523024065,0.810924628563373
150,76,,train,0.9367310167310168,0.19921584,0.7138322044203306,0.7138322044203306,0.8487076287562144,0.7415866208948484,0.8975337017237923
151,76,,test,0.8851677389705882,0.3636742,0.6812202350049188,0.6812202350049188,0.6708613925439423,0.661628042403282,0.8123197532677221
152,77,,train,0.9382410982410982,0.19899964,0.7222012885780917,0.7222012885780917,0.8419993932052484,0.7497874228375668,0.9000893794689145
153,77,,test,0.8978056066176471,0.34476388,0.6848438354848261,0.6848438354848261,0.7237023944748899,0.6566893262089326,0.8290577473815498
154,78,,train,0.9371428571428572,0.20178762,0.7105871718073425,0.7105871718073425,0.8284291577717062,0.7366651645009051,0.8982024119688576
155,78,,test,0.8992417279411765,0.31977642,0.6985436360068698,0.6985436360068698,0.7571306638867069,0.6814777010193103,0.8324964206746147
156,79,,train,0.937983697983698,0.19652952,0.7201382742674401,0.7201382742674401,0.8530883608227118,0.7472676244788853,0.8996755614929968
157,79,,test,0.8956801470588235,0.3388799,0.6826337551324996,0.6826337551324996,0.6763889646180649,0.6644145850261377,0.8262054632686914
158,80,,train,0.9373144573144573,0.19939534,0.7210541275571166,0.7210541275571166,0.854239777137475,0.7456518112721762,0.898545887958201
159,80,,test,0.8920036764705882,0.34852177,0.6885909327700767,0.6885909327700767,0.7136133159553218,0.6600457682492789,0.8214857545702621
160,81,,train,0.9374002574002575,0.19850856,0.7186839231968744,0.7186839231968744,0.8382548582466742,0.749470326366192,0.8986663934682879
161,81,,test,0.8974609375,0.32835776,0.6987873395082828,0.6987873395082828,0.651982465168751,0.6632041537757756,0.8287233383749061
162,82,,train,0.939081939081939,0.19469675,0.7259111239294341,0.7259111239294341,0.8417864392105351,0.7558221999078049,0.901442804452615
163,82,,test,0.8747127757352942,0.39466488,0.6922459556436887,0.6922459556436887,0.7290747920486474,0.6574446719596275,0.797014469573541
164,83,,train,0.9374002574002575,0.19991869,0.7236579417878471,0.7236579417878471,0.8327253751170685,0.7513748560190981,0.8987308581437456
165,83,,test,0.9026309742647058,0.33385232,0.6599317681768516,0.6599317681768516,0.6787666838872078,0.6572819742883945,0.8347156287797594
166,84,,train,0.939099099099099,0.1955793,0.7245369464640978,0.7245369464640978,0.8395647512077443,0.7534843023202784,0.9014413271468785
167,84,,test,0.8993566176470589,0.3333329,0.6741005258930327,0.6741005258930327,0.6974363305402451,0.6740072836549595,0.832666606406018
168,85,,train,0.9387902187902188,0.1962944,0.7268761152823505,0.7268761152823505,0.844798448576401,0.7539453586661286,0.9009862050851377
169,85,,test,0.9015969669117647,0.32840946,0.6759638807223021,0.6759638807223021,0.6839775934561144,0.6666793437336408,0.8355094350425936
170,86,,train,0.9385156585156585,0.19549501,0.7295234224199705,0.7295234224199705,0.8594830694967169,0.7568565590323723,0.9004353142828094
171,86,,test,0.8980928308823529,0.33165807,0.67680360844898,0.67680360844898,0.6644379566674473,0.665166864354735,0.8295130000691017
172,87,,train,0.9388073788073789,0.19602294,0.7247834034417093,0.7247834034417093,0.8378128743591723,0.7493360477006462,0.9009913123321424
173,87,,test,0.9092371323529411,0.30612355,0.6843849293095347,0.6843849293095347,0.69374511867133,0.684841296262879,0.8461932742550453
174,88,,train,0.9383097383097383,0.19455864,0.7229563130166121,0.7229563130166121,0.8375809091134271,0.7481733103758733,0.9001815241628678
175,88,,test,0.9033203125,0.31016475,0.6906937589796525,0.6906937589796525,0.6721382855267137,0.6769445501014135,0.8382650446327186
176,89,,train,0.9396138996138996,0.19353606,0.7320380548286373,0.7320380548286373,0.8597242442059362,0.7599676199208832,0.9022521819583007
177,89,,test,0.9021139705882353,0.3193669,0.700694326301853,0.700694326301853,0.6430375998641604,0.6576872125608988,0.8352361722665526
178,90,,train,0.9396138996138996,0.19213903,0.7332574380600425,0.7332574380600425,0.8405007066097491,0.7599586907056931,0.9023470478287725
179,90,,test,0.9029756433823529,0.3132257,0.6974561290247028,0.6974561290247028,0.7199260779954598,0.6825985852114772,0.838002769193322
180,91,,train,0.9394937794937795,0.1946459,0.7304957979034509,0.7304957979034509,0.8648701623375481,0.7583394270632114,0.9021559515525224
181,91,,test,0.8798828125,0.4024655,0.6845918107352967,0.6845918107352967,0.6530085471862991,0.640423746909134,0.802520773317469
182,92,,train,0.9402145002145003,0.19244903,0.7316991764220647,0.7316991764220647,0.8476401037378206,0.7582710418555921,0.9032311423099323
183,92,,test,0.8963694852941176,0.33193874,0.709096436756341,0.709096436756341,0.6939723468582076,0.6624307324962463,0.8265736979521713
184,93,,train,0.9395452595452596,0.19396701,0.7332413906650075,0.7332413906650075,0.8436516095399265,0.7630286046789488,0.9021913945660924
185,93,,test,0.904296875,0.3169033,0.6778551125686899,0.6778551125686899,0.7411880658844354,0.679709276877186,0.8393788332103621
186,94,,train,0.9404890604890604,0.19154224,0.7396860949900438,0.7396860949900438,0.8420911706172048,0.7681505395756784,0.9037716146858146
187,94,,test,0.9019416360294118,0.3230288,0.6936745189745807,0.6936745189745807,0.6771788984250731,0.6806526652493563,0.8364774506937966
188,95,,train,0.9392020592020592,0.19204816,0.7271370525956175,0.7271370525956175,0.856261046688041,0.7543785940335684,0.9016594593838029
189,95,,test,0.8926355698529411,0.35623714,0.698864183377185,0.698864183377185,0.764235493708358,0.6801478172213998,0.8232944063697616
190,96,,train,0.9405062205062205,0.19057271,0.7415712641916731,0.7415712641916731,0.8509996607999689,0.7721478372178249,0.9037498826585106
191,96,,test,0.8794232536764706,0.37283927,0.7018272758435452,0.7018272758435452,0.7494458737551756,0.6772725760293848,0.8051686523985148
192,97,,train,0.9402316602316603,0.1895147,0.7372839709661324,0.7372839709661324,0.8400923168622024,0.7624255007917392,0.9033164374011358
193,97,,test,0.8961397058823529,0.33209923,0.6951819629870616,0.6951819629870616,0.7380840044570472,0.6736978681614582,0.8274499179745147
194,98,,train,0.9402831402831403,0.19186535,0.7348451574384208,0.7348451574384208,0.8438799889975116,0.7620787605194698,0.9033999890445965
195,98,,test,0.8997012867647058,0.32796475,0.6890419241792195,0.6890419241792195,0.7559852763727507,0.6773661434602949,0.8332049560082712
196,99,,train,0.9398541398541399,0.1918836,0.7324903924660706,0.7324903924660706,0.8333679912108218,0.7593119072265987,0.9027021579481206
197,99,,test,0.8849954044117647,0.3589684,0.6974324464574893,0.6974324464574893,0.673466874910991,0.6739173138899605,0.8123471721962505


==> images/confmat/1/isprs_gaf_msresnet/confmat_flat.csv <==
1 1 2.287801729930226 0.7461538461535592 0.6576271186438449
2 1 1.6812412373755872 0.18461538461531363 0.0062459336369550264
3 1 0.0 0.003846153846152367 0.0011037527593817766
4 1 0.47712125471966244 0.011538461538457102 0.0016602102933037266
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0 0.0 0.0
8 1 0 0.0 0.0
9 1 0.8450980400142568 0.02692307692306657 0.00803673938002204
10 1 0.7781512503836436 0.023076923076914203 0.02727272727271488
11 1 0 0.0 0.0
12 1 0.0 0.003846153846152367 0.0040322580645145035
1 2 1.9344984512435677 0.01104121196559236 0.29152542372871476
2 2 3.8819549713396007 0.9783027346257417 0.9915419648666104
3 2 0.0 0.0001283861856464228 0.0011037527593817766
4 2 1.041392685158225 0.0014122480421106507 0.006087437742113664
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.47712125471966244 0.0003851585569392684 0.030927835051514505
8 2 0.9030899869919435 0.0010270894851713824 0.011126564673155615
9 2 1.146128035678238 0.0017974065990499191 0.01607347876004408
10 2 1.568201724066995 0.004750288868917644 0.16818181818174174
11 2 0.8450980400142568 0.0008987032995249596 0.015909090909087292
12 2 0.3010299956639812 0.0002567723712928456 0.008064516129029007
1 3 0.47712125471966244 0.002588438308886748 0.010169491525420281
2 3 0.47712125471966244 0.002588438308886748 0.00039037085230968915
3 3 2.9111576087399764 0.7031924072475666 0.8995584988961479
4 3 0.47712125471966244 0.002588438308886748 0.0016602102933037266
5 3 1.1139433523068367 0.011216566005175909 0.39393939393820016
6 3 1.3424226808222062 0.018981880931836153 0.5365853658523497
7 3 1.6434526764861874 0.037963761863672306 0.4536082474222128
8 3 1.6434526764861874 0.037963761863672306 0.06119610570235588
9 3 0.7781512503836436 0.005176876617773496 0.006888633754304605
10 3 0.3010299956639812 0.0017256255392578321 0.009090909090904958
11 3 2.3096301674258988 0.17601380500429886 0.46363636363625826
12 3 0 0.0 0.0
1 4 0 0.0 0.0
2 4 0.6020599913279624 0.0022259321090705494 0.0005204944697462521
3 4 0 0.0 0.0
4 4 3.252124552505644 0.994435169727268 0.9889319313779198
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0.0 0.0005564830272676373 0.0013908205841444519
9 4 0.3010299956639812 0.0011129660545352747 0.0022962112514348684
10 4 0.0 0.0005564830272676373 0.004545454545452479
11 4 0.3010299956639812 0.0011129660545352747 0.004545454545453512
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0.3010299956639812 0.03773584905653257 0.002207505518763553
4 5 0 0.0 0.0
5 5 0.9542425094393249 0.1698113207543966 0.27272727272644626
6 5 0.0 0.018867924528266286 0.024390243902379535
7 5 0 0.0 0.0
8 5 0.0 0.018867924528266286 0.0013908205841444519
9 5 1.414973347970818 0.49056603773492347 0.029850746268653288
10 5 1.146128035678238 0.26415094339572803 0.06363636363633471
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0.9542425094393249 0.4285714285693878 0.009933774834435988
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0.9542425094393249 0.4285714285693878 0.21951219512141582
7 6 0.0 0.04761904761882087 0.010309278350504835
8 6 0.0 0.04761904761882087 0.0013908205841444519
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.0 0.04761904761882087 0.002272727272726756
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0.9030899869919435 0.15686274509773163 0.008830022075054213
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.3010299956639812 0.03921568627443291 0.04878048780475907
7 7 1.3979400086720377 0.49019607843041135 0.2577319587626209
8 7 0.3010299956639812 0.03921568627443291 0.0027816411682889037
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 1.146128035678238 0.27450980392103036 0.031818181818174585
12 7 0 0.0 0.0
1 8 0 0.0 0.0
2 8 0.0 0.0016611295681060363 0.00013012361743656303
3 8 0.7781512503836436 0.009966777408636218 0.0066225165562906595
4 8 0.0 0.0016611295681060363 0.0005534034311012422
5 8 0.0 0.0016611295681060363 0.030303030302938475
6 8 0.0 0.0016611295681060363 0.024390243902379535
7 8 0 0.0 0.0
8 8 2.7641761323903307 0.9651162790696071 0.8080667593879265
9 8 0 0.0 0.0
10 8 0 0.0 0.0
11 8 1.041392685158225 0.018272425249166398 0.02499999999999432
12 8 0 0.0 0.0
1 9 0.47712125471966244 0.0035502958579877453 0.010169491525420281
2 9 0.3010299956639812 0.0023668639053251637 0.00026024723487312607
3 9 0.9030899869919435 0.009467455621300655 0.008830022075054213
4 9 0 0.0 0.0
5 9 0.8450980400142568 0.008284023668638072 0.2121212121205693
6 9 0.0 0.0011834319526625818 0.024390243902379535
7 9 0 0.0 0.0
8 9 1.2041199826559248 0.01893491124260131 0.02225312934631123
9 9 2.893206753059848 0.9254437869821389 0.8978185993110335
10 9 1.3010299956639813 0.023668639053251634 0.0909090909090496
11 9 0.47712125471966244 0.0035502958579877453 0.006818181818180269
12 9 0.47712125471966244 0.0035502958579877453 0.01209677419354351
1 10 0.0 0.0054054054054024836 0.0033898305084734274
2 10 0.3010299956639812 0.010810810810804967 0.00026024723487312607
3 10 0.47712125471966244 0.016216216216207453 0.0033112582781453298
4 10 0.0 0.0054054054054024836 0.0005534034311012422
5 10 0.47712125471966244 0.016216216216207453 0.09090909090881542
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0.3010299956639812 0.010810810810804967 0.0027816411682889037
9 10 1.5185139398778875 0.17837837837828197 0.03788748564867533
10 10 2.143014800254095 0.7513513513509452 0.6318181818178946
11 10 0.0 0.0054054054054024836 0.002272727272726756
12 10 0 0.0 0.0
1 11 0.0 0.00346020761245555 0.0033898305084734274
2 11 0.0 0.00346020761245555 0.00013012361743656303
3 11 1.7075701760979363 0.17647058823523307 0.05629139072847061
4 11 0.0 0.00346020761245555 0.0005534034311012422
5 11 0 0.0 0.0
6 11 0.47712125471966244 0.01038062283736665 0.0731707317071386
7 11 1.3010299956639813 0.069204152249111 0.20618556701009672
8 11 1.4471580313422192 0.09688581314875541 0.03894297635604465
9 11 0 0.0 0.0
10 11 0 0.0 0.0
11 11 2.2648178230095364 0.6366782006918212 0.4181818181817232
12 11 0 0.0 0.0
1 12 0.8450980400142568 0.022508038585201767 0.023728813559313992
2 12 0.6020599913279624 0.012861736334401009 0.0005204944697462521
3 12 0.3010299956639812 0.0064308681672005045 0.002207505518763553
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0.3010299956639812 0.0064308681672005045 0.04878048780475907
7 12 0.6020599913279624 0.012861736334401009 0.04123711340201934
8 12 1.5440680443502757 0.11254019292600884 0.04867872044505581
9 12 0.0 0.0032154340836002522 0.0011481056257174342
10 12 0.0 0.0032154340836002522 0.004545454545452479
11 12 1.1139433523068367 0.04180064308680328 0.02954545454544783
12 12 2.383815365980431 0.7781350482312611 0.9758064516125098


==> images/confmat/1/isprs_gaf_msresnet/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.9115457940508214,0.28557128,0.5535230917926143,0.5535230917926143,0.6147534736671363,0.5695359486267143,0.8660707813611607
1,1,,test,0.8958988175422841,0.30567184,0.5756353092857663,0.5756353092857663,0.6127869813441488,0.5608428164358387,0.8367705339376447
2,2,,train,0.9421796244548327,0.18251991,0.6408613783061708,0.6408613783061708,0.727106128408984,0.6601161241740169,0.9125880099203502
3,2,,test,0.8957491393503967,0.3001944,0.555471931416662,0.555471931416662,0.7517222785992234,0.5649421936439066,0.8334156979936442
4,3,,train,0.9516335431302395,0.15209699,0.6897302431600613,0.6897302431600613,0.8030040684622831,0.7138830136570135,0.9269536870336679
5,3,,test,0.8768148480766352,0.35200965,0.5959064773453959,0.5959064773453959,0.6892054206235586,0.5596077365728861,0.8056244431461632
6,4,,train,0.9557337233292419,0.13835226,0.7252086266965513,0.7252086266965513,0.8331436696868147,0.7544483667216776,0.9332055432988196
7,4,,test,0.9087711420446041,0.28374738,0.5764330685544509,0.5764330685544509,0.7194410248663887,0.5756344701093378,0.8573364124015108
8,5,,train,0.9582147240866,0.12573814,0.7433462499639719,0.7433462499639719,0.834213498919461,0.7713929607618774,0.9369744880194821
9,5,,test,0.9268822032629845,0.22627775,0.6081233387230134,0.6081233387230134,0.7636660616018635,0.6246962499267099,0.8840057975270147
10,6,,train,0.9666501266616176,0.10733311,0.8047565213966442,0.8047565213966442,0.8904182444479641,0.836064276057278,0.949712290086294
11,6,,test,0.9006885196826823,0.28428006,0.6180570919272,0.6180570919272,0.7355001513076952,0.6188320753382345,0.8426366697122794
12,7,,train,0.9685043482802748,0.09752159,0.8247237814577403,0.8247237814577403,0.8848210346358049,0.8502648927047748,0.9525336433755486
13,7,,test,0.908022751085167,0.34454697,0.548559429681876,0.548559429681876,0.7114496796049136,0.5543258779905852,0.8536492077517743
14,8,,train,0.9715076649865504,0.085775524,0.849913328694344,0.849913328694344,0.9028731737222618,0.8719435105104494,0.9570882366182386
15,8,,test,0.9158060170633139,0.2655243,0.6636559833758178,0.6636559833758178,0.723261593264298,0.6590747784903178,0.8651618263943077
16,9,,train,0.9748243712621765,0.07561284,0.8666231814393267,0.8666231814393267,0.9105470528039392,0.8864694344078284,0.9620756638513182
17,9,,test,0.8927555755126478,0.4077724,0.5623926283817592,0.5623926283817592,0.7091958153032865,0.5594358468041346,0.8287788327912451
18,10,,train,0.9792379410305294,0.06264497,0.8981699154720042,0.8981699154720042,0.933833224580029,0.9141413067134438,0.9687489634243301
19,10,,test,0.927031881454872,0.23398943,0.6682768958924227,0.6682768958924227,0.7139489709865784,0.6792144257336467,0.8845953186621778
20,11,,train,0.9799169517641221,0.059479747,0.907154085737448,0.907154085737448,0.9402999145254839,0.9221937627739457,0.9697703686853976
21,11,,test,0.8572070049393803,0.47278678,0.5806700582773404,0.5806700582773404,0.6317429809953986,0.551636975304274,0.7647901652313668
22,12,,train,0.9835992792039905,0.047519676,0.9245497081197986,0.9245497081197986,0.9509082663222911,0.9370508904371174,0.9753153161372783
23,12,,test,0.9162550516389762,0.37527376,0.585809019153376,0.585809019153376,0.7671916054789353,0.619561560401866,0.864617247602055
24,13,,train,0.9842782899375833,0.044990316,0.930946015705547,0.930946015705547,0.9462926469587146,0.9383641762900341,0.9763477463771272
25,13,,test,0.8885645861397994,0.39404535,0.6400548601467209,0.6400548601467209,0.6517380370551603,0.5937828853260415,0.8236635767848841
26,14,,train,0.9891880598574078,0.032200117,0.9546127193093529,0.9546127193093529,0.9735425927393573,0.9636373790311578,0.9837372361292216
27,14,,test,0.9180511899416255,0.30145535,0.6258323259424208,0.6258323259424208,0.7513996933689425,0.6477243097558495,0.8715082308899099
28,15,,train,0.9896059126165417,0.031384468,0.9590678795077445,0.9590678795077445,0.9728576670671295,0.965706639156903,0.9843678336970385
29,15,,test,0.9119143840742404,0.33282745,0.6002160861743436,0.6002160861743436,0.7515823261534779,0.617531192848031,0.8598155417597972


==> images/confmat/1/isprs_gaf_msresnet/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.9115457940508214,0.28557128,0.5535230917926143,0.5535230917926143,0.6147534736671363,0.5695359486267143,0.8660707813611607
1,1,,test,0.8958988175422841,0.30567184,0.5756353092857663,0.5756353092857663,0.6127869813441488,0.5608428164358387,0.8367705339376447
2,2,,train,0.9421796244548327,0.18251991,0.6408613783061708,0.6408613783061708,0.727106128408984,0.6601161241740169,0.9125880099203502
3,2,,test,0.8957491393503967,0.3001944,0.555471931416662,0.555471931416662,0.7517222785992234,0.5649421936439066,0.8334156979936442
4,3,,train,0.9516335431302395,0.15209699,0.6897302431600613,0.6897302431600613,0.8030040684622831,0.7138830136570135,0.9269536870336679
5,3,,test,0.8768148480766352,0.35200965,0.5959064773453959,0.5959064773453959,0.6892054206235586,0.5596077365728861,0.8056244431461632
6,4,,train,0.9557337233292419,0.13835226,0.7252086266965513,0.7252086266965513,0.8331436696868147,0.7544483667216776,0.9332055432988196
7,4,,test,0.9087711420446041,0.28374738,0.5764330685544509,0.5764330685544509,0.7194410248663887,0.5756344701093378,0.8573364124015108
8,5,,train,0.9582147240866,0.12573814,0.7433462499639719,0.7433462499639719,0.834213498919461,0.7713929607618774,0.9369744880194821
9,5,,test,0.9268822032629845,0.22627775,0.6081233387230134,0.6081233387230134,0.7636660616018635,0.6246962499267099,0.8840057975270147
10,6,,train,0.9666501266616176,0.10733311,0.8047565213966442,0.8047565213966442,0.8904182444479641,0.836064276057278,0.949712290086294
11,6,,test,0.9006885196826823,0.28428006,0.6180570919272,0.6180570919272,0.7355001513076952,0.6188320753382345,0.8426366697122794
12,7,,train,0.9685043482802748,0.09752159,0.8247237814577403,0.8247237814577403,0.8848210346358049,0.8502648927047748,0.9525336433755486
13,7,,test,0.908022751085167,0.34454697,0.548559429681876,0.548559429681876,0.7114496796049136,0.5543258779905852,0.8536492077517743
14,8,,train,0.9715076649865504,0.085775524,0.849913328694344,0.849913328694344,0.9028731737222618,0.8719435105104494,0.9570882366182386
15,8,,test,0.9158060170633139,0.2655243,0.6636559833758178,0.6636559833758178,0.723261593264298,0.6590747784903178,0.8651618263943077
16,9,,train,0.9748243712621765,0.07561284,0.8666231814393267,0.8666231814393267,0.9105470528039392,0.8864694344078284,0.9620756638513182
17,9,,test,0.8927555755126478,0.4077724,0.5623926283817592,0.5623926283817592,0.7091958153032865,0.5594358468041346,0.8287788327912451
18,10,,train,0.9792379410305294,0.06264497,0.8981699154720042,0.8981699154720042,0.933833224580029,0.9141413067134438,0.9687489634243301
19,10,,test,0.927031881454872,0.23398943,0.6682768958924227,0.6682768958924227,0.7139489709865784,0.6792144257336467,0.8845953186621778
20,11,,train,0.9799169517641221,0.059479747,0.907154085737448,0.907154085737448,0.9402999145254839,0.9221937627739457,0.9697703686853976
21,11,,test,0.8572070049393803,0.47278678,0.5806700582773404,0.5806700582773404,0.6317429809953986,0.551636975304274,0.7647901652313668
22,12,,train,0.9835992792039905,0.047519676,0.9245497081197986,0.9245497081197986,0.9509082663222911,0.9370508904371174,0.9753153161372783
23,12,,test,0.9162550516389762,0.37527376,0.585809019153376,0.585809019153376,0.7671916054789353,0.619561560401866,0.864617247602055
24,13,,train,0.9842782899375833,0.044990316,0.930946015705547,0.930946015705547,0.9462926469587146,0.9383641762900341,0.9763477463771272
25,13,,test,0.8885645861397994,0.39404535,0.6400548601467209,0.6400548601467209,0.6517380370551603,0.5937828853260415,0.8236635767848841
26,14,,train,0.9891880598574078,0.032200117,0.9546127193093529,0.9546127193093529,0.9735425927393573,0.9636373790311578,0.9837372361292216
27,14,,test,0.9180511899416255,0.30145535,0.6258323259424208,0.6258323259424208,0.7513996933689425,0.6477243097558495,0.8715082308899099
28,15,,train,0.9896059126165417,0.031384468,0.9590678795077445,0.9590678795077445,0.9728576670671295,0.965706639156903,0.9843678336970385
29,15,,test,0.9119143840742404,0.33282745,0.6002160861743436,0.6002160861743436,0.7515823261534779,0.617531192848031,0.8598155417597972


==> images/confmat/1/isprs_gaf_rnn/confmat_flat.csv <==
1 1 2.2671717284030137 0.6166666666664611 0.6271186440675841
2 1 1.8388490907372552 0.22999999999992335 0.00897852960312285
3 1 0.6020599913279624 0.01333333333332889 0.004415011037527106
4 1 0.6989700043360189 0.016666666666661112 0.002767017155506211
5 1 0 0.0 0.0
6 1 0.0 0.0033333333333322225 0.024390243902379535
7 1 0.7781512503836436 0.019999999999993336 0.06185567010302901
8 1 0.0 0.0033333333333322225 0.0013908205841444519
9 1 1.0791812460476249 0.03999999999998667 0.01377726750860921
10 1 1.0 0.033333333333322224 0.0454545454545248
11 1 0.3010299956639812 0.006666666666664445 0.004545454545453512
12 1 0.6989700043360189 0.016666666666661112 0.020161290322572516
1 2 1.99563519459755 0.012757731958762722 0.3355932203388693
2 2 3.8809849904867533 0.9797680412371008 0.9893298633701888
3 2 0 0.0 0.0
4 2 1.0791812460476249 0.0015463917525772996 0.006640841173214907
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.6020599913279624 0.0005154639175257666 0.04123711340201934
8 2 0.6989700043360189 0.0006443298969072081 0.006954102920722259
9 2 0.7781512503836436 0.0007731958762886498 0.006888633754304605
10 2 1.414973347970818 0.0033505154639174826 0.11818181818176447
11 2 0.6020599913279624 0.0005154639175257666 0.009090909090907024
12 2 0.0 0.00012886597938144165 0.0040322580645145035
1 3 0.6020599913279624 0.0035778175313055834 0.01355932203389371
2 3 0.3010299956639812 0.0017889087656527917 0.00026024723487312607
3 3 2.8981764834976764 0.707513416815679 0.8730684326709852
4 3 0.0 0.0008944543828263958 0.0005534034311012422
5 3 1.1139433523068367 0.011627906976743145 0.39393939393820016
6 3 1.4913616938342726 0.02772808586761827 0.7560975609737656
7 3 1.7075701760979363 0.04561717352414619 0.5257731958757467
8 3 1.1760912590556813 0.013416815742395937 0.020862308762166777
9 3 0.8450980400142568 0.006261180679784771 0.00803673938002204
10 3 1.0 0.008944543828263958 0.0454545454545248
11 3 2.278753600952829 0.1699463327370152 0.4318181818180837
12 3 0.47712125471966244 0.0026833631484791875 0.01209677419354351
1 4 0.0 0.0005595970900951002 0.0033898305084734274
2 4 0.47712125471966244 0.0016787912702853004 0.00039037085230968915
3 4 0 0.0 0.0
4 4 3.250175948083925 0.9955232232791832 0.9845047039291098
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.3010299956639812 0.0011191941801902004 0.0022962112514348684
10 4 0.3010299956639812 0.0011191941801902004 0.009090909090904958
11 4 0 0.0 0.0
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0 0.0 0.0
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0 0.0 0.0
7 6 0 0.0 0.0
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0 0.0 0.0
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 0 0.0 0.0
8 7 0 0.0 0.0
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0 0.0 0.0
12 7 0 0.0 0.0
1 8 0.3010299956639812 0.002824858757061748 0.006779661016946855
2 8 0.0 0.001412429378530874 0.00013012361743656303
3 8 1.0791812460476249 0.016949152542370487 0.013245033112581319
4 8 0 0.0 0.0
5 8 0.0 0.001412429378530874 0.030303030302938475
6 8 0 0.0 0.0
7 8 0.47712125471966244 0.004237288135592622 0.030927835051514505
8 8 2.8095597146352675 0.9110169491524136 0.8970792767731715
9 8 1.0791812460476249 0.016949152542370487 0.01377726750860921
10 8 0.3010299956639812 0.002824858757061748 0.009090909090904958
11 8 1.4771212547196624 0.04237288135592621 0.06818181818180269
12 8 0 0.0 0.0
1 9 0.0 0.0011820330969265743 0.0033898305084734274
2 9 0.3010299956639812 0.0023640661938531485 0.00026024723487312607
3 9 0.8450980400142568 0.008274231678486019 0.007726269315672436
4 9 0.47712125471966244 0.0035460992907797224 0.0016602102933037266
5 9 1.041392685158225 0.013002364066192316 0.33333333333232323
6 9 0.0 0.0011820330969265743 0.024390243902379535
7 9 0.0 0.0011820330969265743 0.010309278350504835
8 9 0.9542425094393249 0.010638297872339168 0.012517385257300066
9 9 2.8785217955012063 0.8936170212764901 0.8679678530423802
10 9 1.6532125137753437 0.053191489361695835 0.20454545454536158
11 9 0.6020599913279624 0.004728132387706297 0.009090909090907024
12 9 0.7781512503836436 0.007092198581559445 0.02419354838708702
1 10 0.0 0.004761904761902494 0.0033898305084734274
2 10 0.3010299956639812 0.009523809523804988 0.00026024723487312607
3 10 0.0 0.004761904761902494 0.0011037527593817766
4 10 0.3010299956639812 0.009523809523804988 0.0011068068622024844
5 10 0.7781512503836436 0.028571428571414967 0.18181818181763085
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0.3010299956639812 0.009523809523804988 0.0027816411682889037
9 10 1.8512583487190752 0.33809523809507713 0.08151549942593782
10 10 2.093421685162235 0.5904761904759094 0.5636363636361075
11 10 0 0.0 0.0
12 10 0.0 0.004761904761902494 0.0040322580645145035
1 11 0 0.0 0.0
2 11 0.47712125471966244 0.00769230769230572 0.00039037085230968915
3 11 1.9542425094393248 0.2307692307691716 0.09933774834435989
4 11 0.6989700043360189 0.012820512820509533 0.002767017155506211
5 11 0.3010299956639812 0.005128205128203813 0.06060606060587695
6 11 0.8450980400142568 0.017948717948713347 0.17073170731665674
7 11 1.462397997898956 0.07435897435895529 0.29896907216464025
8 11 1.6127838567197355 0.10512820512817818 0.05702364394992252
9 11 0.47712125471966244 0.00769230769230572 0.0034443168771523024
10 11 0.0 0.0025641025641019066 0.004545454545452479
11 11 2.3180633349627615 0.5333333333331965 0.4727272727271653
12 11 0.0 0.0025641025641019066 0.0040322580645145035
1 12 0.3010299956639812 0.008230452674893732 0.006779661016946855
2 12 0 0.0 0.0
3 12 0.0 0.004115226337446866 0.0011037527593817766
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0.0 0.004115226337446866 0.024390243902379535
7 12 0.47712125471966244 0.012345679012340599 0.030927835051514505
8 12 0.0 0.004115226337446866 0.0013908205841444519
9 12 0.3010299956639812 0.008230452674893732 0.0022962112514348684
10 12 0 0.0 0.0
11 12 0.3010299956639812 0.008230452674893732 0.004545454545453512
12 12 2.3636119798921444 0.9506172839502262 0.9314516129028503


==> images/confmat/1/isprs_gaf_rnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.5355566582225588,1.5753672,0.08282129579737645,0.08282129579737645,0.05838854427873819,0.058909644964503204,0.0006398282954747653
1,1,,test,0.5751384523274958,1.5306194,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
2,2,,train,0.540335849155154,1.5530732,0.08333333333333333,0.08333333333333333,0.04502798742959616,0.058465155445500995,0.0
3,2,,test,0.5751384523274958,1.5552828,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
4,3,,train,0.6223655689326474,1.227959,0.14536932994226234,0.14536932994226234,0.13837544767094875,0.13438798257519252,0.336230940813314
5,3,,test,0.6318664870528364,1.154108,0.17990808770143715,0.17990808770143715,0.13700846615154538,0.14570123283981837,0.4407743264742601
6,4,,train,0.7092789428325194,0.9424767,0.2125500893458467,0.2125500893458467,0.17199231130818926,0.18678507510761688,0.5469969822337054
7,4,,test,0.7067055829965574,0.92359024,0.20639931576018075,0.20639931576018075,0.16423778585296123,0.16547747836456703,0.5331655318496935
8,5,,train,0.6858791883210154,1.0451285,0.19376017034126689,0.19376017034126689,0.16457819277886807,0.17533626474333167,0.49718265976959514
9,5,,test,0.7162849872773537,0.89910465,0.1923653085435848,0.1923653085435848,0.1354825013499186,0.15499326370337435,0.5313546942311942
10,6,,train,0.7055704995952051,0.92306745,0.2072555189316527,0.2072555189316527,0.16903476104604934,0.18506457075497126,0.5370880543394554
11,6,,test,0.7390360724442449,0.80629456,0.22385852461315733,0.22385852461315733,0.1509940963872626,0.17367549417734576,0.5765175313028352
12,7,,train,0.7284740539552376,0.8468215,0.22436315319349706,0.22436315319349706,0.19071272426148167,0.19973041196772126,0.5746861016577895
13,7,,test,0.7291573117796737,0.8679726,0.2200762099217576,0.2200762099217576,0.1594976791300452,0.17191661686406967,0.5563371625144343
14,8,,train,0.7346634979499099,0.81792307,0.22734718061413986,0.22734718061413986,0.20466668446506922,0.202971183118655,0.5844392557095986
15,8,,test,0.734695404879509,0.76867306,0.23414292394584746,0.23414292394584746,0.20506973438876033,0.20037426466282485,0.5732806035538117
16,9,,train,0.7597868950928417,0.73021084,0.2595436582243104,0.2595436582243104,0.2983292341637188,0.24374663820482104,0.6272516859838626
17,9,,test,0.7867085765603952,0.6905111,0.2912334980397889,0.2912334980397889,0.2768985093114327,0.2623596839707724,0.6582073501148844
18,10,,train,0.8013110130317829,0.65837216,0.3140977008284351,0.3140977008284351,0.30872215811929987,0.29331847502297825,0.6938847539586516
19,10,,test,0.8191139051040264,0.60419667,0.3289552958227744,0.3289552958227744,0.31030787672868676,0.30343242547962285,0.7078629175000213
20,11,,train,0.820715050534068,0.5981773,0.33096686292547284,0.33096686292547284,0.35820763678184625,0.31022819706055765,0.7239815730861072
21,11,,test,0.8215087561742254,0.56735146,0.3319697619448225,0.3319697619448225,0.35102772355497075,0.30470212018310466,0.714408288544506
22,12,,train,0.8323365803974825,0.5576173,0.34647734304341,0.34647734304341,0.39892108830599166,0.32907466429417814,0.7421920836879564
23,12,,test,0.8163448585541087,0.60733634,0.3285900136993538,0.3285900136993538,0.31826414435345235,0.3062546698654213,0.7018209191274895
24,13,,train,0.8339818756365726,0.5476669,0.34756943106257804,0.34756943106257804,0.3907180139497488,0.3295808595339746,0.7447811789230454
25,13,,test,0.8293668612483162,0.5823837,0.3335311165089619,0.3335311165089619,0.40384031731114284,0.3099777821903965,0.7221951599117499
26,14,,train,0.8462301846386879,0.5035449,0.36263789718516676,0.36263789718516676,0.40082982902003333,0.3466973164689345,0.7640956277376917
27,14,,test,0.8469540487950905,0.49433142,0.3824061710610342,0.3824061710610342,0.3633277016356602,0.3563396282485261,0.757317331030177
28,15,,train,0.8482672168394662,0.50802314,0.3695367571244395,0.3695367571244395,0.4057923977198851,0.355541559634124,0.7673356620560471
29,15,,test,0.8468792096991469,0.49633738,0.3755895319717053,0.3755895319717053,0.41105113463389875,0.35845862916007926,0.7542208249217917
30,16,,train,0.8525763234180356,0.48207137,0.37424993503703186,0.37424993503703186,0.4102962808534562,0.3596858095947633,0.7743994579575938
31,16,,test,0.8474030833707529,0.49438792,0.37481872130161126,0.37481872130161126,0.43083450486047475,0.3559529412652447,0.7557627285838503
32,17,,train,0.8551095557702855,0.47720724,0.37933510612615245,0.37933510612615245,0.41933219688512374,0.3690082565168078,0.7778463203903793
33,17,,test,0.8525669809908696,0.47124028,0.40008732460676494,0.40008732460676494,0.4803690546574279,0.3744807801668732,0.7672703832789641
34,18,,train,0.8611161891828367,0.45535243,0.39490312610140926,0.39490312610140926,0.44146925461007935,0.38955347732185414,0.7874393604712762
35,18,,test,0.855410866636731,0.45794743,0.41004848257997034,0.41004848257997034,0.47492365805374864,0.38865526723017507,0.7720558852908682
36,19,,train,0.873181687602831,0.41378295,0.4297239463328095,0.4297239463328095,0.46379754283058333,0.4253485299776099,0.8064518464702489
37,19,,test,0.859976051489298,0.45924962,0.413145352943641,0.413145352943641,0.5437802957540216,0.40410587065295656,0.7764886833877158
38,20,,train,0.8753231829933927,0.4079451,0.4384164268925652,0.4384164268925652,0.4607762969194787,0.4329648653331217,0.8098516952469256
39,20,,test,0.8718006286484059,0.41722536,0.4474588364144327,0.4474588364144327,0.532492660620159,0.43534667852785974,0.794686350565302
40,21,,train,0.8863701653129978,0.3762174,0.46213046538808245,0.46213046538808245,0.5158094261506003,0.4567980785561641,0.82688403965683
41,21,,test,0.8786109863792846,0.39279464,0.46129068178252264,0.46129068178252264,0.49292508771919935,0.4504221286719578,0.8065661551327876
42,22,,train,0.8914105142200517,0.35352865,0.47550012427011384,0.47550012427011384,0.5131861033593601,0.47043827469807425,0.8347340709381661
43,22,,test,0.8818290675048646,0.37474144,0.47566116605383196,0.47566116605383196,0.4882564004938123,0.46777866871224827,0.8120947455955377
44,23,,train,0.8941265571544227,0.34082714,0.481849861375375,0.481849861375375,0.505103782926381,0.4780467694435539,0.838840734935982
45,23,,test,0.882502619368358,0.37350512,0.49905164951324016,0.49905164951324016,0.5043957468798769,0.48876746105202384,0.8145050557296372
46,24,,train,0.8994541798333812,0.3251819,0.4929053927364662,0.4929053927364662,0.527413298112934,0.4910079525973437,0.847037688555082
47,24,,test,0.8858703786858255,0.359007,0.5038100779274934,0.5038100779274934,0.525308068349298,0.5040291645017051,0.8199929903709251
48,25,,train,0.9031626230706955,0.3123526,0.5013399072013732,0.5013399072013732,0.5346339584655327,0.5009880571155254,0.8527021893348276
49,25,,test,0.893503966472085,0.33266878,0.4978796484267603,0.4978796484267603,0.540462791124995,0.497633260840417,0.8302308890145139
50,26,,train,0.9046512235251103,0.30624953,0.5044937588720778,0.5044937588720778,0.5365420272388525,0.506304674088898,0.8550108104293597
51,26,,test,0.8904355635383925,0.3588366,0.494085589676363,0.494085589676363,0.5533984660119485,0.5016035448810574,0.8253332740692919
52,27,,train,0.9078112350160612,0.29900172,0.5140122291169994,0.5140122291169994,0.5470647222646088,0.5167918692327126,0.8599441898746423
53,27,,test,0.8954497829666218,0.3266538,0.5089632852562805,0.5089632852562805,0.6343184856197966,0.5141227231849201,0.8337828220289228
54,28,,train,0.9109451307095662,0.28653345,0.5250059198598805,0.5250059198598805,0.5543685888643478,0.5294333103554002,0.8647548809275525
55,28,,test,0.8971710821733273,0.33394954,0.5182756289841678,0.5182756289841678,0.5511276008472928,0.523960183006445,0.8366979146491343
56,29,,train,0.9093520670653679,0.2903476,0.5218479195438146,0.5218479195438146,0.5538701915531182,0.5257176583918634,0.8622738804845059
57,29,,test,0.8955994611585092,0.32174444,0.5406444340598472,0.5406444340598472,0.5395108247204997,0.5358079525157143,0.8353480084681695
58,30,,train,0.9119636468099553,0.28254324,0.5284257635140449,0.5284257635140449,0.5561937996458853,0.5334556397148079,0.8664091406483014
59,30,,test,0.8907349199221674,0.3368353,0.5197442552259456,0.5197442552259456,0.5244112910530792,0.5037338536678897,0.8280742475959192
60,31,,train,0.9139484474158418,0.27403864,0.5324026578260486,0.5324026578260486,0.5618237562030471,0.5381805584835165,0.8694064067729071
61,31,,test,0.9000149678191888,0.3193115,0.5268388642584455,0.5268388642584455,0.5582647662130363,0.5273766131754447,0.8418899776895714
62,32,,train,0.9172390378940221,0.26690918,0.5453324202590668,0.5453324202590668,0.6554135402933264,0.5533692452212807,0.874456666539455
63,32,,test,0.9047298308636431,0.29333737,0.544616141410865,0.544616141410865,0.5714985928244026,0.5517480103124238,0.8486435870779702
64,33,,train,0.9164816797680917,0.26873082,0.5420956165461395,0.5420956165461395,0.5704948845685763,0.5488375929051836,0.8732997123768786
65,33,,test,0.900464002394851,0.32214907,0.538726082355306,0.538726082355306,0.562166673415884,0.5405045421018037,0.8424188836930901
66,34,,train,0.9184403645765323,0.26103383,0.5436366878300783,0.5436366878300783,0.5724556529704583,0.550563236856552,0.8762036635016802
67,34,,test,0.905328543631193,0.2931262,0.558642087949387,0.558642087949387,0.5957644738974747,0.5572809339508931,0.8498424378440129
68,35,,train,0.9177874696403855,0.26000544,0.5474436112983461,0.5474436112983461,0.5735970368508853,0.5540602461994698,0.8753070812247272
69,35,,test,0.8998652896273013,0.30642098,0.5049573509760145,0.5049573509760145,0.5815508129033885,0.5126103508115416,0.8399972736178558
70,36,,train,0.918309785589303,0.25735337,0.546032361551521,0.546032361551521,0.5720809567170564,0.5527110051568834,0.8761289687272337
71,36,,test,0.9022601406975004,0.30613542,0.5249460105706065,0.5249460105706065,0.5667940223659246,0.5281854306743138,0.8435710042917556
72,37,,train,0.921025828523674,0.25535887,0.554021443703355,0.554021443703355,0.5826142888045652,0.5624126278919858,0.8801599331074744
73,37,,test,0.9051788654393055,0.29582492,0.5525599896710985,0.5525599896710985,0.5721949640325131,0.5419099347750088,0.8492079192382082
74,38,,train,0.9227233553576558,0.24987155,0.5586899740357821,0.5586899740357821,0.5838497064378282,0.5657959300085559,0.8828488413529681
75,38,,test,0.9051788654393055,0.29920873,0.5448172492026361,0.5448172492026361,0.5654538982466244,0.5504242846894604,0.8487371554849066
76,39,,train,0.9220182288266172,0.24994375,0.5585705771721127,0.5585705771721127,0.5826065247282023,0.5654929756536196,0.8817682691899953
77,39,,test,0.907723394701392,0.28081554,0.544837203094987,0.544837203094987,0.5803072322942753,0.5506584909732396,0.8538283974149489
78,40,,train,0.9243947663941918,0.24552774,0.5647524556461466,0.5647524556461466,0.5908910691205208,0.5728843547004018,0.8853862743006783
79,40,,test,0.9083969465648855,0.27843827,0.530718680928162,0.530718680928162,0.5930955599894978,0.5415086134380607,0.8532654681476125
80,41,,train,0.9250476613303388,0.24056852,0.5665001898192861,0.5665001898192861,0.5952540005813981,0.5751074916805466,0.8863422715982474
81,41,,test,0.9020356234096693,0.31435537,0.5483798216360419,0.5483798216360419,0.5712458998122592,0.5538697221924228,0.8445840532667579
82,42,,train,0.9238202188503826,0.24309143,0.5622596239499124,0.5622596239499124,0.590279488329719,0.570818739325645,0.8845004194079418
83,42,,test,0.9023349797934441,0.28735325,0.5608972918275181,0.5608972918275181,0.5697434859543941,0.5533125612008395,0.847350348162059
84,43,,train,0.9260661774307278,0.23927268,0.5678373736523084,0.5678373736523084,0.6234936018121117,0.5769481387117147,0.8878852619918447
85,43,,test,0.9022601406975004,0.3026281,0.5435982664920251,0.5435982664920251,0.5634957324572418,0.530726895566279,0.8443167178355796
86,44,,train,0.9241074926222872,0.24280854,0.5638093875690396,0.5638093875690396,0.587184769076519,0.5704975043209699,0.885004203285738
87,44,,test,0.9044304744798682,0.28910652,0.5428315061210017,0.5428315061210017,0.5831649752513697,0.5465018630958399,0.8476063697246062
88,45,,train,0.9252565877099057,0.24021663,0.5686899577000546,0.5686899577000546,0.5926565587425965,0.5760342201854739,0.8866725084181246
89,45,,test,0.9003143242029636,0.3136151,0.5323899551688639,0.5323899551688639,0.5762486274753998,0.5385511928484531,0.8407400908104967
90,46,,train,0.926457914392416,0.23311211,0.5692540375024184,0.5692540375024184,0.5945205026542736,0.577127107195562,0.8885372972962279
91,46,,test,0.9094446939080976,0.26851988,0.5713538634100574,0.5713538634100574,0.6048586415328355,0.5739902700251047,0.8567960267500935
92,47,,train,0.9282860202136273,0.22972198,0.5794674926534004,0.5794674926534004,0.661111893451238,0.5873736127334255,0.8914170460653164
93,47,,test,0.9128872923215088,0.28096914,0.5688807875345684,0.5688807875345684,0.5839119086854059,0.5725083473071024,0.8615434239418329
94,48,,train,0.929173957326787,0.22892919,0.5793332261556262,0.5793332261556262,0.6231250679382953,0.587751133330165,0.8926804998395987
95,48,,test,0.9057027391109116,0.30528,0.5310992292960971,0.5310992292960971,0.5762667053468288,0.5401701884231119,0.8487806015456891
96,49,,train,0.9294089995037998,0.22881345,0.5784132842910612,0.5784132842910612,0.6016237660705511,0.5860627501874398,0.89305536552179
97,49,,test,0.9051040263433617,0.30226782,0.5512386463931483,0.5512386463931483,0.5822152437251041,0.5618086517172526,0.8490783947878143
98,50,,train,0.9272152725183463,0.23129988,0.5751825593111707,0.5751825593111707,0.5966870839539222,0.5821736144580957,0.8897528753609184
99,50,,test,0.9091453375243227,0.29464865,0.5547917080107808,0.5547917080107808,0.5812736380961151,0.559832750817262,0.8566006916277692
100,51,,train,0.9284949465931942,0.22497736,0.5777061772244626,0.5777061772244626,0.6004356417289753,0.5853475052944827,0.8916484875436549
101,51,,test,0.9120640622661278,0.2842388,0.5715156875913143,0.5715156875913143,0.5834317037761076,0.5721886541170716,0.8599966553322367
102,52,,train,0.930819252565877,0.22558486,0.5856904413863867,0.5856904413863867,0.6046206781498098,0.5921409216000523,0.8952181503592699
103,52,,test,0.9145337524322706,0.26206964,0.5593515884952869,0.5593515884952869,0.6066585096811328,0.572093639079517,0.8638252228597086
104,53,,train,0.9294089995037998,0.22823557,0.5807395215660562,0.5807395215660562,0.6024970764290777,0.5881044528667336,0.8930668734230126
105,53,,test,0.9130369705133962,0.2742669,0.5609798330415078,0.5609798330415078,0.6062630684866194,0.5649688620134957,0.8617507845068254
106,54,,train,0.9305058629965266,0.22318722,0.5853913679493082,0.5853913679493082,0.6883116402823014,0.5928456485927854,0.8947568557863127
107,54,,test,0.9116150276904655,0.2773923,0.5656532208537247,0.5656532208537247,0.5882191299327091,0.5621509194575511,0.8608996438408242
108,55,,train,0.9301402418322844,0.22656827,0.5832762901684161,0.5832762901684161,0.6025929664853894,0.5899095416548815,0.8942169991818933
109,55,,test,0.9100434066756473,0.28480974,0.5794565845503238,0.5794565845503238,0.5816265459924358,0.575366353182953,0.8588241225757541
110,56,,train,0.9313676843122405,0.22053584,0.5874753724648497,0.5874753724648497,0.6052202106179204,0.593736302284159,0.8960828170625657
111,56,,test,0.9092950157162102,0.2756556,0.5864039556627627,0.5864039556627627,0.5953158289173103,0.5804073393074561,0.857011485748314
112,57,,train,0.9330913269436683,0.21553773,0.5922816512249371,0.5922816512249371,0.608945980379509,0.59812510244005,0.8987693486153194
113,57,,test,0.9128872923215088,0.27433586,0.563879057365137,0.563879057365137,0.5913867895749222,0.5669438217483704,0.8612986399259126
114,58,,train,0.930636441983756,0.22087868,0.5892391879227911,0.5892391879227911,0.6474386567325898,0.5968750583242808,0.8949698503335825
115,58,,test,0.917377638078132,0.26872462,0.5750011797374367,0.5750011797374367,0.5952673015943791,0.582138768933733,0.8688023028448977
116,59,,train,0.9338486850695986,0.21465957,0.5969227824962141,0.5969227824962141,0.6142152333886505,0.6031985368059606,0.8998884888735708
117,59,,test,0.902634336177219,0.29850185,0.5823537808624868,0.5823537808624868,0.5672761815520623,0.5682556214858164,0.8483031279424111
118,60,,train,0.933561411297694,0.215121,0.594169322894912,0.594169322894912,0.6127558996510136,0.6007551463112338,0.8994635945603547
119,60,,test,0.9139350396647209,0.26735076,0.5699386305780133,0.5699386305780133,0.5976929706415758,0.57710312836654,0.8627743433682717
120,61,,train,0.9305842103888642,0.22388476,0.5869193835495922,0.5869193835495922,0.6487426011397616,0.5946220427991297,0.8948778327650501
121,61,,test,0.9086214638527167,0.29129854,0.5540116001804646,0.5540116001804646,0.5893104720755524,0.5631323460420469,0.854612169700433
122,62,,train,0.9333002533232352,0.2163592,0.5924442834731052,0.5924442834731052,0.6107472134729169,0.5988524305633549,0.898992619484991
123,62,,test,0.9142343960484958,0.27697772,0.5754058564297997,0.5754058564297997,0.5870007702960118,0.5749878607512903,0.8650086028425499
124,63,,train,0.9340314956517197,0.21363428,0.5987039536339899,0.5987039536339899,0.6695879006543398,0.605538946432363,0.9001830391226213
125,63,,test,0.8974704385571022,0.33439165,0.5802789136052449,0.5802789136052449,0.564707868749983,0.5643951882765541,0.8402921701439933
126,64,,train,0.9357029066882557,0.20902814,0.6036938085802165,0.6036938085802165,0.6450211655150068,0.6093992145790788,0.9027428711241525
127,64,,test,0.914683430624158,0.26510444,0.5631253471541434,0.5631253471541434,0.6055917449375338,0.5734370754449392,0.8639911841078222
128,65,,train,0.9346582747904207,0.21193193,0.5984965343584371,0.5984965343584371,0.7008529222666894,0.6067676632158803,0.9010858456063147
129,65,,test,0.914683430624158,0.27841592,0.578173961567593,0.578173961567593,0.5942469642023868,0.5804953023405662,0.865776659017899
130,66,,train,0.9337181060823693,0.20888099,0.5974290987759399,0.5974290987759399,0.6112288799703404,0.6024252963295885,0.8997330689696109
131,66,,test,0.911989223170184,0.29164785,0.5494848760496153,0.5494848760496153,0.6042101219429301,0.5640218232278321,0.859596407596472
132,67,,train,0.9342926536261785,0.21041864,0.5982711716784662,0.5982711716784662,0.6300872192992192,0.6044460910872965,0.900580307081486
133,67,,test,0.9147582697201018,0.26754585,0.5822458813398781,0.5822458813398781,0.6153866174768767,0.5861578817715167,0.8654928051864622
134,68,,train,0.9367214227886449,0.20367323,0.6079046152219819,0.6079046152219819,0.6549266607881438,0.6138813726331804,0.904306741934726
135,68,,test,0.9189492590929501,0.27487868,0.572694430544408,0.572694430544408,0.6047949199467505,0.5807179020443981,0.8714561697444707
136,69,,train,0.935859601472931,0.20764503,0.6028628436518421,0.6028628436518421,0.6188098971624386,0.6085540603263789,0.9029187668320628
137,69,,test,0.9186499027091752,0.25517422,0.5811921527553504,0.5811921527553504,0.6023527374216938,0.5877397782811777,0.8712128931690357
138,70,,train,0.9344754642082996,0.21077818,0.5981077675764128,0.5981077675764128,0.6253761070557999,0.604226602435234,0.9008321540900104
139,70,,test,0.9092201766202664,0.2851152,0.5614983523210665,0.5614983523210665,0.5863231751854069,0.569202860830076,0.8559415560279336
140,71,,train,0.9336919902849233,0.21633433,0.6004349258074431,0.6004349258074431,0.6590242576649655,0.6094340956907928,0.899650058180679
141,71,,test,0.9120640622661278,0.29317844,0.5885049116072008,0.5885049116072008,0.5742934772666033,0.5757029085622049,0.861499597061027
142,72,,train,0.9306886735786477,0.22333972,0.5898119244791888,0.5898119244791888,0.6067221646040567,0.5957285907925515,0.8950740195194615
143,72,,test,0.9177518335578506,0.26202986,0.5718116502459766,0.5718116502459766,0.6059497238794314,0.583090393834074,0.8691211672399493
144,73,,train,0.9382100232430597,0.19973871,0.6118076904283251,0.6118076904283251,0.6248616121815739,0.6166592301937749,0.9065405424941699
145,73,,test,0.9047298308636431,0.29119962,0.5648987059326317,0.5648987059326317,0.6657151204920145,0.5621652302007999,0.8492181254892814
146,74,,train,0.9384711812175185,0.20123231,0.6129503944470467,0.6129503944470467,0.652199521633243,0.617765579715716,0.90693281491871
147,74,,test,0.9154318215835953,0.25655666,0.5853826611579419,0.5853826611579419,0.5923723897223488,0.5846683683878982,0.865676258901092
148,75,,train,0.9380533284583845,0.20030698,0.6110786740526905,0.6110786740526905,0.6221173164804075,0.614755455411988,0.9063103522378206
149,75,,test,0.912812453225565,0.29594582,0.5843819641504914,0.5843819641504914,0.5813744351203625,0.5715635739633634,0.8633119804978191
150,76,,train,0.9391501919511113,0.19722258,0.6116894033200518,0.6116894033200518,0.6532835952424082,0.6172956706263786,0.9079487424788545
151,76,,test,0.9193982936686125,0.2620121,0.5985758604908783,0.5985758604908783,0.6228022605751548,0.6049741517132173,0.8721726534700601
152,77,,train,0.940664908202972,0.19613925,0.6179950396834709,0.6179950396834709,0.6565686759262525,0.6225334569191879,0.9102827618360645
153,77,,test,0.9166292471186948,0.2724194,0.5697495171118091,0.5697495171118091,0.594946485675769,0.5783568031644238,0.8673830141681124
154,78,,train,0.9352589381316758,0.21341158,0.6068384907096522,0.6068384907096522,0.6793777307454706,0.6124142860657766,0.9021356917492644
155,78,,test,0.9125130968417902,0.28495744,0.570321237107201,0.570321237107201,0.5846308128178346,0.5757117904264716,0.860799740224263
156,79,,train,0.9374526651171293,0.19944464,0.6112352100562108,0.6112352100562108,0.6633397138446161,0.6156999127300412,0.9053937044891137
157,79,,test,0.9003143242029636,0.3235957,0.5505530369094126,0.5505530369094126,0.5653706192844514,0.5533966726402693,0.8412562967030599
158,80,,train,0.938993497166436,0.20091483,0.6159949380214526,0.6159949380214526,0.8336843737701517,0.6237347129438214,0.9077499491879862
159,80,,test,0.918200868133513,0.27239394,0.5722344659538964,0.5722344659538964,0.6063811990224832,0.5814289675370711,0.8702841400078344
160,81,,train,0.9403515186336214,0.19444552,0.6176937360078872,0.6176937360078872,0.6302365134226798,0.6224419548086856,0.9098636501823221
161,81,,test,0.914159556952552,0.28175133,0.5789106900640625,0.5789106900640625,0.5967894806513766,0.5786767862336946,0.8629923649838155
162,82,,train,0.9378444020788175,0.20204192,0.6106146699290014,0.6106146699290014,0.6742734178925515,0.616942503503079,0.9059860127570759
163,82,,test,0.9145337524322706,0.28942877,0.5632122210307126,0.5632122210307126,0.5984331863497597,0.5707625773272514,0.8641441904883244
164,83,,train,0.9384450654200726,0.19920059,0.6109125778321226,0.6109125778321226,0.6372252343528974,0.6158962707055141,0.9068988846368843
165,83,,test,0.9134111659931148,0.26251045,0.5617841077423268,0.5617841077423268,0.6399236976192713,0.572327875916533,0.8622838258206275
166,84,,train,0.9413961505314565,0.1906514,0.620600194343264,0.620600194343264,0.7411621632932127,0.6254496069775726,0.9114194384597802
167,84,,test,0.916030534351145,0.27739292,0.5706341882047649,0.5706341882047649,0.5941024633006196,0.5730934482134324,0.8669435061104895
168,85,,train,0.9410305293672142,0.19312103,0.6200729195054677,0.6200729195054677,0.6727113015966295,0.6248239691641422,0.9108278556258689
169,85,,test,0.9202963628199371,0.2562838,0.5820807352833555,0.5820807352833555,0.6068102891271321,0.5905285267750484,0.8734459746713732
170,86,,train,0.9410305293672142,0.19272585,0.6190214385643154,0.6190214385643154,0.6290871326043835,0.6225891104356228,0.9108597644411115
171,86,,test,0.8971710821733273,0.3407573,0.5735447782011006,0.5735447782011006,0.5615795817646769,0.556616063070343,0.8390125267423707
172,87,,train,0.93941134992557,0.19898576,0.6167439168545105,0.6167439168545105,0.6279673083422906,0.6209137875670913,0.908416562893207
173,87,,test,0.9070498428378985,0.3017771,0.560662031909169,0.560662031909169,0.5808972254464003,0.5661446314253388,0.8521478272272458
174,88,,train,0.9402731712412838,0.19757248,0.6170886025487902,0.6170886025487902,0.6289100399136163,0.6213440454014213,0.9096925286610834
175,88,,test,0.9158060170633139,0.2826806,0.5858386094540063,0.5858386094540063,0.5937386865623476,0.5863721931296727,0.8667651257666839
176,89,,train,0.9408738345825389,0.1945015,0.6187810279532387,0.6187810279532387,0.6497731488481994,0.6229897426757943,0.9106236587071531
177,89,,test,0.914683430624158,0.27932727,0.56604151821965,0.56604151821965,0.5928903577358856,0.5725232528096837,0.8650583447336607
178,90,,train,0.941918466480374,0.19040623,0.6211845752293582,0.6211845752293582,0.6730776053053851,0.6254489575950761,0.912181528937387
179,90,,test,0.9174524771740757,0.27190906,0.5853372842370632,0.5853372842370632,0.634129732569291,0.5917755383078903,0.8694025159651396
180,91,,train,0.9402731712412838,0.19409564,0.6218533865973523,0.6218533865973523,0.7541304247598474,0.6285511425260976,0.9096680424393618
181,91,,test,0.915506660679539,0.2661115,0.5820848617190112,0.5820848617190112,0.6823286742854449,0.5922596070214434,0.8655172976334011
182,92,,train,0.9400903606591627,0.19571088,0.6192366693266435,0.6192366693266435,0.6697542631432828,0.6226501402737666,0.9094111087520591
183,92,,test,0.9110163149229157,0.28177288,0.6028151615334825,0.6028151615334825,0.5659578478555919,0.5811948280521401,0.8611301630487583
184,93,,train,0.9397508552923663,0.19338216,0.6196911603946654,0.6196911603946654,0.6278722832799809,0.6222746151646593,0.9089391292444685
185,93,,test,0.916853764406526,0.28537908,0.5771028757640478,0.5771028757640478,0.6801703535026417,0.5867038841037021,0.8682356090973281
186,94,,train,0.9406387924055261,0.19576691,0.6214792781577366,0.6214792781577366,0.7383295362384468,0.6264011619153941,0.9102848346293468
187,94,,test,0.9161053734470888,0.28724247,0.5916667415456537,0.5916667415456537,0.5829125744015305,0.5838832010907702,0.8681028996955654
188,95,,train,0.941082760962106,0.19260965,0.6217560860060826,0.6217560860060826,0.662444128228207,0.6255714641568999,0.9109651040466669
189,95,,test,0.9180511899416255,0.2793739,0.5865553168362662,0.5865553168362662,0.6948718491188862,0.6011471482460301,0.8703752743532839
190,96,,train,0.9417356558982528,0.18918528,0.6249286731460082,0.6249286731460082,0.688490094030378,0.629576422436142,0.9119560248056443
191,96,,test,0.9137105223768897,0.28509453,0.5825074620641714,0.5825074620641714,0.6002691923847393,0.5875778855516008,0.8626574107129278
192,97,,train,0.9423624350369538,0.19010921,0.6261276389636623,0.6261276389636623,0.6472142427811719,0.6292668274095452,0.9128917306373142
193,97,,test,0.9164795689268074,0.27789652,0.5663838139484313,0.5663838139484313,0.6199796571796178,0.5815763252170587,0.8661257252484718
194,98,,train,0.9430414457705466,0.1895681,0.6276403450022425,0.6276403450022425,0.6646014223725883,0.632530250329819,0.9138514471559906
195,98,,test,0.914683430624158,0.2739679,0.5671014198311256,0.5671014198311256,0.5963727296185307,0.5726989396900153,0.8643276462209161
196,99,,train,0.9404037502285132,0.19503953,0.6194287126388579,0.6194287126388579,0.627948678261386,0.6223140046093162,0.9099039209722876
197,99,,test,0.9185750636132316,0.27093425,0.5871824857330137,0.5871824857330137,0.5978873864559355,0.5888469464723991,0.8712122079208697
198,100,,train,0.940664908202972,0.1926446,0.6216972595533773,0.6216972595533773,0.695688494238654,0.6267809114102725,0.9102894631934599
199,100,,test,0.9122137404580153,0.2823435,0.5817305730401194,0.5817305730401194,0.5846688385367746,0.5805379793661095,0.8615689974985732
200,101,,train,0.9398553184821499,0.1936489,0.6166703442247136,0.6166703442247136,0.6486512928032383,0.6209692817470295,0.9091095566882673
201,101,,test,0.9185002245172879,0.262997,0.6001698426350459,0.6001698426350459,0.5906189633241309,0.5946955501736597,0.8711933051123046
202,102,,train,0.9412394557467813,0.19423713,0.623023852857232,0.623023852857232,0.6288228009772227,0.6245367443827375,0.9112067831812258
203,102,,test,0.9162550516389762,0.2844203,0.5630399110305363,0.5630399110305363,0.6161276531747687,0.5793575896347972,0.8668909756869962
204,103,,train,0.941918466480374,0.19306943,0.6231879880376219,0.6231879880376219,0.6622964123006801,0.6277474031970375,0.912190184972127
205,103,,test,0.9195479718605,0.25208455,0.6018886967658084,0.6018886967658084,0.6161271376632568,0.603414341780821,0.8727775980163575
206,104,,train,0.9429108667833173,0.18717076,0.6253993740007614,0.6253993740007614,0.6330761738029992,0.6281383209853056,0.9137350071966553
207,104,,test,0.9143092351444394,0.28291568,0.5645194519948423,0.5645194519948423,0.5929620732653363,0.5678465609124744,0.8633804369533945
208,105,,train,0.9417356558982528,0.19101445,0.6236161764836251,0.6236161764836251,0.6838826194723858,0.6299930136868425,0.9119015981006905
209,105,,test,0.921418949259093,0.2578213,0.598349235604552,0.598349235604552,0.6797546483173053,0.5967659150440845,0.876116611388403
210,106,,train,0.941082760962106,0.18784322,0.621072862025518,0.621072862025518,0.6274437392343691,0.6232562689115232,0.9109760560541263
211,106,,test,0.9178266726537944,0.264561,0.5886260983068222,0.5886260983068222,0.5933707711665767,0.5892777528272132,0.8698857241556167
212,107,,train,0.9426497088088585,0.18712947,0.6259246228125238,0.6259246228125238,0.6708069875418937,0.6304761936328028,0.9133210532971389
213,107,,test,0.920595719203712,0.26666602,0.5829001821331157,0.5829001821331157,0.6863344436493986,0.5887506916712839,0.8741257508173077
214,108,,train,0.9431459089603301,0.18211411,0.6287974261186238,0.6287974261186238,0.6756399982343116,0.6317055839004745,0.9141183243288553
215,108,,test,0.9125130968417902,0.30136284,0.5695188529361473,0.5695188529361473,0.6030119712904203,0.5731593929718728,0.8607767165990661
216,109,,train,0.9424407824292915,0.18350403,0.6241927338426713,0.6241927338426713,0.6296273368005931,0.625823546358227,0.9130262895206536
217,109,,test,0.9204460410118246,0.2535099,0.5881186757358773,0.5881186757358773,0.6099073018238165,0.5921618339572763,0.873488667038564
218,110,,train,0.9441121934658275,0.18487318,0.6258965742659296,0.6258965742659296,0.6365570648978034,0.6294207572989458,0.9154761405344445
219,110,,test,0.9092950157162102,0.31553707,0.5694036754691757,0.5694036754691757,0.5842048657719406,0.573348630819523,0.8557060644639227
220,111,,train,0.9435898775169099,0.186305,0.6272919562115696,0.6272919562115696,0.6559893241326028,0.6307002227565369,0.9147147150900177
221,111,,test,0.918200868133513,0.28777513,0.5734640997103362,0.5734640997103362,0.606790344181885,0.5845730798806575,0.8699682169412452
222,112,,train,0.9439816144785981,0.18438047,0.6308018452359937,0.6308018452359937,0.6363840461287301,0.6324242701831325,0.9153681744299517
223,112,,test,0.9188744199970065,0.26216593,0.5915764644839414,0.5915764644839414,0.5888054633565468,0.5869710358961372,0.8717156388871449
224,113,,train,0.9420751612650492,0.18610074,0.6275378539649031,0.6275378539649031,0.6814835648492309,0.6299784218002593,0.9124993100376066
225,113,,test,0.9180511899416255,0.2772547,0.5733840925234305,0.5733840925234305,0.6019815866144553,0.582267512953965,0.8700428442160069
226,114,,train,0.9425452456190749,0.18833615,0.6243570276920564,0.6243570276920564,0.633030743390346,0.6273674084858151,0.9131315431513112
227,114,,test,0.9221673402185302,0.25711212,0.6005736685934058,0.6005736685934058,0.5982110105156688,0.5984553587645557,0.8770798938497357
228,115,,train,0.9401425922540545,0.19516942,0.6170387594381098,0.6170387594381098,0.6240191355785566,0.6194320735181512,0.9095616217425098
229,115,,test,0.9188744199970065,0.27568483,0.5882570153509681,0.5882570153509681,0.6506107904711581,0.5971343096717515,0.8711286821801987
230,116,,train,0.9430936773654384,0.18807752,0.6254969347304808,0.6254969347304808,0.7191446123994782,0.6296516154632387,0.9139587876974826
231,116,,test,0.9174524771740757,0.28021455,0.5728090110480881,0.5728090110480881,0.6032760800970737,0.5789560276655161,0.8692047702290204
232,117,,train,0.9447128568070826,0.18386719,0.6335281822441464,0.6335281822441464,0.6528202741931924,0.6343860029542531,0.9164805531321344
233,117,,test,0.9175273162700195,0.2897194,0.5906189014400829,0.5906189014400829,0.5956096696514637,0.5844854783905328,0.8703354774452441
234,118,,train,0.9455746781227965,0.17743841,0.636248502477505,0.636248502477505,0.6600509626949232,0.6381449366155385,0.9177923421247303
235,118,,test,0.9074988774135608,0.3109179,0.5820680764119929,0.5820680764119929,0.5905052687512508,0.5688562682205718,0.8554411663956796
236,119,,train,0.938993497166436,0.20120044,0.6143097826305065,0.6143097826305065,0.6533055786789495,0.6207050516170499,0.9076948787259282
237,119,,test,0.9163298907349199,0.2755372,0.5863895823731129,0.5863895823731129,0.595281562527061,0.5889937277651163,0.8678875227160796


==> images/confmat/1/isprs_gaf_rnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.5355566582225588,1.5753672,0.08282129579737645,0.08282129579737645,0.05838854427873819,0.058909644964503204,0.0006398282954747653
1,1,,test,0.5751384523274958,1.5306194,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
2,2,,train,0.540335849155154,1.5530732,0.08333333333333333,0.08333333333333333,0.04502798742959616,0.058465155445500995,0.0
3,2,,test,0.5751384523274958,1.5552828,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
4,3,,train,0.6223655689326474,1.227959,0.14536932994226234,0.14536932994226234,0.13837544767094875,0.13438798257519252,0.336230940813314
5,3,,test,0.6318664870528364,1.154108,0.17990808770143715,0.17990808770143715,0.13700846615154538,0.14570123283981837,0.4407743264742601
6,4,,train,0.7092789428325194,0.9424767,0.2125500893458467,0.2125500893458467,0.17199231130818926,0.18678507510761688,0.5469969822337054
7,4,,test,0.7067055829965574,0.92359024,0.20639931576018075,0.20639931576018075,0.16423778585296123,0.16547747836456703,0.5331655318496935
8,5,,train,0.6858791883210154,1.0451285,0.19376017034126689,0.19376017034126689,0.16457819277886807,0.17533626474333167,0.49718265976959514
9,5,,test,0.7162849872773537,0.89910465,0.1923653085435848,0.1923653085435848,0.1354825013499186,0.15499326370337435,0.5313546942311942
10,6,,train,0.7055704995952051,0.92306745,0.2072555189316527,0.2072555189316527,0.16903476104604934,0.18506457075497126,0.5370880543394554
11,6,,test,0.7390360724442449,0.80629456,0.22385852461315733,0.22385852461315733,0.1509940963872626,0.17367549417734576,0.5765175313028352
12,7,,train,0.7284740539552376,0.8468215,0.22436315319349706,0.22436315319349706,0.19071272426148167,0.19973041196772126,0.5746861016577895
13,7,,test,0.7291573117796737,0.8679726,0.2200762099217576,0.2200762099217576,0.1594976791300452,0.17191661686406967,0.5563371625144343
14,8,,train,0.7346634979499099,0.81792307,0.22734718061413986,0.22734718061413986,0.20466668446506922,0.202971183118655,0.5844392557095986
15,8,,test,0.734695404879509,0.76867306,0.23414292394584746,0.23414292394584746,0.20506973438876033,0.20037426466282485,0.5732806035538117
16,9,,train,0.7597868950928417,0.73021084,0.2595436582243104,0.2595436582243104,0.2983292341637188,0.24374663820482104,0.6272516859838626
17,9,,test,0.7867085765603952,0.6905111,0.2912334980397889,0.2912334980397889,0.2768985093114327,0.2623596839707724,0.6582073501148844
18,10,,train,0.8013110130317829,0.65837216,0.3140977008284351,0.3140977008284351,0.30872215811929987,0.29331847502297825,0.6938847539586516
19,10,,test,0.8191139051040264,0.60419667,0.3289552958227744,0.3289552958227744,0.31030787672868676,0.30343242547962285,0.7078629175000213
20,11,,train,0.820715050534068,0.5981773,0.33096686292547284,0.33096686292547284,0.35820763678184625,0.31022819706055765,0.7239815730861072
21,11,,test,0.8215087561742254,0.56735146,0.3319697619448225,0.3319697619448225,0.35102772355497075,0.30470212018310466,0.714408288544506
22,12,,train,0.8323365803974825,0.5576173,0.34647734304341,0.34647734304341,0.39892108830599166,0.32907466429417814,0.7421920836879564
23,12,,test,0.8163448585541087,0.60733634,0.3285900136993538,0.3285900136993538,0.31826414435345235,0.3062546698654213,0.7018209191274895
24,13,,train,0.8339818756365726,0.5476669,0.34756943106257804,0.34756943106257804,0.3907180139497488,0.3295808595339746,0.7447811789230454
25,13,,test,0.8293668612483162,0.5823837,0.3335311165089619,0.3335311165089619,0.40384031731114284,0.3099777821903965,0.7221951599117499
26,14,,train,0.8462301846386879,0.5035449,0.36263789718516676,0.36263789718516676,0.40082982902003333,0.3466973164689345,0.7640956277376917
27,14,,test,0.8469540487950905,0.49433142,0.3824061710610342,0.3824061710610342,0.3633277016356602,0.3563396282485261,0.757317331030177
28,15,,train,0.8482672168394662,0.50802314,0.3695367571244395,0.3695367571244395,0.4057923977198851,0.355541559634124,0.7673356620560471
29,15,,test,0.8468792096991469,0.49633738,0.3755895319717053,0.3755895319717053,0.41105113463389875,0.35845862916007926,0.7542208249217917
30,16,,train,0.8525763234180356,0.48207137,0.37424993503703186,0.37424993503703186,0.4102962808534562,0.3596858095947633,0.7743994579575938
31,16,,test,0.8474030833707529,0.49438792,0.37481872130161126,0.37481872130161126,0.43083450486047475,0.3559529412652447,0.7557627285838503
32,17,,train,0.8551095557702855,0.47720724,0.37933510612615245,0.37933510612615245,0.41933219688512374,0.3690082565168078,0.7778463203903793
33,17,,test,0.8525669809908696,0.47124028,0.40008732460676494,0.40008732460676494,0.4803690546574279,0.3744807801668732,0.7672703832789641
34,18,,train,0.8611161891828367,0.45535243,0.39490312610140926,0.39490312610140926,0.44146925461007935,0.38955347732185414,0.7874393604712762
35,18,,test,0.855410866636731,0.45794743,0.41004848257997034,0.41004848257997034,0.47492365805374864,0.38865526723017507,0.7720558852908682
36,19,,train,0.873181687602831,0.41378295,0.4297239463328095,0.4297239463328095,0.46379754283058333,0.4253485299776099,0.8064518464702489
37,19,,test,0.859976051489298,0.45924962,0.413145352943641,0.413145352943641,0.5437802957540216,0.40410587065295656,0.7764886833877158
38,20,,train,0.8753231829933927,0.4079451,0.4384164268925652,0.4384164268925652,0.4607762969194787,0.4329648653331217,0.8098516952469256
39,20,,test,0.8718006286484059,0.41722536,0.4474588364144327,0.4474588364144327,0.532492660620159,0.43534667852785974,0.794686350565302
40,21,,train,0.8863701653129978,0.3762174,0.46213046538808245,0.46213046538808245,0.5158094261506003,0.4567980785561641,0.82688403965683
41,21,,test,0.8786109863792846,0.39279464,0.46129068178252264,0.46129068178252264,0.49292508771919935,0.4504221286719578,0.8065661551327876
42,22,,train,0.8914105142200517,0.35352865,0.47550012427011384,0.47550012427011384,0.5131861033593601,0.47043827469807425,0.8347340709381661
43,22,,test,0.8818290675048646,0.37474144,0.47566116605383196,0.47566116605383196,0.4882564004938123,0.46777866871224827,0.8120947455955377
44,23,,train,0.8941265571544227,0.34082714,0.481849861375375,0.481849861375375,0.505103782926381,0.4780467694435539,0.838840734935982
45,23,,test,0.882502619368358,0.37350512,0.49905164951324016,0.49905164951324016,0.5043957468798769,0.48876746105202384,0.8145050557296372
46,24,,train,0.8994541798333812,0.3251819,0.4929053927364662,0.4929053927364662,0.527413298112934,0.4910079525973437,0.847037688555082
47,24,,test,0.8858703786858255,0.359007,0.5038100779274934,0.5038100779274934,0.525308068349298,0.5040291645017051,0.8199929903709251
48,25,,train,0.9031626230706955,0.3123526,0.5013399072013732,0.5013399072013732,0.5346339584655327,0.5009880571155254,0.8527021893348276
49,25,,test,0.893503966472085,0.33266878,0.4978796484267603,0.4978796484267603,0.540462791124995,0.497633260840417,0.8302308890145139
50,26,,train,0.9046512235251103,0.30624953,0.5044937588720778,0.5044937588720778,0.5365420272388525,0.506304674088898,0.8550108104293597
51,26,,test,0.8904355635383925,0.3588366,0.494085589676363,0.494085589676363,0.5533984660119485,0.5016035448810574,0.8253332740692919
52,27,,train,0.9078112350160612,0.29900172,0.5140122291169994,0.5140122291169994,0.5470647222646088,0.5167918692327126,0.8599441898746423
53,27,,test,0.8954497829666218,0.3266538,0.5089632852562805,0.5089632852562805,0.6343184856197966,0.5141227231849201,0.8337828220289228
54,28,,train,0.9109451307095662,0.28653345,0.5250059198598805,0.5250059198598805,0.5543685888643478,0.5294333103554002,0.8647548809275525
55,28,,test,0.8971710821733273,0.33394954,0.5182756289841678,0.5182756289841678,0.5511276008472928,0.523960183006445,0.8366979146491343
56,29,,train,0.9093520670653679,0.2903476,0.5218479195438146,0.5218479195438146,0.5538701915531182,0.5257176583918634,0.8622738804845059
57,29,,test,0.8955994611585092,0.32174444,0.5406444340598472,0.5406444340598472,0.5395108247204997,0.5358079525157143,0.8353480084681695
58,30,,train,0.9119636468099553,0.28254324,0.5284257635140449,0.5284257635140449,0.5561937996458853,0.5334556397148079,0.8664091406483014
59,30,,test,0.8907349199221674,0.3368353,0.5197442552259456,0.5197442552259456,0.5244112910530792,0.5037338536678897,0.8280742475959192
60,31,,train,0.9139484474158418,0.27403864,0.5324026578260486,0.5324026578260486,0.5618237562030471,0.5381805584835165,0.8694064067729071
61,31,,test,0.9000149678191888,0.3193115,0.5268388642584455,0.5268388642584455,0.5582647662130363,0.5273766131754447,0.8418899776895714
62,32,,train,0.9172390378940221,0.26690918,0.5453324202590668,0.5453324202590668,0.6554135402933264,0.5533692452212807,0.874456666539455
63,32,,test,0.9047298308636431,0.29333737,0.544616141410865,0.544616141410865,0.5714985928244026,0.5517480103124238,0.8486435870779702
64,33,,train,0.9164816797680917,0.26873082,0.5420956165461395,0.5420956165461395,0.5704948845685763,0.5488375929051836,0.8732997123768786
65,33,,test,0.900464002394851,0.32214907,0.538726082355306,0.538726082355306,0.562166673415884,0.5405045421018037,0.8424188836930901
66,34,,train,0.9184403645765323,0.26103383,0.5436366878300783,0.5436366878300783,0.5724556529704583,0.550563236856552,0.8762036635016802
67,34,,test,0.905328543631193,0.2931262,0.558642087949387,0.558642087949387,0.5957644738974747,0.5572809339508931,0.8498424378440129
68,35,,train,0.9177874696403855,0.26000544,0.5474436112983461,0.5474436112983461,0.5735970368508853,0.5540602461994698,0.8753070812247272
69,35,,test,0.8998652896273013,0.30642098,0.5049573509760145,0.5049573509760145,0.5815508129033885,0.5126103508115416,0.8399972736178558
70,36,,train,0.918309785589303,0.25735337,0.546032361551521,0.546032361551521,0.5720809567170564,0.5527110051568834,0.8761289687272337
71,36,,test,0.9022601406975004,0.30613542,0.5249460105706065,0.5249460105706065,0.5667940223659246,0.5281854306743138,0.8435710042917556
72,37,,train,0.921025828523674,0.25535887,0.554021443703355,0.554021443703355,0.5826142888045652,0.5624126278919858,0.8801599331074744
73,37,,test,0.9051788654393055,0.29582492,0.5525599896710985,0.5525599896710985,0.5721949640325131,0.5419099347750088,0.8492079192382082
74,38,,train,0.9227233553576558,0.24987155,0.5586899740357821,0.5586899740357821,0.5838497064378282,0.5657959300085559,0.8828488413529681
75,38,,test,0.9051788654393055,0.29920873,0.5448172492026361,0.5448172492026361,0.5654538982466244,0.5504242846894604,0.8487371554849066
76,39,,train,0.9220182288266172,0.24994375,0.5585705771721127,0.5585705771721127,0.5826065247282023,0.5654929756536196,0.8817682691899953
77,39,,test,0.907723394701392,0.28081554,0.544837203094987,0.544837203094987,0.5803072322942753,0.5506584909732396,0.8538283974149489
78,40,,train,0.9243947663941918,0.24552774,0.5647524556461466,0.5647524556461466,0.5908910691205208,0.5728843547004018,0.8853862743006783
79,40,,test,0.9083969465648855,0.27843827,0.530718680928162,0.530718680928162,0.5930955599894978,0.5415086134380607,0.8532654681476125
80,41,,train,0.9250476613303388,0.24056852,0.5665001898192861,0.5665001898192861,0.5952540005813981,0.5751074916805466,0.8863422715982474
81,41,,test,0.9020356234096693,0.31435537,0.5483798216360419,0.5483798216360419,0.5712458998122592,0.5538697221924228,0.8445840532667579
82,42,,train,0.9238202188503826,0.24309143,0.5622596239499124,0.5622596239499124,0.590279488329719,0.570818739325645,0.8845004194079418
83,42,,test,0.9023349797934441,0.28735325,0.5608972918275181,0.5608972918275181,0.5697434859543941,0.5533125612008395,0.847350348162059
84,43,,train,0.9260661774307278,0.23927268,0.5678373736523084,0.5678373736523084,0.6234936018121117,0.5769481387117147,0.8878852619918447
85,43,,test,0.9022601406975004,0.3026281,0.5435982664920251,0.5435982664920251,0.5634957324572418,0.530726895566279,0.8443167178355796
86,44,,train,0.9241074926222872,0.24280854,0.5638093875690396,0.5638093875690396,0.587184769076519,0.5704975043209699,0.885004203285738
87,44,,test,0.9044304744798682,0.28910652,0.5428315061210017,0.5428315061210017,0.5831649752513697,0.5465018630958399,0.8476063697246062
88,45,,train,0.9252565877099057,0.24021663,0.5686899577000546,0.5686899577000546,0.5926565587425965,0.5760342201854739,0.8866725084181246
89,45,,test,0.9003143242029636,0.3136151,0.5323899551688639,0.5323899551688639,0.5762486274753998,0.5385511928484531,0.8407400908104967
90,46,,train,0.926457914392416,0.23311211,0.5692540375024184,0.5692540375024184,0.5945205026542736,0.577127107195562,0.8885372972962279
91,46,,test,0.9094446939080976,0.26851988,0.5713538634100574,0.5713538634100574,0.6048586415328355,0.5739902700251047,0.8567960267500935
92,47,,train,0.9282860202136273,0.22972198,0.5794674926534004,0.5794674926534004,0.661111893451238,0.5873736127334255,0.8914170460653164
93,47,,test,0.9128872923215088,0.28096914,0.5688807875345684,0.5688807875345684,0.5839119086854059,0.5725083473071024,0.8615434239418329
94,48,,train,0.929173957326787,0.22892919,0.5793332261556262,0.5793332261556262,0.6231250679382953,0.587751133330165,0.8926804998395987
95,48,,test,0.9057027391109116,0.30528,0.5310992292960971,0.5310992292960971,0.5762667053468288,0.5401701884231119,0.8487806015456891
96,49,,train,0.9294089995037998,0.22881345,0.5784132842910612,0.5784132842910612,0.6016237660705511,0.5860627501874398,0.89305536552179
97,49,,test,0.9051040263433617,0.30226782,0.5512386463931483,0.5512386463931483,0.5822152437251041,0.5618086517172526,0.8490783947878143
98,50,,train,0.9272152725183463,0.23129988,0.5751825593111707,0.5751825593111707,0.5966870839539222,0.5821736144580957,0.8897528753609184
99,50,,test,0.9091453375243227,0.29464865,0.5547917080107808,0.5547917080107808,0.5812736380961151,0.559832750817262,0.8566006916277692
100,51,,train,0.9284949465931942,0.22497736,0.5777061772244626,0.5777061772244626,0.6004356417289753,0.5853475052944827,0.8916484875436549
101,51,,test,0.9120640622661278,0.2842388,0.5715156875913143,0.5715156875913143,0.5834317037761076,0.5721886541170716,0.8599966553322367
102,52,,train,0.930819252565877,0.22558486,0.5856904413863867,0.5856904413863867,0.6046206781498098,0.5921409216000523,0.8952181503592699
103,52,,test,0.9145337524322706,0.26206964,0.5593515884952869,0.5593515884952869,0.6066585096811328,0.572093639079517,0.8638252228597086
104,53,,train,0.9294089995037998,0.22823557,0.5807395215660562,0.5807395215660562,0.6024970764290777,0.5881044528667336,0.8930668734230126
105,53,,test,0.9130369705133962,0.2742669,0.5609798330415078,0.5609798330415078,0.6062630684866194,0.5649688620134957,0.8617507845068254
106,54,,train,0.9305058629965266,0.22318722,0.5853913679493082,0.5853913679493082,0.6883116402823014,0.5928456485927854,0.8947568557863127
107,54,,test,0.9116150276904655,0.2773923,0.5656532208537247,0.5656532208537247,0.5882191299327091,0.5621509194575511,0.8608996438408242
108,55,,train,0.9301402418322844,0.22656827,0.5832762901684161,0.5832762901684161,0.6025929664853894,0.5899095416548815,0.8942169991818933
109,55,,test,0.9100434066756473,0.28480974,0.5794565845503238,0.5794565845503238,0.5816265459924358,0.575366353182953,0.8588241225757541
110,56,,train,0.9313676843122405,0.22053584,0.5874753724648497,0.5874753724648497,0.6052202106179204,0.593736302284159,0.8960828170625657
111,56,,test,0.9092950157162102,0.2756556,0.5864039556627627,0.5864039556627627,0.5953158289173103,0.5804073393074561,0.857011485748314
112,57,,train,0.9330913269436683,0.21553773,0.5922816512249371,0.5922816512249371,0.608945980379509,0.59812510244005,0.8987693486153194
113,57,,test,0.9128872923215088,0.27433586,0.563879057365137,0.563879057365137,0.5913867895749222,0.5669438217483704,0.8612986399259126
114,58,,train,0.930636441983756,0.22087868,0.5892391879227911,0.5892391879227911,0.6474386567325898,0.5968750583242808,0.8949698503335825
115,58,,test,0.917377638078132,0.26872462,0.5750011797374367,0.5750011797374367,0.5952673015943791,0.582138768933733,0.8688023028448977
116,59,,train,0.9338486850695986,0.21465957,0.5969227824962141,0.5969227824962141,0.6142152333886505,0.6031985368059606,0.8998884888735708
117,59,,test,0.902634336177219,0.29850185,0.5823537808624868,0.5823537808624868,0.5672761815520623,0.5682556214858164,0.8483031279424111
118,60,,train,0.933561411297694,0.215121,0.594169322894912,0.594169322894912,0.6127558996510136,0.6007551463112338,0.8994635945603547
119,60,,test,0.9139350396647209,0.26735076,0.5699386305780133,0.5699386305780133,0.5976929706415758,0.57710312836654,0.8627743433682717
120,61,,train,0.9305842103888642,0.22388476,0.5869193835495922,0.5869193835495922,0.6487426011397616,0.5946220427991297,0.8948778327650501
121,61,,test,0.9086214638527167,0.29129854,0.5540116001804646,0.5540116001804646,0.5893104720755524,0.5631323460420469,0.854612169700433
122,62,,train,0.9333002533232352,0.2163592,0.5924442834731052,0.5924442834731052,0.6107472134729169,0.5988524305633549,0.898992619484991
123,62,,test,0.9142343960484958,0.27697772,0.5754058564297997,0.5754058564297997,0.5870007702960118,0.5749878607512903,0.8650086028425499
124,63,,train,0.9340314956517197,0.21363428,0.5987039536339899,0.5987039536339899,0.6695879006543398,0.605538946432363,0.9001830391226213
125,63,,test,0.8974704385571022,0.33439165,0.5802789136052449,0.5802789136052449,0.564707868749983,0.5643951882765541,0.8402921701439933
126,64,,train,0.9357029066882557,0.20902814,0.6036938085802165,0.6036938085802165,0.6450211655150068,0.6093992145790788,0.9027428711241525
127,64,,test,0.914683430624158,0.26510444,0.5631253471541434,0.5631253471541434,0.6055917449375338,0.5734370754449392,0.8639911841078222
128,65,,train,0.9346582747904207,0.21193193,0.5984965343584371,0.5984965343584371,0.7008529222666894,0.6067676632158803,0.9010858456063147
129,65,,test,0.914683430624158,0.27841592,0.578173961567593,0.578173961567593,0.5942469642023868,0.5804953023405662,0.865776659017899
130,66,,train,0.9337181060823693,0.20888099,0.5974290987759399,0.5974290987759399,0.6112288799703404,0.6024252963295885,0.8997330689696109
131,66,,test,0.911989223170184,0.29164785,0.5494848760496153,0.5494848760496153,0.6042101219429301,0.5640218232278321,0.859596407596472
132,67,,train,0.9342926536261785,0.21041864,0.5982711716784662,0.5982711716784662,0.6300872192992192,0.6044460910872965,0.900580307081486
133,67,,test,0.9147582697201018,0.26754585,0.5822458813398781,0.5822458813398781,0.6153866174768767,0.5861578817715167,0.8654928051864622
134,68,,train,0.9367214227886449,0.20367323,0.6079046152219819,0.6079046152219819,0.6549266607881438,0.6138813726331804,0.904306741934726
135,68,,test,0.9189492590929501,0.27487868,0.572694430544408,0.572694430544408,0.6047949199467505,0.5807179020443981,0.8714561697444707
136,69,,train,0.935859601472931,0.20764503,0.6028628436518421,0.6028628436518421,0.6188098971624386,0.6085540603263789,0.9029187668320628
137,69,,test,0.9186499027091752,0.25517422,0.5811921527553504,0.5811921527553504,0.6023527374216938,0.5877397782811777,0.8712128931690357
138,70,,train,0.9344754642082996,0.21077818,0.5981077675764128,0.5981077675764128,0.6253761070557999,0.604226602435234,0.9008321540900104
139,70,,test,0.9092201766202664,0.2851152,0.5614983523210665,0.5614983523210665,0.5863231751854069,0.569202860830076,0.8559415560279336
140,71,,train,0.9336919902849233,0.21633433,0.6004349258074431,0.6004349258074431,0.6590242576649655,0.6094340956907928,0.899650058180679
141,71,,test,0.9120640622661278,0.29317844,0.5885049116072008,0.5885049116072008,0.5742934772666033,0.5757029085622049,0.861499597061027
142,72,,train,0.9306886735786477,0.22333972,0.5898119244791888,0.5898119244791888,0.6067221646040567,0.5957285907925515,0.8950740195194615
143,72,,test,0.9177518335578506,0.26202986,0.5718116502459766,0.5718116502459766,0.6059497238794314,0.583090393834074,0.8691211672399493
144,73,,train,0.9382100232430597,0.19973871,0.6118076904283251,0.6118076904283251,0.6248616121815739,0.6166592301937749,0.9065405424941699
145,73,,test,0.9047298308636431,0.29119962,0.5648987059326317,0.5648987059326317,0.6657151204920145,0.5621652302007999,0.8492181254892814
146,74,,train,0.9384711812175185,0.20123231,0.6129503944470467,0.6129503944470467,0.652199521633243,0.617765579715716,0.90693281491871
147,74,,test,0.9154318215835953,0.25655666,0.5853826611579419,0.5853826611579419,0.5923723897223488,0.5846683683878982,0.865676258901092
148,75,,train,0.9380533284583845,0.20030698,0.6110786740526905,0.6110786740526905,0.6221173164804075,0.614755455411988,0.9063103522378206
149,75,,test,0.912812453225565,0.29594582,0.5843819641504914,0.5843819641504914,0.5813744351203625,0.5715635739633634,0.8633119804978191
150,76,,train,0.9391501919511113,0.19722258,0.6116894033200518,0.6116894033200518,0.6532835952424082,0.6172956706263786,0.9079487424788545
151,76,,test,0.9193982936686125,0.2620121,0.5985758604908783,0.5985758604908783,0.6228022605751548,0.6049741517132173,0.8721726534700601
152,77,,train,0.940664908202972,0.19613925,0.6179950396834709,0.6179950396834709,0.6565686759262525,0.6225334569191879,0.9102827618360645
153,77,,test,0.9166292471186948,0.2724194,0.5697495171118091,0.5697495171118091,0.594946485675769,0.5783568031644238,0.8673830141681124
154,78,,train,0.9352589381316758,0.21341158,0.6068384907096522,0.6068384907096522,0.6793777307454706,0.6124142860657766,0.9021356917492644
155,78,,test,0.9125130968417902,0.28495744,0.570321237107201,0.570321237107201,0.5846308128178346,0.5757117904264716,0.860799740224263
156,79,,train,0.9374526651171293,0.19944464,0.6112352100562108,0.6112352100562108,0.6633397138446161,0.6156999127300412,0.9053937044891137
157,79,,test,0.9003143242029636,0.3235957,0.5505530369094126,0.5505530369094126,0.5653706192844514,0.5533966726402693,0.8412562967030599
158,80,,train,0.938993497166436,0.20091483,0.6159949380214526,0.6159949380214526,0.8336843737701517,0.6237347129438214,0.9077499491879862
159,80,,test,0.918200868133513,0.27239394,0.5722344659538964,0.5722344659538964,0.6063811990224832,0.5814289675370711,0.8702841400078344
160,81,,train,0.9403515186336214,0.19444552,0.6176937360078872,0.6176937360078872,0.6302365134226798,0.6224419548086856,0.9098636501823221
161,81,,test,0.914159556952552,0.28175133,0.5789106900640625,0.5789106900640625,0.5967894806513766,0.5786767862336946,0.8629923649838155
162,82,,train,0.9378444020788175,0.20204192,0.6106146699290014,0.6106146699290014,0.6742734178925515,0.616942503503079,0.9059860127570759
163,82,,test,0.9145337524322706,0.28942877,0.5632122210307126,0.5632122210307126,0.5984331863497597,0.5707625773272514,0.8641441904883244
164,83,,train,0.9384450654200726,0.19920059,0.6109125778321226,0.6109125778321226,0.6372252343528974,0.6158962707055141,0.9068988846368843
165,83,,test,0.9134111659931148,0.26251045,0.5617841077423268,0.5617841077423268,0.6399236976192713,0.572327875916533,0.8622838258206275
166,84,,train,0.9413961505314565,0.1906514,0.620600194343264,0.620600194343264,0.7411621632932127,0.6254496069775726,0.9114194384597802
167,84,,test,0.916030534351145,0.27739292,0.5706341882047649,0.5706341882047649,0.5941024633006196,0.5730934482134324,0.8669435061104895
168,85,,train,0.9410305293672142,0.19312103,0.6200729195054677,0.6200729195054677,0.6727113015966295,0.6248239691641422,0.9108278556258689
169,85,,test,0.9202963628199371,0.2562838,0.5820807352833555,0.5820807352833555,0.6068102891271321,0.5905285267750484,0.8734459746713732
170,86,,train,0.9410305293672142,0.19272585,0.6190214385643154,0.6190214385643154,0.6290871326043835,0.6225891104356228,0.9108597644411115
171,86,,test,0.8971710821733273,0.3407573,0.5735447782011006,0.5735447782011006,0.5615795817646769,0.556616063070343,0.8390125267423707
172,87,,train,0.93941134992557,0.19898576,0.6167439168545105,0.6167439168545105,0.6279673083422906,0.6209137875670913,0.908416562893207
173,87,,test,0.9070498428378985,0.3017771,0.560662031909169,0.560662031909169,0.5808972254464003,0.5661446314253388,0.8521478272272458
174,88,,train,0.9402731712412838,0.19757248,0.6170886025487902,0.6170886025487902,0.6289100399136163,0.6213440454014213,0.9096925286610834
175,88,,test,0.9158060170633139,0.2826806,0.5858386094540063,0.5858386094540063,0.5937386865623476,0.5863721931296727,0.8667651257666839
176,89,,train,0.9408738345825389,0.1945015,0.6187810279532387,0.6187810279532387,0.6497731488481994,0.6229897426757943,0.9106236587071531
177,89,,test,0.914683430624158,0.27932727,0.56604151821965,0.56604151821965,0.5928903577358856,0.5725232528096837,0.8650583447336607
178,90,,train,0.941918466480374,0.19040623,0.6211845752293582,0.6211845752293582,0.6730776053053851,0.6254489575950761,0.912181528937387
179,90,,test,0.9174524771740757,0.27190906,0.5853372842370632,0.5853372842370632,0.634129732569291,0.5917755383078903,0.8694025159651396
180,91,,train,0.9402731712412838,0.19409564,0.6218533865973523,0.6218533865973523,0.7541304247598474,0.6285511425260976,0.9096680424393618
181,91,,test,0.915506660679539,0.2661115,0.5820848617190112,0.5820848617190112,0.6823286742854449,0.5922596070214434,0.8655172976334011
182,92,,train,0.9400903606591627,0.19571088,0.6192366693266435,0.6192366693266435,0.6697542631432828,0.6226501402737666,0.9094111087520591
183,92,,test,0.9110163149229157,0.28177288,0.6028151615334825,0.6028151615334825,0.5659578478555919,0.5811948280521401,0.8611301630487583
184,93,,train,0.9397508552923663,0.19338216,0.6196911603946654,0.6196911603946654,0.6278722832799809,0.6222746151646593,0.9089391292444685
185,93,,test,0.916853764406526,0.28537908,0.5771028757640478,0.5771028757640478,0.6801703535026417,0.5867038841037021,0.8682356090973281
186,94,,train,0.9406387924055261,0.19576691,0.6214792781577366,0.6214792781577366,0.7383295362384468,0.6264011619153941,0.9102848346293468
187,94,,test,0.9161053734470888,0.28724247,0.5916667415456537,0.5916667415456537,0.5829125744015305,0.5838832010907702,0.8681028996955654
188,95,,train,0.941082760962106,0.19260965,0.6217560860060826,0.6217560860060826,0.662444128228207,0.6255714641568999,0.9109651040466669
189,95,,test,0.9180511899416255,0.2793739,0.5865553168362662,0.5865553168362662,0.6948718491188862,0.6011471482460301,0.8703752743532839
190,96,,train,0.9417356558982528,0.18918528,0.6249286731460082,0.6249286731460082,0.688490094030378,0.629576422436142,0.9119560248056443
191,96,,test,0.9137105223768897,0.28509453,0.5825074620641714,0.5825074620641714,0.6002691923847393,0.5875778855516008,0.8626574107129278
192,97,,train,0.9423624350369538,0.19010921,0.6261276389636623,0.6261276389636623,0.6472142427811719,0.6292668274095452,0.9128917306373142
193,97,,test,0.9164795689268074,0.27789652,0.5663838139484313,0.5663838139484313,0.6199796571796178,0.5815763252170587,0.8661257252484718
194,98,,train,0.9430414457705466,0.1895681,0.6276403450022425,0.6276403450022425,0.6646014223725883,0.632530250329819,0.9138514471559906
195,98,,test,0.914683430624158,0.2739679,0.5671014198311256,0.5671014198311256,0.5963727296185307,0.5726989396900153,0.8643276462209161
196,99,,train,0.9404037502285132,0.19503953,0.6194287126388579,0.6194287126388579,0.627948678261386,0.6223140046093162,0.9099039209722876
197,99,,test,0.9185750636132316,0.27093425,0.5871824857330137,0.5871824857330137,0.5978873864559355,0.5888469464723991,0.8712122079208697
198,100,,train,0.940664908202972,0.1926446,0.6216972595533773,0.6216972595533773,0.695688494238654,0.6267809114102725,0.9102894631934599
199,100,,test,0.9122137404580153,0.2823435,0.5817305730401194,0.5817305730401194,0.5846688385367746,0.5805379793661095,0.8615689974985732
200,101,,train,0.9398553184821499,0.1936489,0.6166703442247136,0.6166703442247136,0.6486512928032383,0.6209692817470295,0.9091095566882673
201,101,,test,0.9185002245172879,0.262997,0.6001698426350459,0.6001698426350459,0.5906189633241309,0.5946955501736597,0.8711933051123046
202,102,,train,0.9412394557467813,0.19423713,0.623023852857232,0.623023852857232,0.6288228009772227,0.6245367443827375,0.9112067831812258
203,102,,test,0.9162550516389762,0.2844203,0.5630399110305363,0.5630399110305363,0.6161276531747687,0.5793575896347972,0.8668909756869962
204,103,,train,0.941918466480374,0.19306943,0.6231879880376219,0.6231879880376219,0.6622964123006801,0.6277474031970375,0.912190184972127
205,103,,test,0.9195479718605,0.25208455,0.6018886967658084,0.6018886967658084,0.6161271376632568,0.603414341780821,0.8727775980163575
206,104,,train,0.9429108667833173,0.18717076,0.6253993740007614,0.6253993740007614,0.6330761738029992,0.6281383209853056,0.9137350071966553
207,104,,test,0.9143092351444394,0.28291568,0.5645194519948423,0.5645194519948423,0.5929620732653363,0.5678465609124744,0.8633804369533945
208,105,,train,0.9417356558982528,0.19101445,0.6236161764836251,0.6236161764836251,0.6838826194723858,0.6299930136868425,0.9119015981006905
209,105,,test,0.921418949259093,0.2578213,0.598349235604552,0.598349235604552,0.6797546483173053,0.5967659150440845,0.876116611388403
210,106,,train,0.941082760962106,0.18784322,0.621072862025518,0.621072862025518,0.6274437392343691,0.6232562689115232,0.9109760560541263
211,106,,test,0.9178266726537944,0.264561,0.5886260983068222,0.5886260983068222,0.5933707711665767,0.5892777528272132,0.8698857241556167
212,107,,train,0.9426497088088585,0.18712947,0.6259246228125238,0.6259246228125238,0.6708069875418937,0.6304761936328028,0.9133210532971389
213,107,,test,0.920595719203712,0.26666602,0.5829001821331157,0.5829001821331157,0.6863344436493986,0.5887506916712839,0.8741257508173077
214,108,,train,0.9431459089603301,0.18211411,0.6287974261186238,0.6287974261186238,0.6756399982343116,0.6317055839004745,0.9141183243288553
215,108,,test,0.9125130968417902,0.30136284,0.5695188529361473,0.5695188529361473,0.6030119712904203,0.5731593929718728,0.8607767165990661
216,109,,train,0.9424407824292915,0.18350403,0.6241927338426713,0.6241927338426713,0.6296273368005931,0.625823546358227,0.9130262895206536
217,109,,test,0.9204460410118246,0.2535099,0.5881186757358773,0.5881186757358773,0.6099073018238165,0.5921618339572763,0.873488667038564
218,110,,train,0.9441121934658275,0.18487318,0.6258965742659296,0.6258965742659296,0.6365570648978034,0.6294207572989458,0.9154761405344445
219,110,,test,0.9092950157162102,0.31553707,0.5694036754691757,0.5694036754691757,0.5842048657719406,0.573348630819523,0.8557060644639227
220,111,,train,0.9435898775169099,0.186305,0.6272919562115696,0.6272919562115696,0.6559893241326028,0.6307002227565369,0.9147147150900177
221,111,,test,0.918200868133513,0.28777513,0.5734640997103362,0.5734640997103362,0.606790344181885,0.5845730798806575,0.8699682169412452
222,112,,train,0.9439816144785981,0.18438047,0.6308018452359937,0.6308018452359937,0.6363840461287301,0.6324242701831325,0.9153681744299517
223,112,,test,0.9188744199970065,0.26216593,0.5915764644839414,0.5915764644839414,0.5888054633565468,0.5869710358961372,0.8717156388871449
224,113,,train,0.9420751612650492,0.18610074,0.6275378539649031,0.6275378539649031,0.6814835648492309,0.6299784218002593,0.9124993100376066
225,113,,test,0.9180511899416255,0.2772547,0.5733840925234305,0.5733840925234305,0.6019815866144553,0.582267512953965,0.8700428442160069
226,114,,train,0.9425452456190749,0.18833615,0.6243570276920564,0.6243570276920564,0.633030743390346,0.6273674084858151,0.9131315431513112
227,114,,test,0.9221673402185302,0.25711212,0.6005736685934058,0.6005736685934058,0.5982110105156688,0.5984553587645557,0.8770798938497357
228,115,,train,0.9401425922540545,0.19516942,0.6170387594381098,0.6170387594381098,0.6240191355785566,0.6194320735181512,0.9095616217425098
229,115,,test,0.9188744199970065,0.27568483,0.5882570153509681,0.5882570153509681,0.6506107904711581,0.5971343096717515,0.8711286821801987
230,116,,train,0.9430936773654384,0.18807752,0.6254969347304808,0.6254969347304808,0.7191446123994782,0.6296516154632387,0.9139587876974826
231,116,,test,0.9174524771740757,0.28021455,0.5728090110480881,0.5728090110480881,0.6032760800970737,0.5789560276655161,0.8692047702290204
232,117,,train,0.9447128568070826,0.18386719,0.6335281822441464,0.6335281822441464,0.6528202741931924,0.6343860029542531,0.9164805531321344
233,117,,test,0.9175273162700195,0.2897194,0.5906189014400829,0.5906189014400829,0.5956096696514637,0.5844854783905328,0.8703354774452441
234,118,,train,0.9455746781227965,0.17743841,0.636248502477505,0.636248502477505,0.6600509626949232,0.6381449366155385,0.9177923421247303
235,118,,test,0.9074988774135608,0.3109179,0.5820680764119929,0.5820680764119929,0.5905052687512508,0.5688562682205718,0.8554411663956796
236,119,,train,0.938993497166436,0.20120044,0.6143097826305065,0.6143097826305065,0.6533055786789495,0.6207050516170499,0.9076948787259282
237,119,,test,0.9163298907349199,0.2755372,0.5863895823731129,0.5863895823731129,0.595281562527061,0.5889937277651163,0.8678875227160796


==> images/confmat/1/isprs_gaf_tempcnn/confmat_flat.csv <==
1 1 2.100370545117563 0.7544910179636202 0.4271186440676518
2 1 1.255272505103306 0.10778443113766002 0.0023422251138581346
3 1 0.0 0.005988023952092223 0.0011037527593817766
4 1 0.0 0.005988023952092223 0.0005534034311012422
5 1 0 0.0 0.0
6 1 0.0 0.005988023952092223 0.024390243902379535
7 1 0.0 0.005988023952092223 0.010309278350504835
8 1 0.6020599913279624 0.023952095808368892 0.005563282336577807
9 1 0.9030899869919435 0.047904191616737785 0.009184845005739474
10 1 0.47712125471966244 0.01796407185627667 0.01363636363635744
11 1 0.6020599913279624 0.023952095808368892 0.009090909090907024
12 1 0 0.0 0.0
1 2 2.173186268412274 0.018939875429007005 0.5050847457625407
2 2 3.88371820196396 0.9725435362908228 0.9955757970071438
3 2 0.0 0.0001271132579127987 0.0011037527593817766
4 2 1.0 0.0012711325791279868 0.005534034311012422
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.6989700043360189 0.0006355662895639934 0.05154639175252418
8 2 0.6989700043360189 0.0006355662895639934 0.006954102920722259
9 2 0.7781512503836436 0.0007626795474767921 0.006888633754304605
10 2 1.4913616938342726 0.0039405109952967594 0.14090909090902687
11 2 0.9542425094393249 0.0011440193212151882 0.020454545454540805
12 2 0 0.0 0.0
1 3 0.3010299956639812 0.0016638935108151693 0.006779661016946855
2 3 0.0 0.0008319467554075846 0.00013012361743656303
3 3 2.890979596989689 0.6472545757071009 0.8587196467990221
4 3 0.0 0.0008319467554075846 0.0005534034311012422
5 3 1.0791812460476249 0.009983361064891016 0.3636363636352617
6 3 1.4313637641589874 0.022462562396004786 0.6585365853642474
7 3 1.7708520116421442 0.0490848585690475 0.6082474226797853
8 3 1.806179973983887 0.05324459234608542 0.08901251738524492
9 3 0.6020599913279624 0.0033277870216303386 0.004592422502869737
10 3 0.0 0.0008319467554075846 0.004545454545452479
11 3 2.401400540781544 0.20965058236271134 0.5727272727271426
12 3 0.0 0.0008319467554075846 0.0040322580645145035
1 4 0.6020599913279624 0.0022222222222220986 0.01355932203389371
2 4 0.6020599913279624 0.0022222222222220986 0.0005204944697462521
3 4 0 0.0 0.0
4 4 3.252124552505644 0.9927777777777226 0.9889319313779198
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.47712125471966244 0.001666666666666574 0.0034443168771523024
10 4 0.3010299956639812 0.0011111111111110493 0.009090909090904958
11 4 0 0.0 0.0
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0 0.0 0.0
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0 0.0 0.0
7 6 0 0.0 0.0
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0 0.0 0.0
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 0 0.0 0.0
8 7 0 0.0 0.0
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0 0.0 0.0
12 7 0 0.0 0.0
1 8 0.3010299956639812 0.0024539877300610484 0.006779661016946855
2 8 0.47712125471966244 0.0036809815950915726 0.00039037085230968915
3 8 1.591064607026499 0.04785276073619044 0.043046357615889284
4 8 0.7781512503836436 0.007361963190183145 0.0033204205866074533
5 8 0.0 0.0012269938650305242 0.030303030302938475
6 8 0.7781512503836436 0.007361963190183145 0.1463414634142772
7 8 1.3010299956639813 0.024539877300610486 0.20618556701009672
8 8 2.7788744720027396 0.7374233128833451 0.8358831710708156
9 8 0.0 0.0012269938650305242 0.0011481056257174342
10 8 0 0.0 0.0
11 8 2.123851640967086 0.16319018404905972 0.3022727272726586
12 8 0.47712125471966244 0.0036809815950915726 0.01209677419354351
1 9 1.0791812460476249 0.010327022375214257 0.040677966101681125
2 9 0.6989700043360189 0.004302925989672607 0.0006506180871828152
3 9 1.8750612633917 0.0645438898450891 0.08278145695363325
4 9 0.3010299956639812 0.0017211703958690428 0.0011068068622024844
5 9 1.2304489213782739 0.014629948364886864 0.515151515149954
6 9 0.6989700043360189 0.004302925989672607 0.12195121951189768
7 9 0.7781512503836436 0.005163511187607129 0.06185567010302901
8 9 1.5563025007672873 0.03098106712564277 0.05006954102920026
9 9 2.9206450014067875 0.7168674698794564 0.9563719862226226
10 9 2.041392685158225 0.09466437177279735 0.49999999999977274
11 9 1.255272505103306 0.015490533562821386 0.04090909090908161
12 9 1.6334684555795866 0.03700516351118442 0.17338709677412364
1 10 0 0.0 0.0
2 10 0.47712125471966244 0.031249999999967446 0.00039037085230968915
3 10 0.0 0.010416666666655815 0.0011037527593817766
4 10 0 0.0 0.0
5 10 0.47712125471966244 0.031249999999967446 0.09090909090881542
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.2041199826559248 0.16666666666649305 0.018369690011478947
10 10 1.863322860120456 0.7604166666658746 0.331818181818031
11 10 0 0.0 0.0
12 10 0 0.0 0.0
1 11 0 0.0 0.0
2 11 0 0.0 0.0
3 11 1.041392685158225 0.22448979591790919 0.012141280353199542
4 11 0 0.0 0.0
5 11 0 0.0 0.0
6 11 0.3010299956639812 0.04081632653052895 0.04878048780475907
7 11 0.6020599913279624 0.0816326530610579 0.04123711340201934
8 11 0.9030899869919435 0.1632653061221158 0.011126564673155615
9 11 0 0.0 0.0
10 11 0 0.0 0.0
11 11 1.380211241711606 0.48979591836634734 0.05454545454544215
12 11 0 0.0 0.0
1 12 0 0.0 0.0
2 12 0 0.0 0.0
3 12 0 0.0 0.0
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0.3010299956639812 0.009803921568622646 0.02061855670100967
8 12 0.0 0.004901960784311323 0.0013908205841444519
9 12 0 0.0 0.0
10 12 0 0.0 0.0
11 12 0 0.0 0.0
12 12 2.303196057420489 0.9852941176465759 0.8104838709674151


==> images/confmat/1/isprs_gaf_tempcnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7665770024287691,0.80861104,0.3163454265366767,0.3163454265366767,0.2987194839698945,0.3030395936098017,0.6521305004292803
1,1,,test,0.8576560395150427,0.42468056,0.3792286554042191,0.3792286554042191,0.4741304961595476,0.358334324942354,0.770719002498285
2,2,,train,0.8703350656812305,0.42016038,0.4158751885990997,0.4158751885990997,0.4728369433007998,0.4177113441896836,0.8018819933619361
3,2,,test,0.8777877563239036,0.36024722,0.45259552227490235,0.45259552227490235,0.5041941057518929,0.4529025654357581,0.8049634642790517
4,3,,train,0.8879893447546421,0.36201978,0.4732857130941142,0.4732857130941142,0.5183992246356074,0.4774006882712854,0.8294790968738718
5,3,,test,0.8878910342763059,0.33748597,0.48167479598218504,0.48167479598218504,0.5495544458087086,0.4874400742471097,0.8198493651492225
6,4,,train,0.8986184743151132,0.32219854,0.49773037182139296,0.49773037182139296,0.5417716544140722,0.5006811907494951,0.8458568242575806
7,4,,test,0.901287232450232,0.30492783,0.5223173016224061,0.5223173016224061,0.5856002820137608,0.5233200385620816,0.8419186373598251
8,5,,train,0.9062965187642005,0.30052277,0.5199617626990155,0.5199617626990155,0.5551500861967851,0.5229623074949336,0.8577944070642642
9,5,,test,0.9036072444244874,0.28592983,0.5216207236564231,0.5216207236564231,0.5880720327653196,0.5259156085307262,0.8463409965060462
10,6,,train,0.908908098508788,0.2905639,0.5287339790453471,0.5287339790453471,0.6033992596499781,0.5341203624450087,0.8617945316160263
11,6,,test,0.9049543481514744,0.28233874,0.5287761834071181,0.5287761834071181,0.5880651552492138,0.5282552626606101,0.8492397556111455
12,7,,train,0.9117024888354965,0.2788248,0.5342328365274404,0.5342328365274404,0.5683307352811395,0.5391809985480461,0.8660535044223701
13,7,,test,0.9094446939080976,0.27506852,0.5344519248323758,0.5344519248323758,0.599011151355599,0.5403328888539427,0.8552162140517809
14,8,,train,0.9152542372881356,0.26839402,0.5433350270426316,0.5433350270426316,0.6036809839382997,0.5499682164927701,0.8715110550083368
15,8,,test,0.9084717856608292,0.27558368,0.5480357926730286,0.5480357926730286,0.6019480990028664,0.556765470479603,0.8541061209266807
16,9,,train,0.9163249849834165,0.2644789,0.548983269935672,0.548983269935672,0.5816351941981829,0.5572127051685762,0.8731727321054179
17,9,,test,0.9158060170633139,0.25589505,0.5669401701239983,0.5669401701239983,0.5917456009041809,0.5707028824875736,0.8661210197404445
18,10,,train,0.9196155754615967,0.2539757,0.5580193355518056,0.5580193355518056,0.6726142650375544,0.5661903876374961,0.8781955189333231
19,10,,test,0.9149827870079329,0.25183588,0.5568365588679011,0.5568365588679011,0.6073174317398018,0.5660484311162776,0.864861811673911
20,11,,train,0.9183359013867488,0.25510502,0.5545598214360649,0.5545598214360649,0.596741533382329,0.561883067474615,0.8763181830335468
21,11,,test,0.921942822930699,0.24003576,0.5868539114554165,0.5868539114554165,0.6037377530085581,0.590879160219803,0.8766253349996026
22,12,,train,0.9214697970802539,0.24645402,0.563256984854397,0.563256984854397,0.6294855633682489,0.5747717527655144,0.8809944730802461
23,12,,test,0.912812453225565,0.2587325,0.5611029882037262,0.5611029882037262,0.5994199060429928,0.5669449041976766,0.8613625290428364
24,13,,train,0.9243425347993001,0.24223267,0.5706701262287911,0.5706701262287911,0.6772795824463599,0.5823655769439383,0.8853919104078029
25,13,,test,0.913635683280946,0.2564085,0.5519417964079539,0.5519417964079539,0.6129357939853675,0.5642433902586436,0.862540816216555
26,14,,train,0.9250737771277846,0.23594607,0.5744266519935693,0.5744266519935693,0.6752112586861743,0.5870038789169418,0.8864870855878078
27,14,,test,0.9185750636132316,0.23882417,0.5761187299487263,0.5761187299487263,0.6030402100659336,0.5792880606159064,0.8714830762981186
28,15,,train,0.9257266720639314,0.23326471,0.5742297386688352,0.5742297386688352,0.6712124411454083,0.5850305118600384,0.8875225305507347
29,15,,test,0.9173027989821882,0.24421218,0.5867144356959796,0.5867144356959796,0.630127028108547,0.5918479745956009,0.8693774494531545
30,16,,train,0.9257789036588232,0.23455109,0.5774856902177836,0.5774856902177836,0.6657001608785607,0.5893015767311834,0.8876393146302516
31,16,,test,0.9067504864541236,0.27139857,0.5436566943944728,0.5436566943944728,0.6010935728562398,0.5516914260474337,0.8517163355272727
32,17,,train,0.9271108093285628,0.22847529,0.5850352905899038,0.5850352905899038,0.6824948024537357,0.5987777491800127,0.8896354346095163
33,17,,test,0.9226912138901362,0.23877038,0.5808024172278522,0.5808024172278522,0.6502170462353665,0.5996305585403735,0.8767813084360436
34,18,,train,0.9278159358596014,0.22468902,0.5849496547799936,0.5849496547799936,0.7240855919029404,0.5992614625126124,0.8907277044997993
35,18,,test,0.9157311779673701,0.24611357,0.5596995654249954,0.5596995654249954,0.611436999977835,0.5644436659852055,0.8664843674861689
36,19,,train,0.9277898200621556,0.22296554,0.5880107147282436,0.5880107147282436,0.7194711579425483,0.6026294322595191,0.8907270344541541
37,19,,test,0.9223918575063613,0.22867464,0.5825548484202604,0.5825548484202604,0.6157347695225021,0.5919840119819674,0.876917881503235
38,20,,train,0.9289127993523282,0.21928737,0.5930186667930006,0.5930186667930006,0.7580504576552373,0.6088777891499705,0.8924414887400164
39,20,,test,0.9260589732076037,0.22143447,0.5942378161088552,0.5942378161088552,0.6513090670369516,0.6077383677386171,0.882533510164662
40,21,,train,0.9304536314016348,0.21692668,0.5946134859979677,0.5946134859979677,0.686097255087979,0.6076746551776178,0.894782558674774
41,21,,test,0.925160904056279,0.22058883,0.5929643505521066,0.5929643505521066,0.6228160346149711,0.6002633453114026,0.8816245649102556
42,22,,train,0.9305842103888642,0.21642934,0.594938858253551,0.594938858253551,0.7287575722165731,0.6108156109804407,0.894942891308778
43,22,,test,0.9195479718605,0.2402776,0.5926537338807346,0.5926537338807346,0.6009896268124736,0.5899637771665068,0.8737990930480799
44,23,,train,0.9326734741845343,0.21288948,0.6004995049212488,0.6004995049212488,0.7033836881063286,0.6153944939442694,0.8981328546325285
45,23,,test,0.9269570423589283,0.2162341,0.5882031213157286,0.5882031213157286,0.671603149353419,0.6034763860184459,0.8838915625667232
46,24,,train,0.9329085163615471,0.21376546,0.6027610695806714,0.6027610695806714,0.6788763357051963,0.6165136227748182,0.8984945199358984
47,24,,test,0.9300254452926209,0.2137398,0.6077159425819157,0.6077159425819157,0.7373384253690904,0.619619590038902,0.8892249874767677
48,25,,train,0.9333786007155729,0.2099545,0.6070832156312678,0.6070832156312678,0.6728002708199575,0.6220978651525778,0.8992572919321976
49,25,,test,0.9204460410118246,0.23780373,0.5933203091121287,0.5933203091121287,0.60603400148627,0.5940972664132396,0.8748959360247623
50,26,,train,0.935023895954663,0.20666298,0.6102999596734757,0.6102999596734757,0.6879837508950328,0.6262071175542289,0.9017005917946216
51,26,,test,0.9252357431522227,0.22489989,0.5910963564862297,0.5910963564862297,0.6684372620501686,0.5995818239571652,0.8811716157269808
52,27,,train,0.9359379488652686,0.20257391,0.6193442485312224,0.6193442485312224,0.7654285437591235,0.6396985261945501,0.9031352662671274
53,27,,test,0.9277802724143093,0.21651389,0.5997616140885139,0.5997616140885139,0.7046266171117566,0.6064043410936982,0.8858082333592762
54,28,,train,0.9334047165130187,0.20317546,0.6086318360790854,0.6086318360790854,0.6725501136246407,0.6251199807856485,0.8992568600585673
55,28,,test,0.9271067205508158,0.21937507,0.5961844788722258,0.5961844788722258,0.627202395985026,0.6044475843700308,0.885003583468928
56,29,,train,0.9364602648141861,0.20112972,0.6178794262516073,0.6178794262516073,0.7664064005026487,0.6361121403489896,0.9038875712040598
57,29,,test,0.928378985181859,0.21584244,0.5922943773164621,0.5922943773164621,0.6337302010174416,0.6049937126426007,0.8860542170333388
58,30,,train,0.9359640646627144,0.20205536,0.6154640073533313,0.6154640073533313,0.6893630496270466,0.6326511993439013,0.9031436052420181
59,30,,test,0.9320461008831014,0.20384702,0.6043200100031229,0.6043200100031229,0.6652404518910585,0.6198625766262984,0.8921797045802735
60,31,,train,0.9374265493196835,0.19793475,0.6191594432228016,0.6191594432228016,0.7077786094432487,0.635381015570032,0.9053759309756587
61,31,,test,0.9211195928753181,0.23329277,0.5801615711594681,0.5801615711594681,0.6521379454176435,0.5970363772910458,0.8745786977139177
62,32,,train,0.937531012509467,0.19538859,0.6204996538475595,0.6204996538475595,0.6881897970560343,0.6380309497255374,0.9055378543050001
63,32,,test,0.920595719203712,0.23143777,0.5878828208171725,0.5878828208171725,0.649033836746248,0.606510476340823,0.8737811587885624
64,33,,train,0.9378966336737092,0.19806585,0.6288403967980332,0.6288403967980332,0.7765920321578338,0.6520319648059695,0.9060983844360543
65,33,,test,0.9261338123035474,0.22191803,0.6020442757538559,0.6020442757538559,0.6526547626894951,0.6139650060426575,0.8830004872830585
66,34,,train,0.937948865268601,0.19506742,0.6237013096280032,0.6237013096280032,0.731235715849499,0.6426397478519191,0.9061582568392981
67,34,,test,0.9311480317317766,0.20826294,0.6026695729135498,0.6026695729135498,0.6690781579758593,0.622265414821849,0.8903657394344839
68,35,,train,0.938575644407302,0.1940714,0.6266156066489862,0.6266156066489862,0.7157342517859889,0.6455986180389961,0.9071579389866037
69,35,,test,0.9295015716210148,0.20955399,0.6197021841882361,0.6197021841882361,0.6691228721208229,0.6326622861793038,0.8881791177540409
70,36,,train,0.9392807709383406,0.19353014,0.633629633800126,0.633629633800126,0.7643955056437174,0.6546920713303672,0.908172901147403
71,36,,test,0.9292022152372399,0.20557705,0.5987647682097481,0.5987647682097481,0.633057379119728,0.6084282500986827,0.8876880339619951
72,37,,train,0.9392546551408947,0.19162369,0.6290453592963726,0.6290453592963726,0.7480429698232259,0.6493725354766832,0.9081647728447366
73,37,,test,0.9273312378386469,0.2157993,0.6114200355083063,0.6114200355083063,0.6604035745199172,0.6223425609618088,0.8852310484972938
74,38,,train,0.9380010968634928,0.19079173,0.6251933729097076,0.6251933729097076,0.7370854632770133,0.6442191171280162,0.9062418991761728
75,38,,test,0.9303248016763958,0.20839928,0.6028554090044325,0.6028554090044325,0.6686401054081387,0.6146161895482495,0.8899169229972538
76,39,,train,0.940247055443838,0.18719849,0.6346425854952732,0.6346425854952732,0.733808543671456,0.6564929954260816,0.909648073928676
77,39,,test,0.9294267325250711,0.20828074,0.6053216448157317,0.6053216448157317,0.6730913414897267,0.6178988337917144,0.8884905264745625
78,40,,train,0.9398814342795957,0.1867829,0.6352210379124896,0.6352210379124896,0.7453492876962643,0.6566572776600857,0.9091018780298377
79,40,,test,0.9306241580601706,0.20872433,0.6184621734759357,0.6184621734759357,0.676792198755494,0.6357641921496381,0.8897995999926869
80,41,,train,0.9408477187850931,0.18326539,0.639707013801193,0.639707013801193,0.7568142468189337,0.6613700855808154,0.9105862791621553
81,41,,test,0.9232150875617423,0.22250278,0.6018862071240894,0.6018862071240894,0.6600997471600946,0.6080187883444899,0.8785872454212499
82,42,,train,0.940455981823405,0.18602821,0.6438466164808992,0.6438466164808992,0.7971678040701295,0.6690250455756693,0.9099866158526276
83,42,,test,0.9295015716210148,0.20371872,0.6133854693730775,0.6133854693730775,0.6721687742465096,0.6260327819913764,0.8885615837115916
84,43,,train,0.9425974772139667,0.18213612,0.6459736860334403,0.6459736860334403,0.7774563466071012,0.672230875512663,0.9131828587930427
85,43,,test,0.9326448136506511,0.20062956,0.6327491084795104,0.6327491084795104,0.6644273704069571,0.6415132748897732,0.8933658999846483
86,44,,train,0.9412655715442271,0.18315601,0.6411879388089213,0.6411879388089213,0.7390094991836825,0.6626134291050372,0.9112350363698007
87,44,,test,0.9344409519533005,0.1938774,0.6160354589221758,0.6160354589221758,0.7773747974804728,0.6388477143861543,0.8959600301904126
88,45,,train,0.9417617716956987,0.18100758,0.6400959904043624,0.6400959904043624,0.7944824345187161,0.6619842019013858,0.9119363960565782
89,45,,test,0.9273312378386469,0.21459162,0.6029020247618043,0.6029020247618043,0.6614552164235555,0.6094144150091774,0.8855116141432177
90,46,,train,0.9426235930114126,0.18025917,0.6457421637894655,0.6457421637894655,0.7644903702043652,0.6687067490843225,0.9132727615747339
91,46,,test,0.931073192635833,0.20753233,0.62624634917466,0.62624634917466,0.6659249299599329,0.6381994327218661,0.8905025771093017
92,47,,train,0.9418401190880363,0.1803541,0.6450198735207179,0.6450198735207179,0.7750469530896676,0.6682514839950017,0.9121083898722531
93,47,,test,0.9240383176171232,0.21880919,0.604157139862152,0.604157139862152,0.6784114766880486,0.6092106481290175,0.8800073309816566
94,48,,train,0.9425452456190749,0.17936239,0.6484304918721023,0.6484304918721023,0.7976900560169841,0.6753580680900949,0.9131652943104862
95,48,,test,0.9339170782816943,0.20010464,0.6377048314482345,0.6377048314482345,0.6674073989131154,0.6496346955347995,0.8951464987064436
96,49,,train,0.9416050769110235,0.17796038,0.6402385648979637,0.6402385648979637,0.7283779364977052,0.6581263144379121,0.9117413987364379
97,49,,test,0.9339170782816943,0.19679269,0.6221566140098982,0.6221566140098982,0.7003257617837172,0.6357127576365674,0.8951554201582215
98,50,,train,0.943798803896477,0.1778913,0.6498175039671571,0.6498175039671571,0.7588174156664182,0.6743511205117508,0.9150329459644188
99,50,,test,0.932944170034426,0.19975847,0.6223079626192928,0.6223079626192928,0.707204573221543,0.6342304528069477,0.8939815365932663
100,51,,train,0.9435898775169099,0.17494112,0.6615574457462589,0.6615574457462589,0.7940956390042228,0.6925351840986612,0.9147456173611366
101,51,,test,0.9269570423589283,0.21380374,0.6294887714117439,0.6294887714117439,0.7502832383948169,0.6447509906349601,0.8841532519960743
102,52,,train,0.9424930140241832,0.17680268,0.6518076794234943,0.6518076794234943,0.7381953531130687,0.6736226572951152,0.9130806638523443
103,52,,test,0.9307738362520581,0.21196954,0.6229611508589771,0.6229611508589771,0.6742427339481813,0.6377045631091172,0.8903134713082961
104,53,,train,0.9443472356428404,0.17290066,0.6595766168699987,0.6595766168699987,0.7923572989413951,0.6858259770855716,0.9158891891404746
105,53,,test,0.9345157910492441,0.19725701,0.6212722749417071,0.6212722749417071,0.6836126739404002,0.6410871396147562,0.8957775267938246
106,54,,train,0.9449217831866497,0.17178227,0.6655150352127869,0.6655150352127869,0.8007471683546301,0.6945597903881705,0.916749566971968
107,54,,test,0.9325699745547074,0.20116182,0.6161675980353333,0.6161675980353333,0.7273665735485585,0.6338166227462301,0.8930115477279424
108,55,,train,0.9435637617194641,0.17097318,0.6664177982078111,0.6664177982078111,0.7952292510592317,0.6971431690289913,0.9147185052856478
109,55,,test,0.9351893429127376,0.1924186,0.6397645230570329,0.6397645230570329,0.7645292951617084,0.6587211712738731,0.8972377562607194
110,56,,train,0.9438249196939229,0.17184387,0.6625744917528827,0.6625744917528827,0.7948441517307213,0.6921514896094995,0.9151142222314429
111,56,,test,0.9280047897021404,0.21278846,0.6137883065399531,0.6137883065399531,0.6591273317463177,0.6278592944702264,0.8856286943136803
112,57,,train,0.9450001305789872,0.17399147,0.6590701529690237,0.6590701529690237,0.7618085921652357,0.6846653896905255,0.9168574142987533
113,57,,test,0.9364616075437808,0.18872574,0.6371495260527968,0.6371495260527968,0.7090683604272042,0.6530031583325023,0.8994018570427876
114,58,,train,0.9451829411611083,0.1694604,0.6636818812156555,0.6636818812156555,0.7989178637668041,0.6902547514746645,0.9171994430664694
115,58,,test,0.9341415955695255,0.20052987,0.6542005250675499,0.6542005250675499,0.7212289521900045,0.6698832692161547,0.8952926659905982
116,59,,train,0.9439816144785981,0.1713378,0.661108404551138,0.661108404551138,0.7561791182650767,0.6856148905013965,0.915338800084677
117,59,,test,0.9342164346654692,0.19141395,0.6230061798587277,0.6230061798587277,0.7234406434464714,0.6433963012479832,0.8956305666924764
118,60,,train,0.9458358360972552,0.16950332,0.6712689955832288,0.6712689955832288,0.7925471828256109,0.7000378087225005,0.9181419348737696
119,60,,test,0.9351893429127376,0.19246815,0.6591100356454108,0.6591100356454108,0.8047549619054863,0.6797186377682225,0.8971959533904085
120,61,,train,0.9458097202998094,0.16583554,0.6722469993041815,0.6722469993041815,0.801973882973972,0.7002000131491569,0.9181113744363582
121,61,,test,0.9351145038167938,0.18752672,0.6248274962871173,0.6248274962871173,0.7588265215061943,0.6357639508179592,0.8975199289096916
122,62,,train,0.946096994071714,0.16896693,0.671661943382904,0.671661943382904,0.789822336108197,0.7010281076126667,0.9185595971683967
123,62,,test,0.9277802724143093,0.21265888,0.6210848919964024,0.6210848919964024,0.7445347534044977,0.6343058905915478,0.8855412814354416
124,63,,train,0.9457313729074718,0.16556758,0.6796379167364148,0.6796379167364148,0.7970347721409875,0.7122919754556639,0.9179917969305886
125,63,,test,0.9359377338721748,0.18932272,0.6393372286537896,0.6393372286537896,0.7660488255608259,0.6539139600030609,0.8984080808669357
126,64,,train,0.9454440991355672,0.16684589,0.6664829836820794,0.6664829836820794,0.7841570494532683,0.6904078547750095,0.9175983224748528
127,64,,test,0.933767400089807,0.19576333,0.6525889991760249,0.6525889991760249,0.7073344324445371,0.6627611168830662,0.8950184133717057
128,65,,train,0.9459402992870387,0.16878553,0.669618962013955,0.669618962013955,0.7989350538245761,0.6982513214072751,0.9182916825285781
129,65,,test,0.9355635383924562,0.19029239,0.6306258640251504,0.6306258640251504,0.7649524549852366,0.6443840336308856,0.8980600490489589
130,66,,train,0.9455224465279047,0.1666293,0.6746697327134221,0.6746697327134221,0.8120466711180755,0.705534830585247,0.9176977349398793
131,66,,test,0.9298009280047898,0.20721018,0.6092515683409915,0.6092515683409915,0.7053508732752284,0.6269144826573941,0.8887459131603843
132,67,,train,0.9457836045023634,0.16433677,0.6729499858216114,0.6729499858216114,0.8006842618355905,0.7026706154058152,0.918076044962421
133,67,,test,0.9321209399790451,0.20510137,0.6360963803861659,0.6360963803861659,0.7550721944863125,0.6456876840672872,0.8926500852659381
134,68,,train,0.9472199733618866,0.16450392,0.6822123344562022,0.6822123344562022,0.81037037032302,0.7122019415771977,0.9202221052742828
135,68,,test,0.9345157910492441,0.19156125,0.6204314740777868,0.6204314740777868,0.7180530279330166,0.6386106766614414,0.8962263805122183
136,69,,train,0.9461231098691598,0.16315188,0.6855271567446137,0.6855271567446137,0.7880282167371311,0.7168395336542259,0.9185892827749345
137,69,,test,0.93242029636282,0.19752494,0.6391302319226334,0.6391302319226334,0.7130871467393431,0.6504846389606503,0.8930383504219616
138,70,,train,0.9466976574129691,0.16466928,0.674735210547538,0.674735210547538,0.7822011090875421,0.7016981206576257,0.9194752994255553
139,70,,test,0.9343661128573567,0.20170209,0.6363776714858819,0.6363776714858819,0.6801006489371124,0.6509938808012262,0.8953943835090443
140,71,,train,0.9480817946776005,0.1620275,0.6909891524282,0.6909891524282,0.80199168820927,0.7232850327154133,0.9215506786973181
141,71,,test,0.9362370902559497,0.1872719,0.6240439108083691,0.6240439108083691,0.8052247030247606,0.645519710750482,0.8989845199009943
142,72,,train,0.9472460891593325,0.16006856,0.6808100060112648,0.6808100060112648,0.7896025614601756,0.7096074447727246,0.9202890539079421
143,72,,test,0.9360125729681186,0.1935183,0.6539346354094565,0.6539346354094565,0.7421180922071496,0.663691405262579,0.8989612988284827
144,73,,train,0.9469065837925361,0.16247536,0.688956214836493,0.688956214836493,0.8046348132196358,0.7216092884507557,0.9198067795246835
145,73,,test,0.934291273761413,0.19844405,0.6338884299393329,0.6338884299393329,0.6769200788491218,0.648829074276712,0.8957680684496718
146,74,,train,0.9479512156903711,0.16068706,0.6938757924115575,0.6938757924115575,0.8235851259463106,0.7286674073964773,0.921367458538872
147,74,,test,0.9323454572668762,0.2003807,0.634337704439555,0.634337704439555,0.7292945632834162,0.6511847555559288,0.8925851931368655
148,75,,train,0.9478206367031418,0.16022381,0.6848721231057798,0.6848721231057798,0.7958738474702094,0.7174338259441932,0.921141876215503
149,75,,test,0.9341415955695255,0.20150982,0.6556341967966011,0.6556341967966011,0.7239424888306115,0.6638902134954366,0.8952568917513624
150,76,,train,0.9475855945261289,0.16350903,0.6814251764647556,0.6814251764647556,0.8135780750358438,0.7122164892275,0.9208148737626071
151,76,,test,0.9263583295913785,0.2144595,0.6366493423917868,0.6366493423917868,0.822240976248092,0.6582691335475079,0.8829333878899517
152,77,,train,0.9474550155388994,0.16192897,0.6819334756404523,0.6819334756404523,0.8030109260730692,0.7129498197140519,0.9206239909942696
153,77,,test,0.9325699745547074,0.19961399,0.6364908752657424,0.6364908752657424,0.750093009701647,0.6534938399916661,0.8929955846940683
154,78,,train,0.9477945209056958,0.16070127,0.6872669257541686,0.6872669257541686,0.7970596102348136,0.7182046526312003,0.9211425453853375
155,78,,test,0.9351145038167938,0.19289632,0.6350135079574201,0.6350135079574201,0.7979976481594342,0.6550864140186371,0.8968414704118062
156,79,,train,0.9489175001958685,0.15867159,0.6955070484929129,0.6955070484929129,0.8003104875449542,0.727999034836118,0.9228160275990045
157,79,,test,0.9371351594072743,0.1872231,0.6449051266268438,0.6449051266268438,0.7320420728916783,0.6588385229126322,0.9006515359314429
158,80,,train,0.9490480791830979,0.15665883,0.6864758019585055,0.6864758019585055,0.7917338335746805,0.7168446991435905,0.922999475350294
159,80,,test,0.9359377338721748,0.19073173,0.6289847709751579,0.6289847709751579,0.7644560281974492,0.6504563063845618,0.8983409046416883
160,81,,train,0.9483168368546133,0.15765369,0.6822500707249288,0.6822500707249288,0.8017128167619622,0.7111217738257346,0.9219341958845709
161,81,,test,0.9369106421194432,0.19345552,0.6519405602305778,0.6519405602305778,0.8367170792770274,0.6815259040492112,0.8996788434366606
162,82,,train,0.9483429526520593,0.15720136,0.704731736587994,0.704731736587994,0.8219833440696532,0.7404273159941503,0.9219894725624936
163,82,,test,0.928378985181859,0.20600097,0.6201802230914618,0.6201802230914618,0.7486038964821516,0.6365923458911491,0.886173127654227
164,83,,train,0.9489958475882061,0.15558311,0.6942732801188338,0.6942732801188338,0.7893108673241481,0.7232976719234364,0.9229850663671229
165,83,,test,0.9332435264182009,0.20090072,0.6536009626580144,0.6536009626580144,0.7235601806303241,0.6721065813433159,0.8939894816155076
166,84,,train,0.9489175001958685,0.15689789,0.6943167992975129,0.6943167992975129,0.7985049482513172,0.7261823037861429,0.9227974878875238
167,84,,test,0.9306241580601706,0.2186509,0.6460785440441753,0.6460785440441753,0.6640644474055457,0.6532988433299343,0.8895705521472392
168,85,,train,0.9485518790316262,0.15877493,0.6978885932005157,0.6978885932005157,0.8170054617597265,0.7310245568513617,0.9222931794940551
169,85,,test,0.9379583894626553,0.18852271,0.6440937149572379,0.6440937149572379,0.7488401583112081,0.666803789838511,0.9014622281739921
170,86,,train,0.9502494058656081,0.15532212,0.7032678321206993,0.7032678321206993,0.8143602107519392,0.7365111008425448,0.924865174516181
171,86,,test,0.9233647657536297,0.21893068,0.615771028403121,0.615771028403121,0.7030743420119325,0.6277841748220175,0.8781726821185419
172,87,,train,0.9492570055626649,0.15546957,0.6976385681943803,0.6976385681943803,0.7949201271570949,0.7287246012158245,0.923366715491484
173,87,,test,0.9371351594072743,0.18785895,0.6429921079223146,0.6429921079223146,0.7716022580612445,0.656639094502225,0.9005342285874269
174,88,,train,0.9488652686009768,0.15478264,0.6943855102565846,0.6943855102565846,0.8008005124951819,0.7251198874292343,0.9227508988562387
175,88,,test,0.9353390211046251,0.1921626,0.6096832348743635,0.6096832348743635,0.6814736328813308,0.6245934539238206,0.8974353981052398
176,89,,train,0.9504061006502833,0.152646,0.7031976065187576,0.7031976065187576,0.8047167661754773,0.7342603957306099,0.9250943500271696
177,89,,test,0.9336925609938632,0.20313573,0.6684146963936474,0.6684146963936474,0.7125912970586152,0.6743407775300064,0.8949102428917254
178,90,,train,0.9498054373090282,0.15159728,0.6972250079424446,0.6972250079424446,0.8008564173188427,0.7284223822641945,0.924199963587293
179,90,,test,0.9387067804220925,0.18368004,0.6445479706468189,0.6445479706468189,0.8471052015097973,0.669188938906161,0.9027652469614867
180,91,,train,0.9516857747251313,0.14987811,0.7068606679116266,0.7068606679116266,0.8132195340051652,0.7386048129577428,0.9270145357317081
181,91,,test,0.9292022152372399,0.21939331,0.6400687082692315,0.6400687082692315,0.7396254653269946,0.6464399083982496,0.887353512558596
182,92,,train,0.9507978376119715,0.15266632,0.7021799179910219,0.7021799179910219,0.8120762019459624,0.7347000452623158,0.9257184838104832
183,92,,test,0.9367609639275557,0.18854247,0.6696882945492829,0.6696882945492829,0.7377618356808978,0.6770819491835142,0.8996714949189749
184,93,,train,0.94985766890392,0.15356709,0.7067268444847273,0.7067268444847273,0.8104398002131465,0.7389343616412688,0.9242900669147202
185,93,,test,0.9292770543331836,0.20849928,0.629107069297015,0.629107069297015,0.8199298266641143,0.6616840969272937,0.8876058014005729
186,94,,train,0.949021963385652,0.15537512,0.6991057430806206,0.6991057430806206,0.8004123910368436,0.7305206157120177,0.9229724896112973
187,94,,test,0.93242029636282,0.20546122,0.6474355722314803,0.6474355722314803,0.7266741484814796,0.657988306520053,0.8930274175819266
188,95,,train,0.9495442793345695,0.15326768,0.7007894896812927,0.7007894896812927,0.8079567734569627,0.7319668121751189,0.9237988157339028
189,95,,test,0.9255350995359976,0.22674993,0.6219581669701103,0.6219581669701103,0.7412364485136731,0.6404176610518234,0.8814927718353623
190,96,,train,0.9498054373090282,0.15261132,0.6980975158645745,0.6980975158645745,0.8025353195607307,0.7280171655785961,0.9241916033104072
191,96,,test,0.9381829067504864,0.1853513,0.647328048241688,0.647328048241688,0.7668752235974776,0.6748787854160931,0.9019172521447346
192,97,,train,0.9509806481940926,0.15002541,0.6951073506982476,0.6951073506982476,0.8079464658893417,0.7259877145981792,0.9259601392509076
193,97,,test,0.9372848375991618,0.18753494,0.6580356999765719,0.6580356999765719,0.7595393860980512,0.6767988326702153,0.9003941143573001
194,98,,train,0.9505889112324045,0.15077813,0.7229489926387972,0.7229489926387972,0.8180302194514991,0.7568289105583194,0.9253826406806374
195,98,,test,0.9315222272114952,0.20643085,0.6327048395507116,0.6327048395507116,0.7698899754374943,0.6619708742291092,0.8911843840762617
196,99,,train,0.9510328797889843,0.15049873,0.7168006819174467,0.7168006819174467,0.824400048252809,0.751658346930928,0.9260272785839406
197,99,,test,0.9357132165843437,0.2010372,0.6486303414430082,0.6486303414430082,0.76727887586092,0.6712958549081858,0.8974287982973012
198,100,,train,0.9501188268783788,0.15353294,0.7108582741847361,0.7108582741847361,0.8202909415811969,0.745640749913985,0.924678282503919
199,100,,test,0.939080975901811,0.18320258,0.6628306743415582,0.6628306743415582,0.8565384949521944,0.6885081908225152,0.9034146078440565
200,101,,train,0.9519991642944817,0.15116514,0.7246181283069363,0.7246181283069363,0.8332252968029462,0.7609261003524891,0.9275222070777428
201,101,,test,0.9369854812153869,0.18848893,0.659318750865613,0.659318750865613,0.7319143756013138,0.6806628730386236,0.9000706791766512
202,102,,train,0.9505627954349586,0.1507251,0.7032637757296828,0.7032637757296828,0.812300968915809,0.7359138759462511,0.9252934670582629
203,102,,test,0.9312977099236641,0.21060856,0.6433816714193246,0.6433816714193246,0.7121352620045833,0.6519169256725653,0.8908229435414379
204,103,,train,0.951111227181322,0.1527096,0.7112677188626443,0.7112677188626443,0.811274677607484,0.7429100830627738,0.9261922214872412
205,103,,test,0.938557102230205,0.18382089,0.6450611452774961,0.6450611452774961,0.7347720245796848,0.6620450939215103,0.9028340500526161
206,104,,train,0.9510589955864303,0.14815621,0.7063274498970795,0.7063274498970795,0.8162966654592428,0.7382825969729377,0.9261030717799931
207,104,,test,0.927031881454872,0.21740751,0.6184975162014945,0.6184975162014945,0.7909469626002615,0.6439769796704452,0.884467536206393
208,105,,train,0.9512156903711054,0.14765301,0.716653590105557,0.716653590105557,0.8212184547573561,0.7493749235421193,0.9263319224306722
209,105,,test,0.9379583894626553,0.1839052,0.6432743239032143,0.6432743239032143,0.8410681648320089,0.6759235748847282,0.9014997409867147
210,106,,train,0.951320153560889,0.14863977,0.7047834978218526,0.7047834978218526,0.8193672386817518,0.7383143836351489,0.9264658469675585
211,106,,test,0.9416255051638976,0.18159877,0.6718239819744216,0.6718239819744216,0.8540203838321729,0.706572802339046,0.9076918106245024
212,107,,train,0.9504061006502833,0.15010445,0.7143634692928674,0.7143634692928674,0.8294389062506159,0.7504308861985846,0.9250828692341604
213,107,,test,0.9346654692411316,0.1918546,0.6423520474204768,0.6423520474204768,0.8041301914586921,0.6735006487585831,0.8965771052401458
214,108,,train,0.9508500692068632,0.14858027,0.7070788093651371,0.7070788093651371,0.8109497252857492,0.7402414689592881,0.9257576107480471
215,108,,test,0.9331686873222571,0.19641869,0.6633047693313602,0.6633047693313602,0.8357659827207408,0.6769544722305513,0.894343880829213
216,109,,train,0.9533571857616673,0.1459194,0.7181025077776946,0.7181025077776946,0.8323611889914595,0.7527317928499399,0.929572978386835
217,109,,test,0.9387067804220925,0.18965909,0.66844949085958,0.66844949085958,0.8507246904035061,0.6924941359519132,0.9029290042145671
218,110,,train,0.951738006320023,0.14687523,0.7013895283071312,0.7013895283071312,0.790964684789556,0.7298975395646403,0.9271278391368662
219,110,,test,0.9342164346654692,0.19307335,0.6534308879415023,0.6534308879415023,0.8371000623816746,0.6778256747983665,0.8960027007497213
220,111,,train,0.9507978376119715,0.14885195,0.7197617744117393,0.7197617744117393,0.8222365896203193,0.7547576279170664,0.925714989520381
221,111,,test,0.9309235144439455,0.21519801,0.6286828699314401,0.6286828699314401,0.8054560338661183,0.6634036423349073,0.8903122458193701
222,112,,train,0.9510851113838761,0.14655045,0.7125375351255879,0.7125375351255879,0.811709432863395,0.7448048524423173,0.9260952536897735
223,112,,test,0.9396048495734172,0.1819725,0.6636365413345549,0.6636365413345549,0.8402610192310949,0.6887583889206956,0.9043882897672517
224,113,,train,0.9519991642944817,0.1461645,0.715173685649678,0.715173685649678,0.8212235575708663,0.7478820642972234,0.9275045564764235
225,113,,test,0.9327944918425385,0.19608414,0.6662335492096657,0.6662335492096657,0.7906518835984747,0.6844433291922667,0.8934147749796644
226,114,,train,0.9514246167506725,0.14712499,0.7173922106967298,0.7173922106967298,0.8128532779498606,0.7495308498815582,0.9266641682470171
227,114,,test,0.9375093548869929,0.18650949,0.6622902731971927,0.6622902731971927,0.8257020502884925,0.6833787370327699,0.9011835063436272
228,115,,train,0.9524953644459534,0.14342201,0.7302511085295104,0.7302511085295104,0.8283761701035616,0.7637596849204007,0.9282850704601752
229,115,,test,0.9296512498129023,0.20733187,0.6287020816626582,0.6287020816626582,0.8241722256516747,0.6498511084220387,0.8885546658277457
230,116,,train,0.9515551957379018,0.14810501,0.7152834097584595,0.7152834097584595,0.817933123484174,0.7488023223329426,0.9268741211712027
231,116,,test,0.9382577458464302,0.18284415,0.6447105837499633,0.6447105837499633,0.8456824370323596,0.6766257675519093,0.9022287003086359
232,117,,train,0.9526259434331827,0.14518839,0.7183214136090307,0.7183214136090307,0.816100876337099,0.7494501997612013,0.9284434242331338
233,117,,test,0.9366861248316121,0.18721162,0.6473896795612314,0.6473896795612314,0.8084873188061751,0.6675430156914298,0.8999555261604273
234,118,,train,0.9510067639915385,0.14700408,0.712282380658348,0.712282380658348,0.7980361783937898,0.7424416643613575,0.9260341503385856
235,118,,test,0.9362370902559497,0.18728766,0.6425497003566111,0.6425497003566111,0.817011143345456,0.6670331484906757,0.8993789239841122
236,119,,train,0.9529132172050874,0.14312136,0.7211401604102355,0.7211401604102355,0.8198342712244332,0.7541949820828022,0.9288836090111309
237,119,,test,0.9350396647208502,0.19233982,0.67912466711818,0.67912466711818,0.8127488906507726,0.6899369830543199,0.8972094717004682
238,120,,train,0.9531482593821002,0.14230283,0.7238882648132665,0.7238882648132665,0.8314128567494823,0.7589082870568588,0.9292303382013893
239,120,,test,0.9363119293518934,0.19136393,0.6546163030153255,0.6546163030153255,0.833277957655033,0.6851052779319112,0.8989360470597274
240,121,,train,0.9521036274842652,0.14648414,0.7199141858533956,0.7199141858533956,0.8229581389993982,0.7532588176874498,0.9276991462729551
241,121,,test,0.9400538841490795,0.17646685,0.6693220483412904,0.6693220483412904,0.8214504639093052,0.688853757422649,0.9052714270455702
242,122,,train,0.9518947011046982,0.14630055,0.7198933004242222,0.7198933004242222,0.8045021511419286,0.7500992607287285,0.9273827802722786
243,122,,test,0.9309235144439455,0.20557751,0.6514298797471315,0.6514298797471315,0.7369457282749942,0.6609009528929782,0.8905099440377741
244,123,,train,0.9529393330025332,0.14337973,0.7287524947446653,0.7287524947446653,0.8384603152973793,0.7653505658449004,0.9289646660901415
245,123,,test,0.9284538242778028,0.19998752,0.6387881812318467,0.6387881812318467,0.8097934159979209,0.6593922971054137,0.8870501758153048
246,124,,train,0.9524431328510616,0.14442891,0.7165946315739044,0.7165946315739044,0.8056594137504351,0.7484428524303773,0.9281743960933876
247,124,,test,0.9384074240383177,0.17843157,0.6523940162093985,0.6523940162093985,0.828041847368126,0.6776432674136689,0.9027958882092335
248,125,,train,0.9531743751795461,0.14425181,0.7248271181183115,0.7248271181183115,0.8380233088759722,0.7602510619825695,0.9293033546477205
249,125,,test,0.9357132165843437,0.19058125,0.6408589677523838,0.6408589677523838,0.7209528327382931,0.664605021587941,0.8981912768852781
250,126,,train,0.9524170170536157,0.1433658,0.7240833759952032,0.7240833759952032,0.8142198964961446,0.7555397439442376,0.9281526325232369
251,126,,test,0.93242029636282,0.20527788,0.6501854001195356,0.6501854001195356,0.8432892955083243,0.6903446079813148,0.8924132084444498
252,127,,train,0.9518163537123606,0.14493515,0.7238845807787014,0.7238845807787014,0.8224668238683294,0.7576820483733702,0.927246169342462
253,127,,test,0.9330938482263135,0.19479944,0.6421300634946736,0.6421300634946736,0.8171911228765699,0.6609984972089823,0.894030979064399
254,128,,train,0.9524170170536157,0.14416629,0.7166158154213877,0.7166158154213877,0.808951435657219,0.7469869873625973,0.9281473808034479
255,128,,test,0.9373596766951056,0.18956997,0.67311050637022,0.67311050637022,0.8425826917580937,0.6934781633570912,0.9006719478832963
256,129,,train,0.9520775116868193,0.14525715,0.7202560246450488,0.7202560246450488,0.8183392450863622,0.7542579020080665,0.9276405478568609
257,129,,test,0.9358628947762311,0.19036348,0.6684022344573033,0.6684022344573033,0.8253169661164016,0.689702292615634,0.8984434378135165
258,130,,train,0.9523909012561699,0.14334694,0.7220687186895369,0.7220687186895369,0.8263711353013803,0.7573571153832278,0.9281041195370837
259,130,,test,0.9313725490196079,0.20216809,0.653517682994262,0.653517682994262,0.7706435706368425,0.6704752721547772,0.8909667591879137
260,131,,train,0.9525475960408452,0.143209,0.7233837897988602,0.7233837897988602,0.810559615405868,0.7531197451593717,0.9283374464114978
261,131,,test,0.9415506660679539,0.17739663,0.666526288019792,0.666526288019792,0.8479478341811508,0.6941797367832679,0.9074414054607618
262,132,,train,0.9536444595335719,0.14074731,0.7289188181652179,0.7289188181652179,0.8448450646032221,0.764984788191789,0.9299650212471918
263,132,,test,0.9365364466397246,0.19392118,0.6437915619076133,0.6437915619076133,0.8328346928414344,0.6775409402359682,0.8991280383402933
264,133,,train,0.9528609856101956,0.14138131,0.7256154549656912,0.7256154549656912,0.8045679313432145,0.7542495685881451,0.9288430307522053
265,133,,test,0.939380332285586,0.18166502,0.6583237808959542,0.6583237808959542,0.8278583079689753,0.6913458634945205,0.9038670310615093
266,134,,train,0.9525475960408452,0.14135098,0.7201450730872235,0.7201450730872235,0.817619590067232,0.75116137551562,0.9283565650059635
267,134,,test,0.9330938482263135,0.20342897,0.6648081002993799,0.6648081002993799,0.8252670017758262,0.6884757306525963,0.8936360330386423
268,135,,train,0.954662975633961,0.14003004,0.7429173461918932,0.7429173461918932,0.8386439385655953,0.7779688278229623,0.9315489025700285
269,135,,test,0.9407274360125729,0.17851165,0.6644998688301974,0.6644998688301974,0.8459312181871232,0.6901829416505042,0.9062478979270354
270,136,,train,0.9531482593821002,0.14118233,0.7347061925198796,0.7347061925198796,0.8260082806756537,0.7672440302000512,0.9292455463814953
271,136,,test,0.9363867684478372,0.19370788,0.665172077503496,0.665172077503496,0.8026539648768635,0.6978675829724078,0.8996044010145157
272,137,,train,0.9518947011046982,0.14357498,0.7171115303872323,0.7171115303872323,0.8166486317913907,0.7497400222173324,0.9273651314405864
273,137,,test,0.9212692710672055,0.23629442,0.6187894195248421,0.6187894195248421,0.7983848517084228,0.6362620206245106,0.8751799477578429
274,138,,train,0.953618343736126,0.13785723,0.7308680512392144,0.7308680512392144,0.8243119799786064,0.7636706511737432,0.9299427323426129
275,138,,test,0.9374345157910492,0.18867093,0.6680541752247491,0.6680541752247491,0.8185866750365293,0.6963868631420356,0.90071383337133
276,139,,train,0.9532788383693296,0.13910635,0.7254603419162299,0.7254603419162299,0.8191275640499837,0.7579393254007839,0.9294505928872357
277,139,,test,0.9419248615476725,0.177388,0.6741812720564498,0.6741812720564498,0.8387868303137428,0.7125127354807373,0.9079681707937791
278,140,,train,0.9547935546211903,0.13951552,0.7285130252038076,0.7285130252038076,0.8275091975624161,0.7616984576245528,0.9317588817344443
279,140,,test,0.9372848375991618,0.18849999,0.6588376608163061,0.6588376608163061,0.8323158153715604,0.699056796464199,0.9008017667975156
280,141,,train,0.9533571857616673,0.14220208,0.7362335499097462,0.7362335499097462,0.8328975583516754,0.7692563988964647,0.9295902779487216
281,141,,test,0.9384822631342613,0.18346962,0.6691115331568969,0.6691115331568969,0.8332959700909975,0.6893065079113323,0.9026766999063208
282,142,,train,0.953827270115693,0.1401503,0.731860377188006,0.731860377188006,0.8289565783680962,0.764575757833171,0.9302938653250817
283,142,,test,0.9360125729681186,0.19625202,0.6621009572874873,0.6621009572874873,0.8003915858532521,0.6871443338229236,0.8985722848622564
284,143,,train,0.9527042908255203,0.14030357,0.7252490569813957,0.7252490569813957,0.8122564065595541,0.7563249379939004,0.9285711459697121
285,143,,test,0.9363867684478372,0.19480403,0.6645828773762318,0.6645828773762318,0.8437632064114716,0.6973632240580144,0.8987582700980705
286,144,,train,0.9535661121412342,0.13877253,0.7382768233757339,0.7382768233757339,0.8294351983823401,0.7712053781770374,0.9299405175615989
287,144,,test,0.9369854812153869,0.18992007,0.6550094187027016,0.6550094187027016,0.8267668712221369,0.6879992568113894,0.9001512790829773
288,145,,train,0.9536705753310177,0.13787875,0.7287411005564666,0.7287411005564666,0.8153252745041099,0.761104330968997,0.9300274508735975
289,145,,test,0.9325699745547074,0.1996049,0.6561516350457225,0.6561516350457225,0.7348124814458941,0.6651418727751831,0.8929188592033495
290,146,,train,0.9536966911284636,0.13946691,0.7306513851868216,0.7306513851868216,0.820532254919481,0.7633014778387038,0.9300769314865225
291,146,,test,0.9411016314922915,0.17568998,0.677946010861792,0.677946010861792,0.8300979203476309,0.7120052228984347,0.9069695726394224
292,147,,train,0.9547413230262987,0.13648431,0.7330985747068367,0.7330985747068367,0.8214728297814936,0.7646951789630886,0.9316757498526217
293,147,,test,0.9365364466397246,0.1904595,0.6857569179821711,0.6857569179821711,0.8059739359739986,0.6999032910364672,0.8989958178778155
294,148,,train,0.9542973544697188,0.1377576,0.7381596015086941,0.7381596015086941,0.8403620472332376,0.7731752667060653,0.9309982650086179
295,148,,test,0.9344409519533005,0.19703071,0.6624607002508781,0.6624607002508781,0.8532019603369317,0.6901717006808923,0.8963873587520047
296,149,,train,0.9545323966467316,0.1367975,0.7393021305456028,0.7393021305456028,0.8443839292674634,0.7764896083365899,0.9313276869563055
297,149,,test,0.9340667564735818,0.19449218,0.6583308734531601,0.6583308734531601,0.8338992414914079,0.6731241816996426,0.8956642029210335
298,150,,train,0.9543757018620563,0.13869824,0.7338003531562357,0.7338003531562357,0.8286644483686499,0.7670240891812291,0.9311091472100537
299,150,,test,0.9369854812153869,0.19311619,0.6521781318424529,0.6521781318424529,0.8399256985858804,0.6895605552086241,0.899913421065657


==> images/confmat/1/isprs_gaf_tempcnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7665770024287691,0.80861104,0.3163454265366767,0.3163454265366767,0.2987194839698945,0.3030395936098017,0.6521305004292803
1,1,,test,0.8576560395150427,0.42468056,0.3792286554042191,0.3792286554042191,0.4741304961595476,0.358334324942354,0.770719002498285
2,2,,train,0.8703350656812305,0.42016038,0.4158751885990997,0.4158751885990997,0.4728369433007998,0.4177113441896836,0.8018819933619361
3,2,,test,0.8777877563239036,0.36024722,0.45259552227490235,0.45259552227490235,0.5041941057518929,0.4529025654357581,0.8049634642790517
4,3,,train,0.8879893447546421,0.36201978,0.4732857130941142,0.4732857130941142,0.5183992246356074,0.4774006882712854,0.8294790968738718
5,3,,test,0.8878910342763059,0.33748597,0.48167479598218504,0.48167479598218504,0.5495544458087086,0.4874400742471097,0.8198493651492225
6,4,,train,0.8986184743151132,0.32219854,0.49773037182139296,0.49773037182139296,0.5417716544140722,0.5006811907494951,0.8458568242575806
7,4,,test,0.901287232450232,0.30492783,0.5223173016224061,0.5223173016224061,0.5856002820137608,0.5233200385620816,0.8419186373598251
8,5,,train,0.9062965187642005,0.30052277,0.5199617626990155,0.5199617626990155,0.5551500861967851,0.5229623074949336,0.8577944070642642
9,5,,test,0.9036072444244874,0.28592983,0.5216207236564231,0.5216207236564231,0.5880720327653196,0.5259156085307262,0.8463409965060462


==> images/confmat/1/isprs_gaf_transformer/confmat_flat.csv <==
1 1 2.2380461031287955 0.6705426356586549 0.5864406779659029
2 1 1.6334684555795866 0.16666666666660207 0.00559531554977221
3 1 0.6020599913279624 0.015503875968986239 0.004415011037527106
4 1 0.0 0.0038759689922465597 0.0005534034311012422
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0.0 0.0038759689922465597 0.010309278350504835
8 1 0.6989700043360189 0.0193798449612328 0.006954102920722259
9 1 0.9542425094393249 0.03488372093021904 0.010332950631456908
10 1 1.0 0.0387596899224656 0.0454545454545248
11 1 0.9030899869919435 0.031007751937972478 0.01818181818181405
12 1 0.6020599913279624 0.015503875968986239 0.016129032258058014
1 2 2.0492180226701815 0.014382945935533397 0.3796610169490239
2 2 3.881897973573011 0.9784255810966871 0.9914118412491738
3 2 0.6020599913279624 0.0005136766405547642 0.004415011037527106
4 2 0.9030899869919435 0.0010273532811095284 0.004427227448809938
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.6989700043360189 0.0006420958006934552 0.05154639175252418
8 2 0.47712125471966244 0.00038525748041607315 0.004172461752433356
9 2 0.6989700043360189 0.0006420958006934552 0.00574052812858717
10 2 1.4313637641589874 0.003467317323744658 0.12272727272721695
11 2 0.6020599913279624 0.0005136766405547642 0.009090909090907024
12 2 0 0.0 0.0
1 3 0.0 0.0010593220338981928 0.0033898305084734274
2 3 0.0 0.0010593220338981928 0.00013012361743656303
3 3 2.8739015978644615 0.7923728813558483 0.8256070640175689
4 3 0 0.0 0.0
5 3 0.8450980400142568 0.00741525423728735 0.2121212121205693
6 3 1.041392685158225 0.011652542372880121 0.26829268292617486
7 3 1.4471580313422192 0.0296610169491494 0.2886597938141354
8 3 0.9542425094393249 0.009533898305083735 0.012517385257300066
9 3 0.0 0.0010593220338981928 0.0011481056257174342
10 3 0.3010299956639812 0.0021186440677963855 0.009090909090904958
11 3 2.1335389083702174 0.14406779661015423 0.30909090909083886
12 3 0 0.0 0.0
1 4 0.3010299956639812 0.0011074197120708134 0.006779661016946855
2 4 0.8450980400142568 0.0038759689922478473 0.0009108653220559413
3 4 0 0.0 0.0
4 4 3.253580289562183 0.9928017718714843 0.9922523519645272
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.3010299956639812 0.0011074197120708134 0.0022962112514348684
10 4 0.3010299956639812 0.0011074197120708134 0.009090909090904958
11 4 0 0.0 0.0
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0.7781512503836436 0.6666666666592592 0.18181818181763085
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0.47712125471966244 0.3333333333296296 0.01363636363635744
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 1.3222192947339193 0.29999999999957144 0.023178807947017308
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 1.2787536009528289 0.27142857142818366 0.46341463414521117
7 6 1.146128035678238 0.19999999999971427 0.1443298969070677
8 6 0.3010299956639812 0.028571428571387756 0.0027816411682889037
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 1.146128035678238 0.19999999999971427 0.031818181818174585
12 6 0 0.0 0.0
1 7 0.0 0.02083333333328993 0.0033898305084734274
2 7 0 0.0 0.0
3 7 0.6989700043360189 0.10416666666644965 0.005518763796908883
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.47712125471966244 0.06249999999986979 0.0731707317071386
7 7 1.414973347970818 0.5416666666655382 0.2680412371131257
8 7 0 0.0 0.0
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 1.0791812460476249 0.24999999999947917 0.027272727272721075
12 7 0.0 0.02083333333328993 0.0040322580645145035
1 8 0.0 0.0013368983957217464 0.0033898305084734274
2 8 0.7781512503836436 0.008021390374330478 0.0007807417046193783
3 8 1.2787536009528289 0.025401069518713182 0.020971302428253756
4 8 0 0.0 0.0
5 8 0.0 0.0013368983957217464 0.030303030302938475
6 8 0.0 0.0013368983957217464 0.024390243902379535
7 8 0.3010299956639812 0.0026737967914434928 0.02061855670100967
8 8 2.828015064223977 0.8997326203207353 0.936022253129216
9 8 0.3010299956639812 0.0026737967914434928 0.0022962112514348684
10 8 0 0.0 0.0
11 8 1.5797835966168101 0.050802139037426364 0.08636363636361674
12 8 0.6989700043360189 0.006684491978608731 0.020161290322572516
1 9 0.3010299956639812 0.0023724792408063612 0.006779661016946855
2 9 0.3010299956639812 0.0023724792408063612 0.00026024723487312607
3 9 0.6989700043360189 0.005931198102015903 0.005518763796908883
4 9 0.3010299956639812 0.0023724792408063612 0.0011068068622024844
5 9 1.0 0.011862396204031806 0.3030303030293847
6 9 0.0 0.0011862396204031806 0.024390243902379535
7 9 0 0.0 0.0
8 9 1.0 0.011862396204031806 0.013908205841444518
9 9 2.8948696567452523 0.9311981020164969 0.9012629161881858
10 9 1.3617278360175928 0.027283511269273156 0.10454545454540703
11 9 0.3010299956639812 0.0023724792408063612 0.004545454545453512
12 9 0.0 0.0011862396204031806 0.0040322580645145035
1 10 0.0 0.004237288135591425 0.0033898305084734274
2 10 0.6020599913279624 0.0169491525423657 0.0005204944697462521
3 10 0.6989700043360189 0.021186440677957125 0.005518763796908883
4 10 0 0.0 0.0
5 10 0.9030899869919435 0.0338983050847314 0.2424242424235078
6 10 0 0.0 0.0
7 10 0.0 0.004237288135591425 0.010309278350504835
8 10 0.0 0.004237288135591425 0.0013908205841444519
9 10 1.7781512503836436 0.2542372881354855 0.06888633754304604
10 10 2.1818435879447726 0.6440677966098967 0.690909090908777
11 10 0.3010299956639812 0.00847457627118285 0.004545454545453512
12 10 0.3010299956639812 0.00847457627118285 0.008064516129029007
1 11 0.0 0.0027027027027019725 0.0033898305084734274
2 11 0.3010299956639812 0.005405405405403945 0.00026024723487312607
3 11 1.9731278535996986 0.2540540540539854 0.103752759381887
4 11 0.47712125471966244 0.008108108108105918 0.0016602102933037266
5 11 0.0 0.0027027027027019725 0.030303030302938475
6 11 0.7781512503836436 0.016216216216211835 0.1463414634142772
7 11 1.2787536009528289 0.051351351351337476 0.19587628865959186
8 11 1.2041199826559248 0.04324324324323156 0.02225312934631123
9 11 0.47712125471966244 0.008108108108105918 0.0034443168771523024
10 11 0.0 0.0027027027027019725 0.004545454545452479
11 11 2.3502480183341627 0.6054054054052418 0.5090909090907934
12 11 0 0.0 0.0
1 12 0.0 0.004115226337446866 0.0033898305084734274
2 12 0.0 0.004115226337446866 0.00013012361743656303
3 12 0.0 0.004115226337446866 0.0011037527593817766
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0.0 0.004115226337446866 0.010309278350504835
8 12 0 0.0 0.0
9 12 0.6020599913279624 0.016460905349787464 0.004592422502869737
10 12 0 0.0 0.0
11 12 0 0.0 0.0
12 12 2.3710678622717363 0.9670781893000135 0.9475806451609082


==> images/confmat/1/isprs_gaf_transformer/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7478780914575227,0.8232592,0.2627161579650606,0.2627161579650606,0.2826043756479959,0.25953308754891474,0.5966791640983141
1,1,,test,0.8372249663224068,0.507735,0.38106068742343546,0.38106068742343546,0.338838680920913,0.3541997499667804,0.7389326523613747
2,2,,train,0.8737562351466402,0.41067928,0.3937141336561836,0.3937141336561836,0.46862194754238495,0.379539544768071,0.806332578472176
3,2,,test,0.8597515342014669,0.4178295,0.5180330040150368,0.5180330040150368,0.46593357498433446,0.47836787205734943,0.7825264990264349
4,3,,train,0.8999764957822987,0.318799,0.4900063995138175,0.4900063995138175,0.5258012972679583,0.49386235455142896,0.8476438589306785
5,3,,test,0.8887891034276306,0.32771203,0.5506371967902729,0.5506371967902729,0.5275569253189301,0.5333323975837446,0.8248814841521435
6,4,,train,0.9137656368337207,0.27131388,0.5345819065147528,0.5345819065147528,0.5637827037787152,0.5411382440455206,0.8689787980353639
7,4,,test,0.9006136805867385,0.29635304,0.5494211001171139,0.5494211001171139,0.5918573346199221,0.5545500060403293,0.8416621218394417
8,5,,train,0.9236112924708156,0.24031158,0.5618870609289289,0.5618870609289289,0.5847134810976036,0.568435549780605,0.8842060885280408
9,5,,test,0.9038317617123185,0.28555772,0.5623348638360351,0.5623348638360351,0.6010725691376765,0.5683514904135113,0.847568513257746
10,6,,train,0.9258572510511609,0.22928451,0.574660169647576,0.574660169647576,0.5925332643455682,0.5805047632574728,0.8877264866870983
11,6,,test,0.907723394701392,0.2770243,0.5834457867287596,0.5834457867287596,0.6845123693931953,0.5820172009675182,0.8536451128865504
12,7,,train,0.9314199159071322,0.21752833,0.589838942869967,0.589838942869967,0.6362599649967557,0.5966870533325166,0.8961519239075031
13,7,,test,0.9150576261038766,0.2548409,0.6129584526550284,0.6129584526550284,0.7313878515694636,0.6117526558718742,0.8659153334274214
14,8,,train,0.9331957901334518,0.20775194,0.5952106003771447,0.5952106003771447,0.6939753265059224,0.6015740832588062,0.8988890931545401
15,8,,test,0.9147582697201018,0.2556153,0.6087958542752667,0.6087958542752667,0.6261973750684798,0.608873156863193,0.8660458555617402
16,9,,train,0.9341359588415032,0.20368901,0.5988754423503774,0.5988754423503774,0.6220866429307517,0.6053433347756508,0.9003194145131572
17,9,,test,0.9108666367310283,0.26606187,0.6225329704416236,0.6225329704416236,0.6094037190614432,0.6060409069813987,0.8609675107193145
18,10,,train,0.9374265493196835,0.19698064,0.6101480638065048,0.6101480638065048,0.6748935889065363,0.618815833877533,0.9053237130213663
19,10,,test,0.9094446939080976,0.2842528,0.6186227961512191,0.6186227961512191,0.6357939604598138,0.6075067059462466,0.8581412382094418
20,11,,train,0.9384972970149643,0.19264112,0.6120508600895197,0.6120508600895197,0.7035001530051409,0.6202811049619942,0.9069616436153788
21,11,,test,0.9148331088160455,0.27227807,0.6085244726497259,0.6085244726497259,0.6841259201283654,0.6163431658549346,0.8651127999470314
22,12,,train,0.9411349925569977,0.18658254,0.6228480077606372,0.6228480077606372,0.7137935851929081,0.6332262884867649,0.9109676737576103
23,12,,test,0.9191737763807813,0.25085735,0.636805878748643,0.636805878748643,0.6406963102159221,0.6248790361224202,0.8731907977898249
24,13,,train,0.9420751612650492,0.18237849,0.6289974863059971,0.6289974863059971,0.7106629899544677,0.6392424136226017,0.9124458836105667
25,13,,test,0.9158060170633139,0.24912068,0.6148848654411925,0.6148848654411925,0.6762071403429933,0.6151520236892537,0.8669216607794293
26,14,,train,0.9430675615679924,0.18004817,0.6402742678481124,0.6402742678481124,0.7800729707952279,0.6601001282827288,0.9139495477466987
27,14,,test,0.9140847178566083,0.26209942,0.624575656578826,0.624575656578826,0.6539030386214125,0.612695526855617,0.8653307304865879
28,15,,train,0.9442427724530569,0.1727852,0.6350081648406679,0.6350081648406679,0.7858255030111571,0.6471581127207485,0.9157332641167453
29,15,,test,0.9237389612333483,0.23244087,0.6347427707701497,0.6347427707701497,0.7252198863673535,0.6388296286443734,0.8794089707722934
30,16,,train,0.9446867410096367,0.17143878,0.6429038396605771,0.6429038396605771,0.7458564158330682,0.6580767620385415,0.9164227755672798
31,16,,test,0.9241879958090107,0.23157355,0.635688616186021,0.635688616186021,0.7475190971351474,0.6476757932730044,0.8804633027217895
32,17,,train,0.9456530255151341,0.16681762,0.6531360274301391,0.6531360274301391,0.7699087831629196,0.6725065055360783,0.9178688660997827
33,17,,test,0.9249363867684478,0.22705697,0.6356788733214748,0.6356788733214748,0.733750907609977,0.6440432157403057,0.8812193832450441
34,18,,train,0.9474288997414536,0.16449499,0.66484458893873,0.66484458893873,0.8223476333130569,0.692094075898272,0.920566766865116
35,18,,test,0.9242628349049543,0.23103628,0.6429163338949103,0.6429163338949103,0.7372347175590536,0.6501057647238735,0.8807405668933458
36,19,,train,0.9478467525005876,0.16032104,0.6627801914517261,0.6627801914517261,0.8147997473734923,0.6841755909734327,0.9212185386874738
37,19,,test,0.9233647657536297,0.23386857,0.6328967513774012,0.6328967513774012,0.7008094190602515,0.6477890818716924,0.8785482733955884
38,20,,train,0.9498837847013658,0.15724155,0.6669666267569755,0.6669666267569755,0.7742175674845408,0.6890731954661692,0.924279987702474
39,20,,test,0.9235144439455172,0.2289471,0.6216463870999357,0.6216463870999357,0.6886379599768583,0.6312915541514212,0.8782008929407198
40,21,,train,0.9508500692068632,0.15326715,0.6817610128523933,0.6817610128523933,0.791696274638011,0.7082921457048682,0.9257382375062361
41,21,,test,0.9204460410118246,0.23737113,0.6775174682376522,0.6775174682376522,0.6680923786696624,0.6598583901626848,0.8751258769715848
42,22,,train,0.9517641221174689,0.14899275,0.6812626761763271,0.6812626761763271,0.8109245702495497,0.7076133281612091,0.9271434417282435
43,22,,test,0.9249363867684478,0.228923,0.6545822024831256,0.6545822024831256,0.6948900332012707,0.6468896651075473,0.8808859299634028
44,23,,train,0.9510851113838761,0.14959048,0.6777451683223811,0.6777451683223811,0.767630550556848,0.7002052214832332,0.9261228331931594
45,23,,test,0.9214937883550367,0.23622748,0.6467125327781466,0.6467125327781466,0.6948422237180144,0.655807803272732,0.8756724607321819
46,24,,train,0.9528871014076414,0.14717546,0.6907278935478508,0.6907278935478508,0.8025939682295,0.7173605719109789,0.9288425840736607
47,24,,test,0.9253854213441102,0.21775442,0.6800625987406074,0.6800625987406074,0.7149293075001607,0.6794213581758132,0.8824101720500698
48,25,,train,0.9545062808492857,0.14062774,0.7006969326500583,0.7006969326500583,0.8071146028825286,0.7299801400950372,0.9312921906504211
49,25,,test,0.9272563987427032,0.2143675,0.6708150349428408,0.6708150349428408,0.6984207937662488,0.6769212142045271,0.885393375738346
50,26,,train,0.9556292601394584,0.13774483,0.7098331132698915,0.7098331132698915,0.8337150545135273,0.7409694051801551,0.9330295298932221
51,26,,test,0.9283041460859153,0.21765825,0.6538936292739393,0.6538936292739393,0.7042996216948322,0.6728304373796054,0.8861399919767485
52,27,,train,0.9548457862160821,0.13768859,0.7073427144518191,0.7073427144518191,0.8007350420192187,0.7341508382674197,0.9318399163133266
53,27,,test,0.9276305942224218,0.21973567,0.6592792350061404,0.6592792350061404,0.6981784047192076,0.6637129565171954,0.885446998774888
54,28,,train,0.9570656289989815,0.13219017,0.72139681101037,0.72139681101037,0.825012697256125,0.7499918497645983,0.9351928769804453
55,28,,test,0.9286035024696901,0.22153264,0.6747262875124996,0.6747262875124996,0.7226618433902147,0.6860792681720308,0.8871322681620889
56,29,,train,0.9577446397325743,0.1281047,0.7336877492621036,0.7336877492621036,0.818343055579132,0.762707421230461,0.9362397611895718
57,29,,test,0.9280796287980841,0.22092001,0.6738464669448402,0.6738464669448402,0.7198883735597378,0.6787912403162387,0.8858835011896318
58,30,,train,0.9579535661121412,0.12869631,0.731074756505032,0.731074756505032,0.8346856416429494,0.7630367000305288,0.9365315608132436
59,30,,test,0.9236641221374046,0.23327018,0.6478620148792864,0.6478620148792864,0.7154973500768232,0.650202468236449,0.8786363334495866
60,31,,train,0.957379018568332,0.13001211,0.7331541163857769,0.7331541163857769,0.82953477788761,0.7617000190577371,0.935660528975596
61,31,,test,0.9250112258643916,0.22443461,0.6826648953040717,0.6826648953040717,0.7230421748326257,0.6792469460360852,0.8813070830263743
62,32,,train,0.9596249771486772,0.124599814,0.7446699877484798,0.7446699877484798,0.8361921413917685,0.7744690232741892,0.9390946563212391
63,32,,test,0.927555755126478,0.2155406,0.6877434394314296,0.6877434394314296,0.7077407132231878,0.6909974614590726,0.8855261408324097
64,33,,train,0.9595727455537855,0.12385717,0.7440618396420818,0.7440618396420818,0.8386794662115733,0.7735636504211554,0.9390206788469277
65,33,,test,0.9313725490196079,0.20900849,0.6582854984571092,0.6582854984571092,0.7349971353010453,0.6837229647259733,0.8913457924491117
66,34,,train,0.9598339035282443,0.12156636,0.752332866881588,0.752332866881588,0.8306473621283977,0.7812164208370943,0.9394142910920933
67,34,,test,0.9295764107169585,0.21270303,0.6852413371649825,0.6852413371649825,0.7329283578364345,0.6910800029719478,0.8887491750070514
68,35,,train,0.9612963881852132,0.11897757,0.7646165769946558,0.7646165769946558,0.8615131399800893,0.7977152421047013,0.9415917852320745
69,35,,test,0.9206705582996557,0.23158368,0.7197803184779331,0.7197803184779331,0.6887706220491393,0.6885747021656737,0.875510057173866
70,36,,train,0.962602178057507,0.116230294,0.769351933344097,0.769351933344097,0.855032075486914,0.800915697376113,0.9435705769587214
71,36,,test,0.929726088908846,0.21395677,0.6755757644608552,0.6755757644608552,0.6953947874451377,0.6800002935050827,0.8891291494175226
72,37,,train,0.9623410200830482,0.11483486,0.7754310172513358,0.7754310172513358,0.8468561897602385,0.8031133027903202,0.9431856492124698
73,37,,test,0.9319712617871576,0.20859441,0.6911543168961957,0.6911543168961957,0.7467822406998613,0.7007412457366836,0.8924654277691311
74,38,,train,0.9629939150191951,0.11275849,0.7831894215032612,0.7831894215032612,0.8687491640931727,0.8164027872187923,0.9441466706994287
75,38,,test,0.9309235144439455,0.21510422,0.6735437958058528,0.6735437958058528,0.7363089467979753,0.694083107975361,0.890909430569763
76,39,,train,0.9631244940064245,0.111414105,0.7784154081669151,0.7784154081669151,0.8642516004729811,0.8100081674539837,0.9443844394363996
77,39,,test,0.9282293069899715,0.21475297,0.6910364119600328,0.6910364119600328,0.716770527135492,0.6940734639316083,0.8863875040917372
78,40,,train,0.9638296205374631,0.10994377,0.7896906228346633,0.7896906228346633,0.870481083237726,0.8208527628485084,0.9454612660692092
79,40,,test,0.9262834904954348,0.22018072,0.7036890319025787,0.7036890319025787,0.7034319365723962,0.6919708489516089,0.8839211274295556
80,41,,train,0.9654487999791074,0.10634485,0.8033294826665651,0.8033294826665651,0.8750160510905247,0.8322369429317767,0.9478893830657475
81,41,,test,0.928378985181859,0.23275612,0.695001076050786,0.695001076050786,0.7286839522636566,0.696127336902772,0.887233602395861
82,42,,train,0.9655532631688909,0.105661586,0.8053611163969226,0.8053611163969226,0.8802548761025366,0.8350045187743323,0.9480454257499977
83,42,,test,0.9278551115102529,0.22736557,0.6853376665579578,0.6853376665579578,0.7237771661598394,0.695810894277081,0.8856485045573014
84,43,,train,0.9676947585594526,0.101031415,0.8154765868401874,0.8154765868401874,0.8915908127242546,0.8451785633729894,0.9512824978793766
85,43,,test,0.9280047897021404,0.22467153,0.7055908250787496,0.7055908250787496,0.7233150033763827,0.6980647132096357,0.8864691203856423
86,44,,train,0.9662061581050377,0.10211207,0.8060554827239486,0.8060554827239486,0.8723319862109126,0.8323556055748861,0.9490533208174476
87,44,,test,0.9301751234845083,0.217713,0.6782039335901632,0.6782039335901632,0.720931269005202,0.6925308095465023,0.8896929533233746
88,45,,train,0.9683476534955995,0.09928192,0.8194064892897602,0.8194064892897602,0.8885096901619857,0.8473198376483282,0.9522805423989398
89,45,,test,0.9318215835952701,0.21844977,0.6810063641762389,0.6810063641762389,0.7335317129401234,0.6968538311602462,0.892278803131204
90,46,,train,0.9682954219007077,0.098785035,0.822424016541638,0.822424016541638,0.8837245521625253,0.8475720489396531,0.9522171165770129
91,46,,test,0.928378985181859,0.22918084,0.6762168987216107,0.6762168987216107,0.7341330254633339,0.6879314908377318,0.8863367044981547
92,47,,train,0.9687132746598417,0.09645757,0.822545488620821,0.822545488620821,0.8911912667881848,0.8506424831046399,0.9528334593179779
93,47,,test,0.9283041460859153,0.22264344,0.6997349836943162,0.6997349836943162,0.7081398360320555,0.6999627236680186,0.8871752869802373
94,48,,train,0.969287822203651,0.09606505,0.8328997188076429,0.8328997188076429,0.8880965588303799,0.8571025836875487,0.9536933862289918
95,48,,test,0.9276305942224218,0.23406287,0.6842980121182382,0.6842980121182382,0.7542348203173135,0.6904148722297854,0.8864615083934613
96,49,,train,0.9693922853934345,0.0942925,0.8248558776526614,0.8248558776526614,0.8941211710574093,0.8526174952631306,0.9538654373262445
97,49,,test,0.9289776979494088,0.22244279,0.7123713637457194,0.7123713637457194,0.7006564107960261,0.6955581865572259,0.8882352042160262
98,50,,train,0.9701496435193648,0.09194506,0.8383849896919005,0.8383849896919005,0.8932324233603071,0.8622122209904209,0.9550182986402166
99,50,,test,0.9299506061966771,0.22906113,0.6966064535630928,0.6966064535630928,0.7351067362508195,0.7070078491850409,0.8888164911672107


==> images/confmat/1/isprs_gaf_transformer/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7478780914575227,0.8232592,0.2627161579650606,0.2627161579650606,0.2826043756479959,0.25953308754891474,0.5966791640983141
1,1,,test,0.8372249663224068,0.507735,0.38106068742343546,0.38106068742343546,0.338838680920913,0.3541997499667804,0.7389326523613747
2,2,,train,0.8737562351466402,0.41067928,0.3937141336561836,0.3937141336561836,0.46862194754238495,0.379539544768071,0.806332578472176
3,2,,test,0.8597515342014669,0.4178295,0.5180330040150368,0.5180330040150368,0.46593357498433446,0.47836787205734943,0.7825264990264349
4,3,,train,0.8999764957822987,0.318799,0.4900063995138175,0.4900063995138175,0.5258012972679583,0.49386235455142896,0.8476438589306785
5,3,,test,0.8887891034276306,0.32771203,0.5506371967902729,0.5506371967902729,0.5275569253189301,0.5333323975837446,0.8248814841521435
6,4,,train,0.9137656368337207,0.27131388,0.5345819065147528,0.5345819065147528,0.5637827037787152,0.5411382440455206,0.8689787980353639
7,4,,test,0.9006136805867385,0.29635304,0.5494211001171139,0.5494211001171139,0.5918573346199221,0.5545500060403293,0.8416621218394417
8,5,,train,0.9236112924708156,0.24031158,0.5618870609289289,0.5618870609289289,0.5847134810976036,0.568435549780605,0.8842060885280408
9,5,,test,0.9038317617123185,0.28555772,0.5623348638360351,0.5623348638360351,0.6010725691376765,0.5683514904135113,0.847568513257746
10,6,,train,0.9258572510511609,0.22928451,0.574660169647576,0.574660169647576,0.5925332643455682,0.5805047632574728,0.8877264866870983
11,6,,test,0.907723394701392,0.2770243,0.5834457867287596,0.5834457867287596,0.6845123693931953,0.5820172009675182,0.8536451128865504
12,7,,train,0.9314199159071322,0.21752833,0.589838942869967,0.589838942869967,0.6362599649967557,0.5966870533325166,0.8961519239075031
13,7,,test,0.9150576261038766,0.2548409,0.6129584526550284,0.6129584526550284,0.7313878515694636,0.6117526558718742,0.8659153334274214
14,8,,train,0.9331957901334518,0.20775194,0.5952106003771447,0.5952106003771447,0.6939753265059224,0.6015740832588062,0.8988890931545401
15,8,,test,0.9147582697201018,0.2556153,0.6087958542752667,0.6087958542752667,0.6261973750684798,0.608873156863193,0.8660458555617402
16,9,,train,0.9341359588415032,0.20368901,0.5988754423503774,0.5988754423503774,0.6220866429307517,0.6053433347756508,0.9003194145131572
17,9,,test,0.9108666367310283,0.26606187,0.6225329704416236,0.6225329704416236,0.6094037190614432,0.6060409069813987,0.8609675107193145
18,10,,train,0.9374265493196835,0.19698064,0.6101480638065048,0.6101480638065048,0.6748935889065363,0.618815833877533,0.9053237130213663
19,10,,test,0.9094446939080976,0.2842528,0.6186227961512191,0.6186227961512191,0.6357939604598138,0.6075067059462466,0.8581412382094418
20,11,,train,0.9384972970149643,0.19264112,0.6120508600895197,0.6120508600895197,0.7035001530051409,0.6202811049619942,0.9069616436153788
21,11,,test,0.9148331088160455,0.27227807,0.6085244726497259,0.6085244726497259,0.6841259201283654,0.6163431658549346,0.8651127999470314
22,12,,train,0.9411349925569977,0.18658254,0.6228480077606372,0.6228480077606372,0.7137935851929081,0.6332262884867649,0.9109676737576103
23,12,,test,0.9191737763807813,0.25085735,0.636805878748643,0.636805878748643,0.6406963102159221,0.6248790361224202,0.8731907977898249
24,13,,train,0.9420751612650492,0.18237849,0.6289974863059971,0.6289974863059971,0.7106629899544677,0.6392424136226017,0.9124458836105667
25,13,,test,0.9158060170633139,0.24912068,0.6148848654411925,0.6148848654411925,0.6762071403429933,0.6151520236892537,0.8669216607794293
26,14,,train,0.9430675615679924,0.18004817,0.6402742678481124,0.6402742678481124,0.7800729707952279,0.6601001282827288,0.9139495477466987
27,14,,test,0.9140847178566083,0.26209942,0.624575656578826,0.624575656578826,0.6539030386214125,0.612695526855617,0.8653307304865879
28,15,,train,0.9442427724530569,0.1727852,0.6350081648406679,0.6350081648406679,0.7858255030111571,0.6471581127207485,0.9157332641167453
29,15,,test,0.9237389612333483,0.23244087,0.6347427707701497,0.6347427707701497,0.7252198863673535,0.6388296286443734,0.8794089707722934
30,16,,train,0.9446867410096367,0.17143878,0.6429038396605771,0.6429038396605771,0.7458564158330682,0.6580767620385415,0.9164227755672798
31,16,,test,0.9241879958090107,0.23157355,0.635688616186021,0.635688616186021,0.7475190971351474,0.6476757932730044,0.8804633027217895
32,17,,train,0.9456530255151341,0.16681762,0.6531360274301391,0.6531360274301391,0.7699087831629196,0.6725065055360783,0.9178688660997827
33,17,,test,0.9249363867684478,0.22705697,0.6356788733214748,0.6356788733214748,0.733750907609977,0.6440432157403057,0.8812193832450441
34,18,,train,0.9474288997414536,0.16449499,0.66484458893873,0.66484458893873,0.8223476333130569,0.692094075898272,0.920566766865116
35,18,,test,0.9242628349049543,0.23103628,0.6429163338949103,0.6429163338949103,0.7372347175590536,0.6501057647238735,0.8807405668933458
36,19,,train,0.9478467525005876,0.16032104,0.6627801914517261,0.6627801914517261,0.8147997473734923,0.6841755909734327,0.9212185386874738
37,19,,test,0.9233647657536297,0.23386857,0.6328967513774012,0.6328967513774012,0.7008094190602515,0.6477890818716924,0.8785482733955884
38,20,,train,0.9498837847013658,0.15724155,0.6669666267569755,0.6669666267569755,0.7742175674845408,0.6890731954661692,0.924279987702474
39,20,,test,0.9235144439455172,0.2289471,0.6216463870999357,0.6216463870999357,0.6886379599768583,0.6312915541514212,0.8782008929407198
40,21,,train,0.9508500692068632,0.15326715,0.6817610128523933,0.6817610128523933,0.791696274638011,0.7082921457048682,0.9257382375062361
41,21,,test,0.9204460410118246,0.23737113,0.6775174682376522,0.6775174682376522,0.6680923786696624,0.6598583901626848,0.8751258769715848
42,22,,train,0.9517641221174689,0.14899275,0.6812626761763271,0.6812626761763271,0.8109245702495497,0.7076133281612091,0.9271434417282435
43,22,,test,0.9249363867684478,0.228923,0.6545822024831256,0.6545822024831256,0.6948900332012707,0.6468896651075473,0.8808859299634028
44,23,,train,0.9510851113838761,0.14959048,0.6777451683223811,0.6777451683223811,0.767630550556848,0.7002052214832332,0.9261228331931594
45,23,,test,0.9214937883550367,0.23622748,0.6467125327781466,0.6467125327781466,0.6948422237180144,0.655807803272732,0.8756724607321819
46,24,,train,0.9528871014076414,0.14717546,0.6907278935478508,0.6907278935478508,0.8025939682295,0.7173605719109789,0.9288425840736607
47,24,,test,0.9253854213441102,0.21775442,0.6800625987406074,0.6800625987406074,0.7149293075001607,0.6794213581758132,0.8824101720500698
48,25,,train,0.9545062808492857,0.14062774,0.7006969326500583,0.7006969326500583,0.8071146028825286,0.7299801400950372,0.9312921906504211
49,25,,test,0.9272563987427032,0.2143675,0.6708150349428408,0.6708150349428408,0.6984207937662488,0.6769212142045271,0.885393375738346
50,26,,train,0.9556292601394584,0.13774483,0.7098331132698915,0.7098331132698915,0.8337150545135273,0.7409694051801551,0.9330295298932221
51,26,,test,0.9283041460859153,0.21765825,0.6538936292739393,0.6538936292739393,0.7042996216948322,0.6728304373796054,0.8861399919767485
52,27,,train,0.9548457862160821,0.13768859,0.7073427144518191,0.7073427144518191,0.8007350420192187,0.7341508382674197,0.9318399163133266
53,27,,test,0.9276305942224218,0.21973567,0.6592792350061404,0.6592792350061404,0.6981784047192076,0.6637129565171954,0.885446998774888
54,28,,train,0.9570656289989815,0.13219017,0.72139681101037,0.72139681101037,0.825012697256125,0.7499918497645983,0.9351928769804453
55,28,,test,0.9286035024696901,0.22153264,0.6747262875124996,0.6747262875124996,0.7226618433902147,0.6860792681720308,0.8871322681620889
56,29,,train,0.9577446397325743,0.1281047,0.7336877492621036,0.7336877492621036,0.818343055579132,0.762707421230461,0.9362397611895718
57,29,,test,0.9280796287980841,0.22092001,0.6738464669448402,0.6738464669448402,0.7198883735597378,0.6787912403162387,0.8858835011896318
58,30,,train,0.9579535661121412,0.12869631,0.731074756505032,0.731074756505032,0.8346856416429494,0.7630367000305288,0.9365315608132436
59,30,,test,0.9236641221374046,0.23327018,0.6478620148792864,0.6478620148792864,0.7154973500768232,0.650202468236449,0.8786363334495866
60,31,,train,0.957379018568332,0.13001211,0.7331541163857769,0.7331541163857769,0.82953477788761,0.7617000190577371,0.935660528975596
61,31,,test,0.9250112258643916,0.22443461,0.6826648953040717,0.6826648953040717,0.7230421748326257,0.6792469460360852,0.8813070830263743
62,32,,train,0.9596249771486772,0.124599814,0.7446699877484798,0.7446699877484798,0.8361921413917685,0.7744690232741892,0.9390946563212391
63,32,,test,0.927555755126478,0.2155406,0.6877434394314296,0.6877434394314296,0.7077407132231878,0.6909974614590726,0.8855261408324097
64,33,,train,0.9595727455537855,0.12385717,0.7440618396420818,0.7440618396420818,0.8386794662115733,0.7735636504211554,0.9390206788469277
65,33,,test,0.9313725490196079,0.20900849,0.6582854984571092,0.6582854984571092,0.7349971353010453,0.6837229647259733,0.8913457924491117
66,34,,train,0.9598339035282443,0.12156636,0.752332866881588,0.752332866881588,0.8306473621283977,0.7812164208370943,0.9394142910920933
67,34,,test,0.9295764107169585,0.21270303,0.6852413371649825,0.6852413371649825,0.7329283578364345,0.6910800029719478,0.8887491750070514
68,35,,train,0.9612963881852132,0.11897757,0.7646165769946558,0.7646165769946558,0.8615131399800893,0.7977152421047013,0.9415917852320745
69,35,,test,0.9206705582996557,0.23158368,0.7197803184779331,0.7197803184779331,0.6887706220491393,0.6885747021656737,0.875510057173866
70,36,,train,0.962602178057507,0.116230294,0.769351933344097,0.769351933344097,0.855032075486914,0.800915697376113,0.9435705769587214
71,36,,test,0.929726088908846,0.21395677,0.6755757644608552,0.6755757644608552,0.6953947874451377,0.6800002935050827,0.8891291494175226
72,37,,train,0.9623410200830482,0.11483486,0.7754310172513358,0.7754310172513358,0.8468561897602385,0.8031133027903202,0.9431856492124698
73,37,,test,0.9319712617871576,0.20859441,0.6911543168961957,0.6911543168961957,0.7467822406998613,0.7007412457366836,0.8924654277691311
74,38,,train,0.9629939150191951,0.11275849,0.7831894215032612,0.7831894215032612,0.8687491640931727,0.8164027872187923,0.9441466706994287
75,38,,test,0.9309235144439455,0.21510422,0.6735437958058528,0.6735437958058528,0.7363089467979753,0.694083107975361,0.890909430569763
76,39,,train,0.9631244940064245,0.111414105,0.7784154081669151,0.7784154081669151,0.8642516004729811,0.8100081674539837,0.9443844394363996
77,39,,test,0.9282293069899715,0.21475297,0.6910364119600328,0.6910364119600328,0.716770527135492,0.6940734639316083,0.8863875040917372
78,40,,train,0.9638296205374631,0.10994377,0.7896906228346633,0.7896906228346633,0.870481083237726,0.8208527628485084,0.9454612660692092
79,40,,test,0.9262834904954348,0.22018072,0.7036890319025787,0.7036890319025787,0.7034319365723962,0.6919708489516089,0.8839211274295556
80,41,,train,0.9654487999791074,0.10634485,0.8033294826665651,0.8033294826665651,0.8750160510905247,0.8322369429317767,0.9478893830657475
81,41,,test,0.928378985181859,0.23275612,0.695001076050786,0.695001076050786,0.7286839522636566,0.696127336902772,0.887233602395861
82,42,,train,0.9655532631688909,0.105661586,0.8053611163969226,0.8053611163969226,0.8802548761025366,0.8350045187743323,0.9480454257499977
83,42,,test,0.9278551115102529,0.22736557,0.6853376665579578,0.6853376665579578,0.7237771661598394,0.695810894277081,0.8856485045573014
84,43,,train,0.9676947585594526,0.101031415,0.8154765868401874,0.8154765868401874,0.8915908127242546,0.8451785633729894,0.9512824978793766
85,43,,test,0.9280047897021404,0.22467153,0.7055908250787496,0.7055908250787496,0.7233150033763827,0.6980647132096357,0.8864691203856423
86,44,,train,0.9662061581050377,0.10211207,0.8060554827239486,0.8060554827239486,0.8723319862109126,0.8323556055748861,0.9490533208174476
87,44,,test,0.9301751234845083,0.217713,0.6782039335901632,0.6782039335901632,0.720931269005202,0.6925308095465023,0.8896929533233746
88,45,,train,0.9683476534955995,0.09928192,0.8194064892897602,0.8194064892897602,0.8885096901619857,0.8473198376483282,0.9522805423989398
89,45,,test,0.9318215835952701,0.21844977,0.6810063641762389,0.6810063641762389,0.7335317129401234,0.6968538311602462,0.892278803131204
90,46,,train,0.9682954219007077,0.098785035,0.822424016541638,0.822424016541638,0.8837245521625253,0.8475720489396531,0.9522171165770129
91,46,,test,0.928378985181859,0.22918084,0.6762168987216107,0.6762168987216107,0.7341330254633339,0.6879314908377318,0.8863367044981547
92,47,,train,0.9687132746598417,0.09645757,0.822545488620821,0.822545488620821,0.8911912667881848,0.8506424831046399,0.9528334593179779
93,47,,test,0.9283041460859153,0.22264344,0.6997349836943162,0.6997349836943162,0.7081398360320555,0.6999627236680186,0.8871752869802373
94,48,,train,0.969287822203651,0.09606505,0.8328997188076429,0.8328997188076429,0.8880965588303799,0.8571025836875487,0.9536933862289918
95,48,,test,0.9276305942224218,0.23406287,0.6842980121182382,0.6842980121182382,0.7542348203173135,0.6904148722297854,0.8864615083934613
96,49,,train,0.9693922853934345,0.0942925,0.8248558776526614,0.8248558776526614,0.8941211710574093,0.8526174952631306,0.9538654373262445
97,49,,test,0.9289776979494088,0.22244279,0.7123713637457194,0.7123713637457194,0.7006564107960261,0.6955581865572259,0.8882352042160262
98,50,,train,0.9701496435193648,0.09194506,0.8383849896919005,0.8383849896919005,0.8932324233603071,0.8622122209904209,0.9550182986402166
99,50,,test,0.9299506061966771,0.22906113,0.6966064535630928,0.6966064535630928,0.7351067362508195,0.7070078491850409,0.8888164911672107


==> images/confmat/1/isprs_tum_msresnet/confmat_flat.csv <==
1 1 2.507855871695831 0.4516129032257431 0.554216867469784
2 1 2.444044795918076 0.38990182328185274 0.025556168413311035
3 1 0.47712125471966244 0.004207573632537979 0.003015075376884119
4 1 0.9542425094393249 0.012622720897613937 0.004694835680750928
5 1 0.0 0.0014025245441793264 0.01785714285711097
6 1 0.47712125471966244 0.004207573632537979 0.05769230769219674
7 1 0.6989700043360189 0.007012622720896632 0.048076923076876846
8 1 1.3222192947339193 0.029453015427765853 0.02702702702702355
9 1 1.4771212547196624 0.04207573632537979 0.029498525073743412
10 1 1.2041199826559248 0.022440392706869223 0.058181818181797025
11 1 1.1139433523068367 0.018232819074331243 0.026052104208411614
12 1 1.0791812460476249 0.016830294530151915 0.046692607003872885
1 2 2.3324384599156054 0.019661636945587382 0.3700516351118124
2 2 4.019407108018884 0.956287151348871 0.9612980327265953
3 2 1.5314789170422551 0.003109282121627772 0.03417085427135335
4 2 1.6434526764861874 0.0040237768632829995 0.02295252999478232
5 2 0.6989700043360189 0.00045724737082761355 0.08928571428555485
6 2 0.0 9.144947416552271e-05 0.019230769230732248
7 2 1.0 0.0009144947416552271 0.09615384615375369
8 2 1.568201724066995 0.0033836305441243405 0.04761904761904149
9 2 1.6532125137753437 0.004115226337448522 0.04424778761061512
10 2 1.6901960800285136 0.004481024234110613 0.1781818181817534
11 2 1.5563025007672873 0.0032921810699588177 0.07214428857713985
12 2 0.3010299956639812 0.00018289894833104542 0.007782101167312147
1 3 1.0 0.007347538574576976 0.017211703958688946
2 3 1.5563025007672873 0.026451138868477116 0.0033094318808604218
3 3 2.937517892017347 0.6362968405583661 0.8703517587938824
4 3 0.6989700043360189 0.003673769287288488 0.002608242044861627
5 3 1.414973347970818 0.01910360029390014 0.4642857142848852
6 3 1.380211241711606 0.017634092578984743 0.46153846153757394
7 3 1.6532125137753437 0.03306392358559639 0.43269230769189165
8 3 1.845098040014257 0.05143277002203883 0.09009009009007848
9 3 1.6020599913279625 0.029390154298307904 0.039331366764991216
10 3 1.1760912590556813 0.011021307861865465 0.05454545454543471
11 3 2.342422680822206 0.16164584864069348 0.4408817635269658
12 3 0.6020599913279624 0.0029390154298307904 0.015564202334624294
1 4 1.2787536009528289 0.009748589020009761 0.032702237521509
2 4 1.6812412373755872 0.02462801436634045 0.004412575841147229
3 4 0.47712125471966244 0.0015392508978962782 0.003015075376884119
4 4 3.2664668954402414 0.9476654694714752 0.963484611371885
5 4 0.47712125471966244 0.0015392508978962782 0.05357142857133291
6 4 0.0 0.0005130836326320927 0.019230769230732248
7 4 0 0.0 0.0
8 4 0.0 0.0005130836326320927 0.0012870012870011213
9 4 0.9030899869919435 0.004104669061056741 0.007866273352998243
10 4 1.2041199826559248 0.008209338122113483 0.058181818181797025
11 4 0.47712125471966244 0.0015392508978962782 0.0060120240480949876
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0.3010299956639812 0.6666666666444444 0.001966568338249561
10 5 0.0 0.3333333333222222 0.003636363636362314
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0.0 0.0769230769224852 0.0010050251256280398
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0.8450980400142568 0.5384615384573964 0.13461538461512573
7 6 0.3010299956639812 0.1538461538449704 0.01923076923075074
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.47712125471966244 0.23076923076745562 0.0060120240480949876
12 6 0 0.0 0.0
1 7 0.0 0.02631578947361496 0.0017211703958688947
2 7 0 0.0 0.0
3 7 0.47712125471966244 0.07894736842084488 0.003015075376884119
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.0 0.02631578947361496 0.019230769230732248
7 7 1.2787536009528289 0.49999999999868416 0.18269230769213202
8 7 0.6020599913279624 0.10526315789445984 0.005148005148004485
9 7 0.0 0.02631578947361496 0.0009832841691247804
10 7 0 0.0 0.0
11 7 0.9542425094393249 0.2368421052625346 0.018036072144284963
12 7 0 0.0 0.0
1 8 0.8450980400142568 0.009333333333332089 0.012048192771082263
2 8 1.2304489213782739 0.022666666666663643 0.001562787277072977
3 8 1.2787536009528289 0.025333333333329953 0.019095477386932753
4 8 0.8450980400142568 0.009333333333332089 0.003651538862806278
5 8 0.47712125471966244 0.003999999999999467 0.05357142857133291
6 8 0.7781512503836436 0.007999999999998933 0.11538461538439349
7 8 0.6020599913279624 0.005333333333332622 0.03846153846150148
8 8 2.792391689498254 0.8266666666665564 0.7979407979406952
9 8 1.5314789170422551 0.045333333333327286 0.03343166175024253
10 8 0 0.0 0.0
11 8 1.414973347970818 0.034666666666662044 0.05210420841682323
12 8 0.8450980400142568 0.009333333333332089 0.027237354085592518
1 9 0.7781512503836436 0.007092198581559445 0.010327022375213367
2 9 1.255272505103306 0.021276595744678335 0.0016547159404302109
3 9 0.8450980400142568 0.008274231678486019 0.0070351758793962774
4 9 0.3010299956639812 0.0023640661938531485 0.0010432968179446508
5 9 0.7781512503836436 0.007092198581559445 0.10714285714266582
6 9 0.0 0.0011820330969265743 0.019230769230732248
7 9 0 0.0 0.0
8 9 0.6989700043360189 0.0059101654846328705 0.006435006435005606
9 9 2.8750612633917 0.8865248226949306 0.7374631268435853
10 9 1.6720978579357175 0.05555555555554899 0.17090909090902875
11 9 0 0.0 0.0
12 9 0.6020599913279624 0.004728132387706297 0.015564202334624294
1 10 0.0 0.0037453183520585226 0.0017211703958688947
2 10 1.2041199826559248 0.05992509363293636 0.001470858613715743
3 10 0.6020599913279624 0.01498127340823409 0.004020100502512159
4 10 0.47712125471966244 0.011235955056175568 0.0015649452269169762
5 10 1.0791812460476249 0.04494382022470227 0.21428571428533164
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 2.0086001717619175 0.3820224719099693 0.1002949852507276
10 10 2.110589710299249 0.4831460674155494 0.46909090909073853
11 10 0 0.0 0.0
12 10 0 0.0 0.0
1 11 0 0.0 0.0
2 11 0.7781512503836436 0.019999999999993336 0.0005515719801434037
3 11 1.7403626894942439 0.18333333333327223 0.055276381909542184
4 11 0 0.0 0.0
5 11 0 0.0 0.0
6 11 0.9030899869919435 0.02666666666665778 0.15384615384585798
7 11 1.2787536009528289 0.06333333333331223 0.18269230769213202
8 11 1.2787536009528289 0.06333333333331223 0.024453024453021305
9 11 0.47712125471966244 0.009999999999996668 0.002949852507374341
10 11 0 0.0 0.0
11 11 2.2764618041732443 0.6299999999997901 0.3787575150299842
12 11 0.0 0.0033333333333322225 0.0038910505836560736
1 12 0 0.0 0.0
2 12 0.3010299956639812 0.00858369098712078 0.00018385732671446787
3 12 0 0.0 0.0
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0 0.0 0.0
8 12 0 0.0 0.0
9 12 0.3010299956639812 0.00858369098712078 0.001966568338249561
10 12 0.3010299956639812 0.00858369098712078 0.007272727272724628
11 12 0 0.0 0.0
12 12 2.3560258571931225 0.9742489270382085 0.8832684824899287


==> images/confmat/1/isprs_tum_msresnet/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.8422308022308023,0.5227254,0.41086214799902226,0.41086214799902226,0.5719089471980773,0.4221542045280056,0.7364778488027118
1,1,,test,0.7732077205882353,0.7584208,0.4347373736355969,0.4347373736355969,0.40057554628270015,0.3776819289363093,0.6411399045284091
2,2,,train,0.8863663663663663,0.36439165,0.4996731798382556,0.4996731798382556,0.5612034185826297,0.5093971925038576,0.813704764182685
3,2,,test,0.8508157169117647,0.47833982,0.4498795899501797,0.4498795899501797,0.6076468808187553,0.4577294648256329,0.7362153966394546
4,3,,train,0.8948434148434149,0.33440056,0.5282425571453204,0.5282425571453204,0.629923653637877,0.5452234907307396,0.8279938379105947
5,3,,test,0.8276654411764706,0.5888787,0.3714991640218732,0.3714991640218732,0.5926265398825442,0.4071254409715537,0.6742443975169967
6,4,,train,0.9032518232518233,0.30741316,0.5563536785729247,0.5563536785729247,0.6495081681734075,0.5781598808328527,0.8419905502991483
7,4,,test,0.7389705882352942,0.90304303,0.41202666551957795,0.41202666551957795,0.36223910243321816,0.3293526767240847,0.5940032901756821
8,5,,train,0.9083483483483483,0.29346412,0.585814168531466,0.585814168531466,0.7669801325767868,0.6125975932864796,0.8506619801983266
9,5,,test,0.8269761029411765,0.5309081,0.5081222851468352,0.5081222851468352,0.48054217266361193,0.46303528656006376,0.7195079057008457
10,6,,train,0.9114886314886315,0.28016728,0.5952907930024758,0.5952907930024758,0.6814764006071045,0.6201870177230645,0.8558476769656429
11,6,,test,0.8322035845588235,0.58326817,0.41655819073661043,0.41655819073661043,0.6153716964933298,0.45612918593155216,0.6834881016497765
12,7,,train,0.9154182754182755,0.26660565,0.6171973028393578,0.6171973028393578,0.7517140360825216,0.6458060675696469,0.8624313753652437
13,7,,test,0.7726332720588235,0.9188113,0.32144776296487454,0.32144776296487454,0.6210452154810774,0.3730433157974844,0.5159624145102165
14,8,,train,0.9184041184041184,0.25819135,0.6405958314395035,0.6405958314395035,0.7999619856576011,0.6748794318058903,0.8673601398707592
15,8,,test,0.8797679227941176,0.37972945,0.5118912458975043,0.5118912458975043,0.5862720021021199,0.5229832369619188,0.787821979694378
16,9,,train,0.9195023595023595,0.25183797,0.6512878633937714,0.6512878633937714,0.8076420948104763,0.6868472064574555,0.8691958066262215
17,9,,test,0.8667279411764706,0.4497253,0.4846161536414731,0.4846161536414731,0.6844998287576649,0.5143680994799493,0.7579699815623818
18,10,,train,0.9245302445302446,0.23735355,0.6680912771244044,0.6680912771244044,0.7970069764106564,0.7009252223616711,0.8775841679538924
19,10,,test,0.8750574448529411,0.4057313,0.5069996622320252,0.5069996622320252,0.6094797647567636,0.5039645732775875,0.7810746865455365
20,11,,train,0.925937365937366,0.23105976,0.6800262698239239,0.6800262698239239,0.8243447773121299,0.7140791217704651,0.8798693319794236
21,11,,test,0.8575367647058824,0.45553547,0.495180909712027,0.495180909712027,0.6102393168363736,0.514168228577408,0.7533600123926028
22,12,,train,0.9282368082368082,0.22169493,0.694171751434082,0.694171751434082,0.8242169860333277,0.7266610746630554,0.8836376427319398
23,12,,test,0.8678768382352942,0.42118344,0.5611966288436123,0.5611966288436123,0.6639936120738354,0.560795018608618,0.7776785546316373
24,13,,train,0.9311883311883312,0.21645968,0.7034655494201782,0.7034655494201782,0.8357695672628859,0.7398680281448522,0.8884930716807607
25,13,,test,0.8777573529411765,0.39765465,0.5193894269485225,0.5193894269485225,0.6244825508472313,0.547640869608548,0.7840712434216418
26,14,,train,0.9328013728013728,0.20693484,0.7157479304938507,0.7157479304938507,0.829939446224901,0.7498286076720825,0.8911398416656413
27,14,,test,0.8754021139705882,0.40096915,0.544398998112004,0.544398998112004,0.658596189167626,0.5544972785982091,0.7851856281458591
28,15,,train,0.9348434148434148,0.20160478,0.7303753124968883,0.7303753124968883,0.8341752366441574,0.7646795364876136,0.8944593035534689
29,15,,test,0.861328125,0.44717166,0.508690458095945,0.508690458095945,0.6615810795474641,0.5154377052475942,0.7612365896718254
30,16,,train,0.9369712569712569,0.19386311,0.742088271145655,0.742088271145655,0.8346883437918239,0.7733820398076893,0.8980446411442347
31,16,,test,0.8749425551470589,0.42476657,0.5146152851136523,0.5146152851136523,0.6714965569610488,0.5306003232633267,0.7788742982207674
32,17,,train,0.938961818961819,0.18593787,0.7552872350540274,0.7552872350540274,0.8584573369259001,0.7900450786146229,0.9013357476064505
33,17,,test,0.8859145220588235,0.37385947,0.5500804399991646,0.5500804399991646,0.7051582719343444,0.5786135745535658,0.7969114776626456
34,18,,train,0.9402145002145003,0.18232991,0.7664043445554576,0.7664043445554576,0.8604191036726876,0.7989675363472442,0.903291387987357
35,18,,test,0.8836167279411765,0.39015138,0.5479285200790653,0.5479285200790653,0.6113679501167573,0.5581660201680029,0.7946833163510078
36,19,,train,0.9423938223938224,0.17653207,0.7721094552767579,0.7721094552767579,0.8588532220661617,0.8032410184527446,0.9068929220497094
37,19,,test,0.8824103860294118,0.39368436,0.5333759973376905,0.5333759973376905,0.6735722457163923,0.5524693573722884,0.7931793277392083
38,20,,train,0.9425654225654225,0.1745908,0.7750822827024737,0.7750822827024737,0.8567571555267203,0.8060699824622436,0.9071888310142683
39,20,,test,0.8857421875,0.37153703,0.5373584413749483,0.5373584413749483,0.6317259899624553,0.5501289542906446,0.7987596339625317
40,21,,train,0.9457228657228657,0.16731684,0.7849358076502472,0.7849358076502472,0.870051191812994,0.8169560181469683,0.9123605906940401
41,21,,test,0.8751148897058824,0.3982247,0.5689001629356326,0.5689001629356326,0.5753979598222293,0.5507763544635011,0.7849532584202268
42,22,,train,0.9481252681252681,0.15951997,0.7996518307684766,0.7996518307684766,0.8790906180215196,0.8302839402512404,0.916231178132309
43,22,,test,0.8863740808823529,0.368174,0.5758717528898322,0.5758717528898322,0.7173388311718134,0.5871094352042401,0.8040900917083948
44,23,,train,0.9491891891891892,0.15420756,0.8072189924702874,0.8072189924702874,0.8770300850999537,0.836213134937248,0.9179826368807916
45,23,,test,0.87109375,0.42214808,0.5241293604558642,0.5241293604558642,0.6279265504735146,0.5335728543208916,0.771412034206009
46,24,,train,0.9504933504933505,0.14828002,0.8119597876654815,0.8119597876654815,0.8848767870814922,0.8408506223619617,0.920154585085903
47,24,,test,0.8836167279411765,0.38858137,0.5437871048186121,0.5437871048186121,0.729250917688875,0.56606879760825,0.7979771635072463
48,25,,train,0.9533933933933934,0.14540713,0.820114118210126,0.820114118210126,0.8882507392580404,0.8480432898471109,0.924880695708957
49,25,,test,0.8382352941176471,0.6108582,0.47036079443302065,0.47036079443302065,0.6759780244428154,0.5123014571610787,0.7044363029904415
50,26,,train,0.953050193050193,0.1401777,0.828361843595948,0.828361843595948,0.891147454185766,0.8551269023951367,0.9243368751769813
51,26,,test,0.8744829963235294,0.42390698,0.5800044071943744,0.5800044071943744,0.6611651699989258,0.5702841349513796,0.7905412701895959
52,27,,train,0.9561733161733161,0.13602766,0.8331432557816436,0.8331432557816436,0.9009410513299093,0.8615973271996786,0.9293708638958782
53,27,,test,0.8655215992647058,0.4997985,0.49099574260005246,0.49099574260005246,0.6555440806090466,0.5184874768284097,0.7564116983225262
54,28,,train,0.9556241956241956,0.13277522,0.8334696087107599,0.8334696087107599,0.8960886103581167,0.8599623219349599,0.9284914563992861
55,28,,test,0.8711511948529411,0.4164164,0.5718895245401994,0.5718895245401994,0.6849286779061959,0.5642625610597921,0.7835287004647014
56,29,,train,0.9580780780780781,0.12870795,0.847091516107453,0.847091516107453,0.9043281914106162,0.8718202881840843,0.9324615131804186
57,29,,test,0.8592026654411765,0.5267476,0.4968616708462094,0.4968616708462094,0.6573040696412552,0.5439981060151312,0.7406883748426845
58,30,,train,0.9604290004290005,0.12299903,0.8504161467571901,0.8504161467571901,0.9008213767072579,0.8727763875721295,0.9362861955849863
59,30,,test,0.8865464154411765,0.3854263,0.5777649828388137,0.5777649828388137,0.6525758655735129,0.5935792725904857,0.8055955502524121
60,31,,train,0.9592964392964393,0.12019622,0.8479053230773618,0.8479053230773618,0.9019224611293332,0.8707345024083493,0.9344791389052001
61,31,,test,0.8755744485294118,0.43735075,0.5610866680978144,0.5610866680978144,0.6444179806155723,0.569410947600364,0.7888134023008416


==> images/confmat/1/isprs_tum_msresnet/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.8422308022308023,0.5227254,0.41086214799902226,0.41086214799902226,0.5719089471980773,0.4221542045280056,0.7364778488027118
1,1,,test,0.7732077205882353,0.7584208,0.4347373736355969,0.4347373736355969,0.40057554628270015,0.3776819289363093,0.6411399045284091
2,2,,train,0.8863663663663663,0.36439165,0.4996731798382556,0.4996731798382556,0.5612034185826297,0.5093971925038576,0.813704764182685
3,2,,test,0.8508157169117647,0.47833982,0.4498795899501797,0.4498795899501797,0.6076468808187553,0.4577294648256329,0.7362153966394546
4,3,,train,0.8948434148434149,0.33440056,0.5282425571453204,0.5282425571453204,0.629923653637877,0.5452234907307396,0.8279938379105947
5,3,,test,0.8276654411764706,0.5888787,0.3714991640218732,0.3714991640218732,0.5926265398825442,0.4071254409715537,0.6742443975169967
6,4,,train,0.9032518232518233,0.30741316,0.5563536785729247,0.5563536785729247,0.6495081681734075,0.5781598808328527,0.8419905502991483
7,4,,test,0.7389705882352942,0.90304303,0.41202666551957795,0.41202666551957795,0.36223910243321816,0.3293526767240847,0.5940032901756821
8,5,,train,0.9083483483483483,0.29346412,0.585814168531466,0.585814168531466,0.7669801325767868,0.6125975932864796,0.8506619801983266
9,5,,test,0.8269761029411765,0.5309081,0.5081222851468352,0.5081222851468352,0.48054217266361193,0.46303528656006376,0.7195079057008457
10,6,,train,0.9114886314886315,0.28016728,0.5952907930024758,0.5952907930024758,0.6814764006071045,0.6201870177230645,0.8558476769656429
11,6,,test,0.8322035845588235,0.58326817,0.41655819073661043,0.41655819073661043,0.6153716964933298,0.45612918593155216,0.6834881016497765
12,7,,train,0.9154182754182755,0.26660565,0.6171973028393578,0.6171973028393578,0.7517140360825216,0.6458060675696469,0.8624313753652437
13,7,,test,0.7726332720588235,0.9188113,0.32144776296487454,0.32144776296487454,0.6210452154810774,0.3730433157974844,0.5159624145102165
14,8,,train,0.9184041184041184,0.25819135,0.6405958314395035,0.6405958314395035,0.7999619856576011,0.6748794318058903,0.8673601398707592
15,8,,test,0.8797679227941176,0.37972945,0.5118912458975043,0.5118912458975043,0.5862720021021199,0.5229832369619188,0.787821979694378
16,9,,train,0.9195023595023595,0.25183797,0.6512878633937714,0.6512878633937714,0.8076420948104763,0.6868472064574555,0.8691958066262215
17,9,,test,0.8667279411764706,0.4497253,0.4846161536414731,0.4846161536414731,0.6844998287576649,0.5143680994799493,0.7579699815623818
18,10,,train,0.9245302445302446,0.23735355,0.6680912771244044,0.6680912771244044,0.7970069764106564,0.7009252223616711,0.8775841679538924
19,10,,test,0.8750574448529411,0.4057313,0.5069996622320252,0.5069996622320252,0.6094797647567636,0.5039645732775875,0.7810746865455365
20,11,,train,0.925937365937366,0.23105976,0.6800262698239239,0.6800262698239239,0.8243447773121299,0.7140791217704651,0.8798693319794236
21,11,,test,0.8575367647058824,0.45553547,0.495180909712027,0.495180909712027,0.6102393168363736,0.514168228577408,0.7533600123926028
22,12,,train,0.9282368082368082,0.22169493,0.694171751434082,0.694171751434082,0.8242169860333277,0.7266610746630554,0.8836376427319398
23,12,,test,0.8678768382352942,0.42118344,0.5611966288436123,0.5611966288436123,0.6639936120738354,0.560795018608618,0.7776785546316373
24,13,,train,0.9311883311883312,0.21645968,0.7034655494201782,0.7034655494201782,0.8357695672628859,0.7398680281448522,0.8884930716807607
25,13,,test,0.8777573529411765,0.39765465,0.5193894269485225,0.5193894269485225,0.6244825508472313,0.547640869608548,0.7840712434216418
26,14,,train,0.9328013728013728,0.20693484,0.7157479304938507,0.7157479304938507,0.829939446224901,0.7498286076720825,0.8911398416656413
27,14,,test,0.8754021139705882,0.40096915,0.544398998112004,0.544398998112004,0.658596189167626,0.5544972785982091,0.7851856281458591
28,15,,train,0.9348434148434148,0.20160478,0.7303753124968883,0.7303753124968883,0.8341752366441574,0.7646795364876136,0.8944593035534689
29,15,,test,0.861328125,0.44717166,0.508690458095945,0.508690458095945,0.6615810795474641,0.5154377052475942,0.7612365896718254
30,16,,train,0.9369712569712569,0.19386311,0.742088271145655,0.742088271145655,0.8346883437918239,0.7733820398076893,0.8980446411442347
31,16,,test,0.8749425551470589,0.42476657,0.5146152851136523,0.5146152851136523,0.6714965569610488,0.5306003232633267,0.7788742982207674
32,17,,train,0.938961818961819,0.18593787,0.7552872350540274,0.7552872350540274,0.8584573369259001,0.7900450786146229,0.9013357476064505
33,17,,test,0.8859145220588235,0.37385947,0.5500804399991646,0.5500804399991646,0.7051582719343444,0.5786135745535658,0.7969114776626456
34,18,,train,0.9402145002145003,0.18232991,0.7664043445554576,0.7664043445554576,0.8604191036726876,0.7989675363472442,0.903291387987357
35,18,,test,0.8836167279411765,0.39015138,0.5479285200790653,0.5479285200790653,0.6113679501167573,0.5581660201680029,0.7946833163510078
36,19,,train,0.9423938223938224,0.17653207,0.7721094552767579,0.7721094552767579,0.8588532220661617,0.8032410184527446,0.9068929220497094
37,19,,test,0.8824103860294118,0.39368436,0.5333759973376905,0.5333759973376905,0.6735722457163923,0.5524693573722884,0.7931793277392083
38,20,,train,0.9425654225654225,0.1745908,0.7750822827024737,0.7750822827024737,0.8567571555267203,0.8060699824622436,0.9071888310142683
39,20,,test,0.8857421875,0.37153703,0.5373584413749483,0.5373584413749483,0.6317259899624553,0.5501289542906446,0.7987596339625317
40,21,,train,0.9457228657228657,0.16731684,0.7849358076502472,0.7849358076502472,0.870051191812994,0.8169560181469683,0.9123605906940401
41,21,,test,0.8751148897058824,0.3982247,0.5689001629356326,0.5689001629356326,0.5753979598222293,0.5507763544635011,0.7849532584202268
42,22,,train,0.9481252681252681,0.15951997,0.7996518307684766,0.7996518307684766,0.8790906180215196,0.8302839402512404,0.916231178132309
43,22,,test,0.8863740808823529,0.368174,0.5758717528898322,0.5758717528898322,0.7173388311718134,0.5871094352042401,0.8040900917083948
44,23,,train,0.9491891891891892,0.15420756,0.8072189924702874,0.8072189924702874,0.8770300850999537,0.836213134937248,0.9179826368807916
45,23,,test,0.87109375,0.42214808,0.5241293604558642,0.5241293604558642,0.6279265504735146,0.5335728543208916,0.771412034206009
46,24,,train,0.9504933504933505,0.14828002,0.8119597876654815,0.8119597876654815,0.8848767870814922,0.8408506223619617,0.920154585085903
47,24,,test,0.8836167279411765,0.38858137,0.5437871048186121,0.5437871048186121,0.729250917688875,0.56606879760825,0.7979771635072463
48,25,,train,0.9533933933933934,0.14540713,0.820114118210126,0.820114118210126,0.8882507392580404,0.8480432898471109,0.924880695708957
49,25,,test,0.8382352941176471,0.6108582,0.47036079443302065,0.47036079443302065,0.6759780244428154,0.5123014571610787,0.7044363029904415
50,26,,train,0.953050193050193,0.1401777,0.828361843595948,0.828361843595948,0.891147454185766,0.8551269023951367,0.9243368751769813
51,26,,test,0.8744829963235294,0.42390698,0.5800044071943744,0.5800044071943744,0.6611651699989258,0.5702841349513796,0.7905412701895959
52,27,,train,0.9561733161733161,0.13602766,0.8331432557816436,0.8331432557816436,0.9009410513299093,0.8615973271996786,0.9293708638958782
53,27,,test,0.8655215992647058,0.4997985,0.49099574260005246,0.49099574260005246,0.6555440806090466,0.5184874768284097,0.7564116983225262
54,28,,train,0.9556241956241956,0.13277522,0.8334696087107599,0.8334696087107599,0.8960886103581167,0.8599623219349599,0.9284914563992861
55,28,,test,0.8711511948529411,0.4164164,0.5718895245401994,0.5718895245401994,0.6849286779061959,0.5642625610597921,0.7835287004647014
56,29,,train,0.9580780780780781,0.12870795,0.847091516107453,0.847091516107453,0.9043281914106162,0.8718202881840843,0.9324615131804186
57,29,,test,0.8592026654411765,0.5267476,0.4968616708462094,0.4968616708462094,0.6573040696412552,0.5439981060151312,0.7406883748426845
58,30,,train,0.9604290004290005,0.12299903,0.8504161467571901,0.8504161467571901,0.9008213767072579,0.8727763875721295,0.9362861955849863
59,30,,test,0.8865464154411765,0.3854263,0.5777649828388137,0.5777649828388137,0.6525758655735129,0.5935792725904857,0.8055955502524121
60,31,,train,0.9592964392964393,0.12019622,0.8479053230773618,0.8479053230773618,0.9019224611293332,0.8707345024083493,0.9344791389052001
61,31,,test,0.8755744485294118,0.43735075,0.5610866680978144,0.5610866680978144,0.6444179806155723,0.569410947600364,0.7888134023008416


==> images/confmat/1/isprs_tum_rnn/confmat_flat.csv <==
1 1 2.406540180433955 0.5592105263156668 0.43889845094656815
2 1 2.123851640967086 0.29166666666660274 0.012226512226512115
3 1 0.7781512503836436 0.01315789473683922 0.006030150753768238
4 1 0.6989700043360189 0.01096491228069935 0.002608242044861627
5 1 0.0 0.00219298245613987 0.01785714285711097
6 1 0.0 0.00219298245613987 0.019230769230732248
7 1 0.47712125471966244 0.00657894736841961 0.02884615384612611
8 1 1.1760912590556813 0.03289473684209805 0.01930501930501682
9 1 1.2304489213782739 0.03728070175437779 0.016715830875121265
10 1 0.9030899869919435 0.01754385964911896 0.029090909090898513
11 1 0.8450980400142568 0.01535087719297909 0.014028056112221639
12 1 0.6989700043360189 0.01096491228069935 0.019455252918280368
1 2 2.4265112613645754 0.024056221281196288 0.45955249569699486
2 2 4.025059968599579 0.954500405441923 0.9738922596065364
3 2 1.5314789170422551 0.003063339039553085 0.03417085427135335
4 2 1.6334684555795866 0.003874222902964196 0.022430881585809994
5 2 0.3010299956639812 0.00018019641409135794 0.03571428571422194
6 2 0.3010299956639812 0.00018019641409135794 0.038461538461464495
7 2 0.7781512503836436 0.0005405892422740739 0.05769230769225222
8 2 1.505149978319906 0.002883142625461727 0.04118404118403588
9 2 1.6334684555795866 0.003874222902964196 0.042281219272365556
10 2 1.591064607026499 0.00351383007478148 0.14181818181813025
11 2 1.5440680443502757 0.0031534372465987642 0.07014028056110819
12 2 0.3010299956639812 0.00018019641409135794 0.007782101167312147
1 3 1.0 0.009041591320071514 0.017211703958688946
2 3 1.3010299956639813 0.01808318264014303 0.0018385732671446788
3 3 2.909020854211156 0.7332730560577999 0.8150753768843402
4 3 0.0 0.0009041591320071515 0.0005216484089723254
5 3 0.9030899869919435 0.007233273056057212 0.14285714285688775
6 3 1.3617278360175928 0.020795660036164485 0.4423076923068417
7 3 1.3424226808222062 0.019891500904157332 0.21153846153825814
8 3 1.380211241711606 0.021699819168171635 0.03088803088802691
9 3 1.255272505103306 0.016274864376128725 0.017699115044246046
10 3 0.8450980400142568 0.00632911392405006 0.0254545454545362
11 3 2.204119982655925 0.14466546112114423 0.320641282565066
12 3 0.3010299956639812 0.001808318264014303 0.007782101167312147
1 4 1.3424226808222062 0.011316872427982957 0.03786574870911568
2 4 1.6334684555795866 0.02211934156378487 0.003952932524361059
3 4 0.47712125471966244 0.0015432098765431304 0.003015075376884119
4 4 3.2697463731307668 0.957304526748922 0.9707876890974976
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0.0 0.0005144032921810434 0.0012870012870011213
9 4 0.6989700043360189 0.0025720164609052175 0.004916420845623902
10 4 0.9030899869919435 0.0041152263374483475 0.029090909090898513
11 4 0.0 0.0005144032921810434 0.0020040080160316624
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0.3010299956639812 0.14285714285612244 0.0020100502512560795
4 5 0 0.0 0.0
5 5 0.9542425094393249 0.642857142852551 0.1607142857139987
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0.0 0.07142857142806122 0.0009832841691247804
10 5 0.3010299956639812 0.14285714285612244 0.007272727272724628
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0.0 0.05263157894709142 9.192866335723393e-05
3 6 0.0 0.05263157894709142 0.0010050251256280398
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 1.041392685158225 0.5789473684180056 0.21153846153805472
7 6 0.3010299956639812 0.10526315789418283 0.01923076923075074
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.6020599913279624 0.21052631578836567 0.00801603206412665
12 6 0 0.0 0.0
1 7 0.0 0.024390243902379535 0.0017211703958688947
2 7 0.0 0.024390243902379535 9.192866335723393e-05
3 7 0.0 0.024390243902379535 0.0010050251256280398
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.0 0.024390243902379535 0.019230769230732248
7 7 1.4913616938342726 0.7560975609737656 0.29807692307663647
8 7 0.0 0.024390243902379535 0.0012870012870011213
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0.6989700043360189 0.12195121951189768 0.010020040080158313
12 7 0 0.0 0.0
1 8 0.6989700043360189 0.00672947510094122 0.008605851979344473
2 8 1.2787536009528289 0.025572005383576638 0.0017466446037874448
3 8 1.1139433523068367 0.01749663526244717 0.013065326633164516
4 8 0.47712125471966244 0.004037685060564732 0.0015649452269169762
5 8 0.47712125471966244 0.004037685060564732 0.05357142857133291
6 8 0.3010299956639812 0.002691790040376488 0.038461538461464495
7 8 0.6020599913279624 0.005383580080752976 0.03846153846150148
8 8 2.821513528404773 0.8923283983848058 0.8532818532817434
9 8 0.7781512503836436 0.008075370121129464 0.005899705014748682
10 8 0 0.0 0.0
11 8 1.380211241711606 0.03230148048451786 0.0480961923847599
12 8 0.0 0.001345895020188244 0.0038910505836560736
1 9 1.1139433523068367 0.011839708561018958 0.022375215146295632
2 9 1.568201724066995 0.03369763205828472 0.0034013605442176557
3 9 1.2041199826559248 0.01457194899817718 0.016080402010048636
4 9 0.3010299956639812 0.0018214936247721474 0.0010432968179446508
5 9 1.3424226808222062 0.02003642987249362 0.3928571428564413
6 9 0.3010299956639812 0.0018214936247721474 0.038461538461464495
7 9 0.3010299956639812 0.0018214936247721474 0.01923076923075074
8 9 0.7781512503836436 0.005464480874316442 0.007722007722006727
9 9 2.951337518795918 0.8142076502731499 0.8790560471975536
10 9 1.9822712330395684 0.08743169398906307 0.34909090909078216
11 9 0.6989700043360189 0.004553734061930368 0.010020040080158313
12 9 0.47712125471966244 0.002732240437158221 0.011673151750968221
1 10 0 0.0 0.0
2 10 1.1139433523068367 0.07602339181282104 0.0011950726236440413
3 10 1.0 0.0584795321637085 0.010050251256280396
4 10 0 0.0 0.0
5 10 1.0 0.0584795321637085 0.1785714285711097
6 10 0 0.0 0.0
7 10 0.0 0.0058479532163708495 0.00961538461537537
8 10 0.3010299956639812 0.011695906432741699 0.0025740025740022426
9 10 1.3424226808222062 0.1286549707601587 0.021632251720745167
10 10 2.041392685158225 0.6432748538007934 0.3999999999998546
11 10 0.3010299956639812 0.011695906432741699 0.004008016032063325
12 10 0.0 0.0058479532163708495 0.0038910505836560736
1 11 0.6020599913279624 0.00863930885528971 0.006884681583475579
2 11 1.2041199826559248 0.03455723542115884 0.001470858613715743
3 11 1.9912260756924949 0.2116630669545979 0.09849246231154789
4 11 0.3010299956639812 0.004319654427644855 0.0010432968179446508
5 11 0.0 0.0021598272138224277 0.01785714285711097
6 11 1.0 0.021598272138224277 0.19230769230732248
7 11 1.5185139398778875 0.07127429805614012 0.3173076923073872
8 11 1.4913616938342726 0.06695464362849526 0.03989703989703476
9 11 0.8450980400142568 0.015118790496756995 0.006882989183873462
10 11 0.6020599913279624 0.00863930885528971 0.014545454545449256
11 11 2.4082399653118496 0.5529157667385415 0.5130260521041056
12 11 0.0 0.0021598272138224277 0.0038910505836560736
1 12 0.6020599913279624 0.015748031496056792 0.006884681583475579
2 12 0.0 0.003937007874014198 9.192866335723393e-05
3 12 0 0.0 0.0
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0 0.0 0.0
8 12 0.3010299956639812 0.007874015748028396 0.0025740025740022426
9 12 0.6020599913279624 0.015748031496056792 0.003933136676499122
10 12 0.0 0.003937007874014198 0.003636363636362314
11 12 0 0.0 0.0
12 12 2.383815365980431 0.952755905511436 0.9416342412447698


==> images/confmat/1/isprs_tum_rnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.6784041184041184,1.0950632,0.1706970370858268,0.1706970370858268,0.19225758341045643,0.1733897593588325,0.3864423890623415
1,1,,test,0.7667164522058824,0.81907547,0.24189322323209753,0.24189322323209753,0.24906254995630117,0.2416128526629834,0.5430175270063469
2,2,,train,0.8078764478764479,0.63364863,0.3166890268325754,0.3166890268325754,0.3904230314408756,0.3073713174608336,0.676741782756893
3,2,,test,0.8134191176470589,0.62638074,0.3360863938096634,0.3360863938096634,0.4376753973928595,0.3388015254018036,0.6624065321093298
4,3,,train,0.8407722007722007,0.525188,0.3899489972125725,0.3899489972125725,0.4490559308995405,0.39038242929829553,0.7352527580317719
5,3,,test,0.8370863970588235,0.5464951,0.3936668476862004,0.3936668476862004,0.4655239344745727,0.3899416878672461,0.703448068854131
6,4,,train,0.8653110253110253,0.44808117,0.4515534478349453,0.4515534478349453,0.5107136668327606,0.4529683014861497,0.7778435605916455
7,4,,test,0.8424862132352942,0.52683455,0.4193374970545256,0.4193374970545256,0.4882166821369714,0.42523681523342227,0.7193773407728038
8,5,,train,0.8767910767910768,0.40581352,0.4728843583400582,0.4728843583400582,0.5232710957438791,0.4763089170864954,0.7972494510216382
9,5,,test,0.8537454044117647,0.47950763,0.4430808050724797,0.4430808050724797,0.5171624806203582,0.4467195207986403,0.7428125148372035
10,6,,train,0.8831059631059631,0.3795936,0.4892324172682813,0.4892324172682813,0.5360897326420572,0.49445380673618944,0.8079990240449896
11,6,,test,0.8634535845588235,0.44606987,0.4610165870549147,0.4610165870549147,0.5173967909534992,0.465505345584951,0.7591048232785963
12,7,,train,0.8903818103818104,0.35847226,0.5009240300627865,0.5009240300627865,0.5502359260295547,0.507907849311963,0.8202466705211594
13,7,,test,0.8623046875,0.4356676,0.4986765083016607,0.4986765083016607,0.4983387800689186,0.4951912632387317,0.7628866831755637
14,8,,train,0.8933676533676533,0.34930125,0.5125629571040015,0.5125629571040015,0.5600427947786878,0.5224342040220259,0.8252629878748152
15,8,,test,0.8694852941176471,0.42305055,0.47101450056026334,0.47101450056026334,0.5413795001165327,0.4820274031331697,0.7682035664696442
16,9,,train,0.8977262977262978,0.332014,0.5240447933326141,0.5240447933326141,0.6104187293063215,0.5354950919087741,0.8326333561014369
17,9,,test,0.8736213235294118,0.40051332,0.4832925836818677,0.4832925836818677,0.5465638704019095,0.4883372740294289,0.7776668145033113
18,10,,train,0.9004890604890605,0.3205063,0.5341171698870889,0.5341171698870889,0.6455164102809555,0.5498070692544367,0.8373125902093076
19,10,,test,0.8782169117647058,0.39302754,0.4986831142847823,0.4986831142847823,0.5739920057741441,0.5040251321575168,0.7843846641587253
20,11,,train,0.9034234234234234,0.3143003,0.540701381695337,0.540701381695337,0.6264334420983636,0.5553154773532374,0.8421468225804667
21,11,,test,0.8711511948529411,0.41962302,0.46953345387098705,0.46953345387098705,0.5813808663531737,0.4752873210072006,0.769346715703337
22,12,,train,0.9069583869583869,0.30378798,0.5539913288153181,0.5539913288153181,0.664935441116212,0.5714390159510894,0.8481831345800401
23,12,,test,0.8786190257352942,0.39159298,0.5253151678897967,0.5253151678897967,0.5563118124895503,0.5275109060171954,0.7903085650650964
24,13,,train,0.9081252681252682,0.2954977,0.5627935400338042,0.5627935400338042,0.6635088525828453,0.5811373582597038,0.8501824175778936
25,13,,test,0.8853975183823529,0.3691156,0.5294768212697658,0.5294768212697658,0.6251353959437798,0.5445566769575787,0.7979687003132753
26,14,,train,0.9097897897897897,0.28887936,0.568220205166981,0.568220205166981,0.6658935400910312,0.5871950966049299,0.8528533835710412
27,14,,test,0.8869485294117647,0.3662675,0.5441630064164055,0.5441630064164055,0.6457987012686,0.5609608982044011,0.8025522334024878
28,15,,train,0.9106821106821107,0.28439164,0.5772866428295128,0.5772866428295128,0.7454725342173597,0.5994172304866375,0.8543489645971877
29,15,,test,0.8907398897058824,0.3545242,0.529365584208549,0.529365584208549,0.6327333291074432,0.548750543688893,0.8079322960452542
30,16,,train,0.9122779922779923,0.2771768,0.58126203992676,0.58126203992676,0.6642030756055173,0.602620568940895,0.8570761233428944
31,16,,test,0.8878676470588235,0.3549753,0.5249249242269644,0.5249249242269644,0.6231476150204489,0.5386958125076236,0.8036321981556399
32,17,,train,0.9166023166023166,0.26749906,0.6034560149059867,0.6034560149059867,0.7319330904201196,0.6312611895194712,0.8642544604428061
33,17,,test,0.8895335477941176,0.35572073,0.5381128233166366,0.5381128233166366,0.7845176496858085,0.5526832535745855,0.8060665732090897
34,18,,train,0.9169111969111969,0.26481345,0.6022760192792316,0.6022760192792316,0.7175554711978512,0.6258907694735285,0.8647839978497206
35,18,,test,0.8914292279411765,0.34382942,0.5455337741038601,0.5455337741038601,0.593110197449535,0.5542125255529555,0.8109408299534555
36,19,,train,0.9185928785928786,0.25945577,0.6178306059989099,0.6178306059989099,0.780352541034103,0.6469277134777732,0.8675704935636266
37,19,,test,0.8920036764705882,0.35861698,0.5540087917991027,0.5540087917991027,0.66458486905681,0.5776444636038714,0.8097508989080283
38,20,,train,0.9203088803088804,0.2528293,0.6276226749432463,0.6276226749432463,0.7934440724481547,0.6588615694124768,0.870400851752398
39,20,,test,0.8934397977941176,0.34270892,0.5615942164810169,0.5615942164810169,0.6234134464283633,0.5699182446915388,0.8154747349963323
40,21,,train,0.9216988416988418,0.24996932,0.6411831870646535,0.6411831870646535,0.7726291242955116,0.6728374188140349,0.8727739097699551
41,21,,test,0.8959673713235294,0.33366242,0.5872343921505327,0.5872343921505327,0.7301034461221129,0.6118904495155835,0.819261071899624
42,22,,train,0.9216473616473616,0.2499668,0.6397070670845335,0.6397070670845335,0.7715438526297284,0.6729759575154998,0.8726924461194868
43,22,,test,0.8952205882352942,0.3366199,0.5554178102776031,0.5554178102776031,0.6918733859649997,0.5679839354675567,0.8179262705171031
44,23,,train,0.9262290862290862,0.23752895,0.6627697743425779,0.6627697743425779,0.8024933606174635,0.7002229456403555,0.8801723539230084
45,23,,test,0.8960248161764706,0.3334223,0.5628522522452085,0.5628522522452085,0.6336595771083374,0.5793885231199035,0.8192297655309002
46,24,,train,0.923963963963964,0.23819064,0.653233859868316,0.653233859868316,0.7691918239748121,0.6854673172333147,0.8765831263149763
47,24,,test,0.8946461397058824,0.33710766,0.5751883581021588,0.5751883581021588,0.6902804065658849,0.5937236726461943,0.8166665879000852
48,25,,train,0.925010725010725,0.23574361,0.6663775698176869,0.6663775698176869,0.7928628152522367,0.700782519758579,0.8783071572055999
49,25,,test,0.8971737132352942,0.33124566,0.5862349024959181,0.5862349024959181,0.7102713329671319,0.6105653390865783,0.82145111082512
50,26,,train,0.9275332475332475,0.23079595,0.6795700872234257,0.6795700872234257,0.7771268002536965,0.7117632246165905,0.882456702970942
51,26,,test,0.8956801470588235,0.33695918,0.5841868730445685,0.5841868730445685,0.664344760732751,0.6056873951406759,0.8167081981374685
52,27,,train,0.9292492492492492,0.226711,0.6783687003025234,0.6783687003025234,0.7945105193954526,0.7125320363087457,0.8851980591099612
53,27,,test,0.8959673713235294,0.33834234,0.5689729108403517,0.5689729108403517,0.7060365363133169,0.5950704155088804,0.8158312404357987
54,28,,train,0.9301072501072501,0.22159171,0.6911845731276317,0.6911845731276317,0.7969950699591433,0.7259304247112484,0.8866842605615303
55,28,,test,0.8952780330882353,0.3300424,0.5756672681420307,0.5756672681420307,0.6784148738498369,0.601664450824293,0.8173508902750005
56,29,,train,0.927979407979408,0.22571792,0.6834220058190348,0.6834220058190348,0.7930305968553756,0.7188045122587906,0.8832032259763559
57,29,,test,0.8952205882352942,0.3341602,0.5762432396200339,0.5762432396200339,0.7066678389244317,0.6031993567617865,0.8170970705287968
58,30,,train,0.9317202917202917,0.21571356,0.7003109258557122,0.7003109258557122,0.8107613670990479,0.7358759235356388,0.8893394696216815
59,30,,test,0.8963120404411765,0.3315064,0.5906361572887655,0.5906361572887655,0.6887002402306949,0.6112436475130466,0.8191857656759864
60,31,,train,0.932029172029172,0.21429071,0.7086931677634047,0.7086931677634047,0.8223409867585345,0.744660494732361,0.8898472188992989
61,31,,test,0.8949333639705882,0.3301202,0.6068429117801278,0.6068429117801278,0.6852534209727718,0.6208877927942501,0.8200418373255965
62,32,,train,0.9343114543114543,0.20851734,0.7150936343068631,0.7150936343068631,0.8096969401380071,0.7484885643842202,0.8936297443893338
63,32,,test,0.8999885110294118,0.3265593,0.5875839781825961,0.5875839781825961,0.7122015615873479,0.607183338059429,0.826790406561271
64,33,,train,0.9335049335049335,0.20869954,0.7167578858559671,0.7167578858559671,0.8192967791746697,0.7526354071940792,0.8922492323884283
65,33,,test,0.8990119485294118,0.32423976,0.5947654410950932,0.5947654410950932,0.7370833308296462,0.6237925955217895,0.8251990614693396
66,34,,train,0.9355126555126555,0.2022694,0.7281448978185431,0.7281448978185431,0.825325241956162,0.7616285622496908,0.8955417189756144
67,34,,test,0.8928079044117647,0.33314487,0.5922274220427844,0.5922274220427844,0.6804794397483737,0.6161075990885501,0.8141490631901166
68,35,,train,0.9376233376233376,0.19779302,0.7326313203555203,0.7326313203555203,0.8288471939207717,0.7659535936876884,0.8990872314115659
69,35,,test,0.8956801470588235,0.33596894,0.5824313065322332,0.5824313065322332,0.754591971445601,0.6068763124555357,0.8180714563633785
70,36,,train,0.9368854568854569,0.19926229,0.7360662607138755,0.7360662607138755,0.833407947985263,0.7682044108808251,0.8978512798394951
71,36,,test,0.9030905330882353,0.3210732,0.6053938408938744,0.6053938408938744,0.7187531932183574,0.632226079310193,0.8304311221734885
72,37,,train,0.937005577005577,0.19518933,0.7341057272801829,0.7341057272801829,0.8158687148945808,0.7656372437655231,0.8980661253024107
73,37,,test,0.8999310661764706,0.32545462,0.6003439967788152,0.6003439967788152,0.7597596487112271,0.6186308168645984,0.8263067904486563
74,38,,train,0.9374002574002575,0.1942714,0.738719956245367,0.738719956245367,0.8306392227679785,0.7704861471498031,0.898775737100636
75,38,,test,0.8985523897058824,0.31915453,0.615213155525284,0.615213155525284,0.6781451535177707,0.6332077612935768,0.8255834540896497
76,39,,train,0.9377262977262977,0.19341733,0.736074462468412,0.736074462468412,0.82197970806829,0.7668200435897092,0.8993255742396636
77,39,,test,0.900390625,0.3317084,0.5801660672536292,0.5801660672536292,0.7429967474846948,0.5995694981126326,0.8264454998059163
78,40,,train,0.9383955383955384,0.1904503,0.7424964527192738,0.7424964527192738,0.8305117420758291,0.7750659093341631,0.9003042794750176
79,40,,test,0.8991268382352942,0.3305365,0.5954491490354349,0.5954491490354349,0.6998472229279081,0.6217080928465101,0.8227449964654764
80,41,,train,0.9416559416559417,0.18334515,0.7545568210250172,0.7545568210250172,0.8297720620961258,0.7849975709488776,0.9056553734655932
81,41,,test,0.8977481617647058,0.32622993,0.6137321688763849,0.6137321688763849,0.6893395891633426,0.6338057190144654,0.8210845713158096
82,42,,train,0.940935220935221,0.18200412,0.7644705456016446,0.7644705456016446,0.8525175024723787,0.797342528394155,0.9045191819976605
83,42,,test,0.9008501838235294,0.31768173,0.614773629660956,0.614773629660956,0.7007384616982675,0.6312048065820028,0.8285169596300522
84,43,,train,0.9420849420849421,0.17915489,0.7665001413872418,0.7665001413872418,0.8469032290817656,0.7979547060792048,0.9063638835485823
85,43,,test,0.9032628676470589,0.32081664,0.5960908889352897,0.5960908889352897,0.7277374818455608,0.6259172915244593,0.8305801172203554
86,44,,train,0.9411926211926211,0.18134783,0.7587637865486253,0.7587637865486253,0.842170432909943,0.7881807431309142,0.9049628893359711
87,44,,test,0.9022863051470589,0.3368385,0.6056961552082245,0.6056961552082245,0.6879631250473951,0.6263160882265937,0.8303883642015812
88,45,,train,0.9453968253968253,0.17162824,0.7805887428094263,0.7805887428094263,0.861753893147807,0.8114325572641755,0.9117923966775114
89,45,,test,0.9013671875,0.31790328,0.6017604484477755,0.6017604484477755,0.7074977836105076,0.6322578231362647,0.82784314448059
90,46,,train,0.9448648648648649,0.16941617,0.7803745357610036,0.7803745357610036,0.8554010830238309,0.8105900295841221,0.9109551355307592
91,46,,test,0.8938419117647058,0.34219623,0.6120200162080741,0.6120200162080741,0.6612595078680304,0.6239957390464453,0.8160837162642441
92,47,,train,0.9459287859287859,0.16694367,0.7831179129916187,0.7831179129916187,0.8551099157775578,0.8120196002212845,0.9126985084457012
93,47,,test,0.9009650735294118,0.3295076,0.5986547380477845,0.5986547380477845,0.6756390653297596,0.6184931521425324,0.8289406540404088
94,48,,train,0.9466666666666667,0.16579592,0.7783142521605103,0.7783142521605103,0.8563600697465237,0.8075943602509729,0.9138848297774005
95,48,,test,0.8949908088235294,0.34442732,0.5803228531177301,0.5803228531177301,0.7471549970865836,0.6056929910181149,0.817878781307566
96,49,,train,0.9473187473187473,0.1610718,0.7865278509685093,0.7865278509685093,0.855495825980429,0.814957704961909,0.9149599961241691
97,49,,test,0.8965418198529411,0.344873,0.6102359851976242,0.6102359851976242,0.6840439918900549,0.6266189203466198,0.8220572936342343
98,50,,train,0.947009867009867,0.16129768,0.7924830453907027,0.7924830453907027,0.8605730093466785,0.8206080020230281,0.91443324731559
99,50,,test,0.8979779411764706,0.32476878,0.6071355239967882,0.6071355239967882,0.6568606861626662,0.615170520763325,0.8251765178613485
100,51,,train,0.9500300300300301,0.15549144,0.8083889014994464,0.8083889014994464,0.8825518176796625,0.838110241200334,0.9193651557253661
101,51,,test,0.8971162683823529,0.3317988,0.6109131886050999,0.6109131886050999,0.7080989592342721,0.6304430400441164,0.8234604432062596
102,52,,train,0.9501501501501501,0.1532856,0.8086389546839073,0.8086389546839073,0.8715055585150351,0.8342401606727542,0.9196063290523963
103,52,,test,0.9010225183823529,0.3368022,0.601359712781481,0.601359712781481,0.6926378671051553,0.6256426309799904,0.8273788848627425
104,53,,train,0.9494980694980695,0.15727097,0.7940694579217014,0.7940694579217014,0.8697172067932502,0.8237547269470765,0.9185048108165088
105,53,,test,0.9007352941176471,0.33901393,0.6072774247019558,0.6072774247019558,0.6899405353493656,0.6328759738209887,0.8282352898854787
106,54,,train,0.9493093093093093,0.15447329,0.8056410847222936,0.8056410847222936,0.8728047514816731,0.8339361512857418,0.9182241810873755
107,54,,test,0.90234375,0.33287936,0.6134591777724122,0.6134591777724122,0.6905348120475826,0.639827968826342,0.8299145840577178
108,55,,train,0.9527069927069927,0.14630404,0.8158903665848337,0.8158903665848337,0.8858702208483248,0.8446613686696532,0.9237055666611524
109,55,,test,0.9010799632352942,0.33541057,0.6122347003443992,0.6122347003443992,0.681057941779652,0.6319590385229814,0.828900835590116
110,56,,train,0.9524152724152725,0.1443186,0.8136551614093719,0.8136551614093719,0.8836279295586605,0.8419157527606561,0.923239160119354
111,56,,test,0.8990119485294118,0.3459804,0.6017046682561831,0.6017046682561831,0.6753191607013518,0.6266469081071183,0.8243000928296994
112,57,,train,0.9527756327756328,0.14480248,0.8200183134902989,0.8200183134902989,0.8808805990544882,0.8464549671098784,0.923875555700818
113,57,,test,0.8947610294117647,0.3543792,0.5976572951797814,0.5976572951797814,0.6744875060038392,0.6201856401738731,0.8191441312196699
114,58,,train,0.9532904332904333,0.14161977,0.8257725049149324,0.8257725049149324,0.880321104606526,0.8498693791583699,0.9247158252474317
115,58,,test,0.9036649816176471,0.33843383,0.60314839435063,0.60314839435063,0.7186556061363997,0.6332050884562556,0.8314298573468183
116,59,,train,0.9543200343200343,0.13928667,0.8210707127987146,0.8210707127987146,0.8817668498837081,0.8470701538280124,0.9263519512308785
117,59,,test,0.9001034007352942,0.3446104,0.5874820507451881,0.5874820507451881,0.6946628789639403,0.6179886361558512,0.8251458465583371
118,60,,train,0.9541827541827542,0.13988228,0.8280961279460067,0.8280961279460067,0.8798209297532699,0.851018707230244,0.9261345468911116
119,60,,test,0.8978630514705882,0.33637917,0.6156912216456929,0.6156912216456929,0.6915548703156557,0.6364496392191524,0.8247113929413318
120,61,,train,0.9554525954525954,0.13759336,0.8252818730693231,0.8252818730693231,0.883482527713544,0.850348052228525,0.9281865156796298
121,61,,test,0.9006778492647058,0.3403904,0.624690040221337,0.624690040221337,0.7025236151562688,0.6492449072499923,0.8275838586437526
122,62,,train,0.9566881166881167,0.13272595,0.8416261246480365,0.8416261246480365,0.8931298371934581,0.8644522500161241,0.9302363191690488
123,62,,test,0.8975183823529411,0.34973967,0.6119922728252448,0.6119922728252448,0.6746406183946897,0.6294200144407666,0.8237740399819173
124,63,,train,0.9567395967395967,0.13132603,0.8436495728565457,0.8436495728565457,0.8967877569631337,0.8669156430426909,0.9302961526038714
125,63,,test,0.9006778492647058,0.34819424,0.6022500163877744,0.6022500163877744,0.6667392374068926,0.6217203587915957,0.8282129595646175
126,64,,train,0.9562591162591163,0.13455427,0.8326420075896438,0.8326420075896438,0.8879974678499685,0.8569761063430352,0.9295623901181187
127,64,,test,0.8983226102941176,0.35350016,0.6096710669637316,0.6096710669637316,0.6929133773766306,0.6328909316050592,0.8238051461096187
127,65,,train,0.9577863577863578,0.12731257,0.8418882718230765,0.8418882718230765,0.9000852801411409,0.8660785575936178,0.9320326791291799
128,65,,test,0.904296875,0.34405258,0.5991089794718724,0.5991089794718724,0.7359469505462707,0.6299405634140521,0.8337960567025412
129,66,,train,0.9587129987129988,0.1261398,0.8413532699520302,0.8413532699520302,0.9004459077245439,0.8675062378903524,0.9334890470531932
130,66,,test,0.8979779411764706,0.3482315,0.6032821841353585,0.6032821841353585,0.6797092803004571,0.6211813417028224,0.8241092973208468
131,67,,train,0.9596396396396396,0.12207739,0.8525190363004763,0.8525190363004763,0.9047427597704236,0.8752960700828151,0.9350304945962369
132,67,,test,0.8999885110294118,0.3518532,0.604511615091099,0.604511615091099,0.6916173783169683,0.6251367856690458,0.8276433898836073
133,68,,train,0.9590905190905191,0.12547319,0.843933265677513,0.843933265677513,0.8957597606881055,0.8665383627991553,0.9341490560032294
134,68,,test,0.9002757352941176,0.35239178,0.615800339154581,0.615800339154581,0.6866309632580898,0.6360346123487614,0.8267003863288691
135,69,,train,0.9589189189189189,0.12414,0.8406532089464845,0.8406532089464845,0.8982318774985171,0.8649398612880358,0.9338582177322662
136,69,,test,0.9002757352941176,0.35200414,0.600114541962189,0.600114541962189,0.6986803206856411,0.6237973894160905,0.8282502513208535
137,70,,train,0.9598798798798799,0.12247624,0.8556096522326725,0.8556096522326725,0.9018054091458129,0.8764776423488904,0.9354009316921832
138,70,,test,0.9040096507352942,0.35119173,0.6213318033911372,0.6213318033911372,0.7531394301273373,0.6564101343873469,0.833938016180854
139,71,,train,0.9598455598455599,0.12061479,0.852383316281948,0.852383316281948,0.8998504486194335,0.8738959386508244,0.9353488275136616
140,71,,test,0.9001034007352942,0.36157826,0.590747268777947,0.590747268777947,0.6802540958033555,0.6157562015079009,0.8261742713562531
141,72,,train,0.9619219219219219,0.11574268,0.8613750019426348,0.8613750019426348,0.910267922924563,0.8831357305637471,0.9387159769781815
142,72,,test,0.8995289522058824,0.351557,0.6085964003466257,0.6085964003466257,0.7206485545373696,0.6325432554849117,0.8249402388610245


==> images/confmat/1/isprs_tum_rnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.6784041184041184,1.0950632,0.1706970370858268,0.1706970370858268,0.19225758341045643,0.1733897593588325,0.3864423890623415
1,1,,test,0.7667164522058824,0.81907547,0.24189322323209753,0.24189322323209753,0.24906254995630117,0.2416128526629834,0.5430175270063469
2,2,,train,0.8078764478764479,0.63364863,0.3166890268325754,0.3166890268325754,0.3904230314408756,0.3073713174608336,0.676741782756893
3,2,,test,0.8134191176470589,0.62638074,0.3360863938096634,0.3360863938096634,0.4376753973928595,0.3388015254018036,0.6624065321093298
4,3,,train,0.8407722007722007,0.525188,0.3899489972125725,0.3899489972125725,0.4490559308995405,0.39038242929829553,0.7352527580317719
5,3,,test,0.8370863970588235,0.5464951,0.3936668476862004,0.3936668476862004,0.4655239344745727,0.3899416878672461,0.703448068854131
6,4,,train,0.8653110253110253,0.44808117,0.4515534478349453,0.4515534478349453,0.5107136668327606,0.4529683014861497,0.7778435605916455
7,4,,test,0.8424862132352942,0.52683455,0.4193374970545256,0.4193374970545256,0.4882166821369714,0.42523681523342227,0.7193773407728038
8,5,,train,0.8767910767910768,0.40581352,0.4728843583400582,0.4728843583400582,0.5232710957438791,0.4763089170864954,0.7972494510216382
9,5,,test,0.8537454044117647,0.47950763,0.4430808050724797,0.4430808050724797,0.5171624806203582,0.4467195207986403,0.7428125148372035
10,6,,train,0.8831059631059631,0.3795936,0.4892324172682813,0.4892324172682813,0.5360897326420572,0.49445380673618944,0.8079990240449896
11,6,,test,0.8634535845588235,0.44606987,0.4610165870549147,0.4610165870549147,0.5173967909534992,0.465505345584951,0.7591048232785963
12,7,,train,0.8903818103818104,0.35847226,0.5009240300627865,0.5009240300627865,0.5502359260295547,0.507907849311963,0.8202466705211594
13,7,,test,0.8623046875,0.4356676,0.4986765083016607,0.4986765083016607,0.4983387800689186,0.4951912632387317,0.7628866831755637
14,8,,train,0.8933676533676533,0.34930125,0.5125629571040015,0.5125629571040015,0.5600427947786878,0.5224342040220259,0.8252629878748152
15,8,,test,0.8694852941176471,0.42305055,0.47101450056026334,0.47101450056026334,0.5413795001165327,0.4820274031331697,0.7682035664696442
16,9,,train,0.8977262977262978,0.332014,0.5240447933326141,0.5240447933326141,0.6104187293063215,0.5354950919087741,0.8326333561014369
17,9,,test,0.8736213235294118,0.40051332,0.4832925836818677,0.4832925836818677,0.5465638704019095,0.4883372740294289,0.7776668145033113
18,10,,train,0.9004890604890605,0.3205063,0.5341171698870889,0.5341171698870889,0.6455164102809555,0.5498070692544367,0.8373125902093076
19,10,,test,0.8782169117647058,0.39302754,0.4986831142847823,0.4986831142847823,0.5739920057741441,0.5040251321575168,0.7843846641587253
20,11,,train,0.9034234234234234,0.3143003,0.540701381695337,0.540701381695337,0.6264334420983636,0.5553154773532374,0.8421468225804667
21,11,,test,0.8711511948529411,0.41962302,0.46953345387098705,0.46953345387098705,0.5813808663531737,0.4752873210072006,0.769346715703337
22,12,,train,0.9069583869583869,0.30378798,0.5539913288153181,0.5539913288153181,0.664935441116212,0.5714390159510894,0.8481831345800401
23,12,,test,0.8786190257352942,0.39159298,0.5253151678897967,0.5253151678897967,0.5563118124895503,0.5275109060171954,0.7903085650650964
24,13,,train,0.9081252681252682,0.2954977,0.5627935400338042,0.5627935400338042,0.6635088525828453,0.5811373582597038,0.8501824175778936
25,13,,test,0.8853975183823529,0.3691156,0.5294768212697658,0.5294768212697658,0.6251353959437798,0.5445566769575787,0.7979687003132753
26,14,,train,0.9097897897897897,0.28887936,0.568220205166981,0.568220205166981,0.6658935400910312,0.5871950966049299,0.8528533835710412
27,14,,test,0.8869485294117647,0.3662675,0.5441630064164055,0.5441630064164055,0.6457987012686,0.5609608982044011,0.8025522334024878
28,15,,train,0.9106821106821107,0.28439164,0.5772866428295128,0.5772866428295128,0.7454725342173597,0.5994172304866375,0.8543489645971877
29,15,,test,0.8907398897058824,0.3545242,0.529365584208549,0.529365584208549,0.6327333291074432,0.548750543688893,0.8079322960452542
30,16,,train,0.9122779922779923,0.2771768,0.58126203992676,0.58126203992676,0.6642030756055173,0.602620568940895,0.8570761233428944
31,16,,test,0.8878676470588235,0.3549753,0.5249249242269644,0.5249249242269644,0.6231476150204489,0.5386958125076236,0.8036321981556399
32,17,,train,0.9166023166023166,0.26749906,0.6034560149059867,0.6034560149059867,0.7319330904201196,0.6312611895194712,0.8642544604428061
33,17,,test,0.8895335477941176,0.35572073,0.5381128233166366,0.5381128233166366,0.7845176496858085,0.5526832535745855,0.8060665732090897
34,18,,train,0.9169111969111969,0.26481345,0.6022760192792316,0.6022760192792316,0.7175554711978512,0.6258907694735285,0.8647839978497206
35,18,,test,0.8914292279411765,0.34382942,0.5455337741038601,0.5455337741038601,0.593110197449535,0.5542125255529555,0.8109408299534555
36,19,,train,0.9185928785928786,0.25945577,0.6178306059989099,0.6178306059989099,0.780352541034103,0.6469277134777732,0.8675704935636266
37,19,,test,0.8920036764705882,0.35861698,0.5540087917991027,0.5540087917991027,0.66458486905681,0.5776444636038714,0.8097508989080283
38,20,,train,0.9203088803088804,0.2528293,0.6276226749432463,0.6276226749432463,0.7934440724481547,0.6588615694124768,0.870400851752398
39,20,,test,0.8934397977941176,0.34270892,0.5615942164810169,0.5615942164810169,0.6234134464283633,0.5699182446915388,0.8154747349963323
40,21,,train,0.9216988416988418,0.24996932,0.6411831870646535,0.6411831870646535,0.7726291242955116,0.6728374188140349,0.8727739097699551
41,21,,test,0.8959673713235294,0.33366242,0.5872343921505327,0.5872343921505327,0.7301034461221129,0.6118904495155835,0.819261071899624
42,22,,train,0.9216473616473616,0.2499668,0.6397070670845335,0.6397070670845335,0.7715438526297284,0.6729759575154998,0.8726924461194868
43,22,,test,0.8952205882352942,0.3366199,0.5554178102776031,0.5554178102776031,0.6918733859649997,0.5679839354675567,0.8179262705171031
44,23,,train,0.9262290862290862,0.23752895,0.6627697743425779,0.6627697743425779,0.8024933606174635,0.7002229456403555,0.8801723539230084
45,23,,test,0.8960248161764706,0.3334223,0.5628522522452085,0.5628522522452085,0.6336595771083374,0.5793885231199035,0.8192297655309002
46,24,,train,0.923963963963964,0.23819064,0.653233859868316,0.653233859868316,0.7691918239748121,0.6854673172333147,0.8765831263149763
47,24,,test,0.8946461397058824,0.33710766,0.5751883581021588,0.5751883581021588,0.6902804065658849,0.5937236726461943,0.8166665879000852
48,25,,train,0.925010725010725,0.23574361,0.6663775698176869,0.6663775698176869,0.7928628152522367,0.700782519758579,0.8783071572055999
49,25,,test,0.8971737132352942,0.33124566,0.5862349024959181,0.5862349024959181,0.7102713329671319,0.6105653390865783,0.82145111082512
50,26,,train,0.9275332475332475,0.23079595,0.6795700872234257,0.6795700872234257,0.7771268002536965,0.7117632246165905,0.882456702970942
51,26,,test,0.8956801470588235,0.33695918,0.5841868730445685,0.5841868730445685,0.664344760732751,0.6056873951406759,0.8167081981374685
52,27,,train,0.9292492492492492,0.226711,0.6783687003025234,0.6783687003025234,0.7945105193954526,0.7125320363087457,0.8851980591099612
53,27,,test,0.8959673713235294,0.33834234,0.5689729108403517,0.5689729108403517,0.7060365363133169,0.5950704155088804,0.8158312404357987
54,28,,train,0.9301072501072501,0.22159171,0.6911845731276317,0.6911845731276317,0.7969950699591433,0.7259304247112484,0.8866842605615303
55,28,,test,0.8952780330882353,0.3300424,0.5756672681420307,0.5756672681420307,0.6784148738498369,0.601664450824293,0.8173508902750005
56,29,,train,0.927979407979408,0.22571792,0.6834220058190348,0.6834220058190348,0.7930305968553756,0.7188045122587906,0.8832032259763559
57,29,,test,0.8952205882352942,0.3341602,0.5762432396200339,0.5762432396200339,0.7066678389244317,0.6031993567617865,0.8170970705287968
58,30,,train,0.9317202917202917,0.21571356,0.7003109258557122,0.7003109258557122,0.8107613670990479,0.7358759235356388,0.8893394696216815
59,30,,test,0.8963120404411765,0.3315064,0.5906361572887655,0.5906361572887655,0.6887002402306949,0.6112436475130466,0.8191857656759864
60,31,,train,0.932029172029172,0.21429071,0.7086931677634047,0.7086931677634047,0.8223409867585345,0.744660494732361,0.8898472188992989
61,31,,test,0.8949333639705882,0.3301202,0.6068429117801278,0.6068429117801278,0.6852534209727718,0.6208877927942501,0.8200418373255965
62,32,,train,0.9343114543114543,0.20851734,0.7150936343068631,0.7150936343068631,0.8096969401380071,0.7484885643842202,0.8936297443893338
63,32,,test,0.8999885110294118,0.3265593,0.5875839781825961,0.5875839781825961,0.7122015615873479,0.607183338059429,0.826790406561271
64,33,,train,0.9335049335049335,0.20869954,0.7167578858559671,0.7167578858559671,0.8192967791746697,0.7526354071940792,0.8922492323884283
65,33,,test,0.8990119485294118,0.32423976,0.5947654410950932,0.5947654410950932,0.7370833308296462,0.6237925955217895,0.8251990614693396
66,34,,train,0.9355126555126555,0.2022694,0.7281448978185431,0.7281448978185431,0.825325241956162,0.7616285622496908,0.8955417189756144
67,34,,test,0.8928079044117647,0.33314487,0.5922274220427844,0.5922274220427844,0.6804794397483737,0.6161075990885501,0.8141490631901166
68,35,,train,0.9376233376233376,0.19779302,0.7326313203555203,0.7326313203555203,0.8288471939207717,0.7659535936876884,0.8990872314115659
69,35,,test,0.8956801470588235,0.33596894,0.5824313065322332,0.5824313065322332,0.754591971445601,0.6068763124555357,0.8180714563633785
70,36,,train,0.9368854568854569,0.19926229,0.7360662607138755,0.7360662607138755,0.833407947985263,0.7682044108808251,0.8978512798394951
71,36,,test,0.9030905330882353,0.3210732,0.6053938408938744,0.6053938408938744,0.7187531932183574,0.632226079310193,0.8304311221734885
72,37,,train,0.937005577005577,0.19518933,0.7341057272801829,0.7341057272801829,0.8158687148945808,0.7656372437655231,0.8980661253024107
73,37,,test,0.8999310661764706,0.32545462,0.6003439967788152,0.6003439967788152,0.7597596487112271,0.6186308168645984,0.8263067904486563
74,38,,train,0.9374002574002575,0.1942714,0.738719956245367,0.738719956245367,0.8306392227679785,0.7704861471498031,0.898775737100636
75,38,,test,0.8985523897058824,0.31915453,0.615213155525284,0.615213155525284,0.6781451535177707,0.6332077612935768,0.8255834540896497
76,39,,train,0.9377262977262977,0.19341733,0.736074462468412,0.736074462468412,0.82197970806829,0.7668200435897092,0.8993255742396636
77,39,,test,0.900390625,0.3317084,0.5801660672536292,0.5801660672536292,0.7429967474846948,0.5995694981126326,0.8264454998059163
78,40,,train,0.9383955383955384,0.1904503,0.7424964527192738,0.7424964527192738,0.8305117420758291,0.7750659093341631,0.9003042794750176
79,40,,test,0.8991268382352942,0.3305365,0.5954491490354349,0.5954491490354349,0.6998472229279081,0.6217080928465101,0.8227449964654764
80,41,,train,0.9416559416559417,0.18334515,0.7545568210250172,0.7545568210250172,0.8297720620961258,0.7849975709488776,0.9056553734655932
81,41,,test,0.8977481617647058,0.32622993,0.6137321688763849,0.6137321688763849,0.6893395891633426,0.6338057190144654,0.8210845713158096
82,42,,train,0.940935220935221,0.18200412,0.7644705456016446,0.7644705456016446,0.8525175024723787,0.797342528394155,0.9045191819976605
83,42,,test,0.9008501838235294,0.31768173,0.614773629660956,0.614773629660956,0.7007384616982675,0.6312048065820028,0.8285169596300522
84,43,,train,0.9420849420849421,0.17915489,0.7665001413872418,0.7665001413872418,0.8469032290817656,0.7979547060792048,0.9063638835485823
85,43,,test,0.9032628676470589,0.32081664,0.5960908889352897,0.5960908889352897,0.7277374818455608,0.6259172915244593,0.8305801172203554
86,44,,train,0.9411926211926211,0.18134783,0.7587637865486253,0.7587637865486253,0.842170432909943,0.7881807431309142,0.9049628893359711
87,44,,test,0.9022863051470589,0.3368385,0.6056961552082245,0.6056961552082245,0.6879631250473951,0.6263160882265937,0.8303883642015812
88,45,,train,0.9453968253968253,0.17162824,0.7805887428094263,0.7805887428094263,0.861753893147807,0.8114325572641755,0.9117923966775114
89,45,,test,0.9013671875,0.31790328,0.6017604484477755,0.6017604484477755,0.7074977836105076,0.6322578231362647,0.82784314448059
90,46,,train,0.9448648648648649,0.16941617,0.7803745357610036,0.7803745357610036,0.8554010830238309,0.8105900295841221,0.9109551355307592
91,46,,test,0.8938419117647058,0.34219623,0.6120200162080741,0.6120200162080741,0.6612595078680304,0.6239957390464453,0.8160837162642441
92,47,,train,0.9459287859287859,0.16694367,0.7831179129916187,0.7831179129916187,0.8551099157775578,0.8120196002212845,0.9126985084457012
93,47,,test,0.9009650735294118,0.3295076,0.5986547380477845,0.5986547380477845,0.6756390653297596,0.6184931521425324,0.8289406540404088
94,48,,train,0.9466666666666667,0.16579592,0.7783142521605103,0.7783142521605103,0.8563600697465237,0.8075943602509729,0.9138848297774005
95,48,,test,0.8949908088235294,0.34442732,0.5803228531177301,0.5803228531177301,0.7471549970865836,0.6056929910181149,0.817878781307566
96,49,,train,0.9473187473187473,0.1610718,0.7865278509685093,0.7865278509685093,0.855495825980429,0.814957704961909,0.9149599961241691
97,49,,test,0.8965418198529411,0.344873,0.6102359851976242,0.6102359851976242,0.6840439918900549,0.6266189203466198,0.8220572936342343
98,50,,train,0.947009867009867,0.16129768,0.7924830453907027,0.7924830453907027,0.8605730093466785,0.8206080020230281,0.91443324731559
99,50,,test,0.8979779411764706,0.32476878,0.6071355239967882,0.6071355239967882,0.6568606861626662,0.615170520763325,0.8251765178613485
100,51,,train,0.9500300300300301,0.15549144,0.8083889014994464,0.8083889014994464,0.8825518176796625,0.838110241200334,0.9193651557253661
101,51,,test,0.8971162683823529,0.3317988,0.6109131886050999,0.6109131886050999,0.7080989592342721,0.6304430400441164,0.8234604432062596
102,52,,train,0.9501501501501501,0.1532856,0.8086389546839073,0.8086389546839073,0.8715055585150351,0.8342401606727542,0.9196063290523963
103,52,,test,0.9010225183823529,0.3368022,0.601359712781481,0.601359712781481,0.6926378671051553,0.6256426309799904,0.8273788848627425
104,53,,train,0.9494980694980695,0.15727097,0.7940694579217014,0.7940694579217014,0.8697172067932502,0.8237547269470765,0.9185048108165088
105,53,,test,0.9007352941176471,0.33901393,0.6072774247019558,0.6072774247019558,0.6899405353493656,0.6328759738209887,0.8282352898854787
106,54,,train,0.9493093093093093,0.15447329,0.8056410847222936,0.8056410847222936,0.8728047514816731,0.8339361512857418,0.9182241810873755
107,54,,test,0.90234375,0.33287936,0.6134591777724122,0.6134591777724122,0.6905348120475826,0.639827968826342,0.8299145840577178
108,55,,train,0.9527069927069927,0.14630404,0.8158903665848337,0.8158903665848337,0.8858702208483248,0.8446613686696532,0.9237055666611524
109,55,,test,0.9010799632352942,0.33541057,0.6122347003443992,0.6122347003443992,0.681057941779652,0.6319590385229814,0.828900835590116
110,56,,train,0.9524152724152725,0.1443186,0.8136551614093719,0.8136551614093719,0.8836279295586605,0.8419157527606561,0.923239160119354
111,56,,test,0.8990119485294118,0.3459804,0.6017046682561831,0.6017046682561831,0.6753191607013518,0.6266469081071183,0.8243000928296994
112,57,,train,0.9527756327756328,0.14480248,0.8200183134902989,0.8200183134902989,0.8808805990544882,0.8464549671098784,0.923875555700818
113,57,,test,0.8947610294117647,0.3543792,0.5976572951797814,0.5976572951797814,0.6744875060038392,0.6201856401738731,0.8191441312196699
114,58,,train,0.9532904332904333,0.14161977,0.8257725049149324,0.8257725049149324,0.880321104606526,0.8498693791583699,0.9247158252474317
115,58,,test,0.9036649816176471,0.33843383,0.60314839435063,0.60314839435063,0.7186556061363997,0.6332050884562556,0.8314298573468183
116,59,,train,0.9543200343200343,0.13928667,0.8210707127987146,0.8210707127987146,0.8817668498837081,0.8470701538280124,0.9263519512308785
117,59,,test,0.9001034007352942,0.3446104,0.5874820507451881,0.5874820507451881,0.6946628789639403,0.6179886361558512,0.8251458465583371
118,60,,train,0.9541827541827542,0.13988228,0.8280961279460067,0.8280961279460067,0.8798209297532699,0.851018707230244,0.9261345468911116
119,60,,test,0.8978630514705882,0.33637917,0.6156912216456929,0.6156912216456929,0.6915548703156557,0.6364496392191524,0.8247113929413318
120,61,,train,0.9554525954525954,0.13759336,0.8252818730693231,0.8252818730693231,0.883482527713544,0.850348052228525,0.9281865156796298
121,61,,test,0.9006778492647058,0.3403904,0.624690040221337,0.624690040221337,0.7025236151562688,0.6492449072499923,0.8275838586437526
122,62,,train,0.9566881166881167,0.13272595,0.8416261246480365,0.8416261246480365,0.8931298371934581,0.8644522500161241,0.9302363191690488
123,62,,test,0.8975183823529411,0.34973967,0.6119922728252448,0.6119922728252448,0.6746406183946897,0.6294200144407666,0.8237740399819173
124,63,,train,0.9567395967395967,0.13132603,0.8436495728565457,0.8436495728565457,0.8967877569631337,0.8669156430426909,0.9302961526038714
125,63,,test,0.9006778492647058,0.34819424,0.6022500163877744,0.6022500163877744,0.6667392374068926,0.6217203587915957,0.8282129595646175
126,64,,train,0.9562591162591163,0.13455427,0.8326420075896438,0.8326420075896438,0.8879974678499685,0.8569761063430352,0.9295623901181187
127,64,,test,0.8983226102941176,0.35350016,0.6096710669637316,0.6096710669637316,0.6929133773766306,0.6328909316050592,0.8238051461096187
127,65,,train,0.9577863577863578,0.12731257,0.8418882718230765,0.8418882718230765,0.9000852801411409,0.8660785575936178,0.9320326791291799
128,65,,test,0.904296875,0.34405258,0.5991089794718724,0.5991089794718724,0.7359469505462707,0.6299405634140521,0.8337960567025412
129,66,,train,0.9587129987129988,0.1261398,0.8413532699520302,0.8413532699520302,0.9004459077245439,0.8675062378903524,0.9334890470531932
130,66,,test,0.8979779411764706,0.3482315,0.6032821841353585,0.6032821841353585,0.6797092803004571,0.6211813417028224,0.8241092973208468
131,67,,train,0.9596396396396396,0.12207739,0.8525190363004763,0.8525190363004763,0.9047427597704236,0.8752960700828151,0.9350304945962369
132,67,,test,0.8999885110294118,0.3518532,0.604511615091099,0.604511615091099,0.6916173783169683,0.6251367856690458,0.8276433898836073
133,68,,train,0.9590905190905191,0.12547319,0.843933265677513,0.843933265677513,0.8957597606881055,0.8665383627991553,0.9341490560032294
134,68,,test,0.9002757352941176,0.35239178,0.615800339154581,0.615800339154581,0.6866309632580898,0.6360346123487614,0.8267003863288691
135,69,,train,0.9589189189189189,0.12414,0.8406532089464845,0.8406532089464845,0.8982318774985171,0.8649398612880358,0.9338582177322662
136,69,,test,0.9002757352941176,0.35200414,0.600114541962189,0.600114541962189,0.6986803206856411,0.6237973894160905,0.8282502513208535
137,70,,train,0.9598798798798799,0.12247624,0.8556096522326725,0.8556096522326725,0.9018054091458129,0.8764776423488904,0.9354009316921832
138,70,,test,0.9040096507352942,0.35119173,0.6213318033911372,0.6213318033911372,0.7531394301273373,0.6564101343873469,0.833938016180854
139,71,,train,0.9598455598455599,0.12061479,0.852383316281948,0.852383316281948,0.8998504486194335,0.8738959386508244,0.9353488275136616
140,71,,test,0.9001034007352942,0.36157826,0.590747268777947,0.590747268777947,0.6802540958033555,0.6157562015079009,0.8261742713562531
141,72,,train,0.9619219219219219,0.11574268,0.8613750019426348,0.8613750019426348,0.910267922924563,0.8831357305637471,0.9387159769781815
142,72,,test,0.8995289522058824,0.351557,0.6085964003466257,0.6085964003466257,0.7206485545373696,0.6325432554849117,0.8249402388610245


==> images/confmat/1/isprs_tum_tempcnn/confmat_flat.csv <==
1 1 0 0.0 0.0
2 1 0 0.0 0.0
3 1 0 0.0 0.0
4 1 0 0.0 0.0
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0 0.0 0.0
8 1 0 0.0 0.0
9 1 0 0.0 0.0
10 1 0 0.0 0.0
11 1 0 0.0 0.0
12 1 0 0.0 0.0
1 2 2.7168377232995247 0.04196536447845314 0.8967297762476941
2 2 4.031852631395629 0.8667740636326954 0.9892443463871944
3 2 2.3404441148401185 0.01763995167136514 0.22010050251254068
4 2 2.1522883443830563 0.011437776882802968 0.07407407407407021
5 2 1.255272505103306 0.0014498590414820664 0.3214285714279974
6 2 0.9030899869919435 0.0006443817962142517 0.15384615384585798
7 2 1.5563025007672873 0.002899718082964133 0.3461538461535133
8 2 2.3242824552976926 0.01699556987515089 0.2715572715572366
9 2 2.2671717284030137 0.014901329037454572 0.18190757128808438
10 2 1.9777236052888478 0.00765203383004424 0.34545454545441984
11 2 2.255272505103306 0.014498590414820664 0.36072144288569924
12 2 1.591064607026499 0.003141361256544477 0.15175097276258687
1 3 0.3010299956639812 0.0018957345971562184 0.0034423407917377894
2 3 1.2787536009528289 0.018009478672984074 0.0017466446037874448
3 3 2.724275869600789 0.5023696682463978 0.532663316582861
4 3 0.7781512503836436 0.005687203791468655 0.0031298904538339524
5 3 1.2304489213782739 0.016113744075827857 0.3035714285708865
6 3 1.4313637641589874 0.025592417061608946 0.5192307692297707
7 3 1.5185139398778875 0.0312796208530776 0.3173076923073872
8 3 2.143014800254095 0.13175355450235718 0.17889317889315587
9 3 1.8260748027008264 0.06350710900473332 0.06588003933136029
10 3 1.1760912590556813 0.014218009478671637 0.05454545454543471
11 3 2.2576785748691846 0.17156398104263776 0.3627254509017309
12 3 1.2787536009528289 0.018009478672984074 0.0739299610894654
1 4 1.6232492903979006 0.020588235294116637 0.07228915662649357
2 4 1.6720978579357175 0.02303921568627338 0.004320647177789995
3 4 1.568201724066995 0.018137254901959894 0.03718592964823747
4 4 3.2430380486862944 0.8578431372548599 0.9128847157015695
5 4 0.8450980400142568 0.0034313725490194395 0.12499999999977678
6 4 0.3010299956639812 0.000980392156862697 0.038461538461464495
7 4 0.3010299956639812 0.000980392156862697 0.01923076923075074
8 4 0.8450980400142568 0.0034313725490194395 0.009009009009007848
9 4 1.9294189257142929 0.041666666666664624 0.08357915437560633
10 4 1.6989700043360187 0.024509803921567427 0.1818181818181157
11 4 0.9030899869919435 0.003921568627450788 0.0160320641282533
12 4 0.47712125471966244 0.0014705882352940456 0.011673151750968221
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0 0.0 0.0
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0 0.0 0.0
7 6 0 0.0 0.0
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0 0.0 0.0
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 0 0.0 0.0
8 7 0 0.0 0.0
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0 0.0 0.0
12 7 0 0.0 0.0
1 8 0.3010299956639812 0.0027322404371580965 0.0034423407917377894
2 8 1.041392685158225 0.01502732240436953 0.0010112152969295734
3 8 2.1271047983648077 0.18306010928959246 0.13467336683415732
4 8 0.9030899869919435 0.010928961748632386 0.004173187271778603
5 8 0.0 0.0013661202185790483 0.01785714285711097
6 8 0.9542425094393249 0.012295081967211434 0.17307692307659023
7 8 1.4471580313422192 0.03825136612021335 0.26923076923051037
8 8 2.576341350205793 0.5150273224043012 0.48519948519942274
9 8 1.1139433523068367 0.01775956284152763 0.012782694198622145
10 8 0.3010299956639812 0.0027322404371580965 0.007272727272724628
11 8 2.0718820073061255 0.1612021857923277 0.23647294589173617
12 8 1.462397997898956 0.0396174863387924 0.11284046692602613
1 9 1.146128035678238 0.014285714285712828 0.024096385542164526
2 9 1.591064607026499 0.03979591836734288 0.0035852178709321236
3 9 1.8388490907372552 0.07040816326529893 0.06934673366833474
4 9 0.7781512503836436 0.006122448979591212 0.0031298904538339524
5 9 1.041392685158225 0.011224489795917222 0.19642857142822065
6 9 0.7781512503836436 0.006122448979591212 0.11538461538439349
7 9 0.6989700043360189 0.00510204081632601 0.048076923076876846
8 9 1.6334684555795866 0.043877551020403686 0.05534105534104822
9 9 2.8068580295188172 0.6540816326529945 0.6302851524089842
10 9 1.8808135922807914 0.07755102040815536 0.2763636363635359
11 9 1.0 0.01020408163265202 0.020040080160316626
12 9 1.7781512503836436 0.061224489795912114 0.2334630350193644
1 10 0 0.0 0.0
2 10 0.0 0.012658227848085242 9.192866335723393e-05
3 10 0.7781512503836436 0.07594936708851145 0.006030150753768238
4 10 0.6989700043360189 0.06329113924042622 0.002608242044861627
5 10 0.3010299956639812 0.025316455696170484 0.03571428571422194
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.414973347970818 0.3291139240502163 0.02556538839724429
10 10 1.568201724066995 0.468354430379154 0.13454545454540562
11 10 0.3010299956639812 0.025316455696170484 0.004008016032063325
12 10 0 0.0 0.0
1 11 0 0.0 0.0
2 11 0 0.0 0.0
3 11 0 0.0 0.0
4 11 0 0.0 0.0
5 11 0 0.0 0.0
6 11 0 0.0 0.0
7 11 0 0.0 0.0
8 11 0 0.0 0.0
9 11 0 0.0 0.0
10 11 0 0.0 0.0
11 11 0 0.0 0.0
12 11 0 0.0 0.0
1 12 0 0.0 0.0
2 12 0 0.0 0.0
3 12 0 0.0 0.0
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0 0.0 0.0
8 12 0 0.0 0.0
9 12 0 0.0 0.0
10 12 0 0.0 0.0
11 12 0 0.0 0.0
12 12 2.0293837776852097 0.9999999999990654 0.4163424124511999


==> images/confmat/1/isprs_tum_tempcnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.6963020163020163,1.0179186,0.22785331727796862,0.22785331727796862,0.2556937079089852,0.226603444640632,0.4673289567675969
1,1,,test,0.7871668198529411,0.71475744,0.2836973305755243,0.2836973305755243,0.3757312407946693,0.2796336780741557,0.6004923825537863
2,2,,train,0.8038781638781639,0.6499208,0.3252222390340244,0.3252222390340244,0.386259453294233,0.3237699455657777,0.6674648032606967
3,2,,test,0.7452320772058824,1.0509946,0.21383537290350277,0.21383537290350277,0.4242319231850599,0.2423037730898536,0.44150932750086846
4,3,,train,0.827044187044187,0.57448107,0.3747323651156493,0.3747323651156493,0.4408071512638767,0.3731450313924663,0.7110854510774421
5,3,,test,0.8158892463235294,0.61743593,0.3417637402730898,0.3417637402730898,0.40537085454760097,0.35534445383978075,0.654348622302457
6,4,,train,0.8375289575289575,0.538637,0.3981381376794699,0.3981381376794699,0.46984387774552494,0.3959284853297363,0.7295176004756125
7,4,,test,0.7875689338235294,0.7978763,0.28774365046077827,0.28774365046077827,0.45176420660796324,0.3172209127036015,0.5771332412072996
8,5,,train,0.8457657657657658,0.51002926,0.4164619956343079,0.4164619956343079,0.48562299737738934,0.41421077720909144,0.7439379244192676
9,5,,test,0.7826286764705882,0.7161574,0.377604226219121,0.377604226219121,0.45941032891818523,0.3523392837636366,0.6415417112429921
10,6,,train,0.8507936507936508,0.49432132,0.4256032660028634,0.4256032660028634,0.4849790163151994,0.4237631180604981,0.7524890603704786
11,6,,test,0.7186925551470589,0.89640665,0.37701464374388705,0.37701464374388705,0.40102430211473833,0.30607767014989884,0.5657100932106318
12,7,,train,0.8544487344487345,0.4792486,0.4328259178246114,0.4328259178246114,0.49312094363730274,0.4315244103284858,0.7587352816479279
13,7,,test,0.8419692095588235,0.5106426,0.41979205178698825,0.41979205178698825,0.5150948502987721,0.4050658662849201,0.7199880306120656
14,8,,train,0.8577606177606177,0.46703893,0.43607296829334946,0.43607296829334946,0.5285600811468432,0.43429394772097263,0.7645060199627282
15,8,,test,0.8426585477941176,0.5036046,0.41065513937026665,0.41065513937026665,0.5317753871380987,0.40003840562476056,0.715933390169479
16,9,,train,0.8593908193908194,0.4594216,0.44263751249103,0.44263751249103,0.5841574982240173,0.4419235825654053,0.7673373689474077
17,9,,test,0.8373736213235294,0.5320618,0.4014442910795599,0.4014442910795599,0.47524928272592426,0.4095483603489489,0.7024286566878097
18,10,,train,0.8623766623766623,0.44924238,0.44894477673706273,0.44894477673706273,0.5245903303527065,0.44969849545090906,0.7724137558866078
19,10,,test,0.7638442095588235,0.7366588,0.41745892726089046,0.41745892726089046,0.37758154529824894,0.34213459750589864,0.6236856387519611
20,11,,train,0.864933504933505,0.44538096,0.45564776685457214,0.45564776685457214,0.56694700975119,0.4583962154611036,0.7768473938042441
21,11,,test,0.8469669117647058,0.48950016,0.4184795997482478,0.4184795997482478,0.5160303595367448,0.4174640669156248,0.7254005679076387
22,12,,train,0.8663406263406264,0.43716532,0.4551009008499703,0.4551009008499703,0.5317423835336735,0.45857371230738914,0.7791724687570712
23,12,,test,0.8332375919117647,0.53974044,0.4132055016495882,0.4132055016495882,0.49763012451319827,0.3991488126888694,0.7130216670486292
24,13,,train,0.8683311883311884,0.4333893,0.4600952290225933,0.4600952290225933,0.5624680051500832,0.46467735997676507,0.7824852646699573
25,13,,test,0.8366842830882353,0.51962703,0.391175245260557,0.391175245260557,0.5154488514254999,0.3927699563334333,0.7088251695641844
26,14,,train,0.8705276705276705,0.42391005,0.4670898844765614,0.4670898844765614,0.558565705886835,0.47267301994010724,0.7865319406521738
27,14,,test,0.8438648897058824,0.5018676,0.4237280902531773,0.4237280902531773,0.5001020235852266,0.41257214016378424,0.729235799056089
28,15,,train,0.8714543114543114,0.41987267,0.4682319255520298,0.4682319255520298,0.5646394584099815,0.47530659247695395,0.7880603898487765
29,15,,test,0.8547219669117647,0.46748754,0.4557123961370304,0.4557123961370304,0.5019740371939166,0.44325188041355035,0.7470149096390986
30,16,,train,0.8726726726726727,0.41763026,0.4706991242058755,0.4706991242058755,0.5668699724890928,0.4765083636345877,0.7900519070034696
31,16,,test,0.8058938419117647,0.65977836,0.4365997106605268,0.4365997106605268,0.40840515399323324,0.3868150022265972,0.6822177486868319
32,17,,train,0.8743028743028743,0.41136473,0.4739489832251809,0.4739489832251809,0.5675002429450146,0.48299398002005006,0.7928364548008017
33,17,,test,0.8540900735294118,0.46844447,0.4296928332881769,0.4296928332881769,0.5344682145798295,0.4330467520818713,0.7392983655665869
34,18,,train,0.8733419133419134,0.4123556,0.4740925797479425,0.4740925797479425,0.5641109210379435,0.48411859975056365,0.7912087934171705
35,18,,test,0.8616153492647058,0.4439853,0.4557636416720539,0.4557636416720539,0.5156541718532409,0.4488500897968548,0.7558366334585193
36,19,,train,0.8756241956241956,0.40685293,0.48223137777427194,0.48223137777427194,0.5804484939290693,0.4925368773776737,0.7953242013117044
37,19,,test,0.8602941176470589,0.44514996,0.4481206059644534,0.4481206059644534,0.5283094934683293,0.4501939329365417,0.749079373544788
38,20,,train,0.8761218361218361,0.4012657,0.48339609387917354,0.48339609387917354,0.5802039697094618,0.4950121012314214,0.7961026054633527
39,20,,test,0.8514476102941176,0.4814419,0.43184585537794246,0.43184585537794246,0.5205948197394648,0.44121132117450496,0.7269788811539154
40,21,,train,0.8763105963105963,0.40067124,0.48695280180042516,0.48695280180042516,0.7449185522210646,0.5017977494964428,0.7963516686875604
41,21,,test,0.8567899816176471,0.45406404,0.45045237755541123,0.45045237755541123,0.5263546578325737,0.44310512491036974,0.7441161533102715
42,22,,train,0.8784384384384384,0.39650956,0.4854579399969272,0.4854579399969272,0.5849204388953223,0.4972707150254221,0.7998674906115202
43,22,,test,0.8584558823529411,0.45409983,0.4519916281012748,0.4519916281012748,0.533150336065803,0.4420453675644935,0.7517691362465022
44,23,,train,0.8794508794508794,0.39518133,0.4902360008455371,0.4902360008455371,0.7028365250533697,0.5037126594545923,0.8016113148447048
45,23,,test,0.8627068014705882,0.4318425,0.4552383058249638,0.4552383058249638,0.53540395437,0.4466879119322711,0.7568029907306345
46,24,,train,0.8785070785070785,0.39415702,0.4876157541606659,0.4876157541606659,0.5803773998547689,0.4999980436483768,0.8001933265538655
47,24,,test,0.8426585477941176,0.51290506,0.40438577317232466,0.40438577317232466,0.5375906184755282,0.4333832942331455,0.7060403418677121
48,25,,train,0.8785070785070785,0.38879895,0.49032809704188995,0.49032809704188995,0.6629321880870216,0.5051100528979281,0.8001233021326248
49,25,,test,0.8623621323529411,0.43782693,0.4476921091216537,0.4476921091216537,0.5565011595783051,0.45264678007288467,0.7524372379014881
50,26,,train,0.8783526383526383,0.39082137,0.4903992272747814,0.4903992272747814,0.6175119055790042,0.5036636060327325,0.8000350147308747
51,26,,test,0.8650045955882353,0.4303329,0.44988182726364356,0.44988182726364356,0.5646181402191705,0.45521676503856456,0.7574124212990433
52,27,,train,0.880995280995281,0.38681674,0.49382857936698404,0.49382857936698404,0.5789560031095758,0.5072604636667851,0.804421065250851
53,27,,test,0.833984375,0.55056715,0.4054324375422395,0.4054324375422395,0.4961315995139097,0.3972896869050215,0.7094322074913729
54,28,,train,0.8823852423852424,0.38257712,0.49804902694152053,0.49804902694152053,0.6724564493040419,0.5135991361981391,0.8067317565263222
55,28,,test,0.8655215992647058,0.42798352,0.46563354678215907,0.46563354678215907,0.538976444501594,0.465482539921606,0.7627212470985526
56,29,,train,0.8827284427284428,0.38056767,0.4986743947558349,0.4986743947558349,0.6638182128602435,0.5130257513222588,0.8073517389269221
57,29,,test,0.8497242647058824,0.48081538,0.4202563300621487,0.4202563300621487,0.5256874538039279,0.4332352444204565,0.7285928116322284
58,30,,train,0.8837408837408838,0.3786085,0.5050312051006606,0.5050312051006606,0.644263407609363,0.5228162992580826,0.8091524524258598
59,30,,test,0.7921070772058824,0.848498,0.33060345950490283,0.33060345950490283,0.5030539171707205,0.37722930246688874,0.5727191180783922
60,31,,train,0.8832432432432432,0.37956974,0.5019015655469103,0.5019015655469103,0.7078370730551314,0.519048050163601,0.8082647535407262
61,31,,test,0.8590877757352942,0.44431806,0.434305658679573,0.434305658679573,0.5520186162994091,0.4476638692358766,0.7435049333367164
62,32,,train,0.8845817245817246,0.37522513,0.5070370922089614,0.5070370922089614,0.7309068786801419,0.5262282650314164,0.8105438159835138
63,32,,test,0.8469669117647058,0.5293382,0.41990598436801024,0.41990598436801024,0.5314784367355321,0.4497363247773933,0.7121573853286846
64,33,,train,0.8837408837408838,0.3752913,0.503086350749892,0.503086350749892,0.6724791160707494,0.5201506297335307,0.8089999129507823
65,33,,test,0.8617876838235294,0.45693955,0.45549002115549936,0.45549002115549936,0.6209480642961874,0.4772544799256265,0.7481966274537314
66,34,,train,0.8843929643929644,0.3727971,0.5039172285924066,0.5039172285924066,0.6289301401576862,0.5198902425516277,0.8102710440718921
67,34,,test,0.8538028492647058,0.46851513,0.43321850783883353,0.43321850783883353,0.5370675467129405,0.43727037707075683,0.7420302805998086
68,35,,train,0.8848906048906049,0.37163424,0.510423838496939,0.510423838496939,0.6741052555697008,0.5284942747815012,0.8111947600493196
69,35,,test,0.8544347426470589,0.4863715,0.4352808747599471,0.4352808747599471,0.5532475459428031,0.4481934803910806,0.7296937708069824
70,36,,train,0.8855426855426856,0.3691137,0.5111517147964589,0.5111517147964589,0.7291853739982178,0.5304881584869751,0.8120739738391818
71,36,,test,0.8631089154411765,0.4362674,0.4579705714659954,0.4579705714659954,0.5408848251481418,0.466236918486302,0.7527207769073542
72,37,,train,0.886057486057486,0.3657833,0.507476533422735,0.507476533422735,0.6212949733984361,0.5252221430288617,0.8128780426397382
73,37,,test,0.8727022058823529,0.40152112,0.4743498259746303,0.4743498259746303,0.5710751265725119,0.4813671495295965,0.7732618301699361
74,38,,train,0.8866580866580867,0.36955416,0.5121366945450351,0.5121366945450351,0.7018559868182188,0.5324934946352687,0.8140332172800975
75,38,,test,0.8639131433823529,0.44121128,0.4461693866141969,0.4461693866141969,0.5770647824501304,0.4615091220502206,0.7504677117261809
76,39,,train,0.8858687258687259,0.36455184,0.5140559227382787,0.5140559227382787,0.7255762237358874,0.5354148235985187,0.812637776119414
77,39,,test,0.8717256433823529,0.40429765,0.4758834619888705,0.4758834619888705,0.5878421735585475,0.4760417709711749,0.7729746135668913
78,40,,train,0.8872072072072072,0.36202928,0.5160475936683805,0.5160475936683805,0.7023915939204861,0.5379688393795549,0.8149372683643538
79,40,,test,0.8700022977941176,0.4123102,0.46560722179291875,0.46560722179291875,0.563772365344473,0.4772998042953931,0.7682470806617006
80,41,,train,0.8877906477906478,0.3620702,0.5169442067658677,0.5169442067658677,0.7085371816282467,0.5378096261466979,0.8160033431843495
81,41,,test,0.8363396139705882,0.5839568,0.3956205009659904,0.3956205009659904,0.5283850769713779,0.4362561069052349,0.6874841809611777
82,42,,train,0.8883397683397684,0.36026365,0.5147276258162055,0.5147276258162055,0.7170823209768381,0.5334768072939642,0.8169880230855135
83,42,,test,0.8680491727941176,0.41378522,0.46940318481131743,0.46940318481131743,0.5351077292789939,0.46838561036602505,0.7679615447597663
84,43,,train,0.8881510081510081,0.35959256,0.519070036060988,0.519070036060988,0.7281401870020027,0.5412861295099387,0.8165419619637836
85,43,,test,0.8690257352941176,0.4089216,0.4664632141534717,0.4664632141534717,0.548633156118488,0.46878764246840526,0.7693448596203472
86,44,,train,0.8883912483912484,0.35663316,0.5220136010994373,0.5220136010994373,0.7189261322737458,0.5457411856041,0.8171393330655253
87,44,,test,0.8727596507352942,0.40144843,0.4773234079822863,0.4773234079822863,0.5983482127950263,0.49209482499691654,0.7716172026571089
88,45,,train,0.8891977691977692,0.35705164,0.520274633218844,0.520274633218844,0.711233977045299,0.5415562448577487,0.8184173046306848
89,45,,test,0.8727596507352942,0.40059125,0.4712426422528837,0.4712426422528837,0.5733582401798024,0.4837233747090328,0.7722907192625952
90,46,,train,0.8894380094380094,0.35481676,0.5236927020325707,0.5236927020325707,0.731764001415431,0.548211838665616,0.8188286498235627
91,46,,test,0.8682215073529411,0.44339728,0.495179000902197,0.495179000902197,0.5303671033050659,0.48578825580791846,0.7735465421985841
92,47,,train,0.8887172887172887,0.35716012,0.5259217991422701,0.5259217991422701,0.6973849476842692,0.5502051832147355,0.8174912425953514
93,47,,test,0.8671300551470589,0.42813447,0.47455783609560687,0.47455783609560687,0.5641156750002237,0.4718969627624616,0.7677587465314748
94,48,,train,0.8906563706563707,0.35433826,0.526088252581206,0.526088252581206,0.7030972127527253,0.5503641851882306,0.8207944785501495
95,48,,test,0.8671300551470589,0.42179924,0.4549145203827712,0.4549145203827712,0.5637584846005919,0.47535472758147224,0.7599147070528259
96,49,,train,0.8906220506220506,0.35140535,0.5279714663859343,0.5279714663859343,0.6942201012390307,0.5520928052194418,0.8206716569932887
97,49,,test,0.8619600183823529,0.4516662,0.4478950749963197,0.4478950749963197,0.684861394327387,0.47551387618447105,0.7472401167603354
98,50,,train,0.8911883311883312,0.34963834,0.5287030771716401,0.5287030771716401,0.6933289238124107,0.5527180489581164,0.8218219924435386
99,50,,test,0.8701746323529411,0.41012263,0.4741158375610079,0.4741158375610079,0.5534700707574789,0.4793695302110212,0.7719624224142294
100,51,,train,0.8917546117546118,0.3481323,0.5285647240377592,0.5285647240377592,0.6990285759767744,0.552139922471243,0.8226494389131146
101,51,,test,0.8747127757352942,0.40435103,0.4864127690833162,0.4864127690833162,0.5768924496160166,0.48427578216955397,0.780021375215086
102,52,,train,0.8919090519090519,0.34797865,0.5357758493083457,0.5357758493083457,0.7252321988354443,0.5635250880552234,0.8228787653053319
103,52,,test,0.8689108455882353,0.4235818,0.4596073592443302,0.4596073592443302,0.6034813918197218,0.4821780665688888,0.7631170830792151
104,53,,train,0.8913084513084513,0.34518108,0.5324308167914454,0.5324308167914454,0.7305968948856426,0.5576678410576964,0.8219364700265169
105,53,,test,0.8648322610294118,0.4230093,0.4564180145838515,0.4564180145838515,0.5512886698623886,0.4630630411979153,0.7621922346024569
106,54,,train,0.8912054912054912,0.34964117,0.5298562779345078,0.5298562779345078,0.7049021523866652,0.5552150978542947,0.821715422617307
107,54,,test,0.8519646139705882,0.4953532,0.4832751510733466,0.4832751510733466,0.5498267951655914,0.45465225342485466,0.7493579466091562
108,55,,train,0.8914114114114114,0.34669763,0.5330837188258272,0.5330837188258272,0.6937783174816087,0.5591373839243918,0.8221101360970469
109,55,,test,0.8181870404411765,0.72728163,0.3721474793137555,0.3721474793137555,0.6014600653218278,0.4239933866087891,0.6378065546141038
110,56,,train,0.8929386529386529,0.3440968,0.5382620861292954,0.5382620861292954,0.752083263042627,0.5664559576945007,0.8246730743357447
111,56,,test,0.8638556985294118,0.42548603,0.4746685642607524,0.4746685642607524,0.5598652739020137,0.4718359965134795,0.7577370901774102
112,57,,train,0.8923552123552123,0.34640798,0.5400915351601313,0.5400915351601313,0.7091128185719083,0.5688377350010998,0.8236797094942706
113,57,,test,0.8755170036764706,0.39625227,0.48510364329694927,0.48510364329694927,0.5939474164808736,0.49901767305983413,0.7774576719947692
114,58,,train,0.8928528528528529,0.34467483,0.5444351255613163,0.5444351255613163,0.7085453933238336,0.5726428656704246,0.8246011909424937
115,58,,test,0.8763786764705882,0.3896491,0.48191368615411406,0.48191368615411406,0.5999338729738178,0.4835046508535486,0.782342270636395
116,59,,train,0.893024453024453,0.34521356,0.5342432668215538,0.5342432668215538,0.7337672350780907,0.5572951961004017,0.8247699571895906
117,59,,test,0.8759765625,0.39042795,0.4842127880915809,0.4842127880915809,0.663711376408582,0.49298762963361614,0.7795907377102139
118,60,,train,0.8932646932646933,0.34301245,0.5447514045257821,0.5447514045257821,0.7315616960328715,0.5740823083955842,0.8251864928076851
119,60,,test,0.8611557904411765,0.44994244,0.44705133388832113,0.44705133388832113,0.6401245677508672,0.4732198979823745,0.747666916056308
120,61,,train,0.8927842127842128,0.34416878,0.5409251547139732,0.5409251547139732,0.7327927336485583,0.5701228975229982,0.8244258472618423
121,61,,test,0.8583984375,0.4560868,0.4578615380453281,0.4578615380453281,0.6231704840990043,0.4594149290943359,0.7528729135986386
122,62,,train,0.8912226512226512,0.3436618,0.5310160068930171,0.5310160068930171,0.6943816184581616,0.5549099733151247,0.8217412993287959
123,62,,test,0.8546070772058824,0.4936032,0.4307183774474886,0.4307183774474886,0.5927800445907287,0.4596390047846164,0.7325049947775524
124,63,,train,0.8938996138996139,0.3393162,0.538971201121732,0.538971201121732,0.7269975802995629,0.5667720231275596,0.8261511703726913
125,63,,test,0.8753446691176471,0.40116343,0.48024152464554715,0.48024152464554715,0.5704742260967294,0.4982869206752711,0.7754857233162943
126,64,,train,0.8954268554268554,0.33520675,0.5448373669749186,0.5448373669749186,0.7125999681721615,0.5741632355353504,0.828880553399275
127,64,,test,0.8420840992647058,0.53235966,0.47989269899704196,0.47989269899704196,0.513820057946,0.4536167893024541,0.737177362965495
128,65,,train,0.8951351351351351,0.3387171,0.5459800894842861,0.5459800894842861,0.7417169080161297,0.5745553559450964,0.8282919270432384
129,65,,test,0.8756318933823529,0.3903539,0.49060032053659525,0.49060032053659525,0.5749861026113245,0.49566171449041674,0.7818374732150002
130,66,,train,0.8946718146718147,0.3374751,0.5445297395211376,0.5445297395211376,0.7111837965273543,0.571895292453945,0.827659911592604
131,66,,test,0.86328125,0.43133867,0.46121223705897957,0.46121223705897957,0.5909513155780867,0.47403535771930944,0.7587014932141259
132,67,,train,0.894088374088374,0.3379787,0.5478508355823273,0.5478508355823273,0.711437195747143,0.5794909374228111,0.8266492145134302
133,67,,test,0.8690257352941176,0.40449739,0.46746116573153024,0.46746116573153024,0.558130063680376,0.4802757911349304,0.7695414890456225
134,68,,train,0.8953410553410553,0.3355675,0.5479831506301399,0.5479831506301399,0.7493373856852532,0.5787078458334135,0.8286775891878109
135,68,,test,0.8721852022058824,0.41964608,0.4730395026984786,0.4730395026984786,0.7015894103037771,0.4930933664009767,0.769194411578693
136,69,,train,0.8945345345345346,0.33773947,0.5486472360139277,0.5486472360139277,0.732937577951695,0.5796568791349799,0.8273442459111393
137,69,,test,0.8623046875,0.45559147,0.45710385025938766,0.45710385025938766,0.688138074797184,0.4787572966220095,0.750597005735035
138,70,,train,0.894963534963535,0.33507037,0.5475017096868781,0.5475017096868781,0.727023516438743,0.5776467970572746,0.8279902337669227
139,70,,test,0.8754021139705882,0.38911134,0.4845973543415287,0.4845973543415287,0.6840506860221995,0.493194427573793,0.7786140307203882
140,71,,train,0.8952552552552553,0.3351898,0.5497375192983126,0.5497375192983126,0.7472686082559313,0.581187115791776,0.8286657790521205
141,71,,test,0.8447840073529411,0.52370584,0.46668405698627535,0.46668405698627535,0.5937947118628201,0.462849839346313,0.7336855097487222
142,72,,train,0.8949120549120549,0.3341963,0.5452926504961741,0.5452926504961741,0.7374394905635602,0.5737552697980799,0.8280014101917887
143,72,,test,0.8731617647058824,0.39305902,0.48212308674783033,0.48212308674783033,0.5741234039943461,0.4894346201546272,0.7783170784891702
144,73,,train,0.8968511368511368,0.3319235,0.556739302586513,0.556739302586513,0.7125533669419738,0.5882645023860479,0.83125696948129
145,73,,test,0.8695427389705882,0.4198844,0.47534058671754725,0.47534058671754725,0.6212723101107311,0.5038439121789141,0.7623554971704282
146,74,,train,0.896044616044616,0.33220342,0.5489298085985367,0.5489298085985367,0.7213982126154579,0.5788062621731062,0.8298371485995273
147,74,,test,0.8757467830882353,0.39709547,0.4943661701229746,0.4943661701229746,0.6694841718975052,0.4931129780379689,0.783863708838091
148,75,,train,0.8979322179322179,0.33022857,0.5522718289580473,0.5522718289580473,0.7247294012092671,0.5834917252393997,0.83304957661125
149,75,,test,0.8778147977941176,0.38310304,0.49653270316376363,0.49653270316376363,0.6505265734511932,0.5027269390988386,0.7864488019517547
150,76,,train,0.8953582153582154,0.3301407,0.5543824763844784,0.5543824763844784,0.7488366361055392,0.5851157263064936,0.8288192525046159
151,76,,test,0.8803998161764706,0.38466644,0.4882022584618717,0.4882022584618717,0.7826331817139044,0.5108360695397371,0.7860468289741452
152,77,,train,0.8971943371943372,0.3297988,0.5543546913581857,0.5543546913581857,0.7195400975787815,0.584460761257106,0.8319261606077629
153,77,,test,0.8766659007352942,0.39334112,0.48822676852209473,0.48822676852209473,0.7203177553241753,0.5154692741196917,0.7790686612894714
154,78,,train,0.8972972972972973,0.3267238,0.5575872796035297,0.5575872796035297,0.7222536824318143,0.5888362188864341,0.8320346666633252
155,78,,test,0.8702320772058824,0.41889885,0.5013080871934381,0.5013080871934381,0.6829226452997634,0.507230366158982,0.7777241560504408
156,79,,train,0.8974688974688975,0.32867238,0.560503516537956,0.560503516537956,0.7337573941755181,0.5914979970242008,0.8322621411229256
157,79,,test,0.8657513786764706,0.4404403,0.46367813007684705,0.46367813007684705,0.6326295434046015,0.48959171547551006,0.7529690532934017
158,80,,train,0.8978464178464178,0.32667297,0.559690761064633,0.559690761064633,0.7471413519753507,0.5909321859837173,0.832974369607655
159,80,,test,0.8718405330882353,0.41745567,0.47852820883608144,0.47852820883608144,0.7051347457205326,0.5081344658636077,0.768234310423241
160,81,,train,0.8966280566280567,0.32859862,0.5558027185095821,0.5558027185095821,0.712738537812761,0.5851869767709778,0.830833460020406
161,81,,test,0.8825827205882353,0.3690552,0.49705116075547745,0.49705116075547745,0.5796464930407532,0.5079852847077236,0.7922192819119762
162,82,,train,0.8974688974688975,0.32626736,0.5598696020471404,0.5598696020471404,0.7368650583779508,0.5925072301997162,0.83231153158479
163,82,,test,0.8778147977941176,0.3959731,0.4845960438726733,0.4845960438726733,0.7033614249613138,0.5062546270808044,0.7795015901279536
164,83,,train,0.8982754182754182,0.32628638,0.5562822631054755,0.5562822631054755,0.7143097094051872,0.5865079170786694,0.8337512248318024
165,83,,test,0.8565027573529411,0.49850795,0.4435409306322906,0.4435409306322906,0.6724714035700394,0.4832139546722447,0.732218178406425
166,84,,train,0.8967824967824968,0.32784706,0.55752564560401,0.55752564560401,0.7331719940548757,0.5898407902297982,0.831154765640084
167,84,,test,0.8741957720588235,0.40350303,0.4801605398000852,0.4801605398000852,0.7118810122364709,0.5032719636432613,0.7750291896574368
168,85,,train,0.8979150579150579,0.32573566,0.5545450462226688,0.5545450462226688,0.7180111126217473,0.5840982660480077,0.8330704210813978
169,85,,test,0.8814338235294118,0.37227517,0.49678014248431174,0.49678014248431174,0.6852425311877623,0.5057328753699416,0.7908101502883781
170,86,,train,0.8977606177606178,0.3252924,0.5611534463298006,0.5611534463298006,0.7481478578369668,0.5922686824848008,0.8328508493852829
171,86,,test,0.8778722426470589,0.38170764,0.4949963449120743,0.4949963449120743,0.6984938133593571,0.5084688803449734,0.7865758305954514
172,87,,train,0.8983783783783784,0.3243132,0.5669383922484831,0.5669383922484831,0.7580742344378929,0.6020159701764399,0.8337595940145074
173,87,,test,0.8818359375,0.3746836,0.5042281439371537,0.5042281439371537,0.6313402237104614,0.5053400194762189,0.7932871080167412
174,88,,train,0.8991162591162591,0.3226226,0.5572081818790137,0.5572081818790137,0.7260611807333278,0.5881065621014757,0.8349978708288749
175,88,,test,0.8833295036764706,0.3686758,0.5060524527908145,0.5060524527908145,0.7518405785183546,0.5251601974060063,0.7949161959000232
176,89,,train,0.8974174174174174,0.32473752,0.5578172579404787,0.5578172579404787,0.7431596559619001,0.5876946197709562,0.8323806856775803
177,89,,test,0.8683363970588235,0.43560445,0.4883705367275528,0.4883705367275528,0.6739440639245835,0.4903739647809379,0.7722817566444685
178,90,,train,0.8982925782925782,0.32271054,0.5610143552759684,0.5610143552759684,0.7569125059293649,0.5932869439896792,0.8336297113219766
179,90,,test,0.8756318933823529,0.39633954,0.4896549804850758,0.4896549804850758,0.7332571053804059,0.517490058386369,0.7754069076449199
180,91,,train,0.9002316602316602,0.3190799,0.566708479318901,0.566708479318901,0.7514511759290882,0.5990692805120582,0.8369896101736565
181,91,,test,0.8790785845588235,0.3861421,0.49485991945518126,0.49485991945518126,0.7018618087504609,0.5179367829124076,0.7832956760320315
182,92,,train,0.8987558987558988,0.3236135,0.5625243082325404,0.5625243082325404,0.75481619861012,0.5953537398345601,0.8345302745286175
183,92,,test,0.8777573529411765,0.38626388,0.4961018074699502,0.4961018074699502,0.699848423293952,0.5066451048249909,0.7858831605273959
184,93,,train,0.899013299013299,0.32266524,0.5618256269662635,0.5618256269662635,0.7123641495069943,0.5922391575213948,0.8349911161673254
185,93,,test,0.8786764705882353,0.39391205,0.4953668059526228,0.4953668059526228,0.7382701714369785,0.5248780396455109,0.7819342122000151
186,94,,train,0.9001973401973402,0.3202316,0.569808635248804,0.569808635248804,0.7455316971565962,0.6034759074215511,0.8369444520870053
187,94,,test,0.8778147977941176,0.3876825,0.4905914785777145,0.4905914785777145,0.6672782404930501,0.5138412717556272,0.7807207339682516
188,95,,train,0.9003346203346203,0.31930804,0.5619888328186368,0.5619888328186368,0.7329617379582954,0.5923834145565893,0.8370561050222685
189,95,,test,0.8820082720588235,0.37597775,0.502801560624513,0.502801560624513,0.6928016410523217,0.5230714379084211,0.7914272232215888
190,96,,train,0.8998026598026598,0.31621236,0.5652812569705753,0.5652812569705753,0.7386455594344001,0.5977776800467777,0.8363654552650646
191,96,,test,0.8788488051470589,0.37887043,0.4905937610884777,0.4905937610884777,0.6926645774579342,0.5074790165518316,0.785534785617193
192,97,,train,0.9003517803517803,0.31778914,0.5666767205413409,0.5666767205413409,0.7588071353265189,0.5970028249243878,0.8372046400787052
193,97,,test,0.8686810661764706,0.41986874,0.47353177265107793,0.47353177265107793,0.6884258194012368,0.4953124499897654,0.7663493749087803
194,98,,train,0.90006006006006,0.31806973,0.562965112916009,0.562965112916009,0.7569148634252113,0.5949782052973419,0.8366105687007384
195,98,,test,0.8774126838235294,0.393355,0.5000887668566131,0.5000887668566131,0.6009361107062288,0.5168989293196474,0.7825388289337708
196,99,,train,0.9001115401115402,0.31703702,0.5675115543526137,0.5675115543526137,0.7459152135729864,0.6020742241692124,0.8367930980026286
197,99,,test,0.8759765625,0.38682514,0.4899031301456154,0.4899031301456154,0.669296006247929,0.5075994072445406,0.7818314569704706
198,100,,train,0.9001115401115402,0.31842577,0.5673618609567164,0.5673618609567164,0.7613878000613208,0.6002405327445529,0.8366819049582682
199,100,,test,0.8820082720588235,0.3748806,0.5192808231714116,0.5192808231714116,0.6809076823953074,0.5328190429252758,0.79269218336651
200,101,,train,0.9011239811239812,0.31652966,0.570232894115788,0.570232894115788,0.7500983743286763,0.6029949036740515,0.8384280239445949
201,101,,test,0.8762637867647058,0.3967753,0.4912479924458512,0.4912479924458512,0.6836707908902357,0.5141995258275771,0.7770479872510618
202,102,,train,0.9001630201630202,0.31750757,0.5681225362414098,0.5681225362414098,0.7655708789704865,0.6016278428048109,0.8367981568911762
203,102,,test,0.8784466911764706,0.38615844,0.4870712145877895,0.4870712145877895,0.7518064593371582,0.5150903535011437,0.7841650335338691
204,103,,train,0.9004204204204205,0.3181135,0.5660693734557125,0.5660693734557125,0.7088593770700763,0.5980432042649813,0.837148485622508
205,103,,test,0.8771829044117647,0.39054596,0.4862693632906865,0.4862693632906865,0.7472014751036901,0.4990400485533523,0.7833766718079317
206,104,,train,0.8996825396825396,0.31874132,0.5676731318592346,0.5676731318592346,0.7306637709006325,0.5984694081135141,0.8361115362771414
207,104,,test,0.8773552389705882,0.39162678,0.4900203031183077,0.4900203031183077,0.6142780617409633,0.5076703724327319,0.7791981180396146
208,105,,train,0.9003861003861003,0.31870264,0.5703484819589858,0.5703484819589858,0.7287138016393256,0.601830616291671,0.8371394040359172
209,105,,test,0.8785615808823529,0.39463326,0.4890443031064813,0.4890443031064813,0.8191392689026041,0.5142714456091071,0.7806690113578078
210,106,,train,0.8997683397683398,0.31897488,0.5682079512831835,0.5682079512831835,0.7176549665274295,0.5990492184378766,0.8363819240584762
211,106,,test,0.8785615808823529,0.38051203,0.4914715992013601,0.4914715992013601,0.7488702141670425,0.5173897666514177,0.7824611699329697
212,107,,train,0.8995452595452595,0.31833276,0.5731173913121355,0.5731173913121355,0.7411999369112007,0.6075649654160239,0.8358013045413087
213,107,,test,0.8740808823529411,0.41476908,0.48520144779179514,0.48520144779179514,0.6152183946028632,0.5130185498459154,0.7736398036028481
214,108,,train,0.9006949806949807,0.31689873,0.5695076098597849,0.5695076098597849,0.7322932554626221,0.6028626520484986,0.8378729276244636
215,108,,test,0.8833869485294118,0.36749035,0.5201772761576294,0.5201772761576294,0.703034166138231,0.5386817086215728,0.7956154106414383
216,109,,train,0.9013985413985414,0.314392,0.5758160762565206,0.5758160762565206,0.7279253023338881,0.6086767546464078,0.8389210352277312
217,109,,test,0.8774701286764706,0.4012597,0.4919389663136345,0.4919389663136345,0.7375332071451911,0.5217770710712272,0.7787001054264701
218,110,,train,0.9006949806949807,0.31773382,0.5744234779604581,0.5744234779604581,0.7579326039383841,0.6097559177936333,0.8377251580203398
219,110,,test,0.8799402573529411,0.37945846,0.5079913678743281,0.5079913678743281,0.6686956673471096,0.5268177143172547,0.7863818938804977
220,111,,train,0.9013642213642213,0.3144924,0.5752525067733184,0.5752525067733184,0.7715997600327594,0.6110315596535111,0.8387825937924461
221,111,,test,0.8780445772058824,0.39042798,0.4835318337429575,0.4835318337429575,0.6953163265436589,0.5032799011582934,0.7799635314157369
222,112,,train,0.900952380952381,0.31375542,0.5727722850857899,0.5727722850857899,0.755174981317642,0.604842163185248,0.8382149571149051
223,112,,test,0.8790785845588235,0.37752166,0.4965429086455058,0.4965429086455058,0.7114353466574075,0.5138828072294789,0.7866676863317353
224,113,,train,0.9014671814671815,0.315269,0.5759027522318204,0.5759027522318204,0.761340960432833,0.6111880700392346,0.838908219396852
225,113,,test,0.8829273897058824,0.3746955,0.5097133257953831,0.5097133257953831,0.739590481426493,0.5406432610264406,0.7916422716417026
226,114,,train,0.9015015015015015,0.31424665,0.5748961919147676,0.5748961919147676,0.739469344257451,0.6076915647567241,0.8389943590898506
227,114,,test,0.8855698529411765,0.36119363,0.516948929894342,0.516948929894342,0.6999923951135675,0.5353185549849054,0.7992688960609997
228,115,,train,0.9016731016731017,0.3121082,0.5736113614533009,0.5736113614533009,0.7328577932822031,0.6061958583529763,0.839289057064169
229,115,,test,0.8800551470588235,0.389375,0.4958193203105907,0.4958193203105907,0.7031209314630887,0.5263373142713531,0.7850171040141135
230,116,,train,0.9012097812097812,0.3128157,0.5731041251715738,0.5731041251715738,0.7427928363770692,0.6080241785722748,0.8386019073315214
231,116,,test,0.8764935661764706,0.38730213,0.49537062451420993,0.49537062451420993,0.6595243780460138,0.5158174926876798,0.7822976153279155
232,117,,train,0.9018275418275419,0.31296808,0.5729208032572797,0.5729208032572797,0.728489727243873,0.6053530003924878,0.8397029539534763
233,117,,test,0.8832146139705882,0.36553988,0.5083818179153048,0.5083818179153048,0.6832683089061148,0.5237182425310004,0.7925319103018462
234,118,,train,0.9024281424281424,0.31098402,0.5797383567266862,0.5797383567266862,0.7509837833127152,0.6152348708688912,0.8405552275965373
235,118,,test,0.8789636948529411,0.38468343,0.48963759262961526,0.48963759262961526,0.745195424250789,0.49903200105093365,0.7875932738864573
236,119,,train,0.901981981981982,0.31220382,0.5820654343344005,0.5820654343344005,0.7446306013668803,0.6155592598946088,0.839896066840271
237,119,,test,0.8646024816176471,0.44855213,0.46432315392126333,0.46432315392126333,0.600346100249768,0.4930175149764145,0.7496772959991804
238,120,,train,0.9005748605748606,0.31318638,0.5747156442691636,0.5747156442691636,0.7309554822174428,0.6083859215863312,0.837666844507215
239,120,,test,0.8785615808823529,0.38576546,0.5013519198258659,0.5013519198258659,0.7039762424583195,0.5283643859214814,0.7841594628348059
240,121,,train,0.9034577434577434,0.3094498,0.5841090249974017,0.5841090249974017,0.7671395424346262,0.6201512496008997,0.8423527711262221
241,121,,test,0.8847081801470589,0.36612785,0.5164417452622704,0.5164417452622704,0.6982511246256408,0.5350391655223224,0.7952281971594743
242,122,,train,0.9009009009009009,0.31422386,0.5700694255269477,0.5700694255269477,0.7319602073220337,0.6024311196795199,0.8381175639976559
243,122,,test,0.8826401654411765,0.37192735,0.5095169427606004,0.5095169427606004,0.7818493112194399,0.5356509313499975,0.7909257127458235
244,123,,train,0.9018790218790219,0.3087933,0.5789154986070423,0.5789154986070423,0.7500357795070814,0.614628257912421,0.8397226950476607
245,123,,test,0.8839613970588235,0.3723532,0.5147010443319072,0.5147010443319072,0.8086187690252574,0.5428314222099201,0.7940850382409291
246,124,,train,0.9021707421707422,0.3104986,0.5822074613134952,0.5822074613134952,0.7630339399759309,0.6186585043231445,0.8401721296517544
247,124,,test,0.8781594669117647,0.3966887,0.49480672857130886,0.49480672857130886,0.7590696259811791,0.5265661613433809,0.7819891598050945
248,125,,train,0.904024024024024,0.30864495,0.5826931440094787,0.5826931440094787,0.7709922742259184,0.6201998838892159,0.8431933105242096
249,125,,test,0.8830997242647058,0.3723606,0.5113197942053801,0.5113197942053801,0.7041962548520558,0.5250995802626403,0.7958485930621515
250,126,,train,0.9014843414843415,0.3073353,0.5761154133407294,0.5761154133407294,0.7397411716456529,0.6092351921918494,0.8392229547625409
251,126,,test,0.8810891544117647,0.38013083,0.4971063652896413,0.4971063652896413,0.7771381530197488,0.5228112426776783,0.7872078811580921
252,127,,train,0.9036293436293437,0.30760154,0.5874098201708321,0.5874098201708321,0.7452782518865249,0.6216202694998816,0.8427029688999231
253,127,,test,0.8817210477941176,0.3746972,0.5037887276666072,0.5037887276666072,0.7311146141541376,0.5308271461144216,0.7908157520307137
254,128,,train,0.902016302016302,0.30759862,0.5800771852231895,0.5800771852231895,0.7474151037050801,0.614646420429255,0.8399906025433456
255,128,,test,0.8827550551470589,0.36811084,0.5024613327251133,0.5024613327251133,0.7148714578326297,0.5217549394890643,0.7927291404332313
256,129,,train,0.901981981981982,0.31255558,0.574325040905279,0.574325040905279,0.7222641776803038,0.6067922095027553,0.839749680692621
257,129,,test,0.8824103860294118,0.37194818,0.5005487177622362,0.5005487177622362,0.732323071833997,0.5254351872032286,0.7896375548653706
258,130,,train,0.9026340626340627,0.3089136,0.5810204258413089,0.5810204258413089,0.7428230004641468,0.6158385360171198,0.8410313948263743
259,130,,test,0.8763212316176471,0.3884365,0.5025949137325153,0.5025949137325153,0.7262871617008172,0.5222108223897045,0.7839987528444973
260,131,,train,0.9033204633204633,0.3075308,0.5818095174302184,0.5818095174302184,0.7547416207466706,0.6160492652800516,0.8421761588908523
261,131,,test,0.8831571691176471,0.37301853,0.5129653049577144,0.5129653049577144,0.6906944324252092,0.5229344858977556,0.7959006078480927
262,132,,train,0.9021535821535821,0.3069814,0.5755085178709031,0.5755085178709031,0.741001195564121,0.6085217058487277,0.8401998299565703
263,132,,test,0.8832146139705882,0.36688113,0.5088292401135163,0.5088292401135163,0.7080924947629348,0.5358637873873554,0.7939801318068611
264,133,,train,0.9019133419133419,0.31076464,0.574520121449552,0.574520121449552,0.7501490545860118,0.6085107723099078,0.8396956290803722
265,133,,test,0.876953125,0.39067054,0.48915808241187403,0.48915808241187403,0.7015271546833327,0.5154086803392239,0.7815467242585666
266,134,,train,0.9034749034749034,0.30739784,0.5804443333364209,0.5804443333364209,0.7512421025819056,0.6162071211169927,0.8424151073809776
267,134,,test,0.8848230698529411,0.375635,0.5036446078470261,0.5036446078470261,0.7265342961332889,0.5292265383798912,0.7947832145526597
268,135,,train,0.9021707421707422,0.3081705,0.5772623947158867,0.5772623947158867,0.7354546749527491,0.6114789228204219,0.8402447233452909
269,135,,test,0.8792509191176471,0.39009538,0.494183644061011,0.494183644061011,0.7437458661194839,0.5224525981895232,0.7823393188011699
270,136,,train,0.9038181038181038,0.30594358,0.5793771351196809,0.5793771351196809,0.7354321475089547,0.6130725682130724,0.8429917049184322
271,136,,test,0.8883846507352942,0.3592844,0.5186529620179589,0.5186529620179589,0.7259554088096976,0.5418127638609949,0.8022719524470736
272,137,,train,0.9058086658086658,0.3041201,0.5881731851166638,0.5881731851166638,0.7558486838971703,0.6258953867373249,0.8462162886777075
273,137,,test,0.8821806066176471,0.36933166,0.5092312817812802,0.5092312817812802,0.7028032180401014,0.523482928759862,0.7944277826196611
274,138,,train,0.9038524238524238,0.30572057,0.5832694433063276,0.5832694433063276,0.74089706918478,0.6177702194436112,0.8429316691349928
275,138,,test,0.8855698529411765,0.36902684,0.5246062084583779,0.5246062084583779,0.7068465600155739,0.5409234431825436,0.8008083747903546
276,139,,train,0.904984984984985,0.30566493,0.5889180024335948,0.5889180024335948,0.7635463137795168,0.6249651158759839,0.8448442205583139
277,139,,test,0.8837316176470589,0.36817703,0.5163722229784679,0.5163722229784679,0.6865751744556822,0.5354477158281843,0.7930742978713243
278,140,,train,0.9032175032175033,0.30800736,0.5865070714549512,0.5865070714549512,0.736896736549631,0.6238257531667187,0.8419389897571585
279,140,,test,0.8835592830882353,0.36841124,0.5097170304612444,0.5097170304612444,0.6047292641134344,0.5107253001817315,0.7970616523613965
280,141,,train,0.9034405834405834,0.30720627,0.5852765542317393,0.5852765542317393,0.7472611633142933,0.6222367791459,0.8422936029961338
281,141,,test,0.8840188419117647,0.3778551,0.5005665203086281,0.5005665203086281,0.7727078787594518,0.5243684212854921,0.792827458827151
282,142,,train,0.9038009438009438,0.30619904,0.5837501898972798,0.5837501898972798,0.7416802022728213,0.6184128972060644,0.8428893074075652
283,142,,test,0.8854549632352942,0.3598326,0.5087272260194647,0.5087272260194647,0.6816778001206202,0.5239176350178275,0.7971300581138828
284,143,,train,0.9042471042471042,0.30025133,0.5920564137250489,0.5920564137250489,0.751014166602312,0.629951551052478,0.8436926017519286
285,143,,test,0.8809168198529411,0.3747649,0.5104198834440772,0.5104198834440772,0.6771549418909354,0.5281771412899127,0.7925560571648498
286,144,,train,0.9044015444015444,0.30486324,0.594032156482282,0.594032156482282,0.7556365102206123,0.6283650623551041,0.8439301962513909
287,144,,test,0.8864889705882353,0.3565818,0.5120399092247331,0.5120399092247331,0.6889297657790266,0.5284768485524541,0.8003343401515027
288,145,,train,0.9049506649506649,0.3027001,0.5882198689249744,0.5882198689249744,0.7487209734816028,0.626221097248597,0.8448132876760435
289,145,,test,0.8837890625,0.37074447,0.5086265119992164,0.5086265119992164,0.7402902854200116,0.5339631637309131,0.7934188840604638
290,146,,train,0.9047619047619048,0.30177963,0.5816063600214995,0.5816063600214995,0.7521355886712162,0.6157392614180599,0.8445496649387617
291,146,,test,0.8859719669117647,0.36114702,0.5135589410692676,0.5135589410692676,0.7410152722467073,0.5355421708734799,0.7979258317215687
292,147,,train,0.9040755040755041,0.30244613,0.5904321573524812,0.5904321573524812,0.7489991978973575,0.6261035101674586,0.8434508328498493
293,147,,test,0.8802849264705882,0.38890138,0.5048629995412675,0.5048629995412675,0.7240954219993645,0.5385247907808418,0.7833228054537381
294,148,,train,0.9037837837837838,0.30226955,0.5911187732306198,0.5911187732306198,0.7545093758373072,0.628245087755609,0.8428731420348166
295,148,,test,0.8820082720588235,0.3791257,0.5140118158236019,0.5140118158236019,0.688889096733444,0.5332679026485722,0.7939328956295831
296,149,,train,0.9044873444873445,0.30474094,0.5840733167838853,0.5840733167838853,0.7371675381567583,0.6181193764780448,0.844092302539998
297,149,,test,0.8833869485294118,0.37401885,0.5014354679059446,0.5014354679059446,0.7167115053499674,0.5290786492922217,0.7911625789994662
298,150,,train,0.9050879450879451,0.29983386,0.5938945912560895,0.5938945912560895,0.7505493310464719,0.6304275642338592,0.8450972987433818
299,150,,test,0.8847081801470589,0.3631338,0.510686283367638,0.510686283367638,0.7039063165516734,0.5314346342032115,0.7961964743384737


==> images/confmat/1/isprs_tum_tempcnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.6963020163020163,1.0179186,0.22785331727796862,0.22785331727796862,0.2556937079089852,0.226603444640632,0.4673289567675969
1,1,,test,0.7871668198529411,0.71475744,0.2836973305755243,0.2836973305755243,0.3757312407946693,0.2796336780741557,0.6004923825537863
2,2,,train,0.8038781638781639,0.6499208,0.3252222390340244,0.3252222390340244,0.386259453294233,0.3237699455657777,0.6674648032606967
3,2,,test,0.7452320772058824,1.0509946,0.21383537290350277,0.21383537290350277,0.4242319231850599,0.2423037730898536,0.44150932750086846
4,3,,train,0.827044187044187,0.57448107,0.3747323651156493,0.3747323651156493,0.4408071512638767,0.3731450313924663,0.7110854510774421
5,3,,test,0.8158892463235294,0.61743593,0.3417637402730898,0.3417637402730898,0.40537085454760097,0.35534445383978075,0.654348622302457
6,4,,train,0.8375289575289575,0.538637,0.3981381376794699,0.3981381376794699,0.46984387774552494,0.3959284853297363,0.7295176004756125
7,4,,test,0.7875689338235294,0.7978763,0.28774365046077827,0.28774365046077827,0.45176420660796324,0.3172209127036015,0.5771332412072996
8,5,,train,0.8457657657657658,0.51002926,0.4164619956343079,0.4164619956343079,0.48562299737738934,0.41421077720909144,0.7439379244192676
9,5,,test,0.7826286764705882,0.7161574,0.377604226219121,0.377604226219121,0.45941032891818523,0.3523392837636366,0.6415417112429921


==> images/confmat/1/isprs_tum_transformer/confmat_flat.csv <==
1 1 2.4183012913197452 0.6405867970658581 0.4509466437176504
2 1 2.110589710299249 0.315403422982808 0.011858797573083179
3 1 0.3010299956639812 0.004889975550121054 0.0020100502512560795
4 1 0 0.0 0.0
5 1 0 0.0 0.0
6 1 0.0 0.002444987775060527 0.019230769230732248
7 1 0.47712125471966244 0.007334963325181581 0.02884615384612611
8 1 0.3010299956639812 0.004889975550121054 0.0025740025740022426
9 1 0.6020599913279624 0.009779951100242108 0.003933136676499122
10 1 0.7781512503836436 0.014669926650363162 0.021818181818173885
11 1 0 0.0 0.0
12 1 0 0.0 0.0
1 2 2.303196057420489 0.018694196428571255 0.34595524956964785
2 2 4.019282495761732 0.9722842261904672 0.9610222467365236
3 2 1.1139433523068367 0.0012090773809523697 0.013065326633164516
4 2 1.2041199826559248 0.0014880952380952244 0.008346374543557206
5 2 0.3010299956639812 0.00018601190476190304 0.03571428571422194
6 2 0 0.0 0.0
7 2 0.6020599913279624 0.0003720238095238061 0.03846153846150148
8 2 1.1139433523068367 0.0012090773809523697 0.016731016731014577
9 2 1.1139433523068367 0.0012090773809523697 0.012782694198622145
10 2 1.255272505103306 0.0016741071428571274 0.06545454545452166
11 2 1.255272505103306 0.0016741071428571274 0.036072144288569925
12 2 0 0.0 0.0
1 3 1.0791812460476249 0.0119999999999988 0.020654044750426735
2 3 1.2787536009528289 0.0189999999999981 0.0017466446037874448
3 3 2.9111576087399764 0.8149999999999185 0.8190954773868523
4 3 0.0 0.0009999999999999 0.0005216484089723254
5 3 1.0791812460476249 0.0119999999999988 0.21428571428533164
6 3 1.041392685158225 0.0109999999999989 0.21153846153805472
7 3 0.6020599913279624 0.0039999999999996 0.03846153846150148
8 3 1.0791812460476249 0.0119999999999988 0.015444015444013455
9 3 0.6020599913279624 0.0039999999999996 0.003933136676499122
10 3 0.47712125471966244 0.0029999999999997 0.010909090909086943
11 3 2.0293837776852097 0.1069999999999893 0.2144288577153879
12 3 0 0.0 0.0
1 4 1.4471580313422192 0.013916500994035094 0.04819277108432905
2 4 1.9294189257142929 0.042246520874749394 0.007813936385364885
3 4 0.6020599913279624 0.001988071570576442 0.004020100502512159
4 4 3.2727695865517594 0.931411530815063 0.9775691184141378
5 4 0.0 0.0004970178926441105 0.01785714285711097
6 4 0 0.0 0.0
7 4 0.0 0.0004970178926441105 0.00961538461537537
8 4 0.0 0.0004970178926441105 0.0012870012870011213
9 4 0.7781512503836436 0.0029821073558646627 0.005899705014748682
10 4 0.9542425094393249 0.0044731610337969945 0.03272727272726083
11 4 0.47712125471966244 0.0014910536779323314 0.0060120240480949876
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0.6020599913279624 0.5714285714204081 0.07142857142844387
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0.3010299956639812 0.2857142857102041 0.001966568338249561
10 5 0.0 0.14285714285510204 0.003636363636362314
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0.3010299956639812 0.03124999999995117 0.0034423407917377894
2 6 0.47712125471966244 0.04687499999992676 0.00027578599007170183
3 6 1.2304489213782739 0.26562499999958494 0.017085427135676675
4 6 0.0 0.015624999999975586 0.0005216484089723254
5 6 0 0.0 0.0
6 6 1.380211241711606 0.3749999999994141 0.46153846153757394
7 6 0.8450980400142568 0.1093749999998291 0.06730769230762759
8 6 0.0 0.015624999999975586 0.0012870012870011213
9 6 0.47712125471966244 0.04687499999992676 0.002949852507374341
10 6 0.0 0.015624999999975586 0.003636363636362314
11 6 0.47712125471966244 0.04687499999992676 0.0060120240480949876
12 6 0.3010299956639812 0.03124999999995117 0.007782101167312147
1 7 0.6020599913279624 0.031496062992101184 0.006884681583475579
2 7 0.9030899869919435 0.06299212598420237 0.0007354293068578715
3 7 1.1760912590556813 0.11811023622037944 0.015075376884420595
4 7 0 0.0 0.0
5 7 0.0 0.007874015748025296 0.01785714285711097
6 7 0.7781512503836436 0.047244094488151776 0.11538461538439349
7 7 1.7558748556724915 0.44881889763744187 0.5480769230763961
8 7 0.0 0.007874015748025296 0.0012870012870011213
9 7 0 0.0 0.0
10 7 0.0 0.007874015748025296 0.003636363636362314
11 7 1.5314789170422551 0.26771653543286006 0.06813627254507652
12 7 0 0.0 0.0
1 8 1.0 0.012285012285010775 0.017211703958688946
2 8 1.568201724066995 0.04545454545453987 0.0034013605442176557
3 8 0.9542425094393249 0.011056511056509698 0.009045226130652357
4 8 0.6989700043360189 0.0061425061425053875 0.002608242044861627
5 8 0.47712125471966244 0.0036855036855032324 0.05357142857133291
6 8 0.3010299956639812 0.002457002457002155 0.038461538461464495
7 8 0.6020599913279624 0.00491400491400431 0.03846153846150148
8 8 2.8536982117761744 0.8771498771497693 0.9189189189188006
9 8 0.9030899869919435 0.00982800982800862 0.007866273352998243
10 8 0 0.0 0.0
11 8 1.3222192947339193 0.02579852579852263 0.042084168336664916
12 8 0.0 0.0012285012285010775 0.0038910505836560736
1 9 1.380211241711606 0.022058823529409737 0.04130808950085347
2 9 1.7634279935629373 0.053308823529406864 0.005331862474719569
3 9 1.041392685158225 0.01011029411764613 0.011055276381908436
4 9 0.6989700043360189 0.004595588235293695 0.002608242044861627
5 9 1.1760912590556813 0.013786764705881084 0.2678571428566645
6 9 0.0 0.0009191176470587391 0.019230769230732248
7 9 0 0.0 0.0
8 9 1.146128035678238 0.012867647058822346 0.018018018018015697
9 9 2.9595183769729982 0.8373161764705113 0.8957718780726749
10 9 1.6434526764861874 0.04044117647058452 0.15999999999994183
11 9 0.6020599913279624 0.0036764705882349562 0.00801603206412665
12 9 0.0 0.0009191176470587391 0.0038910505836560736
1 10 1.380211241711606 0.06417112299463525 0.04130808950085347
2 10 1.7708520116421442 0.157754010695145 0.0054237911380768025
3 10 0.9542425094393249 0.02406417112298822 0.009045226130652357
4 10 1.146128035678238 0.037433155080203895 0.007303077725612556
5 10 1.2041199826559248 0.042780748663090166 0.2857142857137755
6 10 0 0.0 0.0
7 10 0.0 0.0026737967914431354 0.00961538461537537
8 10 0.0 0.0026737967914431354 0.0012870012870011213
9 10 1.7403626894942439 0.14705882352937244 0.05408062930186292
10 10 2.27415784926368 0.5026737967913094 0.683636363636115
11 10 0.6989700043360189 0.013368983957215677 0.010020040080158313
12 10 0.3010299956639812 0.005347593582886271 0.007782101167312147
1 11 0.47712125471966244 0.006493506493505088 0.005163511187606684
2 11 1.2041199826559248 0.03463203463202714 0.001470858613715743
3 11 1.9731278535996986 0.20346320346315944 0.09447236180903573
4 11 0.0 0.002164502164501696 0.0005216484089723254
5 11 0.3010299956639812 0.004329004329003392 0.03571428571422194
6 11 0.6989700043360189 0.01082251082250848 0.09615384615366124
7 11 1.3424226808222062 0.04761904761903731 0.21153846153825814
8 11 1.1139433523068367 0.028138528138522047 0.016731016731014577
9 11 0.6020599913279624 0.008658008658006784 0.003933136676499122
10 11 0.3010299956639812 0.004329004329003392 0.007272727272724628
11 11 2.4771212547196626 0.6493506493505088 0.6012024048094988
12 11 0 0.0 0.0
1 12 1.041392685158225 0.03678929765885058 0.01893287435455784
2 12 1.0 0.03344481605350052 0.0009192866335723394
3 12 0.7781512503836436 0.020066889632100314 0.006030150753768238
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0.3010299956639812 0.006688963210700104 0.038461538461464495
7 12 0.0 0.003344481605350052 0.00961538461537537
8 12 0.6989700043360189 0.01672240802675026 0.006435006435005606
9 12 0.8450980400142568 0.023411371237450365 0.006882989183873462
10 12 0.3010299956639812 0.006688963210700104 0.007272727272724628
11 12 0.6020599913279624 0.013377926421400208 0.00801603206412665
12 12 2.399673721481038 0.8394648829428631 0.9766536964976745


==> images/confmat/1/isprs_tum_transformer/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.6861604461604461,1.0430367,0.21752461080984656,0.21752461080984656,0.38701805772608094,0.22587767754262056,0.44462927334929664
1,1,,test,0.7971047794117647,0.6724422,0.3353388655619654,0.3353388655619654,0.37352509204506923,0.31385152573566977,0.6549093255645151
2,2,,train,0.8417846417846417,0.5230135,0.3987822140754524,0.3987822140754524,0.4525348918223044,0.39882609549066,0.7387406082521915
3,2,,test,0.7814223345588235,0.72748196,0.3561982180938179,0.3561982180938179,0.44840722623253443,0.3329917288457467,0.6414090209916303
4,3,,train,0.8587902187902188,0.4783245,0.43613352729155136,0.43613352729155136,0.48636703026672246,0.4372929629521665,0.7673365674143254
5,3,,test,0.8378331801470589,0.5488009,0.4275669041776616,0.4275669041776616,0.5018103316444035,0.41665103918810015,0.719799177067041
6,4,,train,0.8716087516087516,0.4288966,0.4645371196420358,0.4645371196420358,0.5088264972107966,0.467674258662272,0.7889982140018507
7,4,,test,0.8543772977941176,0.49460608,0.4621328298886489,0.4621328298886489,0.4621175854983457,0.4368558065675218,0.7473353275789089
8,5,,train,0.8753839553839554,0.4162657,0.4733432447319541,0.4733432447319541,0.5209183337040654,0.4794660858261918,0.795185832163479
9,5,,test,0.8409926470588235,0.5250001,0.48219568046565237,0.48219568046565237,0.5306630119358465,0.4632657031029026,0.7327228360089554
10,6,,train,0.8818532818532818,0.39006117,0.48903520941981987,0.48903520941981987,0.5625181441097838,0.4974155779052138,0.8062312266015229
11,6,,test,0.8456456801470589,0.50107193,0.47654987807524857,0.47654987807524857,0.545854479057478,0.46206500624132923,0.7380087327816047
12,7,,train,0.8897983697983698,0.36445308,0.5078836249503224,0.5078836249503224,0.5508965959122001,0.516954960268681,0.8196322106257421
13,7,,test,0.8577665441176471,0.4838084,0.504438224248141,0.504438224248141,0.5537232835838668,0.4967582615922446,0.7552450443706363
14,8,,train,0.8938481338481339,0.35124445,0.5206083527275999,0.5206083527275999,0.6070002814723322,0.5324122832821275,0.8262581108968383
15,8,,test,0.8636259191176471,0.4476074,0.5164720748154713,0.5164720748154713,0.5800611531779818,0.49692636534845347,0.7679150858357068
16,9,,train,0.8957700557700558,0.33912256,0.525566318818435,0.525566318818435,0.6671417987194023,0.537306799923804,0.8295752183682775
17,9,,test,0.8663258272058824,0.42712182,0.5258577189251503,0.5258577189251503,0.536567124933753,0.5123269627805105,0.7728053194282732
18,10,,train,0.9004719004719005,0.32425606,0.538878838888824,0.538878838888824,0.6257141936929181,0.552424362196409,0.8374161557744126
19,10,,test,0.8778722426470589,0.3929729,0.5271624395555353,0.5271624395555353,0.5490886421864496,0.5110491452466698,0.7920273683548852
20,11,,train,0.9018790218790219,0.31764868,0.5443543619871082,0.5443543619871082,0.6708925534983082,0.5582261991228232,0.8398762101998397
21,11,,test,0.8809168198529411,0.39947546,0.5483693839369729,0.5483693839369729,0.5807194109219728,0.5331767167761648,0.7955603210907901
22,12,,train,0.9032175032175033,0.3127614,0.5511233403670602,0.5511233403670602,0.6548413898066654,0.5666571609649933,0.8420119815370207
23,12,,test,0.8597196691176471,0.44504791,0.5489145923212321,0.5489145923212321,0.551435021467387,0.53494872730471,0.7661636581052786
24,13,,train,0.9066666666666666,0.30441865,0.5587963819361271,0.5587963819361271,0.6905591218241774,0.5756575110429505,0.8477875057874634
25,13,,test,0.8733340992647058,0.3952157,0.55559682387783,0.55559682387783,0.5673411435337813,0.5470655520680539,0.7873419335606755
26,14,,train,0.9086572286572286,0.29257068,0.5624538317396469,0.5624538317396469,0.6516333016114639,0.5774615643765882,0.8510835929370486
27,14,,test,0.8822380514705882,0.38378683,0.5736261977467595,0.5736261977467595,0.6104674164713587,0.5686611247923139,0.8004365484056484
28,15,,train,0.9107679107679107,0.28948665,0.5722910469780196,0.5722910469780196,0.6562659386756259,0.5904933660157508,0.8547163498516709
29,15,,test,0.8824678308823529,0.38571697,0.5672919777558643,0.5672919777558643,0.6675964323405467,0.5568747364954877,0.8008666308026345
30,16,,train,0.9125525525525525,0.2822246,0.579754372301449,0.579754372301449,0.6693915427756667,0.5999164852609946,0.8576182761716806
31,16,,test,0.8942440257352942,0.3437939,0.5479193705476946,0.5479193705476946,0.6118427629427079,0.557599055768347,0.8157459550238295
32,17,,train,0.9130158730158731,0.27917144,0.5822455170876283,0.5822455170876283,0.6894463141705428,0.6028140754472613,0.8583870392184592
33,17,,test,0.8852251838235294,0.3665209,0.5819739636986627,0.5819739636986627,0.6242771826171993,0.5880887246447849,0.8054198266430233
34,18,,train,0.9140454740454741,0.2755944,0.5897029125533069,0.5897029125533069,0.7010924152452468,0.6148060880854092,0.8600508674060682
35,18,,test,0.8786764705882353,0.38886878,0.5829348293840321,0.5829348293840321,0.6286800246299696,0.5801543688369176,0.7948647892743315
36,19,,train,0.915006435006435,0.27262852,0.5924297090728602,0.5924297090728602,0.7239566580403509,0.6170679919369771,0.8616538355836221
37,19,,test,0.8941291360294118,0.33756173,0.5837055531146813,0.5837055531146813,0.6290164166614626,0.5939380322786786,0.8169887877072108
38,20,,train,0.9168253968253969,0.26670963,0.6041724705809313,0.6041724705809313,0.6925120176173795,0.6278815296737351,0.8648092111319038
39,20,,test,0.8950482536764706,0.3369361,0.5785740348944987,0.5785740348944987,0.6579683430308445,0.5828076025898453,0.8179259193971037
40,21,,train,0.9191076791076791,0.26252055,0.6116010730830495,0.6116010730830495,0.7083061525131275,0.6377432694639775,0.8685262254944491
41,21,,test,0.8909122242647058,0.35412621,0.591147804125228,0.591147804125228,0.7072131814097752,0.5982128288957328,0.8139278958911416
42,22,,train,0.9194508794508794,0.258539,0.6178267442001611,0.6178267442001611,0.7066798097063526,0.6442641538702746,0.869000507107479
43,22,,test,0.8920611213235294,0.3410325,0.6028853764025369,0.6028853764025369,0.6399334886914069,0.6059396556888244,0.8150385349014337
44,23,,train,0.9205834405834405,0.25719073,0.6181039780543226,0.6181039780543226,0.7077063352323191,0.644672588449772,0.870900103367105
45,23,,test,0.8971737132352942,0.32708484,0.5813754704404376,0.5813754704404376,0.6895041869074231,0.5921798660349855,0.8232125656267677
46,24,,train,0.9216816816816816,0.2530765,0.6239131323198568,0.6239131323198568,0.7203182508699002,0.6514182155911022,0.8727170668450799
47,24,,test,0.8929802389705882,0.34012666,0.6194199392649916,0.6194199392649916,0.6528153248907624,0.6168220288536292,0.8173377643817014
48,25,,train,0.9227799227799228,0.25034362,0.6368023644512677,0.6368023644512677,0.8052138580452931,0.6658939684293196,0.8745680206095663
49,25,,test,0.9002182904411765,0.31479448,0.5970956654939118,0.5970956654939118,0.7091680366288476,0.6149740227054755,0.8280717987301521
50,26,,train,0.923088803088803,0.2464854,0.6347759022469758,0.6347759022469758,0.7142101495356035,0.6615717497930548,0.8749572141152935
51,26,,test,0.8891888786764706,0.36041012,0.5944741199440976,0.5944741199440976,0.6243444971795503,0.5917139313138907,0.8132684153089769
52,27,,train,0.9238095238095239,0.24554814,0.6425243549394626,0.6425243549394626,0.7298467846976866,0.6707257151567987,0.8762290747048296
53,27,,test,0.8947035845588235,0.3365995,0.6020429678961118,0.6020429678961118,0.6716441146098518,0.6067164946932418,0.8209199180249839
54,28,,train,0.9247533247533247,0.24322604,0.647584861101154,0.647584861101154,0.7332939651252574,0.6766560646632666,0.8777887775764512
55,28,,test,0.8992417279411765,0.3270739,0.6388731777684189,0.6388731777684189,0.6504092723417214,0.6384434273747539,0.8278741883039051
56,29,,train,0.9254054054054054,0.24109192,0.655446237209382,0.655446237209382,0.7939405940221248,0.6864702013451657,0.8788581794012956
57,29,,test,0.8932100183823529,0.34027794,0.5767880740740362,0.5767880740740362,0.7438327406981604,0.5778458849704681,0.8181869675121237
58,30,,train,0.9253882453882454,0.23921779,0.6523585514063317,0.6523585514063317,0.7774244332516923,0.6821221200746955,0.878869261257017
59,30,,test,0.8998736213235294,0.3177159,0.6410218272888627,0.6410218272888627,0.6691831199483351,0.6399333358220257,0.8294851073745876
60,31,,train,0.925045045045045,0.23800683,0.6564632515315957,0.6564632515315957,0.7800203444939492,0.6866492536562522,0.8782507731881742
61,31,,test,0.9018267463235294,0.31590143,0.6325942394678098,0.6325942394678098,0.7735038557229457,0.6457077923398482,0.8318282124220328
62,32,,train,0.9256971256971257,0.23591545,0.6613242085255938,0.6613242085255938,0.8232433667435655,0.6914002459836737,0.8792810053738487
63,32,,test,0.9002757352941176,0.31903353,0.6359365839464163,0.6359365839464163,0.6843823007005906,0.6307183987517803,0.8297267085626625
64,33,,train,0.9281510081510082,0.2333382,0.6673812023448783,0.6673812023448783,0.8276061569949195,0.7002987124470691,0.8833900178526986
65,33,,test,0.8974034926470589,0.33290973,0.6579387334161216,0.6579387334161216,0.6345222475882931,0.6433759198907428,0.8267378352520138
66,34,,train,0.9282711282711282,0.23177351,0.6719986779948063,0.6719986779948063,0.8287935710330944,0.7022129402178199,0.8835430924201009
67,34,,test,0.9017693014705882,0.3161595,0.6097760697396882,0.6097760697396882,0.7285881005535265,0.6285765882118002,0.8324166554954495
68,35,,train,0.9294208494208495,0.22934258,0.6732431916201351,0.6732431916201351,0.8104086179761526,0.7044561959083594,0.885478886179324
69,35,,test,0.9024586397058824,0.3076407,0.6356155657412704,0.6356155657412704,0.6872375896163687,0.6479396436408608,0.8328366040598726
70,36,,train,0.9290261690261691,0.22703291,0.6837747897847756,0.6837747897847756,0.816588177408625,0.7147421065056704,0.8848367370387424
71,36,,test,0.9060202205882353,0.30145553,0.6391642050428114,0.6391642050428114,0.7139526048034188,0.6518121271779954,0.8376835179547427
72,37,,train,0.9290433290433291,0.22803704,0.6836193758359256,0.6836193758359256,0.8377757851874347,0.7162216826571886,0.8848569331615451
73,37,,test,0.9013097426470589,0.3204314,0.622019242551337,0.622019242551337,0.7104879389566597,0.6245286131991373,0.8329230096815005
74,38,,train,0.9288888888888889,0.22614741,0.6709197553124499,0.6709197553124499,0.7568274292877094,0.6985238372962077,0.8846162707800173
75,38,,test,0.8964269301470589,0.31991878,0.6150631110164236,0.6150631110164236,0.6760777891458072,0.6209355972932529,0.8246021159440119
76,39,,train,0.9296954096954096,0.22302796,0.6818057067353377,0.6818057067353377,0.8126624769071861,0.7122396182382781,0.8858834009661577
77,39,,test,0.8975758272058824,0.32317856,0.6212855728220568,0.6212855728220568,0.7003432938274203,0.6400292094699173,0.8254686382099142
78,40,,train,0.9306563706563706,0.22500895,0.6851167404584947,0.6851167404584947,0.7868837254446523,0.7140985720614837,0.8874970115122256
79,40,,test,0.8944163602941176,0.3305831,0.6352330316629232,0.6352330316629232,0.6871145901684516,0.637818358875165,0.8216499644073665
80,41,,train,0.9308108108108109,0.22040376,0.6937143510725892,0.6937143510725892,0.8171088327868558,0.7253616839226461,0.8877900795164257
81,41,,test,0.8971737132352942,0.32854274,0.6624207345900546,0.6624207345900546,0.6735431878694952,0.6492629697667207,0.8261044710972136
82,42,,train,0.9307421707421707,0.22046393,0.6888538559942009,0.6888538559942009,0.8155790722884069,0.7213558094167362,0.8876200498964265
83,42,,test,0.8957950367647058,0.33654496,0.6588645709241076,0.6588645709241076,0.6645477224840385,0.6514410137240619,0.8246229864377977
84,43,,train,0.931016731016731,0.21982725,0.6926525959693711,0.6926525959693711,0.8143572569158617,0.7272925828684754,0.8880665748900703
85,43,,test,0.9058478860294118,0.29916644,0.6451409563071029,0.6451409563071029,0.7489010359814522,0.6614511249315331,0.8379918527453952
86,44,,train,0.9322865722865723,0.21675405,0.6954896364604902,0.6954896364604902,0.8362258541190505,0.7271013258248845,0.8902105553280202
87,44,,test,0.9005055147058824,0.3183375,0.658764294193729,0.658764294193729,0.7178472032176532,0.6525411987373112,0.8321802913749851
88,45,,train,0.9323380523380523,0.2168016,0.6936905782776508,0.6936905782776508,0.8189374147708238,0.7225081634733611,0.890273686163317
89,45,,test,0.9025160845588235,0.30492976,0.6360939832126095,0.6360939832126095,0.7023371687122455,0.6485468695448439,0.8335021501936449
90,46,,train,0.9313942513942514,0.21631826,0.6938427220043115,0.6938427220043115,0.8064407282576164,0.7245382326260178,0.8887547562176272
91,46,,test,0.9036649816176471,0.30920294,0.6587622936393451,0.6587622936393451,0.7260057572976413,0.6688310250731155,0.8377164971708914
92,47,,train,0.9328356928356928,0.2153049,0.7034003275256845,0.7034003275256845,0.81676284795983,0.7361004942087078,0.8910796979092167
93,47,,test,0.9040096507352942,0.3076517,0.6280515702149949,0.6280515702149949,0.6847052273114961,0.6369883976727874,0.8354270838714547
94,48,,train,0.9330930930930931,0.21401992,0.7099866434673668,0.7099866434673668,0.8218736780792942,0.7402606075378504,0.89152524357625
95,48,,test,0.8960822610294118,0.33462915,0.6292738807260316,0.6292738807260316,0.7091005325202756,0.6346734259027969,0.8258085453936079
96,49,,train,0.9334019734019734,0.21221884,0.7001306272104628,0.7001306272104628,0.8251150378470723,0.7352952971148473,0.8919998369949956
97,49,,test,0.9040096507352942,0.31434423,0.6562724507411201,0.6562724507411201,0.7266754774183748,0.6634730883856116,0.8377963222580798
98,50,,train,0.9343629343629344,0.20989585,0.711681935288075,0.711681935288075,0.8442091307530667,0.743543514269324,0.8936165901127702
99,50,,test,0.8984949448529411,0.32539687,0.6638425445644773,0.6638425445644773,0.6840086978883049,0.6626468364373524,0.8293636974571676
100,51,,train,0.9343800943800944,0.20912743,0.7081322363667705,0.7081322363667705,0.8153976832198185,0.7389359814495732,0.8936155289086429
101,51,,test,0.9025160845588235,0.31404054,0.6872413888133367,0.6872413888133367,0.7047968611436142,0.6768822662768438,0.8348941333374676
102,52,,train,0.9336936936936937,0.20777902,0.7105248073054203,0.7105248073054203,0.8274803655512087,0.7412329133907432,0.8925072397725892
103,52,,test,0.8925206801470589,0.34319216,0.6571539802543659,0.6571539802543659,0.6894709146480004,0.6526677903509125,0.8222353899840495
104,53,,train,0.9350664950664951,0.20636997,0.7222659383875492,0.7222659383875492,0.838030087402741,0.7575210240037059,0.8948205469612593
105,53,,test,0.9082605698529411,0.29886702,0.6461696681023213,0.6461696681023213,0.7453670648453933,0.6662354228913893,0.8423443244415352
106,54,,train,0.9341226941226941,0.20704444,0.7138072368343846,0.7138072368343846,0.8351805031864403,0.7466103854893064,0.8932132086818916
107,54,,test,0.8916590073529411,0.3509279,0.660698540021699,0.660698540021699,0.6994153384796964,0.6460240124637041,0.8197419724657936
108,55,,train,0.9352380952380952,0.2059188,0.7162056611014945,0.7162056611014945,0.8439205479454764,0.7509447163116015,0.8950731634462287
109,55,,test,0.9065372242647058,0.29764625,0.6704658841035217,0.6704658841035217,0.7183185788568657,0.6696136896016128,0.8407718827504955
110,56,,train,0.9366795366795366,0.20532864,0.7231978198062065,0.7231978198062065,0.8375681898897104,0.7576805329783433,0.8973958229893325
111,56,,test,0.900390625,0.3271073,0.6399695168664334,0.6399695168664334,0.7098594790106362,0.6505008615783232,0.8325243268690085
112,57,,train,0.9359759759759759,0.20364289,0.7252770465582157,0.7252770465582157,0.8497323169518703,0.7607599345307202,0.8962910512893842
113,57,,test,0.9015395220588235,0.33148137,0.6745572712192001,0.6745572712192001,0.6968101182649491,0.6693927349660388,0.834608349549716
114,58,,train,0.9364907764907765,0.20453061,0.7185166788104338,0.7185166788104338,0.8351482165644065,0.75157783399892,0.8970930799754904
115,58,,test,0.9006204044117647,0.31706068,0.6251450148854839,0.6251450148854839,0.7342615592786688,0.6372429175252482,0.8301758290628196
116,59,,train,0.9366795366795366,0.2036292,0.7262363951644705,0.7262363951644705,0.8471182822359532,0.7605975088031981,0.8974416089845533
117,59,,test,0.9072265625,0.30175948,0.6620266656318416,0.6620266656318416,0.7119829732187468,0.6648242964590046,0.8419328821966285
118,60,,train,0.9365937365937366,0.20223518,0.7308306174239968,0.7308306174239968,0.8530197050156357,0.7641867135191148,0.8972474257883889
119,60,,test,0.8974034926470589,0.34000924,0.6326415190458082,0.6326415190458082,0.7123778904552637,0.641080080405414,0.8258739248365838
120,61,,train,0.9373144573144573,0.20044473,0.7249682051228663,0.7249682051228663,0.8361439569452612,0.7558032728008834,0.8984843654361271
121,61,,test,0.9026884191176471,0.31387052,0.6580411049003826,0.6580411049003826,0.7046825379712778,0.6679138045760826,0.8354739298295158
122,62,,train,0.9357528957528958,0.20143199,0.7214628605926651,0.7214628605926651,0.8310417565552927,0.7551298502621874,0.8958898013968849
123,62,,test,0.9100413602941176,0.29157472,0.6594179423402015,0.6594179423402015,0.7310592469929502,0.6792959384180667,0.8460898895119414
124,63,,train,0.9385156585156585,0.1984216,0.7376246334708748,0.7376246334708748,0.8632578747865484,0.7728993158579627,0.9003955044934109
125,63,,test,0.9065946691176471,0.3030789,0.6666956980591369,0.6666956980591369,0.7089901037028242,0.6766489091060405,0.8413673081234527
126,64,,train,0.937966537966538,0.19691886,0.7308119598879538,0.7308119598879538,0.8454079379289513,0.7650850206444563,0.8994984203971385
127,64,,test,0.9060776654411765,0.3025402,0.6581555367331106,0.6581555367331106,0.7004885302803291,0.6667845795865183,0.8402529176140948
128,65,,train,0.9381896181896182,0.19930789,0.7299267764668403,0.7299267764668403,0.8499481387495836,0.7637125417818549,0.8998612226240023
129,65,,test,0.9061925551470589,0.30920345,0.6722672350850943,0.6722672350850943,0.7209864950713286,0.6856545420345795,0.8413103030669298
130,66,,train,0.9388073788073789,0.1961441,0.7437289297528809,0.7437289297528809,0.8473578442267691,0.7774866224369786,0.9009608722216325
131,66,,test,0.9041245404411765,0.3094684,0.6719433812676868,0.6719433812676868,0.6933604061356565,0.6746986518821627,0.8371218843384298
132,67,,train,0.9382582582582583,0.19439901,0.7363510588979757,0.7363510588979757,0.8233547592997911,0.7680110456082846,0.9000700756179272
133,67,,test,0.9072840073529411,0.30085728,0.6849215489300552,0.6849215489300552,0.7266816668011522,0.6903907158589438,0.8432450399139862
134,68,,train,0.938000858000858,0.19542675,0.7348370634097751,0.7348370634097751,0.8567688491642764,0.7650494949551851,0.8995884658243296
135,68,,test,0.9005055147058824,0.3260119,0.6940628986714512,0.6940628986714512,0.6901756783737755,0.6722812710118434,0.8335200132474326
136,69,,train,0.9382582582582583,0.19422053,0.7353499616248792,0.7353499616248792,0.8419645782370703,0.7659260417284505,0.9000129633370465
137,69,,test,0.9094669117647058,0.30339694,0.6844754280256572,0.6844754280256572,0.7287049449353419,0.6960815707454003,0.8467549551506875
138,70,,train,0.9392878592878593,0.1932947,0.7421546380544566,0.7421546380544566,0.852108061057791,0.7746693507098946,0.9017097137420158
139,70,,test,0.9099264705882353,0.29273775,0.6890478432885548,0.6890478432885548,0.709254601121792,0.6886795288509231,0.8464667713454067
140,71,,train,0.9393393393393393,0.19315688,0.7524700224057957,0.7524700224057957,0.8497362094152486,0.785325837590911,0.9018396203281832
141,71,,test,0.9009076286764706,0.32573843,0.701451615205278,0.701451615205278,0.7066138672503249,0.6872043712814472,0.8344952218354752
142,72,,train,0.9395280995280996,0.19172727,0.738636724997643,0.738636724997643,0.841974491546102,0.7687906390788267,0.9021636304335185
143,72,,test,0.8984375,0.33062583,0.690221954883456,0.690221954883456,0.7314137474652848,0.6932862601882489,0.8313729939304545
144,73,,train,0.9393393393393393,0.19231963,0.7413450805197809,0.7413450805197809,0.8452585963417413,0.7736267226941517,0.9018136805097648
145,73,,test,0.9065372242647058,0.29911432,0.6736519262060274,0.6736519262060274,0.7095719422325164,0.6776664345761962,0.8410508903660433
146,74,,train,0.9394937794937795,0.19050923,0.7407341323768479,0.7407341323768479,0.8371105874883811,0.7729022393969607,0.9020632496055958
147,74,,test,0.9032054227941176,0.306502,0.6633944816487918,0.6633944816487918,0.7131922387247304,0.6720036754655098,0.8357643225688441
148,75,,train,0.9392192192192192,0.19274811,0.7438456193406653,0.7438456193406653,0.8519493072305746,0.7769422565460814,0.9016202873089375
149,75,,test,0.9063074448529411,0.29729465,0.6928850096464858,0.6928850096464858,0.6919200319788636,0.6893095878472407,0.8421932708308417
150,76,,train,0.9397168597168597,0.19141805,0.7439096318783066,0.7439096318783066,0.8516351800871584,0.7757205025224482,0.9024603555377437
151,76,,test,0.9064223345588235,0.29569888,0.7017695441099913,0.7017695441099913,0.7169128269710651,0.699044681765086,0.8420738341527857
152,77,,train,0.9408837408837409,0.18812692,0.747573353068912,0.747573353068912,0.8527646742474008,0.7793164094198026,0.9042864441877426
153,77,,test,0.9025160845588235,0.3129411,0.6892195581135198,0.6892195581135198,0.7005856714696103,0.6820986879922243,0.8363670198544582
154,78,,train,0.9412097812097812,0.18668465,0.7473587245024002,0.7473587245024002,0.8498308535378188,0.7788194565426082,0.904834581248234
155,78,,test,0.8978056066176471,0.32672682,0.6990521847323948,0.6990521847323948,0.6615353284066795,0.6751476103562482,0.8299376564287984
156,79,,train,0.9402145002145003,0.18734252,0.7498692981581906,0.7498692981581906,0.8479738704113551,0.7807993073827623,0.9032491833206735
157,79,,test,0.9073988970588235,0.30433518,0.6724984896412548,0.6724984896412548,0.72216532438072,0.6795253677113408,0.8431637891793109
158,80,,train,0.9402145002145003,0.18918228,0.7536099339149255,0.7536099339149255,0.8370019053542291,0.7833115905302668,0.9032594526920458
159,80,,test,0.9055606617647058,0.3020953,0.6802685865156429,0.6802685865156429,0.6973711900444798,0.6795007586760206,0.8407972677572677
160,81,,train,0.9408665808665808,0.18787366,0.7498783891414106,0.7498783891414106,0.8363966554816168,0.7780699526875403,0.9042982466580054
161,81,,test,0.9018841911764706,0.3213045,0.6806760877934664,0.6806760877934664,0.6918109766456784,0.6773893917303716,0.8355620747987759
162,82,,train,0.9414157014157014,0.18721011,0.7564873591167321,0.7564873591167321,0.8557432174383095,0.7896884607459786,0.9052134054624775
163,82,,test,0.8988396139705882,0.3241442,0.6909119339159228,0.6909119339159228,0.7134891853215385,0.6891768477059111,0.8314431828730041
164,83,,train,0.9424624624624625,0.18314295,0.7600469944521141,0.7600469944521141,0.8643438403980342,0.7933843207750839,0.906806390972545
165,83,,test,0.9035500919117647,0.3088941,0.6866781302824205,0.6866781302824205,0.7094580512186801,0.6828535260144061,0.8385025777370566
166,84,,train,0.941003861003861,0.185988,0.7496187171217567,0.7496187171217567,0.8488632383609636,0.7814014110302576,0.9045525674721422
167,84,,test,0.9099839154411765,0.29080558,0.6588066280379761,0.6588066280379761,0.722732510535241,0.6722299081334464,0.8456949337606232
168,85,,train,0.9421021021021021,0.18242446,0.7534200982701926,0.7534200982701926,0.8633879121142222,0.78743256740395,0.9063307991710865
169,85,,test,0.9056755514705882,0.30326506,0.6832942257289135,0.6832942257289135,0.7263158431537979,0.6830482003595958,0.841611172178029
170,86,,train,0.9417245817245817,0.18378371,0.7619811758055075,0.7619811758055075,0.8585257797407319,0.7933831772050502,0.9057264433993378
171,86,,test,0.9086052389705882,0.30142003,0.6779313452311456,0.6779313452311456,0.7215052340586333,0.6806004027493819,0.8450937434124175
172,87,,train,0.9422222222222222,0.18296741,0.7617102005244701,0.7617102005244701,0.855447594625297,0.7940433144058773,0.9065274183185966
173,87,,test,0.9107306985294118,0.2897741,0.6618741280284445,0.6618741280284445,0.7421448045121363,0.6782975535274782,0.8481193634865898
174,88,,train,0.9420677820677821,0.18084078,0.7599059872510748,0.7599059872510748,0.8612507884719025,0.7908738922510895,0.9063119710132335
175,88,,test,0.9087201286764706,0.30291542,0.6757858275658623,0.6757858275658623,0.7007781586543005,0.6823522339276488,0.8450710146557323
176,89,,train,0.9426683826683827,0.18120591,0.7635473033149731,0.7635473033149731,0.8491702978168099,0.7938831143766332,0.9073395038570937
177,89,,test,0.9079159007352942,0.3005245,0.6636027708202014,0.6636027708202014,0.762701419874665,0.6768947634157243,0.843622613727549
178,90,,train,0.9428914628914629,0.18048108,0.7676953699507897,0.7676953699507897,0.8580347965053253,0.8002452007050157,0.9076234336398752
179,90,,test,0.9107306985294118,0.30117416,0.6971550586862526,0.6971550586862526,0.705040450486964,0.6809049235893648,0.8487212695596676
180,91,,train,0.9426683826683827,0.18040104,0.7628946652783185,0.7628946652783185,0.8538038224478113,0.7925633613577805,0.907226820245548
181,91,,test,0.8903952205882353,0.35069472,0.6929407546851487,0.6929407546851487,0.6766977972948242,0.6739180768821366,0.8197836278040775
182,92,,train,0.9425654225654225,0.18044676,0.7665380478074146,0.7665380478074146,0.8623729460953111,0.7984579143110745,0.9071404729213632
183,92,,test,0.8992991727941176,0.31993666,0.6953598557911164,0.6953598557911164,0.6816526944253108,0.6850825622686899,0.8319191155071108
184,93,,train,0.9433204633204633,0.17808002,0.7674284300667217,0.7674284300667217,0.8505364264686399,0.7978171846391461,0.9082954881305788
185,93,,test,0.8951056985294118,0.33801913,0.6538926268077478,0.6538926268077478,0.6952137054128773,0.6493056120270949,0.825632252154647
186,94,,train,0.9433547833547834,0.17926069,0.7647279764275815,0.7647279764275815,0.8715111606757454,0.7992767320017187,0.9083647279874252
187,94,,test,0.9084329044117647,0.29884934,0.6611078834453198,0.6611078834453198,0.7248115745086833,0.6772159294591783,0.8442563794172699
188,95,,train,0.9429429429429429,0.17813428,0.770042188441408,0.770042188441408,0.8638948793663433,0.8018485244207807,0.9077062315326366
189,95,,test,0.8917164522058824,0.34200215,0.6899782964136189,0.6899782964136189,0.6665176175710136,0.6698614181894942,0.8211338950709578
190,96,,train,0.9434577434577435,0.17774032,0.7734821635166095,0.7734821635166095,0.8675790379983651,0.8055208461236268,0.9085749480451136
191,96,,test,0.9070542279411765,0.3061732,0.7069696991901444,0.7069696991901444,0.702873161165538,0.6999412352017148,0.8439728477803815
192,97,,train,0.9437666237666238,0.17739145,0.768737541866003,0.768737541866003,0.8648373060976596,0.8009144279318079,0.9090435916347727
193,97,,test,0.9066521139705882,0.3012385,0.6951390442365338,0.6951390442365338,0.7071685511890168,0.6944117955395859,0.8432250574241985


==> images/confmat/1/isprs_tum_transformer/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.6861604461604461,1.0430367,0.21752461080984656,0.21752461080984656,0.38701805772608094,0.22587767754262056,0.44462927334929664
1,1,,test,0.7971047794117647,0.6724422,0.3353388655619654,0.3353388655619654,0.37352509204506923,0.31385152573566977,0.6549093255645151
2,2,,train,0.8417846417846417,0.5230135,0.3987822140754524,0.3987822140754524,0.4525348918223044,0.39882609549066,0.7387406082521915
3,2,,test,0.7814223345588235,0.72748196,0.3561982180938179,0.3561982180938179,0.44840722623253443,0.3329917288457467,0.6414090209916303
4,3,,train,0.8587902187902188,0.4783245,0.43613352729155136,0.43613352729155136,0.48636703026672246,0.4372929629521665,0.7673365674143254
5,3,,test,0.8378331801470589,0.5488009,0.4275669041776616,0.4275669041776616,0.5018103316444035,0.41665103918810015,0.719799177067041
6,4,,train,0.8716087516087516,0.4288966,0.4645371196420358,0.4645371196420358,0.5088264972107966,0.467674258662272,0.7889982140018507
7,4,,test,0.8543772977941176,0.49460608,0.4621328298886489,0.4621328298886489,0.4621175854983457,0.4368558065675218,0.7473353275789089
8,5,,train,0.8753839553839554,0.4162657,0.4733432447319541,0.4733432447319541,0.5209183337040654,0.4794660858261918,0.795185832163479
9,5,,test,0.8409926470588235,0.5250001,0.48219568046565237,0.48219568046565237,0.5306630119358465,0.4632657031029026,0.7327228360089554
10,6,,train,0.8818532818532818,0.39006117,0.48903520941981987,0.48903520941981987,0.5625181441097838,0.4974155779052138,0.8062312266015229
11,6,,test,0.8456456801470589,0.50107193,0.47654987807524857,0.47654987807524857,0.545854479057478,0.46206500624132923,0.7380087327816047
12,7,,train,0.8897983697983698,0.36445308,0.5078836249503224,0.5078836249503224,0.5508965959122001,0.516954960268681,0.8196322106257421
13,7,,test,0.8577665441176471,0.4838084,0.504438224248141,0.504438224248141,0.5537232835838668,0.4967582615922446,0.7552450443706363
14,8,,train,0.8938481338481339,0.35124445,0.5206083527275999,0.5206083527275999,0.6070002814723322,0.5324122832821275,0.8262581108968383
15,8,,test,0.8636259191176471,0.4476074,0.5164720748154713,0.5164720748154713,0.5800611531779818,0.49692636534845347,0.7679150858357068
16,9,,train,0.8957700557700558,0.33912256,0.525566318818435,0.525566318818435,0.6671417987194023,0.537306799923804,0.8295752183682775
17,9,,test,0.8663258272058824,0.42712182,0.5258577189251503,0.5258577189251503,0.536567124933753,0.5123269627805105,0.7728053194282732
18,10,,train,0.9004719004719005,0.32425606,0.538878838888824,0.538878838888824,0.6257141936929181,0.552424362196409,0.8374161557744126
19,10,,test,0.8778722426470589,0.3929729,0.5271624395555353,0.5271624395555353,0.5490886421864496,0.5110491452466698,0.7920273683548852
20,11,,train,0.9018790218790219,0.31764868,0.5443543619871082,0.5443543619871082,0.6708925534983082,0.5582261991228232,0.8398762101998397
21,11,,test,0.8809168198529411,0.39947546,0.5483693839369729,0.5483693839369729,0.5807194109219728,0.5331767167761648,0.7955603210907901
22,12,,train,0.9032175032175033,0.3127614,0.5511233403670602,0.5511233403670602,0.6548413898066654,0.5666571609649933,0.8420119815370207
23,12,,test,0.8597196691176471,0.44504791,0.5489145923212321,0.5489145923212321,0.551435021467387,0.53494872730471,0.7661636581052786
24,13,,train,0.9066666666666666,0.30441865,0.5587963819361271,0.5587963819361271,0.6905591218241774,0.5756575110429505,0.8477875057874634
25,13,,test,0.8733340992647058,0.3952157,0.55559682387783,0.55559682387783,0.5673411435337813,0.5470655520680539,0.7873419335606755
26,14,,train,0.9086572286572286,0.29257068,0.5624538317396469,0.5624538317396469,0.6516333016114639,0.5774615643765882,0.8510835929370486
27,14,,test,0.8822380514705882,0.38378683,0.5736261977467595,0.5736261977467595,0.6104674164713587,0.5686611247923139,0.8004365484056484
28,15,,train,0.9107679107679107,0.28948665,0.5722910469780196,0.5722910469780196,0.6562659386756259,0.5904933660157508,0.8547163498516709
29,15,,test,0.8824678308823529,0.38571697,0.5672919777558643,0.5672919777558643,0.6675964323405467,0.5568747364954877,0.8008666308026345
30,16,,train,0.9125525525525525,0.2822246,0.579754372301449,0.579754372301449,0.6693915427756667,0.5999164852609946,0.8576182761716806
31,16,,test,0.8942440257352942,0.3437939,0.5479193705476946,0.5479193705476946,0.6118427629427079,0.557599055768347,0.8157459550238295
32,17,,train,0.9130158730158731,0.27917144,0.5822455170876283,0.5822455170876283,0.6894463141705428,0.6028140754472613,0.8583870392184592
33,17,,test,0.8852251838235294,0.3665209,0.5819739636986627,0.5819739636986627,0.6242771826171993,0.5880887246447849,0.8054198266430233
34,18,,train,0.9140454740454741,0.2755944,0.5897029125533069,0.5897029125533069,0.7010924152452468,0.6148060880854092,0.8600508674060682
35,18,,test,0.8786764705882353,0.38886878,0.5829348293840321,0.5829348293840321,0.6286800246299696,0.5801543688369176,0.7948647892743315
36,19,,train,0.915006435006435,0.27262852,0.5924297090728602,0.5924297090728602,0.7239566580403509,0.6170679919369771,0.8616538355836221
37,19,,test,0.8941291360294118,0.33756173,0.5837055531146813,0.5837055531146813,0.6290164166614626,0.5939380322786786,0.8169887877072108
38,20,,train,0.9168253968253969,0.26670963,0.6041724705809313,0.6041724705809313,0.6925120176173795,0.6278815296737351,0.8648092111319038
39,20,,test,0.8950482536764706,0.3369361,0.5785740348944987,0.5785740348944987,0.6579683430308445,0.5828076025898453,0.8179259193971037
40,21,,train,0.9191076791076791,0.26252055,0.6116010730830495,0.6116010730830495,0.7083061525131275,0.6377432694639775,0.8685262254944491
41,21,,test,0.8909122242647058,0.35412621,0.591147804125228,0.591147804125228,0.7072131814097752,0.5982128288957328,0.8139278958911416
42,22,,train,0.9194508794508794,0.258539,0.6178267442001611,0.6178267442001611,0.7066798097063526,0.6442641538702746,0.869000507107479
43,22,,test,0.8920611213235294,0.3410325,0.6028853764025369,0.6028853764025369,0.6399334886914069,0.6059396556888244,0.8150385349014337
44,23,,train,0.9205834405834405,0.25719073,0.6181039780543226,0.6181039780543226,0.7077063352323191,0.644672588449772,0.870900103367105
45,23,,test,0.8971737132352942,0.32708484,0.5813754704404376,0.5813754704404376,0.6895041869074231,0.5921798660349855,0.8232125656267677
46,24,,train,0.9216816816816816,0.2530765,0.6239131323198568,0.6239131323198568,0.7203182508699002,0.6514182155911022,0.8727170668450799
47,24,,test,0.8929802389705882,0.34012666,0.6194199392649916,0.6194199392649916,0.6528153248907624,0.6168220288536292,0.8173377643817014
48,25,,train,0.9227799227799228,0.25034362,0.6368023644512677,0.6368023644512677,0.8052138580452931,0.6658939684293196,0.8745680206095663
49,25,,test,0.9002182904411765,0.31479448,0.5970956654939118,0.5970956654939118,0.7091680366288476,0.6149740227054755,0.8280717987301521
50,26,,train,0.923088803088803,0.2464854,0.6347759022469758,0.6347759022469758,0.7142101495356035,0.6615717497930548,0.8749572141152935
51,26,,test,0.8891888786764706,0.36041012,0.5944741199440976,0.5944741199440976,0.6243444971795503,0.5917139313138907,0.8132684153089769
52,27,,train,0.9238095238095239,0.24554814,0.6425243549394626,0.6425243549394626,0.7298467846976866,0.6707257151567987,0.8762290747048296
53,27,,test,0.8947035845588235,0.3365995,0.6020429678961118,0.6020429678961118,0.6716441146098518,0.6067164946932418,0.8209199180249839
54,28,,train,0.9247533247533247,0.24322604,0.647584861101154,0.647584861101154,0.7332939651252574,0.6766560646632666,0.8777887775764512
55,28,,test,0.8992417279411765,0.3270739,0.6388731777684189,0.6388731777684189,0.6504092723417214,0.6384434273747539,0.8278741883039051
56,29,,train,0.9254054054054054,0.24109192,0.655446237209382,0.655446237209382,0.7939405940221248,0.6864702013451657,0.8788581794012956
57,29,,test,0.8932100183823529,0.34027794,0.5767880740740362,0.5767880740740362,0.7438327406981604,0.5778458849704681,0.8181869675121237
58,30,,train,0.9253882453882454,0.23921779,0.6523585514063317,0.6523585514063317,0.7774244332516923,0.6821221200746955,0.878869261257017
59,30,,test,0.8998736213235294,0.3177159,0.6410218272888627,0.6410218272888627,0.6691831199483351,0.6399333358220257,0.8294851073745876
60,31,,train,0.925045045045045,0.23800683,0.6564632515315957,0.6564632515315957,0.7800203444939492,0.6866492536562522,0.8782507731881742
61,31,,test,0.9018267463235294,0.31590143,0.6325942394678098,0.6325942394678098,0.7735038557229457,0.6457077923398482,0.8318282124220328
62,32,,train,0.9256971256971257,0.23591545,0.6613242085255938,0.6613242085255938,0.8232433667435655,0.6914002459836737,0.8792810053738487
63,32,,test,0.9002757352941176,0.31903353,0.6359365839464163,0.6359365839464163,0.6843823007005906,0.6307183987517803,0.8297267085626625
64,33,,train,0.9281510081510082,0.2333382,0.6673812023448783,0.6673812023448783,0.8276061569949195,0.7002987124470691,0.8833900178526986
65,33,,test,0.8974034926470589,0.33290973,0.6579387334161216,0.6579387334161216,0.6345222475882931,0.6433759198907428,0.8267378352520138
66,34,,train,0.9282711282711282,0.23177351,0.6719986779948063,0.6719986779948063,0.8287935710330944,0.7022129402178199,0.8835430924201009
67,34,,test,0.9017693014705882,0.3161595,0.6097760697396882,0.6097760697396882,0.7285881005535265,0.6285765882118002,0.8324166554954495
68,35,,train,0.9294208494208495,0.22934258,0.6732431916201351,0.6732431916201351,0.8104086179761526,0.7044561959083594,0.885478886179324
69,35,,test,0.9024586397058824,0.3076407,0.6356155657412704,0.6356155657412704,0.6872375896163687,0.6479396436408608,0.8328366040598726
70,36,,train,0.9290261690261691,0.22703291,0.6837747897847756,0.6837747897847756,0.816588177408625,0.7147421065056704,0.8848367370387424
71,36,,test,0.9060202205882353,0.30145553,0.6391642050428114,0.6391642050428114,0.7139526048034188,0.6518121271779954,0.8376835179547427
72,37,,train,0.9290433290433291,0.22803704,0.6836193758359256,0.6836193758359256,0.8377757851874347,0.7162216826571886,0.8848569331615451
73,37,,test,0.9013097426470589,0.3204314,0.622019242551337,0.622019242551337,0.7104879389566597,0.6245286131991373,0.8329230096815005
74,38,,train,0.9288888888888889,0.22614741,0.6709197553124499,0.6709197553124499,0.7568274292877094,0.6985238372962077,0.8846162707800173
75,38,,test,0.8964269301470589,0.31991878,0.6150631110164236,0.6150631110164236,0.6760777891458072,0.6209355972932529,0.8246021159440119
76,39,,train,0.9296954096954096,0.22302796,0.6818057067353377,0.6818057067353377,0.8126624769071861,0.7122396182382781,0.8858834009661577
77,39,,test,0.8975758272058824,0.32317856,0.6212855728220568,0.6212855728220568,0.7003432938274203,0.6400292094699173,0.8254686382099142
78,40,,train,0.9306563706563706,0.22500895,0.6851167404584947,0.6851167404584947,0.7868837254446523,0.7140985720614837,0.8874970115122256
79,40,,test,0.8944163602941176,0.3305831,0.6352330316629232,0.6352330316629232,0.6871145901684516,0.637818358875165,0.8216499644073665
80,41,,train,0.9308108108108109,0.22040376,0.6937143510725892,0.6937143510725892,0.8171088327868558,0.7253616839226461,0.8877900795164257
81,41,,test,0.8971737132352942,0.32854274,0.6624207345900546,0.6624207345900546,0.6735431878694952,0.6492629697667207,0.8261044710972136
82,42,,train,0.9307421707421707,0.22046393,0.6888538559942009,0.6888538559942009,0.8155790722884069,0.7213558094167362,0.8876200498964265
83,42,,test,0.8957950367647058,0.33654496,0.6588645709241076,0.6588645709241076,0.6645477224840385,0.6514410137240619,0.8246229864377977
84,43,,train,0.931016731016731,0.21982725,0.6926525959693711,0.6926525959693711,0.8143572569158617,0.7272925828684754,0.8880665748900703
85,43,,test,0.9058478860294118,0.29916644,0.6451409563071029,0.6451409563071029,0.7489010359814522,0.6614511249315331,0.8379918527453952
86,44,,train,0.9322865722865723,0.21675405,0.6954896364604902,0.6954896364604902,0.8362258541190505,0.7271013258248845,0.8902105553280202
87,44,,test,0.9005055147058824,0.3183375,0.658764294193729,0.658764294193729,0.7178472032176532,0.6525411987373112,0.8321802913749851
88,45,,train,0.9323380523380523,0.2168016,0.6936905782776508,0.6936905782776508,0.8189374147708238,0.7225081634733611,0.890273686163317
89,45,,test,0.9025160845588235,0.30492976,0.6360939832126095,0.6360939832126095,0.7023371687122455,0.6485468695448439,0.8335021501936449
90,46,,train,0.9313942513942514,0.21631826,0.6938427220043115,0.6938427220043115,0.8064407282576164,0.7245382326260178,0.8887547562176272
91,46,,test,0.9036649816176471,0.30920294,0.6587622936393451,0.6587622936393451,0.7260057572976413,0.6688310250731155,0.8377164971708914
92,47,,train,0.9328356928356928,0.2153049,0.7034003275256845,0.7034003275256845,0.81676284795983,0.7361004942087078,0.8910796979092167
93,47,,test,0.9040096507352942,0.3076517,0.6280515702149949,0.6280515702149949,0.6847052273114961,0.6369883976727874,0.8354270838714547
94,48,,train,0.9330930930930931,0.21401992,0.7099866434673668,0.7099866434673668,0.8218736780792942,0.7402606075378504,0.89152524357625
95,48,,test,0.8960822610294118,0.33462915,0.6292738807260316,0.6292738807260316,0.7091005325202756,0.6346734259027969,0.8258085453936079
96,49,,train,0.9334019734019734,0.21221884,0.7001306272104628,0.7001306272104628,0.8251150378470723,0.7352952971148473,0.8919998369949956
97,49,,test,0.9040096507352942,0.31434423,0.6562724507411201,0.6562724507411201,0.7266754774183748,0.6634730883856116,0.8377963222580798
98,50,,train,0.9343629343629344,0.20989585,0.711681935288075,0.711681935288075,0.8442091307530667,0.743543514269324,0.8936165901127702
99,50,,test,0.8984949448529411,0.32539687,0.6638425445644773,0.6638425445644773,0.6840086978883049,0.6626468364373524,0.8293636974571676
100,51,,train,0.9343800943800944,0.20912743,0.7081322363667705,0.7081322363667705,0.8153976832198185,0.7389359814495732,0.8936155289086429
101,51,,test,0.9025160845588235,0.31404054,0.6872413888133367,0.6872413888133367,0.7047968611436142,0.6768822662768438,0.8348941333374676
102,52,,train,0.9336936936936937,0.20777902,0.7105248073054203,0.7105248073054203,0.8274803655512087,0.7412329133907432,0.8925072397725892
103,52,,test,0.8925206801470589,0.34319216,0.6571539802543659,0.6571539802543659,0.6894709146480004,0.6526677903509125,0.8222353899840495
104,53,,train,0.9350664950664951,0.20636997,0.7222659383875492,0.7222659383875492,0.838030087402741,0.7575210240037059,0.8948205469612593
105,53,,test,0.9082605698529411,0.29886702,0.6461696681023213,0.6461696681023213,0.7453670648453933,0.6662354228913893,0.8423443244415352
106,54,,train,0.9341226941226941,0.20704444,0.7138072368343846,0.7138072368343846,0.8351805031864403,0.7466103854893064,0.8932132086818916
107,54,,test,0.8916590073529411,0.3509279,0.660698540021699,0.660698540021699,0.6994153384796964,0.6460240124637041,0.8197419724657936
108,55,,train,0.9352380952380952,0.2059188,0.7162056611014945,0.7162056611014945,0.8439205479454764,0.7509447163116015,0.8950731634462287
109,55,,test,0.9065372242647058,0.29764625,0.6704658841035217,0.6704658841035217,0.7183185788568657,0.6696136896016128,0.8407718827504955
110,56,,train,0.9366795366795366,0.20532864,0.7231978198062065,0.7231978198062065,0.8375681898897104,0.7576805329783433,0.8973958229893325
111,56,,test,0.900390625,0.3271073,0.6399695168664334,0.6399695168664334,0.7098594790106362,0.6505008615783232,0.8325243268690085
112,57,,train,0.9359759759759759,0.20364289,0.7252770465582157,0.7252770465582157,0.8497323169518703,0.7607599345307202,0.8962910512893842
113,57,,test,0.9015395220588235,0.33148137,0.6745572712192001,0.6745572712192001,0.6968101182649491,0.6693927349660388,0.834608349549716
114,58,,train,0.9364907764907765,0.20453061,0.7185166788104338,0.7185166788104338,0.8351482165644065,0.75157783399892,0.8970930799754904
115,58,,test,0.9006204044117647,0.31706068,0.6251450148854839,0.6251450148854839,0.7342615592786688,0.6372429175252482,0.8301758290628196
116,59,,train,0.9366795366795366,0.2036292,0.7262363951644705,0.7262363951644705,0.8471182822359532,0.7605975088031981,0.8974416089845533
117,59,,test,0.9072265625,0.30175948,0.6620266656318416,0.6620266656318416,0.7119829732187468,0.6648242964590046,0.8419328821966285
118,60,,train,0.9365937365937366,0.20223518,0.7308306174239968,0.7308306174239968,0.8530197050156357,0.7641867135191148,0.8972474257883889
119,60,,test,0.8974034926470589,0.34000924,0.6326415190458082,0.6326415190458082,0.7123778904552637,0.641080080405414,0.8258739248365838
120,61,,train,0.9373144573144573,0.20044473,0.7249682051228663,0.7249682051228663,0.8361439569452612,0.7558032728008834,0.8984843654361271
121,61,,test,0.9026884191176471,0.31387052,0.6580411049003826,0.6580411049003826,0.7046825379712778,0.6679138045760826,0.8354739298295158
122,62,,train,0.9357528957528958,0.20143199,0.7214628605926651,0.7214628605926651,0.8310417565552927,0.7551298502621874,0.8958898013968849
123,62,,test,0.9100413602941176,0.29157472,0.6594179423402015,0.6594179423402015,0.7310592469929502,0.6792959384180667,0.8460898895119414
124,63,,train,0.9385156585156585,0.1984216,0.7376246334708748,0.7376246334708748,0.8632578747865484,0.7728993158579627,0.9003955044934109
125,63,,test,0.9065946691176471,0.3030789,0.6666956980591369,0.6666956980591369,0.7089901037028242,0.6766489091060405,0.8413673081234527
126,64,,train,0.937966537966538,0.19691886,0.7308119598879538,0.7308119598879538,0.8454079379289513,0.7650850206444563,0.8994984203971385
127,64,,test,0.9060776654411765,0.3025402,0.6581555367331106,0.6581555367331106,0.7004885302803291,0.6667845795865183,0.8402529176140948
128,65,,train,0.9381896181896182,0.19930789,0.7299267764668403,0.7299267764668403,0.8499481387495836,0.7637125417818549,0.8998612226240023
129,65,,test,0.9061925551470589,0.30920345,0.6722672350850943,0.6722672350850943,0.7209864950713286,0.6856545420345795,0.8413103030669298
130,66,,train,0.9388073788073789,0.1961441,0.7437289297528809,0.7437289297528809,0.8473578442267691,0.7774866224369786,0.9009608722216325
131,66,,test,0.9041245404411765,0.3094684,0.6719433812676868,0.6719433812676868,0.6933604061356565,0.6746986518821627,0.8371218843384298
132,67,,train,0.9382582582582583,0.19439901,0.7363510588979757,0.7363510588979757,0.8233547592997911,0.7680110456082846,0.9000700756179272
133,67,,test,0.9072840073529411,0.30085728,0.6849215489300552,0.6849215489300552,0.7266816668011522,0.6903907158589438,0.8432450399139862
134,68,,train,0.938000858000858,0.19542675,0.7348370634097751,0.7348370634097751,0.8567688491642764,0.7650494949551851,0.8995884658243296
135,68,,test,0.9005055147058824,0.3260119,0.6940628986714512,0.6940628986714512,0.6901756783737755,0.6722812710118434,0.8335200132474326
136,69,,train,0.9382582582582583,0.19422053,0.7353499616248792,0.7353499616248792,0.8419645782370703,0.7659260417284505,0.9000129633370465
137,69,,test,0.9094669117647058,0.30339694,0.6844754280256572,0.6844754280256572,0.7287049449353419,0.6960815707454003,0.8467549551506875
138,70,,train,0.9392878592878593,0.1932947,0.7421546380544566,0.7421546380544566,0.852108061057791,0.7746693507098946,0.9017097137420158
139,70,,test,0.9099264705882353,0.29273775,0.6890478432885548,0.6890478432885548,0.709254601121792,0.6886795288509231,0.8464667713454067
140,71,,train,0.9393393393393393,0.19315688,0.7524700224057957,0.7524700224057957,0.8497362094152486,0.785325837590911,0.9018396203281832
141,71,,test,0.9009076286764706,0.32573843,0.701451615205278,0.701451615205278,0.7066138672503249,0.6872043712814472,0.8344952218354752
142,72,,train,0.9395280995280996,0.19172727,0.738636724997643,0.738636724997643,0.841974491546102,0.7687906390788267,0.9021636304335185
143,72,,test,0.8984375,0.33062583,0.690221954883456,0.690221954883456,0.7314137474652848,0.6932862601882489,0.8313729939304545
144,73,,train,0.9393393393393393,0.19231963,0.7413450805197809,0.7413450805197809,0.8452585963417413,0.7736267226941517,0.9018136805097648
145,73,,test,0.9065372242647058,0.29911432,0.6736519262060274,0.6736519262060274,0.7095719422325164,0.6776664345761962,0.8410508903660433
146,74,,train,0.9394937794937795,0.19050923,0.7407341323768479,0.7407341323768479,0.8371105874883811,0.7729022393969607,0.9020632496055958
147,74,,test,0.9032054227941176,0.306502,0.6633944816487918,0.6633944816487918,0.7131922387247304,0.6720036754655098,0.8357643225688441
148,75,,train,0.9392192192192192,0.19274811,0.7438456193406653,0.7438456193406653,0.8519493072305746,0.7769422565460814,0.9016202873089375
149,75,,test,0.9063074448529411,0.29729465,0.6928850096464858,0.6928850096464858,0.6919200319788636,0.6893095878472407,0.8421932708308417
150,76,,train,0.9397168597168597,0.19141805,0.7439096318783066,0.7439096318783066,0.8516351800871584,0.7757205025224482,0.9024603555377437
151,76,,test,0.9064223345588235,0.29569888,0.7017695441099913,0.7017695441099913,0.7169128269710651,0.699044681765086,0.8420738341527857
152,77,,train,0.9408837408837409,0.18812692,0.747573353068912,0.747573353068912,0.8527646742474008,0.7793164094198026,0.9042864441877426
153,77,,test,0.9025160845588235,0.3129411,0.6892195581135198,0.6892195581135198,0.7005856714696103,0.6820986879922243,0.8363670198544582
154,78,,train,0.9412097812097812,0.18668465,0.7473587245024002,0.7473587245024002,0.8498308535378188,0.7788194565426082,0.904834581248234
155,78,,test,0.8978056066176471,0.32672682,0.6990521847323948,0.6990521847323948,0.6615353284066795,0.6751476103562482,0.8299376564287984
156,79,,train,0.9402145002145003,0.18734252,0.7498692981581906,0.7498692981581906,0.8479738704113551,0.7807993073827623,0.9032491833206735
157,79,,test,0.9073988970588235,0.30433518,0.6724984896412548,0.6724984896412548,0.72216532438072,0.6795253677113408,0.8431637891793109
158,80,,train,0.9402145002145003,0.18918228,0.7536099339149255,0.7536099339149255,0.8370019053542291,0.7833115905302668,0.9032594526920458
159,80,,test,0.9055606617647058,0.3020953,0.6802685865156429,0.6802685865156429,0.6973711900444798,0.6795007586760206,0.8407972677572677
160,81,,train,0.9408665808665808,0.18787366,0.7498783891414106,0.7498783891414106,0.8363966554816168,0.7780699526875403,0.9042982466580054
161,81,,test,0.9018841911764706,0.3213045,0.6806760877934664,0.6806760877934664,0.6918109766456784,0.6773893917303716,0.8355620747987759
162,82,,train,0.9414157014157014,0.18721011,0.7564873591167321,0.7564873591167321,0.8557432174383095,0.7896884607459786,0.9052134054624775
163,82,,test,0.8988396139705882,0.3241442,0.6909119339159228,0.6909119339159228,0.7134891853215385,0.6891768477059111,0.8314431828730041
164,83,,train,0.9424624624624625,0.18314295,0.7600469944521141,0.7600469944521141,0.8643438403980342,0.7933843207750839,0.906806390972545
165,83,,test,0.9035500919117647,0.3088941,0.6866781302824205,0.6866781302824205,0.7094580512186801,0.6828535260144061,0.8385025777370566
166,84,,train,0.941003861003861,0.185988,0.7496187171217567,0.7496187171217567,0.8488632383609636,0.7814014110302576,0.9045525674721422
167,84,,test,0.9099839154411765,0.29080558,0.6588066280379761,0.6588066280379761,0.722732510535241,0.6722299081334464,0.8456949337606232
168,85,,train,0.9421021021021021,0.18242446,0.7534200982701926,0.7534200982701926,0.8633879121142222,0.78743256740395,0.9063307991710865
169,85,,test,0.9056755514705882,0.30326506,0.6832942257289135,0.6832942257289135,0.7263158431537979,0.6830482003595958,0.841611172178029
170,86,,train,0.9417245817245817,0.18378371,0.7619811758055075,0.7619811758055075,0.8585257797407319,0.7933831772050502,0.9057264433993378
171,86,,test,0.9086052389705882,0.30142003,0.6779313452311456,0.6779313452311456,0.7215052340586333,0.6806004027493819,0.8450937434124175
172,87,,train,0.9422222222222222,0.18296741,0.7617102005244701,0.7617102005244701,0.855447594625297,0.7940433144058773,0.9065274183185966
173,87,,test,0.9107306985294118,0.2897741,0.6618741280284445,0.6618741280284445,0.7421448045121363,0.6782975535274782,0.8481193634865898
174,88,,train,0.9420677820677821,0.18084078,0.7599059872510748,0.7599059872510748,0.8612507884719025,0.7908738922510895,0.9063119710132335
175,88,,test,0.9087201286764706,0.30291542,0.6757858275658623,0.6757858275658623,0.7007781586543005,0.6823522339276488,0.8450710146557323
176,89,,train,0.9426683826683827,0.18120591,0.7635473033149731,0.7635473033149731,0.8491702978168099,0.7938831143766332,0.9073395038570937
177,89,,test,0.9079159007352942,0.3005245,0.6636027708202014,0.6636027708202014,0.762701419874665,0.6768947634157243,0.843622613727549
178,90,,train,0.9428914628914629,0.18048108,0.7676953699507897,0.7676953699507897,0.8580347965053253,0.8002452007050157,0.9076234336398752
179,90,,test,0.9107306985294118,0.30117416,0.6971550586862526,0.6971550586862526,0.705040450486964,0.6809049235893648,0.8487212695596676
180,91,,train,0.9426683826683827,0.18040104,0.7628946652783185,0.7628946652783185,0.8538038224478113,0.7925633613577805,0.907226820245548
181,91,,test,0.8903952205882353,0.35069472,0.6929407546851487,0.6929407546851487,0.6766977972948242,0.6739180768821366,0.8197836278040775
182,92,,train,0.9425654225654225,0.18044676,0.7665380478074146,0.7665380478074146,0.8623729460953111,0.7984579143110745,0.9071404729213632
183,92,,test,0.8992991727941176,0.31993666,0.6953598557911164,0.6953598557911164,0.6816526944253108,0.6850825622686899,0.8319191155071108
184,93,,train,0.9433204633204633,0.17808002,0.7674284300667217,0.7674284300667217,0.8505364264686399,0.7978171846391461,0.9082954881305788
185,93,,test,0.8951056985294118,0.33801913,0.6538926268077478,0.6538926268077478,0.6952137054128773,0.6493056120270949,0.825632252154647
186,94,,train,0.9433547833547834,0.17926069,0.7647279764275815,0.7647279764275815,0.8715111606757454,0.7992767320017187,0.9083647279874252
187,94,,test,0.9084329044117647,0.29884934,0.6611078834453198,0.6611078834453198,0.7248115745086833,0.6772159294591783,0.8442563794172699
188,95,,train,0.9429429429429429,0.17813428,0.770042188441408,0.770042188441408,0.8638948793663433,0.8018485244207807,0.9077062315326366
189,95,,test,0.8917164522058824,0.34200215,0.6899782964136189,0.6899782964136189,0.6665176175710136,0.6698614181894942,0.8211338950709578
190,96,,train,0.9434577434577435,0.17774032,0.7734821635166095,0.7734821635166095,0.8675790379983651,0.8055208461236268,0.9085749480451136
191,96,,test,0.9070542279411765,0.3061732,0.7069696991901444,0.7069696991901444,0.702873161165538,0.6999412352017148,0.8439728477803815
192,97,,train,0.9437666237666238,0.17739145,0.768737541866003,0.768737541866003,0.8648373060976596,0.8009144279318079,0.9090435916347727
193,97,,test,0.9066521139705882,0.3012385,0.6951390442365338,0.6951390442365338,0.7071685511890168,0.6944117955395859,0.8432250574241985


==> images/confmat/2/isprs_gaf_msresnet/confmat_flat.csv <==
1 1 2.2671717284030137 0.811403508771574 0.6271186440675841
2 1 1.5440680443502757 0.15350877192975723 0.004554326610279706
3 1 0 0.0 0.0
4 1 0 0.0 0.0
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0.3010299956639812 0.008771929824557557 0.02061855670100967
8 1 0 0.0 0.0
9 1 0.6989700043360189 0.02192982456139389 0.00574052812858717
10 1 0.0 0.004385964912278779 0.004545454545452479
11 1 0 0.0 0.0
12 1 0 0.0 0.0
1 2 1.9822712330395684 0.012301383905689233 0.325423728813449
2 2 3.8830933585756897 0.978985135827768 0.9941444372153416
3 2 0.47712125471966244 0.0003844182470527885 0.0033112582781453298
4 2 0.9542425094393249 0.0011532547411583656 0.004980630879911179
5 2 0 0.0 0.0
6 2 0.0 0.00012813941568426285 0.024390243902379535
7 2 0.7781512503836436 0.000768836494105577 0.06185567010302901
8 2 0.6989700043360189 0.0006406970784213142 0.006954102920722259
9 2 1.0791812460476249 0.001537672988211154 0.01377726750860921
10 2 1.3979400086720377 0.003203485392106571 0.113636363636312
11 2 0.8450980400142568 0.0008969759097898399 0.015909090909087292
12 2 0 0.0 0.0
1 3 0.3010299956639812 0.001996007984031737 0.006779661016946855
2 3 0 0.0 0.0
3 3 2.9079485216122722 0.8073852295408376 0.8929359823398573
4 3 0.3010299956639812 0.001996007984031737 0.0011068068622024844
5 3 1.041392685158225 0.010978043912174553 0.33333333333232323
6 3 1.1760912590556813 0.014970059880238026 0.365853658535693
7 3 1.3979400086720377 0.02495009980039671 0.2577319587626209
8 3 0.9542425094393249 0.008982035928142815 0.012517385257300066
9 3 0.6020599913279624 0.003992015968063474 0.004592422502869737
10 3 0.0 0.0009980039920158685 0.004545454545452479
11 3 2.093421685162235 0.12375249500996768 0.2818181818181178
12 3 0 0.0 0.0
1 4 0.47712125471966244 0.001662971175166205 0.010169491525420281
2 4 0.47712125471966244 0.001662971175166205 0.00039037085230968915
3 4 0 0.0 0.0
4 4 3.253580289562183 0.9939024390243352 0.9922523519645272
5 4 0.0 0.0005543237250554016 0.030303030302938475
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.3010299956639812 0.0011086474501108032 0.0022962112514348684
10 4 0.0 0.0005543237250554016 0.004545454545452479
11 4 0.0 0.0005543237250554016 0.002272727272726756
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0.0 0.16666666666388888 0.0011037527593817766
4 5 0 0.0 0.0
5 5 0.47712125471966244 0.49999999999166667 0.09090909090881542
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0.3010299956639812 0.33333333332777776 0.009090909090904958
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0.9542425094393249 0.23076923076863903 0.009933774834435988
4 6 0.0 0.025641025640959894 0.0005534034311012422
5 6 0 0.0 0.0
6 6 1.3222192947339193 0.5384615384601578 0.5121951219499702
7 6 0.47712125471966244 0.07692307692287968 0.030927835051514505
8 6 0.0 0.025641025640959894 0.0013908205841444519
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.6020599913279624 0.10256410256383958 0.009090909090907024
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0.0 0.027777777777700616 0.00013012361743656303
3 7 0.47712125471966244 0.08333333333310185 0.0033112582781453298
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 1.4313637641589874 0.7499999999979167 0.27835051546363054
8 7 0.0 0.027777777777700616 0.0013908205841444519
9 7 0.0 0.027777777777700616 0.0011481056257174342
10 7 0 0.0 0.0
11 7 0.47712125471966244 0.08333333333310185 0.006818181818180269
12 7 0 0.0 0.0
1 8 0.6020599913279624 0.005442176870747558 0.01355932203389371
2 8 0 0.0 0.0
3 8 1.041392685158225 0.014965986394555786 0.012141280353199542
4 8 0.0 0.0013605442176868896 0.0005534034311012422
5 8 0.0 0.0013605442176868896 0.030303030302938475
6 8 0 0.0 0.0
7 8 0.6020599913279624 0.005442176870747558 0.04123711340201934
8 8 2.832508912706236 0.9251700680270849 0.9457579972182273
9 8 0.3010299956639812 0.002721088435373779 0.0022962112514348684
10 8 0 0.0 0.0
11 8 1.4913616938342726 0.04217687074829358 0.07045454545452945
12 8 0.0 0.0013605442176868896 0.0040322580645145035
1 9 0.6020599913279624 0.004474272930648269 0.01355932203389371
2 9 0.0 0.0011185682326620673 0.00013012361743656303
3 9 0.8450980400142568 0.007829977628634471 0.007726269315672436
4 9 0 0.0 0.0
5 9 1.0 0.011185682326620672 0.3030303030293847
6 9 0 0.0 0.0
7 9 0 0.0 0.0
8 9 0.8450980400142568 0.007829977628634471 0.009735744089011162
9 9 2.916980047320382 0.9239373601788675 0.9483352468426006
10 9 1.568201724066995 0.041387024608496484 0.16818181818174174
11 9 0.0 0.0011185682326620673 0.002272727272726756
12 9 0.0 0.0011185682326620673 0.0040322580645145035
1 10 0.0 0.005376344086018615 0.0033898305084734274
2 10 0.6020599913279624 0.02150537634407446 0.0005204944697462521
3 10 0.0 0.005376344086018615 0.0011037527593817766
4 10 0 0.0 0.0
5 10 0.8450980400142568 0.037634408602130305 0.2121212121205693
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.255272505103306 0.09677419354833508 0.020665901262913816
10 10 2.184691430817599 0.8225806451608482 0.6954545454542294
11 10 0 0.0 0.0
12 10 0.3010299956639812 0.01075268817203723 0.008064516129029007
1 11 0 0.0 0.0
2 11 0.0 0.0026109660574405716 0.00013012361743656303
3 11 1.792391689498254 0.16187989556131543 0.06843267108167014
4 11 0.0 0.0026109660574405716 0.0005534034311012422
5 11 0 0.0 0.0
6 11 0.6020599913279624 0.010443864229762286 0.09756097560951814
7 11 1.4771212547196624 0.07832898172321714 0.3092783505151451
8 11 1.2041199826559248 0.041775456919049145 0.02225312934631123
9 11 0 0.0 0.0
10 11 0 0.0 0.0
11 11 2.429752280002408 0.7023498694515138 0.6113636363634974
12 11 0 0.0 0.0
1 12 0 0.0 0.0
2 12 0 0.0 0.0
3 12 0 0.0 0.0
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0 0.0 0.0
8 12 0 0.0 0.0
9 12 0.0 0.004081632653059559 0.0011481056257174342
10 12 0 0.0 0.0
11 12 0 0.0 0.0
12 12 2.3873898263387296 0.9959183673465323 0.9838709677415388


==> images/confmat/2/isprs_gaf_msresnet/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.9108145517223368,0.29562092,0.5464610715492474,0.5464610715492474,0.6127902878940429,0.5618673315786706,0.8649256062783853
1,1,,test,0.8937284837599162,0.3648259,0.5076126625748972,0.5076126625748972,0.6045904513400115,0.5011652139227214,0.8332492404129589
2,2,,train,0.9452090569585543,0.17504695,0.6479739776931378,0.6479739776931378,0.7416183766260763,0.6704409470884377,0.9171760640780992
3,2,,test,0.9108666367310283,0.2691553,0.570108251742305,0.570108251742305,0.6319539520848013,0.5833538276037779,0.8578851168681324
4,3,,train,0.9535138805463425,0.14825943,0.6937736387844745,0.6937736387844745,0.8415004385191294,0.7217357933227065,0.9297986076288541
5,3,,test,0.8714264331686873,0.41398412,0.5124611963202121,0.5124611963202121,0.6680131839796669,0.5531138192561843,0.7845298856386963
6,4,,train,0.9583453030738294,0.1299618,0.7254113485566248,0.7254113485566248,0.8384887354052663,0.7559331494639728,0.9371306094303107
7,4,,test,0.8692560993863194,0.41811022,0.5539239328428301,0.5539239328428301,0.6301603063358828,0.5362629023999045,0.7905513967106467
8,5,,train,0.9624193674753858,0.11686259,0.7582577369525983,0.7582577369525983,0.855942832509767,0.7892613866055562,0.9433166494725734
9,5,,test,0.909070498428379,0.29378295,0.5324522469868284,0.5324522469868284,0.756983574945611,0.5546562341226928,0.8540025487725846
10,6,,train,0.9660755791178084,0.105554104,0.7948171993497412,0.7948171993497412,0.8793109285831164,0.826130357807077,0.9488325173453492
11,6,,test,0.90667564735818,0.32303736,0.5394408630781823,0.5394408630781823,0.6928642807693924,0.5522714120946164,0.8525353427370237
12,7,,train,0.97075030686062,0.093727954,0.8252437246072458,0.8252437246072458,0.9079890406861942,0.855530148657131,0.9559289208932295
13,7,,test,0.8944020356234097,0.3427102,0.5512461118260287,0.5512461118260287,0.6974258268874185,0.5433048226635818,0.830320621056387
14,8,,train,0.9733618866052075,0.08303718,0.8562394736140039,0.8562394736140039,0.9174020735114433,0.8824455693129775,0.9598547846397134
15,8,,test,0.912288579553959,0.26672152,0.6530117053395772,0.6530117053395772,0.7461042337636882,0.6375502336058552,0.8628490559672565
16,9,,train,0.9754250346034317,0.07361687,0.8695407242016647,0.8695407242016647,0.9216221553860914,0.8917418234960842,0.9629905892110614
17,9,,test,0.9146085915282144,0.29262128,0.6240056917116609,0.6240056917116609,0.7319579490184372,0.6352899359362357,0.8651896613364236
18,10,,train,0.9785328144994907,0.06605515,0.8839241784160032,0.8839241784160032,0.9296746649496956,0.9038389126874539,0.9676746285108447
19,10,,test,0.9283041460859153,0.2341605,0.6588164645631864,0.6588164645631864,0.765216211520429,0.6769671090370589,0.8867196600441846
20,11,,train,0.9806481940926066,0.05983567,0.9014024681361971,0.9014024681361971,0.9403500645002375,0.919126707083243,0.9708671737533031
21,11,,test,0.8839994012872324,0.4043718,0.5962420610479333,0.5962420610479333,0.6831323375779403,0.5804743085999483,0.8193284636027908
22,12,,train,0.9835992792039905,0.05113603,0.9304617123306759,0.9304617123306759,0.9528262478330731,0.9411711103206594,0.9753129917755007
23,12,,test,0.9042807962879809,0.35483658,0.5444897519875459,0.5444897519875459,0.728339201415407,0.5573648311183032,0.8483581000195839
24,13,,train,0.9844872163171502,0.04693726,0.9209718997649537,0.9209718997649537,0.9532764460818602,0.9357775208536903,0.9766561404633417
25,13,,test,0.8759916180212542,0.43716332,0.5759481333929037,0.5759481333929037,0.6108575947452101,0.5614656912926778,0.8060650426513387
26,14,,train,0.9872293750489671,0.040526424,0.929593930265075,0.929593930265075,0.9585168955537625,0.942807138565311,0.9807819220246081
27,14,,test,0.930249962580452,0.2568544,0.6582863080389408,0.6582863080389408,0.7405547385009043,0.6759995562751899,0.8898660145039676
28,15,,train,0.9873860698336424,0.038454648,0.9392158829281549,0.9392158829281549,0.9573543125978098,0.9479766753514639,0.9810232968317398
29,15,,test,0.8987427031881455,0.4006252,0.5791613886124518,0.5791613886124518,0.7141272422420193,0.5821154565147962,0.8400415431513639
30,16,,train,0.9895797968190959,0.032599937,0.9443843550946868,0.9443843550946868,0.9720078392145105,0.95707864970821,0.984328543828375
31,16,,test,0.9331686873222571,0.24768934,0.6657144965942247,0.6657144965942247,0.8029881851356961,0.6896891520872456,0.894356360509719
32,17,,train,0.9907550077041603,0.02849523,0.9569094294990318,0.9569094294990318,0.9662997531022764,0.9615089092172587,0.9860930177605974
33,17,,test,0.9188744199970065,0.34005594,0.5810181880333991,0.5810181880333991,0.7949431590221224,0.5993956901574132,0.8717069317580527
34,18,,train,0.9904416181348098,0.029417012,0.9633289770739878,0.9633289770739878,0.9722051229474299,0.9676985921935235,0.9856256535833638
35,18,,test,0.8931297709923665,0.50534743,0.5206638963265164,0.5206638963265164,0.6874096422645678,0.5004578431860791,0.8317764098653818
36,19,,train,0.9898931863884464,0.029879976,0.9540102926439377,0.9540102926439377,0.9717113398165494,0.9625255542780291,0.9847997644264683
37,19,,test,0.9264331686873223,0.29634285,0.6056279887589217,0.6056279887589217,0.7436172643991447,0.6363201334176308,0.8832571897904739
38,20,,train,0.9938366718027735,0.02070543,0.973883236122068,0.973883236122068,0.9803972631699761,0.9771086459395506,0.9907322588614563
39,20,,test,0.9124382577458464,0.33090124,0.6616203785468777,0.6616203785468777,0.6813296655691296,0.6582239111705067,0.8633676299354479
40,21,,train,0.9905460813245932,0.027721068,0.9580576721473223,0.9580576721473223,0.9731694490904741,0.9653446049426363,0.9857821053779751
41,21,,test,0.9155814997754828,0.32179567,0.622859005132708,0.622859005132708,0.72097503698821,0.6216124436343179,0.8686772482227062
42,22,,train,0.993523282233423,0.021996655,0.9693415016637014,0.9693415016637014,0.980552574302477,0.974784033872916,0.9902628904670651
43,22,,test,0.9134111659931148,0.3141641,0.6704167269328685,0.6704167269328685,0.6938176882817267,0.66575131301553,0.861978452283845
44,23,,train,0.9953513880546343,0.015874498,0.9802623334875918,0.9802623334875918,0.9863064412976071,0.9832554739045194,0.9930107904288701
45,23,,test,0.9138602005687771,0.32108307,0.6125089723416889,0.6125089723416889,0.7296913802230836,0.6382729562606718,0.8640286573770795
46,24,,train,0.9943328719542451,0.019110553,0.978399118187633,0.978399118187633,0.9855863944989175,0.9819042724051585,0.9914796164345199
47,24,,test,0.9180511899416255,0.3409577,0.6377044064293362,0.6377044064293362,0.6977369398324753,0.6370849070109151,0.8700167231630066
48,25,,train,0.9949074194980544,0.017823279,0.9781007454751248,0.9781007454751248,0.9836576519623378,0.9807921902620292,0.9923431564785453
49,25,,test,0.9126627750336775,0.29375046,0.6311739701233866,0.6311739701233866,0.6806708323818659,0.6437686679376543,0.8615926523273503
50,26,,train,0.9929748504870596,0.023193553,0.9633892976804862,0.9633892976804862,0.9731604741439388,0.9681592449493642,0.9894374900546538
51,26,,test,0.9195479718605,0.27885565,0.6807596841282665,0.6807596841282665,0.7235964658383819,0.6616398286221241,0.872839509254866
52,27,,train,0.9936799770180983,0.021133695,0.9667508802311927,0.9667508802311927,0.9790606716490605,0.972748565086102,0.9904962041331081
53,27,,test,0.9113905104026343,0.37263465,0.5698178931315131,0.5698178931315131,0.7517677554508522,0.5821146366602116,0.8601821943352685
54,28,,train,0.9934188190436395,0.021080706,0.9661286052453247,0.9661286052453247,0.9763652393745138,0.9711346955452904,0.9901051037981813
55,28,,test,0.9244873521927855,0.31021947,0.6597109308753759,0.6597109308753759,0.744357367445799,0.6711623847014021,0.8795569850854791
56,29,,train,0.9959781671933352,0.013776536,0.9827446710500448,0.9827446710500448,0.9921661931887483,0.9873732479390053,0.9939532919594272
57,29,,test,0.9255350995359976,0.27412564,0.699117231022822,0.699117231022822,0.7135665740986433,0.689079980870666,0.883300959723756
58,30,,train,0.9934188190436395,0.02142546,0.9699634910633271,0.9699634910633271,0.9791949935050969,0.9745067528643448,0.990105658355813
59,30,,test,0.9128872923215088,0.3296108,0.6588352928341771,0.6588352928341771,0.7289840340646482,0.6654449566426461,0.8620900540304606
60,31,,train,0.9955864302316472,0.01430991,0.9744061793077572,0.9744061793077572,0.981393990302596,0.9778286006400129,0.9933645428467315
61,31,,test,0.8918575063613231,0.4480698,0.5241998145760941,0.5241998145760941,0.739149003713096,0.5386588266224636,0.8312614866713101
62,32,,train,0.994776840510825,0.017480325,0.9709784935245939,0.9709784935245939,0.9835890624185352,0.9770897575768759,0.9921470697177034
63,32,,test,0.9190240981888939,0.30044895,0.6755324957253149,0.6755324957253149,0.7054400512609277,0.6661123218430822,0.8717833414984777
64,33,,train,0.9945417983338122,0.018526975,0.9778314069416522,0.9778314069416522,0.9822309983232677,0.9799909984203322,0.9917927938259083
65,33,,test,0.9247118694806167,0.30122456,0.6960249181556001,0.6960249181556001,0.7265666482461358,0.6868395140108493,0.8800551047031387
66,34,,train,0.9956647776239848,0.0150222,0.984969044922556,0.984969044922556,0.9863112683098968,0.985635766926301,0.9934815049720325
67,34,,test,0.9254602604400539,0.31948963,0.613486672910397,0.613486672910397,0.7322944540913849,0.6475087732908769,0.8812430743058159
68,35,,train,0.9958475882061059,0.013870484,0.9771453399899146,0.9771453399899146,0.9856989525738045,0.9813552550988733,0.9937563380098816
69,35,,test,0.9309235144439455,0.28791255,0.6749583159607613,0.6749583159607613,0.78137192961796,0.6973618056755809,0.8909007772477233
70,36,,train,0.9981457783813429,0.007116644,0.992440211386315,0.992440211386315,0.9950841045315969,0.9937201463349544,0.9972127629255535
71,36,,test,0.9342164346654692,0.26388717,0.6709723042644885,0.6709723042644885,0.828286204452792,0.7011245913708057,0.8960411407793509
72,37,,train,0.9936277454232065,0.018397283,0.9708643056532704,0.9708643056532704,0.98276107955756,0.9766372575602782,0.9904189964071519
73,37,,test,0.9201466846280497,0.34912062,0.5902500076623424,0.5902500076623424,0.7751235086556411,0.6202784509143805,0.8729928006453922
74,38,,train,0.9919824501841163,0.024348235,0.9636407835910475,0.9636407835910475,0.9711930572381121,0.9673225438160218,0.9879435544292903
75,38,,test,0.897245921269271,0.46367744,0.5969436856344886,0.5969436856344886,0.7725804395399547,0.6019525179059008,0.8388451887113052
76,39,,train,0.995612546029093,0.014019181,0.9866857777460959,0.9866857777460959,0.9877090621601373,0.9871894269899769,0.9934038464207998
77,39,,test,0.9158808561592576,0.33207336,0.6371016350957454,0.6371016350957454,0.7005207442893436,0.6443596110654959,0.8654054612972532
78,40,,train,0.9954819670418636,0.014774442,0.9697891696760602,0.9697891696760602,0.9779180074685906,0.9737079946661443,0.9932082230585397
79,40,,test,0.9291273761412963,0.2986546,0.6617749764561315,0.6617749764561315,0.723183854421825,0.682122067075337,0.8869682993585781
80,41,,train,0.9956647776239848,0.014233737,0.9768214071222797,0.9768214071222797,0.9851503250061056,0.9808803299543984,0.9934826768246269
81,41,,test,0.9357880556802873,0.2539631,0.6929034561173711,0.6929034561173711,0.7450022004602292,0.7028793743478275,0.8987109339308205
82,42,,train,0.997492883445196,0.0089205615,0.9877405006376075,0.9877405006376075,0.9919969330439576,0.9898446180816086,0.9962312146514128
83,42,,test,0.9164047298308636,0.32573357,0.6667082117628857,0.6667082117628857,0.7269324335017538,0.6669429296862005,0.8680161145451115
84,43,,train,0.9974667676477501,0.009101836,0.9866350839657039,0.9866350839657039,0.9909267833967124,0.988741578789559,0.9961922147335956
85,43,,test,0.9325699745547074,0.28483713,0.6782068857865083,0.6782068857865083,0.7642615472234353,0.7070987613458559,0.8927716678609563
86,44,,train,0.9940455981823405,0.019261014,0.9737587390458534,0.9737587390458534,0.9777432596568457,0.9757296513014034,0.9910475963011288
87,44,,test,0.9158060170633139,0.34899136,0.612263903164742,0.612263903164742,0.7545421677077129,0.6358410975913437,0.866246812737334
88,45,,train,0.9949335352955002,0.016697941,0.9780870721367793,0.9780870721367793,0.9845252826292441,0.9812059673655832,0.9923807198407533
89,45,,test,0.9213441101631492,0.33369917,0.6082178499869738,0.6082178499869738,0.7406537781008806,0.6435690287602409,0.8746916649061794
90,46,,train,0.9971794938758455,0.009681704,0.9867018528208099,0.9867018528208099,0.9911836356833539,0.9889066364676015,0.9957603905246654
91,46,,test,0.9229905702739111,0.31244752,0.6489992732788437,0.6489992732788437,0.7537504479465992,0.6801786328606223,0.8761758812645627
92,47,,train,0.9956908934214306,0.014243193,0.9819079835715253,0.9819079835715253,0.9869589001729019,0.9844058168700704,0.9935210006487403
93,47,,test,0.903981439904206,0.45088184,0.5943647433979369,0.5943647433979369,0.7846351292037941,0.6131123939104622,0.8496510786379651
94,48,,train,0.9951163458776213,0.016095413,0.9797050793251407,0.9797050793251407,0.9858922709265454,0.9827597688823081,0.992656504102947
95,48,,test,0.933767400089807,0.26838183,0.6673265921644896,0.6673265921644896,0.7619635360147822,0.6963098934182949,0.8953511413775739
96,49,,train,0.9954558512444177,0.014346652,0.9813469513066169,0.9813469513066169,0.9859486984412156,0.9836206793331196,0.9931682291365197
97,49,,test,0.9394551713815297,0.25455424,0.6916851344082664,0.6916851344082664,0.7805373821715214,0.7082781089539419,0.9043751990698318
98,50,,train,0.9955864302316472,0.014229376,0.9779967806277073,0.9779967806277073,0.98552322468649,0.9816125640655805,0.993365456240576
99,50,,test,0.9083969465648855,0.37250635,0.640547114992609,0.640547114992609,0.6853437699951465,0.6369123326097108,0.8529786614620102
100,51,,train,0.9956908934214306,0.014701992,0.9797036445229196,0.9797036445229196,0.9859665229230768,0.9828019216676133,0.9935216418325595
101,51,,test,0.9295015716210148,0.2762973,0.6504860473085536,0.6504860473085536,0.7949395173615491,0.6779104462675942,0.8883402419626356
102,52,,train,0.9963176725601316,0.01318282,0.9796850145179977,0.9796850145179977,0.9901734706654235,0.9848169790013332,0.9944640080101066
103,52,,test,0.9195479718605,0.3212024,0.6402916426049454,0.6402916426049454,0.712024248546785,0.6507745023032029,0.8724020952806885
104,53,,train,0.9965527147371445,0.011548747,0.9850751583700929,0.9850751583700929,0.9879788767295928,0.9865191267707342,0.994817213907603
105,53,,test,0.9242628349049543,0.32754487,0.6444233061984855,0.6444233061984855,0.7379273911804692,0.6610269209742836,0.8799462366011441
106,54,,train,0.99791073620433,0.0069853202,0.9915804341898236,0.9915804341898236,0.9920348178604358,0.991789591518414,0.9968593239527075
107,54,,test,0.9298757671007334,0.29445478,0.6672390733130685,0.6672390733130685,0.7507601499707256,0.6808417318983663,0.8894425994164072
108,55,,train,0.9971272622809537,0.009367803,0.9915080623668519,0.9915080623668519,0.9939174220135275,0.992705635746252,0.9956814876959867
109,55,,test,0.926208651399491,0.2991195,0.661244519544877,0.661244519544877,0.7517465481492197,0.6926363628163933,0.8835674330800037
110,56,,train,0.9968138727116033,0.011195065,0.9900134523277773,0.9900134523277773,0.9901772365145858,0.9900949348946866,0.9952109547883518
111,56,,test,0.9178266726537944,0.36121228,0.6557914748541022,0.6557914748541022,0.7146743797473466,0.6717327493947612,0.8684463708422128
112,57,,train,0.994985766890392,0.01585589,0.9792808374116632,0.9792808374116632,0.983646080931534,0.9814443164515922,0.9924611503789781
113,57,,test,0.9107917976350846,0.3738929,0.6137302737581057,0.6137302737581057,0.7523241130055918,0.6327019360488725,0.8608847880726687
114,58,,train,0.9955603144342012,0.014064202,0.9744807404876648,0.9744807404876648,0.9860101607105852,0.9800734068483851,0.9933249030625231
115,58,,test,0.9342164346654692,0.301677,0.6560454822679002,0.6560454822679002,0.7961668173389042,0.6802514645641003,0.8966153965431606
116,59,,train,0.9956386618265389,0.014681463,0.9750091298068163,0.9750091298068163,0.986546238829998,0.9806267576789258,0.9934432183235083
117,59,,test,0.9360874120640623,0.26999277,0.6755411208890946,0.6755411208890946,0.7672679343850698,0.6969635880337665,0.8990593624004691
118,60,,train,0.9973100728630748,0.0097758,0.9888505151917611,0.9888505151917611,0.9902078775548736,0.9895103457038646,0.9959563894519105
119,60,,test,0.9196228109564436,0.32413897,0.6330918163371093,0.6330918163371093,0.7068535444010778,0.6578612366453117,0.8718074539702594
120,61,,train,0.9967877569141573,0.01085506,0.9786538018972223,0.9786538018972223,0.9868297168752039,0.9826399878027007,0.9951705197340103
121,61,,test,0.9074988774135608,0.41346934,0.642344249907156,0.642344249907156,0.7263900468037173,0.6496806054401704,0.8532405557102939
122,62,,train,0.995612546029093,0.014176041,0.9837102335918808,0.9837102335918808,0.9863696801620333,0.9850064985393381,0.9934035489458924
123,62,,test,0.9309235144439455,0.30201155,0.6452839296054143,0.6452839296054143,0.7706011856047442,0.6775928633237219,0.8894701948218251
124,63,,train,0.9949335352955002,0.016309304,0.9776257875098874,0.9776257875098874,0.9875436799882612,0.9824755698718838,0.9923834599066728
125,63,,test,0.9131866487052837,0.4181734,0.6237547568255558,0.6237547568255558,0.7591694720323816,0.6481948206605188,0.8602532746658524
126,64,,train,0.997283957065629,0.00912402,0.9885866113191395,0.9885866113191395,0.9899167725372015,0.9892284899935294,0.9959165794312944
127,64,,test,0.9393054931896423,0.29221442,0.6605886579836219,0.6605886579836219,0.8000693747416877,0.6924998280175435,0.9035927836971165
128,65,,train,0.9979629677992218,0.006718794,0.9895551026102029,0.9895551026102029,0.991375538245569,0.9904547518013359,0.9969379575519351
129,65,,test,0.932944170034426,0.2743414,0.683612790177567,0.683612790177567,0.7444910048654463,0.7090989626834933,0.8937385384202973
130,66,,train,0.9980413151915594,0.006683947,0.9840533601421194,0.9840533601421194,0.9892303959630967,0.9865845484729459,0.9970556196349886
131,66,,test,0.9006136805867385,0.429839,0.627009053703126,0.627009053703126,0.6636308860201122,0.6205968460274985,0.8421071570291307
132,67,,train,0.9955341986367554,0.014477094,0.9797781199996175,0.9797781199996175,0.9842724716810934,0.981988823897646,0.9932857284495415
133,67,,test,0.9180511899416255,0.33204734,0.6774633247986078,0.6774633247986078,0.7351324148277693,0.6717852248460398,0.8717010529545641
134,68,,train,0.9955341986367554,0.014639591,0.983479787447055,0.983479787447055,0.9860197578713287,0.9847212143139424,0.9932855948087116
135,68,,test,0.9276305942224218,0.3042479,0.641940658024279,0.641940658024279,0.7564642512591249,0.6711536658189909,0.8852443083932685
136,69,,train,0.9970489148886161,0.009888083,0.9923494360909492,0.9923494360909492,0.9904548761121745,0.9913818832259306,0.9955633316915098
137,69,,test,0.9020356234096693,0.4008148,0.6320381531872185,0.6320381531872185,0.6920200766709136,0.6454059836730871,0.840922819210677
138,70,,train,0.9984330521532475,0.006194468,0.9920185972385278,0.9920185972385278,0.9959907537708138,0.9939885278845716,0.9976444989247866
139,70,,test,0.927031881454872,0.30060974,0.6900674245617391,0.6900674245617391,0.7311586095130704,0.6894563342441379,0.8856560502711575
140,71,,train,0.9986419785328144,0.005245099,0.9942769552050884,0.9942769552050884,0.9957272594697731,0.9949957682996855,0.9979583738780133
141,71,,test,0.9378835503667116,0.271873,0.7181342415330848,0.7181342415330848,0.7599645073372043,0.7212801400745344,0.9016639027744073
142,72,,train,0.9998955368102165,0.0019783801,0.9999414048037139,0.9999414048037139,0.9995103739106045,0.9997252270698803,0.9998429800088897
143,72,,test,0.943945517138153,0.25006393,0.7017238491230885,0.7017238491230885,0.8079979029014246,0.7318921207938079,0.9114320057804156
144,73,,train,0.9999738842025542,0.00088179717,0.9999722407284,0.9999722407284,0.9995318352059891,0.9997513762675441,0.9999607455846546
145,73,,test,0.9449184253854214,0.24944645,0.7134893610842755,0.7134893610842755,0.8143094095133598,0.7416801653037469,0.9128902628683483
146,74,,train,0.9999477684051082,0.00094567856,0.9995014309355562,0.9995014309355562,0.9995014309355562,0.9995014309350564,0.9999214909419409
147,74,,test,0.9467145636880706,0.247498,0.7143907114610891,0.7143907114610891,0.812507846816044,0.7407080383466048,0.9156222248774157
148,75,,train,1.0,0.00066519977,0.9999999999999966,0.9999999999999966,0.9999999999999966,0.9999999999994967,1.0
149,75,,test,0.9457416554408022,0.24249066,0.7133496523634596,0.7133496523634596,0.8077952809156103,0.744967055831736,0.9140695230509704
150,76,,train,1.0,0.0006998204,0.9999999999999966,0.9999999999999966,0.9999999999999966,0.9999999999994967,1.0
151,76,,test,0.94529262086514,0.2424497,0.7102270894628,0.7102270894628,0.817713591981802,0.7441773538972861,0.9133777286107009
152,77,,train,1.0,0.000775324,0.9999999999999966,0.9999999999999966,0.9999999999999966,0.9999999999994967,1.0
153,77,,test,0.9460410118245771,0.24661653,0.707280744696618,0.707280744696618,0.8292600276773063,0.7420687249730085,0.9144173874695035
154,78,,train,0.9902849233501345,0.032498997,0.9494898685327371,0.9494898685327371,0.9642129530840838,0.9566702118573961,0.985385393618447
155,78,,test,0.8890884598114055,0.39139563,0.5630717320574552,0.5630717320574552,0.6627857668262562,0.5741354895938299,0.8210632260465431
156,79,,train,0.9785589302969366,0.067101315,0.8832845348002457,0.8832845348002457,0.9267858823880379,0.9028266352299816,0.9677251110118879
157,79,,test,0.903158209848825,0.3306346,0.6094852887660983,0.6094852887660983,0.648419970002546,0.6037437492852685,0.8479550963508624
158,80,,train,0.9916168290198741,0.027023599,0.9523975831389914,0.9523975831389914,0.971271535916741,0.9613147745067585,0.987393806731729
159,80,,test,0.9201466846280497,0.29122466,0.6472973531109428,0.6472973531109428,0.7114370017524574,0.6605349808534775,0.8730011646236879
160,81,,train,0.9958998198009976,0.013592836,0.9701480488560653,0.9701480488560653,0.9853588853017775,0.9774301568431323,0.9938355717839717
161,81,,test,0.9268822032629845,0.2876037,0.6800052403329563,0.6800052403329563,0.7140473992906441,0.6796260809531697,0.8850422292132027
162,82,,train,0.9972317254707372,0.010282056,0.9904322725374349,0.9904322725374349,0.9941785129516276,0.9922905194774457,0.9958384508496958
163,82,,test,0.931597066307439,0.290332,0.6764275387682569,0.6764275387682569,0.7537520880240444,0.6930549196538166,0.8925992285950533
164,83,,train,0.9966310621294822,0.011976352,0.9874853742726621,0.9874853742726621,0.9927719022957185,0.9901058134066899,0.994934777995913
165,83,,test,0.9194731327645562,0.31114167,0.6178262063393057,0.6178262063393057,0.7297899584511,0.6307063600085742,0.8734247992423472
166,84,,train,0.9970489148886161,0.009774219,0.9866729952033259,0.9866729952033259,0.9858126654609594,0.9862319548051217,0.995563798230613
167,84,,test,0.9081724292770543,0.40744385,0.6367199137585102,0.6367199137585102,0.7205932260988638,0.6386579637273226,0.8544425021891322
168,85,,train,0.996866104306495,0.011118577,0.9802166367649892,0.9802166367649892,0.9887836147334937,0.9843420157580963,0.9952885686972911
169,85,,test,0.9084717856608292,0.43035492,0.6352344018892504,0.6352344018892504,0.704988398961394,0.638133316146824,0.8546074511967917


==> images/confmat/2/isprs_gaf_msresnet/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.9108145517223368,0.29562092,0.5464610715492474,0.5464610715492474,0.6127902878940429,0.5618673315786706,0.8649256062783853
1,1,,test,0.8937284837599162,0.3648259,0.5076126625748972,0.5076126625748972,0.6045904513400115,0.5011652139227214,0.8332492404129589
2,2,,train,0.9452090569585543,0.17504695,0.6479739776931378,0.6479739776931378,0.7416183766260763,0.6704409470884377,0.9171760640780992
3,2,,test,0.9108666367310283,0.2691553,0.570108251742305,0.570108251742305,0.6319539520848013,0.5833538276037779,0.8578851168681324
4,3,,train,0.9535138805463425,0.14825943,0.6937736387844745,0.6937736387844745,0.8415004385191294,0.7217357933227065,0.9297986076288541
5,3,,test,0.8714264331686873,0.41398412,0.5124611963202121,0.5124611963202121,0.6680131839796669,0.5531138192561843,0.7845298856386963
6,4,,train,0.9583453030738294,0.1299618,0.7254113485566248,0.7254113485566248,0.8384887354052663,0.7559331494639728,0.9371306094303107
7,4,,test,0.8692560993863194,0.41811022,0.5539239328428301,0.5539239328428301,0.6301603063358828,0.5362629023999045,0.7905513967106467
8,5,,train,0.9624193674753858,0.11686259,0.7582577369525983,0.7582577369525983,0.855942832509767,0.7892613866055562,0.9433166494725734
9,5,,test,0.909070498428379,0.29378295,0.5324522469868284,0.5324522469868284,0.756983574945611,0.5546562341226928,0.8540025487725846
10,6,,train,0.9660755791178084,0.105554104,0.7948171993497412,0.7948171993497412,0.8793109285831164,0.826130357807077,0.9488325173453492
11,6,,test,0.90667564735818,0.32303736,0.5394408630781823,0.5394408630781823,0.6928642807693924,0.5522714120946164,0.8525353427370237
12,7,,train,0.97075030686062,0.093727954,0.8252437246072458,0.8252437246072458,0.9079890406861942,0.855530148657131,0.9559289208932295
13,7,,test,0.8944020356234097,0.3427102,0.5512461118260287,0.5512461118260287,0.6974258268874185,0.5433048226635818,0.830320621056387
14,8,,train,0.9733618866052075,0.08303718,0.8562394736140039,0.8562394736140039,0.9174020735114433,0.8824455693129775,0.9598547846397134
15,8,,test,0.912288579553959,0.26672152,0.6530117053395772,0.6530117053395772,0.7461042337636882,0.6375502336058552,0.8628490559672565
16,9,,train,0.9754250346034317,0.07361687,0.8695407242016647,0.8695407242016647,0.9216221553860914,0.8917418234960842,0.9629905892110614
17,9,,test,0.9146085915282144,0.29262128,0.6240056917116609,0.6240056917116609,0.7319579490184372,0.6352899359362357,0.8651896613364236
18,10,,train,0.9785328144994907,0.06605515,0.8839241784160032,0.8839241784160032,0.9296746649496956,0.9038389126874539,0.9676746285108447
19,10,,test,0.9283041460859153,0.2341605,0.6588164645631864,0.6588164645631864,0.765216211520429,0.6769671090370589,0.8867196600441846
20,11,,train,0.9806481940926066,0.05983567,0.9014024681361971,0.9014024681361971,0.9403500645002375,0.919126707083243,0.9708671737533031
21,11,,test,0.8839994012872324,0.4043718,0.5962420610479333,0.5962420610479333,0.6831323375779403,0.5804743085999483,0.8193284636027908
22,12,,train,0.9835992792039905,0.05113603,0.9304617123306759,0.9304617123306759,0.9528262478330731,0.9411711103206594,0.9753129917755007
23,12,,test,0.9042807962879809,0.35483658,0.5444897519875459,0.5444897519875459,0.728339201415407,0.5573648311183032,0.8483581000195839
24,13,,train,0.9844872163171502,0.04693726,0.9209718997649537,0.9209718997649537,0.9532764460818602,0.9357775208536903,0.9766561404633417
25,13,,test,0.8759916180212542,0.43716332,0.5759481333929037,0.5759481333929037,0.6108575947452101,0.5614656912926778,0.8060650426513387
26,14,,train,0.9872293750489671,0.040526424,0.929593930265075,0.929593930265075,0.9585168955537625,0.942807138565311,0.9807819220246081
27,14,,test,0.930249962580452,0.2568544,0.6582863080389408,0.6582863080389408,0.7405547385009043,0.6759995562751899,0.8898660145039676
28,15,,train,0.9873860698336424,0.038454648,0.9392158829281549,0.9392158829281549,0.9573543125978098,0.9479766753514639,0.9810232968317398
29,15,,test,0.8987427031881455,0.4006252,0.5791613886124518,0.5791613886124518,0.7141272422420193,0.5821154565147962,0.8400415431513639
30,16,,train,0.9895797968190959,0.032599937,0.9443843550946868,0.9443843550946868,0.9720078392145105,0.95707864970821,0.984328543828375
31,16,,test,0.9331686873222571,0.24768934,0.6657144965942247,0.6657144965942247,0.8029881851356961,0.6896891520872456,0.894356360509719
32,17,,train,0.9907550077041603,0.02849523,0.9569094294990318,0.9569094294990318,0.9662997531022764,0.9615089092172587,0.9860930177605974
33,17,,test,0.9188744199970065,0.34005594,0.5810181880333991,0.5810181880333991,0.7949431590221224,0.5993956901574132,0.8717069317580527
34,18,,train,0.9904416181348098,0.029417012,0.9633289770739878,0.9633289770739878,0.9722051229474299,0.9676985921935235,0.9856256535833638
35,18,,test,0.8931297709923665,0.50534743,0.5206638963265164,0.5206638963265164,0.6874096422645678,0.5004578431860791,0.8317764098653818
36,19,,train,0.9898931863884464,0.029879976,0.9540102926439377,0.9540102926439377,0.9717113398165494,0.9625255542780291,0.9847997644264683
37,19,,test,0.9264331686873223,0.29634285,0.6056279887589217,0.6056279887589217,0.7436172643991447,0.6363201334176308,0.8832571897904739
38,20,,train,0.9938366718027735,0.02070543,0.973883236122068,0.973883236122068,0.9803972631699761,0.9771086459395506,0.9907322588614563
39,20,,test,0.9124382577458464,0.33090124,0.6616203785468777,0.6616203785468777,0.6813296655691296,0.6582239111705067,0.8633676299354479
40,21,,train,0.9905460813245932,0.027721068,0.9580576721473223,0.9580576721473223,0.9731694490904741,0.9653446049426363,0.9857821053779751
41,21,,test,0.9155814997754828,0.32179567,0.622859005132708,0.622859005132708,0.72097503698821,0.6216124436343179,0.8686772482227062
42,22,,train,0.993523282233423,0.021996655,0.9693415016637014,0.9693415016637014,0.980552574302477,0.974784033872916,0.9902628904670651
43,22,,test,0.9134111659931148,0.3141641,0.6704167269328685,0.6704167269328685,0.6938176882817267,0.66575131301553,0.861978452283845
44,23,,train,0.9953513880546343,0.015874498,0.9802623334875918,0.9802623334875918,0.9863064412976071,0.9832554739045194,0.9930107904288701
45,23,,test,0.9138602005687771,0.32108307,0.6125089723416889,0.6125089723416889,0.7296913802230836,0.6382729562606718,0.8640286573770795
46,24,,train,0.9943328719542451,0.019110553,0.978399118187633,0.978399118187633,0.9855863944989175,0.9819042724051585,0.9914796164345199
47,24,,test,0.9180511899416255,0.3409577,0.6377044064293362,0.6377044064293362,0.6977369398324753,0.6370849070109151,0.8700167231630066
48,25,,train,0.9949074194980544,0.017823279,0.9781007454751248,0.9781007454751248,0.9836576519623378,0.9807921902620292,0.9923431564785453
49,25,,test,0.9126627750336775,0.29375046,0.6311739701233866,0.6311739701233866,0.6806708323818659,0.6437686679376543,0.8615926523273503
50,26,,train,0.9929748504870596,0.023193553,0.9633892976804862,0.9633892976804862,0.9731604741439388,0.9681592449493642,0.9894374900546538
51,26,,test,0.9195479718605,0.27885565,0.6807596841282665,0.6807596841282665,0.7235964658383819,0.6616398286221241,0.872839509254866
52,27,,train,0.9936799770180983,0.021133695,0.9667508802311927,0.9667508802311927,0.9790606716490605,0.972748565086102,0.9904962041331081
53,27,,test,0.9113905104026343,0.37263465,0.5698178931315131,0.5698178931315131,0.7517677554508522,0.5821146366602116,0.8601821943352685
54,28,,train,0.9934188190436395,0.021080706,0.9661286052453247,0.9661286052453247,0.9763652393745138,0.9711346955452904,0.9901051037981813
55,28,,test,0.9244873521927855,0.31021947,0.6597109308753759,0.6597109308753759,0.744357367445799,0.6711623847014021,0.8795569850854791
56,29,,train,0.9959781671933352,0.013776536,0.9827446710500448,0.9827446710500448,0.9921661931887483,0.9873732479390053,0.9939532919594272
57,29,,test,0.9255350995359976,0.27412564,0.699117231022822,0.699117231022822,0.7135665740986433,0.689079980870666,0.883300959723756
58,30,,train,0.9934188190436395,0.02142546,0.9699634910633271,0.9699634910633271,0.9791949935050969,0.9745067528643448,0.990105658355813
59,30,,test,0.9128872923215088,0.3296108,0.6588352928341771,0.6588352928341771,0.7289840340646482,0.6654449566426461,0.8620900540304606
60,31,,train,0.9955864302316472,0.01430991,0.9744061793077572,0.9744061793077572,0.981393990302596,0.9778286006400129,0.9933645428467315
61,31,,test,0.8918575063613231,0.4480698,0.5241998145760941,0.5241998145760941,0.739149003713096,0.5386588266224636,0.8312614866713101
62,32,,train,0.994776840510825,0.017480325,0.9709784935245939,0.9709784935245939,0.9835890624185352,0.9770897575768759,0.9921470697177034
63,32,,test,0.9190240981888939,0.30044895,0.6755324957253149,0.6755324957253149,0.7054400512609277,0.6661123218430822,0.8717833414984777
64,33,,train,0.9945417983338122,0.018526975,0.9778314069416522,0.9778314069416522,0.9822309983232677,0.9799909984203322,0.9917927938259083
65,33,,test,0.9247118694806167,0.30122456,0.6960249181556001,0.6960249181556001,0.7265666482461358,0.6868395140108493,0.8800551047031387
66,34,,train,0.9956647776239848,0.0150222,0.984969044922556,0.984969044922556,0.9863112683098968,0.985635766926301,0.9934815049720325
67,34,,test,0.9254602604400539,0.31948963,0.613486672910397,0.613486672910397,0.7322944540913849,0.6475087732908769,0.8812430743058159
68,35,,train,0.9958475882061059,0.013870484,0.9771453399899146,0.9771453399899146,0.9856989525738045,0.9813552550988733,0.9937563380098816
69,35,,test,0.9309235144439455,0.28791255,0.6749583159607613,0.6749583159607613,0.78137192961796,0.6973618056755809,0.8909007772477233
70,36,,train,0.9981457783813429,0.007116644,0.992440211386315,0.992440211386315,0.9950841045315969,0.9937201463349544,0.9972127629255535
71,36,,test,0.9342164346654692,0.26388717,0.6709723042644885,0.6709723042644885,0.828286204452792,0.7011245913708057,0.8960411407793509
72,37,,train,0.9936277454232065,0.018397283,0.9708643056532704,0.9708643056532704,0.98276107955756,0.9766372575602782,0.9904189964071519
73,37,,test,0.9201466846280497,0.34912062,0.5902500076623424,0.5902500076623424,0.7751235086556411,0.6202784509143805,0.8729928006453922
74,38,,train,0.9919824501841163,0.024348235,0.9636407835910475,0.9636407835910475,0.9711930572381121,0.9673225438160218,0.9879435544292903
75,38,,test,0.897245921269271,0.46367744,0.5969436856344886,0.5969436856344886,0.7725804395399547,0.6019525179059008,0.8388451887113052
76,39,,train,0.995612546029093,0.014019181,0.9866857777460959,0.9866857777460959,0.9877090621601373,0.9871894269899769,0.9934038464207998
77,39,,test,0.9158808561592576,0.33207336,0.6371016350957454,0.6371016350957454,0.7005207442893436,0.6443596110654959,0.8654054612972532
78,40,,train,0.9954819670418636,0.014774442,0.9697891696760602,0.9697891696760602,0.9779180074685906,0.9737079946661443,0.9932082230585397
79,40,,test,0.9291273761412963,0.2986546,0.6617749764561315,0.6617749764561315,0.723183854421825,0.682122067075337,0.8869682993585781
80,41,,train,0.9956647776239848,0.014233737,0.9768214071222797,0.9768214071222797,0.9851503250061056,0.9808803299543984,0.9934826768246269
81,41,,test,0.9357880556802873,0.2539631,0.6929034561173711,0.6929034561173711,0.7450022004602292,0.7028793743478275,0.8987109339308205
82,42,,train,0.997492883445196,0.0089205615,0.9877405006376075,0.9877405006376075,0.9919969330439576,0.9898446180816086,0.9962312146514128
83,42,,test,0.9164047298308636,0.32573357,0.6667082117628857,0.6667082117628857,0.7269324335017538,0.6669429296862005,0.8680161145451115
84,43,,train,0.9974667676477501,0.009101836,0.9866350839657039,0.9866350839657039,0.9909267833967124,0.988741578789559,0.9961922147335956
85,43,,test,0.9325699745547074,0.28483713,0.6782068857865083,0.6782068857865083,0.7642615472234353,0.7070987613458559,0.8927716678609563
86,44,,train,0.9940455981823405,0.019261014,0.9737587390458534,0.9737587390458534,0.9777432596568457,0.9757296513014034,0.9910475963011288
87,44,,test,0.9158060170633139,0.34899136,0.612263903164742,0.612263903164742,0.7545421677077129,0.6358410975913437,0.866246812737334
88,45,,train,0.9949335352955002,0.016697941,0.9780870721367793,0.9780870721367793,0.9845252826292441,0.9812059673655832,0.9923807198407533
89,45,,test,0.9213441101631492,0.33369917,0.6082178499869738,0.6082178499869738,0.7406537781008806,0.6435690287602409,0.8746916649061794
90,46,,train,0.9971794938758455,0.009681704,0.9867018528208099,0.9867018528208099,0.9911836356833539,0.9889066364676015,0.9957603905246654
91,46,,test,0.9229905702739111,0.31244752,0.6489992732788437,0.6489992732788437,0.7537504479465992,0.6801786328606223,0.8761758812645627
92,47,,train,0.9956908934214306,0.014243193,0.9819079835715253,0.9819079835715253,0.9869589001729019,0.9844058168700704,0.9935210006487403
93,47,,test,0.903981439904206,0.45088184,0.5943647433979369,0.5943647433979369,0.7846351292037941,0.6131123939104622,0.8496510786379651
94,48,,train,0.9951163458776213,0.016095413,0.9797050793251407,0.9797050793251407,0.9858922709265454,0.9827597688823081,0.992656504102947
95,48,,test,0.933767400089807,0.26838183,0.6673265921644896,0.6673265921644896,0.7619635360147822,0.6963098934182949,0.8953511413775739
96,49,,train,0.9954558512444177,0.014346652,0.9813469513066169,0.9813469513066169,0.9859486984412156,0.9836206793331196,0.9931682291365197
97,49,,test,0.9394551713815297,0.25455424,0.6916851344082664,0.6916851344082664,0.7805373821715214,0.7082781089539419,0.9043751990698318
98,50,,train,0.9955864302316472,0.014229376,0.9779967806277073,0.9779967806277073,0.98552322468649,0.9816125640655805,0.993365456240576
99,50,,test,0.9083969465648855,0.37250635,0.640547114992609,0.640547114992609,0.6853437699951465,0.6369123326097108,0.8529786614620102
100,51,,train,0.9956908934214306,0.014701992,0.9797036445229196,0.9797036445229196,0.9859665229230768,0.9828019216676133,0.9935216418325595
101,51,,test,0.9295015716210148,0.2762973,0.6504860473085536,0.6504860473085536,0.7949395173615491,0.6779104462675942,0.8883402419626356
102,52,,train,0.9963176725601316,0.01318282,0.9796850145179977,0.9796850145179977,0.9901734706654235,0.9848169790013332,0.9944640080101066
103,52,,test,0.9195479718605,0.3212024,0.6402916426049454,0.6402916426049454,0.712024248546785,0.6507745023032029,0.8724020952806885
104,53,,train,0.9965527147371445,0.011548747,0.9850751583700929,0.9850751583700929,0.9879788767295928,0.9865191267707342,0.994817213907603
105,53,,test,0.9242628349049543,0.32754487,0.6444233061984855,0.6444233061984855,0.7379273911804692,0.6610269209742836,0.8799462366011441
106,54,,train,0.99791073620433,0.0069853202,0.9915804341898236,0.9915804341898236,0.9920348178604358,0.991789591518414,0.9968593239527075
107,54,,test,0.9298757671007334,0.29445478,0.6672390733130685,0.6672390733130685,0.7507601499707256,0.6808417318983663,0.8894425994164072
108,55,,train,0.9971272622809537,0.009367803,0.9915080623668519,0.9915080623668519,0.9939174220135275,0.992705635746252,0.9956814876959867
109,55,,test,0.926208651399491,0.2991195,0.661244519544877,0.661244519544877,0.7517465481492197,0.6926363628163933,0.8835674330800037
110,56,,train,0.9968138727116033,0.011195065,0.9900134523277773,0.9900134523277773,0.9901772365145858,0.9900949348946866,0.9952109547883518
111,56,,test,0.9178266726537944,0.36121228,0.6557914748541022,0.6557914748541022,0.7146743797473466,0.6717327493947612,0.8684463708422128
112,57,,train,0.994985766890392,0.01585589,0.9792808374116632,0.9792808374116632,0.983646080931534,0.9814443164515922,0.9924611503789781
113,57,,test,0.9107917976350846,0.3738929,0.6137302737581057,0.6137302737581057,0.7523241130055918,0.6327019360488725,0.8608847880726687
114,58,,train,0.9955603144342012,0.014064202,0.9744807404876648,0.9744807404876648,0.9860101607105852,0.9800734068483851,0.9933249030625231
115,58,,test,0.9342164346654692,0.301677,0.6560454822679002,0.6560454822679002,0.7961668173389042,0.6802514645641003,0.8966153965431606
116,59,,train,0.9956386618265389,0.014681463,0.9750091298068163,0.9750091298068163,0.986546238829998,0.9806267576789258,0.9934432183235083
117,59,,test,0.9360874120640623,0.26999277,0.6755411208890946,0.6755411208890946,0.7672679343850698,0.6969635880337665,0.8990593624004691
118,60,,train,0.9973100728630748,0.0097758,0.9888505151917611,0.9888505151917611,0.9902078775548736,0.9895103457038646,0.9959563894519105
119,60,,test,0.9196228109564436,0.32413897,0.6330918163371093,0.6330918163371093,0.7068535444010778,0.6578612366453117,0.8718074539702594
120,61,,train,0.9967877569141573,0.01085506,0.9786538018972223,0.9786538018972223,0.9868297168752039,0.9826399878027007,0.9951705197340103
121,61,,test,0.9074988774135608,0.41346934,0.642344249907156,0.642344249907156,0.7263900468037173,0.6496806054401704,0.8532405557102939
122,62,,train,0.995612546029093,0.014176041,0.9837102335918808,0.9837102335918808,0.9863696801620333,0.9850064985393381,0.9934035489458924
123,62,,test,0.9309235144439455,0.30201155,0.6452839296054143,0.6452839296054143,0.7706011856047442,0.6775928633237219,0.8894701948218251
124,63,,train,0.9949335352955002,0.016309304,0.9776257875098874,0.9776257875098874,0.9875436799882612,0.9824755698718838,0.9923834599066728
125,63,,test,0.9131866487052837,0.4181734,0.6237547568255558,0.6237547568255558,0.7591694720323816,0.6481948206605188,0.8602532746658524
126,64,,train,0.997283957065629,0.00912402,0.9885866113191395,0.9885866113191395,0.9899167725372015,0.9892284899935294,0.9959165794312944
127,64,,test,0.9393054931896423,0.29221442,0.6605886579836219,0.6605886579836219,0.8000693747416877,0.6924998280175435,0.9035927836971165
128,65,,train,0.9979629677992218,0.006718794,0.9895551026102029,0.9895551026102029,0.991375538245569,0.9904547518013359,0.9969379575519351
129,65,,test,0.932944170034426,0.2743414,0.683612790177567,0.683612790177567,0.7444910048654463,0.7090989626834933,0.8937385384202973
130,66,,train,0.9980413151915594,0.006683947,0.9840533601421194,0.9840533601421194,0.9892303959630967,0.9865845484729459,0.9970556196349886
131,66,,test,0.9006136805867385,0.429839,0.627009053703126,0.627009053703126,0.6636308860201122,0.6205968460274985,0.8421071570291307
132,67,,train,0.9955341986367554,0.014477094,0.9797781199996175,0.9797781199996175,0.9842724716810934,0.981988823897646,0.9932857284495415
133,67,,test,0.9180511899416255,0.33204734,0.6774633247986078,0.6774633247986078,0.7351324148277693,0.6717852248460398,0.8717010529545641
134,68,,train,0.9955341986367554,0.014639591,0.983479787447055,0.983479787447055,0.9860197578713287,0.9847212143139424,0.9932855948087116
135,68,,test,0.9276305942224218,0.3042479,0.641940658024279,0.641940658024279,0.7564642512591249,0.6711536658189909,0.8852443083932685
136,69,,train,0.9970489148886161,0.009888083,0.9923494360909492,0.9923494360909492,0.9904548761121745,0.9913818832259306,0.9955633316915098
137,69,,test,0.9020356234096693,0.4008148,0.6320381531872185,0.6320381531872185,0.6920200766709136,0.6454059836730871,0.840922819210677
138,70,,train,0.9984330521532475,0.006194468,0.9920185972385278,0.9920185972385278,0.9959907537708138,0.9939885278845716,0.9976444989247866
139,70,,test,0.927031881454872,0.30060974,0.6900674245617391,0.6900674245617391,0.7311586095130704,0.6894563342441379,0.8856560502711575
140,71,,train,0.9986419785328144,0.005245099,0.9942769552050884,0.9942769552050884,0.9957272594697731,0.9949957682996855,0.9979583738780133
141,71,,test,0.9378835503667116,0.271873,0.7181342415330848,0.7181342415330848,0.7599645073372043,0.7212801400745344,0.9016639027744073
142,72,,train,0.9998955368102165,0.0019783801,0.9999414048037139,0.9999414048037139,0.9995103739106045,0.9997252270698803,0.9998429800088897
143,72,,test,0.943945517138153,0.25006393,0.7017238491230885,0.7017238491230885,0.8079979029014246,0.7318921207938079,0.9114320057804156
144,73,,train,0.9999738842025542,0.00088179717,0.9999722407284,0.9999722407284,0.9995318352059891,0.9997513762675441,0.9999607455846546
145,73,,test,0.9449184253854214,0.24944645,0.7134893610842755,0.7134893610842755,0.8143094095133598,0.7416801653037469,0.9128902628683483
146,74,,train,0.9999477684051082,0.00094567856,0.9995014309355562,0.9995014309355562,0.9995014309355562,0.9995014309350564,0.9999214909419409
147,74,,test,0.9467145636880706,0.247498,0.7143907114610891,0.7143907114610891,0.812507846816044,0.7407080383466048,0.9156222248774157
148,75,,train,1.0,0.00066519977,0.9999999999999966,0.9999999999999966,0.9999999999999966,0.9999999999994967,1.0
149,75,,test,0.9457416554408022,0.24249066,0.7133496523634596,0.7133496523634596,0.8077952809156103,0.744967055831736,0.9140695230509704
150,76,,train,1.0,0.0006998204,0.9999999999999966,0.9999999999999966,0.9999999999999966,0.9999999999994967,1.0
151,76,,test,0.94529262086514,0.2424497,0.7102270894628,0.7102270894628,0.817713591981802,0.7441773538972861,0.9133777286107009
152,77,,train,1.0,0.000775324,0.9999999999999966,0.9999999999999966,0.9999999999999966,0.9999999999994967,1.0
153,77,,test,0.9460410118245771,0.24661653,0.707280744696618,0.707280744696618,0.8292600276773063,0.7420687249730085,0.9144173874695035
154,78,,train,0.9902849233501345,0.032498997,0.9494898685327371,0.9494898685327371,0.9642129530840838,0.9566702118573961,0.985385393618447
155,78,,test,0.8890884598114055,0.39139563,0.5630717320574552,0.5630717320574552,0.6627857668262562,0.5741354895938299,0.8210632260465431
156,79,,train,0.9785589302969366,0.067101315,0.8832845348002457,0.8832845348002457,0.9267858823880379,0.9028266352299816,0.9677251110118879
157,79,,test,0.903158209848825,0.3306346,0.6094852887660983,0.6094852887660983,0.648419970002546,0.6037437492852685,0.8479550963508624
158,80,,train,0.9916168290198741,0.027023599,0.9523975831389914,0.9523975831389914,0.971271535916741,0.9613147745067585,0.987393806731729
159,80,,test,0.9201466846280497,0.29122466,0.6472973531109428,0.6472973531109428,0.7114370017524574,0.6605349808534775,0.8730011646236879
160,81,,train,0.9958998198009976,0.013592836,0.9701480488560653,0.9701480488560653,0.9853588853017775,0.9774301568431323,0.9938355717839717
161,81,,test,0.9268822032629845,0.2876037,0.6800052403329563,0.6800052403329563,0.7140473992906441,0.6796260809531697,0.8850422292132027
162,82,,train,0.9972317254707372,0.010282056,0.9904322725374349,0.9904322725374349,0.9941785129516276,0.9922905194774457,0.9958384508496958
163,82,,test,0.931597066307439,0.290332,0.6764275387682569,0.6764275387682569,0.7537520880240444,0.6930549196538166,0.8925992285950533
164,83,,train,0.9966310621294822,0.011976352,0.9874853742726621,0.9874853742726621,0.9927719022957185,0.9901058134066899,0.994934777995913
165,83,,test,0.9194731327645562,0.31114167,0.6178262063393057,0.6178262063393057,0.7297899584511,0.6307063600085742,0.8734247992423472
166,84,,train,0.9970489148886161,0.009774219,0.9866729952033259,0.9866729952033259,0.9858126654609594,0.9862319548051217,0.995563798230613
167,84,,test,0.9081724292770543,0.40744385,0.6367199137585102,0.6367199137585102,0.7205932260988638,0.6386579637273226,0.8544425021891322
168,85,,train,0.996866104306495,0.011118577,0.9802166367649892,0.9802166367649892,0.9887836147334937,0.9843420157580963,0.9952885686972911
169,85,,test,0.9084717856608292,0.43035492,0.6352344018892504,0.6352344018892504,0.704988398961394,0.638133316146824,0.8546074511967917


==> images/confmat/2/isprs_gaf_rnn/confmat_flat.csv <==
1 1 2.164352855784437 0.756476683937432 0.4949152542371204
2 1 1.3010299956639813 0.10362694300512766 0.0026024723487312607
3 1 0.0 0.005181347150256383 0.0011037527593817766
4 1 0.0 0.005181347150256383 0.0005534034311012422
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0.0 0.005181347150256383 0.010309278350504835
8 1 0.0 0.005181347150256383 0.0013908205841444519
9 1 1.041392685158225 0.05699481865282021 0.012629161882891775
10 1 0.8450980400142568 0.03626943005179468 0.031818181818167354
11 1 0.6989700043360189 0.025906735751281915 0.011363636363633781
12 1 0 0.0 0.0
1 2 2.1172712956557644 0.01670705267185287 0.444067796610019
2 2 3.88371820196396 0.9757683968881395 0.9955757970071438
3 2 0.0 0.0001275347532202509 0.0011037527593817766
4 2 0.6989700043360189 0.0006376737661012544 0.002767017155506211
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.8450980400142568 0.0008927432725417563 0.07216494845353386
8 2 0.47712125471966244 0.0003826042596607527 0.004172461752433356
9 2 0.9542425094393249 0.001147812778982258 0.010332950631456908
10 2 1.4313637641589874 0.003443438336946774 0.12272727272721695
11 2 0.8450980400142568 0.0008927432725417563 0.015909090909087292
12 2 0 0.0 0.0
1 3 0.6020599913279624 0.0035304501323915683 0.01355932203389371
2 3 0.0 0.0008826125330978921 0.00013012361743656303
3 3 2.906335041805091 0.711385701676901 0.8896247240617119
4 3 0 0.0 0.0
5 3 1.041392685158225 0.009708737864076812 0.33333333333232323
6 3 1.4313637641589874 0.023830538393643085 0.6585365853642474
7 3 1.7323937598229686 0.04766107678728617 0.5567010309272611
8 3 1.2304489213782739 0.015004413062664165 0.023643949930455682
9 3 0.0 0.0008826125330978921 0.0011481056257174342
10 3 0.9030899869919435 0.0070609002647831366 0.03636363636361983
11 3 2.3096301674258988 0.18005295675196997 0.46363636363625826
12 3 0 0.0 0.0
1 4 0.7781512503836436 0.0033094318808602695 0.020338983050840562
2 4 0.7781512503836436 0.0033094318808602695 0.0007807417046193783
3 4 0 0.0 0.0
4 4 3.254064452914338 0.990071704357364 0.9933591588267298
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.6989700043360189 0.0027578599007168914 0.00574052812858717
10 4 0.0 0.0005515719801433783 0.004545454545452479
11 4 0 0.0 0.0
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0 0.0 0.0
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0.0 0.9999999999 0.024390243902379535
7 6 0 0.0 0.0
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0 0.0 0.0
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 0.0 0.9999999999 0.010309278350504835
8 7 0 0.0 0.0
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0 0.0 0.0
12 7 0 0.0 0.0
1 8 0.47712125471966244 0.004048582995950871 0.010169491525420281
2 8 0.47712125471966244 0.004048582995950871 0.00039037085230968915
3 8 1.1139433523068367 0.01754385964912044 0.014348785871963095
4 8 0.6020599913279624 0.005398110661267827 0.002213613724404969
5 8 0.0 0.0013495276653169568 0.030303030302938475
6 8 0.0 0.0013495276653169568 0.024390243902379535
7 8 0.9542425094393249 0.012145748987852612 0.09278350515454352
8 8 2.82020145948564 0.8920377867745084 0.9193324061194826
9 8 0.47712125471966244 0.004048582995950871 0.0034443168771523024
10 8 0.0 0.0013495276653169568 0.004545454545452479
11 8 1.591064607026499 0.05263157894736131 0.08863636363634349
12 8 0.47712125471966244 0.004048582995950871 0.01209677419354351
1 9 0.3010299956639812 0.0023584905660374578 0.006779661016946855
2 9 0 0.0 0.0
3 9 1.0 0.011792452830187289 0.011037527593817766
4 9 0 0.0 0.0
5 9 1.041392685158225 0.012971698113206016 0.33333333333232323
6 9 0.0 0.0011792452830187289 0.024390243902379535
7 9 0 0.0 0.0
8 9 1.146128035678238 0.016509433962262204 0.019471488178022325
9 9 2.8830933585756897 0.9009433962263088 0.8771526980481197
10 9 1.5797835966168101 0.0448113207547117 0.17272727272719424
11 9 0.47712125471966244 0.0035377358490561862 0.006818181818180269
12 9 0.6989700043360189 0.005896226415093644 0.020161290322572516
1 10 0.0 0.004273504273502447 0.0033898305084734274
2 10 0.47712125471966244 0.012820512820507342 0.00039037085230968915
3 10 0.6020599913279624 0.01709401709400979 0.004415011037527106
4 10 0 0.0 0.0
5 10 0.9542425094393249 0.038461538461522025 0.27272727272644626
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0.0 0.004273504273502447 0.0013908205841444519
9 10 1.8808135922807914 0.324786324786186 0.087256027554525
10 10 2.1398790864012365 0.5897435897433377 0.6272727272724422
11 10 0 0.0 0.0
12 10 0.3010299956639812 0.008547008547004895 0.008064516129029007
1 11 0 0.0 0.0
2 11 0.0 0.0032894736842094445 0.00013012361743656303
3 11 1.8388490907372552 0.22697368421045166 0.07615894039734258
4 11 0.3010299956639812 0.006578947368418889 0.0011068068622024844
5 11 0.0 0.0032894736842094445 0.030303030302938475
6 11 0.9542425094393249 0.029605263157885 0.21951219512141582
7 11 1.3222192947339193 0.06907894736839833 0.21649484536060154
8 11 1.3424226808222062 0.07236842105260778 0.03059805285117794
9 11 0 0.0 0.0
10 11 0 0.0 0.0
11 11 2.250420002308894 0.585526315789281 0.4045454545453626
12 11 0.0 0.0032894736842094445 0.0040322580645145035
1 12 0.3010299956639812 0.007905138339917824 0.006779661016946855
2 12 0 0.0 0.0
3 12 0.3010299956639812 0.007905138339917824 0.002207505518763553
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0.3010299956639812 0.007905138339917824 0.04878048780475907
7 12 0.6020599913279624 0.015810276679835648 0.04123711340201934
8 12 0 0.0 0.0
9 12 0.3010299956639812 0.007905138339917824 0.0022962112514348684
10 12 0 0.0 0.0
11 12 0.6020599913279624 0.015810276679835648 0.009090909090907024
12 12 2.374748346010104 0.9367588932802622 0.9556451612899373


==> images/confmat/2/isprs_gaf_rnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7217622940116476,0.8994506,0.23575134381515886,0.23575134381515886,0.2851863293488308,0.23470856592550296,0.5515511582117462
1,1,,test,0.8305642867834157,0.52538407,0.33619967600703776,0.33619967600703776,0.28519017123177204,0.30606408904496685,0.725056705819289
2,2,,train,0.8595231255386383,0.45710418,0.4045110761882798,0.4045110761882798,0.4562587202502019,0.40269548329272614,0.7848643963808214
3,2,,test,0.8684328693309384,0.4158252,0.4610729580312157,0.4610729580312157,0.5072463341940591,0.4378322155581735,0.7917394402704819
4,3,,train,0.8853516492126087,0.3640094,0.46233736277663473,0.46233736277663473,0.49284446857128517,0.4602654814219966,0.8252147796704572
5,3,,test,0.8904355635383925,0.34019715,0.5093789002502548,0.5093789002502548,0.5310951867553061,0.5002513951563453,0.8259352923490152
6,4,,train,0.8995064114282729,0.32213548,0.499876845339892,0.499876845339892,0.535394623381407,0.5024989609135518,0.8469995098107617
7,4,,test,0.8882652297560245,0.34330404,0.4753821693612034,0.4753821693612034,0.561858671236792,0.46615807290803773,0.8212874410369382
8,5,,train,0.9030842756783578,0.3117521,0.5065218964701403,0.5065218964701403,0.5422518828618744,0.5102127335914334,0.8525750649732865
9,5,,test,0.8911839544978296,0.32920745,0.5221424619702172,0.5221424619702172,0.5373283776939214,0.5205725082777372,0.8266292118227552
10,6,,train,0.9054346974484866,0.299922,0.5146811610997987,0.5146811610997987,0.5462167852700822,0.5186371943444642,0.8562089422288789
11,6,,test,0.89380332285586,0.32567582,0.5123145611552412,0.5123145611552412,0.5857621108772267,0.5042490575313242,0.8309710043177074
12,7,,train,0.9096654566347183,0.2852031,0.5251864108787825,0.5251864108787825,0.584722363049237,0.531535474111121,0.8627635420610367
13,7,,test,0.8941775183355785,0.32396764,0.5059752157193675,0.5059752157193675,0.5839769378427367,0.5073513634682082,0.8306153119735603
14,8,,train,0.910579509545324,0.27897212,0.527245195704779,0.527245195704779,0.557153267882286,0.5320485509150092,0.8641398293634083
15,8,,test,0.904505313575812,0.29357466,0.5319077284128554,0.5319077284128554,0.6235907303390144,0.544295262523753,0.8472789414192227
16,9,,train,0.9127993523282233,0.27687013,0.5325954911443719,0.5325954911443719,0.619303515844059,0.5392864785221351,0.8674858088762476
17,9,,test,0.8990420595719204,0.30579433,0.5242678396426935,0.5242678396426935,0.5744785989266429,0.5345162355922688,0.8397924203762374
18,10,,train,0.9142618369851924,0.2709319,0.5397075764845184,0.5397075764845184,0.6931973029598716,0.5486498652085193,0.8698585651301978
19,10,,test,0.9032330489447687,0.29277083,0.5088272619219907,0.5088272619219907,0.5942987657115911,0.49456059852076484,0.8465041323076195
20,11,,train,0.9143663001749759,0.2692451,0.5370652881950467,0.5370652881950467,0.59892909197136,0.5444093745387021,0.8699920185454002
21,11,,test,0.9008381978745696,0.29659668,0.5106849183946441,0.5106849183946441,0.5765570803382821,0.5119975507782825,0.8409916718763393
22,12,,train,0.9154631636677026,0.27149147,0.5428937468190037,0.5428937468190037,0.5754877789117095,0.5511905262315422,0.8716128378545202
23,12,,test,0.9002394851070199,0.31209627,0.5072372617700954,0.5072372617700954,0.5886052247249786,0.5230321464783031,0.8399959963843492
24,13,,train,0.9182053223995195,0.25507736,0.5475961089004047,0.5475961089004047,0.5886049335929023,0.5557134973554002,0.8758665463852788
25,13,,test,0.9069750037419548,0.27946672,0.5233340463205632,0.5233340463205632,0.6006061856744721,0.5343903211612361,0.8513572287868862
26,14,,train,0.9193021858922462,0.25839972,0.5472869299303716,0.5472869299303716,0.5936694648167161,0.5559441965775028,0.8774653773422992
27,14,,test,0.9077982337973357,0.28608507,0.5345227764356393,0.5345227764356393,0.5855077797390427,0.5405600696517239,0.8530568533423671
28,15,,train,0.9179441644250608,0.25444126,0.5490120394326375,0.5490120394326375,0.5998885028105042,0.5577464322695108,0.8755288100021823
29,15,,test,0.9080975901811106,0.28398943,0.5495924213897238,0.5495924213897238,0.5958127379768918,0.5607913361244116,0.8525736548346993
30,16,,train,0.92269723956021,0.24826193,0.5602209689558794,0.5602209689558794,0.641062095054015,0.5702117537919301,0.8827213147077977
31,16,,test,0.9079479119892232,0.2727008,0.5383693701743995,0.5383693701743995,0.6411538361366266,0.5548764225282877,0.8533334826598253
32,17,,train,0.9202162388028519,0.25062042,0.5541489356286738,0.5541489356286738,0.5991845598452503,0.5640129257592402,0.8789280680197463
33,17,,test,0.9046549917676995,0.28422222,0.5550446593004026,0.5550446593004026,0.5641525672140356,0.5389557851237341,0.8503299356297466
34,18,,train,0.9225666605729806,0.24361867,0.5594937408959663,0.5594937408959663,0.609343129934111,0.5683546492010637,0.8825569484284608
35,18,,test,0.9104176021553659,0.27555442,0.550889786217193,0.550889786217193,0.5764255899736433,0.5483977626971518,0.858355498172681
36,19,,train,0.9224360815857512,0.2409217,0.5600496400773375,0.5600496400773375,0.6145522892877241,0.5694253231714894,0.8823659040250407
37,19,,test,0.9125879359377339,0.27247596,0.5468063799592097,0.5468063799592097,0.5894812462721768,0.5482572783542071,0.860697369844828
38,20,,train,0.9242119558120707,0.23870234,0.563913753259894,0.563913753259894,0.6198805564229556,0.5724931479049169,0.8850935763267438
39,20,,test,0.9113905104026343,0.27932337,0.5441999263189679,0.5441999263189679,0.5862566068223471,0.5488371598201464,0.8587143211555474
40,21,,train,0.9232456713065733,0.24073431,0.5631906901908095,0.5631906901908095,0.6768459750890766,0.5744073130823759,0.8836151525552609
41,21,,test,0.9092950157162102,0.2751267,0.5446590143393093,0.5446590143393093,0.6345140895954177,0.5563883054099088,0.8556474433946977
42,22,,train,0.923715755660599,0.24002609,0.563721333254474,0.563721333254474,0.6334301434363095,0.5744290529801882,0.8843111963803035
43,22,,test,0.9153569824876515,0.2648736,0.5517715185577098,0.5517715185577098,0.6695613565764597,0.5614468944391838,0.8645775693560429
44,23,,train,0.9226188921678723,0.2415845,0.5628843157753629,0.5628843157753629,0.6180522018590545,0.5720686177676153,0.8826598739515669
45,23,,test,0.9134111659931148,0.27161118,0.5470882382866274,0.5470882382866274,0.6967318241935487,0.5567600196445758,0.8617404381016787
46,24,,train,0.9229583975346687,0.23669057,0.565047946202264,0.565047946202264,0.6488544365460946,0.5750812800367675,0.8832147863060146
47,24,,test,0.9185002245172879,0.2588427,0.5780539931080095,0.5780539931080095,0.5994007724788216,0.5828752227250255,0.8711214170313398
48,25,,train,0.9257527878613774,0.23622282,0.5709958292521068,0.5709958292521068,0.6418640555130093,0.5810297325802726,0.8874525042967818
49,25,,test,0.9116150276904655,0.27319187,0.5579206528805313,0.5579206528805313,0.5991339601907343,0.5645703260302489,0.8592431911948879
50,26,,train,0.9263795670000784,0.23299637,0.5704281872115919,0.5704281872115919,0.6285515756784469,0.580766949326778,0.8884067725760725
51,26,,test,0.9112408322107469,0.2718494,0.5421388941719466,0.5421388941719466,0.6102005235797286,0.5590933428249828,0.8588877786785548
52,27,,train,0.9256483246715939,0.2324956,0.5727960700288549,0.5727960700288549,0.646321883496067,0.5834946455564225,0.8873255046348354
53,27,,test,0.9116150276904655,0.26741925,0.5627827844664786,0.5627827844664786,0.5919825641044211,0.5675717358655658,0.8599434119098763
54,28,,train,0.9261184090256196,0.23171043,0.5750583193491142,0.5750583193491142,0.6886029024840398,0.5860932240395876,0.8880091504256945
55,28,,test,0.9135608441850023,0.2747888,0.5518804666295997,0.5518804666295997,0.6010196954283973,0.5652743774797996,0.862189983696869
56,29,,train,0.9262228722154031,0.23238337,0.5724681970125983,0.5724681970125983,0.7079456519165571,0.5843084776496653,0.8882114329452704
57,29,,test,0.912288579553959,0.26842663,0.5602487559459792,0.5602487559459792,0.5945911305891869,0.5631961759752068,0.8615852761742604
58,30,,train,0.9269802303413335,0.22988571,0.5755251837813254,0.5755251837813254,0.6657182088301071,0.585569717905655,0.8893923673593414
59,30,,test,0.9057027391109116,0.28604406,0.5356464109913975,0.5356464109913975,0.5917891565287047,0.5479650066734574,0.8481012630818653
60,31,,train,0.9276592410749263,0.22790578,0.5769377635847928,0.5769377635847928,0.6748565481186587,0.5880272563898409,0.8903533781159534
61,31,,test,0.9188744199970065,0.25009477,0.5676268180951363,0.5676268180951363,0.6359819759301538,0.5769456214198408,0.8714396137836675
62,32,,train,0.92643179859497,0.22932942,0.575589045728725,0.575589045728725,0.6519228108469378,0.5869617254509568,0.8885155942756922
63,32,,test,0.911465349498578,0.2747033,0.560597041648749,0.560597041648749,0.5898207134416256,0.5603057646068894,0.8601393157784171
64,33,,train,0.928756104567653,0.22738414,0.5793003754467734,0.5793003754467734,0.6571548159320432,0.5916385532010019,0.8920618241110797
65,33,,test,0.9049543481514744,0.28879562,0.534764378748425,0.534764378748425,0.5861060051503009,0.531002441776112,0.8491897285202892
66,34,,train,0.9286516413778695,0.22457647,0.5794237006903455,0.5794237006903455,0.6274406229479744,0.5896697328930126,0.8918815225269308
67,34,,test,0.9193234545726687,0.24642393,0.569481221716667,0.569481221716667,0.6049712781657618,0.5787463579080686,0.8714628295136568
68,35,,train,0.9275547778851427,0.2253094,0.5751387956734778,0.5751387956734778,0.6324387008516829,0.5840262710411971,0.8902467071155347
69,35,,test,0.9176021553659632,0.2460817,0.5661308567735696,0.5661308567735696,0.5975724136869607,0.5725801717388715,0.8694160704322091
70,36,,train,0.9280509780366143,0.22225949,0.5819879071532063,0.5819879071532063,0.6838982699624786,0.5917308190155997,0.8910509449073497
71,36,,test,0.9190989372848376,0.25036663,0.5713631781731439,0.5713631781731439,0.6510201199018023,0.5881747432442594,0.87135462272458
72,37,,train,0.9281554412263978,0.22478561,0.5798981564445397,0.5798981564445397,0.7010470261434353,0.5920328414556709,0.8911505437350545
73,37,,test,0.9177518335578506,0.25425392,0.5504944983833634,0.5504944983833634,0.7022705134885602,0.5624556651028879,0.8690045492808941
74,38,,train,0.9283382518085189,0.22247458,0.5803385356829756,0.5803385356829756,0.6501425529745891,0.59200387177758,0.8914440355898116
75,38,,test,0.9145337524322706,0.25836626,0.5615713110929372,0.5615713110929372,0.6013485897280493,0.5731105947101331,0.8634377483509733
76,39,,train,0.9298790838578256,0.2211558,0.5832249380456308,0.5832249380456308,0.646164061271609,0.5934506877066912,0.893767597283702
77,39,,test,0.9166292471186948,0.25019696,0.5816666551474362,0.5816666551474362,0.6342708309413801,0.5839735432051011,0.8682174906104991
78,40,,train,0.9306103261863101,0.21838757,0.5902815372856056,0.5902815372856056,0.668985486281834,0.6026683423533042,0.8949487222794114
79,40,,test,0.9122137404580153,0.2628003,0.5570578612354117,0.5570578612354117,0.5839455757823906,0.5541230477463607,0.8616687733395387
80,41,,train,0.9308975999582147,0.21861608,0.5888641942390246,0.5888641942390246,0.7326731676674262,0.6010820627907812,0.8953514403722298
81,41,,test,0.9155814997754828,0.2553388,0.5642508531366236,0.5642508531366236,0.6889641108117405,0.5646197718999998,0.866887688938301
82,42,,train,0.9318116528688204,0.21839319,0.5920406958603783,0.5920406958603783,0.6891221472141328,0.6033743973599662,0.8967275898695106
83,42,,test,0.9164047298308636,0.25640425,0.5681769725177633,0.5681769725177633,0.5982552738115886,0.5764391366731028,0.8669758920311572
84,43,,train,0.9316810738815909,0.21793531,0.5882029068157238,0.5882029068157238,0.6855396283211587,0.5990212704356811,0.8965416009931964
85,43,,test,0.9180511899416255,0.2525284,0.5678133418891802,0.5678133418891802,0.5990022578860482,0.5763043446636419,0.8698772746224147
86,44,,train,0.9301924734271761,0.2164768,0.5859518153086779,0.5859518153086779,0.6280433382704361,0.5951583651575265,0.8943344202810055
87,44,,test,0.9211944319712618,0.2455233,0.5791404001410453,0.5791404001410453,0.6068205714886662,0.5875996390260129,0.8746378891573383
88,45,,train,0.9317855370713745,0.21610655,0.592327197603309,0.592327197603309,0.675263037461418,0.6040978444777414,0.8966866581490396
89,45,,test,0.9103427630594222,0.26850384,0.5885373992637114,0.5885373992637114,0.5906978600022557,0.5826697499284926,0.8597195706963918
90,46,,train,0.9309498315531065,0.2180739,0.5910827410903033,0.5910827410903033,0.6706906874840933,0.600951809770566,0.8955375763492464
91,46,,test,0.9157311779673701,0.26910257,0.5807123523797677,0.5807123523797677,0.6199266250539971,0.583180627611429,0.8659759066461328
92,47,,train,0.9314982632994698,0.2172898,0.5889004834157631,0.5889004834157631,0.6808440792219783,0.6011055371291798,0.8962095061012045
93,47,,test,0.9193982936686125,0.24836187,0.5854078623895294,0.5854078623895294,0.6651120839364157,0.6001044549416159,0.8720620123193866
94,48,,train,0.9322295056279544,0.21459994,0.5934339777180659,0.5934339777180659,0.6646724316181245,0.6026287657022578,0.8974531817335426
95,48,,test,0.9154318215835953,0.25452214,0.5648802019511944,0.5648802019511944,0.6679983944284492,0.5711658055824029,0.8655016975187866
96,49,,train,0.9326473583870883,0.2132898,0.5972961210943395,0.5972961210943395,0.6812887770959747,0.6111573707594052,0.8980450442593942
97,49,,test,0.9231402484657986,0.24120392,0.5824388431155416,0.5824388431155416,0.6557804427330248,0.5927724752490565,0.8774621194955549
98,50,,train,0.9327518215768719,0.21100706,0.5952005020864823,0.5952005020864823,0.6778879813362476,0.6080711004587452,0.898174331230686
99,50,,test,0.9173027989821882,0.2544185,0.5647785491579455,0.5647785491579455,0.6275620769593979,0.582405889785519,0.8684317702280803
100,51,,train,0.9316288422866992,0.21439344,0.592642781120429,0.592642781120429,0.6825294340137337,0.6039217212906036,0.89652645340547
101,51,,test,0.9202963628199371,0.2472266,0.5753224691521189,0.5753224691521189,0.6121852015976038,0.5851477283317682,0.8729506738247085
102,52,,train,0.9328824005641012,0.21220948,0.5944359164571503,0.5944359164571503,0.6604614707260692,0.6053144436826527,0.8983842450970124
103,52,,test,0.9199970064361622,0.23988578,0.5706673689127643,0.5706673689127643,0.7187221916119678,0.5873445003742397,0.872442146990577
104,53,,train,0.9329868637538847,0.21117376,0.5984827716088362,0.5984827716088362,0.6937257027987709,0.6118443384977611,0.8985428400388917
105,53,,test,0.9211944319712618,0.23745988,0.5812798592454073,0.5812798592454073,0.617521029332179,0.5841583879302996,0.875231564539052
106,54,,train,0.9325690109947508,0.21190868,0.5926498807965647,0.5926498807965647,0.6456146083054836,0.6025894931278434,0.8978785292675132
107,54,,test,0.9199221673402185,0.24338698,0.5782578735492717,0.5782578735492717,0.5969582836623263,0.5832312298784061,0.8729615046971181
108,55,,train,0.9330652111462223,0.21200262,0.5969872704388862,0.5969872704388862,0.6634477493076075,0.6085637936079562,0.8986438513911513
109,55,,test,0.9224666966023051,0.24430385,0.598975013175817,0.598975013175817,0.6650540758048863,0.6158251596174249,0.8766066667562202
110,56,,train,0.9332219059308976,0.20937355,0.5991158503880263,0.5991158503880263,0.7555731378625633,0.6101422089719529,0.8989656076943351
111,56,,test,0.907199521029786,0.28987378,0.542171872547503,0.542171872547503,0.6307021135816616,0.547715165639556,0.8519901717689321
112,57,,train,0.9335091797028022,0.20875935,0.5965111287775576,0.5965111287775576,0.6688902794765612,0.6088871264780259,0.899297174357054
113,57,,test,0.9207453973955995,0.23940222,0.5894377127973017,0.5894377127973017,0.6692008288124959,0.5946636700489524,0.8749929768149023
114,58,,train,0.932934632158993,0.2099983,0.5972775524999259,0.5972775524999259,0.703821024002746,0.6090042201508695,0.8984749964077727
115,58,,test,0.920071845532106,0.25019604,0.585193497453166,0.585193497453166,0.6405689540679448,0.5944873035668871,0.8734972956272146
116,59,,train,0.9349977801572171,0.2074256,0.6006520936404408,0.6006520936404408,0.6798682100971939,0.6138409423845138,0.9015919662777359
117,59,,test,0.9169286035024697,0.24986894,0.5776864616861346,0.5776864616861346,0.6350420525098945,0.5881548420028663,0.8670483574890032
118,60,,train,0.9346582747904207,0.20698042,0.6054907593657832,0.6054907593657832,0.6936935294093902,0.6193071102637507,0.9010950109011624
119,60,,test,0.9191737763807813,0.243315,0.5780078351065727,0.5780078351065727,0.6840339867916111,0.5882610451945655,0.8715267158936182
120,61,,train,0.9347888537776501,0.20727503,0.6015111184066017,0.6015111184066017,0.6921885836287699,0.6134369690687367,0.9013109383889535
121,61,,test,0.9209699146834306,0.23607734,0.5840566337066228,0.5840566337066228,0.6881509907928373,0.5906793870804861,0.8747607519372167
122,62,,train,0.9329868637538847,0.20946273,0.5971917825604063,0.5971917825604063,0.6957055934060294,0.607825521741958,0.8985946293362893
123,62,,test,0.9197724891483311,0.24412008,0.566846169536685,0.566846169536685,0.6424648924463486,0.5850894245736179,0.8714211958895611
124,63,,train,0.9351805907393382,0.20470624,0.5985388620563287,0.5985388620563287,0.6926575743997277,0.6083764769294797,0.9018815085139934
125,63,,test,0.9157311779673701,0.2573291,0.5786835315848692,0.5786835315848692,0.6575222716271966,0.5791706687612693,0.8673798020012062
126,64,,train,0.9341620746389491,0.20632179,0.5996539319649455,0.5996539319649455,0.6530110623237866,0.609491044446412,0.9003727440022798
127,64,,test,0.9148331088160455,0.24470425,0.590784422597362,0.590784422597362,0.5942122346584241,0.5831192817330967,0.8663389937898962
128,65,,train,0.933352484918127,0.2084973,0.5981070148289452,0.5981070148289452,0.6951226116375088,0.6094577870160708,0.8991427459264348
129,65,,test,0.9223170184104176,0.24057119,0.5787235206774829,0.5787235206774829,0.707829470392814,0.5988467816580092,0.8762723332924796
130,66,,train,0.9357551382831475,0.2044268,0.6064340671698459,0.6064340671698459,0.6869065863852203,0.6197689711248607,0.9027774055077078
131,66,,test,0.9156563388714264,0.25717264,0.5821174145592659,0.5821174145592659,0.6750967948798824,0.581044961890041,0.8660363720017757
132,67,,train,0.9345015800057455,0.20754646,0.6041093424915994,0.6041093424915994,0.7059863062960613,0.6191741257358232,0.900866448242271
133,67,,test,0.9195479718605,0.24006894,0.5959507148462629,0.5959507148462629,0.6278235824995303,0.5932916458174073,0.8735817423807811
134,68,,train,0.9352850539291218,0.20592423,0.6015261667985726,0.6015261667985726,0.6624384084008041,0.6117882308215361,0.9020644769392149
135,68,,test,0.921942822930699,0.23936954,0.5906674500456258,0.5906674500456258,0.6695279863926676,0.604630181243028,0.8760011834928759
136,69,,train,0.9330129795513306,0.20589651,0.5961618344587523,0.5961618344587523,0.6511846442708237,0.6054731540072168,0.8986186507869369
137,69,,test,0.9246370303846729,0.23041627,0.5901014001944362,0.5901014001944362,0.6776446330840263,0.6001652944212449,0.8804167559950486
138,70,,train,0.9354678645112429,0.2035613,0.601242882424942,0.601242882424942,0.6515571405947576,0.6107705669809183,0.9023085505968519
139,70,,test,0.9196976500523873,0.26468435,0.5789710164284879,0.5789710164284879,0.653858651604963,0.5956885044681789,0.8718545079832573
140,71,,train,0.9355200961061346,0.20526643,0.6040137391717494,0.6040137391717494,0.7513254314543767,0.6175014317339022,0.9023779883887374
141,71,,test,0.9225415356982488,0.23604113,0.5815651429745352,0.5815651429745352,0.7330316848120515,0.5955384849870505,0.8770711188546204
142,72,,train,0.9353372855240135,0.20448746,0.6054708650830148,0.6054708650830148,0.6704921711157995,0.6175507379842305,0.9021439231349365
143,72,,test,0.9215686274509803,0.24332003,0.586548145109139,0.586548145109139,0.7740961834913328,0.5927896879173177,0.8759963724577547
144,73,,train,0.9360424120550521,0.20084967,0.6078956052146051,0.6078956052146051,0.6923257253298841,0.6182981211232784,0.9032915273005536
145,73,,test,0.9217183056428678,0.24289112,0.5716939855620228,0.5716939855620228,0.6548343856081922,0.5866196659325695,0.8749613980560179
146,74,,train,0.9375832441043588,0.19946355,0.6125942306607021,0.6125942306607021,0.7002521928946361,0.6258605696527962,0.9055849752096299
147,74,,test,0.9221673402185302,0.2338529,0.6082674607564915,0.6082674607564915,0.6764357594475537,0.6107089850865594,0.8777153184757825
148,75,,train,0.936695306991199,0.20147419,0.6086170334042518,0.6086170334042518,0.6947862975719442,0.621597497586763,0.9041863346007399
149,75,,test,0.9202963628199371,0.24797602,0.5789796323272148,0.5789796323272148,0.6698464542141823,0.5875740605191553,0.8735513527750852
150,76,,train,0.936251338434619,0.20213547,0.6058566903815213,0.6058566903815213,0.6763441325325418,0.6159030892441638,0.9035589475278326
151,76,,test,0.9244125130968418,0.23349787,0.5971472605356251,0.5971472605356251,0.6837623092021617,0.6166688291610735,0.8799867718506346
152,77,,train,0.9360946436499439,0.20049381,0.60502921312979,0.60502921312979,0.6761403742115609,0.6157234442752684,0.9033266989119291
153,77,,test,0.9202963628199371,0.24378324,0.5816668952326923,0.5816668952326923,0.605812404714814,0.5863859280000538,0.8730145056026223
154,78,,train,0.9369564649656578,0.19776286,0.6135703957028936,0.6135703957028936,0.6940561468411189,0.6266892094158646,0.9046429142834526
155,78,,test,0.9250112258643916,0.23232545,0.5929207858992164,0.5929207858992164,0.7131742932845896,0.6054801806033246,0.8810602047650883
156,79,,train,0.9355723277010264,0.20187375,0.6072291686269446,0.6072291686269446,0.7517796514611388,0.6192879900537755,0.9025488475543244
157,79,,test,0.9196976500523873,0.24279112,0.575318274941755,0.575318274941755,0.666322376874226,0.5904802798223987,0.8720073489898531
158,80,,train,0.937739938889034,0.19973628,0.6118935996598641,0.6118935996598641,0.6817814920975254,0.622328407771303,0.9058214914397261
159,80,,test,0.9173027989821882,0.23621023,0.5998711798485635,0.5998711798485635,0.6599925066413976,0.5961102207797898,0.8689917554655444
160,81,,train,0.9365647280039696,0.20032197,0.6098210233447086,0.6098210233447086,0.7791699810920161,0.6237466638414179,0.9039999632468341
161,81,,test,0.9263583295913785,0.22486597,0.599343575305193,0.599343575305193,0.7782260390560903,0.6050964204656171,0.883029227480409
162,82,,train,0.9365124964090779,0.19946466,0.6102971482496568,0.6102971482496568,0.7500433765018627,0.6231534531200552,0.9039359015349064
163,82,,test,0.9174524771740757,0.23797597,0.6034343761836147,0.6034343761836147,0.7095347431042266,0.6017698067910698,0.8697846152280289
164,83,,train,0.9380272126609386,0.19776902,0.6141278680303714,0.6141278680303714,0.703689643377869,0.6250115132033122,0.9062696042211682
165,83,,test,0.917377638078132,0.24965647,0.5712006583746355,0.5712006583746355,0.6990225984944957,0.590024589443417,0.867989158350935
166,84,,train,0.9354417487137969,0.2024748,0.6071509668154451,0.6071509668154451,0.6794317365213186,0.6188483131666476,0.9023338093237615
167,84,,test,0.921418949259093,0.23317742,0.5992831390291464,0.5992831390291464,0.6804727197774545,0.6067533987190786,0.8754747845025738
168,85,,train,0.9368520017758742,0.20077716,0.6085144972323216,0.6085144972323216,0.6744884916713357,0.619618884678261,0.9044233130354853
169,85,,test,0.9207453973955995,0.25137702,0.5874718575997032,0.5874718575997032,0.7283322286407019,0.5957170846593347,0.8751028885640822
170,86,,train,0.9387062233945314,0.19766952,0.6149693173720081,0.6149693173720081,0.7043717199630404,0.6279705734663387,0.9072594866132194
171,86,,test,0.9229157311779673,0.23345885,0.5914406425548118,0.5914406425548118,0.6483345282733123,0.599695391287201,0.877467911989246
172,87,,train,0.9380533284583845,0.19637787,0.6123404599784781,0.6123404599784781,0.6834554192238628,0.6245008149936017,0.9063093412411912
173,87,,test,0.9252357431522227,0.23013179,0.5946484847166792,0.5946484847166792,0.6612588638172686,0.6030899554914452,0.8818317930299032
174,88,,train,0.9374265493196835,0.19469714,0.613015615053142,0.613015615053142,0.6735928806846964,0.6230057746983261,0.9054164795869001
175,88,,test,0.9229157311779673,0.22508995,0.6010170135792228,0.6010170135792228,0.6352141103003248,0.6044780943062761,0.8777642443428706
176,89,,train,0.9383406022302891,0.19709003,0.6205884103274569,0.6205884103274569,0.715951495910908,0.6372470343481323,0.9067405619492945
177,89,,test,0.9111659931148032,0.24924625,0.6163906881857493,0.6163906881857493,0.7148215825802472,0.6075258870617318,0.8621141989784481
178,90,,train,0.935859601472931,0.19926535,0.6128556393115419,0.6128556393115419,0.6957039962814044,0.6267023421539878,0.9029972971761855
179,90,,test,0.9229157311779673,0.23184213,0.5995499675858565,0.5995499675858565,0.6696190793070852,0.6024788780772019,0.8785992516916891
180,91,,train,0.9359640646627144,0.19884956,0.6095462782918529,0.6095462782918529,0.6762673915431575,0.6202415435935307,0.9031701851624447
181,91,,test,0.9238886394252357,0.22568063,0.5950761551195031,0.5950761551195031,0.6815542453599862,0.6065404542048766,0.8792799016248506
182,92,,train,0.9380010968634928,0.19582835,0.6129190324192958,0.6129190324192958,0.6927835087563197,0.6246059485844622,0.9061908602573676
183,92,,test,0.9235892830414608,0.23551907,0.60260027125376,0.60260027125376,0.6492784466480109,0.6173455705554005,0.8785558598409169
184,93,,train,0.9367997701809825,0.1956131,0.6109891984589043,0.6109891984589043,0.6753561081194865,0.6220904661991871,0.9044291027881083
185,93,,test,0.9183505463254004,0.24231453,0.5887501965330294,0.5887501965330294,0.6848921139657606,0.5932725379755641,0.870745785598058
186,94,,train,0.9371131597503329,0.19754565,0.614805928565411,0.614805928565411,0.6907354557637843,0.6286568127675703,0.904881682165744
187,94,,test,0.920595719203712,0.23701417,0.5822527420881034,0.5822527420881034,0.6140975417467373,0.590166362515994,0.8737327367232971
188,95,,train,0.9367736543835365,0.19683121,0.6097667071169901,0.6097667071169901,0.6818800311200777,0.6233002403464452,0.9043318890127443
189,95,,test,0.9182757072294566,0.24692318,0.584146218733299,0.584146218733299,0.6934818470409146,0.5833602576876286,0.8710529626968437
190,96,,train,0.939620276305137,0.19100665,0.6223103561982016,0.6223103561982016,0.6985829600603991,0.6350102679487162,0.9086940208687411
191,96,,test,0.9233647657536297,0.23445824,0.5999285841961418,0.5999285841961418,0.6352866902849784,0.6085137212831344,0.8786974312409616
192,97,,train,0.936904233370766,0.1996405,0.6173416262125007,0.6173416262125007,0.7454368167063988,0.6308618274801686,0.9045755717954254
193,97,,test,0.9229905702739111,0.23687008,0.5970542014550361,0.5970542014550361,0.7292796646321733,0.6079754194463068,0.877492802862614
194,98,,train,0.938575644407302,0.19506206,0.6197117088340832,0.6197117088340832,0.6854878855453074,0.6308549646458925,0.9071229787093228
195,98,,test,0.9176769944619069,0.24213357,0.5780635917308813,0.5780635917308813,0.7136925235339816,0.5883276620315737,0.869350436596313
196,99,,train,0.9394374657230159,0.19355115,0.6204670096496708,0.6204670096496708,0.6991127596458461,0.6347291027886419,0.9083795894582377
197,99,,test,0.9222421793144738,0.23907502,0.6011504397703845,0.6011504397703845,0.6390808003056777,0.6051999596735301,0.8772532464861089
198,100,,train,0.93941134992557,0.19090088,0.6224933604685327,0.6224933604685327,0.6908520718403369,0.6359371533779516,0.9084198160022108
199,100,,test,0.9226912138901362,0.23456825,0.5890637256711513,0.5890637256711513,0.6513659491200938,0.5997803711220694,0.8769931818773024
200,101,,train,0.9397769710898122,0.19104142,0.6250277919450756,0.6250277919450756,0.7028472998626828,0.6404136229236174,0.9089387518170603
201,101,,test,0.9215686274509803,0.23784193,0.6164042999640608,0.6164042999640608,0.6219470240138367,0.6171787192386178,0.8759952743628516
202,102,,train,0.9376093599018046,0.19537142,0.6213049775784271,0.6213049775784271,0.7003306099605235,0.636270712144733,0.905653727650065
203,102,,test,0.9224666966023051,0.24652049,0.6072877932971958,0.6072877932971958,0.6354530156600944,0.6120499984413772,0.8773425063878683
204,103,,train,0.9395680447102452,0.1885227,0.6249933475065067,0.6249933475065067,0.6932307100409937,0.6385173372991266,0.9086299521897996
205,103,,test,0.9201466846280497,0.24481511,0.6114032106068793,0.6114032106068793,0.6641503066855483,0.6176122114941817,0.8735576476660641
206,104,,train,0.9375571283069128,0.19625807,0.619456820321241,0.619456820321241,0.6917299694181552,0.6338828671086222,0.905560908900227
207,104,,test,0.9076485556054483,0.2613464,0.5956765177857076,0.5956765177857076,0.7060986457862448,0.5903168480718126,0.8540906799167313


==> images/confmat/2/isprs_gaf_rnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7217622940116476,0.8994506,0.23575134381515886,0.23575134381515886,0.2851863293488308,0.23470856592550296,0.5515511582117462
1,1,,test,0.8305642867834157,0.52538407,0.33619967600703776,0.33619967600703776,0.28519017123177204,0.30606408904496685,0.725056705819289
2,2,,train,0.8595231255386383,0.45710418,0.4045110761882798,0.4045110761882798,0.4562587202502019,0.40269548329272614,0.7848643963808214
3,2,,test,0.8684328693309384,0.4158252,0.4610729580312157,0.4610729580312157,0.5072463341940591,0.4378322155581735,0.7917394402704819
4,3,,train,0.8853516492126087,0.3640094,0.46233736277663473,0.46233736277663473,0.49284446857128517,0.4602654814219966,0.8252147796704572
5,3,,test,0.8904355635383925,0.34019715,0.5093789002502548,0.5093789002502548,0.5310951867553061,0.5002513951563453,0.8259352923490152
6,4,,train,0.8995064114282729,0.32213548,0.499876845339892,0.499876845339892,0.535394623381407,0.5024989609135518,0.8469995098107617
7,4,,test,0.8882652297560245,0.34330404,0.4753821693612034,0.4753821693612034,0.561858671236792,0.46615807290803773,0.8212874410369382
8,5,,train,0.9030842756783578,0.3117521,0.5065218964701403,0.5065218964701403,0.5422518828618744,0.5102127335914334,0.8525750649732865
9,5,,test,0.8911839544978296,0.32920745,0.5221424619702172,0.5221424619702172,0.5373283776939214,0.5205725082777372,0.8266292118227552
10,6,,train,0.9054346974484866,0.299922,0.5146811610997987,0.5146811610997987,0.5462167852700822,0.5186371943444642,0.8562089422288789
11,6,,test,0.89380332285586,0.32567582,0.5123145611552412,0.5123145611552412,0.5857621108772267,0.5042490575313242,0.8309710043177074
12,7,,train,0.9096654566347183,0.2852031,0.5251864108787825,0.5251864108787825,0.584722363049237,0.531535474111121,0.8627635420610367
13,7,,test,0.8941775183355785,0.32396764,0.5059752157193675,0.5059752157193675,0.5839769378427367,0.5073513634682082,0.8306153119735603
14,8,,train,0.910579509545324,0.27897212,0.527245195704779,0.527245195704779,0.557153267882286,0.5320485509150092,0.8641398293634083
15,8,,test,0.904505313575812,0.29357466,0.5319077284128554,0.5319077284128554,0.6235907303390144,0.544295262523753,0.8472789414192227
16,9,,train,0.9127993523282233,0.27687013,0.5325954911443719,0.5325954911443719,0.619303515844059,0.5392864785221351,0.8674858088762476
17,9,,test,0.8990420595719204,0.30579433,0.5242678396426935,0.5242678396426935,0.5744785989266429,0.5345162355922688,0.8397924203762374
18,10,,train,0.9142618369851924,0.2709319,0.5397075764845184,0.5397075764845184,0.6931973029598716,0.5486498652085193,0.8698585651301978
19,10,,test,0.9032330489447687,0.29277083,0.5088272619219907,0.5088272619219907,0.5942987657115911,0.49456059852076484,0.8465041323076195
20,11,,train,0.9143663001749759,0.2692451,0.5370652881950467,0.5370652881950467,0.59892909197136,0.5444093745387021,0.8699920185454002
21,11,,test,0.9008381978745696,0.29659668,0.5106849183946441,0.5106849183946441,0.5765570803382821,0.5119975507782825,0.8409916718763393
22,12,,train,0.9154631636677026,0.27149147,0.5428937468190037,0.5428937468190037,0.5754877789117095,0.5511905262315422,0.8716128378545202
23,12,,test,0.9002394851070199,0.31209627,0.5072372617700954,0.5072372617700954,0.5886052247249786,0.5230321464783031,0.8399959963843492
24,13,,train,0.9182053223995195,0.25507736,0.5475961089004047,0.5475961089004047,0.5886049335929023,0.5557134973554002,0.8758665463852788
25,13,,test,0.9069750037419548,0.27946672,0.5233340463205632,0.5233340463205632,0.6006061856744721,0.5343903211612361,0.8513572287868862
26,14,,train,0.9193021858922462,0.25839972,0.5472869299303716,0.5472869299303716,0.5936694648167161,0.5559441965775028,0.8774653773422992
27,14,,test,0.9077982337973357,0.28608507,0.5345227764356393,0.5345227764356393,0.5855077797390427,0.5405600696517239,0.8530568533423671
28,15,,train,0.9179441644250608,0.25444126,0.5490120394326375,0.5490120394326375,0.5998885028105042,0.5577464322695108,0.8755288100021823
29,15,,test,0.9080975901811106,0.28398943,0.5495924213897238,0.5495924213897238,0.5958127379768918,0.5607913361244116,0.8525736548346993
30,16,,train,0.92269723956021,0.24826193,0.5602209689558794,0.5602209689558794,0.641062095054015,0.5702117537919301,0.8827213147077977
31,16,,test,0.9079479119892232,0.2727008,0.5383693701743995,0.5383693701743995,0.6411538361366266,0.5548764225282877,0.8533334826598253
32,17,,train,0.9202162388028519,0.25062042,0.5541489356286738,0.5541489356286738,0.5991845598452503,0.5640129257592402,0.8789280680197463
33,17,,test,0.9046549917676995,0.28422222,0.5550446593004026,0.5550446593004026,0.5641525672140356,0.5389557851237341,0.8503299356297466
34,18,,train,0.9225666605729806,0.24361867,0.5594937408959663,0.5594937408959663,0.609343129934111,0.5683546492010637,0.8825569484284608
35,18,,test,0.9104176021553659,0.27555442,0.550889786217193,0.550889786217193,0.5764255899736433,0.5483977626971518,0.858355498172681
36,19,,train,0.9224360815857512,0.2409217,0.5600496400773375,0.5600496400773375,0.6145522892877241,0.5694253231714894,0.8823659040250407
37,19,,test,0.9125879359377339,0.27247596,0.5468063799592097,0.5468063799592097,0.5894812462721768,0.5482572783542071,0.860697369844828
38,20,,train,0.9242119558120707,0.23870234,0.563913753259894,0.563913753259894,0.6198805564229556,0.5724931479049169,0.8850935763267438
39,20,,test,0.9113905104026343,0.27932337,0.5441999263189679,0.5441999263189679,0.5862566068223471,0.5488371598201464,0.8587143211555474
40,21,,train,0.9232456713065733,0.24073431,0.5631906901908095,0.5631906901908095,0.6768459750890766,0.5744073130823759,0.8836151525552609
41,21,,test,0.9092950157162102,0.2751267,0.5446590143393093,0.5446590143393093,0.6345140895954177,0.5563883054099088,0.8556474433946977
42,22,,train,0.923715755660599,0.24002609,0.563721333254474,0.563721333254474,0.6334301434363095,0.5744290529801882,0.8843111963803035
43,22,,test,0.9153569824876515,0.2648736,0.5517715185577098,0.5517715185577098,0.6695613565764597,0.5614468944391838,0.8645775693560429
44,23,,train,0.9226188921678723,0.2415845,0.5628843157753629,0.5628843157753629,0.6180522018590545,0.5720686177676153,0.8826598739515669
45,23,,test,0.9134111659931148,0.27161118,0.5470882382866274,0.5470882382866274,0.6967318241935487,0.5567600196445758,0.8617404381016787
46,24,,train,0.9229583975346687,0.23669057,0.565047946202264,0.565047946202264,0.6488544365460946,0.5750812800367675,0.8832147863060146
47,24,,test,0.9185002245172879,0.2588427,0.5780539931080095,0.5780539931080095,0.5994007724788216,0.5828752227250255,0.8711214170313398
48,25,,train,0.9257527878613774,0.23622282,0.5709958292521068,0.5709958292521068,0.6418640555130093,0.5810297325802726,0.8874525042967818
49,25,,test,0.9116150276904655,0.27319187,0.5579206528805313,0.5579206528805313,0.5991339601907343,0.5645703260302489,0.8592431911948879
50,26,,train,0.9263795670000784,0.23299637,0.5704281872115919,0.5704281872115919,0.6285515756784469,0.580766949326778,0.8884067725760725
51,26,,test,0.9112408322107469,0.2718494,0.5421388941719466,0.5421388941719466,0.6102005235797286,0.5590933428249828,0.8588877786785548
52,27,,train,0.9256483246715939,0.2324956,0.5727960700288549,0.5727960700288549,0.646321883496067,0.5834946455564225,0.8873255046348354
53,27,,test,0.9116150276904655,0.26741925,0.5627827844664786,0.5627827844664786,0.5919825641044211,0.5675717358655658,0.8599434119098763
54,28,,train,0.9261184090256196,0.23171043,0.5750583193491142,0.5750583193491142,0.6886029024840398,0.5860932240395876,0.8880091504256945
55,28,,test,0.9135608441850023,0.2747888,0.5518804666295997,0.5518804666295997,0.6010196954283973,0.5652743774797996,0.862189983696869
56,29,,train,0.9262228722154031,0.23238337,0.5724681970125983,0.5724681970125983,0.7079456519165571,0.5843084776496653,0.8882114329452704
57,29,,test,0.912288579553959,0.26842663,0.5602487559459792,0.5602487559459792,0.5945911305891869,0.5631961759752068,0.8615852761742604
58,30,,train,0.9269802303413335,0.22988571,0.5755251837813254,0.5755251837813254,0.6657182088301071,0.585569717905655,0.8893923673593414
59,30,,test,0.9057027391109116,0.28604406,0.5356464109913975,0.5356464109913975,0.5917891565287047,0.5479650066734574,0.8481012630818653
60,31,,train,0.9276592410749263,0.22790578,0.5769377635847928,0.5769377635847928,0.6748565481186587,0.5880272563898409,0.8903533781159534
61,31,,test,0.9188744199970065,0.25009477,0.5676268180951363,0.5676268180951363,0.6359819759301538,0.5769456214198408,0.8714396137836675
62,32,,train,0.92643179859497,0.22932942,0.575589045728725,0.575589045728725,0.6519228108469378,0.5869617254509568,0.8885155942756922
63,32,,test,0.911465349498578,0.2747033,0.560597041648749,0.560597041648749,0.5898207134416256,0.5603057646068894,0.8601393157784171
64,33,,train,0.928756104567653,0.22738414,0.5793003754467734,0.5793003754467734,0.6571548159320432,0.5916385532010019,0.8920618241110797
65,33,,test,0.9049543481514744,0.28879562,0.534764378748425,0.534764378748425,0.5861060051503009,0.531002441776112,0.8491897285202892
66,34,,train,0.9286516413778695,0.22457647,0.5794237006903455,0.5794237006903455,0.6274406229479744,0.5896697328930126,0.8918815225269308
67,34,,test,0.9193234545726687,0.24642393,0.569481221716667,0.569481221716667,0.6049712781657618,0.5787463579080686,0.8714628295136568
68,35,,train,0.9275547778851427,0.2253094,0.5751387956734778,0.5751387956734778,0.6324387008516829,0.5840262710411971,0.8902467071155347
69,35,,test,0.9176021553659632,0.2460817,0.5661308567735696,0.5661308567735696,0.5975724136869607,0.5725801717388715,0.8694160704322091
70,36,,train,0.9280509780366143,0.22225949,0.5819879071532063,0.5819879071532063,0.6838982699624786,0.5917308190155997,0.8910509449073497
71,36,,test,0.9190989372848376,0.25036663,0.5713631781731439,0.5713631781731439,0.6510201199018023,0.5881747432442594,0.87135462272458
72,37,,train,0.9281554412263978,0.22478561,0.5798981564445397,0.5798981564445397,0.7010470261434353,0.5920328414556709,0.8911505437350545
73,37,,test,0.9177518335578506,0.25425392,0.5504944983833634,0.5504944983833634,0.7022705134885602,0.5624556651028879,0.8690045492808941
74,38,,train,0.9283382518085189,0.22247458,0.5803385356829756,0.5803385356829756,0.6501425529745891,0.59200387177758,0.8914440355898116
75,38,,test,0.9145337524322706,0.25836626,0.5615713110929372,0.5615713110929372,0.6013485897280493,0.5731105947101331,0.8634377483509733
76,39,,train,0.9298790838578256,0.2211558,0.5832249380456308,0.5832249380456308,0.646164061271609,0.5934506877066912,0.893767597283702
77,39,,test,0.9166292471186948,0.25019696,0.5816666551474362,0.5816666551474362,0.6342708309413801,0.5839735432051011,0.8682174906104991
78,40,,train,0.9306103261863101,0.21838757,0.5902815372856056,0.5902815372856056,0.668985486281834,0.6026683423533042,0.8949487222794114
79,40,,test,0.9122137404580153,0.2628003,0.5570578612354117,0.5570578612354117,0.5839455757823906,0.5541230477463607,0.8616687733395387
80,41,,train,0.9308975999582147,0.21861608,0.5888641942390246,0.5888641942390246,0.7326731676674262,0.6010820627907812,0.8953514403722298
81,41,,test,0.9155814997754828,0.2553388,0.5642508531366236,0.5642508531366236,0.6889641108117405,0.5646197718999998,0.866887688938301
82,42,,train,0.9318116528688204,0.21839319,0.5920406958603783,0.5920406958603783,0.6891221472141328,0.6033743973599662,0.8967275898695106
83,42,,test,0.9164047298308636,0.25640425,0.5681769725177633,0.5681769725177633,0.5982552738115886,0.5764391366731028,0.8669758920311572
84,43,,train,0.9316810738815909,0.21793531,0.5882029068157238,0.5882029068157238,0.6855396283211587,0.5990212704356811,0.8965416009931964
85,43,,test,0.9180511899416255,0.2525284,0.5678133418891802,0.5678133418891802,0.5990022578860482,0.5763043446636419,0.8698772746224147
86,44,,train,0.9301924734271761,0.2164768,0.5859518153086779,0.5859518153086779,0.6280433382704361,0.5951583651575265,0.8943344202810055
87,44,,test,0.9211944319712618,0.2455233,0.5791404001410453,0.5791404001410453,0.6068205714886662,0.5875996390260129,0.8746378891573383
88,45,,train,0.9317855370713745,0.21610655,0.592327197603309,0.592327197603309,0.675263037461418,0.6040978444777414,0.8966866581490396
89,45,,test,0.9103427630594222,0.26850384,0.5885373992637114,0.5885373992637114,0.5906978600022557,0.5826697499284926,0.8597195706963918
90,46,,train,0.9309498315531065,0.2180739,0.5910827410903033,0.5910827410903033,0.6706906874840933,0.600951809770566,0.8955375763492464
91,46,,test,0.9157311779673701,0.26910257,0.5807123523797677,0.5807123523797677,0.6199266250539971,0.583180627611429,0.8659759066461328
92,47,,train,0.9314982632994698,0.2172898,0.5889004834157631,0.5889004834157631,0.6808440792219783,0.6011055371291798,0.8962095061012045
93,47,,test,0.9193982936686125,0.24836187,0.5854078623895294,0.5854078623895294,0.6651120839364157,0.6001044549416159,0.8720620123193866
94,48,,train,0.9322295056279544,0.21459994,0.5934339777180659,0.5934339777180659,0.6646724316181245,0.6026287657022578,0.8974531817335426
95,48,,test,0.9154318215835953,0.25452214,0.5648802019511944,0.5648802019511944,0.6679983944284492,0.5711658055824029,0.8655016975187866
96,49,,train,0.9326473583870883,0.2132898,0.5972961210943395,0.5972961210943395,0.6812887770959747,0.6111573707594052,0.8980450442593942
97,49,,test,0.9231402484657986,0.24120392,0.5824388431155416,0.5824388431155416,0.6557804427330248,0.5927724752490565,0.8774621194955549
98,50,,train,0.9327518215768719,0.21100706,0.5952005020864823,0.5952005020864823,0.6778879813362476,0.6080711004587452,0.898174331230686
99,50,,test,0.9173027989821882,0.2544185,0.5647785491579455,0.5647785491579455,0.6275620769593979,0.582405889785519,0.8684317702280803
100,51,,train,0.9316288422866992,0.21439344,0.592642781120429,0.592642781120429,0.6825294340137337,0.6039217212906036,0.89652645340547
101,51,,test,0.9202963628199371,0.2472266,0.5753224691521189,0.5753224691521189,0.6121852015976038,0.5851477283317682,0.8729506738247085
102,52,,train,0.9328824005641012,0.21220948,0.5944359164571503,0.5944359164571503,0.6604614707260692,0.6053144436826527,0.8983842450970124
103,52,,test,0.9199970064361622,0.23988578,0.5706673689127643,0.5706673689127643,0.7187221916119678,0.5873445003742397,0.872442146990577
104,53,,train,0.9329868637538847,0.21117376,0.5984827716088362,0.5984827716088362,0.6937257027987709,0.6118443384977611,0.8985428400388917
105,53,,test,0.9211944319712618,0.23745988,0.5812798592454073,0.5812798592454073,0.617521029332179,0.5841583879302996,0.875231564539052
106,54,,train,0.9325690109947508,0.21190868,0.5926498807965647,0.5926498807965647,0.6456146083054836,0.6025894931278434,0.8978785292675132
107,54,,test,0.9199221673402185,0.24338698,0.5782578735492717,0.5782578735492717,0.5969582836623263,0.5832312298784061,0.8729615046971181
108,55,,train,0.9330652111462223,0.21200262,0.5969872704388862,0.5969872704388862,0.6634477493076075,0.6085637936079562,0.8986438513911513
109,55,,test,0.9224666966023051,0.24430385,0.598975013175817,0.598975013175817,0.6650540758048863,0.6158251596174249,0.8766066667562202
110,56,,train,0.9332219059308976,0.20937355,0.5991158503880263,0.5991158503880263,0.7555731378625633,0.6101422089719529,0.8989656076943351
111,56,,test,0.907199521029786,0.28987378,0.542171872547503,0.542171872547503,0.6307021135816616,0.547715165639556,0.8519901717689321
112,57,,train,0.9335091797028022,0.20875935,0.5965111287775576,0.5965111287775576,0.6688902794765612,0.6088871264780259,0.899297174357054
113,57,,test,0.9207453973955995,0.23940222,0.5894377127973017,0.5894377127973017,0.6692008288124959,0.5946636700489524,0.8749929768149023
114,58,,train,0.932934632158993,0.2099983,0.5972775524999259,0.5972775524999259,0.703821024002746,0.6090042201508695,0.8984749964077727
115,58,,test,0.920071845532106,0.25019604,0.585193497453166,0.585193497453166,0.6405689540679448,0.5944873035668871,0.8734972956272146
116,59,,train,0.9349977801572171,0.2074256,0.6006520936404408,0.6006520936404408,0.6798682100971939,0.6138409423845138,0.9015919662777359
117,59,,test,0.9169286035024697,0.24986894,0.5776864616861346,0.5776864616861346,0.6350420525098945,0.5881548420028663,0.8670483574890032
118,60,,train,0.9346582747904207,0.20698042,0.6054907593657832,0.6054907593657832,0.6936935294093902,0.6193071102637507,0.9010950109011624
119,60,,test,0.9191737763807813,0.243315,0.5780078351065727,0.5780078351065727,0.6840339867916111,0.5882610451945655,0.8715267158936182
120,61,,train,0.9347888537776501,0.20727503,0.6015111184066017,0.6015111184066017,0.6921885836287699,0.6134369690687367,0.9013109383889535
121,61,,test,0.9209699146834306,0.23607734,0.5840566337066228,0.5840566337066228,0.6881509907928373,0.5906793870804861,0.8747607519372167
122,62,,train,0.9329868637538847,0.20946273,0.5971917825604063,0.5971917825604063,0.6957055934060294,0.607825521741958,0.8985946293362893
123,62,,test,0.9197724891483311,0.24412008,0.566846169536685,0.566846169536685,0.6424648924463486,0.5850894245736179,0.8714211958895611
124,63,,train,0.9351805907393382,0.20470624,0.5985388620563287,0.5985388620563287,0.6926575743997277,0.6083764769294797,0.9018815085139934
125,63,,test,0.9157311779673701,0.2573291,0.5786835315848692,0.5786835315848692,0.6575222716271966,0.5791706687612693,0.8673798020012062
126,64,,train,0.9341620746389491,0.20632179,0.5996539319649455,0.5996539319649455,0.6530110623237866,0.609491044446412,0.9003727440022798
127,64,,test,0.9148331088160455,0.24470425,0.590784422597362,0.590784422597362,0.5942122346584241,0.5831192817330967,0.8663389937898962
128,65,,train,0.933352484918127,0.2084973,0.5981070148289452,0.5981070148289452,0.6951226116375088,0.6094577870160708,0.8991427459264348
129,65,,test,0.9223170184104176,0.24057119,0.5787235206774829,0.5787235206774829,0.707829470392814,0.5988467816580092,0.8762723332924796
130,66,,train,0.9357551382831475,0.2044268,0.6064340671698459,0.6064340671698459,0.6869065863852203,0.6197689711248607,0.9027774055077078
131,66,,test,0.9156563388714264,0.25717264,0.5821174145592659,0.5821174145592659,0.6750967948798824,0.581044961890041,0.8660363720017757
132,67,,train,0.9345015800057455,0.20754646,0.6041093424915994,0.6041093424915994,0.7059863062960613,0.6191741257358232,0.900866448242271
133,67,,test,0.9195479718605,0.24006894,0.5959507148462629,0.5959507148462629,0.6278235824995303,0.5932916458174073,0.8735817423807811
134,68,,train,0.9352850539291218,0.20592423,0.6015261667985726,0.6015261667985726,0.6624384084008041,0.6117882308215361,0.9020644769392149
135,68,,test,0.921942822930699,0.23936954,0.5906674500456258,0.5906674500456258,0.6695279863926676,0.604630181243028,0.8760011834928759
136,69,,train,0.9330129795513306,0.20589651,0.5961618344587523,0.5961618344587523,0.6511846442708237,0.6054731540072168,0.8986186507869369
137,69,,test,0.9246370303846729,0.23041627,0.5901014001944362,0.5901014001944362,0.6776446330840263,0.6001652944212449,0.8804167559950486
138,70,,train,0.9354678645112429,0.2035613,0.601242882424942,0.601242882424942,0.6515571405947576,0.6107705669809183,0.9023085505968519
139,70,,test,0.9196976500523873,0.26468435,0.5789710164284879,0.5789710164284879,0.653858651604963,0.5956885044681789,0.8718545079832573
140,71,,train,0.9355200961061346,0.20526643,0.6040137391717494,0.6040137391717494,0.7513254314543767,0.6175014317339022,0.9023779883887374
141,71,,test,0.9225415356982488,0.23604113,0.5815651429745352,0.5815651429745352,0.7330316848120515,0.5955384849870505,0.8770711188546204
142,72,,train,0.9353372855240135,0.20448746,0.6054708650830148,0.6054708650830148,0.6704921711157995,0.6175507379842305,0.9021439231349365
143,72,,test,0.9215686274509803,0.24332003,0.586548145109139,0.586548145109139,0.7740961834913328,0.5927896879173177,0.8759963724577547
144,73,,train,0.9360424120550521,0.20084967,0.6078956052146051,0.6078956052146051,0.6923257253298841,0.6182981211232784,0.9032915273005536
145,73,,test,0.9217183056428678,0.24289112,0.5716939855620228,0.5716939855620228,0.6548343856081922,0.5866196659325695,0.8749613980560179
146,74,,train,0.9375832441043588,0.19946355,0.6125942306607021,0.6125942306607021,0.7002521928946361,0.6258605696527962,0.9055849752096299
147,74,,test,0.9221673402185302,0.2338529,0.6082674607564915,0.6082674607564915,0.6764357594475537,0.6107089850865594,0.8777153184757825
148,75,,train,0.936695306991199,0.20147419,0.6086170334042518,0.6086170334042518,0.6947862975719442,0.621597497586763,0.9041863346007399
149,75,,test,0.9202963628199371,0.24797602,0.5789796323272148,0.5789796323272148,0.6698464542141823,0.5875740605191553,0.8735513527750852
150,76,,train,0.936251338434619,0.20213547,0.6058566903815213,0.6058566903815213,0.6763441325325418,0.6159030892441638,0.9035589475278326
151,76,,test,0.9244125130968418,0.23349787,0.5971472605356251,0.5971472605356251,0.6837623092021617,0.6166688291610735,0.8799867718506346
152,77,,train,0.9360946436499439,0.20049381,0.60502921312979,0.60502921312979,0.6761403742115609,0.6157234442752684,0.9033266989119291
153,77,,test,0.9202963628199371,0.24378324,0.5816668952326923,0.5816668952326923,0.605812404714814,0.5863859280000538,0.8730145056026223
154,78,,train,0.9369564649656578,0.19776286,0.6135703957028936,0.6135703957028936,0.6940561468411189,0.6266892094158646,0.9046429142834526
155,78,,test,0.9250112258643916,0.23232545,0.5929207858992164,0.5929207858992164,0.7131742932845896,0.6054801806033246,0.8810602047650883
156,79,,train,0.9355723277010264,0.20187375,0.6072291686269446,0.6072291686269446,0.7517796514611388,0.6192879900537755,0.9025488475543244
157,79,,test,0.9196976500523873,0.24279112,0.575318274941755,0.575318274941755,0.666322376874226,0.5904802798223987,0.8720073489898531
158,80,,train,0.937739938889034,0.19973628,0.6118935996598641,0.6118935996598641,0.6817814920975254,0.622328407771303,0.9058214914397261
159,80,,test,0.9173027989821882,0.23621023,0.5998711798485635,0.5998711798485635,0.6599925066413976,0.5961102207797898,0.8689917554655444
160,81,,train,0.9365647280039696,0.20032197,0.6098210233447086,0.6098210233447086,0.7791699810920161,0.6237466638414179,0.9039999632468341
161,81,,test,0.9263583295913785,0.22486597,0.599343575305193,0.599343575305193,0.7782260390560903,0.6050964204656171,0.883029227480409
162,82,,train,0.9365124964090779,0.19946466,0.6102971482496568,0.6102971482496568,0.7500433765018627,0.6231534531200552,0.9039359015349064
163,82,,test,0.9174524771740757,0.23797597,0.6034343761836147,0.6034343761836147,0.7095347431042266,0.6017698067910698,0.8697846152280289
164,83,,train,0.9380272126609386,0.19776902,0.6141278680303714,0.6141278680303714,0.703689643377869,0.6250115132033122,0.9062696042211682
165,83,,test,0.917377638078132,0.24965647,0.5712006583746355,0.5712006583746355,0.6990225984944957,0.590024589443417,0.867989158350935
166,84,,train,0.9354417487137969,0.2024748,0.6071509668154451,0.6071509668154451,0.6794317365213186,0.6188483131666476,0.9023338093237615
167,84,,test,0.921418949259093,0.23317742,0.5992831390291464,0.5992831390291464,0.6804727197774545,0.6067533987190786,0.8754747845025738
168,85,,train,0.9368520017758742,0.20077716,0.6085144972323216,0.6085144972323216,0.6744884916713357,0.619618884678261,0.9044233130354853
169,85,,test,0.9207453973955995,0.25137702,0.5874718575997032,0.5874718575997032,0.7283322286407019,0.5957170846593347,0.8751028885640822
170,86,,train,0.9387062233945314,0.19766952,0.6149693173720081,0.6149693173720081,0.7043717199630404,0.6279705734663387,0.9072594866132194
171,86,,test,0.9229157311779673,0.23345885,0.5914406425548118,0.5914406425548118,0.6483345282733123,0.599695391287201,0.877467911989246
172,87,,train,0.9380533284583845,0.19637787,0.6123404599784781,0.6123404599784781,0.6834554192238628,0.6245008149936017,0.9063093412411912
173,87,,test,0.9252357431522227,0.23013179,0.5946484847166792,0.5946484847166792,0.6612588638172686,0.6030899554914452,0.8818317930299032
174,88,,train,0.9374265493196835,0.19469714,0.613015615053142,0.613015615053142,0.6735928806846964,0.6230057746983261,0.9054164795869001
175,88,,test,0.9229157311779673,0.22508995,0.6010170135792228,0.6010170135792228,0.6352141103003248,0.6044780943062761,0.8777642443428706
176,89,,train,0.9383406022302891,0.19709003,0.6205884103274569,0.6205884103274569,0.715951495910908,0.6372470343481323,0.9067405619492945
177,89,,test,0.9111659931148032,0.24924625,0.6163906881857493,0.6163906881857493,0.7148215825802472,0.6075258870617318,0.8621141989784481
178,90,,train,0.935859601472931,0.19926535,0.6128556393115419,0.6128556393115419,0.6957039962814044,0.6267023421539878,0.9029972971761855
179,90,,test,0.9229157311779673,0.23184213,0.5995499675858565,0.5995499675858565,0.6696190793070852,0.6024788780772019,0.8785992516916891
180,91,,train,0.9359640646627144,0.19884956,0.6095462782918529,0.6095462782918529,0.6762673915431575,0.6202415435935307,0.9031701851624447
181,91,,test,0.9238886394252357,0.22568063,0.5950761551195031,0.5950761551195031,0.6815542453599862,0.6065404542048766,0.8792799016248506
182,92,,train,0.9380010968634928,0.19582835,0.6129190324192958,0.6129190324192958,0.6927835087563197,0.6246059485844622,0.9061908602573676
183,92,,test,0.9235892830414608,0.23551907,0.60260027125376,0.60260027125376,0.6492784466480109,0.6173455705554005,0.8785558598409169
184,93,,train,0.9367997701809825,0.1956131,0.6109891984589043,0.6109891984589043,0.6753561081194865,0.6220904661991871,0.9044291027881083
185,93,,test,0.9183505463254004,0.24231453,0.5887501965330294,0.5887501965330294,0.6848921139657606,0.5932725379755641,0.870745785598058
186,94,,train,0.9371131597503329,0.19754565,0.614805928565411,0.614805928565411,0.6907354557637843,0.6286568127675703,0.904881682165744
187,94,,test,0.920595719203712,0.23701417,0.5822527420881034,0.5822527420881034,0.6140975417467373,0.590166362515994,0.8737327367232971
188,95,,train,0.9367736543835365,0.19683121,0.6097667071169901,0.6097667071169901,0.6818800311200777,0.6233002403464452,0.9043318890127443
189,95,,test,0.9182757072294566,0.24692318,0.584146218733299,0.584146218733299,0.6934818470409146,0.5833602576876286,0.8710529626968437
190,96,,train,0.939620276305137,0.19100665,0.6223103561982016,0.6223103561982016,0.6985829600603991,0.6350102679487162,0.9086940208687411
191,96,,test,0.9233647657536297,0.23445824,0.5999285841961418,0.5999285841961418,0.6352866902849784,0.6085137212831344,0.8786974312409616
192,97,,train,0.936904233370766,0.1996405,0.6173416262125007,0.6173416262125007,0.7454368167063988,0.6308618274801686,0.9045755717954254
193,97,,test,0.9229905702739111,0.23687008,0.5970542014550361,0.5970542014550361,0.7292796646321733,0.6079754194463068,0.877492802862614
194,98,,train,0.938575644407302,0.19506206,0.6197117088340832,0.6197117088340832,0.6854878855453074,0.6308549646458925,0.9071229787093228
195,98,,test,0.9176769944619069,0.24213357,0.5780635917308813,0.5780635917308813,0.7136925235339816,0.5883276620315737,0.869350436596313
196,99,,train,0.9394374657230159,0.19355115,0.6204670096496708,0.6204670096496708,0.6991127596458461,0.6347291027886419,0.9083795894582377
197,99,,test,0.9222421793144738,0.23907502,0.6011504397703845,0.6011504397703845,0.6390808003056777,0.6051999596735301,0.8772532464861089
198,100,,train,0.93941134992557,0.19090088,0.6224933604685327,0.6224933604685327,0.6908520718403369,0.6359371533779516,0.9084198160022108
199,100,,test,0.9226912138901362,0.23456825,0.5890637256711513,0.5890637256711513,0.6513659491200938,0.5997803711220694,0.8769931818773024
200,101,,train,0.9397769710898122,0.19104142,0.6250277919450756,0.6250277919450756,0.7028472998626828,0.6404136229236174,0.9089387518170603
201,101,,test,0.9215686274509803,0.23784193,0.6164042999640608,0.6164042999640608,0.6219470240138367,0.6171787192386178,0.8759952743628516
202,102,,train,0.9376093599018046,0.19537142,0.6213049775784271,0.6213049775784271,0.7003306099605235,0.636270712144733,0.905653727650065
203,102,,test,0.9224666966023051,0.24652049,0.6072877932971958,0.6072877932971958,0.6354530156600944,0.6120499984413772,0.8773425063878683
204,103,,train,0.9395680447102452,0.1885227,0.6249933475065067,0.6249933475065067,0.6932307100409937,0.6385173372991266,0.9086299521897996
205,103,,test,0.9201466846280497,0.24481511,0.6114032106068793,0.6114032106068793,0.6641503066855483,0.6176122114941817,0.8735576476660641
206,104,,train,0.9375571283069128,0.19625807,0.619456820321241,0.619456820321241,0.6917299694181552,0.6338828671086222,0.905560908900227
207,104,,test,0.9076485556054483,0.2613464,0.5956765177857076,0.5956765177857076,0.7060986457862448,0.5903168480718126,0.8540906799167313


==> images/confmat/2/isprs_gaf_tempcnn/confmat_flat.csv <==
1 1 2.298853076409707 0.7743190661475586 0.674576271186212
2 1 1.6434526764861874 0.17120622568086724 0.0057254391672087734
3 1 0 0.0 0.0
4 1 0 0.0 0.0
5 1 0 0.0 0.0
6 1 0.0 0.0038910505836560736 0.024390243902379535
7 1 0.3010299956639812 0.007782101167312147 0.02061855670100967
8 1 0.3010299956639812 0.007782101167312147 0.0027816411682889037
9 1 0.6020599913279624 0.015564202334624294 0.004592422502869737
10 1 0.3010299956639812 0.007782101167312147 0.009090909090904958
11 1 0.47712125471966244 0.011673151750968221 0.006818181818180269
12 1 0 0.0 0.0
1 2 1.9084850188786497 0.010457010069713266 0.2745762711863476
2 2 3.882296800937652 0.9845081332300415 0.9923227065712298
3 2 0.0 0.0001290988897495465 0.0011037527593817766
4 2 0.6020599913279624 0.000516395558998186 0.002213613724404969
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.47712125471966244 0.00038729666924863944 0.030927835051514505
8 2 0 0.0 0.0
9 2 0.47712125471966244 0.00038729666924863944 0.0034443168771523024
10 2 1.380211241711606 0.0030983733539891156 0.10909090909085951
11 2 0.6020599913279624 0.000516395558998186 0.009090909090907024
12 2 0 0.0 0.0
1 3 0.47712125471966244 0.002994011976047605 0.010169491525420281
2 3 0 0.0 0.0
3 3 2.8926510338773004 0.7794411177643933 0.8620309050771675
4 3 0.0 0.0009980039920158685 0.0005534034311012422
5 3 1.0 0.009980039920158685 0.3030303030293847
6 3 1.2787536009528289 0.0189620758483015 0.46341463414521117
7 3 1.568201724066995 0.03692614770458713 0.3814432989686789
8 3 0.9542425094393249 0.008982035928142815 0.012517385257300066
9 3 0.47712125471966244 0.002994011976047605 0.0034443168771523024
10 3 0.3010299956639812 0.001996007984031737 0.009090909090904958
11 3 2.1367205671564067 0.13672654690617397 0.3113636363635656
12 3 0 0.0 0.0
1 4 0.0 0.0005537098560354067 0.0033898305084734274
2 4 0.6020599913279624 0.002214839424141627 0.0005204944697462521
3 4 0 0.0 0.0
4 4 3.2543063323312857 0.9944629014395905 0.993912562257831
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.3010299956639812 0.0011074197120708134 0.0022962112514348684
10 4 0.47712125471966244 0.0016611295681062202 0.01363636363635744
11 4 0 0.0 0.0
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0.0 0.9999999999 0.030303030302938475
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0.47712125471966244 0.15789473684127425 0.0033112582781453298
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0.8450980400142568 0.3684210526296399 0.17073170731665674
7 6 0.6020599913279624 0.21052631578836567 0.04123711340201934
8 6 0.0 0.05263157894709142 0.0013908205841444519
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.6020599913279624 0.21052631578836567 0.009090909090907024
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0 0.0 0.0
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 0 0.0 0.0
8 7 0 0.0 0.0
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0.3010299956639812 0.99999999995 0.004545454545453512
12 7 0 0.0 0.0
1 8 0.3010299956639812 0.0027173913043474565 0.006779661016946855
2 8 0 0.0 0.0
3 8 1.3010299956639813 0.02717391304347457 0.022075055187635532
4 8 0.0 0.0013586956521737283 0.0005534034311012422
5 8 0.3010299956639812 0.0027173913043474565 0.06060606060587695
6 8 0.0 0.0013586956521737283 0.024390243902379535
7 8 0.8450980400142568 0.009510869565216098 0.07216494845353386
8 8 2.826722520168992 0.9116847826085718 0.9332406119609272
9 8 0.6020599913279624 0.005434782608694913 0.004592422502869737
10 8 0 0.0 0.0
11 8 1.4471580313422192 0.03804347826086439 0.06363636363634917
12 8 0 0.0 0.0
1 9 0.6020599913279624 0.0044493882091207505 0.01355932203389371
2 9 0.6989700043360189 0.005561735261400938 0.0006506180871828152
3 9 0.8450980400142568 0.007786429365961313 0.007726269315672436
4 9 0.0 0.0011123470522801876 0.0005534034311012422
5 9 1.041392685158225 0.012235817575082065 0.33333333333232323
6 9 0 0.0 0.0
7 9 0 0.0 0.0
8 9 1.041392685158225 0.012235817575082065 0.01529902642558897
9 9 2.910090545594068 0.9043381535037925 0.933409873708274
10 9 1.5797835966168101 0.04226918798664713 0.17272727272719424
11 9 0.0 0.0011123470522801876 0.002272727272726756
12 9 0.9030899869919435 0.008898776418241501 0.03225806451611603
1 10 0.6020599913279624 0.018957345971554997 0.01355932203389371
2 10 0.3010299956639812 0.009478672985777498 0.00026024723487312607
3 10 0.47712125471966244 0.014218009478666247 0.0033112582781453298
4 10 0 0.0 0.0
5 10 0.9542425094393249 0.04265402843599875 0.27272727272644626
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.6020599913279625 0.18957345971554998 0.04592422502869736
10 10 2.1789769472931693 0.7156398104262012 0.6863636363633244
11 10 0.0 0.004739336492888749 0.002272727272726756
12 10 0.0 0.004739336492888749 0.0040322580645145035
1 11 0.0 0.0022831050228305293 0.0033898305084734274
2 11 0.6020599913279624 0.009132420091322117 0.0005204944697462521
3 11 1.9493900066449128 0.20319634703191708 0.09823399558497811
4 11 0.6020599913279624 0.009132420091322117 0.002213613724404969
5 11 0 0.0 0.0
6 11 1.1139433523068367 0.02968036529679688 0.31707317073093394
7 11 1.6434526764861874 0.10045662100454328 0.4536082474222128
8 11 1.380211241711606 0.0547945205479327 0.033379694019466846
9 11 0 0.0 0.0
10 11 0 0.0 0.0
11 11 2.413299764081252 0.591324200913107 0.5886363636362298
12 11 0 0.0 0.0
1 12 0 0.0 0.0
2 12 0 0.0 0.0
3 12 0.3010299956639812 0.008163265306119117 0.002207505518763553
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0 0.0 0.0
8 12 0.0 0.004081632653059559 0.0013908205841444519
9 12 0.3010299956639812 0.008163265306119117 0.0022962112514348684
10 12 0 0.0 0.0
11 12 0.0 0.004081632653059559 0.002272727272726756
12 12 2.3783979009481375 0.9755102040812346 0.9637096774189663


==> images/confmat/2/isprs_gaf_tempcnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.8057768143950276,0.66506195,0.3392745126970318,0.3392745126970318,0.3835935239869512,0.3313095299566487,0.7034239173659805
1,1,,test,0.8723993414159557,0.3804689,0.4327459668969286,0.4327459668969286,0.5468347210971188,0.42796657466602844,0.796288239987302
2,2,,train,0.8869447128568071,0.3694074,0.4668549123644623,0.4668549123644623,0.5286540072877238,0.4727920444765465,0.8277822108063011
3,2,,test,0.8933542882801976,0.32542518,0.4976017201171927,0.4976017201171927,0.5729355206852356,0.4981065573042338,0.8295405470558813
4,3,,train,0.9010211276801338,0.32112312,0.5052111611223379,0.5052111611223379,0.5481076016378316,0.5087599980898493,0.8496094189718302
5,3,,test,0.8780122736117347,0.3786475,0.47036972532073634,0.47036972532073634,0.549642415571748,0.47900709217183673,0.8026141285046272
6,4,,train,0.9071061084850226,0.29861298,0.5206657258302488,0.5206657258302488,0.5633460648162397,0.525785812676875,0.8589751337580154
7,4,,test,0.8914084717856608,0.33283162,0.50046525230587,0.50046525230587,0.5689635638668894,0.5111549841934072,0.8249344400166074
8,5,,train,0.9113368676712543,0.2851481,0.5336562517292543,0.5336562517292543,0.5666947820354297,0.5390728415447966,0.8655662384067753
9,5,,test,0.9029336925609939,0.2997953,0.5308751439853,0.5308751439853,0.5881142971245681,0.5361000823577564,0.8443717612180454
10,6,,train,0.9136089420490454,0.27411875,0.5391887956392619,0.5391887956392619,0.5885798116900536,0.5448687020498745,0.8690203053536136
11,6,,test,0.9028588534650501,0.2920873,0.5262824039169228,0.5262824039169228,0.5875091710938215,0.5383621192219874,0.844277483885042
12,7,,train,0.9159332480217284,0.26387465,0.5458314773348059,0.5458314773348059,0.5747208873372281,0.5512609921052259,0.8725876653296751
13,7,,test,0.8963478521179464,0.31316024,0.5170155944166703,0.5170155944166703,0.5756297015839665,0.5262701781365914,0.8351964404282709
14,8,,train,0.9183881329816406,0.2573745,0.5540126712494391,0.5540126712494391,0.6238923870316148,0.5611579747406575,0.8763873490313473
15,8,,test,0.9143092351444394,0.2568594,0.5529569311181741,0.5529569311181741,0.6030155871062126,0.561869068474978,0.8631831604298342
16,9,,train,0.9209213653338905,0.2504775,0.5587339430942283,0.5587339430942283,0.6174975053313249,0.5671997932147151,0.8802088886517372
17,9,,test,0.9145337524322706,0.27059287,0.5522257803680763,0.5522257803680763,0.6133257143541188,0.5700235606232493,0.8629287302703756
18,10,,train,0.9229061659397769,0.2456923,0.5638212941618789,0.5638212941618789,0.7074646073549018,0.5746211164870411,0.8832193169276776
19,10,,test,0.9156563388714264,0.24438097,0.567334143734237,0.567334143734237,0.6286662771194609,0.5659972919852319,0.8660180513917883
20,11,,train,0.9217048392572668,0.24480622,0.5659358286358199,0.5659358286358199,0.627874678986044,0.577183480951203,0.8813819632929889
21,11,,test,0.9192486154767251,0.24651283,0.5597255335900897,0.5597255335900897,0.6808032882764273,0.5789292439973713,0.8710293777828573
22,12,,train,0.9237941030529367,0.23906687,0.5717030026791531,0.5717030026791531,0.6288800706921881,0.5827701129313915,0.8846711624534114
23,12,,test,0.9233647657536297,0.23040289,0.5792356625810388,0.5792356625810388,0.6192238454249805,0.5877381748713161,0.8784980341593921
24,13,,train,0.9264840301898618,0.23441243,0.5790522543775525,0.5790522543775525,0.8008966200990616,0.5917535207417753,0.8886754368359762
25,13,,test,0.9182757072294566,0.25855702,0.5635234235476138,0.5635234235476138,0.623221505181781,0.5822261178740854,0.8690714521180021
26,14,,train,0.9271891567209005,0.23071986,0.5809705831721549,0.5809705831721549,0.6328738266483454,0.5921870477138351,0.8898098867814743
27,14,,test,0.9155814997754828,0.25767606,0.5536616271487269,0.5536616271487269,0.7062912282855724,0.576122695463855,0.8647642650623406
28,15,,train,0.9285210623906401,0.22598055,0.5888197033826422,0.5888197033826422,0.6881187964370014,0.6028976219087884,0.8918707936130139
29,15,,test,0.9177518335578506,0.23769902,0.5837552220165142,0.5837552220165142,0.7358645812982606,0.5860099723347321,0.870356095961137
30,16,,train,0.9298790838578256,0.22185643,0.5937452733297074,0.5937452733297074,0.6925368286487172,0.6101432488672662,0.8938964426545035
31,16,,test,0.9248615476725042,0.22406872,0.5898525848233213,0.5898525848233213,0.6141518395831067,0.5962032774161016,0.8809520617016706
32,17,,train,0.9313676843122405,0.21864949,0.5945951007377143,0.5945951007377143,0.6926398928398553,0.6087674172356113,0.8961572543274026
33,17,,test,0.9254602604400539,0.22258642,0.5913387337064747,0.5913387337064747,0.6172212295337942,0.599395782005734,0.8819028767764692
34,18,,train,0.9301663576297302,0.21951772,0.5933298298380262,0.5933298298380262,0.7085707737114572,0.6076522409579491,0.8943162589481042
35,18,,test,0.921418949259093,0.23131254,0.5760346775691888,0.5760346775691888,0.6215703313217705,0.5897566031573235,0.8756191151826781
36,19,,train,0.9325690109947508,0.21401021,0.5971416776031793,0.5971416776031793,0.6920912473102073,0.6122006933797335,0.8979408508868459
37,19,,test,0.9262834904954348,0.22103222,0.5992508052602373,0.5992508052602373,0.651739015100436,0.6076735161131208,0.8829527852464537
38,20,,train,0.9336919902849233,0.2121213,0.6028982235708225,0.6028982235708225,0.6876123873650454,0.6175993481658538,0.8996850403986543
39,20,,test,0.9208202364915432,0.23963208,0.5786869659023826,0.5786869659023826,0.6688150856660701,0.5918390969814381,0.8737907247324844
40,21,,train,0.9324384320075213,0.21439819,0.6048011906933408,0.6048011906933408,0.7433249640299513,0.6225947400299555,0.8978031086998408
41,21,,test,0.9112408322107469,0.2634037,0.5705915780827414,0.5705915780827414,0.5948066491036371,0.5662614482476512,0.8607929105537949
42,22,,train,0.933979264056828,0.20941548,0.6040415634626168,0.6040415634626168,0.7342424016090345,0.6209228912583781,0.9001072218718656
43,22,,test,0.8989672204759767,0.30393648,0.5515562311240974,0.5515562311240974,0.6072989499959279,0.5652619613052311,0.8388771032731519
44,23,,train,0.9356245592959181,0.20451118,0.6114021542768722,0.6114021542768722,0.7557886055549073,0.6322180500627748,0.9025693986617639
45,23,,test,0.9226163747941925,0.2265955,0.5977311326401643,0.5977311326401643,0.6380558711844994,0.5977567818449355,0.8779318659243611
46,24,,train,0.9355984434984722,0.2046939,0.6145760272332274,0.6145760272332274,0.7399391885314124,0.6343915941135774,0.9025789306087325
47,24,,test,0.9284538242778028,0.20927516,0.6056450125464409,0.6056450125464409,0.7280990384046446,0.6150495200149408,0.8870456524519894
48,25,,train,0.9370086965605495,0.20000547,0.6179998964691773,0.6179998964691773,0.7466849046376053,0.6368692008489751,0.9047320416060102
49,25,,test,0.9289776979494088,0.21642584,0.6075813703486032,0.6075813703486032,0.6660445251430488,0.6189456315851981,0.8877868991595153
50,26,,train,0.9372698545350082,0.1978376,0.6236278652575359,0.6236278652575359,0.7476218674705993,0.6434885578384028,0.905148712363895
51,26,,test,0.9177518335578506,0.23904656,0.5752440580988408,0.5752440580988408,0.6138353091063823,0.5846085724372702,0.8696359900181171
52,27,,train,0.9358857172703768,0.19829613,0.6183173117535313,0.6183173117535313,0.7641983501715918,0.6372629759710801,0.903044828540968
53,27,,test,0.926208651399491,0.21533592,0.6068009191308982,0.6068009191308982,0.6438707614951161,0.6152693854387382,0.8836412176110788
54,28,,train,0.9371392755477789,0.19695383,0.6190714334512015,0.6190714334512015,0.7297719877989576,0.6389327178732038,0.9049126102738214
55,28,,test,0.9293518934291274,0.21304965,0.6131499476371681,0.6131499476371681,0.6681200412403606,0.6251542220467515,0.8881825422217962
56,29,,train,0.9374526651171293,0.1971879,0.624843078860916,0.624843078860916,0.7696501451173726,0.6473127290015032,0.9054058807237447
57,29,,test,0.9293518934291274,0.22102635,0.6101345825262663,0.6101345825262663,0.6699700092143218,0.6300307038852393,0.8873258207792871
58,30,,train,0.9365647280039696,0.19561972,0.6248980523074645,0.6248980523074645,0.7299638552405697,0.6473288838703105,0.9040937134471623
59,30,,test,0.9312977099236641,0.20847951,0.6293827774157806,0.6293827774157806,0.6995306429433157,0.6459603009383665,0.8907238258924569
60,31,,train,0.9371915071426706,0.19345848,0.6202473363438775,0.6202473363438775,0.7119098465156525,0.6383375653808392,0.9050313511349962
61,31,,test,0.9282293069899715,0.2097454,0.5877429407882796,0.5877429407882796,0.6684708798655148,0.6053313916341239,0.8855398282989968
62,32,,train,0.9358073698780393,0.1953966,0.6170515218378774,0.6170515218378774,0.7253746005919539,0.6355197128918957,0.9029121645370607
63,32,,test,0.9283041460859153,0.21161471,0.5862631250850567,0.5862631250850567,0.6634076974499432,0.604211306356489,0.8860262643264092
64,33,,train,0.9385234128124103,0.19222501,0.634947600199878,0.634947600199878,0.7587273328896096,0.6607420662185599,0.9070117799891815
65,33,,test,0.928378985181859,0.2099292,0.594137865662436,0.594137865662436,0.6674288476119021,0.6100555005632927,0.8864287575398261
66,34,,train,0.9389151497740984,0.1883565,0.6315969038313625,0.6315969038313625,0.7681468400782081,0.6532788850170173,0.9076579908832079
67,34,,test,0.9217183056428678,0.22604217,0.5884004988089147,0.5884004988089147,0.6241267669506169,0.5957034205089596,0.8759410534110365
68,35,,train,0.9391240761536653,0.18705682,0.6339110831803748,0.6339110831803748,0.7345595459766568,0.6559355881718409,0.9079425565846778
69,35,,test,0.9095195330040413,0.266637,0.5633006795956766,0.5633006795956766,0.5968780369849739,0.5643445057452584,0.856356231283901
70,36,,train,0.9405604450131885,0.18622376,0.6372227483367379,0.6372227483367379,0.7558321520087065,0.6606503597653712,0.9101438232029144
71,36,,test,0.9243376740008981,0.21383779,0.6128481055990537,0.6128481055990537,0.6636006599619749,0.6200320676707293,0.8808988790197079
72,37,,train,0.9403254028361756,0.18646921,0.6351019623685293,0.6351019623685293,0.7514323286624971,0.6581518513769647,0.9097620107842971
73,37,,test,0.9228408920820237,0.22455564,0.5931945016010676,0.5931945016010676,0.6417319107541682,0.5986273787137858,0.8777998158174147
74,38,,train,0.9404820976208509,0.18594702,0.6385766079951162,0.6385766079951162,0.7552585540411912,0.6605699808622308,0.9100461069475326
75,38,,test,0.9327944918425385,0.19943652,0.6426220434903144,0.6426220434903144,0.6744704814727355,0.6502125206490411,0.8938871553333105
76,39,,train,0.9407693713927555,0.18543027,0.6446843672619686,0.6446843672619686,0.761897845263475,0.6709407116183238,0.9104648106424048
77,39,,test,0.9276305942224218,0.20209722,0.6056848542264642,0.6056848542264642,0.6211708647044415,0.6093713468031811,0.8857068903755865
78,40,,train,0.9419445822778199,0.18204668,0.6448276158683806,0.6448276158683806,0.7764716121747234,0.6676273584753308,0.9122562519300432
79,40,,test,0.9238138003292921,0.21174446,0.5991047629166187,0.5991047629166187,0.665978005642723,0.6029353620887784,0.8794633691581396
80,41,,train,0.9412133399493353,0.18079156,0.6379731910710209,0.6379731910710209,0.7680951878354388,0.6605841220756318,0.9111339350375404
81,41,,test,0.9286783415656339,0.20400256,0.5976720792127056,0.5976720792127056,0.634493340325613,0.608227239360877,0.8867378786804982
82,42,,train,0.9414483821263482,0.18063158,0.6424046413457292,0.6424046413457292,0.7746695464160916,0.6659643069499194,0.9114736097227055
83,42,,test,0.9287531806615776,0.20043728,0.6015316779818721,0.6015316779818721,0.6302296566537288,0.6059630139896677,0.8877215454388785
84,43,,train,0.9411088767595519,0.18079793,0.6528626325256496,0.6528626325256496,0.7817657644462872,0.6817278871793867,0.9109976093443173
85,43,,test,0.920595719203712,0.2230509,0.58632918965076,0.58632918965076,0.6203577376952961,0.5898527879185735,0.8741929129817813
86,44,,train,0.9441121934658275,0.17438243,0.6626309735367228,0.6626309735367228,0.8059050773476892,0.6926712848146491,0.9155394156553727
87,44,,test,0.9319712617871576,0.20198701,0.6174548374600969,0.6174548374600969,0.6671606651620187,0.6297951294981323,0.8923294276151201
88,45,,train,0.9431981405552219,0.1785582,0.6577084606630283,0.6577084606630283,0.797998378024035,0.6865729406829396,0.9141054892493723
89,45,,test,0.9294267325250711,0.20663908,0.5922960379286312,0.5922960379286312,0.6720924166524282,0.61036960717452,0.8878425176665157
90,46,,train,0.9423102034420621,0.17697406,0.6508476819476434,0.6508476819476434,0.761502612644256,0.6746933055154495,0.912818718161094
91,46,,test,0.927031881454872,0.21772797,0.6047888005822105,0.6047888005822105,0.6130895708623142,0.6014913801262244,0.8851719870751885
92,47,,train,0.9450262463764331,0.17405011,0.6616830649094337,0.6616830649094337,0.8033668572774287,0.6892952238315645,0.9169175688577781
93,47,,test,0.9316719054033827,0.20168056,0.6042812521817117,0.6042812521817117,0.6646808264072147,0.6166235164806176,0.8913992677806538
94,48,,train,0.9434331827322348,0.17433538,0.6513380585961052,0.6513380585961052,0.7530285903804746,0.6757869228594499,0.9144829366171173
95,48,,test,0.9295764107169585,0.20753026,0.6176407097873352,0.6176407097873352,0.6763604857949558,0.6291925060796988,0.8888819937714878
96,49,,train,0.9442427724530569,0.17406537,0.6625302804045751,0.6625302804045751,0.8067696063907718,0.692778427898709,0.9157591601168391
97,49,,test,0.9341415955695255,0.19078998,0.6210362152533524,0.6210362152533524,0.7141863143461342,0.636703514079255,0.8958187456547063
98,50,,train,0.9452090569585543,0.17398353,0.6636520977691428,0.6636520977691428,0.7716194735233851,0.6919855382907958,0.9171626479121818
99,50,,test,0.9306989971561144,0.20403673,0.5974710731925271,0.5974710731925271,0.6858529727377461,0.6184439180589264,0.8895794810153185
100,51,,train,0.9448956673892037,0.17197421,0.662940055454551,0.662940055454551,0.7856958057208011,0.6905991247652673,0.916701795924275
101,51,,test,0.9330938482263135,0.20135117,0.6042855337086582,0.6042855337086582,0.6385373957626572,0.613941713425494,0.8938849893857699
102,52,,train,0.9439816144785981,0.1747315,0.6606606064826025,0.6606606064826025,0.788880226610187,0.6883121298178255,0.9153873309520864
103,52,,test,0.9218679838347553,0.23132811,0.6000251585966921,0.6000251585966921,0.6828383823716883,0.6153173177905503,0.8756517619514248
104,53,,train,0.9466454258180773,0.1698379,0.6688095979846391,0.6688095979846391,0.8015836641817621,0.6986050431144255,0.9193526622047913
105,53,,test,0.9339919173776381,0.19645749,0.6141566157421879,0.6141566157421879,0.6766109759886231,0.631740036730054,0.8951396210105347
106,54,,train,0.9452351727560001,0.17032619,0.6619633561950157,0.6619633561950157,0.7984793187107694,0.6899598394369214,0.9172196655419405
107,54,,test,0.9162550516389762,0.24605057,0.5775837009571331,0.5775837009571331,0.6807651672586452,0.5802051060424187,0.8681978008540513
108,55,,train,0.9445822778198533,0.16915564,0.6676492792094827,0.6676492792094827,0.7970376895563099,0.6976507343949839,0.9162649365450061
109,55,,test,0.9267325250710972,0.21248038,0.6006444783828725,0.6006444783828725,0.6835309650670808,0.6173819462565896,0.8834645078665523
110,56,,train,0.9449217831866497,0.1679088,0.6655233946725657,0.6655233946725657,0.7794652066187995,0.6941822485161543,0.9167652644989942
111,56,,test,0.9339919173776381,0.2008384,0.6316801342610153,0.6316801342610153,0.6729261691871072,0.646870430699229,0.8950157419143804
112,57,,train,0.9464364994385104,0.16925338,0.6794636155131896,0.6794636155131896,0.8021703880209182,0.7106776057441168,0.9190383629125705
113,57,,test,0.9333932046100883,0.19404747,0.6341190946980292,0.6341190946980292,0.6845815540179389,0.6473211059117544,0.8948375061115048
114,58,,train,0.9461753414640516,0.16788147,0.6730707804578534,0.6730707804578534,0.7993635096773567,0.7017156672861026,0.9186759756199661
115,58,,test,0.931073192635833,0.20153448,0.6052944153370566,0.6052944153370566,0.6705645649247822,0.6156152665447121,0.891025404605444
116,59,,train,0.9448695515917579,0.16975537,0.6626780835513523,0.6626780835513523,0.7555683536878566,0.6870738335910107,0.9166833667971906
117,59,,test,0.9350396647208502,0.19110471,0.6142213811773151,0.6142213811773151,0.7108664651316854,0.6313036771024793,0.8970034521494528
118,60,,train,0.9464887310334021,0.16503598,0.6864483456374414,0.6864483456374414,0.8169554661140003,0.7197552883640573,0.9191659548541836
119,60,,test,0.9348899865289627,0.18518445,0.617209496928646,0.617209496928646,0.7002120139800074,0.6358792975733419,0.8967227778338414
120,61,,train,0.9463842678436186,0.16669296,0.6749212523419219,0.6749212523419219,0.7852273494306631,0.703796919402277,0.9189706839241535
121,61,,test,0.9292022152372399,0.21138342,0.6125305123421739,0.6125305123421739,0.6322122358586424,0.6135666054672922,0.8884231152063228
122,62,,train,0.9462275730589433,0.16536567,0.6784612083878642,0.6784612083878642,0.7937585315988102,0.7084693686446593,0.9187339969858181
123,62,,test,0.9247867085765604,0.22194016,0.5821465503117478,0.5821465503117478,0.6491686173238341,0.5896734244191469,0.881150838667977
124,63,,train,0.9454440991355672,0.16779391,0.6689893508469874,0.6689893508469874,0.7601438867128237,0.6951013535023147,0.917546191390068
125,63,,test,0.9283041460859153,0.20978072,0.5863515219840129,0.5863515219840129,0.6512353834647967,0.5988153851265271,0.8862421856351654
126,64,,train,0.9473244365516701,0.16491216,0.6742422058833876,0.6742422058833876,0.7776265921082709,0.7014734958546818,0.9204001272213651
127,64,,test,0.9316719054033827,0.20934668,0.6229379219374728,0.6229379219374728,0.7333020264083987,0.6456429229051613,0.891109073379863
128,65,,train,0.9479773314878169,0.16293879,0.6787852435844498,0.6787852435844498,0.7826755954669841,0.706339603599779,0.9214017015137436
129,65,,test,0.9347403083370753,0.199037,0.622131348158645,0.622131348158645,0.7305109019941526,0.6412155677033397,0.8963596468081831
130,66,,train,0.9469849311848737,0.16373865,0.6782603098595285,0.6782603098595285,0.8042763009875017,0.7092404072733579,0.9199099039495494
131,66,,test,0.927031881454872,0.22878093,0.6040191470392529,0.6040191470392529,0.6653652077599999,0.615586617015122,0.8840474054617371
132,67,,train,0.9478206367031418,0.1619801,0.6814881635202213,0.6814881635202213,0.8057411594808214,0.7121193083622117,0.9211600898444219
133,67,,test,0.9378835503667116,0.18434957,0.6378929749983255,0.6378929749983255,0.7007183861564857,0.6561981951916575,0.9013797959343608
134,68,,train,0.9468021206027526,0.16420904,0.6825804802963117,0.6825804802963117,0.7942856921676613,0.7129998395857641,0.9196385353000953
135,68,,test,0.9360874120640623,0.18824872,0.6383609339272156,0.6383609339272156,0.6721811479115917,0.6485713771602727,0.8989993676456411
136,69,,train,0.9469588153874279,0.16367754,0.6825315720971465,0.6825315720971465,0.7929634959732897,0.7135872987875355,0.9198586423031704
137,69,,test,0.9241131567130669,0.24204758,0.61715378128809,0.61715378128809,0.6530220319071198,0.6266032428260898,0.8792163922635372
138,70,,train,0.947559478728683,0.16166694,0.6884287851503843,0.6884287851503843,0.7940204187313545,0.7203328544268439,0.920770709262257
139,70,,test,0.9312977099236641,0.20736668,0.6215411220761268,0.6215411220761268,0.6694844748009462,0.6371632472415902,0.8907071754994218
140,71,,train,0.9489958475882061,0.15898603,0.6957859455604506,0.6957859455604506,0.806068252016029,0.7288916417633492,0.9229444348828079
141,71,,test,0.9296512498129023,0.2044004,0.6100723773280351,0.6100723773280351,0.6510590309424631,0.6142034944534182,0.8885270012070144
142,72,,train,0.9485779948290721,0.15890378,0.6881423577355354,0.6881423577355354,0.7993412008314599,0.7180282361978976,0.9223190981888018
143,72,,test,0.9288280197575214,0.22677866,0.60303958828977,0.60303958828977,0.7503639692801563,0.6273031524220806,0.8862030300981989
144,73,,train,0.9479512156903711,0.15943916,0.6901064194413604,0.6901064194413604,0.7930084673407016,0.7205109232913481,0.9213580493512249
145,73,,test,0.9353390211046251,0.19888428,0.631826006420364,0.631826006420364,0.6860805514564398,0.6470342568000438,0.8976859237001172
146,74,,train,0.9480817946776005,0.15517189,0.6885353396934133,0.6885353396934133,0.7975951674249518,0.7183152647145136,0.921567596055979
147,74,,test,0.9312228708277204,0.21077816,0.6131538083858407,0.6131538083858407,0.6878511001339676,0.6334429173909405,0.8903296714897244
148,75,,train,0.9481079104750464,0.15708107,0.6834778220308583,0.6834778220308583,0.7892059569206853,0.7100843793212012,0.9216368102175567
149,75,,test,0.9365364466397246,0.18607935,0.6386365459327715,0.6386365459327715,0.7015306679611717,0.6507066442735207,0.8998599131693198
150,76,,train,0.9484213000443968,0.16020314,0.6891972541436783,0.6891972541436783,0.7966780174615415,0.7201890529732888,0.9220673192333225
151,76,,test,0.932944170034426,0.20101424,0.607123933119682,0.607123933119682,0.7245805165413816,0.6310361411016439,0.8934162864740698
152,77,,train,0.9490741949805437,0.15749635,0.6977944604358299,0.6977944604358299,0.8054025531945492,0.7299335591493121,0.9230673012274232
153,77,,test,0.9322706181709325,0.20303296,0.616528583032506,0.616528583032506,0.7279518101182676,0.6321057441122288,0.8926287894966632
154,78,,train,0.9502494058656081,0.15339498,0.6916516967137709,0.6916516967137709,0.8207174350891311,0.7221778344732299,0.924821792371049
155,78,,test,0.9322706181709325,0.20381494,0.6179678494476374,0.6179678494476374,0.7786763972165939,0.6303228696871291,0.8926313158338073
156,79,,train,0.948395184246951,0.15731715,0.6879928036033404,0.6879928036033404,0.8031532526317235,0.7194805364163191,0.9220394761353947
157,79,,test,0.938557102230205,0.19205038,0.6506658983677187,0.6506658983677187,0.7827268545550335,0.6708773243253491,0.9023755706563419
158,80,,train,0.9486824580188556,0.15948693,0.6997619082059989,0.6997619082059989,0.8014506897237488,0.73103382537063,0.9224982679748961
159,80,,test,0.9366112857356683,0.1879686,0.6460941114032415,0.6460941114032415,0.7943793843461747,0.6663235364515459,0.8992527553993703
160,81,,train,0.9497270899166906,0.15345097,0.6915222437709213,0.6915222437709213,0.799458663559946,0.7214403890847237,0.924067364147048
161,81,,test,0.9341415955695255,0.19752555,0.6545167710707821,0.6545167710707821,0.7094580739901208,0.6610181198514674,0.8952399031395679
162,82,,train,0.9498054373090282,0.15392224,0.7056131763836961,0.7056131763836961,0.8093446448729614,0.7386701501706248,0.9241923293660647
163,82,,test,0.9307738362520581,0.2026605,0.6389302060221259,0.6389302060221259,0.7076173440322687,0.6457497685524367,0.8903191080045288
164,83,,train,0.9509284165992009,0.15462746,0.7021305573504909,0.7021305573504909,0.8203966594605062,0.7346934141130402,0.9258892499006691
165,83,,test,0.9359377338721748,0.19623037,0.6348370753766042,0.6348370753766042,0.7917241386728445,0.6530253104912918,0.8983559644175422
166,84,,train,0.9503799848528375,0.15376393,0.6979424233220278,0.6979424233220278,0.8126625238542117,0.7294432223093189,0.9250908101295405
167,84,,test,0.9379583894626553,0.1861856,0.6450916536394307,0.6450916536394307,0.8262136686504816,0.6660594300455805,0.9019271885096903
168,85,,train,0.9494137003473401,0.154958,0.6963976085442983,0.6963976085442983,0.8197397785354515,0.7292451037414746,0.9235934826944572
169,85,,test,0.9354138602005688,0.19884503,0.6278613768023521,0.6278613768023521,0.7145169938672704,0.649047596502881,0.8971007683172544
170,86,,train,0.9493614687524483,0.15392232,0.6961786807596856,0.6961786807596856,0.8063664663109963,0.7284087755303279,0.9235123701930846
171,86,,test,0.9321209399790451,0.21163857,0.6138346171064434,0.6138346171064434,0.7122687056741205,0.6386685194466816,0.8922084799357073
172,87,,train,0.9510589955864303,0.15130465,0.7011392155976935,0.7011392155976935,0.8186392077089657,0.736446044034448,0.9260457524273593
173,87,,test,0.9387067804220925,0.18184055,0.6524364454834757,0.6524364454834757,0.7499707852288814,0.6596371180742066,0.9032875887613334
174,88,,train,0.9497793215115824,0.15108548,0.6984350359558466,0.6984350359558466,0.8004980874336022,0.7284631630670582,0.9241465447079816
175,88,,test,0.9340667564735818,0.19592962,0.6346342873363654,0.6346342873363654,0.6663359171280043,0.6446476551367142,0.8957603020066851
176,89,,train,0.9509806481940926,0.15321684,0.7029017860536221,0.7029017860536221,0.8053491128915454,0.7346121065516167,0.9259526008150422
177,89,,test,0.9332435264182009,0.21328068,0.6432592872043453,0.6432592872043453,0.7986520478728898,0.660826390333822,0.8936789243035747
178,90,,train,0.9500927110809329,0.15271358,0.702075236457726,0.702075236457726,0.8164666042187996,0.7339389306369309,0.9246457329951394
179,90,,test,0.9309983535398892,0.2038184,0.6404785648309153,0.6404785648309153,0.7347538123533813,0.6425880516355691,0.8907289275835735
180,91,,train,0.9517641221174689,0.14888829,0.7041946358467722,0.7041946358467722,0.8062107183624264,0.7353207347817586,0.927148485456503
181,91,,test,0.9339919173776381,0.19904743,0.628355854995272,0.628355854995272,0.7952699195462269,0.6510468821809453,0.8951933894154206
182,92,,train,0.9490741949805437,0.15543227,0.6979030871909213,0.6979030871909213,0.797008641838615,0.7283974978435336,0.9231238544418348
183,92,,test,0.9333932046100883,0.19638877,0.6398003664065565,0.6398003664065565,0.7234472895872578,0.65677546125696,0.894571037614777
184,93,,train,0.9509806481940926,0.1504196,0.7110877730831674,0.7110877730831674,0.824645047711099,0.7447005049643045,0.9259816113917242
185,93,,test,0.933767400089807,0.20681378,0.6473591104382892,0.6473591104382892,0.7948508738158061,0.661927919532094,0.8949230307514902
186,94,,train,0.9494920477396778,0.15362358,0.7020159363535899,0.7020159363535899,0.7981758181040636,0.7339775736040585,0.9236959429330659
187,94,,test,0.9292770543331836,0.21402548,0.6476174146653162,0.6476174146653162,0.6893080831319424,0.6467302746968085,0.8881900796538396
188,95,,train,0.9510328797889843,0.15239736,0.7042041017769636,0.7042041017769636,0.8201111384675773,0.7369980572052889,0.9260800522312702
189,95,,test,0.9238886394252357,0.21709259,0.6520383295196489,0.6520383295196489,0.6839420320501884,0.6512745993171986,0.8810166944758206
190,96,,train,0.9513723851557807,0.14804229,0.7157609096296659,0.7157609096296659,0.8337665281098893,0.7495918142808353,0.9266031826815624
191,96,,test,0.928902858853465,0.21680672,0.6345207476334448,0.6345207476334448,0.7193601026448985,0.6445756490724358,0.8872203848228216
192,97,,train,0.9503277532579457,0.14973436,0.703394069358788,0.703394069358788,0.796498332463807,0.7340039472360157,0.9249811980923469
193,97,,test,0.9280796287980841,0.21472178,0.6591239654279774,0.6591239654279774,0.6964250258124435,0.6402412235287688,0.8861826738868578


==> images/confmat/2/isprs_gaf_tempcnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.8057768143950276,0.66506195,0.3392745126970318,0.3392745126970318,0.3835935239869512,0.3313095299566487,0.7034239173659805
1,1,,test,0.8723993414159557,0.3804689,0.4327459668969286,0.4327459668969286,0.5468347210971188,0.42796657466602844,0.796288239987302
2,2,,train,0.8869447128568071,0.3694074,0.4668549123644623,0.4668549123644623,0.5286540072877238,0.4727920444765465,0.8277822108063011
3,2,,test,0.8933542882801976,0.32542518,0.4976017201171927,0.4976017201171927,0.5729355206852356,0.4981065573042338,0.8295405470558813
4,3,,train,0.9010211276801338,0.32112312,0.5052111611223379,0.5052111611223379,0.5481076016378316,0.5087599980898493,0.8496094189718302
5,3,,test,0.8780122736117347,0.3786475,0.47036972532073634,0.47036972532073634,0.549642415571748,0.47900709217183673,0.8026141285046272
6,4,,train,0.9071061084850226,0.29861298,0.5206657258302488,0.5206657258302488,0.5633460648162397,0.525785812676875,0.8589751337580154
7,4,,test,0.8914084717856608,0.33283162,0.50046525230587,0.50046525230587,0.5689635638668894,0.5111549841934072,0.8249344400166074
8,5,,train,0.9113368676712543,0.2851481,0.5336562517292543,0.5336562517292543,0.5666947820354297,0.5390728415447966,0.8655662384067753
9,5,,test,0.9029336925609939,0.2997953,0.5308751439853,0.5308751439853,0.5881142971245681,0.5361000823577564,0.8443717612180454
10,6,,train,0.9136089420490454,0.27411875,0.5391887956392619,0.5391887956392619,0.5885798116900536,0.5448687020498745,0.8690203053536136
11,6,,test,0.9028588534650501,0.2920873,0.5262824039169228,0.5262824039169228,0.5875091710938215,0.5383621192219874,0.844277483885042
12,7,,train,0.9159332480217284,0.26387465,0.5458314773348059,0.5458314773348059,0.5747208873372281,0.5512609921052259,0.8725876653296751
13,7,,test,0.8963478521179464,0.31316024,0.5170155944166703,0.5170155944166703,0.5756297015839665,0.5262701781365914,0.8351964404282709
14,8,,train,0.9183881329816406,0.2573745,0.5540126712494391,0.5540126712494391,0.6238923870316148,0.5611579747406575,0.8763873490313473
15,8,,test,0.9143092351444394,0.2568594,0.5529569311181741,0.5529569311181741,0.6030155871062126,0.561869068474978,0.8631831604298342
16,9,,train,0.9209213653338905,0.2504775,0.5587339430942283,0.5587339430942283,0.6174975053313249,0.5671997932147151,0.8802088886517372
17,9,,test,0.9145337524322706,0.27059287,0.5522257803680763,0.5522257803680763,0.6133257143541188,0.5700235606232493,0.8629287302703756
18,10,,train,0.9229061659397769,0.2456923,0.5638212941618789,0.5638212941618789,0.7074646073549018,0.5746211164870411,0.8832193169276776
19,10,,test,0.9156563388714264,0.24438097,0.567334143734237,0.567334143734237,0.6286662771194609,0.5659972919852319,0.8660180513917883
20,11,,train,0.9217048392572668,0.24480622,0.5659358286358199,0.5659358286358199,0.627874678986044,0.577183480951203,0.8813819632929889
21,11,,test,0.9192486154767251,0.24651283,0.5597255335900897,0.5597255335900897,0.6808032882764273,0.5789292439973713,0.8710293777828573
22,12,,train,0.9237941030529367,0.23906687,0.5717030026791531,0.5717030026791531,0.6288800706921881,0.5827701129313915,0.8846711624534114
23,12,,test,0.9233647657536297,0.23040289,0.5792356625810388,0.5792356625810388,0.6192238454249805,0.5877381748713161,0.8784980341593921
24,13,,train,0.9264840301898618,0.23441243,0.5790522543775525,0.5790522543775525,0.8008966200990616,0.5917535207417753,0.8886754368359762
25,13,,test,0.9182757072294566,0.25855702,0.5635234235476138,0.5635234235476138,0.623221505181781,0.5822261178740854,0.8690714521180021
26,14,,train,0.9271891567209005,0.23071986,0.5809705831721549,0.5809705831721549,0.6328738266483454,0.5921870477138351,0.8898098867814743
27,14,,test,0.9155814997754828,0.25767606,0.5536616271487269,0.5536616271487269,0.7062912282855724,0.576122695463855,0.8647642650623406
28,15,,train,0.9285210623906401,0.22598055,0.5888197033826422,0.5888197033826422,0.6881187964370014,0.6028976219087884,0.8918707936130139
29,15,,test,0.9177518335578506,0.23769902,0.5837552220165142,0.5837552220165142,0.7358645812982606,0.5860099723347321,0.870356095961137
30,16,,train,0.9298790838578256,0.22185643,0.5937452733297074,0.5937452733297074,0.6925368286487172,0.6101432488672662,0.8938964426545035
31,16,,test,0.9248615476725042,0.22406872,0.5898525848233213,0.5898525848233213,0.6141518395831067,0.5962032774161016,0.8809520617016706
32,17,,train,0.9313676843122405,0.21864949,0.5945951007377143,0.5945951007377143,0.6926398928398553,0.6087674172356113,0.8961572543274026
33,17,,test,0.9254602604400539,0.22258642,0.5913387337064747,0.5913387337064747,0.6172212295337942,0.599395782005734,0.8819028767764692
34,18,,train,0.9301663576297302,0.21951772,0.5933298298380262,0.5933298298380262,0.7085707737114572,0.6076522409579491,0.8943162589481042
35,18,,test,0.921418949259093,0.23131254,0.5760346775691888,0.5760346775691888,0.6215703313217705,0.5897566031573235,0.8756191151826781
36,19,,train,0.9325690109947508,0.21401021,0.5971416776031793,0.5971416776031793,0.6920912473102073,0.6122006933797335,0.8979408508868459
37,19,,test,0.9262834904954348,0.22103222,0.5992508052602373,0.5992508052602373,0.651739015100436,0.6076735161131208,0.8829527852464537
38,20,,train,0.9336919902849233,0.2121213,0.6028982235708225,0.6028982235708225,0.6876123873650454,0.6175993481658538,0.8996850403986543
39,20,,test,0.9208202364915432,0.23963208,0.5786869659023826,0.5786869659023826,0.6688150856660701,0.5918390969814381,0.8737907247324844
40,21,,train,0.9324384320075213,0.21439819,0.6048011906933408,0.6048011906933408,0.7433249640299513,0.6225947400299555,0.8978031086998408
41,21,,test,0.9112408322107469,0.2634037,0.5705915780827414,0.5705915780827414,0.5948066491036371,0.5662614482476512,0.8607929105537949
42,22,,train,0.933979264056828,0.20941548,0.6040415634626168,0.6040415634626168,0.7342424016090345,0.6209228912583781,0.9001072218718656
43,22,,test,0.8989672204759767,0.30393648,0.5515562311240974,0.5515562311240974,0.6072989499959279,0.5652619613052311,0.8388771032731519
44,23,,train,0.9356245592959181,0.20451118,0.6114021542768722,0.6114021542768722,0.7557886055549073,0.6322180500627748,0.9025693986617639
45,23,,test,0.9226163747941925,0.2265955,0.5977311326401643,0.5977311326401643,0.6380558711844994,0.5977567818449355,0.8779318659243611
46,24,,train,0.9355984434984722,0.2046939,0.6145760272332274,0.6145760272332274,0.7399391885314124,0.6343915941135774,0.9025789306087325
47,24,,test,0.9284538242778028,0.20927516,0.6056450125464409,0.6056450125464409,0.7280990384046446,0.6150495200149408,0.8870456524519894
48,25,,train,0.9370086965605495,0.20000547,0.6179998964691773,0.6179998964691773,0.7466849046376053,0.6368692008489751,0.9047320416060102
49,25,,test,0.9289776979494088,0.21642584,0.6075813703486032,0.6075813703486032,0.6660445251430488,0.6189456315851981,0.8877868991595153
50,26,,train,0.9372698545350082,0.1978376,0.6236278652575359,0.6236278652575359,0.7476218674705993,0.6434885578384028,0.905148712363895
51,26,,test,0.9177518335578506,0.23904656,0.5752440580988408,0.5752440580988408,0.6138353091063823,0.5846085724372702,0.8696359900181171
52,27,,train,0.9358857172703768,0.19829613,0.6183173117535313,0.6183173117535313,0.7641983501715918,0.6372629759710801,0.903044828540968
53,27,,test,0.926208651399491,0.21533592,0.6068009191308982,0.6068009191308982,0.6438707614951161,0.6152693854387382,0.8836412176110788
54,28,,train,0.9371392755477789,0.19695383,0.6190714334512015,0.6190714334512015,0.7297719877989576,0.6389327178732038,0.9049126102738214
55,28,,test,0.9293518934291274,0.21304965,0.6131499476371681,0.6131499476371681,0.6681200412403606,0.6251542220467515,0.8881825422217962
56,29,,train,0.9374526651171293,0.1971879,0.624843078860916,0.624843078860916,0.7696501451173726,0.6473127290015032,0.9054058807237447
57,29,,test,0.9293518934291274,0.22102635,0.6101345825262663,0.6101345825262663,0.6699700092143218,0.6300307038852393,0.8873258207792871
58,30,,train,0.9365647280039696,0.19561972,0.6248980523074645,0.6248980523074645,0.7299638552405697,0.6473288838703105,0.9040937134471623
59,30,,test,0.9312977099236641,0.20847951,0.6293827774157806,0.6293827774157806,0.6995306429433157,0.6459603009383665,0.8907238258924569
60,31,,train,0.9371915071426706,0.19345848,0.6202473363438775,0.6202473363438775,0.7119098465156525,0.6383375653808392,0.9050313511349962
61,31,,test,0.9282293069899715,0.2097454,0.5877429407882796,0.5877429407882796,0.6684708798655148,0.6053313916341239,0.8855398282989968
62,32,,train,0.9358073698780393,0.1953966,0.6170515218378774,0.6170515218378774,0.7253746005919539,0.6355197128918957,0.9029121645370607
63,32,,test,0.9283041460859153,0.21161471,0.5862631250850567,0.5862631250850567,0.6634076974499432,0.604211306356489,0.8860262643264092
64,33,,train,0.9385234128124103,0.19222501,0.634947600199878,0.634947600199878,0.7587273328896096,0.6607420662185599,0.9070117799891815
65,33,,test,0.928378985181859,0.2099292,0.594137865662436,0.594137865662436,0.6674288476119021,0.6100555005632927,0.8864287575398261
66,34,,train,0.9389151497740984,0.1883565,0.6315969038313625,0.6315969038313625,0.7681468400782081,0.6532788850170173,0.9076579908832079
67,34,,test,0.9217183056428678,0.22604217,0.5884004988089147,0.5884004988089147,0.6241267669506169,0.5957034205089596,0.8759410534110365
68,35,,train,0.9391240761536653,0.18705682,0.6339110831803748,0.6339110831803748,0.7345595459766568,0.6559355881718409,0.9079425565846778
69,35,,test,0.9095195330040413,0.266637,0.5633006795956766,0.5633006795956766,0.5968780369849739,0.5643445057452584,0.856356231283901
70,36,,train,0.9405604450131885,0.18622376,0.6372227483367379,0.6372227483367379,0.7558321520087065,0.6606503597653712,0.9101438232029144
71,36,,test,0.9243376740008981,0.21383779,0.6128481055990537,0.6128481055990537,0.6636006599619749,0.6200320676707293,0.8808988790197079
72,37,,train,0.9403254028361756,0.18646921,0.6351019623685293,0.6351019623685293,0.7514323286624971,0.6581518513769647,0.9097620107842971
73,37,,test,0.9228408920820237,0.22455564,0.5931945016010676,0.5931945016010676,0.6417319107541682,0.5986273787137858,0.8777998158174147
74,38,,train,0.9404820976208509,0.18594702,0.6385766079951162,0.6385766079951162,0.7552585540411912,0.6605699808622308,0.9100461069475326
75,38,,test,0.9327944918425385,0.19943652,0.6426220434903144,0.6426220434903144,0.6744704814727355,0.6502125206490411,0.8938871553333105
76,39,,train,0.9407693713927555,0.18543027,0.6446843672619686,0.6446843672619686,0.761897845263475,0.6709407116183238,0.9104648106424048
77,39,,test,0.9276305942224218,0.20209722,0.6056848542264642,0.6056848542264642,0.6211708647044415,0.6093713468031811,0.8857068903755865
78,40,,train,0.9419445822778199,0.18204668,0.6448276158683806,0.6448276158683806,0.7764716121747234,0.6676273584753308,0.9122562519300432
79,40,,test,0.9238138003292921,0.21174446,0.5991047629166187,0.5991047629166187,0.665978005642723,0.6029353620887784,0.8794633691581396
80,41,,train,0.9412133399493353,0.18079156,0.6379731910710209,0.6379731910710209,0.7680951878354388,0.6605841220756318,0.9111339350375404
81,41,,test,0.9286783415656339,0.20400256,0.5976720792127056,0.5976720792127056,0.634493340325613,0.608227239360877,0.8867378786804982
82,42,,train,0.9414483821263482,0.18063158,0.6424046413457292,0.6424046413457292,0.7746695464160916,0.6659643069499194,0.9114736097227055
83,42,,test,0.9287531806615776,0.20043728,0.6015316779818721,0.6015316779818721,0.6302296566537288,0.6059630139896677,0.8877215454388785
84,43,,train,0.9411088767595519,0.18079793,0.6528626325256496,0.6528626325256496,0.7817657644462872,0.6817278871793867,0.9109976093443173
85,43,,test,0.920595719203712,0.2230509,0.58632918965076,0.58632918965076,0.6203577376952961,0.5898527879185735,0.8741929129817813
86,44,,train,0.9441121934658275,0.17438243,0.6626309735367228,0.6626309735367228,0.8059050773476892,0.6926712848146491,0.9155394156553727
87,44,,test,0.9319712617871576,0.20198701,0.6174548374600969,0.6174548374600969,0.6671606651620187,0.6297951294981323,0.8923294276151201
88,45,,train,0.9431981405552219,0.1785582,0.6577084606630283,0.6577084606630283,0.797998378024035,0.6865729406829396,0.9141054892493723
89,45,,test,0.9294267325250711,0.20663908,0.5922960379286312,0.5922960379286312,0.6720924166524282,0.61036960717452,0.8878425176665157
90,46,,train,0.9423102034420621,0.17697406,0.6508476819476434,0.6508476819476434,0.761502612644256,0.6746933055154495,0.912818718161094
91,46,,test,0.927031881454872,0.21772797,0.6047888005822105,0.6047888005822105,0.6130895708623142,0.6014913801262244,0.8851719870751885
92,47,,train,0.9450262463764331,0.17405011,0.6616830649094337,0.6616830649094337,0.8033668572774287,0.6892952238315645,0.9169175688577781
93,47,,test,0.9316719054033827,0.20168056,0.6042812521817117,0.6042812521817117,0.6646808264072147,0.6166235164806176,0.8913992677806538
94,48,,train,0.9434331827322348,0.17433538,0.6513380585961052,0.6513380585961052,0.7530285903804746,0.6757869228594499,0.9144829366171173
95,48,,test,0.9295764107169585,0.20753026,0.6176407097873352,0.6176407097873352,0.6763604857949558,0.6291925060796988,0.8888819937714878
96,49,,train,0.9442427724530569,0.17406537,0.6625302804045751,0.6625302804045751,0.8067696063907718,0.692778427898709,0.9157591601168391
97,49,,test,0.9341415955695255,0.19078998,0.6210362152533524,0.6210362152533524,0.7141863143461342,0.636703514079255,0.8958187456547063
98,50,,train,0.9452090569585543,0.17398353,0.6636520977691428,0.6636520977691428,0.7716194735233851,0.6919855382907958,0.9171626479121818
99,50,,test,0.9306989971561144,0.20403673,0.5974710731925271,0.5974710731925271,0.6858529727377461,0.6184439180589264,0.8895794810153185
100,51,,train,0.9448956673892037,0.17197421,0.662940055454551,0.662940055454551,0.7856958057208011,0.6905991247652673,0.916701795924275
101,51,,test,0.9330938482263135,0.20135117,0.6042855337086582,0.6042855337086582,0.6385373957626572,0.613941713425494,0.8938849893857699
102,52,,train,0.9439816144785981,0.1747315,0.6606606064826025,0.6606606064826025,0.788880226610187,0.6883121298178255,0.9153873309520864
103,52,,test,0.9218679838347553,0.23132811,0.6000251585966921,0.6000251585966921,0.6828383823716883,0.6153173177905503,0.8756517619514248
104,53,,train,0.9466454258180773,0.1698379,0.6688095979846391,0.6688095979846391,0.8015836641817621,0.6986050431144255,0.9193526622047913
105,53,,test,0.9339919173776381,0.19645749,0.6141566157421879,0.6141566157421879,0.6766109759886231,0.631740036730054,0.8951396210105347
106,54,,train,0.9452351727560001,0.17032619,0.6619633561950157,0.6619633561950157,0.7984793187107694,0.6899598394369214,0.9172196655419405
107,54,,test,0.9162550516389762,0.24605057,0.5775837009571331,0.5775837009571331,0.6807651672586452,0.5802051060424187,0.8681978008540513
108,55,,train,0.9445822778198533,0.16915564,0.6676492792094827,0.6676492792094827,0.7970376895563099,0.6976507343949839,0.9162649365450061
109,55,,test,0.9267325250710972,0.21248038,0.6006444783828725,0.6006444783828725,0.6835309650670808,0.6173819462565896,0.8834645078665523
110,56,,train,0.9449217831866497,0.1679088,0.6655233946725657,0.6655233946725657,0.7794652066187995,0.6941822485161543,0.9167652644989942
111,56,,test,0.9339919173776381,0.2008384,0.6316801342610153,0.6316801342610153,0.6729261691871072,0.646870430699229,0.8950157419143804
112,57,,train,0.9464364994385104,0.16925338,0.6794636155131896,0.6794636155131896,0.8021703880209182,0.7106776057441168,0.9190383629125705
113,57,,test,0.9333932046100883,0.19404747,0.6341190946980292,0.6341190946980292,0.6845815540179389,0.6473211059117544,0.8948375061115048
114,58,,train,0.9461753414640516,0.16788147,0.6730707804578534,0.6730707804578534,0.7993635096773567,0.7017156672861026,0.9186759756199661
115,58,,test,0.931073192635833,0.20153448,0.6052944153370566,0.6052944153370566,0.6705645649247822,0.6156152665447121,0.891025404605444
116,59,,train,0.9448695515917579,0.16975537,0.6626780835513523,0.6626780835513523,0.7555683536878566,0.6870738335910107,0.9166833667971906
117,59,,test,0.9350396647208502,0.19110471,0.6142213811773151,0.6142213811773151,0.7108664651316854,0.6313036771024793,0.8970034521494528
118,60,,train,0.9464887310334021,0.16503598,0.6864483456374414,0.6864483456374414,0.8169554661140003,0.7197552883640573,0.9191659548541836
119,60,,test,0.9348899865289627,0.18518445,0.617209496928646,0.617209496928646,0.7002120139800074,0.6358792975733419,0.8967227778338414
120,61,,train,0.9463842678436186,0.16669296,0.6749212523419219,0.6749212523419219,0.7852273494306631,0.703796919402277,0.9189706839241535
121,61,,test,0.9292022152372399,0.21138342,0.6125305123421739,0.6125305123421739,0.6322122358586424,0.6135666054672922,0.8884231152063228
122,62,,train,0.9462275730589433,0.16536567,0.6784612083878642,0.6784612083878642,0.7937585315988102,0.7084693686446593,0.9187339969858181
123,62,,test,0.9247867085765604,0.22194016,0.5821465503117478,0.5821465503117478,0.6491686173238341,0.5896734244191469,0.881150838667977
124,63,,train,0.9454440991355672,0.16779391,0.6689893508469874,0.6689893508469874,0.7601438867128237,0.6951013535023147,0.917546191390068
125,63,,test,0.9283041460859153,0.20978072,0.5863515219840129,0.5863515219840129,0.6512353834647967,0.5988153851265271,0.8862421856351654
126,64,,train,0.9473244365516701,0.16491216,0.6742422058833876,0.6742422058833876,0.7776265921082709,0.7014734958546818,0.9204001272213651
127,64,,test,0.9316719054033827,0.20934668,0.6229379219374728,0.6229379219374728,0.7333020264083987,0.6456429229051613,0.891109073379863
128,65,,train,0.9479773314878169,0.16293879,0.6787852435844498,0.6787852435844498,0.7826755954669841,0.706339603599779,0.9214017015137436
129,65,,test,0.9347403083370753,0.199037,0.622131348158645,0.622131348158645,0.7305109019941526,0.6412155677033397,0.8963596468081831
130,66,,train,0.9469849311848737,0.16373865,0.6782603098595285,0.6782603098595285,0.8042763009875017,0.7092404072733579,0.9199099039495494
131,66,,test,0.927031881454872,0.22878093,0.6040191470392529,0.6040191470392529,0.6653652077599999,0.615586617015122,0.8840474054617371
132,67,,train,0.9478206367031418,0.1619801,0.6814881635202213,0.6814881635202213,0.8057411594808214,0.7121193083622117,0.9211600898444219
133,67,,test,0.9378835503667116,0.18434957,0.6378929749983255,0.6378929749983255,0.7007183861564857,0.6561981951916575,0.9013797959343608
134,68,,train,0.9468021206027526,0.16420904,0.6825804802963117,0.6825804802963117,0.7942856921676613,0.7129998395857641,0.9196385353000953
135,68,,test,0.9360874120640623,0.18824872,0.6383609339272156,0.6383609339272156,0.6721811479115917,0.6485713771602727,0.8989993676456411
136,69,,train,0.9469588153874279,0.16367754,0.6825315720971465,0.6825315720971465,0.7929634959732897,0.7135872987875355,0.9198586423031704
137,69,,test,0.9241131567130669,0.24204758,0.61715378128809,0.61715378128809,0.6530220319071198,0.6266032428260898,0.8792163922635372
138,70,,train,0.947559478728683,0.16166694,0.6884287851503843,0.6884287851503843,0.7940204187313545,0.7203328544268439,0.920770709262257
139,70,,test,0.9312977099236641,0.20736668,0.6215411220761268,0.6215411220761268,0.6694844748009462,0.6371632472415902,0.8907071754994218
140,71,,train,0.9489958475882061,0.15898603,0.6957859455604506,0.6957859455604506,0.806068252016029,0.7288916417633492,0.9229444348828079
141,71,,test,0.9296512498129023,0.2044004,0.6100723773280351,0.6100723773280351,0.6510590309424631,0.6142034944534182,0.8885270012070144
142,72,,train,0.9485779948290721,0.15890378,0.6881423577355354,0.6881423577355354,0.7993412008314599,0.7180282361978976,0.9223190981888018
143,72,,test,0.9288280197575214,0.22677866,0.60303958828977,0.60303958828977,0.7503639692801563,0.6273031524220806,0.8862030300981989
144,73,,train,0.9479512156903711,0.15943916,0.6901064194413604,0.6901064194413604,0.7930084673407016,0.7205109232913481,0.9213580493512249
145,73,,test,0.9353390211046251,0.19888428,0.631826006420364,0.631826006420364,0.6860805514564398,0.6470342568000438,0.8976859237001172
146,74,,train,0.9480817946776005,0.15517189,0.6885353396934133,0.6885353396934133,0.7975951674249518,0.7183152647145136,0.921567596055979
147,74,,test,0.9312228708277204,0.21077816,0.6131538083858407,0.6131538083858407,0.6878511001339676,0.6334429173909405,0.8903296714897244
148,75,,train,0.9481079104750464,0.15708107,0.6834778220308583,0.6834778220308583,0.7892059569206853,0.7100843793212012,0.9216368102175567
149,75,,test,0.9365364466397246,0.18607935,0.6386365459327715,0.6386365459327715,0.7015306679611717,0.6507066442735207,0.8998599131693198
150,76,,train,0.9484213000443968,0.16020314,0.6891972541436783,0.6891972541436783,0.7966780174615415,0.7201890529732888,0.9220673192333225
151,76,,test,0.932944170034426,0.20101424,0.607123933119682,0.607123933119682,0.7245805165413816,0.6310361411016439,0.8934162864740698
152,77,,train,0.9490741949805437,0.15749635,0.6977944604358299,0.6977944604358299,0.8054025531945492,0.7299335591493121,0.9230673012274232
153,77,,test,0.9322706181709325,0.20303296,0.616528583032506,0.616528583032506,0.7279518101182676,0.6321057441122288,0.8926287894966632
154,78,,train,0.9502494058656081,0.15339498,0.6916516967137709,0.6916516967137709,0.8207174350891311,0.7221778344732299,0.924821792371049
155,78,,test,0.9322706181709325,0.20381494,0.6179678494476374,0.6179678494476374,0.7786763972165939,0.6303228696871291,0.8926313158338073
156,79,,train,0.948395184246951,0.15731715,0.6879928036033404,0.6879928036033404,0.8031532526317235,0.7194805364163191,0.9220394761353947
157,79,,test,0.938557102230205,0.19205038,0.6506658983677187,0.6506658983677187,0.7827268545550335,0.6708773243253491,0.9023755706563419
158,80,,train,0.9486824580188556,0.15948693,0.6997619082059989,0.6997619082059989,0.8014506897237488,0.73103382537063,0.9224982679748961
159,80,,test,0.9366112857356683,0.1879686,0.6460941114032415,0.6460941114032415,0.7943793843461747,0.6663235364515459,0.8992527553993703
160,81,,train,0.9497270899166906,0.15345097,0.6915222437709213,0.6915222437709213,0.799458663559946,0.7214403890847237,0.924067364147048
161,81,,test,0.9341415955695255,0.19752555,0.6545167710707821,0.6545167710707821,0.7094580739901208,0.6610181198514674,0.8952399031395679
162,82,,train,0.9498054373090282,0.15392224,0.7056131763836961,0.7056131763836961,0.8093446448729614,0.7386701501706248,0.9241923293660647
163,82,,test,0.9307738362520581,0.2026605,0.6389302060221259,0.6389302060221259,0.7076173440322687,0.6457497685524367,0.8903191080045288
164,83,,train,0.9509284165992009,0.15462746,0.7021305573504909,0.7021305573504909,0.8203966594605062,0.7346934141130402,0.9258892499006691
165,83,,test,0.9359377338721748,0.19623037,0.6348370753766042,0.6348370753766042,0.7917241386728445,0.6530253104912918,0.8983559644175422
166,84,,train,0.9503799848528375,0.15376393,0.6979424233220278,0.6979424233220278,0.8126625238542117,0.7294432223093189,0.9250908101295405
167,84,,test,0.9379583894626553,0.1861856,0.6450916536394307,0.6450916536394307,0.8262136686504816,0.6660594300455805,0.9019271885096903
168,85,,train,0.9494137003473401,0.154958,0.6963976085442983,0.6963976085442983,0.8197397785354515,0.7292451037414746,0.9235934826944572
169,85,,test,0.9354138602005688,0.19884503,0.6278613768023521,0.6278613768023521,0.7145169938672704,0.649047596502881,0.8971007683172544
170,86,,train,0.9493614687524483,0.15392232,0.6961786807596856,0.6961786807596856,0.8063664663109963,0.7284087755303279,0.9235123701930846
171,86,,test,0.9321209399790451,0.21163857,0.6138346171064434,0.6138346171064434,0.7122687056741205,0.6386685194466816,0.8922084799357073
172,87,,train,0.9510589955864303,0.15130465,0.7011392155976935,0.7011392155976935,0.8186392077089657,0.736446044034448,0.9260457524273593
173,87,,test,0.9387067804220925,0.18184055,0.6524364454834757,0.6524364454834757,0.7499707852288814,0.6596371180742066,0.9032875887613334
174,88,,train,0.9497793215115824,0.15108548,0.6984350359558466,0.6984350359558466,0.8004980874336022,0.7284631630670582,0.9241465447079816
175,88,,test,0.9340667564735818,0.19592962,0.6346342873363654,0.6346342873363654,0.6663359171280043,0.6446476551367142,0.8957603020066851
176,89,,train,0.9509806481940926,0.15321684,0.7029017860536221,0.7029017860536221,0.8053491128915454,0.7346121065516167,0.9259526008150422
177,89,,test,0.9332435264182009,0.21328068,0.6432592872043453,0.6432592872043453,0.7986520478728898,0.660826390333822,0.8936789243035747
178,90,,train,0.9500927110809329,0.15271358,0.702075236457726,0.702075236457726,0.8164666042187996,0.7339389306369309,0.9246457329951394
179,90,,test,0.9309983535398892,0.2038184,0.6404785648309153,0.6404785648309153,0.7347538123533813,0.6425880516355691,0.8907289275835735
180,91,,train,0.9517641221174689,0.14888829,0.7041946358467722,0.7041946358467722,0.8062107183624264,0.7353207347817586,0.927148485456503
181,91,,test,0.9339919173776381,0.19904743,0.628355854995272,0.628355854995272,0.7952699195462269,0.6510468821809453,0.8951933894154206
182,92,,train,0.9490741949805437,0.15543227,0.6979030871909213,0.6979030871909213,0.797008641838615,0.7283974978435336,0.9231238544418348
183,92,,test,0.9333932046100883,0.19638877,0.6398003664065565,0.6398003664065565,0.7234472895872578,0.65677546125696,0.894571037614777
184,93,,train,0.9509806481940926,0.1504196,0.7110877730831674,0.7110877730831674,0.824645047711099,0.7447005049643045,0.9259816113917242
185,93,,test,0.933767400089807,0.20681378,0.6473591104382892,0.6473591104382892,0.7948508738158061,0.661927919532094,0.8949230307514902
186,94,,train,0.9494920477396778,0.15362358,0.7020159363535899,0.7020159363535899,0.7981758181040636,0.7339775736040585,0.9236959429330659
187,94,,test,0.9292770543331836,0.21402548,0.6476174146653162,0.6476174146653162,0.6893080831319424,0.6467302746968085,0.8881900796538396
188,95,,train,0.9510328797889843,0.15239736,0.7042041017769636,0.7042041017769636,0.8201111384675773,0.7369980572052889,0.9260800522312702
189,95,,test,0.9238886394252357,0.21709259,0.6520383295196489,0.6520383295196489,0.6839420320501884,0.6512745993171986,0.8810166944758206
190,96,,train,0.9513723851557807,0.14804229,0.7157609096296659,0.7157609096296659,0.8337665281098893,0.7495918142808353,0.9266031826815624
191,96,,test,0.928902858853465,0.21680672,0.6345207476334448,0.6345207476334448,0.7193601026448985,0.6445756490724358,0.8872203848228216
192,97,,train,0.9503277532579457,0.14973436,0.703394069358788,0.703394069358788,0.796498332463807,0.7340039472360157,0.9249811980923469
193,97,,test,0.9280796287980841,0.21472178,0.6591239654279774,0.6591239654279774,0.6964250258124435,0.6402412235287688,0.8861826738868578


==> images/confmat/2/isprs_gaf_transformer/confmat_flat.csv <==
1 1 2.187520720836463 0.6581196581193769 0.5220338983049078
2 1 1.8573324964312685 0.3076923076921762 0.009368900455432538
3 1 0 0.0 0.0
4 1 0.0 0.004273504273502447 0.0005534034311012422
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0 0.0 0.0
8 1 0 0.0 0.0
9 1 0.47712125471966244 0.012820512820507342 0.0034443168771523024
10 1 0.3010299956639812 0.008547008547004895 0.009090909090904958
11 1 0.3010299956639812 0.008547008547004895 0.004545454545453512
12 1 0 0.0 0.0
1 2 1.919078092376074 0.010842586544741857 0.28135593220329447
2 2 3.878004470268025 0.9864141084258525 0.9825634352634876
3 2 0 0.0 0.0
4 2 0.7781512503836436 0.0007838014369692908 0.0033204205866074533
5 2 0 0.0 0.0
6 2 0 0.0 0.0
7 2 0.3010299956639812 0.0002612671456564303 0.02061855670100967
8 2 0 0.0 0.0
9 2 0.3010299956639812 0.0002612671456564303 0.0022962112514348684
10 2 1.041392685158225 0.0014369693011103666 0.04999999999997728
11 2 0 0.0 0.0
12 2 0 0.0 0.0
1 3 0.6020599913279624 0.004188481675392232 0.01355932203389371
2 3 0.0 0.001047120418848058 0.00013012361743656303
3 3 2.8686444383948255 0.7738219895287147 0.8156732891831329
4 3 0.3010299956639812 0.002094240837696116 0.0011068068622024844
5 3 0.8450980400142568 0.007329842931936405 0.2121212121205693
6 3 0.8450980400142568 0.007329842931936405 0.17073170731665674
7 3 1.4313637641589874 0.028272251308897562 0.27835051546363054
8 3 1.1760912590556813 0.015706806282720868 0.020862308762166777
9 3 0.9542425094393249 0.00942408376963252 0.010332950631456908
10 3 0.7781512503836436 0.006282722513088347 0.02727272727271488
11 3 2.1398790864012365 0.144502617801032 0.3136363636362924
12 3 0 0.0 0.0
1 4 0.3010299956639812 0.0011129660545352747 0.006779661016946855
2 4 0.6989700043360189 0.0027824151363381867 0.0006506180871828152
3 4 0 0.0 0.0
4 4 3.2518814545525276 0.9938786867000003 0.9883785279468186
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.47712125471966244 0.001669449081802912 0.0034443168771523024
10 4 0.0 0.0005564830272676373 0.004545454545452479
11 4 0 0.0 0.0
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0.0 0.025641025640959894 0.0011037527593817766
4 5 0 0.0 0.0
5 5 0.9542425094393249 0.23076923076863903 0.27272727272644626
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0.3010299956639812 0.05128205128191979 0.0022962112514348684
10 5 1.4313637641589874 0.6923076923059172 0.12272727272721695
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0.8450980400142568 0.03381642512075661 0.023728813559313992
2 6 0.6989700043360189 0.02415458937196901 0.0006506180871828152
3 6 1.8195439355418688 0.3188405797099909 0.07284768211919726
4 6 0.0 0.004830917874393802 0.0005534034311012422
5 6 0.0 0.004830917874393802 0.030303030302938475
6 6 1.462397997898956 0.14009661835742024 0.7073170731690065
7 6 1.5314789170422551 0.16425120772938925 0.3505154639171644
8 6 0.0 0.004830917874393802 0.0013908205841444519
9 6 0.47712125471966244 0.014492753623181405 0.0034443168771523024
10 6 0 0.0 0.0
11 6 1.7781512503836436 0.2898550724636281 0.13636363636360538
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0.0 0.199999999996 0.0011037527593817766
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 0.3010299956639812 0.399999999992 0.02061855670100967
8 7 0.0 0.199999999996 0.0013908205841444519
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0.0 0.199999999996 0.002272727272726756
12 7 0 0.0 0.0
1 8 0 0.0 0.0
2 8 0 0.0 0.0
3 8 1.041392685158225 0.016516516516514035 0.012141280353199542
4 8 0.0 0.001501501501501276 0.0005534034311012422
5 8 0.3010299956639812 0.003003003003002552 0.06060606060587695
6 8 0 0.0 0.0
7 8 0.0 0.001501501501501276 0.010309278350504835
8 8 2.7972675408307164 0.9414414414413 0.8720445062585713
9 8 0.47712125471966244 0.004504504504503828 0.0034443168771523024
10 8 0 0.0 0.0
11 8 1.3010299956639813 0.03003003003002552 0.045454545454535124
12 8 0.0 0.001501501501501276 0.0040322580645145035
1 9 0.6020599913279624 0.004587155963302226 0.01355932203389371
2 9 0.7781512503836436 0.006880733944953339 0.0007807417046193783
3 9 0.8450980400142568 0.008027522935778896 0.007726269315672436
4 9 0.6989700043360189 0.005733944954127782 0.002767017155506211
5 9 1.0 0.011467889908255565 0.3030303030293847
6 9 0 0.0 0.0
7 9 0 0.0 0.0
8 9 0.7781512503836436 0.006880733944953339 0.008344923504866712
9 9 2.9036325160842376 0.9185779816512708 0.9196326061996648
10 9 1.4913616938342726 0.03555045871559225 0.14090909090902687
11 9 0.3010299956639812 0.002293577981651113 0.004545454545453512
12 9 0 0.0 0.0
1 10 0.8450980400142568 0.03626943005179468 0.023728813559313992
2 10 1.2041199826559248 0.08290155440410213 0.0020819778789850085
3 10 0.0 0.005181347150256383 0.0011037527593817766
4 10 0.0 0.005181347150256383 0.0005534034311012422
5 10 0.6020599913279624 0.020725388601025532 0.1212121212117539
6 10 0 0.0 0.0
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.462397997898956 0.1502590673574351 0.03329506314580559
10 10 2.123851640967086 0.6891191709840989 0.6045454545451798
11 10 0 0.0 0.0
12 10 0.3010299956639812 0.010362694300512766 0.008064516129029007
1 11 0.6989700043360189 0.011627906976741481 0.016949152542367136
2 11 1.3979400086720377 0.05813953488370741 0.0032530904359140763
3 11 1.8976270912904414 0.18372093023251543 0.08719646799116035
4 11 0.6020599913279624 0.009302325581393186 0.002213613724404969
5 11 0 0.0 0.0
6 11 0.47712125471966244 0.0069767441860448896 0.0731707317071386
7 11 1.4913616938342726 0.0720930232557972 0.3195876288656499
8 11 1.8195439355418688 0.15348837209298757 0.09179415855353382
9 11 0.0 0.0023255813953482964 0.0011481056257174342
10 11 0.0 0.0023255813953482964 0.004545454545452479
11 11 2.3324384599156054 0.49999999999988376 0.4886363636362526
12 11 0 0.0 0.0
1 12 1.462397997898956 0.09385113268605377 0.0983050847457294
2 12 0.6020599913279624 0.012944983818766038 0.0005204944697462521
3 12 0.0 0.0032362459546915094 0.0011037527593817766
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0.3010299956639812 0.006472491909383019 0.04878048780475907
7 12 0 0.0 0.0
8 12 0.47712125471966244 0.009708737864074527 0.004172461752433356
9 12 1.1760912590556813 0.04854368932037264 0.01722158438576151
10 12 0.9030899869919435 0.025889967637532076 0.03636363636361983
11 12 0.3010299956639812 0.006472491909383019 0.004545454545453512
12 12 2.3891660843645326 0.7928802588994198 0.9879032258060533


==> images/confmat/2/isprs_gaf_transformer/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.5766629234023661,1.4253811,0.11861534125932667,0.11861534125932667,0.1371769865238113,0.10900885238893039,0.21940895413152972
1,1,,test,0.5751384523274958,1.7050335,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
2,2,,train,0.5434175132537672,1.5513635,0.08610200598458373,0.08610200598458373,0.10056432140199516,0.0646974924969959,0.02167663124985188
3,2,,test,0.5751384523274958,1.9010614,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
4,3,,train,0.540335849155154,1.5509244,0.08333333333333333,0.08333333333333333,0.04502798742959616,0.058465155445500995,0.0
5,3,,test,0.5751384523274958,1.705481,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
6,4,,train,0.7159123553837716,0.91673857,0.22248386211977397,0.22248386211977397,0.2316169734585726,0.2205722587915339,0.5350513114131159
7,4,,test,0.7959137853614728,0.7625833,0.31227928943034144,0.31227928943034144,0.24926427022975606,0.27113259935660955,0.6804631706229425
8,5,,train,0.8445848893995979,0.48125774,0.35303457906562086,0.35303457906562086,0.36344839016098174,0.3267428546895881,0.7623636467971714
9,5,,test,0.8679089956593324,0.5429546,0.45370727506581093,0.45370727506581093,0.4329021712826229,0.4212322528841293,0.7940875932534779
10,6,,train,0.8943615993314356,0.34885472,0.4492821064345632,0.4492821064345632,0.49713042208234687,0.4389605040611735,0.8390964026769063
11,6,,test,0.8894626552911241,0.3958939,0.48386427138065385,0.48386427138065385,0.4820857957935815,0.45959602188763243,0.8250684026994016
12,7,,train,0.9077590034211694,0.301979,0.4918892206022089,0.4918892206022089,0.5311388798942932,0.4855839896034888,0.8597611153723216
13,7,,test,0.8879658733722496,0.3883635,0.5292752269231382,0.5292752269231382,0.509272743145249,0.5115877801039518,0.8245400546830732
14,8,,train,0.9147058055417722,0.2753709,0.5213277898726824,0.5213277898726824,0.5525369687395995,0.523001940217695,0.8705053378947515
15,8,,test,0.9039066008082622,0.34305012,0.5494649986278894,0.5494649986278894,0.549339585494859,0.5417094088714415,0.8486209743179701
16,9,,train,0.9180747434122901,0.2662768,0.5352873111099637,0.5352873111099637,0.5700482763617652,0.54153608969002,0.8756401452070088
17,9,,test,0.9048795090555306,0.3203329,0.5470904376249355,0.5470904376249355,0.5585249112535213,0.5395169795593623,0.8492491448848242
18,10,,train,0.9190149121203416,0.25762048,0.5476245211578074,0.5476245211578074,0.5722864829420097,0.5534024146676345,0.877238566215895
19,10,,test,0.9046549917676995,0.33216646,0.5677414003233984,0.5677414003233984,0.5722157984170569,0.557469602897719,0.8492961540613805
20,11,,train,0.9216787234598208,0.24952474,0.5544836597060683,0.5544836597060683,0.5792673626676814,0.5606288193890774,0.8812137977805236
21,11,,test,0.8961233348301153,0.33769676,0.5654421649213142,0.5654421649213142,0.5638720905402043,0.5469651844358159,0.8368334380716788
22,12,,train,0.923715755660599,0.2435822,0.5650025235972693,0.5650025235972693,0.5853856315237519,0.570657212280789,0.8844316027182116
23,12,,test,0.8834755276156264,0.37065092,0.5515474438065466,0.5515474438065466,0.523004051284062,0.5193270130772224,0.8185125149664384
24,13,,train,0.9259617142409443,0.23560373,0.5707248754918469,0.5707248754918469,0.6080365587955252,0.5775768358275034,0.8878567104283613
25,13,,test,0.9076485556054483,0.2987424,0.5668479820385398,0.5668479820385398,0.5506478625926061,0.5509065791918255,0.8548123492327355
26,14,,train,0.92643179859497,0.23138629,0.5738786373374175,0.5738786373374175,0.5919941078298873,0.5794481590854488,0.8885436053315197
27,14,,test,0.9095195330040413,0.29388517,0.5910955680049202,0.5910955680049202,0.5968784822846048,0.5863459164212266,0.8569070223707732
28,15,,train,0.9276070094800345,0.22802159,0.5783540289922646,0.5783540289922646,0.6515895854213667,0.5854140357195251,0.8903862500469378
29,15,,test,0.9110163149229157,0.2882303,0.5921952524122766,0.5921952524122766,0.5981096857515754,0.5849494220849273,0.859665873651466
30,16,,train,0.9294089995037998,0.22524078,0.5835591807296693,0.5835591807296693,0.6321139915401339,0.5896645426687858,0.8931241373093952
31,16,,test,0.9116150276904655,0.29225838,0.5992025294391791,0.5992025294391791,0.5979206216090394,0.5927133999418761,0.8609108742486572
32,17,,train,0.9288866835548824,0.22798395,0.5827361126152106,0.5827361126152106,0.6366292573012848,0.5904125624644635,0.8923524538759089
33,17,,test,0.9158060170633139,0.28309292,0.6057444088252436,0.6057444088252436,0.6044176451719091,0.5986976905977293,0.8668857572121424
34,18,,train,0.9297485048705962,0.22141114,0.5848120193163769,0.5848120193163769,0.6159985107151874,0.590365823641148,0.8936516150891005
35,18,,test,0.9131118096093399,0.27368343,0.6008014193619916,0.6008014193619916,0.627749668196302,0.5948811194184906,0.8624300491508555
36,19,,train,0.9304536314016348,0.2178181,0.5897533786037658,0.5897533786037658,0.6361539384472358,0.5957303415099436,0.8947660080262908
37,19,,test,0.912288579553959,0.29206946,0.6032079142147829,0.6032079142147829,0.587647859628817,0.5848043060091291,0.8615968228044715
38,20,,train,0.9324123162100755,0.21298714,0.5929535405583221,0.5929535405583221,0.6406428105020175,0.6003350818042764,0.8976751721607648
39,20,,test,0.8994910941475827,0.32156473,0.6010978869214494,0.6010978869214494,0.5843357624037868,0.5672027372790679,0.84179506780211
40,21,,train,0.9334569481079105,0.20842145,0.5963557357854813,0.5963557357854813,0.6459016127970938,0.6030440273280991,0.8992797216868583
41,21,,test,0.9139350396647209,0.28173408,0.6189437565906006,0.6189437565906006,0.5894050356026151,0.5989747819492858,0.8648804490988623
42,22,,train,0.9335875270951398,0.20979352,0.5967834494399522,0.5967834494399522,0.6924166356174316,0.601844352733069,0.8995244491181321
43,22,,test,0.9125879359377339,0.30075425,0.6148472028934026,0.6148472028934026,0.5901229311407726,0.5918919384797474,0.8625415117286227
44,23,,train,0.9341359588415032,0.20800479,0.6015614345476751,0.6015614345476751,0.6414127188308764,0.6078989780764534,0.9003716291595818
45,23,,test,0.9098937284837599,0.2908705,0.6172058323705191,0.6172058323705191,0.6045468775336019,0.5929515572991425,0.8575696450777845
46,24,,train,0.9349716643597712,0.20608667,0.6018652683956922,0.6018652683956922,0.6354735308242653,0.6087229933426761,0.9015801855606459
47,24,,test,0.9122137404580153,0.3015137,0.626395279464555,0.626395279464555,0.6191795675562906,0.6041577832414878,0.861907410594853
48,25,,train,0.9353372855240135,0.20261587,0.6041863719253128,0.6041863719253128,0.6386185303099378,0.6102602418389479,0.9021557590906554
49,25,,test,0.9172279598862446,0.26516128,0.627068830120923,0.627068830120923,0.6373432256250108,0.6087371555975531,0.8693983632398222
50,26,,train,0.9373743177247917,0.19753021,0.611181541697682,0.611181541697682,0.6565881936360988,0.6181386616191739,0.9052618086008497
51,26,,test,0.9089208202364916,0.2844635,0.6135242111812461,0.6135242111812461,0.5982807457364515,0.5833317227624528,0.8558277754459652
52,27,,train,0.9368781175733201,0.19915386,0.6087410401829099,0.6087410401829099,0.6265929027158051,0.6130306119417298,0.9045519576121153
53,27,,test,0.9187995809010627,0.26315594,0.6197998270024325,0.6197998270024325,0.5950042951177728,0.6024940080721047,0.8721344844117002
54,28,,train,0.9361468752448356,0.19886081,0.6075479391450823,0.6075479391450823,0.6431205559408262,0.6120864077036549,0.903469292162109
55,28,,test,0.9161053734470888,0.28614908,0.6201061067254573,0.6201061067254573,0.6194007768801367,0.6084640381501222,0.868262012879623
56,29,,train,0.9376354756992504,0.19751269,0.6107679072673105,0.6107679072673105,0.6554156581645664,0.6184047590681009,0.9056467781850178
57,29,,test,0.9158808561592576,0.2897655,0.6158626515749056,0.6158626515749056,0.6543455347351484,0.6053712342354362,0.8675876045803657
58,30,,train,0.9372176229401165,0.19665714,0.6089736866938796,0.6089736866938796,0.6661624890478614,0.6159753806037268,0.9050520315103817
59,30,,test,0.9164047298308636,0.3028102,0.6215523585659459,0.6215523585659459,0.6090296543481701,0.6097713648007025,0.8689418535446384
60,31,,train,0.9386278760021938,0.19463958,0.6142147996383188,0.6142147996383188,0.6496039965163315,0.619725136481118,0.9072143800165674
61,31,,test,0.8993414159556953,0.33496898,0.6199908794927221,0.6199908794927221,0.5761945121469348,0.5744497112272472,0.8421074923695292
62,32,,train,0.9387845707868689,0.19292223,0.6151025665563024,0.6151025665563024,0.6529097420998364,0.6201163673958557,0.9074142562041485
63,32,,test,0.9018859452177818,0.31729662,0.6229658194706668,0.6229658194706668,0.5951967017187524,0.5825725632698312,0.8464446463438434
64,33,,train,0.9381839074456139,0.19243075,0.6151745854859006,0.6151745854859006,0.651851557941169,0.6204594559520576,0.9065845256880535
65,33,,test,0.9176021553659632,0.2869516,0.6306178423421277,0.6306178423421277,0.6257981652988535,0.6166423202709633,0.8703889692442862
66,34,,train,0.9395419289127993,0.18957561,0.617481738507125,0.617481738507125,0.6414581590080889,0.6234146826087106,0.9086108982707458
67,34,,test,0.9111659931148032,0.30463934,0.6234973133070983,0.6234973133070983,0.5875475733649013,0.5961609665406854,0.8612478065143508
68,35,,train,0.9399858974693792,0.18803239,0.6179759323843829,0.6179759323843829,0.6851807855696466,0.624130424055167,0.9092555792188235
69,35,,test,0.9124382577458464,0.29267186,0.6413123929511629,0.6413123929511629,0.6903341142442966,0.6092782006398992,0.8625299104507346
70,36,,train,0.93941134992557,0.1900443,0.6189941802346716,0.6189941802346716,0.6962278783088341,0.627808087283095,0.9083688378293006
71,36,,test,0.9153569824876515,0.27484438,0.6267657723739307,0.6267657723739307,0.6244496487887905,0.6130975077590165,0.8669921735194603
72,37,,train,0.9394374657230159,0.18883203,0.6213662598227454,0.6213662598227454,0.651158634023831,0.6265886567413209,0.908516141694757
73,37,,test,0.9019607843137255,0.33646676,0.6031311498363751,0.6031311498363751,0.5930755593422203,0.5828995631279107,0.8462933848679568
74,38,,train,0.9386278760021938,0.18929604,0.6166853026882357,0.6166853026882357,0.7263358375350498,0.6224888223811547,0.9072519362350145
75,38,,test,0.9115401885945218,0.29803354,0.6434260203986406,0.6434260203986406,0.5944768060632232,0.6073740392335566,0.8616225020111058
76,39,,train,0.9402209396463921,0.18957615,0.6179215615060343,0.6179215615060343,0.6430936332657531,0.6230470604952392,0.9096081604812397
77,39,,test,0.9175273162700195,0.27691203,0.6453058434229528,0.6453058434229528,0.6692790342110561,0.6179602366389174,0.870601527698991
78,40,,train,0.9397247394949205,0.18816137,0.6189413976013335,0.6189413976013335,0.6497166772250588,0.6251108841480421,0.9088549008178197
79,40,,test,0.9176769944619069,0.28209096,0.6318228158094756,0.6318228158094756,0.6181288972134474,0.6140166218306043,0.8707440578009795
80,41,,train,0.9406387924055261,0.18547843,0.6242155165830955,0.6242155165830955,0.6608275540611838,0.632272165173995,0.9102733807668361
81,41,,test,0.9149827870079329,0.28582042,0.6439732510530721,0.6439732510530721,0.6191122083654195,0.6167885601226617,0.8662034108803124
82,42,,train,0.9413439189365648,0.18381608,0.6256183763573832,0.6256183763573832,0.7395349651482666,0.6337286301923956,0.9113456457514896
83,42,,test,0.8899865289627301,0.38365942,0.6465986036597733,0.6465986036597733,0.5970915470826271,0.5857696097350776,0.831478549582369
84,43,,train,0.941918466480374,0.18319255,0.6260376393837312,0.6260376393837312,0.65485851848239,0.6325063060698447,0.9122411511539497
85,43,,test,0.9036072444244874,0.33759236,0.6520828678501379,0.6520828678501379,0.620791907129305,0.6001973334106017,0.8499342436634892
86,44,,train,0.9414483821263482,0.18535489,0.6258158361376089,0.6258158361376089,0.7190314802274664,0.6337919628157836,0.9114755957376042
87,44,,test,0.9126627750336775,0.294198,0.6423530684967319,0.6423530684967319,0.6800417092961285,0.611693690241374,0.8633332448132256
88,45,,train,0.9426235930114126,0.18387817,0.6258624170306102,0.6258624170306102,0.6829740867050255,0.6329842360076666,0.9132724798440924
89,45,,test,0.9108666367310283,0.3031934,0.6316188107407079,0.6316188107407079,0.6025828727791385,0.6043882046456959,0.8602579304387676
90,46,,train,0.941709540100807,0.1817677,0.6263783654731293,0.6263783654731293,0.6570904981489988,0.6328804855831933,0.9118999293017277
91,46,,test,0.8998652896273013,0.33987534,0.6249891830993412,0.6249891830993412,0.584125762812629,0.5825627442161042,0.8448279350259815
92,47,,train,0.9421535086573869,0.18191889,0.6241995645844123,0.6241995645844123,0.652494813267276,0.630202561450975,0.9125517791443382
93,47,,test,0.9070498428378985,0.32686,0.6454295073920578,0.6454295073920578,0.6183044003679186,0.6091257313206401,0.8539291372353096
94,48,,train,0.9417878874931446,0.18386702,0.6289308707147734,0.6289308707147734,0.670995997246798,0.6364315420037722,0.9120092863971915
95,48,,test,0.9177518335578506,0.2862672,0.6503086608280005,0.6503086608280005,0.66503291451249,0.6274180466086805,0.8709743634170813
96,49,,train,0.9424668982267373,0.1808385,0.6287651829705407,0.6287651829705407,0.6760237134181252,0.6360494235986397,0.913031517491
97,49,,test,0.9116150276904655,0.31365725,0.6384629025715497,0.6384629025715497,0.580979561699784,0.6042919644090217,0.863046160873468
98,50,,train,0.941709540100807,0.18126568,0.6265123099471307,0.6265123099471307,0.6534859616493615,0.6330615858235359,0.9119039033145333
99,50,,test,0.9122137404580153,0.32377747,0.64657286201193,0.64657286201193,0.6125276197520181,0.6194600534979324,0.8625925565188606
100,51,,train,0.9430936773654384,0.17945106,0.6329741123872712,0.6329741123872712,0.7091115201128592,0.6426226013983716,0.9139975091216545
101,51,,test,0.9176769944619069,0.28599682,0.6518458752671055,0.6518458752671055,0.6221857520876152,0.6272104011997338,0.8706997258577666
102,52,,train,0.9433548353398971,0.17914024,0.6345727406894718,0.6345727406894718,0.6740159074519424,0.6433699660260644,0.9143903734708377
103,52,,test,0.9170782816943571,0.2861697,0.6310820688070153,0.6310820688070153,0.6178864579160611,0.6101751155509003,0.8694693748044149
104,53,,train,0.9420490454676034,0.18215223,0.6302788166346515,0.6302788166346515,0.7478419410992019,0.6399864764525116,0.9123890169783941
105,53,,test,0.918200868133513,0.26475972,0.6292221775896467,0.6292221775896467,0.6347260690075731,0.6195909856380313,0.8706980132306448
106,54,,train,0.9431197931628842,0.17886712,0.6318329296851958,0.6318329296851958,0.7167753422005242,0.6402994655637299,0.9140591082271343
107,54,,test,0.9077982337973357,0.3378908,0.6556680156345428,0.6556680156345428,0.6114925787092846,0.6191686846161181,0.8567066846701229
108,55,,train,0.944399467237732,0.17627452,0.6386206431916297,0.6386206431916297,0.7025110114635263,0.6477041437994216,0.9160007041176055
109,55,,test,0.8974704385571022,0.3264378,0.6549525960938462,0.6549525960938462,0.6475400159958603,0.5941809440554077,0.8411827976374349
110,56,,train,0.9440338460734898,0.17674161,0.6403229093100751,0.6403229093100751,0.7204627130846221,0.6513740852399078,0.9154013307813442
111,56,,test,0.9119143840742404,0.29819512,0.6390301514828892,0.6390301514828892,0.6053674447255636,0.6117623586991728,0.8618368565999036
112,57,,train,0.9424668982267373,0.17875172,0.6312023597232096,0.6312023597232096,0.6849975464499735,0.6375490134864451,0.9130686290648281
113,57,,test,0.9068253255500673,0.32004878,0.6539477408031176,0.6539477408031176,0.6061353867444682,0.6075870240928375,0.8552386061779824
114,58,,train,0.9434070669347888,0.179872,0.6355017105182993,0.6355017105182993,0.7111784875648022,0.644560503637898,0.9144648128098997
115,58,,test,0.8864690914533753,0.3449455,0.6550978672463196,0.6550978672463196,0.5978190823253521,0.5856025544933428,0.8262736595886934
116,59,,train,0.9441905408581651,0.17631625,0.6409590441351675,0.6409590441351675,0.7263192451825625,0.6507750248852902,0.9157058240763949
117,59,,test,0.9103427630594222,0.31692228,0.6381320993531404,0.6381320993531404,0.640854957286169,0.6099747389278772,0.8604091335189857
118,60,,train,0.9446606252121909,0.17543976,0.6387446736617072,0.6387446736617072,0.7030774483104315,0.6493559057213075,0.9163629836101768
119,60,,test,0.910941475826972,0.29639792,0.6599420400197357,0.6599420400197357,0.627124342926016,0.6137733796332702,0.8617391298223364
120,61,,train,0.9451307095662166,0.174586,0.6439064574655581,0.6439064574655581,0.7276839951022316,0.6542975919843157,0.9171329650792622
121,61,,test,0.9094446939080976,0.2967491,0.6551069907902256,0.6551069907902256,0.6316325751200282,0.6166164779722404,0.8599959652771373
122,62,,train,0.9445822778198533,0.17425069,0.640097970849335,0.640097970849335,0.7115463636446098,0.6498549882788494,0.9162528626681425
123,62,,test,0.9098188893878162,0.30020675,0.6570898083226562,0.6570898083226562,0.6074424921897185,0.6156336188375838,0.858827736101285
124,63,,train,0.9437204565041394,0.17605883,0.6392216816713484,0.6392216816713484,0.6964061159487173,0.6483024473222411,0.914964200434581
125,63,,test,0.9083969465648855,0.30264127,0.6481723648127035,0.6481723648127035,0.643194133540122,0.6066220014924626,0.8569324802268717
126,64,,train,0.9458619518947011,0.16974169,0.6423386154242222,0.6423386154242222,0.7011115339551566,0.6517427518142646,0.9181981433427281
127,64,,test,0.8961981739260589,0.33147106,0.6517601835840955,0.6517601835840955,0.6300643219761553,0.5921867217781656,0.8402107706930054
128,65,,train,0.9448956673892037,0.17355941,0.6398799151153383,0.6398799151153383,0.7218029898970122,0.6504533160938127,0.9167159519550699
129,65,,test,0.9048046699595869,0.31102106,0.6463877484623691,0.6463877484623691,0.6289762791204182,0.6071528396763276,0.8514283052925464
130,66,,train,0.9453918675406754,0.17355086,0.6427348622171819,0.6427348622171819,0.8107577869872921,0.6549189482406144,0.9174681593842907
131,66,,test,0.9152073042957641,0.28115407,0.6567835941935286,0.6567835941935286,0.6956874081652124,0.6200784146944555,0.8674006684329241
132,67,,train,0.9447912041994202,0.1721982,0.6409946291270345,0.6409946291270345,0.7053151716175113,0.6505591406246388,0.9165789400131934
133,67,,test,0.9152073042957641,0.2791578,0.6657923497926702,0.6657923497926702,0.6171175346183146,0.6306623044576113,0.867390060531093
134,68,,train,0.9459402992870387,0.1706628,0.6434316919497484,0.6434316919497484,0.7011726265158217,0.6519823231459143,0.9183584578971237
135,68,,test,0.899416255051639,0.33140436,0.6425118229635673,0.6425118229635673,0.5857806220191702,0.5963329480363384,0.8445645771008913
136,69,,train,0.9463842678436186,0.16913922,0.6482705848959206,0.6482705848959206,0.8054162973342508,0.6583399823101913,0.9190267834177476
137,69,,test,0.9055530609190241,0.32092273,0.6712778764743695,0.6712778764743695,0.6223738821160355,0.6196346717300162,0.8529304436196274
138,70,,train,0.9460708782742681,0.16885966,0.6442824239416983,0.6442824239416983,0.7370457450341271,0.6564545829291383,0.9185104170539637
139,70,,test,0.8989672204759767,0.3243473,0.6653780390812395,0.6653780390812395,0.594135472036828,0.602778911041593,0.8426841881435958
140,71,,train,0.9457836045023634,0.1709719,0.6468394259291951,0.6468394259291951,0.7082954893018353,0.6575855718506696,0.9180845876468275
141,71,,test,0.9116898667864092,0.29391894,0.6671739984090078,0.6671739984090078,0.610875222987392,0.6277393860719895,0.862733801457946
142,72,,train,0.945470214933013,0.16850795,0.642767726748977,0.642767726748977,0.7045232557838589,0.653649229052933,0.9176018103689967
143,72,,test,0.9179763508456817,0.27015653,0.6728600818090587,0.6728600818090587,0.6247599760977024,0.637676878383895,0.871771721815698
144,73,,train,0.9462798046538351,0.16956463,0.6461946654187717,0.6461946654187717,0.69557547426419,0.6543658547906942,0.9188463568690333
145,73,,test,0.8932794491842538,0.34830055,0.67626732136391,0.67626732136391,0.5943159520694683,0.6087482741470742,0.8362925315609132
146,74,,train,0.9466976574129691,0.1689249,0.6482129920304905,0.6482129920304905,0.692215478180196,0.6583947866651828,0.919465875558547
147,74,,test,0.9091453375243227,0.2958,0.6560371844248664,0.6560371844248664,0.6239436508313166,0.6129113688221158,0.8581329778547953
148,75,,train,0.9466715416155232,0.16766684,0.650483299808165,0.650483299808165,0.7124915191730586,0.6604404293814635,0.9194669386890454
149,75,,test,0.9145337524322706,0.27097705,0.6461063583418246,0.6461063583418246,0.6093548146028679,0.6155326401639533,0.8658197363012142
150,76,,train,0.9462275730589433,0.16935658,0.6508811665838035,0.6508811665838035,0.7400738745937017,0.6628864554662276,0.9187547293315709
151,76,,test,0.9151324651998204,0.27748185,0.6668763999425539,0.6668763999425539,0.6405204604186424,0.6331225838712695,0.8673882179099456
152,77,,train,0.9464887310334021,0.16783363,0.6499648761046332,0.6499648761046332,0.7171894022359052,0.6595562127358505,0.9191970229166314
153,77,,test,0.9124382577458464,0.28763026,0.6638390274269039,0.6638390274269039,0.642029857232945,0.6196534804112899,0.862384549462111
154,78,,train,0.9459402992870387,0.16820034,0.6488181538901097,0.6488181538901097,0.7097129552786255,0.6592670229769562,0.9183386903686761
155,78,,test,0.9177518335578506,0.27136475,0.6630871040084799,0.6630871040084799,0.6480502983651191,0.6345583190445404,0.8711741299148619
156,79,,train,0.9469849311848737,0.16733849,0.6477156700536333,0.6477156700536333,0.7109168546284512,0.6566443528323527,0.9199331363812051
157,79,,test,0.9127376141296213,0.28050342,0.6561910970137649,0.6561910970137649,0.6583650775295272,0.6227417013609685,0.862734754231685
158,80,,train,0.9470893943746572,0.16640973,0.6515091981623896,0.6515091981623896,0.7471548357760676,0.6643038633499717,0.9200289160926381
159,80,,test,0.9129621314174525,0.2883291,0.6706523616753896,0.6706523616753896,0.605574383705129,0.6268138225491695,0.8644488944267688
160,81,,train,0.9469849311848737,0.1665047,0.6490518858380895,0.6490518858380895,0.7756021006033308,0.6600155396915135,0.9199066958142144
161,81,,test,0.9069001646460111,0.30672288,0.6774768463825399,0.6774768463825399,0.6213602811435006,0.6195296787273141,0.8556717211362467
162,82,,train,0.9477161735133582,0.16591778,0.6530468492412873,0.6530468492412873,0.7372236837460328,0.6629647770154958,0.9210218752568916
163,82,,test,0.9027091752731627,0.32017243,0.6565736174547274,0.6565736174547274,0.5932750302155082,0.6062405754287846,0.8485001879684035
164,83,,train,0.9470371627797655,0.16524228,0.6519773531000831,0.6519773531000831,0.7203994112886863,0.6624189544326803,0.9200225703715997
165,83,,test,0.9177518335578506,0.26627547,0.6761688870875627,0.6761688870875627,0.6266616241564806,0.6407588808059871,0.8711660160398282
166,84,,train,0.9477945209056958,0.16527529,0.6542874550907063,0.6542874550907063,0.6934901962540407,0.6629712101539327,0.9211741683237356
167,84,,test,0.912812453225565,0.27840376,0.6789016405058956,0.6789016405058956,0.6194192383054488,0.6268296431576035,0.8637567812525239
168,85,,train,0.9489697317907603,0.16162965,0.6566579583014499,0.6566579583014499,0.8033875046888915,0.6691465052415526,0.9229039005614715
169,85,,test,0.9001646460110762,0.3449889,0.6683796718812275,0.6683796718812275,0.5991278571429396,0.6072106394334721,0.8449741719549445
170,86,,train,0.9462275730589433,0.16598557,0.6498010288504321,0.6498010288504321,0.716780174482682,0.6604340253734485,0.9187696984488563
171,86,,test,0.9143840742403831,0.26988426,0.6820901977516591,0.6820901977516591,0.6514076533913176,0.6356149089639181,0.8658349356617812
172,87,,train,0.9477945209056958,0.16377449,0.6563371074592276,0.6563371074592276,0.7676241138466602,0.6679829745534906,0.9211159665152533
173,87,,test,0.9179015117497381,0.26684436,0.6574768775815935,0.6574768775815935,0.6098521809631527,0.6279446787116656,0.8722372868263941
174,88,,train,0.9473766681465619,0.16427615,0.6526006705920219,0.6526006705920219,0.7644684478467544,0.6654906725520334,0.9205037464055048
175,88,,test,0.9088459811405478,0.30344206,0.6847622296903353,0.6847622296903353,0.6446773612671697,0.6274259277756792,0.85866877333345
176,89,,train,0.9485518790316262,0.16131704,0.6572757626929528,0.6572757626929528,0.7128316858025135,0.668163083636924,0.922268929280648
177,89,,test,0.9103427630594222,0.2975649,0.657382058189793,0.657382058189793,0.6548326750893958,0.6163794344125076,0.8597881382866248
178,90,,train,0.9474288997414536,0.1630598,0.6559398380441391,0.6559398380441391,0.7599192483210113,0.670095409068403,0.9205747767340952
179,90,,test,0.9135608441850023,0.27263638,0.6641417332519984,0.6641417332519984,0.6129741113925965,0.6246927923355857,0.8646548449528071
180,91,,train,0.9484996474367344,0.16289411,0.6562616110451324,0.6562616110451324,0.7936230513297812,0.6666055375899594,0.922217438949882
181,91,,test,0.9057027391109116,0.30225238,0.6799507028363098,0.6799507028363098,0.6054345497529848,0.6240608445248575,0.853972007250868
182,92,,train,0.9475333629312371,0.1638276,0.655347417288751,0.655347417288751,0.8014309096371877,0.6691866789113213,0.9207392880946402
183,92,,test,0.9198473282442748,0.2688939,0.6818395174787009,0.6818395174787009,0.6687599287398286,0.6431394583649553,0.8744411071827894
184,93,,train,0.9480556788801546,0.16085893,0.6587824360555445,0.6587824360555445,0.8264615571641687,0.6706701101250697,0.9215429740364186
185,93,,test,0.9022601406975004,0.30066106,0.6523698888463466,0.6523698888463466,0.6229666568122921,0.6073340643747557,0.8465769720007097
186,94,,train,0.948604110626518,0.16285089,0.6655264780790859,0.6655264780790859,0.8078595446466931,0.6822457968369955,0.9223806038336709
187,94,,test,0.9113156713066907,0.2869907,0.6908236562996851,0.6908236562996851,0.62113495613225,0.6362007101375983,0.8622230256858915
188,95,,train,0.9488652686009768,0.16165186,0.658595170850443,0.658595170850443,0.7122330262803395,0.6690375868490968,0.9227775923648739
189,95,,test,0.9190240981888939,0.26924118,0.68697040930495,0.68697040930495,0.6279740620145369,0.6425655612267164,0.87354513152897
190,96,,train,0.949021963385652,0.16018528,0.6577275075392751,0.6577275075392751,0.7407973985511661,0.6680550444398157,0.922975120120153
191,96,,test,0.9171531207903009,0.27343825,0.6505821701412849,0.6505821701412849,0.6135364579702157,0.6213291454061552,0.8702996989262712
192,97,,train,0.949021963385652,0.15886322,0.6614611029810407,0.6614611029810407,0.7709679135908281,0.6718455685524414,0.9230233468511285
193,97,,test,0.9094446939080976,0.29849622,0.6574933374525784,0.6574933374525784,0.610310815256788,0.6181609503021738,0.8585398295937268
194,98,,train,0.948395184246951,0.16190355,0.657496532176903,0.657496532176903,0.76447383035143,0.6716072761595178,0.9220181935825035
195,98,,test,0.9033078880407125,0.29847017,0.6716740899439463,0.6716740899439463,0.5981902693060326,0.6104304635703414,0.8497791221856434
196,99,,train,0.9497009741192447,0.1582362,0.66345301648655,0.66345301648655,0.8082073050403707,0.6731127282557998,0.9240558571428561
197,99,,test,0.907199521029786,0.29272598,0.6828588936544815,0.6828588936544815,0.633868822495345,0.6262820861690811,0.8554438694050444
198,100,,train,0.9495703951320154,0.16009916,0.6601863974323644,0.6601863974323644,0.7262761990553032,0.6703872260825742,0.9238405227618471
199,100,,test,0.9006136805867385,0.317968,0.7013731093179518,0.7013731093179518,0.6100661756244197,0.6277735225720811,0.8462954708417867
200,101,,train,0.9489175001958685,0.15919618,0.6619356044666721,0.6619356044666721,0.7387789745606511,0.6742381363965286,0.9228526689331417
201,101,,test,0.90667564735818,0.29129532,0.6584266672545191,0.6584266672545191,0.6495868979780339,0.6085936857583514,0.8535874969676088
202,102,,train,0.9490480791830979,0.15832959,0.665271951633685,0.665271951633685,0.7844022410047206,0.6820932250122671,0.9230350241738406
203,102,,test,0.9142343960484958,0.28128374,0.6994995179558648,0.6994995179558648,0.6240609934237611,0.6401168535165034,0.865980122576204
204,103,,train,0.9490480791830979,0.15874511,0.660750937336264,0.660750937336264,0.709438140485565,0.6705405731940585,0.9230659266513981
205,103,,test,0.8973207603652148,0.32019836,0.6641863030287888,0.6641863030287888,0.6006468294877325,0.5979504076995024,0.8407575040221348
206,104,,train,0.9492047739677731,0.1590679,0.6591023306644244,0.6591023306644244,0.730170484894257,0.6729408621604721,0.923243048136131
207,104,,test,0.907723394701392,0.29876179,0.6773745340315119,0.6773745340315119,0.6322126401709297,0.6228398938159531,0.85608968410851
208,105,,train,0.9499099004988117,0.15749413,0.6643361981170686,0.6643361981170686,0.755749162500837,0.6765157889692855,0.9243753089906965
209,105,,test,0.9081724292770543,0.29493883,0.6664563658275143,0.6664563658275143,0.6545584139859285,0.6150251762482472,0.8563643568399264
210,106,,train,0.9491525423728814,0.15862378,0.6629825732677341,0.6629825732677341,0.7075521897547074,0.6733738183718159,0.9232296903558833
211,106,,test,0.882502619368358,0.35558438,0.6623952294028023,0.6623952294028023,0.5725086137812735,0.5822010045545843,0.8194051053688448


==> images/confmat/2/isprs_gaf_transformer/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.5766629234023661,1.4253811,0.11861534125932667,0.11861534125932667,0.1371769865238113,0.10900885238893039,0.21940895413152972
1,1,,test,0.5751384523274958,1.7050335,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
2,2,,train,0.5434175132537672,1.5513635,0.08610200598458373,0.08610200598458373,0.10056432140199516,0.0646974924969959,0.02167663124985188
3,2,,test,0.5751384523274958,1.9010614,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
4,3,,train,0.540335849155154,1.5509244,0.08333333333333333,0.08333333333333333,0.04502798742959616,0.058465155445500995,0.0
5,3,,test,0.5751384523274958,1.705481,0.08333333333333333,0.08333333333333333,0.04792820436062465,0.06085586227645364,0.0
6,4,,train,0.7159123553837716,0.91673857,0.22248386211977397,0.22248386211977397,0.2316169734585726,0.2205722587915339,0.5350513114131159
7,4,,test,0.7959137853614728,0.7625833,0.31227928943034144,0.31227928943034144,0.24926427022975606,0.27113259935660955,0.6804631706229425
8,5,,train,0.8445848893995979,0.48125774,0.35303457906562086,0.35303457906562086,0.36344839016098174,0.3267428546895881,0.7623636467971714
9,5,,test,0.8679089956593324,0.5429546,0.45370727506581093,0.45370727506581093,0.4329021712826229,0.4212322528841293,0.7940875932534779
10,6,,train,0.8943615993314356,0.34885472,0.4492821064345632,0.4492821064345632,0.49713042208234687,0.4389605040611735,0.8390964026769063
11,6,,test,0.8894626552911241,0.3958939,0.48386427138065385,0.48386427138065385,0.4820857957935815,0.45959602188763243,0.8250684026994016
12,7,,train,0.9077590034211694,0.301979,0.4918892206022089,0.4918892206022089,0.5311388798942932,0.4855839896034888,0.8597611153723216
13,7,,test,0.8879658733722496,0.3883635,0.5292752269231382,0.5292752269231382,0.509272743145249,0.5115877801039518,0.8245400546830732
14,8,,train,0.9147058055417722,0.2753709,0.5213277898726824,0.5213277898726824,0.5525369687395995,0.523001940217695,0.8705053378947515
15,8,,test,0.9039066008082622,0.34305012,0.5494649986278894,0.5494649986278894,0.549339585494859,0.5417094088714415,0.8486209743179701
16,9,,train,0.9180747434122901,0.2662768,0.5352873111099637,0.5352873111099637,0.5700482763617652,0.54153608969002,0.8756401452070088
17,9,,test,0.9048795090555306,0.3203329,0.5470904376249355,0.5470904376249355,0.5585249112535213,0.5395169795593623,0.8492491448848242
18,10,,train,0.9190149121203416,0.25762048,0.5476245211578074,0.5476245211578074,0.5722864829420097,0.5534024146676345,0.877238566215895
19,10,,test,0.9046549917676995,0.33216646,0.5677414003233984,0.5677414003233984,0.5722157984170569,0.557469602897719,0.8492961540613805
20,11,,train,0.9216787234598208,0.24952474,0.5544836597060683,0.5544836597060683,0.5792673626676814,0.5606288193890774,0.8812137977805236
21,11,,test,0.8961233348301153,0.33769676,0.5654421649213142,0.5654421649213142,0.5638720905402043,0.5469651844358159,0.8368334380716788
22,12,,train,0.923715755660599,0.2435822,0.5650025235972693,0.5650025235972693,0.5853856315237519,0.570657212280789,0.8844316027182116
23,12,,test,0.8834755276156264,0.37065092,0.5515474438065466,0.5515474438065466,0.523004051284062,0.5193270130772224,0.8185125149664384
24,13,,train,0.9259617142409443,0.23560373,0.5707248754918469,0.5707248754918469,0.6080365587955252,0.5775768358275034,0.8878567104283613
25,13,,test,0.9076485556054483,0.2987424,0.5668479820385398,0.5668479820385398,0.5506478625926061,0.5509065791918255,0.8548123492327355
26,14,,train,0.92643179859497,0.23138629,0.5738786373374175,0.5738786373374175,0.5919941078298873,0.5794481590854488,0.8885436053315197
27,14,,test,0.9095195330040413,0.29388517,0.5910955680049202,0.5910955680049202,0.5968784822846048,0.5863459164212266,0.8569070223707732
28,15,,train,0.9276070094800345,0.22802159,0.5783540289922646,0.5783540289922646,0.6515895854213667,0.5854140357195251,0.8903862500469378
29,15,,test,0.9110163149229157,0.2882303,0.5921952524122766,0.5921952524122766,0.5981096857515754,0.5849494220849273,0.859665873651466
30,16,,train,0.9294089995037998,0.22524078,0.5835591807296693,0.5835591807296693,0.6321139915401339,0.5896645426687858,0.8931241373093952
31,16,,test,0.9116150276904655,0.29225838,0.5992025294391791,0.5992025294391791,0.5979206216090394,0.5927133999418761,0.8609108742486572
32,17,,train,0.9288866835548824,0.22798395,0.5827361126152106,0.5827361126152106,0.6366292573012848,0.5904125624644635,0.8923524538759089
33,17,,test,0.9158060170633139,0.28309292,0.6057444088252436,0.6057444088252436,0.6044176451719091,0.5986976905977293,0.8668857572121424
34,18,,train,0.9297485048705962,0.22141114,0.5848120193163769,0.5848120193163769,0.6159985107151874,0.590365823641148,0.8936516150891005
35,18,,test,0.9131118096093399,0.27368343,0.6008014193619916,0.6008014193619916,0.627749668196302,0.5948811194184906,0.8624300491508555
36,19,,train,0.9304536314016348,0.2178181,0.5897533786037658,0.5897533786037658,0.6361539384472358,0.5957303415099436,0.8947660080262908
37,19,,test,0.912288579553959,0.29206946,0.6032079142147829,0.6032079142147829,0.587647859628817,0.5848043060091291,0.8615968228044715
38,20,,train,0.9324123162100755,0.21298714,0.5929535405583221,0.5929535405583221,0.6406428105020175,0.6003350818042764,0.8976751721607648
39,20,,test,0.8994910941475827,0.32156473,0.6010978869214494,0.6010978869214494,0.5843357624037868,0.5672027372790679,0.84179506780211
40,21,,train,0.9334569481079105,0.20842145,0.5963557357854813,0.5963557357854813,0.6459016127970938,0.6030440273280991,0.8992797216868583
41,21,,test,0.9139350396647209,0.28173408,0.6189437565906006,0.6189437565906006,0.5894050356026151,0.5989747819492858,0.8648804490988623
42,22,,train,0.9335875270951398,0.20979352,0.5967834494399522,0.5967834494399522,0.6924166356174316,0.601844352733069,0.8995244491181321
43,22,,test,0.9125879359377339,0.30075425,0.6148472028934026,0.6148472028934026,0.5901229311407726,0.5918919384797474,0.8625415117286227
44,23,,train,0.9341359588415032,0.20800479,0.6015614345476751,0.6015614345476751,0.6414127188308764,0.6078989780764534,0.9003716291595818
45,23,,test,0.9098937284837599,0.2908705,0.6172058323705191,0.6172058323705191,0.6045468775336019,0.5929515572991425,0.8575696450777845
46,24,,train,0.9349716643597712,0.20608667,0.6018652683956922,0.6018652683956922,0.6354735308242653,0.6087229933426761,0.9015801855606459
47,24,,test,0.9122137404580153,0.3015137,0.626395279464555,0.626395279464555,0.6191795675562906,0.6041577832414878,0.861907410594853
48,25,,train,0.9353372855240135,0.20261587,0.6041863719253128,0.6041863719253128,0.6386185303099378,0.6102602418389479,0.9021557590906554
49,25,,test,0.9172279598862446,0.26516128,0.627068830120923,0.627068830120923,0.6373432256250108,0.6087371555975531,0.8693983632398222
50,26,,train,0.9373743177247917,0.19753021,0.611181541697682,0.611181541697682,0.6565881936360988,0.6181386616191739,0.9052618086008497
51,26,,test,0.9089208202364916,0.2844635,0.6135242111812461,0.6135242111812461,0.5982807457364515,0.5833317227624528,0.8558277754459652
52,27,,train,0.9368781175733201,0.19915386,0.6087410401829099,0.6087410401829099,0.6265929027158051,0.6130306119417298,0.9045519576121153
53,27,,test,0.9187995809010627,0.26315594,0.6197998270024325,0.6197998270024325,0.5950042951177728,0.6024940080721047,0.8721344844117002
54,28,,train,0.9361468752448356,0.19886081,0.6075479391450823,0.6075479391450823,0.6431205559408262,0.6120864077036549,0.903469292162109
55,28,,test,0.9161053734470888,0.28614908,0.6201061067254573,0.6201061067254573,0.6194007768801367,0.6084640381501222,0.868262012879623
56,29,,train,0.9376354756992504,0.19751269,0.6107679072673105,0.6107679072673105,0.6554156581645664,0.6184047590681009,0.9056467781850178
57,29,,test,0.9158808561592576,0.2897655,0.6158626515749056,0.6158626515749056,0.6543455347351484,0.6053712342354362,0.8675876045803657
58,30,,train,0.9372176229401165,0.19665714,0.6089736866938796,0.6089736866938796,0.6661624890478614,0.6159753806037268,0.9050520315103817
59,30,,test,0.9164047298308636,0.3028102,0.6215523585659459,0.6215523585659459,0.6090296543481701,0.6097713648007025,0.8689418535446384
60,31,,train,0.9386278760021938,0.19463958,0.6142147996383188,0.6142147996383188,0.6496039965163315,0.619725136481118,0.9072143800165674
61,31,,test,0.8993414159556953,0.33496898,0.6199908794927221,0.6199908794927221,0.5761945121469348,0.5744497112272472,0.8421074923695292
62,32,,train,0.9387845707868689,0.19292223,0.6151025665563024,0.6151025665563024,0.6529097420998364,0.6201163673958557,0.9074142562041485
63,32,,test,0.9018859452177818,0.31729662,0.6229658194706668,0.6229658194706668,0.5951967017187524,0.5825725632698312,0.8464446463438434
64,33,,train,0.9381839074456139,0.19243075,0.6151745854859006,0.6151745854859006,0.651851557941169,0.6204594559520576,0.9065845256880535
65,33,,test,0.9176021553659632,0.2869516,0.6306178423421277,0.6306178423421277,0.6257981652988535,0.6166423202709633,0.8703889692442862
66,34,,train,0.9395419289127993,0.18957561,0.617481738507125,0.617481738507125,0.6414581590080889,0.6234146826087106,0.9086108982707458
67,34,,test,0.9111659931148032,0.30463934,0.6234973133070983,0.6234973133070983,0.5875475733649013,0.5961609665406854,0.8612478065143508
68,35,,train,0.9399858974693792,0.18803239,0.6179759323843829,0.6179759323843829,0.6851807855696466,0.624130424055167,0.9092555792188235
69,35,,test,0.9124382577458464,0.29267186,0.6413123929511629,0.6413123929511629,0.6903341142442966,0.6092782006398992,0.8625299104507346
70,36,,train,0.93941134992557,0.1900443,0.6189941802346716,0.6189941802346716,0.6962278783088341,0.627808087283095,0.9083688378293006
71,36,,test,0.9153569824876515,0.27484438,0.6267657723739307,0.6267657723739307,0.6244496487887905,0.6130975077590165,0.8669921735194603
72,37,,train,0.9394374657230159,0.18883203,0.6213662598227454,0.6213662598227454,0.651158634023831,0.6265886567413209,0.908516141694757
73,37,,test,0.9019607843137255,0.33646676,0.6031311498363751,0.6031311498363751,0.5930755593422203,0.5828995631279107,0.8462933848679568
74,38,,train,0.9386278760021938,0.18929604,0.6166853026882357,0.6166853026882357,0.7263358375350498,0.6224888223811547,0.9072519362350145
75,38,,test,0.9115401885945218,0.29803354,0.6434260203986406,0.6434260203986406,0.5944768060632232,0.6073740392335566,0.8616225020111058
76,39,,train,0.9402209396463921,0.18957615,0.6179215615060343,0.6179215615060343,0.6430936332657531,0.6230470604952392,0.9096081604812397
77,39,,test,0.9175273162700195,0.27691203,0.6453058434229528,0.6453058434229528,0.6692790342110561,0.6179602366389174,0.870601527698991
78,40,,train,0.9397247394949205,0.18816137,0.6189413976013335,0.6189413976013335,0.6497166772250588,0.6251108841480421,0.9088549008178197
79,40,,test,0.9176769944619069,0.28209096,0.6318228158094756,0.6318228158094756,0.6181288972134474,0.6140166218306043,0.8707440578009795
80,41,,train,0.9406387924055261,0.18547843,0.6242155165830955,0.6242155165830955,0.6608275540611838,0.632272165173995,0.9102733807668361
81,41,,test,0.9149827870079329,0.28582042,0.6439732510530721,0.6439732510530721,0.6191122083654195,0.6167885601226617,0.8662034108803124
82,42,,train,0.9413439189365648,0.18381608,0.6256183763573832,0.6256183763573832,0.7395349651482666,0.6337286301923956,0.9113456457514896
83,42,,test,0.8899865289627301,0.38365942,0.6465986036597733,0.6465986036597733,0.5970915470826271,0.5857696097350776,0.831478549582369
84,43,,train,0.941918466480374,0.18319255,0.6260376393837312,0.6260376393837312,0.65485851848239,0.6325063060698447,0.9122411511539497
85,43,,test,0.9036072444244874,0.33759236,0.6520828678501379,0.6520828678501379,0.620791907129305,0.6001973334106017,0.8499342436634892
86,44,,train,0.9414483821263482,0.18535489,0.6258158361376089,0.6258158361376089,0.7190314802274664,0.6337919628157836,0.9114755957376042
87,44,,test,0.9126627750336775,0.294198,0.6423530684967319,0.6423530684967319,0.6800417092961285,0.611693690241374,0.8633332448132256
88,45,,train,0.9426235930114126,0.18387817,0.6258624170306102,0.6258624170306102,0.6829740867050255,0.6329842360076666,0.9132724798440924
89,45,,test,0.9108666367310283,0.3031934,0.6316188107407079,0.6316188107407079,0.6025828727791385,0.6043882046456959,0.8602579304387676
90,46,,train,0.941709540100807,0.1817677,0.6263783654731293,0.6263783654731293,0.6570904981489988,0.6328804855831933,0.9118999293017277
91,46,,test,0.8998652896273013,0.33987534,0.6249891830993412,0.6249891830993412,0.584125762812629,0.5825627442161042,0.8448279350259815
92,47,,train,0.9421535086573869,0.18191889,0.6241995645844123,0.6241995645844123,0.652494813267276,0.630202561450975,0.9125517791443382
93,47,,test,0.9070498428378985,0.32686,0.6454295073920578,0.6454295073920578,0.6183044003679186,0.6091257313206401,0.8539291372353096
94,48,,train,0.9417878874931446,0.18386702,0.6289308707147734,0.6289308707147734,0.670995997246798,0.6364315420037722,0.9120092863971915
95,48,,test,0.9177518335578506,0.2862672,0.6503086608280005,0.6503086608280005,0.66503291451249,0.6274180466086805,0.8709743634170813
96,49,,train,0.9424668982267373,0.1808385,0.6287651829705407,0.6287651829705407,0.6760237134181252,0.6360494235986397,0.913031517491
97,49,,test,0.9116150276904655,0.31365725,0.6384629025715497,0.6384629025715497,0.580979561699784,0.6042919644090217,0.863046160873468
98,50,,train,0.941709540100807,0.18126568,0.6265123099471307,0.6265123099471307,0.6534859616493615,0.6330615858235359,0.9119039033145333
99,50,,test,0.9122137404580153,0.32377747,0.64657286201193,0.64657286201193,0.6125276197520181,0.6194600534979324,0.8625925565188606
100,51,,train,0.9430936773654384,0.17945106,0.6329741123872712,0.6329741123872712,0.7091115201128592,0.6426226013983716,0.9139975091216545
101,51,,test,0.9176769944619069,0.28599682,0.6518458752671055,0.6518458752671055,0.6221857520876152,0.6272104011997338,0.8706997258577666
102,52,,train,0.9433548353398971,0.17914024,0.6345727406894718,0.6345727406894718,0.6740159074519424,0.6433699660260644,0.9143903734708377
103,52,,test,0.9170782816943571,0.2861697,0.6310820688070153,0.6310820688070153,0.6178864579160611,0.6101751155509003,0.8694693748044149
104,53,,train,0.9420490454676034,0.18215223,0.6302788166346515,0.6302788166346515,0.7478419410992019,0.6399864764525116,0.9123890169783941
105,53,,test,0.918200868133513,0.26475972,0.6292221775896467,0.6292221775896467,0.6347260690075731,0.6195909856380313,0.8706980132306448
106,54,,train,0.9431197931628842,0.17886712,0.6318329296851958,0.6318329296851958,0.7167753422005242,0.6402994655637299,0.9140591082271343
107,54,,test,0.9077982337973357,0.3378908,0.6556680156345428,0.6556680156345428,0.6114925787092846,0.6191686846161181,0.8567066846701229
108,55,,train,0.944399467237732,0.17627452,0.6386206431916297,0.6386206431916297,0.7025110114635263,0.6477041437994216,0.9160007041176055
109,55,,test,0.8974704385571022,0.3264378,0.6549525960938462,0.6549525960938462,0.6475400159958603,0.5941809440554077,0.8411827976374349
110,56,,train,0.9440338460734898,0.17674161,0.6403229093100751,0.6403229093100751,0.7204627130846221,0.6513740852399078,0.9154013307813442
111,56,,test,0.9119143840742404,0.29819512,0.6390301514828892,0.6390301514828892,0.6053674447255636,0.6117623586991728,0.8618368565999036
112,57,,train,0.9424668982267373,0.17875172,0.6312023597232096,0.6312023597232096,0.6849975464499735,0.6375490134864451,0.9130686290648281
113,57,,test,0.9068253255500673,0.32004878,0.6539477408031176,0.6539477408031176,0.6061353867444682,0.6075870240928375,0.8552386061779824
114,58,,train,0.9434070669347888,0.179872,0.6355017105182993,0.6355017105182993,0.7111784875648022,0.644560503637898,0.9144648128098997
115,58,,test,0.8864690914533753,0.3449455,0.6550978672463196,0.6550978672463196,0.5978190823253521,0.5856025544933428,0.8262736595886934
116,59,,train,0.9441905408581651,0.17631625,0.6409590441351675,0.6409590441351675,0.7263192451825625,0.6507750248852902,0.9157058240763949
117,59,,test,0.9103427630594222,0.31692228,0.6381320993531404,0.6381320993531404,0.640854957286169,0.6099747389278772,0.8604091335189857
118,60,,train,0.9446606252121909,0.17543976,0.6387446736617072,0.6387446736617072,0.7030774483104315,0.6493559057213075,0.9163629836101768
119,60,,test,0.910941475826972,0.29639792,0.6599420400197357,0.6599420400197357,0.627124342926016,0.6137733796332702,0.8617391298223364
120,61,,train,0.9451307095662166,0.174586,0.6439064574655581,0.6439064574655581,0.7276839951022316,0.6542975919843157,0.9171329650792622
121,61,,test,0.9094446939080976,0.2967491,0.6551069907902256,0.6551069907902256,0.6316325751200282,0.6166164779722404,0.8599959652771373
122,62,,train,0.9445822778198533,0.17425069,0.640097970849335,0.640097970849335,0.7115463636446098,0.6498549882788494,0.9162528626681425
123,62,,test,0.9098188893878162,0.30020675,0.6570898083226562,0.6570898083226562,0.6074424921897185,0.6156336188375838,0.858827736101285
124,63,,train,0.9437204565041394,0.17605883,0.6392216816713484,0.6392216816713484,0.6964061159487173,0.6483024473222411,0.914964200434581
125,63,,test,0.9083969465648855,0.30264127,0.6481723648127035,0.6481723648127035,0.643194133540122,0.6066220014924626,0.8569324802268717
126,64,,train,0.9458619518947011,0.16974169,0.6423386154242222,0.6423386154242222,0.7011115339551566,0.6517427518142646,0.9181981433427281
127,64,,test,0.8961981739260589,0.33147106,0.6517601835840955,0.6517601835840955,0.6300643219761553,0.5921867217781656,0.8402107706930054
128,65,,train,0.9448956673892037,0.17355941,0.6398799151153383,0.6398799151153383,0.7218029898970122,0.6504533160938127,0.9167159519550699
129,65,,test,0.9048046699595869,0.31102106,0.6463877484623691,0.6463877484623691,0.6289762791204182,0.6071528396763276,0.8514283052925464
130,66,,train,0.9453918675406754,0.17355086,0.6427348622171819,0.6427348622171819,0.8107577869872921,0.6549189482406144,0.9174681593842907
131,66,,test,0.9152073042957641,0.28115407,0.6567835941935286,0.6567835941935286,0.6956874081652124,0.6200784146944555,0.8674006684329241
132,67,,train,0.9447912041994202,0.1721982,0.6409946291270345,0.6409946291270345,0.7053151716175113,0.6505591406246388,0.9165789400131934
133,67,,test,0.9152073042957641,0.2791578,0.6657923497926702,0.6657923497926702,0.6171175346183146,0.6306623044576113,0.867390060531093
134,68,,train,0.9459402992870387,0.1706628,0.6434316919497484,0.6434316919497484,0.7011726265158217,0.6519823231459143,0.9183584578971237
135,68,,test,0.899416255051639,0.33140436,0.6425118229635673,0.6425118229635673,0.5857806220191702,0.5963329480363384,0.8445645771008913
136,69,,train,0.9463842678436186,0.16913922,0.6482705848959206,0.6482705848959206,0.8054162973342508,0.6583399823101913,0.9190267834177476
137,69,,test,0.9055530609190241,0.32092273,0.6712778764743695,0.6712778764743695,0.6223738821160355,0.6196346717300162,0.8529304436196274
138,70,,train,0.9460708782742681,0.16885966,0.6442824239416983,0.6442824239416983,0.7370457450341271,0.6564545829291383,0.9185104170539637
139,70,,test,0.8989672204759767,0.3243473,0.6653780390812395,0.6653780390812395,0.594135472036828,0.602778911041593,0.8426841881435958
140,71,,train,0.9457836045023634,0.1709719,0.6468394259291951,0.6468394259291951,0.7082954893018353,0.6575855718506696,0.9180845876468275
141,71,,test,0.9116898667864092,0.29391894,0.6671739984090078,0.6671739984090078,0.610875222987392,0.6277393860719895,0.862733801457946
142,72,,train,0.945470214933013,0.16850795,0.642767726748977,0.642767726748977,0.7045232557838589,0.653649229052933,0.9176018103689967
143,72,,test,0.9179763508456817,0.27015653,0.6728600818090587,0.6728600818090587,0.6247599760977024,0.637676878383895,0.871771721815698
144,73,,train,0.9462798046538351,0.16956463,0.6461946654187717,0.6461946654187717,0.69557547426419,0.6543658547906942,0.9188463568690333
145,73,,test,0.8932794491842538,0.34830055,0.67626732136391,0.67626732136391,0.5943159520694683,0.6087482741470742,0.8362925315609132
146,74,,train,0.9466976574129691,0.1689249,0.6482129920304905,0.6482129920304905,0.692215478180196,0.6583947866651828,0.919465875558547
147,74,,test,0.9091453375243227,0.2958,0.6560371844248664,0.6560371844248664,0.6239436508313166,0.6129113688221158,0.8581329778547953
148,75,,train,0.9466715416155232,0.16766684,0.650483299808165,0.650483299808165,0.7124915191730586,0.6604404293814635,0.9194669386890454
149,75,,test,0.9145337524322706,0.27097705,0.6461063583418246,0.6461063583418246,0.6093548146028679,0.6155326401639533,0.8658197363012142
150,76,,train,0.9462275730589433,0.16935658,0.6508811665838035,0.6508811665838035,0.7400738745937017,0.6628864554662276,0.9187547293315709
151,76,,test,0.9151324651998204,0.27748185,0.6668763999425539,0.6668763999425539,0.6405204604186424,0.6331225838712695,0.8673882179099456
152,77,,train,0.9464887310334021,0.16783363,0.6499648761046332,0.6499648761046332,0.7171894022359052,0.6595562127358505,0.9191970229166314
153,77,,test,0.9124382577458464,0.28763026,0.6638390274269039,0.6638390274269039,0.642029857232945,0.6196534804112899,0.862384549462111
154,78,,train,0.9459402992870387,0.16820034,0.6488181538901097,0.6488181538901097,0.7097129552786255,0.6592670229769562,0.9183386903686761
155,78,,test,0.9177518335578506,0.27136475,0.6630871040084799,0.6630871040084799,0.6480502983651191,0.6345583190445404,0.8711741299148619
156,79,,train,0.9469849311848737,0.16733849,0.6477156700536333,0.6477156700536333,0.7109168546284512,0.6566443528323527,0.9199331363812051
157,79,,test,0.9127376141296213,0.28050342,0.6561910970137649,0.6561910970137649,0.6583650775295272,0.6227417013609685,0.862734754231685
158,80,,train,0.9470893943746572,0.16640973,0.6515091981623896,0.6515091981623896,0.7471548357760676,0.6643038633499717,0.9200289160926381
159,80,,test,0.9129621314174525,0.2883291,0.6706523616753896,0.6706523616753896,0.605574383705129,0.6268138225491695,0.8644488944267688
160,81,,train,0.9469849311848737,0.1665047,0.6490518858380895,0.6490518858380895,0.7756021006033308,0.6600155396915135,0.9199066958142144
161,81,,test,0.9069001646460111,0.30672288,0.6774768463825399,0.6774768463825399,0.6213602811435006,0.6195296787273141,0.8556717211362467
162,82,,train,0.9477161735133582,0.16591778,0.6530468492412873,0.6530468492412873,0.7372236837460328,0.6629647770154958,0.9210218752568916
163,82,,test,0.9027091752731627,0.32017243,0.6565736174547274,0.6565736174547274,0.5932750302155082,0.6062405754287846,0.8485001879684035
164,83,,train,0.9470371627797655,0.16524228,0.6519773531000831,0.6519773531000831,0.7203994112886863,0.6624189544326803,0.9200225703715997
165,83,,test,0.9177518335578506,0.26627547,0.6761688870875627,0.6761688870875627,0.6266616241564806,0.6407588808059871,0.8711660160398282
166,84,,train,0.9477945209056958,0.16527529,0.6542874550907063,0.6542874550907063,0.6934901962540407,0.6629712101539327,0.9211741683237356
167,84,,test,0.912812453225565,0.27840376,0.6789016405058956,0.6789016405058956,0.6194192383054488,0.6268296431576035,0.8637567812525239
168,85,,train,0.9489697317907603,0.16162965,0.6566579583014499,0.6566579583014499,0.8033875046888915,0.6691465052415526,0.9229039005614715
169,85,,test,0.9001646460110762,0.3449889,0.6683796718812275,0.6683796718812275,0.5991278571429396,0.6072106394334721,0.8449741719549445
170,86,,train,0.9462275730589433,0.16598557,0.6498010288504321,0.6498010288504321,0.716780174482682,0.6604340253734485,0.9187696984488563
171,86,,test,0.9143840742403831,0.26988426,0.6820901977516591,0.6820901977516591,0.6514076533913176,0.6356149089639181,0.8658349356617812
172,87,,train,0.9477945209056958,0.16377449,0.6563371074592276,0.6563371074592276,0.7676241138466602,0.6679829745534906,0.9211159665152533
173,87,,test,0.9179015117497381,0.26684436,0.6574768775815935,0.6574768775815935,0.6098521809631527,0.6279446787116656,0.8722372868263941
174,88,,train,0.9473766681465619,0.16427615,0.6526006705920219,0.6526006705920219,0.7644684478467544,0.6654906725520334,0.9205037464055048
175,88,,test,0.9088459811405478,0.30344206,0.6847622296903353,0.6847622296903353,0.6446773612671697,0.6274259277756792,0.85866877333345
176,89,,train,0.9485518790316262,0.16131704,0.6572757626929528,0.6572757626929528,0.7128316858025135,0.668163083636924,0.922268929280648
177,89,,test,0.9103427630594222,0.2975649,0.657382058189793,0.657382058189793,0.6548326750893958,0.6163794344125076,0.8597881382866248
178,90,,train,0.9474288997414536,0.1630598,0.6559398380441391,0.6559398380441391,0.7599192483210113,0.670095409068403,0.9205747767340952
179,90,,test,0.9135608441850023,0.27263638,0.6641417332519984,0.6641417332519984,0.6129741113925965,0.6246927923355857,0.8646548449528071
180,91,,train,0.9484996474367344,0.16289411,0.6562616110451324,0.6562616110451324,0.7936230513297812,0.6666055375899594,0.922217438949882
181,91,,test,0.9057027391109116,0.30225238,0.6799507028363098,0.6799507028363098,0.6054345497529848,0.6240608445248575,0.853972007250868
182,92,,train,0.9475333629312371,0.1638276,0.655347417288751,0.655347417288751,0.8014309096371877,0.6691866789113213,0.9207392880946402
183,92,,test,0.9198473282442748,0.2688939,0.6818395174787009,0.6818395174787009,0.6687599287398286,0.6431394583649553,0.8744411071827894
184,93,,train,0.9480556788801546,0.16085893,0.6587824360555445,0.6587824360555445,0.8264615571641687,0.6706701101250697,0.9215429740364186
185,93,,test,0.9022601406975004,0.30066106,0.6523698888463466,0.6523698888463466,0.6229666568122921,0.6073340643747557,0.8465769720007097
186,94,,train,0.948604110626518,0.16285089,0.6655264780790859,0.6655264780790859,0.8078595446466931,0.6822457968369955,0.9223806038336709
187,94,,test,0.9113156713066907,0.2869907,0.6908236562996851,0.6908236562996851,0.62113495613225,0.6362007101375983,0.8622230256858915
188,95,,train,0.9488652686009768,0.16165186,0.658595170850443,0.658595170850443,0.7122330262803395,0.6690375868490968,0.9227775923648739
189,95,,test,0.9190240981888939,0.26924118,0.68697040930495,0.68697040930495,0.6279740620145369,0.6425655612267164,0.87354513152897
190,96,,train,0.949021963385652,0.16018528,0.6577275075392751,0.6577275075392751,0.7407973985511661,0.6680550444398157,0.922975120120153
191,96,,test,0.9171531207903009,0.27343825,0.6505821701412849,0.6505821701412849,0.6135364579702157,0.6213291454061552,0.8702996989262712
192,97,,train,0.949021963385652,0.15886322,0.6614611029810407,0.6614611029810407,0.7709679135908281,0.6718455685524414,0.9230233468511285
193,97,,test,0.9094446939080976,0.29849622,0.6574933374525784,0.6574933374525784,0.610310815256788,0.6181609503021738,0.8585398295937268
194,98,,train,0.948395184246951,0.16190355,0.657496532176903,0.657496532176903,0.76447383035143,0.6716072761595178,0.9220181935825035
195,98,,test,0.9033078880407125,0.29847017,0.6716740899439463,0.6716740899439463,0.5981902693060326,0.6104304635703414,0.8497791221856434
196,99,,train,0.9497009741192447,0.1582362,0.66345301648655,0.66345301648655,0.8082073050403707,0.6731127282557998,0.9240558571428561
197,99,,test,0.907199521029786,0.29272598,0.6828588936544815,0.6828588936544815,0.633868822495345,0.6262820861690811,0.8554438694050444
198,100,,train,0.9495703951320154,0.16009916,0.6601863974323644,0.6601863974323644,0.7262761990553032,0.6703872260825742,0.9238405227618471
199,100,,test,0.9006136805867385,0.317968,0.7013731093179518,0.7013731093179518,0.6100661756244197,0.6277735225720811,0.8462954708417867
200,101,,train,0.9489175001958685,0.15919618,0.6619356044666721,0.6619356044666721,0.7387789745606511,0.6742381363965286,0.9228526689331417
201,101,,test,0.90667564735818,0.29129532,0.6584266672545191,0.6584266672545191,0.6495868979780339,0.6085936857583514,0.8535874969676088
202,102,,train,0.9490480791830979,0.15832959,0.665271951633685,0.665271951633685,0.7844022410047206,0.6820932250122671,0.9230350241738406
203,102,,test,0.9142343960484958,0.28128374,0.6994995179558648,0.6994995179558648,0.6240609934237611,0.6401168535165034,0.865980122576204
204,103,,train,0.9490480791830979,0.15874511,0.660750937336264,0.660750937336264,0.709438140485565,0.6705405731940585,0.9230659266513981
205,103,,test,0.8973207603652148,0.32019836,0.6641863030287888,0.6641863030287888,0.6006468294877325,0.5979504076995024,0.8407575040221348
206,104,,train,0.9492047739677731,0.1590679,0.6591023306644244,0.6591023306644244,0.730170484894257,0.6729408621604721,0.923243048136131
207,104,,test,0.907723394701392,0.29876179,0.6773745340315119,0.6773745340315119,0.6322126401709297,0.6228398938159531,0.85608968410851
208,105,,train,0.9499099004988117,0.15749413,0.6643361981170686,0.6643361981170686,0.755749162500837,0.6765157889692855,0.9243753089906965
209,105,,test,0.9081724292770543,0.29493883,0.6664563658275143,0.6664563658275143,0.6545584139859285,0.6150251762482472,0.8563643568399264
210,106,,train,0.9491525423728814,0.15862378,0.6629825732677341,0.6629825732677341,0.7075521897547074,0.6733738183718159,0.9232296903558833
211,106,,test,0.882502619368358,0.35558438,0.6623952294028023,0.6623952294028023,0.5725086137812735,0.5822010045545843,0.8194051053688448


==> images/confmat/2/isprs_tum_msresnet/confmat_flat.csv <==
1 1 2.3521825181113627 0.6540697674416703 0.3872633390705013
2 1 1.9867717342662448 0.2819767441859646 0.008917080345651692
3 1 0.3010299956639812 0.005813953488370403 0.0020100502512560795
4 1 0.6020599913279624 0.011627906976740807 0.0020865936358893016
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0 0.0 0.0
8 1 0.6020599913279624 0.011627906976740807 0.005148005148004485
9 1 0.6989700043360189 0.014534883720926008 0.004916420845623902
10 1 0.6989700043360189 0.014534883720926008 0.01818181818181157
11 1 0.0 0.0029069767441852017 0.0020040080160316624
12 1 0.0 0.0029069767441852017 0.0038910505836560736
1 2 2.4712917110589387 0.026374409694377383 0.5094664371771929
2 2 4.026328938722349 0.9467165641985125 0.9767420481706106
3 2 1.6020599913279625 0.0035641094181591056 0.04020100502512158
4 2 1.9242792860618816 0.007484629778134122 0.04381846635367533
5 2 0.47712125471966244 0.0002673082063619329 0.05357142857133291
6 2 0.6989700043360189 0.0004455136772698882 0.09615384615366124
7 2 1.041392685158225 0.000980130089993754 0.10576923076912907
8 2 1.414973347970818 0.0023166711218034187 0.03346203346202915
9 2 1.6812412373755872 0.004276931301790927 0.04719764011798946
10 2 1.7075701760979363 0.0045442395081528595 0.18545454545447804
11 2 1.5314789170422551 0.00302949300543524 0.06813627254507652
12 2 0 0.0 0.0
1 3 1.2041199826559248 0.013289036544849394 0.027538726333902315
2 3 1.6020599913279625 0.03322259136212349 0.0036771465342893576
3 3 2.910624404889201 0.676079734219213 0.8180904522612242
4 3 1.041392685158225 0.009136212624583959 0.00573813249869558
5 3 1.3222192947339193 0.01744186046511483 0.37499999999933037
6 3 1.146128035678238 0.01162790697674322 0.26923076923025147
7 3 1.5314789170422551 0.02823920265780496 0.32692307692276257
8 3 1.2304489213782739 0.01411960132890248 0.02187902187901906
9 3 1.5440680443502757 0.02906976744185805 0.034414945919367314
10 3 1.3010299956639813 0.016611295681061743 0.07272727272724629
11 3 2.2576785748691846 0.15033222591360876 0.3627254509017309
12 3 0.0 0.0008305647840530871 0.0038910505836560736
1 4 1.0791812460476249 0.006489994591670822 0.020654044750426735
2 4 1.4913616938342726 0.01676581936181629 0.002849788564074252
3 4 0.0 0.0005408328826392352 0.0010050251256280398
4 4 3.2538224387080734 0.970254191454788 0.9358372456963517
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.47712125471966244 0.0016224986479177056 0.002949852507374341
10 4 0.8450980400142568 0.0037858301784746465 0.0254545454545362
11 4 0.0 0.0005408328826392352 0.0020040080160316624
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0.0 0.03703703703689987 0.0005216484089723254
5 5 0.6989700043360189 0.18518518518449933 0.08928571428555485
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 1.1139433523068367 0.48148148147969827 0.012782694198622145
10 5 0.9030899869919435 0.29629629629519894 0.029090909090898513
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0.0 0.04166666666649306 9.192866335723393e-05
3 6 0.6020599913279624 0.16666666666597224 0.004020100502512159
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0.9030899869919435 0.3333333333319445 0.15384615384585798
7 6 0 0.0 0.0
8 6 0.3010299956639812 0.08333333333298612 0.0025740025740022426
9 6 0.3010299956639812 0.08333333333298612 0.001966568338249561
10 6 0 0.0 0.0
11 6 0.7781512503836436 0.24999999999895836 0.012024048096189975
12 6 0.0 0.04166666666649306 0.0038910505836560736
1 7 0 0.0 0.0
2 7 0.3010299956639812 0.057142857142693876 0.00018385732671446787
3 7 0.7781512503836436 0.17142857142808163 0.006030150753768238
4 7 0.0 0.028571428571346938 0.0005216484089723254
5 7 0.0 0.028571428571346938 0.01785714285711097
6 7 0.3010299956639812 0.057142857142693876 0.038461538461464495
7 7 0.9542425094393249 0.2571428571421224 0.08653846153837833
8 7 0.47712125471966244 0.08571428571404081 0.0038610038610033637
9 7 0.3010299956639812 0.057142857142693876 0.001966568338249561
10 7 0 0.0 0.0
11 7 0.9542425094393249 0.2571428571421224 0.018036072144284963
12 7 0 0.0 0.0
1 8 0.8450980400142568 0.007345225603357046 0.012048192771082263
2 8 1.505149978319906 0.03357817418677507 0.002941717227431486
3 8 1.806179973983887 0.06715634837355014 0.06432160804019454
4 8 0.8450980400142568 0.007345225603357046 0.003651538862806278
5 8 0.47712125471966244 0.003147953830010163 0.05357142857133291
6 8 0.9030899869919435 0.008394543546693767 0.15384615384585798
7 8 1.255272505103306 0.018887722980060976 0.17307692307675665
8 8 2.848189116991399 0.7397691500523882 0.9073359073357905
9 8 1.3617278360175928 0.02413431269674458 0.022615535889869948
10 8 0.0 0.001049317943336721 0.003636363636362314
11 8 1.9138138523837167 0.08604407135361111 0.16432865731459634
12 8 0.47712125471966244 0.003147953830010163 0.011673151750968221
1 9 1.2304489213782739 0.01600753295668399 0.02925989672977121
2 9 1.462397997898956 0.027306967984931513 0.0026659312373597845
3 9 0.8450980400142568 0.006591337099811055 0.0070351758793962774
4 9 1.041392685158225 0.01035781544256023 0.00573813249869558
5 9 1.3010299956639813 0.018832391713745872 0.3571428571422194
6 9 0.0 0.0009416195856872936 0.019230769230732248
7 9 0 0.0 0.0
8 9 0.9030899869919435 0.0075329566854983486 0.01029601029600897
9 9 2.932980821923198 0.8069679849340106 0.8426745329399368
10 9 2.03342375548695 0.1016949152542277 0.39272727272712993
11 9 0.6020599913279624 0.0037664783427491743 0.00801603206412665
12 9 0 0.0 0.0
1 10 0.47712125471966244 0.026548672566348186 0.005163511187606684
2 10 0.9542425094393249 0.07964601769904456 0.0008273579702151054
3 10 0.3010299956639812 0.017699115044232123 0.0020100502512560795
4 10 0.47712125471966244 0.026548672566348186 0.0015649452269169762
5 10 0.47712125471966244 0.026548672566348186 0.05357142857133291
6 10 0 0.0 0.0
7 10 0.0 0.008849557522116061 0.00961538461537537
8 10 0 0.0 0.0
9 10 1.255272505103306 0.15929203539808912 0.017699115044246046
10 10 1.8692317197309762 0.6548672566365886 0.26909090909081124
11 10 0 0.0 0.0
12 10 0 0.0 0.0
1 11 0.3010299956639812 0.006872852233674615 0.0034423407917377894
2 11 0.6989700043360189 0.017182130584186536 0.0004596433167861697
3 11 1.7242758696007892 0.1821305841923773 0.0532663316582861
4 11 0.0 0.0034364261168373074 0.0005216484089723254
5 11 0 0.0 0.0
6 11 1.1139433523068367 0.044673539518884996 0.24999999999951922
7 11 1.4771212547196624 0.10309278350511922 0.2884615384612611
8 11 1.041392685158225 0.03780068728521038 0.014157014157012334
9 11 0 0.0 0.0
10 11 0 0.0 0.0
11 11 2.24551266781415 0.6048109965633661 0.35270541082157264
12 11 0 0.0 0.0
1 12 0.47712125471966244 0.010600706713777174 0.005163511187606684
2 12 0.8450980400142568 0.024734982332146736 0.0006435006435006376
3 12 0.3010299956639812 0.007067137809184782 0.0020100502512560795
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0.0 0.003533568904592391 0.019230769230732248
7 12 0.0 0.003533568904592391 0.00961538461537537
8 12 0.0 0.003533568904592391 0.0012870012870011213
9 12 1.041392685158225 0.0388692579505163 0.010816125860372583
10 12 0.0 0.003533568904592391 0.003636363636362314
11 12 0.6989700043360189 0.017667844522961957 0.010020040080158313
12 12 2.399673721481038 0.8869257950526902 0.9766536964976745


==> images/confmat/2/isprs_tum_msresnet/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.8397940797940798,0.53172904,0.4059818346341048,0.4059818346341048,0.4871570531394876,0.4162478462607015,0.7319712358237851
1,1,,test,0.7884306066176471,0.7152716,0.3579429892257684,0.3579429892257684,0.36407588934787166,0.3144531150386705,0.6178127243325555
2,2,,train,0.8843929643929644,0.368411,0.5001117839946101,0.5001117839946101,0.6724820781271941,0.5129440488762255,0.8102337979991822
3,2,,test,0.8548368566176471,0.46484113,0.4585858951543571,0.4585858951543571,0.5135936063467652,0.4632357082321307,0.7407119827099105
4,3,,train,0.8966966966966967,0.33198494,0.5332111541356653,0.5332111541356653,0.6697142802307211,0.5522473665429001,0.8310146286022195
5,3,,test,0.8467371323529411,0.48539466,0.46145740801725665,0.46145740801725665,0.569777989023887,0.45990528338156045,0.724120170073848
6,4,,train,0.9024796224796224,0.30982816,0.5607888530685001,0.5607888530685001,0.6609416856716669,0.5848549455555415,0.8406909062174946
7,4,,test,0.8568474264705882,0.45766675,0.4671448426061633,0.4671448426061633,0.5666257184329759,0.48436368543534103,0.7414485591610135
8,5,,train,0.908056628056628,0.2906831,0.5848651398080019,0.5848651398080019,0.6832061191561537,0.6117419044562932,0.8500943782276817
9,5,,test,0.8318014705882353,0.501947,0.5124059997201912,0.5124059997201912,0.5298175310615297,0.49855872115379235,0.7265979581113614
10,6,,train,0.9129643929643929,0.27796113,0.6037259069360205,0.6037259069360205,0.6933369949995631,0.6308570093461691,0.8583197953255827
11,6,,test,0.8731043198529411,0.41515645,0.5325521726515122,0.5325521726515122,0.5696994430993728,0.5247454855770418,0.7824782103582719
12,7,,train,0.9140797940797941,0.26777354,0.6116968782304618,0.6116968782304618,0.7817144034729518,0.6401644280307288,0.8600947378898387
13,7,,test,0.8592026654411765,0.4636268,0.5218078105631295,0.5218078105631295,0.6005591703766555,0.5044003168863699,0.7612358150306568
14,8,,train,0.9172715572715573,0.2577932,0.6324470668813525,0.6324470668813525,0.7951590166359495,0.6648538053792507,0.8655434895144143
15,8,,test,0.8731043198529411,0.40779608,0.5340476030575022,0.5340476030575022,0.5300005248906657,0.5239272936538392,0.7828991820041845
16,9,,train,0.9208751608751609,0.24669379,0.6506265047256584,0.6506265047256584,0.7841894984136801,0.6816937709683906,0.8714133290712361
17,9,,test,0.8659811580882353,0.4464191,0.49566082602142814,0.49566082602142814,0.5847923671498466,0.517776346491252,0.760660932807175
18,10,,train,0.9242728442728443,0.23516355,0.6676562339397569,0.6676562339397569,0.8066186890038924,0.6998534985223605,0.8770425936523477
19,10,,test,0.8489774816176471,0.48849455,0.47883897982290674,0.47883897982290674,0.5740059954624847,0.4710141399624162,0.7279704165241154
20,11,,train,0.9258172458172458,0.23002668,0.6756276383491362,0.6756276383491362,0.807909370065233,0.7101727843640441,0.8796211712138275
21,11,,test,0.8718979779411765,0.40554795,0.5165400680751082,0.5165400680751082,0.5654109811054298,0.5305552495298383,0.7767154635693098
22,12,,train,0.9293007293007293,0.22128898,0.6953764739992065,0.6953764739992065,0.8322985667530366,0.7283571299060724,0.8854122980422476
23,12,,test,0.86328125,0.46168151,0.49736992822709114,0.49736992822709114,0.5720505694776984,0.5227053655513566,0.7561914848138442
24,13,,train,0.9323037323037323,0.21246375,0.712085204602138,0.712085204602138,0.8349913987437176,0.7483584566215025,0.8903109678285844
25,13,,test,0.8809742647058824,0.39715672,0.5145883640082581,0.5145883640082581,0.6678651725010397,0.5332470048628517,0.7907164031424183
26,14,,train,0.9328185328185328,0.20854431,0.7119875722297663,0.7119875722297663,0.8451847148905451,0.7482174772355519,0.8912307200112956
27,14,,test,0.8868910845588235,0.36800012,0.5370945521018129,0.5370945521018129,0.7063617274236863,0.5549742699836465,0.8025973910491874
28,15,,train,0.9346203346203347,0.1993377,0.7156273884854595,0.7156273884854595,0.8275237237609036,0.7474621592683803,0.8940829074965583
29,15,,test,0.8639705882352942,0.4550031,0.5117725082667811,0.5117725082667811,0.618942847811171,0.5212381112654648,0.7653932256349606
30,16,,train,0.9368854568854569,0.19326296,0.7350220413542772,0.7350220413542772,0.8303147868473378,0.7638630854172748,0.897879225179941
31,16,,test,0.8673598345588235,0.45939767,0.5104984927524462,0.5104984927524462,0.699825119051312,0.5311487153428055,0.7608216936804676
32,17,,train,0.9401630201630201,0.18320958,0.7504767143173104,0.7504767143173104,0.8644198703985441,0.7870933208942997,0.903230961038503
33,17,,test,0.8843060661764706,0.38085353,0.5557856233226567,0.5557856233226567,0.6842339454880012,0.5758647499478325,0.7972911128612161
34,18,,train,0.9418961818961818,0.1784762,0.7667684502236726,0.7667684502236726,0.8627106550762461,0.8004515466293872,0.9061157670366764
35,18,,test,0.8690831801470589,0.45043093,0.5081615759976196,0.5081615759976196,0.6595538346461328,0.5261934003269837,0.7717047034416407
36,19,,train,0.9438181038181038,0.17341165,0.77127991061858,0.77127991061858,0.8644217455723436,0.8045204180224287,0.909195156607841
37,19,,test,0.8562729779411765,0.46770024,0.5193470562281964,0.5193470562281964,0.6811246374559102,0.5250252239125184,0.7578181973589689
38,20,,train,0.9458773058773059,0.16589487,0.784526356665563,0.784526356665563,0.875059485184715,0.8170236224292383,0.9125965259882725
39,20,,test,0.8829273897058824,0.395699,0.549483174614059,0.549483174614059,0.6753940932902794,0.5643353543761254,0.7987874856702564
40,21,,train,0.9472329472329473,0.1614759,0.7962355096131021,0.7962355096131021,0.8754759429763515,0.82691277735044,0.9148089282575064
41,21,,test,0.8840762867647058,0.39344755,0.5412434821144295,0.5412434821144295,0.6883950764204642,0.5567401335041304,0.7971430099710778
42,22,,train,0.9475075075075076,0.15660392,0.8021552671931951,0.8021552671931951,0.8810960574207068,0.8336974060517403,0.915309458663592
43,22,,test,0.8544347426470589,0.5279181,0.509264042406484,0.509264042406484,0.7795945063521611,0.4993835809674269,0.7562092340320276
44,23,,train,0.9501673101673102,0.15342943,0.8020899083743648,0.8020899083743648,0.8862660478348977,0.8345135656543009,0.9195829470377535
45,23,,test,0.8590303308823529,0.5121269,0.5254792124547327,0.5254792124547327,0.6504991597996564,0.5453162808084692,0.7483935045790937
46,24,,train,0.9522779922779923,0.1468949,0.8209198755459132,0.8209198755459132,0.8892497345744464,0.8494517429602227,0.9230217008127239
47,24,,test,0.8287568933823529,0.61287427,0.5093453307914515,0.5093453307914515,0.5467384240738241,0.5058966620415545,0.7160130051664119
48,25,,train,0.9532046332046332,0.14289561,0.818642018856031,0.818642018856031,0.8932875740327563,0.8474517037965538,0.9245319372286641
49,25,,test,0.8407054227941176,0.5516544,0.4822441387666749,0.4822441387666749,0.5801598654961732,0.4815705455708006,0.7239112726796375
50,26,,train,0.9557099957099957,0.1353692,0.8329511023424901,0.8329511023424901,0.8977979884762229,0.8600354899032437,0.9286180953336377
51,26,,test,0.8894186580882353,0.37460774,0.5583907325130981,0.5583907325130981,0.6544022304061703,0.5741234233076314,0.8073111443331381
52,27,,train,0.9562762762762763,0.13417806,0.8398969721040425,0.8398969721040425,0.901089267485605,0.8659593758776626,0.929525084367736
53,27,,test,0.8870059742647058,0.37566042,0.5666126021447838,0.5666126021447838,0.6646439959478089,0.5784825658302681,0.8067592808397436
54,28,,train,0.9574431574431574,0.12874058,0.8381552423032917,0.8381552423032917,0.8980763863178961,0.8632352671351713,0.931435697668925
55,28,,test,0.8758042279411765,0.47244772,0.532094526537414,0.532094526537414,0.6590172802168109,0.5611017048953947,0.7797690525469492
56,29,,train,0.9588331188331188,0.12552525,0.8447757778922548,0.8447757778922548,0.8990104562701039,0.8687102961459453,0.933706651326632
57,29,,test,0.8686810661764706,0.45279464,0.5688203258201195,0.5688203258201195,0.6616777284193729,0.580069406118991,0.7778063615751842
58,30,,train,0.9608580008580009,0.12105207,0.8554323476992414,0.8554323476992414,0.9054309939016214,0.8775305452926075,0.9370011341393276
59,30,,test,0.8806295955882353,0.41696596,0.5405315634322184,0.5405315634322184,0.6479613536158656,0.5536252849339317,0.7944974227207501
60,31,,train,0.9616816816816817,0.11653782,0.8528894032603437,0.8528894032603437,0.9076807124840903,0.8765541394582451,0.9383418704240114
61,31,,test,0.8864889705882353,0.3946703,0.5550089309097657,0.5550089309097657,0.7134959472970568,0.5624210534202951,0.8055803098752363
62,32,,train,0.962985842985843,0.11322357,0.8621619099293022,0.8621619099293022,0.9154969989110097,0.8852792128835248,0.9404381809264563
63,32,,test,0.8917738970588235,0.39445525,0.5738607223383458,0.5738607223383458,0.673824765512015,0.6055230998952502,0.8086460704447156
64,33,,train,0.9637580437580437,0.112307765,0.8664205151776342,0.8664205151776342,0.9120510509669862,0.8868705133447331,0.9416825635170132
65,33,,test,0.8837890625,0.4066152,0.5584478802465948,0.5584478802465948,0.6198715544420997,0.5632282812322498,0.8006598790216323
66,34,,train,0.9650450450450451,0.10858453,0.8653070049229924,0.8653070049229924,0.9207220032570876,0.8901491721883104,0.9437625045051851
67,34,,test,0.8890165441176471,0.3824438,0.5813252591177139,0.5813252591177139,0.655904159517409,0.591664093588792,0.8093775553483291
68,35,,train,0.9648906048906049,0.106771104,0.8723079564444558,0.8723079564444558,0.9147899608427372,0.8914037278223389,0.94353672009697
69,35,,test,0.8644301470588235,0.53671116,0.4823144284938807,0.4823144284938807,0.6089876441377168,0.4984504173460121,0.756926957044277
70,36,,train,0.9645302445302445,0.10730946,0.8704441957562783,0.8704441957562783,0.9168276908990287,0.8910011399724377,0.9429524383719029
71,36,,test,0.8916015625,0.4119841,0.5681725811664253,0.5681725811664253,0.7384926059477354,0.577720077206345,0.8127943800454465
72,37,,train,0.9661776061776062,0.10284409,0.8747808262345583,0.8747808262345583,0.9264657995336268,0.8973440352533627,0.9455700279209063
73,37,,test,0.8905675551470589,0.38843,0.5896626189969846,0.5896626189969846,0.6575758251803446,0.6044409537286697,0.811803107045677
74,38,,train,0.9667267267267268,0.100711286,0.8759710861662183,0.8759710861662183,0.919702034641944,0.8957335008700653,0.9464858526169441
75,38,,test,0.8788488051470589,0.43843237,0.557324481152338,0.557324481152338,0.6661150156042157,0.5589668061137786,0.7955592325303273
76,39,,train,0.9681338481338482,0.09692629,0.8762828347714211,0.8762828347714211,0.9208806662974118,0.89637941750011,0.9487592482543931
77,39,,test,0.8832146139705882,0.42322332,0.5510546377150514,0.5510546377150514,0.6304611737907234,0.5733048641044757,0.7975686894084671
78,40,,train,0.9674646074646075,0.09879523,0.8744231776095988,0.8744231776095988,0.9204118861709651,0.8948874704567897,0.9476844725897778
79,40,,test,0.8897058823529411,0.40712115,0.5748250420218739,0.5748250420218739,0.6749531749621704,0.5956243879352294,0.8101333127799542
80,41,,train,0.9684427284427285,0.09623462,0.882357595849514,0.882357595849514,0.9277317353664866,0.9020298571291573,0.9492939864787118
81,41,,test,0.8771829044117647,0.44893768,0.5569305667707393,0.5569305667707393,0.6772602852128985,0.5560174908415042,0.791115855787246
82,42,,train,0.97005577005577,0.09264896,0.8895971299133437,0.8895971299133437,0.934732931192121,0.9101840738943787,0.9518575945384665
83,42,,test,0.8894186580882353,0.40182826,0.5831432046637769,0.5831432046637769,0.6944487313475366,0.5902121829459013,0.8105784676877461
84,43,,train,0.9701758901758901,0.09188528,0.8899975779986572,0.8899975779986572,0.9289217430249463,0.9076134813286459,0.9520743772492567
85,43,,test,0.8818933823529411,0.4290382,0.5633079852732923,0.5633079852732923,0.5853839340233508,0.5648019861617444,0.7989008921503618
86,44,,train,0.9713427713427714,0.08809183,0.8930843275184538,0.8930843275184538,0.9339427055737096,0.9115689388798317,0.9539410576891663
87,44,,test,0.8659237132352942,0.53762776,0.5197517905243929,0.5197517905243929,0.6223768340806247,0.556544473995679,0.7549568451617289
88,45,,train,0.9696096096096096,0.09104103,0.8835114821296443,0.8835114821296443,0.9290096869406916,0.9035763220978364,0.951159190441552
89,45,,test,0.8797104779411765,0.4768853,0.5414228067758708,0.5414228067758708,0.6723343562920044,0.5356048941045876,0.7942149173651764
90,46,,train,0.9705362505362506,0.09068226,0.897918323022657,0.897918323022657,0.9351424425280653,0.9152399368423106,0.9526186030382269
91,46,,test,0.8450137867647058,0.6195844,0.5254148440118998,0.5254148440118998,0.6206918872044128,0.5385058668750182,0.7307714641684675
92,47,,train,0.9714114114114114,0.08655584,0.8984146711796774,0.8984146711796774,0.9319038075398645,0.9141448260725985,0.9540677419898226
93,47,,test,0.8899931066176471,0.41591862,0.5761249526171554,0.5761249526171554,0.6647779753144637,0.6001312345017183,0.8086883465865424
94,48,,train,0.972972972972973,0.08276634,0.9019829573024835,0.9019829573024835,0.9353862743515963,0.9175273665328727,0.9565816540540344
95,48,,test,0.8928653492647058,0.41668928,0.5663386559629786,0.5663386559629786,0.6430102346846768,0.5831386564001851,0.8133459664608448
96,49,,train,0.9730416130416131,0.08160591,0.9095403524733653,0.9095403524733653,0.938167628357999,0.9231530970720715,0.9566909774942628
97,49,,test,0.8821806066176471,0.45612258,0.5571928941040899,0.5571928941040899,0.5992529471848157,0.565984692254553,0.7950005260517815
98,50,,train,0.9714114114114114,0.08507526,0.8942989256282298,0.8942989256282298,0.9337256138759845,0.9119966993475511,0.9540670621710792
99,50,,test,0.8886144301470589,0.45349059,0.5501557625506471,0.5501557625506471,0.6309890935484945,0.5696143355841268,0.8041762623837697
100,51,,train,0.9737451737451738,0.08083788,0.9069750953742703,0.9069750953742703,0.9374073979860896,0.9212413560808818,0.9578103941329243
101,51,,test,0.8828699448529411,0.4804062,0.5430810827340863,0.5430810827340863,0.71167555592886,0.5524155715413519,0.7972391785033123
102,52,,train,0.9731445731445731,0.08157076,0.9023101155137828,0.9023101155137828,0.9403205068469362,0.9199387164718714,0.956847975630653
103,52,,test,0.8834443933823529,0.4944804,0.5319917821007217,0.5319917821007217,0.68656117840034,0.5728556319195062,0.7902045721555576
104,53,,train,0.9741741741741742,0.07837153,0.9047356866005001,0.9047356866005001,0.9370526922250654,0.9200427912516641,0.9584984551398896
105,53,,test,0.8810317095588235,0.45611468,0.5605682146896461,0.5605682146896461,0.659533239174777,0.5765478626970427,0.7962141873545409


==> images/confmat/2/isprs_tum_msresnet/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.8397940797940798,0.53172904,0.4059818346341048,0.4059818346341048,0.4871570531394876,0.4162478462607015,0.7319712358237851
1,1,,test,0.7884306066176471,0.7152716,0.3579429892257684,0.3579429892257684,0.36407588934787166,0.3144531150386705,0.6178127243325555
2,2,,train,0.8843929643929644,0.368411,0.5001117839946101,0.5001117839946101,0.6724820781271941,0.5129440488762255,0.8102337979991822
3,2,,test,0.8548368566176471,0.46484113,0.4585858951543571,0.4585858951543571,0.5135936063467652,0.4632357082321307,0.7407119827099105
4,3,,train,0.8966966966966967,0.33198494,0.5332111541356653,0.5332111541356653,0.6697142802307211,0.5522473665429001,0.8310146286022195
5,3,,test,0.8467371323529411,0.48539466,0.46145740801725665,0.46145740801725665,0.569777989023887,0.45990528338156045,0.724120170073848
6,4,,train,0.9024796224796224,0.30982816,0.5607888530685001,0.5607888530685001,0.6609416856716669,0.5848549455555415,0.8406909062174946
7,4,,test,0.8568474264705882,0.45766675,0.4671448426061633,0.4671448426061633,0.5666257184329759,0.48436368543534103,0.7414485591610135
8,5,,train,0.908056628056628,0.2906831,0.5848651398080019,0.5848651398080019,0.6832061191561537,0.6117419044562932,0.8500943782276817
9,5,,test,0.8318014705882353,0.501947,0.5124059997201912,0.5124059997201912,0.5298175310615297,0.49855872115379235,0.7265979581113614
10,6,,train,0.9129643929643929,0.27796113,0.6037259069360205,0.6037259069360205,0.6933369949995631,0.6308570093461691,0.8583197953255827
11,6,,test,0.8731043198529411,0.41515645,0.5325521726515122,0.5325521726515122,0.5696994430993728,0.5247454855770418,0.7824782103582719
12,7,,train,0.9140797940797941,0.26777354,0.6116968782304618,0.6116968782304618,0.7817144034729518,0.6401644280307288,0.8600947378898387
13,7,,test,0.8592026654411765,0.4636268,0.5218078105631295,0.5218078105631295,0.6005591703766555,0.5044003168863699,0.7612358150306568
14,8,,train,0.9172715572715573,0.2577932,0.6324470668813525,0.6324470668813525,0.7951590166359495,0.6648538053792507,0.8655434895144143
15,8,,test,0.8731043198529411,0.40779608,0.5340476030575022,0.5340476030575022,0.5300005248906657,0.5239272936538392,0.7828991820041845
16,9,,train,0.9208751608751609,0.24669379,0.6506265047256584,0.6506265047256584,0.7841894984136801,0.6816937709683906,0.8714133290712361
17,9,,test,0.8659811580882353,0.4464191,0.49566082602142814,0.49566082602142814,0.5847923671498466,0.517776346491252,0.760660932807175
18,10,,train,0.9242728442728443,0.23516355,0.6676562339397569,0.6676562339397569,0.8066186890038924,0.6998534985223605,0.8770425936523477
19,10,,test,0.8489774816176471,0.48849455,0.47883897982290674,0.47883897982290674,0.5740059954624847,0.4710141399624162,0.7279704165241154
20,11,,train,0.9258172458172458,0.23002668,0.6756276383491362,0.6756276383491362,0.807909370065233,0.7101727843640441,0.8796211712138275
21,11,,test,0.8718979779411765,0.40554795,0.5165400680751082,0.5165400680751082,0.5654109811054298,0.5305552495298383,0.7767154635693098
22,12,,train,0.9293007293007293,0.22128898,0.6953764739992065,0.6953764739992065,0.8322985667530366,0.7283571299060724,0.8854122980422476
23,12,,test,0.86328125,0.46168151,0.49736992822709114,0.49736992822709114,0.5720505694776984,0.5227053655513566,0.7561914848138442
24,13,,train,0.9323037323037323,0.21246375,0.712085204602138,0.712085204602138,0.8349913987437176,0.7483584566215025,0.8903109678285844
25,13,,test,0.8809742647058824,0.39715672,0.5145883640082581,0.5145883640082581,0.6678651725010397,0.5332470048628517,0.7907164031424183
26,14,,train,0.9328185328185328,0.20854431,0.7119875722297663,0.7119875722297663,0.8451847148905451,0.7482174772355519,0.8912307200112956
27,14,,test,0.8868910845588235,0.36800012,0.5370945521018129,0.5370945521018129,0.7063617274236863,0.5549742699836465,0.8025973910491874
28,15,,train,0.9346203346203347,0.1993377,0.7156273884854595,0.7156273884854595,0.8275237237609036,0.7474621592683803,0.8940829074965583
29,15,,test,0.8639705882352942,0.4550031,0.5117725082667811,0.5117725082667811,0.618942847811171,0.5212381112654648,0.7653932256349606
30,16,,train,0.9368854568854569,0.19326296,0.7350220413542772,0.7350220413542772,0.8303147868473378,0.7638630854172748,0.897879225179941
31,16,,test,0.8673598345588235,0.45939767,0.5104984927524462,0.5104984927524462,0.699825119051312,0.5311487153428055,0.7608216936804676
32,17,,train,0.9401630201630201,0.18320958,0.7504767143173104,0.7504767143173104,0.8644198703985441,0.7870933208942997,0.903230961038503
33,17,,test,0.8843060661764706,0.38085353,0.5557856233226567,0.5557856233226567,0.6842339454880012,0.5758647499478325,0.7972911128612161
34,18,,train,0.9418961818961818,0.1784762,0.7667684502236726,0.7667684502236726,0.8627106550762461,0.8004515466293872,0.9061157670366764
35,18,,test,0.8690831801470589,0.45043093,0.5081615759976196,0.5081615759976196,0.6595538346461328,0.5261934003269837,0.7717047034416407
36,19,,train,0.9438181038181038,0.17341165,0.77127991061858,0.77127991061858,0.8644217455723436,0.8045204180224287,0.909195156607841
37,19,,test,0.8562729779411765,0.46770024,0.5193470562281964,0.5193470562281964,0.6811246374559102,0.5250252239125184,0.7578181973589689
38,20,,train,0.9458773058773059,0.16589487,0.784526356665563,0.784526356665563,0.875059485184715,0.8170236224292383,0.9125965259882725
39,20,,test,0.8829273897058824,0.395699,0.549483174614059,0.549483174614059,0.6753940932902794,0.5643353543761254,0.7987874856702564
40,21,,train,0.9472329472329473,0.1614759,0.7962355096131021,0.7962355096131021,0.8754759429763515,0.82691277735044,0.9148089282575064
41,21,,test,0.8840762867647058,0.39344755,0.5412434821144295,0.5412434821144295,0.6883950764204642,0.5567401335041304,0.7971430099710778
42,22,,train,0.9475075075075076,0.15660392,0.8021552671931951,0.8021552671931951,0.8810960574207068,0.8336974060517403,0.915309458663592
43,22,,test,0.8544347426470589,0.5279181,0.509264042406484,0.509264042406484,0.7795945063521611,0.4993835809674269,0.7562092340320276
44,23,,train,0.9501673101673102,0.15342943,0.8020899083743648,0.8020899083743648,0.8862660478348977,0.8345135656543009,0.9195829470377535
45,23,,test,0.8590303308823529,0.5121269,0.5254792124547327,0.5254792124547327,0.6504991597996564,0.5453162808084692,0.7483935045790937
46,24,,train,0.9522779922779923,0.1468949,0.8209198755459132,0.8209198755459132,0.8892497345744464,0.8494517429602227,0.9230217008127239
47,24,,test,0.8287568933823529,0.61287427,0.5093453307914515,0.5093453307914515,0.5467384240738241,0.5058966620415545,0.7160130051664119
48,25,,train,0.9532046332046332,0.14289561,0.818642018856031,0.818642018856031,0.8932875740327563,0.8474517037965538,0.9245319372286641
49,25,,test,0.8407054227941176,0.5516544,0.4822441387666749,0.4822441387666749,0.5801598654961732,0.4815705455708006,0.7239112726796375
50,26,,train,0.9557099957099957,0.1353692,0.8329511023424901,0.8329511023424901,0.8977979884762229,0.8600354899032437,0.9286180953336377
51,26,,test,0.8894186580882353,0.37460774,0.5583907325130981,0.5583907325130981,0.6544022304061703,0.5741234233076314,0.8073111443331381
52,27,,train,0.9562762762762763,0.13417806,0.8398969721040425,0.8398969721040425,0.901089267485605,0.8659593758776626,0.929525084367736
53,27,,test,0.8870059742647058,0.37566042,0.5666126021447838,0.5666126021447838,0.6646439959478089,0.5784825658302681,0.8067592808397436
54,28,,train,0.9574431574431574,0.12874058,0.8381552423032917,0.8381552423032917,0.8980763863178961,0.8632352671351713,0.931435697668925
55,28,,test,0.8758042279411765,0.47244772,0.532094526537414,0.532094526537414,0.6590172802168109,0.5611017048953947,0.7797690525469492
56,29,,train,0.9588331188331188,0.12552525,0.8447757778922548,0.8447757778922548,0.8990104562701039,0.8687102961459453,0.933706651326632
57,29,,test,0.8686810661764706,0.45279464,0.5688203258201195,0.5688203258201195,0.6616777284193729,0.580069406118991,0.7778063615751842
58,30,,train,0.9608580008580009,0.12105207,0.8554323476992414,0.8554323476992414,0.9054309939016214,0.8775305452926075,0.9370011341393276
59,30,,test,0.8806295955882353,0.41696596,0.5405315634322184,0.5405315634322184,0.6479613536158656,0.5536252849339317,0.7944974227207501
60,31,,train,0.9616816816816817,0.11653782,0.8528894032603437,0.8528894032603437,0.9076807124840903,0.8765541394582451,0.9383418704240114
61,31,,test,0.8864889705882353,0.3946703,0.5550089309097657,0.5550089309097657,0.7134959472970568,0.5624210534202951,0.8055803098752363
62,32,,train,0.962985842985843,0.11322357,0.8621619099293022,0.8621619099293022,0.9154969989110097,0.8852792128835248,0.9404381809264563
63,32,,test,0.8917738970588235,0.39445525,0.5738607223383458,0.5738607223383458,0.673824765512015,0.6055230998952502,0.8086460704447156
64,33,,train,0.9637580437580437,0.112307765,0.8664205151776342,0.8664205151776342,0.9120510509669862,0.8868705133447331,0.9416825635170132
65,33,,test,0.8837890625,0.4066152,0.5584478802465948,0.5584478802465948,0.6198715544420997,0.5632282812322498,0.8006598790216323
66,34,,train,0.9650450450450451,0.10858453,0.8653070049229924,0.8653070049229924,0.9207220032570876,0.8901491721883104,0.9437625045051851
67,34,,test,0.8890165441176471,0.3824438,0.5813252591177139,0.5813252591177139,0.655904159517409,0.591664093588792,0.8093775553483291
68,35,,train,0.9648906048906049,0.106771104,0.8723079564444558,0.8723079564444558,0.9147899608427372,0.8914037278223389,0.94353672009697
69,35,,test,0.8644301470588235,0.53671116,0.4823144284938807,0.4823144284938807,0.6089876441377168,0.4984504173460121,0.756926957044277
70,36,,train,0.9645302445302445,0.10730946,0.8704441957562783,0.8704441957562783,0.9168276908990287,0.8910011399724377,0.9429524383719029
71,36,,test,0.8916015625,0.4119841,0.5681725811664253,0.5681725811664253,0.7384926059477354,0.577720077206345,0.8127943800454465
72,37,,train,0.9661776061776062,0.10284409,0.8747808262345583,0.8747808262345583,0.9264657995336268,0.8973440352533627,0.9455700279209063
73,37,,test,0.8905675551470589,0.38843,0.5896626189969846,0.5896626189969846,0.6575758251803446,0.6044409537286697,0.811803107045677
74,38,,train,0.9667267267267268,0.100711286,0.8759710861662183,0.8759710861662183,0.919702034641944,0.8957335008700653,0.9464858526169441
75,38,,test,0.8788488051470589,0.43843237,0.557324481152338,0.557324481152338,0.6661150156042157,0.5589668061137786,0.7955592325303273
76,39,,train,0.9681338481338482,0.09692629,0.8762828347714211,0.8762828347714211,0.9208806662974118,0.89637941750011,0.9487592482543931
77,39,,test,0.8832146139705882,0.42322332,0.5510546377150514,0.5510546377150514,0.6304611737907234,0.5733048641044757,0.7975686894084671
78,40,,train,0.9674646074646075,0.09879523,0.8744231776095988,0.8744231776095988,0.9204118861709651,0.8948874704567897,0.9476844725897778
79,40,,test,0.8897058823529411,0.40712115,0.5748250420218739,0.5748250420218739,0.6749531749621704,0.5956243879352294,0.8101333127799542
80,41,,train,0.9684427284427285,0.09623462,0.882357595849514,0.882357595849514,0.9277317353664866,0.9020298571291573,0.9492939864787118
81,41,,test,0.8771829044117647,0.44893768,0.5569305667707393,0.5569305667707393,0.6772602852128985,0.5560174908415042,0.791115855787246
82,42,,train,0.97005577005577,0.09264896,0.8895971299133437,0.8895971299133437,0.934732931192121,0.9101840738943787,0.9518575945384665
83,42,,test,0.8894186580882353,0.40182826,0.5831432046637769,0.5831432046637769,0.6944487313475366,0.5902121829459013,0.8105784676877461
84,43,,train,0.9701758901758901,0.09188528,0.8899975779986572,0.8899975779986572,0.9289217430249463,0.9076134813286459,0.9520743772492567
85,43,,test,0.8818933823529411,0.4290382,0.5633079852732923,0.5633079852732923,0.5853839340233508,0.5648019861617444,0.7989008921503618
86,44,,train,0.9713427713427714,0.08809183,0.8930843275184538,0.8930843275184538,0.9339427055737096,0.9115689388798317,0.9539410576891663
87,44,,test,0.8659237132352942,0.53762776,0.5197517905243929,0.5197517905243929,0.6223768340806247,0.556544473995679,0.7549568451617289
88,45,,train,0.9696096096096096,0.09104103,0.8835114821296443,0.8835114821296443,0.9290096869406916,0.9035763220978364,0.951159190441552
89,45,,test,0.8797104779411765,0.4768853,0.5414228067758708,0.5414228067758708,0.6723343562920044,0.5356048941045876,0.7942149173651764
90,46,,train,0.9705362505362506,0.09068226,0.897918323022657,0.897918323022657,0.9351424425280653,0.9152399368423106,0.9526186030382269
91,46,,test,0.8450137867647058,0.6195844,0.5254148440118998,0.5254148440118998,0.6206918872044128,0.5385058668750182,0.7307714641684675
92,47,,train,0.9714114114114114,0.08655584,0.8984146711796774,0.8984146711796774,0.9319038075398645,0.9141448260725985,0.9540677419898226
93,47,,test,0.8899931066176471,0.41591862,0.5761249526171554,0.5761249526171554,0.6647779753144637,0.6001312345017183,0.8086883465865424
94,48,,train,0.972972972972973,0.08276634,0.9019829573024835,0.9019829573024835,0.9353862743515963,0.9175273665328727,0.9565816540540344
95,48,,test,0.8928653492647058,0.41668928,0.5663386559629786,0.5663386559629786,0.6430102346846768,0.5831386564001851,0.8133459664608448
96,49,,train,0.9730416130416131,0.08160591,0.9095403524733653,0.9095403524733653,0.938167628357999,0.9231530970720715,0.9566909774942628
97,49,,test,0.8821806066176471,0.45612258,0.5571928941040899,0.5571928941040899,0.5992529471848157,0.565984692254553,0.7950005260517815
98,50,,train,0.9714114114114114,0.08507526,0.8942989256282298,0.8942989256282298,0.9337256138759845,0.9119966993475511,0.9540670621710792
99,50,,test,0.8886144301470589,0.45349059,0.5501557625506471,0.5501557625506471,0.6309890935484945,0.5696143355841268,0.8041762623837697
100,51,,train,0.9737451737451738,0.08083788,0.9069750953742703,0.9069750953742703,0.9374073979860896,0.9212413560808818,0.9578103941329243
101,51,,test,0.8828699448529411,0.4804062,0.5430810827340863,0.5430810827340863,0.71167555592886,0.5524155715413519,0.7972391785033123
102,52,,train,0.9731445731445731,0.08157076,0.9023101155137828,0.9023101155137828,0.9403205068469362,0.9199387164718714,0.956847975630653
103,52,,test,0.8834443933823529,0.4944804,0.5319917821007217,0.5319917821007217,0.68656117840034,0.5728556319195062,0.7902045721555576
104,53,,train,0.9741741741741742,0.07837153,0.9047356866005001,0.9047356866005001,0.9370526922250654,0.9200427912516641,0.9584984551398896
105,53,,test,0.8810317095588235,0.45611468,0.5605682146896461,0.5605682146896461,0.659533239174777,0.5765478626970427,0.7962141873545409


==> images/confmat/2/isprs_tum_rnn/confmat_flat.csv <==
1 1 2.3873898263387296 0.6130653266330118 0.4199655765920103
2 1 2.0569048513364727 0.2864321608039481 0.010479867622724669
3 1 0.0 0.0025125628140697204 0.0010050251256280398
4 1 0.8450980400142568 0.017587939698488042 0.003651538862806278
5 1 0 0.0 0.0
6 1 0.0 0.0025125628140697204 0.019230769230732248
7 1 0.3010299956639812 0.005025125628139441 0.01923076923075074
8 1 0.6020599913279624 0.010050251256278881 0.005148005148004485
9 1 0.7781512503836436 0.015075376884418323 0.005899705014748682
10 1 1.1139433523068367 0.03266331658290637 0.047272727272710084
11 1 0.6989700043360189 0.012562814070348602 0.010020040080158313
12 1 0.0 0.0025125628140697204 0.0038910505836560736
1 2 2.456366033129043 0.025620352951715258 0.4922547332185039
2 2 4.0262880620239425 0.9517154886679123 0.9766501195072533
3 2 1.4313637641589874 0.0024187046492878043 0.02713567839195707
4 2 1.6334684555795866 0.0038520111081250213 0.022430881585809994
5 2 0.6020599913279624 0.0003583266147093043 0.07142857142844387
6 2 0 0.0 0.0
7 2 0.8450980400142568 0.0006270715757412825 0.06730769230762759
8 2 1.591064607026499 0.003493684493415717 0.05019305019304373
9 2 1.7075701760979363 0.00456866433754363 0.0501474926253638
10 2 1.6434526764861874 0.003941592761802348 0.15999999999994183
11 2 1.5797835966168101 0.0034041028397383912 0.07615230460920318
12 2 0 0.0 0.0
1 3 1.0791812460476249 0.009599999999999232 0.020654044750426735
2 3 1.4313637641589874 0.02159999999999827 0.0024820739106453165
3 3 2.931457870689005 0.6831999999999453 0.8582914572863458
4 3 0.47712125471966244 0.002399999999999808 0.0015649452269169762
5 3 1.2041199826559248 0.012799999999998975 0.2857142857137755
6 3 1.4313637641589874 0.02159999999999827 0.5192307692297707
7 3 1.505149978319906 0.02559999999999795 0.30769230769201183
8 3 1.4471580313422192 0.022399999999998206 0.036036036036031394
9 3 1.3222192947339193 0.016799999999998656 0.02064896755162039
10 3 1.0791812460476249 0.009599999999999232 0.04363636363634777
11 3 2.3364597338485296 0.1735999999999861 0.43486973947887075
12 3 0.0 0.000799999999999936 0.0038910505836560736
1 4 1.2304489213782739 0.008826583592938274 0.02925989672977121
2 4 1.591064607026499 0.02024922118379957 0.0035852178709321236
3 4 0.3010299956639812 0.0010384215991692087 0.0020100502512560795
4 4 3.267406418752904 0.9610591900311027 0.9655712050077744
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0 0.0 0.0
9 4 0.6989700043360189 0.002596053997923022 0.004916420845623902
10 4 1.041392685158225 0.005711318795430648 0.03999999999998546
11 4 0.0 0.0005192107995846043 0.0020040080160316624
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0.6989700043360189 0.7142857142755102 0.08928571428555485
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0.0 0.14285714285510204 0.0012870012870011213
9 5 0.0 0.14285714285510204 0.0009832841691247804
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0.3010299956639812 0.08695652173875237 0.0020100502512560795
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 1.0 0.43478260869376184 0.19230769230732248
7 6 0.8450980400142568 0.30434782608563327 0.06730769230762759
8 6 0.0 0.04347826086937619 0.0012870012870011213
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0.47712125471966244 0.13043478260812855 0.0060120240480949876
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0.0 0.02127659574463558 9.192866335723393e-05
3 7 0.0 0.02127659574463558 0.0010050251256280398
4 7 0 0.0 0.0
5 7 0.0 0.02127659574463558 0.01785714285711097
6 7 0.0 0.02127659574463558 0.019230769230732248
7 7 1.4913616938342726 0.659574468083703 0.29807692307663647
8 7 0.47712125471966244 0.06382978723390674 0.0038610038610033637
9 7 0.0 0.02127659574463558 0.0009832841691247804
10 7 0 0.0 0.0
11 7 0.9030899869919435 0.17021276595708465 0.0160320641282533
12 7 0 0.0 0.0
1 8 0.7781512503836436 0.008064516129031174 0.010327022375213367
2 8 1.2041199826559248 0.02150537634408313 0.001470858613715743
3 8 1.2041199826559248 0.02150537634408313 0.016080402010048636
4 8 0.6989700043360189 0.006720430107525978 0.002608242044861627
5 8 0.3010299956639812 0.002688172043010391 0.03571428571422194
6 8 0.47712125471966244 0.004032258064515587 0.05769230769219674
7 8 0.47712125471966244 0.004032258064515587 0.02884615384612611
8 8 2.821513528404773 0.8911290322579447 0.8532818532817434
9 8 0.7781512503836436 0.008064516129031174 0.005899705014748682
10 8 0 0.0 0.0
11 8 1.3617278360175928 0.0309139784946195 0.04609218436872824
12 8 0.0 0.0013440860215051956 0.0038910505836560736
1 9 0.9030899869919435 0.007797270955164932 0.013769363166951158
2 9 1.4313637641589874 0.026315789473681645 0.0024820739106453165
3 9 1.1760912590556813 0.014619883040934247 0.015075376884420595
4 9 0.47712125471966244 0.0029239766081868494 0.0015649452269169762
5 9 1.1760912590556813 0.014619883040934247 0.2678571428566645
6 9 0.0 0.0009746588693956165 0.019230769230732248
7 9 0.0 0.0009746588693956165 0.00961538461537537
8 9 0.9542425094393249 0.008771929824560548 0.011583011583010092
9 9 2.9429995933660407 0.8547758284599556 0.8623402163224324
10 9 1.7993405494535817 0.06140350877192384 0.2290909090908258
11 9 0.3010299956639812 0.001949317738791233 0.004008016032063325
12 9 0.6989700043360189 0.004873294346978082 0.019455252918280368
1 10 0.0 0.004901960784311323 0.0017211703958688947
2 10 0.9542425094393249 0.044117647058801904 0.0008273579702151054
3 10 0.3010299956639812 0.009803921568622646 0.0020100502512560795
4 10 0.47712125471966244 0.014705882352933968 0.0015649452269169762
5 10 1.0791812460476249 0.058823529411735874 0.21428571428533164
6 10 0 0.0 0.0
7 10 0.0 0.004901960784311323 0.00961538461537537
8 10 0.0 0.004901960784311323 0.0012870012870011213
9 10 1.6334684555795866 0.2107843137253869 0.042281219272365556
10 10 2.12057393120585 0.6470588235290946 0.47999999999982546
11 10 0 0.0 0.0
12 10 0 0.0 0.0
1 11 0.0 0.002840909090908284 0.0017211703958688947
2 11 1.2041199826559248 0.04545454545453254 0.001470858613715743
3 11 1.8750612633917 0.2130681818181213 0.07537688442210297
4 11 0.3010299956639812 0.005681818181816568 0.0010432968179446508
5 11 0.0 0.002840909090908284 0.01785714285711097
6 11 0.9542425094393249 0.025568181818174555 0.17307692307659023
7 11 1.2787536009528289 0.05397727272725739 0.18269230769213202
8 11 1.4313637641589874 0.07670454545452367 0.03474903474903027
9 11 0 0.0 0.0
10 11 0 0.0 0.0
11 11 2.305351369446624 0.5738636363634734 0.4048096192383958
12 11 0 0.0 0.0
1 12 0.7781512503836436 0.022388059701484185 0.010327022375213367
2 12 0.6989700043360189 0.018656716417903486 0.0004596433167861697
3 12 0 0.0 0.0
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0.0 0.0037313432835806974 0.00961538461537537
8 12 0.0 0.0037313432835806974 0.0012870012870011213
9 12 0.7781512503836436 0.022388059701484185 0.005899705014748682
10 12 0 0.0 0.0
11 12 0 0.0 0.0
12 12 2.3961993470957363 0.9291044776115936 0.9688715953303624


==> images/confmat/2/isprs_tum_rnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.5732132132132132,1.5110581,0.08358729482982442,0.08358729482982442,0.06638294389296706,0.06483359316897722,0.0017730686955771393
1,1,,test,0.6248851102941176,1.4297113,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
2,2,,train,0.5856199056199056,1.4685645,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
3,2,,test,0.6248851102941176,1.4337385,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
4,3,,train,0.5856199056199056,1.4688003,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
5,3,,test,0.6248851102941176,1.4292836,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
6,4,,train,0.5856199056199056,1.4691747,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
7,4,,test,0.6248851102941176,1.4318672,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
8,5,,train,0.585036465036465,1.4702052,0.08434573582539984,0.08434573582539984,0.06202523522871394,0.0627744922167977,0.0010741150438423259
9,5,,test,0.6248851102941176,1.4294193,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
9,6,,train,0.5856199056199056,1.4686103,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
10,6,,test,0.6248851102941176,1.4285295,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
11,7,,train,0.5856199056199056,1.4677012,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
12,7,,test,0.6248851102941176,1.4325832,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
13,8,,train,0.5856199056199056,1.4681259,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
14,8,,test,0.6248851102941176,1.4286851,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
15,9,,train,0.5856199056199056,1.468721,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
16,9,,test,0.6248851102941176,1.4305696,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
17,10,,train,0.5856199056199056,1.4680996,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
18,10,,test,0.6248851102941176,1.4281718,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
19,11,,train,0.5856199056199056,1.4678634,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
20,11,,test,0.6248851102941176,1.435696,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
21,12,,train,0.5856199056199056,1.4675815,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
22,12,,test,0.6248851102941176,1.4278038,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
23,13,,train,0.5856199056199056,1.4686322,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
24,13,,test,0.6248851102941176,1.4296446,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
25,14,,train,0.5856199056199056,1.4677764,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
26,14,,test,0.6248851102941176,1.4243549,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
27,15,,train,0.5856199056199056,1.4679321,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
28,15,,test,0.6248851102941176,1.4250299,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
29,16,,train,0.5856199056199056,1.4678264,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
30,16,,test,0.6248851102941176,1.4294946,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
31,17,,train,0.5856199056199056,1.4677876,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
32,17,,test,0.6248851102941176,1.4301841,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
33,18,,train,0.6342857142857142,1.2738466,0.12668212080882443,0.12668212080882443,0.1644930783503228,0.12493778690913458,0.21122084966051277
34,18,,test,0.7259880514705882,0.9430986,0.20005729676855696,0.20005729676855696,0.21889012565532484,0.1938097692169882,0.45099885275668966
35,19,,train,0.7732132132132132,0.76409084,0.27558509220328464,0.27558509220328464,0.2951708890226876,0.2626138955766096,0.6148038143162191
36,19,,test,0.7810776654411765,0.73656195,0.28178043186993623,0.28178043186993623,0.2543348379746785,0.2579374250318965,0.6122987492426337
37,20,,train,0.8093865293865294,0.6371571,0.324748067480021,0.324748067480021,0.3135729193875268,0.31314040205420796,0.681097756227644
38,20,,test,0.8054917279411765,0.6884423,0.32146014742507506,0.32146014742507506,0.31813278179173365,0.3191080928780967,0.6329735711651711
39,21,,train,0.8314028314028314,0.5723548,0.370225842992332,0.370225842992332,0.35906081226066905,0.35655901824984065,0.7183752505531639
40,21,,test,0.8204273897058824,0.6116014,0.35950079628307213,0.35950079628307213,0.367139097651559,0.35006889087674997,0.6707325031415776
41,22,,train,0.844976404976405,0.52101785,0.399545519307835,0.399545519307835,0.4136570289965887,0.3836794699664996,0.7419552798655044
42,22,,test,0.8224379595588235,0.59487003,0.3600710931130964,0.3600710931130964,0.39296022474812237,0.3517609291880148,0.6738697689710891
43,23,,train,0.855066495066495,0.49115053,0.4164582691222824,0.4164582691222824,0.42383606686973635,0.40169843364486457,0.7589679281133037
44,23,,test,0.8366842830882353,0.5484015,0.40112135032368146,0.40112135032368146,0.43564040659749254,0.3811748809076823,0.7117512202230974
45,24,,train,0.85997425997426,0.46922797,0.4281070215731275,0.4281070215731275,0.4580795312384174,0.41921482592517223,0.7678855931575221
46,24,,test,0.83984375,0.5273855,0.4034180319713414,0.4034180319713414,0.4096715407266616,0.3914721972166055,0.7111561967722604
47,25,,train,0.8672844272844273,0.44010878,0.4431314117929235,0.4431314117929235,0.4950218719373462,0.4367597833597143,0.7804751949315469
48,25,,test,0.8498965992647058,0.50427866,0.43543981457795344,0.43543981457795344,0.45271534458292834,0.4148852453820324,0.7372016797122939
49,26,,train,0.8713170313170313,0.42595243,0.45329505434194917,0.45329505434194917,0.5011700375429379,0.4489435067184622,0.7877385134917023
50,26,,test,0.8551240808823529,0.4774011,0.4364472855694485,0.4364472855694485,0.5120128088774875,0.43541354427622503,0.7385996258143559
51,27,,train,0.878043758043758,0.4057151,0.47118825548567383,0.47118825548567383,0.5231460322218625,0.4718519953037143,0.7992097739465995
52,27,,test,0.8558708639705882,0.4710409,0.44998628694621123,0.44998628694621123,0.4852588603762864,0.4408482433045789,0.7458011389535428
53,28,,train,0.8813728013728014,0.39508954,0.48124759414724405,0.48124759414724405,0.5298487125016514,0.4833784951433931,0.8049144588523469
54,28,,test,0.8443818933823529,0.4937439,0.45957209389349235,0.45957209389349235,0.4738231975068505,0.44154713830639,0.7309231379455619
55,29,,train,0.8825225225225225,0.38881144,0.4837785285657807,0.4837785285657807,0.530423705464029,0.48595797236851473,0.8071437385283401
56,29,,test,0.8600068933823529,0.45783174,0.46709918684142515,0.46709918684142515,0.4956011425170698,0.4538268829928836,0.7571514959376068
57,30,,train,0.8854397254397255,0.37725255,0.4893313963233437,0.4893313963233437,0.5364923564478465,0.49464480181039566,0.8117838873596107
58,30,,test,0.8613855698529411,0.4514303,0.44601448757931655,0.44601448757931655,0.5218254289165307,0.4518446051076534,0.7505925471166618
59,31,,train,0.8894723294723295,0.36861467,0.49930507211157643,0.49930507211157643,0.5481634458908867,0.5057375820026152,0.8185772215611827
60,31,,test,0.8694278492647058,0.4298513,0.4781470164293969,0.4781470164293969,0.5266301728284479,0.4859007456507231,0.7676653844211886
61,32,,train,0.8912912912912913,0.36277333,0.5043660131713201,0.5043660131713201,0.5520077802038743,0.5122814137300259,0.8216736191334856
62,32,,test,0.8706341911764706,0.42549062,0.47598206957061673,0.47598206957061673,0.535440878371036,0.48560590412791554,0.7695635839557284
63,33,,train,0.8903131703131704,0.3616782,0.5040016505202364,0.5040016505202364,0.5509927460626203,0.5121693805633906,0.8200307986396348
64,33,,test,0.8714958639705882,0.41775537,0.47671917626369886,0.47671917626369886,0.5371447219287716,0.47904378218897964,0.7722787059296984
65,34,,train,0.8926640926640926,0.3538515,0.5099141705710409,0.5099141705710409,0.5561388893980893,0.5182274435651689,0.8237601027421919
66,34,,test,0.8723575367647058,0.41755933,0.49070075364470017,0.49070075364470017,0.5227384191478274,0.4907763295258775,0.7756312312197275
67,35,,train,0.8951694551694551,0.3455112,0.5162348323814886,0.5162348323814886,0.6424142491502481,0.5246280695110405,0.8282703064003442
68,35,,test,0.8771254595588235,0.40550676,0.49255360180988883,0.49255360180988883,0.5508990864430908,0.5033679634761359,0.7826619436695744
69,36,,train,0.897022737022737,0.34110552,0.5213441097424966,0.5213441097424966,0.5679090315513172,0.5317382491456436,0.8311796813271101
70,36,,test,0.8594324448529411,0.457562,0.46146220448343206,0.46146220448343206,0.5253592422647527,0.4704972594929478,0.7507466125431281
71,37,,train,0.8956842556842557,0.34139135,0.5171144939858929,0.5171144939858929,0.5629203858675177,0.5261186706631299,0.829059007899237
72,37,,test,0.873046875,0.41851154,0.49096560458941463,0.49096560458941463,0.5366435296412725,0.49404452115859954,0.7760600497480056
73,38,,train,0.8991162591162591,0.33364117,0.5266613784839919,0.5266613784839919,0.571674607198786,0.5377455042078597,0.8347496081799025
74,38,,test,0.8756318933823529,0.41345277,0.4826860163077716,0.4826860163077716,0.5594349556567988,0.4955307188989706,0.7771813373430894
75,39,,train,0.9006435006435006,0.32676125,0.5329635461725893,0.5329635461725893,0.6018126303979161,0.5448097063412494,0.8374862984646687
76,39,,test,0.8766084558823529,0.39893624,0.5107548041818052,0.5107548041818052,0.5558775492488099,0.523222307900081,0.7820746388561824
77,40,,train,0.9007979407979408,0.32600737,0.5335877862441798,0.5335877862441798,0.5762976594964352,0.5442825239354505,0.8376625947920955
78,40,,test,0.8786190257352942,0.3987399,0.5011416652853484,0.5011416652853484,0.5504683870302612,0.515981883457379,0.7851366503207503
79,41,,train,0.9023080223080223,0.3210888,0.5369592986038657,0.5369592986038657,0.659461210836973,0.548445997293022,0.8401649193540653
80,41,,test,0.8771254595588235,0.40711787,0.5195838098870257,0.5195838098870257,0.5603189907171299,0.5226295616416462,0.7860076481881054
81,42,,train,0.9024109824109824,0.31885523,0.5338479925148479,0.5338479925148479,0.574227972952697,0.543613905895647,0.8403530441509722
82,42,,test,0.8830422794117647,0.38399816,0.5055319420746935,0.5055319420746935,0.5650783593095758,0.5166779509047218,0.7941964920584017
83,43,,train,0.902942942942943,0.31468302,0.5396332357559923,0.5396332357559923,0.6057507684026403,0.551184027159767,0.8412316610466883
84,43,,test,0.8818359375,0.3929494,0.5216574875714838,0.5216574875714838,0.5853927174955645,0.529390583901271,0.7952988927211573
85,44,,train,0.9045045045045045,0.31052586,0.5403345623564956,0.5403345623564956,0.5997213441186426,0.5517365468233115,0.8439709048942373
86,44,,test,0.8835018382352942,0.3753973,0.5086841116394613,0.5086841116394613,0.5622479452121514,0.519414054402055,0.7930976716591205
87,45,,train,0.9058944658944659,0.3081507,0.548603656974067,0.548603656974067,0.6315462477421968,0.560288549886162,0.8462392228965281
88,45,,test,0.8741957720588235,0.4210024,0.48125493650555695,0.48125493650555695,0.5811375996704333,0.5027713931901844,0.7699752693149625
89,46,,train,0.9055169455169455,0.30903524,0.5455084025762521,0.5455084025762521,0.6154352695279609,0.557414147102523,0.8455425685552169
90,46,,test,0.8842486213235294,0.37650257,0.5113906122712635,0.5113906122712635,0.5621750060648033,0.5252690842991782,0.7955625159114292
91,47,,train,0.9075075075075075,0.3022434,0.5522560435905112,0.5522560435905112,0.6176076026278986,0.5652108283858903,0.8488750843444558
92,47,,test,0.8797679227941176,0.38720894,0.5396697340237434,0.5396697340237434,0.5388815805224818,0.5375643692718991,0.7932165526536222
93,48,,train,0.9070785070785071,0.30136937,0.5545845584664196,0.5545845584664196,0.6254793543336897,0.5682107994567408,0.8482722925374319
94,48,,test,0.8806295955882353,0.3863107,0.5144490209310174,0.5144490209310174,0.5518818385320806,0.5237719851601815,0.7894974351050704
95,49,,train,0.9073359073359073,0.30134863,0.5523624811351115,0.5523624811351115,0.6192797847757138,0.566078720498758,0.8486453646870614
96,49,,test,0.8824678308823529,0.3734576,0.511226036076582,0.511226036076582,0.5695747795325287,0.5201898093650955,0.7932337481782077
97,50,,train,0.9084513084513085,0.29563534,0.5619301564821261,0.5619301564821261,0.6348703434478548,0.578279992326756,0.8505948707212784
98,50,,test,0.8849379595588235,0.3753278,0.5068373954142958,0.5068373954142958,0.5827928879448847,0.5192719870575866,0.7953850434046986
99,51,,train,0.9089317889317889,0.2947225,0.5589006582990659,0.5589006582990659,0.6174746445185346,0.5736529045027201,0.8514292172357312
100,51,,test,0.8849954044117647,0.37301943,0.5060894417418238,0.5060894417418238,0.5834066248746969,0.5198087315354755,0.7955556912880155
101,52,,train,0.9112140712140712,0.2892486,0.5704798894682769,0.5704798894682769,0.631463384058178,0.5858005544229813,0.8551506594130731
102,52,,test,0.8895909926470589,0.3632293,0.5336097837871105,0.5336097837871105,0.5798345908370183,0.5421252970176241,0.8066310073495379
103,53,,train,0.9113341913341914,0.28714618,0.5651692968382936,0.5651692968382936,0.7020788512248247,0.5797393018038829,0.8554532529546002
104,53,,test,0.8872357536764706,0.36097676,0.5255554317477412,0.5255554317477412,0.5910632392157104,0.5406864390865003,0.8014101038048319
105,54,,train,0.9110767910767911,0.28606963,0.5712734422573162,0.5712734422573162,0.6264244817009145,0.5875795604176087,0.8550288356187093
106,54,,test,0.8869485294117647,0.36494967,0.5238498131856323,0.5238498131856323,0.5934740351134853,0.5343420926995718,0.8021354231064157
107,55,,train,0.9136164736164736,0.28094837,0.5743473848948946,0.5743473848948946,0.6358490802794305,0.5904509323186897,0.8592136289675371
108,55,,test,0.8909696691176471,0.34995615,0.5403945506144684,0.5403945506144684,0.6216649141231602,0.5580739487499317,0.8077654736246154
109,56,,train,0.9129129129129129,0.2795362,0.5753033293551291,0.5753033293551291,0.6310480594091913,0.5912368232260653,0.8580702215575428
110,56,,test,0.8863166360294118,0.36802992,0.524434851904057,0.524434851904057,0.5578182386725269,0.5290325014944325,0.8010204973348576
111,57,,train,0.9146460746460746,0.27546874,0.5861155110148468,0.5861155110148468,0.6382938648616991,0.6026911022039424,0.8609624190649801
112,57,,test,0.8909122242647058,0.34984618,0.5453407826489977,0.5453407826489977,0.5901461940498741,0.5533937787573652,0.8094116385880683
113,58,,train,0.9152809952809953,0.2741734,0.5830825756032079,0.5830825756032079,0.632495855323491,0.5985754354733125,0.8620198311773721
114,58,,test,0.8869485294117647,0.36157236,0.5155716492922745,0.5155716492922745,0.5779950339823082,0.5326987923791492,0.7993242372199808
115,59,,train,0.9152466752466752,0.27225268,0.5865117124853585,0.5865117124853585,0.6412261418901354,0.6029439334735641,0.8619995703578475
116,59,,test,0.8877527573529411,0.35824677,0.5402758675518173,0.5402758675518173,0.5610377316681866,0.5440695430737291,0.8057030770276514
117,60,,train,0.9155555555555556,0.27001402,0.5913059894736726,0.5913059894736726,0.6450816711544357,0.6074901996612231,0.8625885063701456
118,60,,test,0.8885569852941176,0.3668225,0.5395732221067796,0.5395732221067796,0.5856458500066402,0.5561533504718232,0.8048275210653115
119,61,,train,0.9151780351780352,0.2702014,0.5867645948108906,0.5867645948108906,0.6342838632025403,0.6023370376533046,0.8619360701165907
120,61,,test,0.8901079963235294,0.3593018,0.5283462346495842,0.5283462346495842,0.594868555547628,0.5421816292889304,0.8065464894786898
121,62,,train,0.9155040755040755,0.27020204,0.589732775299661,0.589732775299661,0.6441319421777935,0.6071742469374571,0.8624526995931437
122,62,,test,0.8913143382352942,0.35378432,0.5468208812674836,0.5468208812674836,0.5906996470986843,0.553141598138008,0.8118859254524794
123,63,,train,0.9168082368082368,0.26629296,0.5939484843929849,0.5939484843929849,0.6458843918858316,0.6098102082367242,0.864635442026586
124,63,,test,0.8941865808823529,0.34047934,0.5530215821223045,0.5530215821223045,0.6837302003291729,0.5737534921362554,0.8144989200621783
125,64,,train,0.9177520377520377,0.26179704,0.597697323638896,0.597697323638896,0.691747215979191,0.6152677385410967,0.8662607194689289
126,64,,test,0.8830422794117647,0.38070124,0.5247155785011576,0.5247155785011576,0.5945469171266377,0.545565455500364,0.7913484694966739
127,65,,train,0.9188502788502788,0.26315537,0.6023144787784879,0.6023144787784879,0.6842215216756902,0.6203618230878685,0.8680035235759266
128,65,,test,0.8923483455882353,0.34445834,0.5414979415329647,0.5414979415329647,0.6715308586837802,0.553803701726582,0.8115970976268948
129,66,,train,0.9187644787644788,0.2594845,0.6018777526413004,0.6018777526413004,0.7274762366693767,0.6179864148704038,0.8678500552776599
130,66,,test,0.8949908088235294,0.34465492,0.5622905994288069,0.5622905994288069,0.6040248843270705,0.5713863295730317,0.8176638678127583
131,67,,train,0.9197425997425998,0.2590309,0.6012498659646218,0.6012498659646218,0.7343896731544204,0.6190092283984707,0.8694737156699719
132,67,,test,0.8937844669117647,0.34185678,0.5674118609845863,0.5674118609845863,0.6329051934256164,0.5764187872843005,0.8156739773423374
133,68,,train,0.9198798798798798,0.25497684,0.610780333557343,0.610780333557343,0.7189420456743233,0.6284626464062604,0.8697840187954082
134,68,,test,0.8917164522058824,0.35417414,0.5484981455432179,0.5484981455432179,0.6527324603187453,0.5602144574763912,0.8104841534753963
135,69,,train,0.9207893607893608,0.25449285,0.6152829914738968,0.6152829914738968,0.7004952230589856,0.634664043199925,0.8713114383776954
136,69,,test,0.8924632352941176,0.34154227,0.5530052670274441,0.5530052670274441,0.6553796182354302,0.5670024778066035,0.8133700404557065
137,70,,train,0.9208236808236808,0.25343263,0.6170347159981161,0.6170347159981161,0.6942219760076253,0.636857069392848,0.8712579971110391
138,70,,test,0.8936695772058824,0.3578571,0.5486352702901677,0.5486352702901677,0.6352032852824238,0.5624678584642369,0.8116144909253283
139,71,,train,0.9218018018018018,0.25140896,0.618546854710751,0.618546854710751,0.7511314977582041,0.6384942234689989,0.8729041205300354
140,71,,test,0.8903377757352942,0.3548975,0.565483044847591,0.565483044847591,0.6553903548531043,0.5805139569105703,0.8099280098420517
141,72,,train,0.9228314028314029,0.24939103,0.6222537407407434,0.6222537407407434,0.7012082236691755,0.642491735749103,0.8745745050162395
142,72,,test,0.8968290441176471,0.33857942,0.570081036261142,0.570081036261142,0.6225047304593017,0.5827354802853711,0.8204977878721562
143,73,,train,0.9223337623337623,0.24687944,0.6250135180492383,0.6250135180492383,0.7307724100048665,0.6441528015537016,0.8739099154404739
144,73,,test,0.8949908088235294,0.34328228,0.571953093199562,0.571953093199562,0.7128608054873822,0.591392812476456,0.8162729997632702
145,74,,train,0.9232089232089232,0.2444289,0.6284540825981417,0.6284540825981417,0.7305508890653304,0.6495607859238733,0.8753480529103985
146,74,,test,0.8914866727941176,0.35594454,0.5560360334398785,0.5560360334398785,0.6978133143519475,0.5765572860666287,0.8087361310814595
147,75,,train,0.922985842985843,0.2428627,0.6286896087282942,0.6286896087282942,0.7188869009988054,0.647422979475854,0.8749262477511351
148,75,,test,0.8893037683823529,0.34861887,0.5920815483992068,0.5920815483992068,0.6917549323521142,0.5907145916219948,0.8099784319403348
149,76,,train,0.9237237237237237,0.24190618,0.6282674385675656,0.6282674385675656,0.7271072554849698,0.6491237284587283,0.8761463274170918
150,76,,test,0.8924632352941176,0.33994672,0.5779928319782702,0.5779928319782702,0.6440380146644235,0.5894442575696953,0.8147973627799746
151,77,,train,0.9243243243243243,0.2382949,0.6389644141976424,0.6389644141976424,0.7437812709579155,0.6607889181773609,0.877212338223552
152,77,,test,0.8983800551470589,0.32669318,0.5700954917114606,0.5700954917114606,0.6564047470233402,0.5923967181512871,0.8216735203092796
153,78,,train,0.9252509652509653,0.23877506,0.6365194897857758,0.6365194897857758,0.7262398874380156,0.6589252019366,0.8786343964021761
154,78,,test,0.8971737132352942,0.33392838,0.5781007297297651,0.5781007297297651,0.6413886738119948,0.5975289443010664,0.8205905046288758
155,79,,train,0.9266924066924067,0.2339976,0.6434274191997708,0.6434274191997708,0.7584942813304915,0.6691000584509582,0.8810091505088781
156,79,,test,0.8992417279411765,0.33563447,0.5642525703101645,0.5642525703101645,0.6517958184306604,0.5752791778970145,0.8243797412440637
157,80,,train,0.9262634062634063,0.23539948,0.6457173157305229,0.6457173157305229,0.7526927818951052,0.6699984395551493,0.880313895503359
158,80,,test,0.8965992647058824,0.33435872,0.5605642091715456,0.5605642091715456,0.622462859400227,0.578850555740298,0.8193657077881411
159,81,,train,0.9265379665379665,0.23159191,0.6552635233821921,0.6552635233821921,0.7655656385023643,0.6850325489982727,0.8808455523662754
160,81,,test,0.8941865808823529,0.35154384,0.5657885548076145,0.5657885548076145,0.663818243293921,0.5955982731990139,0.8117160289486831
161,82,,train,0.9263835263835264,0.23353676,0.6503620874240602,0.6503620874240602,0.7603553822664089,0.6753196027007258,0.8805057211908012
162,82,,test,0.8971737132352942,0.3411119,0.5645623137956487,0.5645623137956487,0.7007164637699637,0.5841686443823784,0.8209528499571906
163,83,,train,0.9281853281853282,0.22981021,0.6563807180032519,0.6563807180032519,0.7621616338756572,0.6808266236857347,0.8835449046972984
164,83,,test,0.8960248161764706,0.33462867,0.5820757274186393,0.5820757274186393,0.6323437055279062,0.5949143552948232,0.8186454679333516
165,84,,train,0.9270356070356071,0.23037218,0.6479785994845387,0.6479785994845387,0.7513653429250237,0.6740351443890487,0.8815600177152557
166,84,,test,0.8950482536764706,0.33694464,0.5822377411379378,0.5822377411379378,0.6268503113640965,0.5947739095969632,0.8192278968880635
167,85,,train,0.9278421278421278,0.22820315,0.6612489466405561,0.6612489466405561,0.7789862130723102,0.6907579150807944,0.8830525911787148
168,85,,test,0.8992991727941176,0.33239752,0.6057771741777024,0.6057771741777024,0.7428286627387969,0.6240461737028836,0.82575326187488
169,86,,train,0.9301244101244102,0.22292325,0.6643255909502889,0.6643255909502889,0.7862719026389827,0.6892395195565036,0.8867826251623414
170,86,,test,0.8991842830882353,0.32992643,0.5869545340901282,0.5869545340901282,0.6983170382930318,0.6042197910788746,0.8256361077647003
171,87,,train,0.9288202488202488,0.22512944,0.6630086751605875,0.6630086751605875,0.7791859207391254,0.6898214808741431,0.8846901601629356
172,87,,test,0.8958524816176471,0.33400995,0.586108661739166,0.586108661739166,0.6360972232009349,0.5912841240947465,0.8211807898830383
173,88,,train,0.9303646503646503,0.22427753,0.6736353659045434,0.6736353659045434,0.7968477479868499,0.7060262713120053,0.8871486805805863
174,88,,test,0.8969439338235294,0.33763775,0.5626902632383189,0.5626902632383189,0.75508527214056,0.587170359471212,0.8182716567550278
175,89,,train,0.9296954096954096,0.22418323,0.6631250538582588,0.6631250538582588,0.7761133546895786,0.693303501243781,0.8859610962446595
176,89,,test,0.8989545036764706,0.33221284,0.5988938162786028,0.5988938162786028,0.7215956870029556,0.6154049171998063,0.8249478455214303
177,90,,train,0.9306392106392106,0.22224356,0.6751730977843605,0.6751730977843605,0.7946016252728764,0.7035597201689615,0.8876353600546335
178,90,,test,0.8994715073529411,0.33452448,0.5741181981361442,0.5741181981361442,0.7377297864967094,0.5936736880049792,0.8251217196229526
179,91,,train,0.9322179322179323,0.2176922,0.684407796665471,0.684407796665471,0.8020522443787227,0.7152596708134248,0.8902623651298373
180,91,,test,0.8994715073529411,0.3288242,0.5893675185321413,0.5893675185321413,0.6621665584662897,0.6112463308961736,0.8251140435661904
181,92,,train,0.9313770913770913,0.21754225,0.6795324634339428,0.6795324634339428,0.7952659101208855,0.7076690020811879,0.8888155892840407
182,92,,test,0.9006204044117647,0.32068545,0.6043442811858605,0.6043442811858605,0.7255274931644782,0.6302648598244509,0.8280563717519555
183,93,,train,0.9303303303303303,0.21829572,0.6756330584644984,0.6756330584644984,0.78977607385688,0.70585598164937,0.8870892940988494
184,93,,test,0.8979779411764706,0.33272767,0.5790401729716547,0.5790401729716547,0.6645680384107299,0.6003334040621797,0.8224881165807784
185,94,,train,0.9317717717717717,0.21656944,0.6853222199084055,0.6853222199084055,0.7927040644639612,0.7171466623564005,0.889495760009408
186,94,,test,0.8966567095588235,0.34072638,0.5795006651002406,0.5795006651002406,0.6853055571702757,0.601838654489964,0.8189021817033282
187,95,,train,0.9333333333333333,0.21287616,0.6914104360605288,0.6914104360605288,0.7976444187783097,0.7210871969175949,0.8920315609254201
188,95,,test,0.8961397058823529,0.33071536,0.6056588421532344,0.6056588421532344,0.6679313504535861,0.6066365479634754,0.8216677473294992
189,96,,train,0.9336078936078936,0.21118318,0.6947003283366562,0.6947003283366562,0.8060288560948621,0.7265737013079122,0.8923906615576168
190,96,,test,0.8957950367647058,0.33401558,0.5971624257441431,0.5971624257441431,0.6709745007786384,0.6152743474054044,0.8200257562074508
191,97,,train,0.9331788931788931,0.21405642,0.6941214863038218,0.6941214863038218,0.7910651226196356,0.7246528799375337,0.8917671469238878
192,97,,test,0.8992991727941176,0.32197303,0.6024681519219568,0.6024681519219568,0.6975681873296969,0.616698667578541,0.8256689533480952
193,98,,train,0.9331102531102531,0.211529,0.7043364981131476,0.7043364981131476,0.8027169223620407,0.735750438479993,0.8916888702520958
194,98,,test,0.8986098345588235,0.32736015,0.582615468115616,0.582615468115616,0.6840884896065548,0.594911964487997,0.8244434069234746
195,99,,train,0.933951093951094,0.20840438,0.7026733897152345,0.7026733897152345,0.8076130783681116,0.7335005720149267,0.8930526130928006
196,99,,test,0.9000459558823529,0.33368564,0.612847644967886,0.612847644967886,0.6925372042108701,0.630248827129878,0.8281728962580314
197,100,,train,0.9337280137280137,0.20954089,0.7081174274019254,0.7081174274019254,0.8075434544094592,0.7394733874595766,0.8927343186660095
198,100,,test,0.8985523897058824,0.3305925,0.6049214483830186,0.6049214483830186,0.6778578525466491,0.623673488314926,0.8229766591749073
199,101,,train,0.9352209352209352,0.20591445,0.7136510404177988,0.7136510404177988,0.8034740919152087,0.7437758925511049,0.8952108256406133
200,101,,test,0.8998736213235294,0.32871243,0.591854260416017,0.591854260416017,0.7406291712997822,0.60817882439757,0.8272548177811713
201,102,,train,0.9351866151866152,0.2072457,0.704525794066286,0.704525794066286,0.8072773996777092,0.7363406409023806,0.8951243624584115
202,102,,test,0.9003331801470589,0.33147112,0.6012794997502929,0.6012794997502929,0.7133663140254002,0.6295554210713535,0.8247906459471236
203,103,,train,0.9360617760617761,0.20298268,0.7195220533572337,0.7195220533572337,0.8154960770573072,0.7520935731005377,0.8965408068327165
204,103,,test,0.8961971507352942,0.33925346,0.5899691881607971,0.5899691881607971,0.6956483713153658,0.6113749453076626,0.8203088602554419
205,104,,train,0.9357872157872158,0.20303752,0.7084316314453014,0.7084316314453014,0.8037021978506349,0.7390603568547838,0.8960785996641576
206,104,,test,0.89453125,0.33714786,0.583505720294069,0.583505720294069,0.67614158285081,0.6109757412696963,0.8159450953194295
207,105,,train,0.9366280566280566,0.202414,0.7173805824667552,0.7173805824667552,0.8148669689820635,0.7491141752818722,0.8975566017410914
208,105,,test,0.8965992647058824,0.33473802,0.6128896788249838,0.6128896788249838,0.6608099504549781,0.6164740207932606,0.8208659845414589
209,106,,train,0.9371256971256972,0.20000146,0.7152953406502384,0.7152953406502384,0.8151153143875892,0.7476091034834583,0.8982436312694034
210,106,,test,0.8987247242647058,0.33364642,0.6217694565669653,0.6217694565669653,0.6823087818100287,0.6350675657572026,0.8245991219492729
211,107,,train,0.9374688974688975,0.19971944,0.7268077743695187,0.7268077743695187,0.8158553284600073,0.7573077301385059,0.8988679300354634
212,107,,test,0.9014246323529411,0.33009183,0.5889746556077945,0.5889746556077945,0.6909441964140783,0.6133501131157434,0.8274727771783038
213,108,,train,0.9379150579150579,0.19760309,0.7319823798747621,0.7319823798747621,0.8375518369276529,0.764327317949797,0.8996272024143246
214,108,,test,0.8997012867647058,0.32900214,0.6106323559391341,0.6106323559391341,0.694426581156308,0.6274578046308049,0.8257667475845377
215,109,,train,0.9382239382239382,0.19412778,0.7311875209130316,0.7311875209130316,0.8308140196088312,0.7626425802541003,0.9001129387991249
216,109,,test,0.9014246323529411,0.3274222,0.6020066854379195,0.6020066854379195,0.7082684975983127,0.6253330520223156,0.8296842024421954
217,110,,train,0.9378464178464179,0.19464196,0.7279574937870614,0.7279574937870614,0.8160038689018575,0.7571587138071658,0.8995292264309286
218,110,,test,0.9022863051470589,0.32430276,0.6213430254098347,0.6213430254098347,0.7385279061787396,0.6419542450912278,0.8299088152726828
219,111,,train,0.9381896181896182,0.19419104,0.7292245505439862,0.7292245505439862,0.8251378771691261,0.7600463871979671,0.9000514493751303
220,111,,test,0.9002182904411765,0.33323294,0.6002459402007667,0.6002459402007667,0.6738963389747115,0.6192423231304265,0.8271124374686393
221,112,,train,0.9386529386529386,0.19230565,0.7335267724607099,0.7335267724607099,0.8133466964245896,0.7595492801509592,0.9008254712563746
222,112,,test,0.9001034007352942,0.3427279,0.5945521415521081,0.5945521415521081,0.7528327702803562,0.6193717337411339,0.8271528395778178
223,113,,train,0.9391334191334191,0.19206792,0.7301046929829716,0.7301046929829716,0.8163133336016438,0.7568721143604308,0.9016696832688684
224,113,,test,0.9010225183823529,0.3400617,0.6043220258853618,0.6043220258853618,0.7304274742058038,0.6379595828239583,0.8266252498441077
225,114,,train,0.9403689403689404,0.18964224,0.7417691342259861,0.7417691342259861,0.8380272062679874,0.77366758621433,0.9036106919714019
226,114,,test,0.9004480698529411,0.33676848,0.5973962662139893,0.5973962662139893,0.7166994785084174,0.6207548142553588,0.8272380510523532
227,115,,train,0.9393221793221793,0.1912815,0.7434073753355217,0.7434073753355217,0.8364269359007098,0.7740263605677892,0.9019131581915742
228,115,,test,0.8994140625,0.33556396,0.6051068401629504,0.6051068401629504,0.6852645046010313,0.623459061347288,0.8264424755495762
229,116,,train,0.9412612612612613,0.1872921,0.7459504914960728,0.7459504914960728,0.8372077894228149,0.7772530754931455,0.9050883615898202
230,116,,test,0.9011374080882353,0.33727178,0.6184856923149304,0.6184856923149304,0.7085664526885416,0.6428392119254571,0.8293925126779376
231,117,,train,0.9405920205920206,0.1894178,0.7412488229981663,0.7412488229981663,0.8176825609247004,0.7692465973712524,0.9040777312854491
232,117,,test,0.9015395220588235,0.3291265,0.6098388587551823,0.6098388587551823,0.7123789273592928,0.6337141273205423,0.8294419598436135
233,118,,train,0.9404719004719004,0.1891305,0.7391679922079869,0.7391679922079869,0.8261966056936153,0.7691816510347014,0.9038092162238206
234,118,,test,0.8941865808823529,0.34023705,0.6124845699885801,0.6124845699885801,0.6856322363693482,0.6271515068422534,0.819663179755669
235,119,,train,0.9401801801801801,0.18705016,0.7497503709907312,0.7497503709907312,0.8232495895948849,0.7764108467606757,0.9033398820679628
236,119,,test,0.9017693014705882,0.33181277,0.5988422909995935,0.5988422909995935,0.715830411923802,0.6215574542336183,0.8287461659695654
237,120,,train,0.942016302016302,0.18555091,0.7469353820890943,0.7469353820890943,0.830437393902904,0.7774758605904187,0.9063135965925951
238,120,,test,0.9020565257352942,0.34197038,0.5959519671491439,0.5959519671491439,0.7079739433652765,0.6251219509837033,0.8288240437699017
239,121,,train,0.9424796224796225,0.18305391,0.7583684439973101,0.7583684439973101,0.8425675324701155,0.7887719104231654,0.907080483890713
240,121,,test,0.8998161764705882,0.33302093,0.614341888533486,0.614341888533486,0.7013159275614251,0.6300516358134927,0.8282285997400713
241,122,,train,0.9423423423423424,0.18270473,0.7536562567355869,0.7536562567355869,0.8289343095830088,0.7816960439786073,0.9068776891294213
242,122,,test,0.8910845588235294,0.36207122,0.5694334199647563,0.5694334199647563,0.6866353701569093,0.5960629174085657,0.8096118776055194
243,123,,train,0.9415186615186615,0.18270937,0.7523135150632295,0.7523135150632295,0.8307508702939345,0.7813608673492992,0.905600406428007
244,123,,test,0.8986672794117647,0.33965015,0.6068266958460588,0.6068266958460588,0.7016611786435915,0.6309790822705913,0.823328419203778
245,124,,train,0.9433719433719434,0.1798418,0.7592026465931306,0.7592026465931306,0.8480515302548924,0.7894455050136772,0.9085692085192475
246,124,,test,0.9012522977941176,0.34016824,0.5830528484790078,0.5830528484790078,0.6657181190216676,0.6074363640078964,0.8277022542963668
247,125,,train,0.9427541827541828,0.18031135,0.7564779335277089,0.7564779335277089,0.8444368935552982,0.787521500269361,0.9075279724275481
248,125,,test,0.9011948529411765,0.3385249,0.5961914481641127,0.5961914481641127,0.7404574418899647,0.6251671904329671,0.8272032948236326
249,126,,train,0.9427541827541828,0.17962192,0.7540933863019535,0.7540933863019535,0.8413941517760581,0.7853284241457609,0.9075169597564916
250,126,,test,0.9013097426470589,0.32010087,0.6263291522348337,0.6263291522348337,0.6752986514983533,0.6419958028182371,0.8304200093763333
251,127,,train,0.9404375804375804,0.18787104,0.7486227140533336,0.7486227140533336,0.8359087801803571,0.7810389419452176,0.9038111389914777
252,127,,test,0.9019990808823529,0.32496512,0.6089245008689935,0.6089245008689935,0.6812995928252662,0.6324139794344209,0.8303082834907813
253,128,,train,0.9442299442299442,0.1780097,0.7617276793630189,0.7617276793630189,0.8450384156924139,0.7928020444654543,0.9098915344355082
254,128,,test,0.8994140625,0.3394542,0.6188772994937491,0.6188772994937491,0.6754331535988318,0.63455355544139,0.8269508678129488
255,129,,train,0.9434749034749035,0.17857404,0.7612836200652261,0.7612836200652261,0.8412532459218763,0.7910809823287573,0.9087651889232645
256,129,,test,0.9008501838235294,0.33363643,0.6343567297817422,0.6343567297817422,0.7111474768830273,0.6421314138787112,0.8294917177960033
257,130,,train,0.9443843843843844,0.17423081,0.7693678145866537,0.7693678145866537,0.8354382013293002,0.795062438674745,0.9102386151351842
258,130,,test,0.904296875,0.33388177,0.6141209976864582,0.6141209976864582,0.7428012162184715,0.6439487883271177,0.8338120236025586
259,131,,train,0.9439553839553839,0.1759664,0.7584471268272686,0.7584471268272686,0.8336112679885205,0.7871068077572586,0.9095772555884056
260,131,,test,0.8993566176470589,0.34478444,0.59324842078551,0.59324842078551,0.6904603901855534,0.62189125395387,0.8241867046888535
261,132,,train,0.9447104247104247,0.17427528,0.7637661818847833,0.7637661818847833,0.8315077005370911,0.789472411730868,0.9108009978849834
262,132,,test,0.9010225183823529,0.32975575,0.6164186323098034,0.6164186323098034,0.6799462789539116,0.6325023461833901,0.82874139751091
263,133,,train,0.944006864006864,0.17717993,0.7521589261027294,0.7521589261027294,0.8324137148622617,0.78108557262434,0.9095867196767835
264,133,,test,0.9039522058823529,0.32920545,0.6059521581460383,0.6059521581460383,0.7306277753104521,0.6393584739464372,0.8330728694744749
265,134,,train,0.9461175461175462,0.1711627,0.7686282738787864,0.7686282738787864,0.8478569474871885,0.7976609618508904,0.9129869988157876
266,134,,test,0.8972311580882353,0.34707072,0.5952588447133799,0.5952588447133799,0.6999361885418086,0.6125688293792705,0.8232351955652416
267,135,,train,0.9451565851565852,0.17281707,0.7653677311948717,0.7653677311948717,0.8427217389913125,0.7933955884778804,0.9115277952816448
268,135,,test,0.9029756433823529,0.33203834,0.6097404391955129,0.6097404391955129,0.7240668352126525,0.6305666208567577,0.8321720885163341
269,136,,train,0.9462548262548263,0.17062233,0.7643429413039446,0.7643429413039446,0.8403586154876405,0.7928246689536488,0.9132863189935635
270,136,,test,0.8986098345588235,0.3413388,0.6052844412616465,0.6052844412616465,0.6562803372897837,0.6223771468553357,0.825122503129057
271,137,,train,0.9471471471471471,0.16866079,0.7691593087233456,0.7691593087233456,0.8447714882104744,0.7973126077879936,0.9147638748173732
272,137,,test,0.9018841911764706,0.34128666,0.6080802182889703,0.6080802182889703,0.6853600322799168,0.6310473140798168,0.8290746102023281
273,138,,train,0.946941226941227,0.16870703,0.7688941769341473,0.7688941769341473,0.8399541845022115,0.7974657178003558,0.9144121374823002
274,138,,test,0.8977481617647058,0.34518075,0.6216936330813773,0.6216936330813773,0.6872938732191209,0.6305322258332342,0.8255351079048215
275,139,,train,0.9479021879021879,0.16779302,0.770799208335114,0.770799208335114,0.8421878236463098,0.7976101807177548,0.9160111510203043
276,139,,test,0.8983226102941176,0.33679944,0.6374385653361795,0.6374385653361795,0.6765428770993379,0.6464874181732545,0.8262718691525215
277,140,,train,0.9481939081939081,0.1657592,0.7780967759851695,0.7780967759851695,0.8566628585617554,0.8060793476941942,0.9164424510862927
278,140,,test,0.8985523897058824,0.3463145,0.6004912789841761,0.6004912789841761,0.692143305970212,0.6248751294637399,0.8237257842782053


==> images/confmat/2/isprs_tum_rnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.5732132132132132,1.5110581,0.08358729482982442,0.08358729482982442,0.06638294389296706,0.06483359316897722,0.0017730686955771393
1,1,,test,0.6248851102941176,1.4297113,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
2,2,,train,0.5856199056199056,1.4685645,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
3,2,,test,0.6248851102941176,1.4337385,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
4,3,,train,0.5856199056199056,1.4688003,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
5,3,,test,0.6248851102941176,1.4292836,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
6,4,,train,0.5856199056199056,1.4691747,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
7,4,,test,0.6248851102941176,1.4318672,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
8,5,,train,0.585036465036465,1.4702052,0.08434573582539984,0.08434573582539984,0.06202523522871394,0.0627744922167977,0.0010741150438423259
9,5,,test,0.6248851102941176,1.4294193,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
9,6,,train,0.5856199056199056,1.4686103,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
10,6,,test,0.6248851102941176,1.4285295,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
11,7,,train,0.5856199056199056,1.4677012,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
12,7,,test,0.6248851102941176,1.4325832,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
13,8,,train,0.5856199056199056,1.4681259,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
14,8,,test,0.6248851102941176,1.4286851,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
15,9,,train,0.5856199056199056,1.468721,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
16,9,,test,0.6248851102941176,1.4305696,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
17,10,,train,0.5856199056199056,1.4680996,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
18,10,,test,0.6248851102941176,1.4281718,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
19,11,,train,0.5856199056199056,1.4678634,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
20,11,,test,0.6248851102941176,1.435696,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
21,12,,train,0.5856199056199056,1.4675815,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
22,12,,test,0.6248851102941176,1.4278038,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
23,13,,train,0.5856199056199056,1.4686322,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
24,13,,test,0.6248851102941176,1.4296446,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
25,14,,train,0.5856199056199056,1.4677764,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
26,14,,test,0.6248851102941176,1.4243549,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
27,15,,train,0.5856199056199056,1.4679321,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
28,15,,test,0.6248851102941176,1.4250299,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
29,16,,train,0.5856199056199056,1.4678264,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
30,16,,test,0.6248851102941176,1.4294946,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
31,17,,train,0.5856199056199056,1.4677876,0.08333333333333333,0.08333333333333333,0.0488016588016588,0.06155530544068035,0.0
32,17,,test,0.6248851102941176,1.4301841,0.08333333333333331,0.08333333333333331,0.05207375919117647,0.0640953121685245,0.0
33,18,,train,0.6342857142857142,1.2738466,0.12668212080882443,0.12668212080882443,0.1644930783503228,0.12493778690913458,0.21122084966051277
34,18,,test,0.7259880514705882,0.9430986,0.20005729676855696,0.20005729676855696,0.21889012565532484,0.1938097692169882,0.45099885275668966
35,19,,train,0.7732132132132132,0.76409084,0.27558509220328464,0.27558509220328464,0.2951708890226876,0.2626138955766096,0.6148038143162191
36,19,,test,0.7810776654411765,0.73656195,0.28178043186993623,0.28178043186993623,0.2543348379746785,0.2579374250318965,0.6122987492426337
37,20,,train,0.8093865293865294,0.6371571,0.324748067480021,0.324748067480021,0.3135729193875268,0.31314040205420796,0.681097756227644
38,20,,test,0.8054917279411765,0.6884423,0.32146014742507506,0.32146014742507506,0.31813278179173365,0.3191080928780967,0.6329735711651711
39,21,,train,0.8314028314028314,0.5723548,0.370225842992332,0.370225842992332,0.35906081226066905,0.35655901824984065,0.7183752505531639
40,21,,test,0.8204273897058824,0.6116014,0.35950079628307213,0.35950079628307213,0.367139097651559,0.35006889087674997,0.6707325031415776
41,22,,train,0.844976404976405,0.52101785,0.399545519307835,0.399545519307835,0.4136570289965887,0.3836794699664996,0.7419552798655044
42,22,,test,0.8224379595588235,0.59487003,0.3600710931130964,0.3600710931130964,0.39296022474812237,0.3517609291880148,0.6738697689710891
43,23,,train,0.855066495066495,0.49115053,0.4164582691222824,0.4164582691222824,0.42383606686973635,0.40169843364486457,0.7589679281133037
44,23,,test,0.8366842830882353,0.5484015,0.40112135032368146,0.40112135032368146,0.43564040659749254,0.3811748809076823,0.7117512202230974
45,24,,train,0.85997425997426,0.46922797,0.4281070215731275,0.4281070215731275,0.4580795312384174,0.41921482592517223,0.7678855931575221
46,24,,test,0.83984375,0.5273855,0.4034180319713414,0.4034180319713414,0.4096715407266616,0.3914721972166055,0.7111561967722604
47,25,,train,0.8672844272844273,0.44010878,0.4431314117929235,0.4431314117929235,0.4950218719373462,0.4367597833597143,0.7804751949315469
48,25,,test,0.8498965992647058,0.50427866,0.43543981457795344,0.43543981457795344,0.45271534458292834,0.4148852453820324,0.7372016797122939
49,26,,train,0.8713170313170313,0.42595243,0.45329505434194917,0.45329505434194917,0.5011700375429379,0.4489435067184622,0.7877385134917023
50,26,,test,0.8551240808823529,0.4774011,0.4364472855694485,0.4364472855694485,0.5120128088774875,0.43541354427622503,0.7385996258143559
51,27,,train,0.878043758043758,0.4057151,0.47118825548567383,0.47118825548567383,0.5231460322218625,0.4718519953037143,0.7992097739465995
52,27,,test,0.8558708639705882,0.4710409,0.44998628694621123,0.44998628694621123,0.4852588603762864,0.4408482433045789,0.7458011389535428
53,28,,train,0.8813728013728014,0.39508954,0.48124759414724405,0.48124759414724405,0.5298487125016514,0.4833784951433931,0.8049144588523469
54,28,,test,0.8443818933823529,0.4937439,0.45957209389349235,0.45957209389349235,0.4738231975068505,0.44154713830639,0.7309231379455619
55,29,,train,0.8825225225225225,0.38881144,0.4837785285657807,0.4837785285657807,0.530423705464029,0.48595797236851473,0.8071437385283401
56,29,,test,0.8600068933823529,0.45783174,0.46709918684142515,0.46709918684142515,0.4956011425170698,0.4538268829928836,0.7571514959376068
57,30,,train,0.8854397254397255,0.37725255,0.4893313963233437,0.4893313963233437,0.5364923564478465,0.49464480181039566,0.8117838873596107
58,30,,test,0.8613855698529411,0.4514303,0.44601448757931655,0.44601448757931655,0.5218254289165307,0.4518446051076534,0.7505925471166618
59,31,,train,0.8894723294723295,0.36861467,0.49930507211157643,0.49930507211157643,0.5481634458908867,0.5057375820026152,0.8185772215611827
60,31,,test,0.8694278492647058,0.4298513,0.4781470164293969,0.4781470164293969,0.5266301728284479,0.4859007456507231,0.7676653844211886
61,32,,train,0.8912912912912913,0.36277333,0.5043660131713201,0.5043660131713201,0.5520077802038743,0.5122814137300259,0.8216736191334856
62,32,,test,0.8706341911764706,0.42549062,0.47598206957061673,0.47598206957061673,0.535440878371036,0.48560590412791554,0.7695635839557284
63,33,,train,0.8903131703131704,0.3616782,0.5040016505202364,0.5040016505202364,0.5509927460626203,0.5121693805633906,0.8200307986396348
64,33,,test,0.8714958639705882,0.41775537,0.47671917626369886,0.47671917626369886,0.5371447219287716,0.47904378218897964,0.7722787059296984
65,34,,train,0.8926640926640926,0.3538515,0.5099141705710409,0.5099141705710409,0.5561388893980893,0.5182274435651689,0.8237601027421919
66,34,,test,0.8723575367647058,0.41755933,0.49070075364470017,0.49070075364470017,0.5227384191478274,0.4907763295258775,0.7756312312197275
67,35,,train,0.8951694551694551,0.3455112,0.5162348323814886,0.5162348323814886,0.6424142491502481,0.5246280695110405,0.8282703064003442
68,35,,test,0.8771254595588235,0.40550676,0.49255360180988883,0.49255360180988883,0.5508990864430908,0.5033679634761359,0.7826619436695744
69,36,,train,0.897022737022737,0.34110552,0.5213441097424966,0.5213441097424966,0.5679090315513172,0.5317382491456436,0.8311796813271101
70,36,,test,0.8594324448529411,0.457562,0.46146220448343206,0.46146220448343206,0.5253592422647527,0.4704972594929478,0.7507466125431281
71,37,,train,0.8956842556842557,0.34139135,0.5171144939858929,0.5171144939858929,0.5629203858675177,0.5261186706631299,0.829059007899237
72,37,,test,0.873046875,0.41851154,0.49096560458941463,0.49096560458941463,0.5366435296412725,0.49404452115859954,0.7760600497480056
73,38,,train,0.8991162591162591,0.33364117,0.5266613784839919,0.5266613784839919,0.571674607198786,0.5377455042078597,0.8347496081799025
74,38,,test,0.8756318933823529,0.41345277,0.4826860163077716,0.4826860163077716,0.5594349556567988,0.4955307188989706,0.7771813373430894
75,39,,train,0.9006435006435006,0.32676125,0.5329635461725893,0.5329635461725893,0.6018126303979161,0.5448097063412494,0.8374862984646687
76,39,,test,0.8766084558823529,0.39893624,0.5107548041818052,0.5107548041818052,0.5558775492488099,0.523222307900081,0.7820746388561824
77,40,,train,0.9007979407979408,0.32600737,0.5335877862441798,0.5335877862441798,0.5762976594964352,0.5442825239354505,0.8376625947920955
78,40,,test,0.8786190257352942,0.3987399,0.5011416652853484,0.5011416652853484,0.5504683870302612,0.515981883457379,0.7851366503207503
79,41,,train,0.9023080223080223,0.3210888,0.5369592986038657,0.5369592986038657,0.659461210836973,0.548445997293022,0.8401649193540653
80,41,,test,0.8771254595588235,0.40711787,0.5195838098870257,0.5195838098870257,0.5603189907171299,0.5226295616416462,0.7860076481881054
81,42,,train,0.9024109824109824,0.31885523,0.5338479925148479,0.5338479925148479,0.574227972952697,0.543613905895647,0.8403530441509722
82,42,,test,0.8830422794117647,0.38399816,0.5055319420746935,0.5055319420746935,0.5650783593095758,0.5166779509047218,0.7941964920584017
83,43,,train,0.902942942942943,0.31468302,0.5396332357559923,0.5396332357559923,0.6057507684026403,0.551184027159767,0.8412316610466883
84,43,,test,0.8818359375,0.3929494,0.5216574875714838,0.5216574875714838,0.5853927174955645,0.529390583901271,0.7952988927211573
85,44,,train,0.9045045045045045,0.31052586,0.5403345623564956,0.5403345623564956,0.5997213441186426,0.5517365468233115,0.8439709048942373
86,44,,test,0.8835018382352942,0.3753973,0.5086841116394613,0.5086841116394613,0.5622479452121514,0.519414054402055,0.7930976716591205
87,45,,train,0.9058944658944659,0.3081507,0.548603656974067,0.548603656974067,0.6315462477421968,0.560288549886162,0.8462392228965281
88,45,,test,0.8741957720588235,0.4210024,0.48125493650555695,0.48125493650555695,0.5811375996704333,0.5027713931901844,0.7699752693149625
89,46,,train,0.9055169455169455,0.30903524,0.5455084025762521,0.5455084025762521,0.6154352695279609,0.557414147102523,0.8455425685552169
90,46,,test,0.8842486213235294,0.37650257,0.5113906122712635,0.5113906122712635,0.5621750060648033,0.5252690842991782,0.7955625159114292
91,47,,train,0.9075075075075075,0.3022434,0.5522560435905112,0.5522560435905112,0.6176076026278986,0.5652108283858903,0.8488750843444558
92,47,,test,0.8797679227941176,0.38720894,0.5396697340237434,0.5396697340237434,0.5388815805224818,0.5375643692718991,0.7932165526536222
93,48,,train,0.9070785070785071,0.30136937,0.5545845584664196,0.5545845584664196,0.6254793543336897,0.5682107994567408,0.8482722925374319
94,48,,test,0.8806295955882353,0.3863107,0.5144490209310174,0.5144490209310174,0.5518818385320806,0.5237719851601815,0.7894974351050704
95,49,,train,0.9073359073359073,0.30134863,0.5523624811351115,0.5523624811351115,0.6192797847757138,0.566078720498758,0.8486453646870614
96,49,,test,0.8824678308823529,0.3734576,0.511226036076582,0.511226036076582,0.5695747795325287,0.5201898093650955,0.7932337481782077
97,50,,train,0.9084513084513085,0.29563534,0.5619301564821261,0.5619301564821261,0.6348703434478548,0.578279992326756,0.8505948707212784
98,50,,test,0.8849379595588235,0.3753278,0.5068373954142958,0.5068373954142958,0.5827928879448847,0.5192719870575866,0.7953850434046986
99,51,,train,0.9089317889317889,0.2947225,0.5589006582990659,0.5589006582990659,0.6174746445185346,0.5736529045027201,0.8514292172357312
100,51,,test,0.8849954044117647,0.37301943,0.5060894417418238,0.5060894417418238,0.5834066248746969,0.5198087315354755,0.7955556912880155
101,52,,train,0.9112140712140712,0.2892486,0.5704798894682769,0.5704798894682769,0.631463384058178,0.5858005544229813,0.8551506594130731
102,52,,test,0.8895909926470589,0.3632293,0.5336097837871105,0.5336097837871105,0.5798345908370183,0.5421252970176241,0.8066310073495379
103,53,,train,0.9113341913341914,0.28714618,0.5651692968382936,0.5651692968382936,0.7020788512248247,0.5797393018038829,0.8554532529546002
104,53,,test,0.8872357536764706,0.36097676,0.5255554317477412,0.5255554317477412,0.5910632392157104,0.5406864390865003,0.8014101038048319
105,54,,train,0.9110767910767911,0.28606963,0.5712734422573162,0.5712734422573162,0.6264244817009145,0.5875795604176087,0.8550288356187093
106,54,,test,0.8869485294117647,0.36494967,0.5238498131856323,0.5238498131856323,0.5934740351134853,0.5343420926995718,0.8021354231064157
107,55,,train,0.9136164736164736,0.28094837,0.5743473848948946,0.5743473848948946,0.6358490802794305,0.5904509323186897,0.8592136289675371
108,55,,test,0.8909696691176471,0.34995615,0.5403945506144684,0.5403945506144684,0.6216649141231602,0.5580739487499317,0.8077654736246154
109,56,,train,0.9129129129129129,0.2795362,0.5753033293551291,0.5753033293551291,0.6310480594091913,0.5912368232260653,0.8580702215575428
110,56,,test,0.8863166360294118,0.36802992,0.524434851904057,0.524434851904057,0.5578182386725269,0.5290325014944325,0.8010204973348576
111,57,,train,0.9146460746460746,0.27546874,0.5861155110148468,0.5861155110148468,0.6382938648616991,0.6026911022039424,0.8609624190649801
112,57,,test,0.8909122242647058,0.34984618,0.5453407826489977,0.5453407826489977,0.5901461940498741,0.5533937787573652,0.8094116385880683
113,58,,train,0.9152809952809953,0.2741734,0.5830825756032079,0.5830825756032079,0.632495855323491,0.5985754354733125,0.8620198311773721
114,58,,test,0.8869485294117647,0.36157236,0.5155716492922745,0.5155716492922745,0.5779950339823082,0.5326987923791492,0.7993242372199808
115,59,,train,0.9152466752466752,0.27225268,0.5865117124853585,0.5865117124853585,0.6412261418901354,0.6029439334735641,0.8619995703578475
116,59,,test,0.8877527573529411,0.35824677,0.5402758675518173,0.5402758675518173,0.5610377316681866,0.5440695430737291,0.8057030770276514
117,60,,train,0.9155555555555556,0.27001402,0.5913059894736726,0.5913059894736726,0.6450816711544357,0.6074901996612231,0.8625885063701456
118,60,,test,0.8885569852941176,0.3668225,0.5395732221067796,0.5395732221067796,0.5856458500066402,0.5561533504718232,0.8048275210653115
119,61,,train,0.9151780351780352,0.2702014,0.5867645948108906,0.5867645948108906,0.6342838632025403,0.6023370376533046,0.8619360701165907
120,61,,test,0.8901079963235294,0.3593018,0.5283462346495842,0.5283462346495842,0.594868555547628,0.5421816292889304,0.8065464894786898
121,62,,train,0.9155040755040755,0.27020204,0.589732775299661,0.589732775299661,0.6441319421777935,0.6071742469374571,0.8624526995931437
122,62,,test,0.8913143382352942,0.35378432,0.5468208812674836,0.5468208812674836,0.5906996470986843,0.553141598138008,0.8118859254524794
123,63,,train,0.9168082368082368,0.26629296,0.5939484843929849,0.5939484843929849,0.6458843918858316,0.6098102082367242,0.864635442026586
124,63,,test,0.8941865808823529,0.34047934,0.5530215821223045,0.5530215821223045,0.6837302003291729,0.5737534921362554,0.8144989200621783
125,64,,train,0.9177520377520377,0.26179704,0.597697323638896,0.597697323638896,0.691747215979191,0.6152677385410967,0.8662607194689289
126,64,,test,0.8830422794117647,0.38070124,0.5247155785011576,0.5247155785011576,0.5945469171266377,0.545565455500364,0.7913484694966739
127,65,,train,0.9188502788502788,0.26315537,0.6023144787784879,0.6023144787784879,0.6842215216756902,0.6203618230878685,0.8680035235759266
128,65,,test,0.8923483455882353,0.34445834,0.5414979415329647,0.5414979415329647,0.6715308586837802,0.553803701726582,0.8115970976268948
129,66,,train,0.9187644787644788,0.2594845,0.6018777526413004,0.6018777526413004,0.7274762366693767,0.6179864148704038,0.8678500552776599
130,66,,test,0.8949908088235294,0.34465492,0.5622905994288069,0.5622905994288069,0.6040248843270705,0.5713863295730317,0.8176638678127583
131,67,,train,0.9197425997425998,0.2590309,0.6012498659646218,0.6012498659646218,0.7343896731544204,0.6190092283984707,0.8694737156699719
132,67,,test,0.8937844669117647,0.34185678,0.5674118609845863,0.5674118609845863,0.6329051934256164,0.5764187872843005,0.8156739773423374
133,68,,train,0.9198798798798798,0.25497684,0.610780333557343,0.610780333557343,0.7189420456743233,0.6284626464062604,0.8697840187954082
134,68,,test,0.8917164522058824,0.35417414,0.5484981455432179,0.5484981455432179,0.6527324603187453,0.5602144574763912,0.8104841534753963
135,69,,train,0.9207893607893608,0.25449285,0.6152829914738968,0.6152829914738968,0.7004952230589856,0.634664043199925,0.8713114383776954
136,69,,test,0.8924632352941176,0.34154227,0.5530052670274441,0.5530052670274441,0.6553796182354302,0.5670024778066035,0.8133700404557065
137,70,,train,0.9208236808236808,0.25343263,0.6170347159981161,0.6170347159981161,0.6942219760076253,0.636857069392848,0.8712579971110391
138,70,,test,0.8936695772058824,0.3578571,0.5486352702901677,0.5486352702901677,0.6352032852824238,0.5624678584642369,0.8116144909253283
139,71,,train,0.9218018018018018,0.25140896,0.618546854710751,0.618546854710751,0.7511314977582041,0.6384942234689989,0.8729041205300354
140,71,,test,0.8903377757352942,0.3548975,0.565483044847591,0.565483044847591,0.6553903548531043,0.5805139569105703,0.8099280098420517
141,72,,train,0.9228314028314029,0.24939103,0.6222537407407434,0.6222537407407434,0.7012082236691755,0.642491735749103,0.8745745050162395
142,72,,test,0.8968290441176471,0.33857942,0.570081036261142,0.570081036261142,0.6225047304593017,0.5827354802853711,0.8204977878721562
143,73,,train,0.9223337623337623,0.24687944,0.6250135180492383,0.6250135180492383,0.7307724100048665,0.6441528015537016,0.8739099154404739
144,73,,test,0.8949908088235294,0.34328228,0.571953093199562,0.571953093199562,0.7128608054873822,0.591392812476456,0.8162729997632702
145,74,,train,0.9232089232089232,0.2444289,0.6284540825981417,0.6284540825981417,0.7305508890653304,0.6495607859238733,0.8753480529103985
146,74,,test,0.8914866727941176,0.35594454,0.5560360334398785,0.5560360334398785,0.6978133143519475,0.5765572860666287,0.8087361310814595
147,75,,train,0.922985842985843,0.2428627,0.6286896087282942,0.6286896087282942,0.7188869009988054,0.647422979475854,0.8749262477511351
148,75,,test,0.8893037683823529,0.34861887,0.5920815483992068,0.5920815483992068,0.6917549323521142,0.5907145916219948,0.8099784319403348
149,76,,train,0.9237237237237237,0.24190618,0.6282674385675656,0.6282674385675656,0.7271072554849698,0.6491237284587283,0.8761463274170918
150,76,,test,0.8924632352941176,0.33994672,0.5779928319782702,0.5779928319782702,0.6440380146644235,0.5894442575696953,0.8147973627799746
151,77,,train,0.9243243243243243,0.2382949,0.6389644141976424,0.6389644141976424,0.7437812709579155,0.6607889181773609,0.877212338223552
152,77,,test,0.8983800551470589,0.32669318,0.5700954917114606,0.5700954917114606,0.6564047470233402,0.5923967181512871,0.8216735203092796
153,78,,train,0.9252509652509653,0.23877506,0.6365194897857758,0.6365194897857758,0.7262398874380156,0.6589252019366,0.8786343964021761
154,78,,test,0.8971737132352942,0.33392838,0.5781007297297651,0.5781007297297651,0.6413886738119948,0.5975289443010664,0.8205905046288758
155,79,,train,0.9266924066924067,0.2339976,0.6434274191997708,0.6434274191997708,0.7584942813304915,0.6691000584509582,0.8810091505088781
156,79,,test,0.8992417279411765,0.33563447,0.5642525703101645,0.5642525703101645,0.6517958184306604,0.5752791778970145,0.8243797412440637
157,80,,train,0.9262634062634063,0.23539948,0.6457173157305229,0.6457173157305229,0.7526927818951052,0.6699984395551493,0.880313895503359
158,80,,test,0.8965992647058824,0.33435872,0.5605642091715456,0.5605642091715456,0.622462859400227,0.578850555740298,0.8193657077881411
159,81,,train,0.9265379665379665,0.23159191,0.6552635233821921,0.6552635233821921,0.7655656385023643,0.6850325489982727,0.8808455523662754
160,81,,test,0.8941865808823529,0.35154384,0.5657885548076145,0.5657885548076145,0.663818243293921,0.5955982731990139,0.8117160289486831
161,82,,train,0.9263835263835264,0.23353676,0.6503620874240602,0.6503620874240602,0.7603553822664089,0.6753196027007258,0.8805057211908012
162,82,,test,0.8971737132352942,0.3411119,0.5645623137956487,0.5645623137956487,0.7007164637699637,0.5841686443823784,0.8209528499571906
163,83,,train,0.9281853281853282,0.22981021,0.6563807180032519,0.6563807180032519,0.7621616338756572,0.6808266236857347,0.8835449046972984
164,83,,test,0.8960248161764706,0.33462867,0.5820757274186393,0.5820757274186393,0.6323437055279062,0.5949143552948232,0.8186454679333516
165,84,,train,0.9270356070356071,0.23037218,0.6479785994845387,0.6479785994845387,0.7513653429250237,0.6740351443890487,0.8815600177152557
166,84,,test,0.8950482536764706,0.33694464,0.5822377411379378,0.5822377411379378,0.6268503113640965,0.5947739095969632,0.8192278968880635
167,85,,train,0.9278421278421278,0.22820315,0.6612489466405561,0.6612489466405561,0.7789862130723102,0.6907579150807944,0.8830525911787148
168,85,,test,0.8992991727941176,0.33239752,0.6057771741777024,0.6057771741777024,0.7428286627387969,0.6240461737028836,0.82575326187488
169,86,,train,0.9301244101244102,0.22292325,0.6643255909502889,0.6643255909502889,0.7862719026389827,0.6892395195565036,0.8867826251623414
170,86,,test,0.8991842830882353,0.32992643,0.5869545340901282,0.5869545340901282,0.6983170382930318,0.6042197910788746,0.8256361077647003
171,87,,train,0.9288202488202488,0.22512944,0.6630086751605875,0.6630086751605875,0.7791859207391254,0.6898214808741431,0.8846901601629356
172,87,,test,0.8958524816176471,0.33400995,0.586108661739166,0.586108661739166,0.6360972232009349,0.5912841240947465,0.8211807898830383
173,88,,train,0.9303646503646503,0.22427753,0.6736353659045434,0.6736353659045434,0.7968477479868499,0.7060262713120053,0.8871486805805863
174,88,,test,0.8969439338235294,0.33763775,0.5626902632383189,0.5626902632383189,0.75508527214056,0.587170359471212,0.8182716567550278
175,89,,train,0.9296954096954096,0.22418323,0.6631250538582588,0.6631250538582588,0.7761133546895786,0.693303501243781,0.8859610962446595
176,89,,test,0.8989545036764706,0.33221284,0.5988938162786028,0.5988938162786028,0.7215956870029556,0.6154049171998063,0.8249478455214303
177,90,,train,0.9306392106392106,0.22224356,0.6751730977843605,0.6751730977843605,0.7946016252728764,0.7035597201689615,0.8876353600546335
178,90,,test,0.8994715073529411,0.33452448,0.5741181981361442,0.5741181981361442,0.7377297864967094,0.5936736880049792,0.8251217196229526
179,91,,train,0.9322179322179323,0.2176922,0.684407796665471,0.684407796665471,0.8020522443787227,0.7152596708134248,0.8902623651298373
180,91,,test,0.8994715073529411,0.3288242,0.5893675185321413,0.5893675185321413,0.6621665584662897,0.6112463308961736,0.8251140435661904
181,92,,train,0.9313770913770913,0.21754225,0.6795324634339428,0.6795324634339428,0.7952659101208855,0.7076690020811879,0.8888155892840407
182,92,,test,0.9006204044117647,0.32068545,0.6043442811858605,0.6043442811858605,0.7255274931644782,0.6302648598244509,0.8280563717519555
183,93,,train,0.9303303303303303,0.21829572,0.6756330584644984,0.6756330584644984,0.78977607385688,0.70585598164937,0.8870892940988494
184,93,,test,0.8979779411764706,0.33272767,0.5790401729716547,0.5790401729716547,0.6645680384107299,0.6003334040621797,0.8224881165807784
185,94,,train,0.9317717717717717,0.21656944,0.6853222199084055,0.6853222199084055,0.7927040644639612,0.7171466623564005,0.889495760009408
186,94,,test,0.8966567095588235,0.34072638,0.5795006651002406,0.5795006651002406,0.6853055571702757,0.601838654489964,0.8189021817033282
187,95,,train,0.9333333333333333,0.21287616,0.6914104360605288,0.6914104360605288,0.7976444187783097,0.7210871969175949,0.8920315609254201
188,95,,test,0.8961397058823529,0.33071536,0.6056588421532344,0.6056588421532344,0.6679313504535861,0.6066365479634754,0.8216677473294992
189,96,,train,0.9336078936078936,0.21118318,0.6947003283366562,0.6947003283366562,0.8060288560948621,0.7265737013079122,0.8923906615576168
190,96,,test,0.8957950367647058,0.33401558,0.5971624257441431,0.5971624257441431,0.6709745007786384,0.6152743474054044,0.8200257562074508
191,97,,train,0.9331788931788931,0.21405642,0.6941214863038218,0.6941214863038218,0.7910651226196356,0.7246528799375337,0.8917671469238878
192,97,,test,0.8992991727941176,0.32197303,0.6024681519219568,0.6024681519219568,0.6975681873296969,0.616698667578541,0.8256689533480952
193,98,,train,0.9331102531102531,0.211529,0.7043364981131476,0.7043364981131476,0.8027169223620407,0.735750438479993,0.8916888702520958
194,98,,test,0.8986098345588235,0.32736015,0.582615468115616,0.582615468115616,0.6840884896065548,0.594911964487997,0.8244434069234746
195,99,,train,0.933951093951094,0.20840438,0.7026733897152345,0.7026733897152345,0.8076130783681116,0.7335005720149267,0.8930526130928006
196,99,,test,0.9000459558823529,0.33368564,0.612847644967886,0.612847644967886,0.6925372042108701,0.630248827129878,0.8281728962580314
197,100,,train,0.9337280137280137,0.20954089,0.7081174274019254,0.7081174274019254,0.8075434544094592,0.7394733874595766,0.8927343186660095
198,100,,test,0.8985523897058824,0.3305925,0.6049214483830186,0.6049214483830186,0.6778578525466491,0.623673488314926,0.8229766591749073
199,101,,train,0.9352209352209352,0.20591445,0.7136510404177988,0.7136510404177988,0.8034740919152087,0.7437758925511049,0.8952108256406133
200,101,,test,0.8998736213235294,0.32871243,0.591854260416017,0.591854260416017,0.7406291712997822,0.60817882439757,0.8272548177811713
201,102,,train,0.9351866151866152,0.2072457,0.704525794066286,0.704525794066286,0.8072773996777092,0.7363406409023806,0.8951243624584115
202,102,,test,0.9003331801470589,0.33147112,0.6012794997502929,0.6012794997502929,0.7133663140254002,0.6295554210713535,0.8247906459471236
203,103,,train,0.9360617760617761,0.20298268,0.7195220533572337,0.7195220533572337,0.8154960770573072,0.7520935731005377,0.8965408068327165
204,103,,test,0.8961971507352942,0.33925346,0.5899691881607971,0.5899691881607971,0.6956483713153658,0.6113749453076626,0.8203088602554419
205,104,,train,0.9357872157872158,0.20303752,0.7084316314453014,0.7084316314453014,0.8037021978506349,0.7390603568547838,0.8960785996641576
206,104,,test,0.89453125,0.33714786,0.583505720294069,0.583505720294069,0.67614158285081,0.6109757412696963,0.8159450953194295
207,105,,train,0.9366280566280566,0.202414,0.7173805824667552,0.7173805824667552,0.8148669689820635,0.7491141752818722,0.8975566017410914
208,105,,test,0.8965992647058824,0.33473802,0.6128896788249838,0.6128896788249838,0.6608099504549781,0.6164740207932606,0.8208659845414589
209,106,,train,0.9371256971256972,0.20000146,0.7152953406502384,0.7152953406502384,0.8151153143875892,0.7476091034834583,0.8982436312694034
210,106,,test,0.8987247242647058,0.33364642,0.6217694565669653,0.6217694565669653,0.6823087818100287,0.6350675657572026,0.8245991219492729
211,107,,train,0.9374688974688975,0.19971944,0.7268077743695187,0.7268077743695187,0.8158553284600073,0.7573077301385059,0.8988679300354634
212,107,,test,0.9014246323529411,0.33009183,0.5889746556077945,0.5889746556077945,0.6909441964140783,0.6133501131157434,0.8274727771783038
213,108,,train,0.9379150579150579,0.19760309,0.7319823798747621,0.7319823798747621,0.8375518369276529,0.764327317949797,0.8996272024143246
214,108,,test,0.8997012867647058,0.32900214,0.6106323559391341,0.6106323559391341,0.694426581156308,0.6274578046308049,0.8257667475845377
215,109,,train,0.9382239382239382,0.19412778,0.7311875209130316,0.7311875209130316,0.8308140196088312,0.7626425802541003,0.9001129387991249
216,109,,test,0.9014246323529411,0.3274222,0.6020066854379195,0.6020066854379195,0.7082684975983127,0.6253330520223156,0.8296842024421954
217,110,,train,0.9378464178464179,0.19464196,0.7279574937870614,0.7279574937870614,0.8160038689018575,0.7571587138071658,0.8995292264309286
218,110,,test,0.9022863051470589,0.32430276,0.6213430254098347,0.6213430254098347,0.7385279061787396,0.6419542450912278,0.8299088152726828
219,111,,train,0.9381896181896182,0.19419104,0.7292245505439862,0.7292245505439862,0.8251378771691261,0.7600463871979671,0.9000514493751303
220,111,,test,0.9002182904411765,0.33323294,0.6002459402007667,0.6002459402007667,0.6738963389747115,0.6192423231304265,0.8271124374686393
221,112,,train,0.9386529386529386,0.19230565,0.7335267724607099,0.7335267724607099,0.8133466964245896,0.7595492801509592,0.9008254712563746
222,112,,test,0.9001034007352942,0.3427279,0.5945521415521081,0.5945521415521081,0.7528327702803562,0.6193717337411339,0.8271528395778178
223,113,,train,0.9391334191334191,0.19206792,0.7301046929829716,0.7301046929829716,0.8163133336016438,0.7568721143604308,0.9016696832688684
224,113,,test,0.9010225183823529,0.3400617,0.6043220258853618,0.6043220258853618,0.7304274742058038,0.6379595828239583,0.8266252498441077
225,114,,train,0.9403689403689404,0.18964224,0.7417691342259861,0.7417691342259861,0.8380272062679874,0.77366758621433,0.9036106919714019
226,114,,test,0.9004480698529411,0.33676848,0.5973962662139893,0.5973962662139893,0.7166994785084174,0.6207548142553588,0.8272380510523532
227,115,,train,0.9393221793221793,0.1912815,0.7434073753355217,0.7434073753355217,0.8364269359007098,0.7740263605677892,0.9019131581915742
228,115,,test,0.8994140625,0.33556396,0.6051068401629504,0.6051068401629504,0.6852645046010313,0.623459061347288,0.8264424755495762
229,116,,train,0.9412612612612613,0.1872921,0.7459504914960728,0.7459504914960728,0.8372077894228149,0.7772530754931455,0.9050883615898202
230,116,,test,0.9011374080882353,0.33727178,0.6184856923149304,0.6184856923149304,0.7085664526885416,0.6428392119254571,0.8293925126779376
231,117,,train,0.9405920205920206,0.1894178,0.7412488229981663,0.7412488229981663,0.8176825609247004,0.7692465973712524,0.9040777312854491
232,117,,test,0.9015395220588235,0.3291265,0.6098388587551823,0.6098388587551823,0.7123789273592928,0.6337141273205423,0.8294419598436135
233,118,,train,0.9404719004719004,0.1891305,0.7391679922079869,0.7391679922079869,0.8261966056936153,0.7691816510347014,0.9038092162238206
234,118,,test,0.8941865808823529,0.34023705,0.6124845699885801,0.6124845699885801,0.6856322363693482,0.6271515068422534,0.819663179755669
235,119,,train,0.9401801801801801,0.18705016,0.7497503709907312,0.7497503709907312,0.8232495895948849,0.7764108467606757,0.9033398820679628
236,119,,test,0.9017693014705882,0.33181277,0.5988422909995935,0.5988422909995935,0.715830411923802,0.6215574542336183,0.8287461659695654
237,120,,train,0.942016302016302,0.18555091,0.7469353820890943,0.7469353820890943,0.830437393902904,0.7774758605904187,0.9063135965925951
238,120,,test,0.9020565257352942,0.34197038,0.5959519671491439,0.5959519671491439,0.7079739433652765,0.6251219509837033,0.8288240437699017
239,121,,train,0.9424796224796225,0.18305391,0.7583684439973101,0.7583684439973101,0.8425675324701155,0.7887719104231654,0.907080483890713
240,121,,test,0.8998161764705882,0.33302093,0.614341888533486,0.614341888533486,0.7013159275614251,0.6300516358134927,0.8282285997400713
241,122,,train,0.9423423423423424,0.18270473,0.7536562567355869,0.7536562567355869,0.8289343095830088,0.7816960439786073,0.9068776891294213
242,122,,test,0.8910845588235294,0.36207122,0.5694334199647563,0.5694334199647563,0.6866353701569093,0.5960629174085657,0.8096118776055194
243,123,,train,0.9415186615186615,0.18270937,0.7523135150632295,0.7523135150632295,0.8307508702939345,0.7813608673492992,0.905600406428007
244,123,,test,0.8986672794117647,0.33965015,0.6068266958460588,0.6068266958460588,0.7016611786435915,0.6309790822705913,0.823328419203778
245,124,,train,0.9433719433719434,0.1798418,0.7592026465931306,0.7592026465931306,0.8480515302548924,0.7894455050136772,0.9085692085192475
246,124,,test,0.9012522977941176,0.34016824,0.5830528484790078,0.5830528484790078,0.6657181190216676,0.6074363640078964,0.8277022542963668
247,125,,train,0.9427541827541828,0.18031135,0.7564779335277089,0.7564779335277089,0.8444368935552982,0.787521500269361,0.9075279724275481
248,125,,test,0.9011948529411765,0.3385249,0.5961914481641127,0.5961914481641127,0.7404574418899647,0.6251671904329671,0.8272032948236326
249,126,,train,0.9427541827541828,0.17962192,0.7540933863019535,0.7540933863019535,0.8413941517760581,0.7853284241457609,0.9075169597564916
250,126,,test,0.9013097426470589,0.32010087,0.6263291522348337,0.6263291522348337,0.6752986514983533,0.6419958028182371,0.8304200093763333
251,127,,train,0.9404375804375804,0.18787104,0.7486227140533336,0.7486227140533336,0.8359087801803571,0.7810389419452176,0.9038111389914777
252,127,,test,0.9019990808823529,0.32496512,0.6089245008689935,0.6089245008689935,0.6812995928252662,0.6324139794344209,0.8303082834907813
253,128,,train,0.9442299442299442,0.1780097,0.7617276793630189,0.7617276793630189,0.8450384156924139,0.7928020444654543,0.9098915344355082
254,128,,test,0.8994140625,0.3394542,0.6188772994937491,0.6188772994937491,0.6754331535988318,0.63455355544139,0.8269508678129488
255,129,,train,0.9434749034749035,0.17857404,0.7612836200652261,0.7612836200652261,0.8412532459218763,0.7910809823287573,0.9087651889232645
256,129,,test,0.9008501838235294,0.33363643,0.6343567297817422,0.6343567297817422,0.7111474768830273,0.6421314138787112,0.8294917177960033
257,130,,train,0.9443843843843844,0.17423081,0.7693678145866537,0.7693678145866537,0.8354382013293002,0.795062438674745,0.9102386151351842
258,130,,test,0.904296875,0.33388177,0.6141209976864582,0.6141209976864582,0.7428012162184715,0.6439487883271177,0.8338120236025586
259,131,,train,0.9439553839553839,0.1759664,0.7584471268272686,0.7584471268272686,0.8336112679885205,0.7871068077572586,0.9095772555884056
260,131,,test,0.8993566176470589,0.34478444,0.59324842078551,0.59324842078551,0.6904603901855534,0.62189125395387,0.8241867046888535
261,132,,train,0.9447104247104247,0.17427528,0.7637661818847833,0.7637661818847833,0.8315077005370911,0.789472411730868,0.9108009978849834
262,132,,test,0.9010225183823529,0.32975575,0.6164186323098034,0.6164186323098034,0.6799462789539116,0.6325023461833901,0.82874139751091
263,133,,train,0.944006864006864,0.17717993,0.7521589261027294,0.7521589261027294,0.8324137148622617,0.78108557262434,0.9095867196767835
264,133,,test,0.9039522058823529,0.32920545,0.6059521581460383,0.6059521581460383,0.7306277753104521,0.6393584739464372,0.8330728694744749
265,134,,train,0.9461175461175462,0.1711627,0.7686282738787864,0.7686282738787864,0.8478569474871885,0.7976609618508904,0.9129869988157876
266,134,,test,0.8972311580882353,0.34707072,0.5952588447133799,0.5952588447133799,0.6999361885418086,0.6125688293792705,0.8232351955652416
267,135,,train,0.9451565851565852,0.17281707,0.7653677311948717,0.7653677311948717,0.8427217389913125,0.7933955884778804,0.9115277952816448
268,135,,test,0.9029756433823529,0.33203834,0.6097404391955129,0.6097404391955129,0.7240668352126525,0.6305666208567577,0.8321720885163341
269,136,,train,0.9462548262548263,0.17062233,0.7643429413039446,0.7643429413039446,0.8403586154876405,0.7928246689536488,0.9132863189935635
270,136,,test,0.8986098345588235,0.3413388,0.6052844412616465,0.6052844412616465,0.6562803372897837,0.6223771468553357,0.825122503129057
271,137,,train,0.9471471471471471,0.16866079,0.7691593087233456,0.7691593087233456,0.8447714882104744,0.7973126077879936,0.9147638748173732
272,137,,test,0.9018841911764706,0.34128666,0.6080802182889703,0.6080802182889703,0.6853600322799168,0.6310473140798168,0.8290746102023281
273,138,,train,0.946941226941227,0.16870703,0.7688941769341473,0.7688941769341473,0.8399541845022115,0.7974657178003558,0.9144121374823002
274,138,,test,0.8977481617647058,0.34518075,0.6216936330813773,0.6216936330813773,0.6872938732191209,0.6305322258332342,0.8255351079048215
275,139,,train,0.9479021879021879,0.16779302,0.770799208335114,0.770799208335114,0.8421878236463098,0.7976101807177548,0.9160111510203043
276,139,,test,0.8983226102941176,0.33679944,0.6374385653361795,0.6374385653361795,0.6765428770993379,0.6464874181732545,0.8262718691525215
277,140,,train,0.9481939081939081,0.1657592,0.7780967759851695,0.7780967759851695,0.8566628585617554,0.8060793476941942,0.9164424510862927
278,140,,test,0.8985523897058824,0.3463145,0.6004912789841761,0.6004912789841761,0.692143305970212,0.6248751294637399,0.8237257842782053


==> images/confmat/2/isprs_tum_tempcnn/confmat_flat.csv <==
1 1 0.6989700043360189 0.7142857142755102 0.008605851979344473
2 1 0 0.0 0.0
3 1 0 0.0 0.0
4 1 0 0.0 0.0
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0 0.0 0.0
8 1 0 0.0 0.0
9 1 0.0 0.14285714285510204 0.0009832841691247804
10 1 0 0.0 0.0
11 1 0 0.0 0.0
12 1 0.0 0.14285714285510204 0.0038910505836560736
1 2 2.6053050461411096 0.036208445642407584 0.6936316695351645
2 2 4.018700498666243 0.9380053908355711 0.9597352454495224
3 2 1.5440680443502757 0.003144654088050286 0.035175879396981385
4 2 1.6720978579357175 0.004222821203953241 0.024517475221699295
5 2 0.7781512503836436 0.0005390835579514777 0.10714285714266582
6 2 0.47712125471966244 0.0002695417789757388 0.05769230769219674
7 2 0.8450980400142568 0.0006289308176100572 0.06730769230762759
8 2 1.6127838567197355 0.0036837376460017637 0.05276705276704597
9 2 1.7242758696007892 0.004761904761904719 0.05211406096361336
10 2 1.6901960800285136 0.004402515723270401 0.1781818181817534
11 2 1.6232492903979006 0.0037735849056603436 0.08416833667332983
12 2 0.6020599913279624 0.0003593890386343184 0.015564202334624294
1 3 1.2787536009528289 0.016918967052536336 0.032702237521509
2 3 1.7781512503836436 0.053428317008009485 0.005515719801434037
3 3 2.7937903846908188 0.5538735529830316 0.6251256281406407
4 3 1.0791812460476249 0.010685663401601897 0.006259780907667905
5 3 1.2304489213782739 0.015138023152269356 0.3035714285708865
6 3 1.0791812460476249 0.010685663401601897 0.23076923076878697
7 3 1.6232492903979006 0.03739982190560664 0.4038461538457655
8 3 1.8920946026904804 0.06945681211041234 0.10038610038608746
9 3 1.7634279935629373 0.051647373107742506 0.05703048180923726
10 3 1.2787536009528289 0.016918967052536336 0.06909090909088397
11 3 2.2600713879850747 0.16206589492429543 0.3647294589177626
12 3 0.3010299956639812 0.001780943900266983 0.007782101167312147
1 4 1.568201724066995 0.018334985133794928 0.06368330464714911
2 4 1.8808135922807914 0.037661050545092285 0.006986578415149779
3 4 1.0 0.004955401387512143 0.010050251256280396
4 4 3.25478968739721 0.8909811694746833 0.9379238393322411
5 4 0.6989700043360189 0.0024777006937560715 0.08928571428555485
6 4 0.0 0.0004955401387512143 0.019230769230732248
7 4 0 0.0 0.0
8 4 0.6020599913279624 0.0019821605550048573 0.005148005148004485
9 4 1.662757831681574 0.022794846382555856 0.045231071779739895
10 4 1.5563025007672873 0.017839444995043714 0.13090909090904332
11 4 0.6020599913279624 0.0019821605550048573 0.00801603206412665
12 4 0.0 0.0004955401387512143 0.0038910505836560736
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0 0.0 0.0
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0 0.0 0.0
7 6 0 0.0 0.0
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0 0.0 0.0
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0 0.0 0.0
7 7 0 0.0 0.0
8 7 0 0.0 0.0
9 7 0 0.0 0.0
10 7 0 0.0 0.0
11 7 0 0.0 0.0
12 7 0 0.0 0.0
1 8 1.5185139398778875 0.023305084745761064 0.056798623063673524
2 8 2.2479732663618064 0.12499999999999117 0.01627137341423041
3 8 2.3404441148401185 0.1546610169491416 0.22010050251254068
4 8 1.4313637641589874 0.019067796610168143 0.014084507042252786
5 8 0.6989700043360189 0.0035310734463274342 0.08928571428555485
6 8 1.4471580313422192 0.01977401129943363 0.5384615384605029
7 8 1.6232492903979006 0.029661016949150448 0.4038461538457655
8 8 2.775974331129369 0.42161016949149566 0.7683397683396694
9 8 1.4471580313422192 0.01977401129943363 0.02753195673549385
10 8 0.9542425094393249 0.006355932203389382 0.03272727272726083
11 8 2.3654879848909 0.16384180790959293 0.4649298597193457
12 8 1.2787536009528289 0.01341807909604425 0.0739299610894654
1 9 1.863322860120456 0.05184659090908723 0.1256454388984293
2 9 2.0253058652647704 0.07528409090908555 0.009744438315866797
3 9 1.99563519459755 0.070312499999995 0.09949748743717593
4 9 1.462397997898956 0.020596590909089444 0.015127803860197436
5 9 1.3222192947339193 0.014914772727271668 0.37499999999933037
6 9 0.8450980400142568 0.004971590909090556 0.13461538461512573
7 9 1.0791812460476249 0.008522727272726667 0.11538461538450444
8 9 1.7323937598229686 0.03835227272727 0.06949806949806055
9 9 2.9111576087399764 0.5788352272726861 0.801376597836696
10 9 2.089905111439398 0.08735795454544834 0.4472727272725647
11 9 1.505149978319906 0.02272727272727111 0.0641282565130132
12 9 1.568201724066995 0.026278409090907225 0.14396887159527472
1 10 0 0.0 0.0
2 10 0.6989700043360189 0.07692307692295858 0.0004596433167861697
3 10 0.47712125471966244 0.046153846153775144 0.003015075376884119
4 10 0.6020599913279624 0.06153846153836686 0.0020865936358893016
5 10 0.3010299956639812 0.03076923076918343 0.03571428571422194
6 10 0.0 0.015384615384591715 0.019230769230732248
7 10 0 0.0 0.0
8 10 0 0.0 0.0
9 10 1.0 0.15384615384591716 0.009832841691247804
10 10 1.591064607026499 0.5999999999990769 0.14181818181813025
11 10 0.0 0.015384615384591715 0.0020040080160316624
12 10 0 0.0 0.0
1 11 0.0 0.08333333333263888 0.0017211703958688947
2 11 0 0.0 0.0
3 11 0.7781512503836436 0.49999999999583333 0.006030150753768238
4 11 0 0.0 0.0
5 11 0 0.0 0.0
6 11 0 0.0 0.0
7 11 0 0.0 0.0
8 11 0 0.0 0.0
9 11 0.0 0.08333333333263888 0.0009832841691247804
10 11 0 0.0 0.0
11 11 0.6020599913279624 0.33333333333055554 0.00801603206412665
12 11 0 0.0 0.0
1 12 1.0 0.043668122270723295 0.017211703958688946
2 12 1.146128035678238 0.06113537117901261 0.0012870012870012752
3 12 0.0 0.004366812227072329 0.0010050251256280398
4 12 0 0.0 0.0
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0.0 0.004366812227072329 0.00961538461537537
8 12 0.47712125471966244 0.013100436681216987 0.0038610038610033637
9 12 0.6989700043360189 0.021834061135361647 0.004916420845623902
10 12 0 0.0 0.0
11 12 0.3010299956639812 0.008733624454144658 0.004008016032063325
12 12 2.285557309007774 0.8427947598249595 0.7509727626456222


==> images/confmat/2/isprs_tum_tempcnn/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7436465036465036,0.858433,0.2646071207059262,0.2646071207059262,0.3071533801196568,0.26677418211238907,0.5533060126097313
1,1,,test,0.7513786764705882,1.0371174,0.22216229785157182,0.22216229785157182,0.40497481604589486,0.247922302619647,0.46709931062752735
2,2,,train,0.8197854997854997,0.5968323,0.364103939864226,0.364103939864226,0.43460467242811207,0.3637834184304542,0.6983987178746252
3,2,,test,0.7306985294117647,1.1856737,0.1965269756354144,0.1965269756354144,0.42160426507427734,0.22501586172224972,0.3937302811096913
4,3,,train,0.8374088374088374,0.5381077,0.3994237008815338,0.3994237008815338,0.4653521884899301,0.39655269630222856,0.7291114681304204
5,3,,test,0.8231847426470589,0.5708103,0.3967852600078277,0.3967852600078277,0.3831611618234094,0.3624513378486583,0.6847039746495092
6,4,,train,0.8456284856284856,0.50701725,0.4181712388236869,0.4181712388236869,0.47077944205402705,0.4160209229769107,0.7434350298526091
7,4,,test,0.8101447610294118,0.64670515,0.33126926299786713,0.33126926299786713,0.4689417528730894,0.35851832655965143,0.6305121222218765
8,5,,train,0.8516344916344917,0.4899641,0.42615559733632896,0.42615559733632896,0.5226598388411307,0.42466391786922797,0.7536343018070227
9,5,,test,0.8336971507352942,0.5481671,0.4168261589672193,0.4168261589672193,0.4894766097918226,0.39357332900747294,0.7109673568844752
10,6,,train,0.8575375375375376,0.47270423,0.4348465192259445,0.4348465192259445,0.49135636494244067,0.4330209350878142,0.7638934796343435
11,6,,test,0.8410500919117647,0.5177153,0.41144592036813404,0.41144592036813404,0.48488177424589574,0.4042696411000925,0.7108089778970182
12,7,,train,0.8595795795795795,0.46243098,0.4402891267687555,0.4402891267687555,0.5189045238822235,0.44107913777619395,0.7673676553186097
13,7,,test,0.8181295955882353,0.64779234,0.35310538365727634,0.35310538365727634,0.5192316270904123,0.3856694096202751,0.6441352172233206
14,8,,train,0.8606435006435006,0.45290175,0.4442519908376348,0.4442519908376348,0.5282251600336084,0.44657163717807835,0.7694567885434507
15,8,,test,0.8261144301470589,0.57206124,0.40246905453128057,0.40246905453128057,0.4933567202142312,0.39201117817367365,0.7018454270950928
16,9,,train,0.8621707421707422,0.4481228,0.44714900933291846,0.44714900933291846,0.5223194755962987,0.44960123507042343,0.7721308070023938
17,9,,test,0.8184742647058824,0.6071866,0.4015433028918553,0.4015433028918553,0.4857219021369321,0.38387640613374513,0.6920530894435029
18,10,,train,0.8673873873873874,0.43765238,0.45683410108571315,0.45683410108571315,0.5542914415954674,0.461485206198627,0.7805711709871617
19,10,,test,0.7937729779411765,0.81703407,0.32945036477258577,0.32945036477258577,0.4911201147711383,0.3746166885354583,0.5798788022054692
20,11,,train,0.8675589875589875,0.43317994,0.4587090741453555,0.4587090741453555,0.5510675018854237,0.4647080581381373,0.781473626036063
21,11,,test,0.8557559742647058,0.4670784,0.4402038932113101,0.4402038932113101,0.515084508894373,0.4380093659964181,0.7416455149949932
22,12,,train,0.8693093093093093,0.42666358,0.4638079506174739,0.4638079506174739,0.6285117308868299,0.4694334321737879,0.7844535762605871
23,12,,test,0.8060661764705882,0.6451246,0.4093569121976348,0.4093569121976348,0.4496800378964934,0.3886206601519566,0.6768935195358787
24,13,,train,0.8717803517803517,0.4234366,0.467522836879366,0.467522836879366,0.5530958498559266,0.47319098174905133,0.788486285949203
25,13,,test,0.8237017463235294,0.60522044,0.39073233824427867,0.39073233824427867,0.4944851603320743,0.37847467425578024,0.6712351062234658
26,14,,train,0.8713170313170313,0.41907927,0.46826290484396355,0.46826290484396355,0.5884383563009402,0.47630129601070964,0.7876940157818891
27,14,,test,0.8545496323529411,0.46463826,0.435457811852266,0.435457811852266,0.5287676246202521,0.4406485631809068,0.7366012953627903
28,15,,train,0.8734791934791934,0.41430202,0.47556450450802173,0.47556450450802173,0.6069224245336057,0.48467422248332165,0.7915910681187374
29,15,,test,0.8550091911764706,0.46100798,0.4381939729783646,0.4381939729783646,0.5212611304699367,0.4409525503945302,0.7423625101422008
30,16,,train,0.8736164736164737,0.4111288,0.4776126039199598,0.4776126039199598,0.6755707404102015,0.4899651782459176,0.7917788967018448
31,16,,test,0.8480009191176471,0.48748818,0.4194821308141709,0.4194821308141709,0.5311902993562391,0.4164176614815906,0.7333923099322917
32,17,,train,0.8757099957099957,0.40608057,0.48108667675987715,0.48108667675987715,0.612461117659543,0.4931443324808212,0.7952581013283787
33,17,,test,0.8541475183823529,0.4728417,0.4282267929444203,0.4282267929444203,0.5412272847508747,0.4456313856858447,0.7343855689689804
34,18,,train,0.8766881166881166,0.40477917,0.47996655667619065,0.47996655667619065,0.6040282330626671,0.4904570553119947,0.7968942773253095
35,18,,test,0.8601792279411765,0.44679263,0.45393240585872724,0.45393240585872724,0.5322405564701239,0.45200133198374665,0.7536423639292241
36,19,,train,0.8756241956241956,0.40371877,0.4810743442084892,0.4810743442084892,0.6286714003787545,0.4943704978835026,0.7952876877186736
37,19,,test,0.8257697610294118,0.5798517,0.3654911438430872,0.3654911438430872,0.5298657712138363,0.4034458221054553,0.6653827617003637
38,20,,train,0.8787816387816387,0.39709118,0.489621235411273,0.489621235411273,0.6540931876460059,0.5032405020435409,0.8003762023486055
39,20,,test,0.8475413602941176,0.48469996,0.4074807939128264,0.4074807939128264,0.5379351637131855,0.4222318269687407,0.7251902100073465
40,21,,train,0.8805148005148005,0.39371905,0.4923362676129417,0.4923362676129417,0.6281026566802431,0.5069541576885239,0.8034382475710767
41,21,,test,0.8571346507352942,0.4558786,0.4523226683728632,0.4523226683728632,0.5841176058758512,0.45786095193280135,0.7427563759332219
42,22,,train,0.8798798798798799,0.3917565,0.4909188407460427,0.4909188407460427,0.6039101744162388,0.5043987144364934,0.8025173567721459
43,22,,test,0.8530560661764706,0.49451637,0.4571804591110989,0.4571804591110989,0.5135588099911572,0.44560787165292187,0.7481615926179718
44,23,,train,0.8801544401544401,0.38902315,0.4929045766749467,0.4929045766749467,0.7217921091641641,0.5090070188893485,0.8028761699549567
45,23,,test,0.8272058823529411,0.5585531,0.3699962511573714,0.3699962511573714,0.49879487279901125,0.3774493137901693,0.6886407337650161
46,24,,train,0.8825740025740025,0.38612545,0.5002945812434051,0.5002945812434051,0.6989360173446962,0.5185826102724737,0.8070167834215091
47,24,,test,0.8426011029411765,0.49830246,0.41250374570138204,0.41250374570138204,0.5115633163065717,0.4228124434480393,0.7179443426581886
48,25,,train,0.880909480909481,0.3862795,0.4973461234605905,0.4973461234605905,0.6826112242327761,0.5150281628119189,0.8040645885294759
49,25,,test,0.8413947610294118,0.50935453,0.4477013371778448,0.4477013371778448,0.5076035586868254,0.43351400803696505,0.7285038452018451
50,26,,train,0.8812355212355213,0.38573423,0.49778630402295754,0.49778630402295754,0.7075607577022036,0.5138603426534867,0.8048519889681802
51,26,,test,0.8442670036764706,0.52589715,0.40641740354350026,0.40641740354350026,0.5656529465696248,0.43709849491909036,0.7057847896649452
52,27,,train,0.8832260832260832,0.37888986,0.5071788940221926,0.5071788940221926,0.7068991875225904,0.5288287742561896,0.8082940360835278
53,27,,test,0.8564453125,0.4570948,0.4405766492668283,0.4405766492668283,0.5374701555850803,0.4450167613303901,0.7471623351190532
54,28,,train,0.8830373230373231,0.38145754,0.5042167813689177,0.5042167813689177,0.715020065844438,0.522746671652937,0.8076366121111945
55,28,,test,0.8657513786764706,0.42862174,0.4564536418781315,0.4564536418781315,0.5669099886544505,0.46809800627187953,0.7584294301738485
56,29,,train,0.8826426426426427,0.38318735,0.5076152297285588,0.5076152297285588,0.6786975139996527,0.5285232128988008,0.8071908264818776
57,29,,test,0.8303079044117647,0.56965876,0.43563882525286496,0.43563882525286496,0.47845534160887054,0.4221620186556186,0.713286508004605
58,30,,train,0.8838781638781639,0.3764563,0.5061647662999835,0.5061647662999835,0.6213845154033032,0.5238129923826161,0.8092864953705025
59,30,,test,0.8252527573529411,0.6077078,0.4447240317596159,0.4447240317596159,0.457263393613613,0.4204469039533727,0.7085082387205872
60,31,,train,0.8843243243243243,0.37474516,0.5032709735338937,0.5032709735338937,0.7126432373726245,0.5211564846318536,0.8099406912211929
61,31,,test,0.8577665441176471,0.46136189,0.43191108958269564,0.43191108958269564,0.6440136958766675,0.45417643357403503,0.7369571643076799
62,32,,train,0.8837923637923638,0.37402382,0.5062282423395389,0.5062282423395389,0.6642504028946302,0.5252170330328166,0.8091970650200982
63,32,,test,0.8681066176470589,0.4245131,0.4660743877970212,0.4660743877970212,0.6853236039829649,0.4838500201279447,0.7615824171461134
64,33,,train,0.8831574431574432,0.37642157,0.5066566631925856,0.5066566631925856,0.6859860431248878,0.5267266568844757,0.8081296565535939
65,33,,test,0.8573069852941176,0.46829867,0.43583490182581636,0.43583490182581636,0.6097705021655203,0.4510621308729748,0.7386773755498354
66,34,,train,0.8832947232947232,0.37524313,0.5038399321013269,0.5038399321013269,0.6267775426319419,0.5209150691772214,0.8083649131235913
67,34,,test,0.8639705882352942,0.43349653,0.452035935411077,0.452035935411077,0.5929659892117359,0.47068350869473446,0.7555596987935798
68,35,,train,0.8838095238095238,0.37307522,0.5069160847190706,0.5069160847190706,0.6971409639139604,0.5266803474371935,0.8092323237629392
69,35,,test,0.8664407169117647,0.42980215,0.4609652294186757,0.4609652294186757,0.7224985934358586,0.4764140285008837,0.7587235612234493
70,36,,train,0.8858000858000858,0.3696945,0.5091089077815509,0.5091089077815509,0.6173889063162931,0.528373624071026,0.8125433063576123
71,36,,test,0.8656364889705882,0.42256978,0.4599000131388453,0.4599000131388453,0.726820642213127,0.46989723599980965,0.7590762092789651
72,37,,train,0.8849077649077649,0.37263852,0.5094234251939115,0.5094234251939115,0.6694766491341849,0.5290048297408819,0.8110228081524907
73,37,,test,0.8536879595588235,0.46997145,0.42696962437718883,0.42696962437718883,0.7033742109615954,0.4538391245910054,0.7307909693983322
74,38,,train,0.8858858858858859,0.36742702,0.5104444713513441,0.5104444713513441,0.7071616531537095,0.5296954910247244,0.8127553161830462
75,38,,test,0.8649471507352942,0.42874742,0.4626248800916513,0.4626248800916513,0.5567411933962588,0.4554883945999179,0.762448882670596
76,39,,train,0.8865722865722866,0.3679651,0.5147925193044701,0.5147925193044701,0.7093852632486103,0.5354929167733026,0.8138882323979119
77,39,,test,0.8547219669117647,0.45606548,0.43633495943240913,0.43633495943240913,0.5449970846814383,0.44697100500568704,0.740393675785367
78,40,,train,0.887945087945088,0.36519355,0.5173095599689161,0.5173095599689161,0.7109642939072295,0.5401976006330144,0.8159998945635805
79,40,,test,0.8351907169117647,0.52979076,0.4163063776331828,0.4163063776331828,0.5125741298319658,0.4199561444005477,0.7142743867631102
80,41,,train,0.8878078078078078,0.3618587,0.520529689405851,0.520529689405851,0.6728603061206185,0.5434287335781663,0.8159421561814356
81,41,,test,0.8656364889705882,0.42956862,0.4716183782935885,0.4716183782935885,0.5663838498642199,0.47328855577909956,0.7591895307999772
82,42,,train,0.8872072072072072,0.36086828,0.5146738342424002,0.5146738342424002,0.6846062132770472,0.5373910615537602,0.8147976745802694
83,42,,test,0.8420840992647058,0.52240986,0.4492014581360069,0.4492014581360069,0.5162684270190542,0.43800832094202846,0.7300101107576177
84,43,,train,0.8861776061776062,0.36388332,0.5139466317937238,0.5139466317937238,0.6766230555458908,0.5347605830875221,0.8131812987818621
85,43,,test,0.8696576286764706,0.40558168,0.47349190703812294,0.47349190703812294,0.5985761418033992,0.47058522457330354,0.7676185189323732
86,44,,train,0.8885971685971686,0.35922867,0.5167422060399905,0.5167422060399905,0.7059190065114218,0.5392896781681447,0.8172311875162297
87,44,,test,0.8651194852941176,0.43839025,0.4621803686291057,0.4621803686291057,0.5779719931756285,0.463067965904081,0.7639417640396201
88,45,,train,0.8874302874302874,0.36298972,0.5207468631991552,0.5207468631991552,0.7251679872859508,0.5450585859253589,0.8154186656425371
89,45,,test,0.8571920955882353,0.47557902,0.4538364032578637,0.4538364032578637,0.5243612222031105,0.4520098307020248,0.7517916439270991
90,46,,train,0.8874817674817674,0.35781607,0.5173831124108269,0.5173831124108269,0.6679109755600044,0.5379912765198255,0.8154288109727191
91,46,,test,0.8681640625,0.41139972,0.4645312401758464,0.4645312401758464,0.6301320709709609,0.48305777388972815,0.7648236912327655
92,47,,train,0.8887516087516087,0.3581651,0.5179254209269645,0.5179254209269645,0.6915181005451728,0.5389272644477486,0.8175205897129918
93,47,,test,0.8520795036764706,0.47601166,0.4348472560718817,0.4348472560718817,0.5392802031774594,0.4410141297682033,0.7417064327795797
94,48,,train,0.8883226083226083,0.35811347,0.5189046752433292,0.5189046752433292,0.7185352692726344,0.5423200145393368,0.8166945595536469
95,48,,test,0.8507008272058824,0.48543212,0.4281350905927031,0.4281350905927031,0.5211953440749911,0.450517639805116,0.7301367183310731
96,49,,train,0.8895409695409695,0.3561099,0.5233128388161965,0.5233128388161965,0.7321099283243756,0.5465860592422519,0.818862343176496
97,49,,test,0.8736213235294118,0.40097705,0.471808893204807,0.471808893204807,0.6502057509815202,0.4830559399350341,0.7754162150177694
98,50,,train,0.8882368082368083,0.35885522,0.5227521092100608,0.5227521092100608,0.6937914713195638,0.5472256219822892,0.8165751290662137
99,50,,test,0.8585133272058824,0.47138938,0.4464733000228031,0.4464733000228031,0.619138508795399,0.47993351510994814,0.7410087018456156
100,51,,train,0.8887859287859288,0.35649157,0.5210076321169287,0.5210076321169287,0.7428860165868209,0.5430633821124701,0.8176505063828183
101,51,,test,0.8694852941176471,0.4151367,0.47105851548148386,0.47105851548148386,0.5840240994406504,0.48583187240435644,0.7666484948051779
102,52,,train,0.8895924495924495,0.3532788,0.5237772399637597,0.5237772399637597,0.6779065042370994,0.5465312296950668,0.8189399221819392
103,52,,test,0.8656939338235294,0.4201689,0.4583441144542519,0.4583441144542519,0.556604983721862,0.47382218704598117,0.7619966945531762
104,53,,train,0.8897468897468898,0.3571845,0.5211210305836592,0.5211210305836592,0.6911567122422503,0.5449934136071708,0.819140223898485
105,53,,test,0.8609834558823529,0.43902433,0.441775000994089,0.441775000994089,0.6036509279687253,0.46072255773453064,0.75005657749446
106,54,,train,0.8906906906906907,0.3531515,0.5268724893306374,0.5268724893306374,0.7051790520502474,0.5505241903039952,0.8207278765285642
107,54,,test,0.8729894301470589,0.40485466,0.49871516696630874,0.49871516696630874,0.5650606714343076,0.49637746602052585,0.7808652377583961
108,55,,train,0.8916344916344916,0.3532504,0.5280800307508942,0.5280800307508942,0.6889394059775299,0.5519420352635009,0.8222903936944249
109,55,,test,0.8566176470588235,0.45602852,0.4378620992267361,0.4378620992267361,0.5440548900330069,0.44590770279469255,0.7445686721132473
110,56,,train,0.8907764907764908,0.35309973,0.5261860836700403,0.5261860836700403,0.7110181189074966,0.552105201436196,0.8208037983302942
111,56,,test,0.8710363051470589,0.4184761,0.48099777510868763,0.48099777510868763,0.6335841758727355,0.5044624104100864,0.7705558058067976
112,57,,train,0.89000429000429,0.35208318,0.5296133046882763,0.5296133046882763,0.713220193341821,0.5557029583056123,0.8197237786799054
113,57,,test,0.8610409007352942,0.4426039,0.4768207776680598,0.4768207776680598,0.6036551694650757,0.4624519829297111,0.7612790586245785
114,58,,train,0.8905877305877306,0.3497443,0.5275133909977768,0.5275133909977768,0.666735428584842,0.5502567086472474,0.8208185936614423
115,58,,test,0.8728170955882353,0.4110307,0.4784740759287918,0.4784740759287918,0.7160228848078777,0.5013775674283943,0.770822391550339
116,59,,train,0.8895752895752895,0.35258132,0.5280348930303943,0.5280348930303943,0.7022134526474901,0.5525123947183809,0.8190819731064214
117,59,,test,0.8733915441176471,0.40323645,0.4893927396465055,0.4893927396465055,0.6381903401424348,0.5035397906457778,0.777842101610391
118,60,,train,0.8924924924924925,0.35104316,0.5276374288025555,0.5276374288025555,0.6996318524863921,0.551613832404665,0.8238255872629894
119,60,,test,0.8705193014705882,0.41343132,0.4617839575699974,0.4617839575699974,0.5696264069462859,0.471360766230956,0.7693391545360683
120,61,,train,0.8909824109824109,0.35017383,0.5281196319691898,0.5281196319691898,0.7018034830113306,0.5525963212482224,0.8212797014948111
121,61,,test,0.8745404411764706,0.3940958,0.48206340913688406,0.48206340913688406,0.6376614816235799,0.49842442901930606,0.7785879748112456
122,62,,train,0.8926297726297726,0.3466192,0.528372776645674,0.528372776645674,0.6318370008336222,0.5491555334161546,0.8241154782468184
123,62,,test,0.8743106617647058,0.3892702,0.48100871664091355,0.48100871664091355,0.5704009482877461,0.48043512349120676,0.7768142290838767
124,63,,train,0.8919262119262119,0.34606522,0.5315680504661826,0.5315680504661826,0.7228243367227775,0.5585360364817779,0.8228243069481614
125,63,,test,0.8712660845588235,0.4102064,0.47060125601175745,0.47060125601175745,0.6103968813836963,0.49232911147554653,0.7680489016894793
126,64,,train,0.8914114114114114,0.34626055,0.5317433549380305,0.5317433549380305,0.6809901022715653,0.5559193787071877,0.822023732778055
127,64,,test,0.8724724264705882,0.40580958,0.46419010665175503,0.46419010665175503,0.5768659875192416,0.4804498533625499,0.7714881405445948
128,65,,train,0.8918232518232518,0.346102,0.5309672188302313,0.5309672188302313,0.7076533440002741,0.5562780984217622,0.8227282993907733
129,65,,test,0.8766659007352942,0.38831705,0.4956115438036807,0.4956115438036807,0.610589416906882,0.5051410811056932,0.7818843398352832
130,66,,train,0.8932818532818533,0.3468398,0.5335505890505355,0.5335505890505355,0.7374699517599227,0.5599312002745148,0.8250683938269606
131,66,,test,0.8702895220588235,0.4103288,0.471750957924997,0.471750957924997,0.5548597023190717,0.4916323858122377,0.7669661061245242
132,67,,train,0.8913427713427713,0.3468428,0.5283587773461159,0.5283587773461159,0.7124528493952278,0.5533692612012494,0.8219308296084938
133,67,,test,0.8565602022058824,0.47874036,0.4490762221668361,0.4490762221668361,0.701273868413356,0.49288064920141345,0.7343315334876315
134,68,,train,0.8932475332475333,0.3423844,0.5317967666426562,0.5317967666426562,0.6914802192996614,0.5574257958281338,0.8251017762341631
135,68,,test,0.8770105698529411,0.3878923,0.4951692601250938,0.4951692601250938,0.5986172968561653,0.49962656442812486,0.7836273187034807
136,69,,train,0.8924581724581725,0.34637204,0.5364036302378431,0.5364036302378431,0.7269286143455279,0.5649799564233822,0.8237498290527254
137,69,,test,0.8733340992647058,0.39643338,0.4785679632949054,0.4785679632949054,0.5837590820517786,0.4981571186503899,0.7750533811508049
138,70,,train,0.8927498927498928,0.34547964,0.5353585023574127,0.5353585023574127,0.7306099750996493,0.5626698301079579,0.8242469017953717
139,70,,test,0.8645450367647058,0.42109853,0.4571698610134783,0.4571698610134783,0.5482084036294986,0.4692067661027442,0.7586220407217412
140,71,,train,0.8933504933504933,0.34104028,0.538905796406265,0.538905796406265,0.7371518982352883,0.5676282237550611,0.8252743208232947
141,71,,test,0.8709788602941176,0.41023892,0.4781965710545111,0.4781965710545111,0.7253852545463656,0.5017797639861048,0.7687331211015265
142,72,,train,0.8941913341913342,0.3413238,0.5352390570199165,0.5352390570199165,0.7011187783821197,0.5622142927202649,0.8264109203233858
143,72,,test,0.8565602022058824,0.48410714,0.4441823478447658,0.4441823478447658,0.5935049174830338,0.47965336476191567,0.7353478626977052
144,73,,train,0.8926469326469326,0.34320945,0.53157493854744,0.53157493854744,0.6797515211942738,0.5556436701932974,0.8241828306351398
145,73,,test,0.8714384191176471,0.40735123,0.47320174786109376,0.47320174786109376,0.5619157302474816,0.4854258156826961,0.7724956919468502
146,74,,train,0.8937966537966539,0.3408378,0.540650793696056,0.540650793696056,0.7121140112082028,0.5692239512219354,0.8260536125621583
147,74,,test,0.8651769301470589,0.43193784,0.45749371952185863,0.45749371952185863,0.5662557602293566,0.4676654210172512,0.7619382377929269
148,75,,train,0.8942771342771343,0.3402014,0.5398710882074765,0.5398710882074765,0.7488104130834384,0.5673728710263124,0.826901798550416
149,75,,test,0.8700022977941176,0.4229539,0.46970135350272596,0.46970135350272596,0.6515900531207072,0.49894019238802373,0.7640145260595944
150,76,,train,0.8939339339339339,0.33859494,0.5367804023180337,0.5367804023180337,0.7251118611860948,0.5636031034567927,0.8262511856512409
151,76,,test,0.8555261948529411,0.486218,0.4502549394945496,0.4502549394945496,0.6466898777697646,0.4889328939685373,0.730428357162157
152,77,,train,0.8931274131274132,0.34034,0.5393129324145021,0.5393129324145021,0.7457225463080183,0.5676246628567961,0.8249790629650009
153,77,,test,0.8807444852941176,0.381578,0.4998327105889358,0.4998327105889358,0.6955475086116264,0.5145533918195949,0.7886500956697451
154,78,,train,0.8958730158730158,0.33792797,0.5435611914085166,0.5435611914085166,0.7415699437612572,0.572589685962666,0.8294163253823269
155,78,,test,0.8679917279411765,0.4209318,0.46517458759692093,0.46517458759692093,0.6487466730225423,0.4941188102293593,0.7603255762026826
156,79,,train,0.894088374088374,0.3384876,0.5466891723394821,0.5466891723394821,0.7267524644884901,0.5754848668118123,0.826582458480914
157,79,,test,0.8711511948529411,0.41976684,0.4744758726542344,0.4744758726542344,0.622939100520091,0.4995862282449928,0.765464139926007
158,80,,train,0.894963534963535,0.3361187,0.5451693707681668,0.5451693707681668,0.7089841835507866,0.5730689339144677,0.828052555843946
159,80,,test,0.8798253676470589,0.38663355,0.49109142704750175,0.49109142704750175,0.6544330183182875,0.5085440710922104,0.7863787932596742
160,81,,train,0.8945173745173746,0.33664984,0.5423685010479137,0.5423685010479137,0.7109669709276494,0.5690572477424524,0.8271397643646046
161,81,,test,0.8790785845588235,0.38031244,0.5008951551736592,0.5008951551736592,0.6640852478406528,0.5130887141377735,0.7878875432311837
162,82,,train,0.8953753753753754,0.33742028,0.5448439559043273,0.5448439559043273,0.7158812133457116,0.5720191307199292,0.8286957445201705
163,82,,test,0.8779871323529411,0.3862837,0.4920794975570542,0.4920794975570542,0.6523118300355918,0.5116354191868746,0.7833841691431933
164,83,,train,0.8952380952380953,0.33668277,0.5503122612099856,0.5503122612099856,0.7201941657762166,0.580951796589664,0.828474168883884
165,83,,test,0.8805721507352942,0.38271123,0.5006154914490469,0.5006154914490469,0.6447464837063268,0.5170940197818009,0.7866724875567953
166,84,,train,0.8956670956670957,0.33821207,0.54014479631032,0.54014479631032,0.7379580862729523,0.5669124536633906,0.8290289354499203
167,84,,test,0.8664981617647058,0.4204084,0.4565020889065951,0.4565020889065951,0.6350585528107286,0.4670133322732503,0.7659078667359666
168,85,,train,0.8964564564564564,0.33421606,0.5479125094188954,0.5479125094188954,0.717136724767976,0.5775213276243613,0.8305356526677622
169,85,,test,0.8578814338235294,0.46848512,0.4570772152416005,0.4570772152416005,0.7054261994352466,0.48788037257708466,0.7345914489233144
170,86,,train,0.896010296010296,0.33526772,0.5469675320165407,0.5469675320165407,0.7407362506119083,0.5731797682551156,0.8297452320923536
171,86,,test,0.8734489889705882,0.4013476,0.4840617009816595,0.4840617009816595,0.5985777996433708,0.499028318598967,0.7739892878327932
172,87,,train,0.8972286572286572,0.3341215,0.552260448020094,0.552260448020094,0.7124958285331054,0.5816416353061523,0.8317678603327728
173,87,,test,0.8697150735294118,0.4226671,0.46810237043429087,0.46810237043429087,0.616049211924131,0.49237530891147263,0.763848174738028
174,88,,train,0.8956842556842557,0.33602464,0.5518293770115651,0.5518293770115651,0.7475635340638971,0.5856058413815499,0.8291449757361095
175,88,,test,0.8774126838235294,0.3972771,0.48871683695551416,0.48871683695551416,0.6690048977665222,0.5056113521986124,0.779497148152182
176,89,,train,0.8961132561132561,0.33649805,0.550342524435589,0.550342524435589,0.7549587769867045,0.5804898042141352,0.8297871434003387
177,89,,test,0.8798828125,0.3807904,0.4943561563364896,0.4943561563364896,0.6725446011269204,0.5045045326351808,0.7857267295822971
178,90,,train,0.8951008151008151,0.33808115,0.5434282257794655,0.5434282257794655,0.7038804087289249,0.5718633719097653,0.8282314296809509
179,90,,test,0.8637982536764706,0.44177175,0.4497504408585513,0.4497504408585513,0.6754679295575512,0.4628958184374697,0.7597303550594731
180,91,,train,0.895924495924496,0.33309606,0.5478633722259361,0.5478633722259361,0.7213484565578882,0.576922587183317,0.8295035601570155
181,91,,test,0.8745978860294118,0.39754212,0.4842338243152175,0.4842338243152175,0.5669356434976068,0.4870081667012869,0.7820921077773639
182,92,,train,0.8963020163020163,0.33153775,0.5557403628619803,0.5557403628619803,0.7460252937509972,0.5881225318126778,0.8302244298334739
183,92,,test,0.8747127757352942,0.3982947,0.48351143047584233,0.48351143047584233,0.6640332427275631,0.5018195014617247,0.7746565090140667
184,93,,train,0.8974517374517375,0.33092308,0.5567498357060082,0.5567498357060082,0.7405251313822756,0.5886215193177057,0.8321879817611597
185,93,,test,0.8781020220588235,0.38090274,0.4846134600244942,0.4846134600244942,0.6007242864220144,0.49253611713085693,0.7845749441050526
186,94,,train,0.896027456027456,0.3354572,0.54808518619414,0.54808518619414,0.7456581414945301,0.5770826344176005,0.829921684083614
187,94,,test,0.8689682904411765,0.41078225,0.454188011945553,0.454188011945553,0.5725896348306628,0.47452449103552935,0.7639648544666188
188,95,,train,0.895066495066495,0.33640555,0.5482749466592528,0.5482749466592528,0.7545123697557908,0.5787684539831224,0.8281715250913849
189,95,,test,0.8739659926470589,0.40596256,0.47296924756802267,0.47296924756802267,0.7243261704502898,0.497853629554315,0.772090371891561
190,96,,train,0.8966452166452167,0.33144182,0.5488772390854538,0.5488772390854538,0.7448489615043336,0.5766952735044911,0.8306706146915562
191,96,,test,0.8643727022058824,0.43479577,0.4628907541326152,0.4628907541326152,0.6808488863007547,0.47006850275649587,0.7618507688223214
192,97,,train,0.8955812955812956,0.33546883,0.5530781544795613,0.5530781544795613,0.740912976358242,0.5837624242331312,0.8290937207497935
193,97,,test,0.8597196691176471,0.45524073,0.44534391794191525,0.44534391794191525,0.675487226329793,0.4795902653666153,0.744160762304628
194,98,,train,0.8964221364221364,0.3329471,0.5545692370972238,0.5545692370972238,0.7409346890799439,0.5862692487719554,0.8304487166291745
195,98,,test,0.8717256433823529,0.40860677,0.48143518322642076,0.48143518322642076,0.644426203669778,0.4823872431126192,0.7765234242354658
196,99,,train,0.8953067353067353,0.33212906,0.5484358490489835,0.5484358490489835,0.734753919569514,0.5766304964929835,0.8286173680886627
197,99,,test,0.8781594669117647,0.38769892,0.4975767224929409,0.4975767224929409,0.7109318338987703,0.5245199776120238,0.7821189761103114
198,100,,train,0.8974860574860575,0.33038405,0.5568286242313468,0.5568286242313468,0.750213858944076,0.5882881083799004,0.8322096039831475
199,100,,test,0.8817784926470589,0.37393183,0.5029819935794525,0.5029819935794525,0.6000877514335435,0.5075764620918984,0.7916595546789091
200,101,,train,0.8982582582582582,0.3298233,0.5579307982781989,0.5579307982781989,0.7335398459848022,0.5881809607586005,0.83344620661208
201,101,,test,0.8624195772058824,0.43504292,0.4601037162489447,0.4601037162489447,0.6315561722202648,0.48313777716685796,0.7540062235620174
202,102,,train,0.8964907764907765,0.33150133,0.5513988070201598,0.5513988070201598,0.7454927943372285,0.581085273676854,0.8304502449833892
203,102,,test,0.8785615808823529,0.38961616,0.47960674414190213,0.47960674414190213,0.6631961804760717,0.49492406261914734,0.783558947641544
204,103,,train,0.8964049764049764,0.3313365,0.55119529529111,0.55119529529111,0.7080590361268685,0.5806706003195513,0.8306915665624062
205,103,,test,0.8705193014705882,0.4284413,0.4886505236781484,0.4886505236781484,0.6030352669421783,0.5171673056844228,0.7644204178795184
206,104,,train,0.8976404976404977,0.32851255,0.5592080177502696,0.5592080177502696,0.7247851599613889,0.590454578210828,0.8324313449988843
207,104,,test,0.8690831801470589,0.4061239,0.4706530010830488,0.4706530010830488,0.6788007963880958,0.4902965607920891,0.7677777364395334
208,105,,train,0.8971771771771772,0.32995853,0.5509664307598433,0.5509664307598433,0.6940917172287605,0.5796708702518899,0.8316349196863668
209,105,,test,0.8759191176470589,0.39024255,0.4908004292849461,0.4908004292849461,0.7813502788180796,0.5128871791781818,0.778065689705741
210,106,,train,0.8983612183612184,0.32723075,0.5615723996551784,0.5615723996551784,0.736373885725356,0.5940840490991574,0.83375721749227
211,106,,test,0.8762637867647058,0.40289813,0.48453444347574126,0.48453444347574126,0.6812659641661689,0.5076600270324884,0.777962014475814
212,107,,train,0.8968168168168168,0.32996923,0.5535654055398387,0.5535654055398387,0.7461681003113066,0.5831823598214972,0.8311515227905345
213,107,,test,0.8813763786764706,0.3773212,0.502300276606192,0.502300276606192,0.684061053351221,0.5223260549406014,0.7899206364758036
214,108,,train,0.8984298584298585,0.32632485,0.5581016673304399,0.5581016673304399,0.7325198648872909,0.5903335611641091,0.8337810956523295
215,108,,test,0.8841337316176471,0.36870667,0.5037314079947328,0.5037314079947328,0.6411497415274837,0.5105238198938793,0.7954331461957642
216,109,,train,0.8978807378807379,0.3266617,0.5541862710965478,0.5541862710965478,0.7329490393971124,0.5819151939791255,0.8329290881693519
217,109,,test,0.8785615808823529,0.38383707,0.4952627937377681,0.4952627937377681,0.7865801106567973,0.515127415649407,0.7821048804381706
218,110,,train,0.8971085371085371,0.32753488,0.5552280661282595,0.5552280661282595,0.7477953989705384,0.5878036793188347,0.8315788920239633
219,110,,test,0.8712660845588235,0.41806486,0.48898052242549966,0.48898052242549966,0.6078099827067506,0.5133796395046759,0.7690886182972424
220,111,,train,0.8968168168168168,0.3288536,0.5518272665528708,0.5518272665528708,0.712482488363117,0.5809775271032213,0.8312242682268247
221,111,,test,0.8782743566176471,0.38184422,0.5066498135397177,0.5066498135397177,0.6084571470329154,0.5195438548738599,0.7840062041235607
222,112,,train,0.8967310167310167,0.33088577,0.5508181216901024,0.5508181216901024,0.7060385616005288,0.5795639418146634,0.830840820264512
223,112,,test,0.8714384191176471,0.41276252,0.5132691760993741,0.5132691760993741,0.629543471626847,0.5006565340820134,0.7814757096251552
224,113,,train,0.8980351780351781,0.32835507,0.5636417503163966,0.5636417503163966,0.7371723426000929,0.5966777859818939,0.8333099541916883
225,113,,test,0.8759765625,0.3919103,0.4886593524224649,0.4886593524224649,0.7712283834819074,0.5097038993412306,0.7804491742225679
226,114,,train,0.8984126984126984,0.32565463,0.5610482259955026,0.5610482259955026,0.7599047970413254,0.5931372121135903,0.8337328761249928
227,114,,test,0.8856847426470589,0.36419997,0.5027267102819742,0.5027267102819742,0.7063214947705071,0.5192016275711687,0.7982808142518959
228,115,,train,0.8966108966108967,0.3287466,0.5601732064481786,0.5601732064481786,0.7311283728817063,0.5935945051905851,0.830786967794403
229,115,,test,0.8586282169117647,0.46820712,0.46727610262662495,0.46727610262662495,0.618747766079303,0.5005820627384893,0.7391621251495251
230,116,,train,0.8986529386529386,0.3268102,0.5595832104037106,0.5595832104037106,0.7594095209718298,0.5890647634203634,0.8342647950492815
231,116,,test,0.8666704963235294,0.42800608,0.4676568902326251,0.4676568902326251,0.8118901150038876,0.48480388607094066,0.7640560573446311
232,117,,train,0.8980351780351781,0.32605496,0.559901926667787,0.559901926667787,0.7493782424348727,0.5936718269934409,0.8330298711431712
233,117,,test,0.8717830882352942,0.4056554,0.4816835120971472,0.4816835120971472,0.6941866720184136,0.5107056564697242,0.7669980490868666
234,118,,train,0.8988073788073788,0.3247316,0.5580438747392114,0.5580438747392114,0.7247460007131187,0.5882992806060781,0.8343732867170577
235,118,,test,0.8810891544117647,0.3684743,0.5067982081873827,0.5067982081873827,0.6465040391482837,0.5235134281137884,0.7874724060941095
236,119,,train,0.8984984984984985,0.32488376,0.5636739912298502,0.5636739912298502,0.7214446581981262,0.5949958359527209,0.8339567169980032
237,119,,test,0.8583409926470589,0.4541596,0.4614627240548103,0.4614627240548103,0.5401907415572708,0.46185088272561914,0.7544495462275124
238,120,,train,0.8978978978978979,0.32799077,0.5579525539479554,0.5579525539479554,0.7224001938444574,0.5902098351648969,0.8329050854564413
239,120,,test,0.8848230698529411,0.36700743,0.5052504352255265,0.5052504352255265,0.7402375964118044,0.5192475475220398,0.7963536629223061
240,121,,train,0.8979493779493779,0.32611704,0.5527884066617802,0.5527884066617802,0.718488204921083,0.5811522685800284,0.8330242908614852
241,121,,test,0.8500689338235294,0.49944705,0.4396592580840672,0.4396592580840672,0.6399610406473887,0.4764345415285433,0.7181999878844593
242,122,,train,0.8985671385671385,0.32586145,0.5597983883074266,0.5597983883074266,0.7162829030222775,0.5915923142187197,0.833977854643219
243,122,,test,0.8792509191176471,0.3887259,0.5061958759694484,0.5061958759694484,0.7328999892669669,0.5347641393271345,0.7840812158658778
244,123,,train,0.8999399399399399,0.3227007,0.561628805388665,0.561628805388665,0.7543992953789581,0.5914371005399813,0.8362913598182873
245,123,,test,0.8772977941176471,0.38483056,0.4915816635746367,0.4915816635746367,0.7186374783021829,0.50516934108566,0.7852314235474738
246,124,,train,0.8981724581724582,0.32580173,0.5620279071770948,0.5620279071770948,0.7406721846350258,0.5939627650799021,0.8334422534853839
247,124,,test,0.8782743566176471,0.38814878,0.49802054880386154,0.49802054880386154,0.6779854622388753,0.5147455836830804,0.7821746653965468
248,125,,train,0.8995280995280995,0.32591656,0.5605058406428928,0.5605058406428928,0.7391178489650586,0.5934564322179269,0.8355933920467534
249,125,,test,0.8780445772058824,0.386177,0.4864975082506007,0.4864975082506007,0.7569172307845059,0.5143724380509902,0.7810213564114434
250,126,,train,0.8983440583440584,0.32411173,0.559100114183585,0.559100114183585,0.7428286442307961,0.5919063923415658,0.833729466407688
251,126,,test,0.8832720588235294,0.36715552,0.5122014918203075,0.5122014918203075,0.7494077369751239,0.5298285173205189,0.7945612582186258
252,127,,train,0.8983440583440584,0.3243474,0.5616529725402297,0.5616529725402297,0.7445669618254537,0.5952352507176977,0.8336958437975986
253,127,,test,0.8829273897058824,0.36863396,0.5075179140670719,0.5075179140670719,0.7847034530542666,0.5346360574307575,0.7915651160550499
254,128,,train,0.8995967395967396,0.32246178,0.5608955781820849,0.5608955781820849,0.7344694664616257,0.5934914410045403,0.8355905894727187
255,128,,test,0.8852826286764706,0.367206,0.5073646374450594,0.5073646374450594,0.6777521703884496,0.5273039271667946,0.796140732247223
256,129,,train,0.9003174603174603,0.32241628,0.5665084818957719,0.5665084818957719,0.7417694849777369,0.6008320495400339,0.8370051976331392
257,129,,test,0.8747702205882353,0.40452766,0.47758703180254436,0.47758703180254436,0.7351757738732099,0.5052577245154889,0.7741651940819934
258,130,,train,0.8982754182754182,0.3236705,0.5565841299177671,0.5565841299177671,0.7237506088567763,0.5871281170358321,0.8336032350455608
259,130,,test,0.8786190257352942,0.3870114,0.5030134071474087,0.5030134071474087,0.6352073053026766,0.5206116557040027,0.7842401428634401
260,131,,train,0.8987387387387388,0.32353243,0.5625135065962567,0.5625135065962567,0.7520982283477249,0.596498463735413,0.8343320674818449
261,131,,test,0.8858570772058824,0.3602441,0.5209995636780649,0.5209995636780649,0.6415338407861134,0.5396905027179791,0.7986148175745403
262,132,,train,0.8988416988416988,0.3232856,0.55955618855456,0.55955618855456,0.7497776816780921,0.589885529003762,0.8345368578490369
263,132,,test,0.8832146139705882,0.36421287,0.503480822824824,0.503480822824824,0.7533799868889731,0.5273518885474674,0.7920974424807724
264,133,,train,0.9005405405405406,0.3249397,0.5656126894598014,0.5656126894598014,0.7625252988638582,0.5987662162974108,0.8372120765467598
265,133,,test,0.8806295955882353,0.37990785,0.5043105694688438,0.5043105694688438,0.7349826991469021,0.5333606173126914,0.7864456398787215
266,134,,train,0.8993908193908194,0.32105836,0.5628699717300147,0.5628699717300147,0.732123633579954,0.5943666238712876,0.835408186711331
267,134,,test,0.8732192095588235,0.39394188,0.4824869366489768,0.4824869366489768,0.6341988218339701,0.4925937765611441,0.7796114216707279
268,135,,train,0.8987387387387388,0.32519943,0.5644019165108493,0.5644019165108493,0.7407984357342999,0.5979359588240007,0.8342953996522059
269,135,,test,0.8772977941176471,0.38601977,0.4885276147027433,0.4885276147027433,0.8154830221473608,0.5121475142775715,0.7818593602281769
270,136,,train,0.8982239382239382,0.32275584,0.560234110363631,0.560234110363631,0.7446088059765722,0.5931566060393143,0.8335226046285096
271,136,,test,0.8833295036764706,0.3661758,0.5199549411924215,0.5199549411924215,0.6905398979612194,0.5290176522620452,0.7964400290700534
272,137,,train,0.8996825396825396,0.3227754,0.5644479677951867,0.5644479677951867,0.7343865144265731,0.597525973451768,0.8358365407381112
273,137,,test,0.8837890625,0.3684721,0.5015520038375043,0.5015520038375043,0.7654692081934397,0.5154285653036489,0.7929722049051015
274,138,,train,0.9004719004719005,0.3209365,0.5660524019484101,0.5660524019484101,0.7459817009790227,0.5990046351627564,0.8371205831701399
275,138,,test,0.8740808823529411,0.40668124,0.4812931363549558,0.4812931363549558,0.6141087229157652,0.5092234861414917,0.7711888911056097
276,139,,train,0.8991848991848992,0.32159644,0.5588462319906837,0.5588462319906837,0.7125831652023193,0.5890797464945173,0.8350115507943882
277,139,,test,0.8796530330882353,0.38411137,0.5027763962915172,0.5027763962915172,0.6236669352207745,0.5252900945597458,0.7840297916015306
278,140,,train,0.9007807807807808,0.32046482,0.5665644753467652,0.5665644753467652,0.7699663910447705,0.6012635836253106,0.8376289069798156
279,140,,test,0.8849379595588235,0.35950065,0.5112787668659747,0.5112787668659747,0.7362471967527323,0.5334280714555459,0.7969952958380984
280,141,,train,0.8988416988416988,0.32205743,0.5623261976729103,0.5623261976729103,0.7401372895208614,0.5948641679665457,0.8345179328294114
281,141,,test,0.8851102941176471,0.35710156,0.5207948164975104,0.5207948164975104,0.6133612915011609,0.5372317237515088,0.7973166095318514
282,142,,train,0.8991505791505792,0.31975505,0.5606608720379801,0.5606608720379801,0.7459424127643226,0.5901724329611369,0.8350896221973753
283,142,,test,0.8873506433823529,0.3580263,0.5192677881338001,0.5192677881338001,0.7294143891554712,0.5337803824854206,0.8022913102184283
284,143,,train,0.9012955812955813,0.31894785,0.5687697576120969,0.5687697576120969,0.7398500922471379,0.6019366367287472,0.8385368078667694
285,143,,test,0.8832146139705882,0.36679554,0.5026470257949851,0.5026470257949851,0.7104232251250807,0.5231492265007199,0.792693915912143
286,144,,train,0.9015015015015015,0.31835338,0.5706322351181065,0.5706322351181065,0.7307401741172396,0.6005248517623636,0.8391051081609265
287,144,,test,0.8816636029411765,0.36622548,0.4943988770162107,0.4943988770162107,0.6434379699561886,0.5076069503040724,0.7915974918785857
288,145,,train,0.9004032604032604,0.31790698,0.5648735175079926,0.5648735175079926,0.7554553817919404,0.5963254720139293,0.8371379219279949
289,145,,test,0.8837316176470589,0.36537108,0.4993464443539308,0.4993464443539308,0.6642469158793457,0.5126272191612203,0.7945945781451481
290,146,,train,0.9017760617760617,0.31914955,0.5690778204275946,0.5690778204275946,0.7646631483065488,0.6015130387735688,0.8393335564508669
291,146,,test,0.8760914522058824,0.39157277,0.4912214251249151,0.4912214251249151,0.7742535760053081,0.5044500212094629,0.7827045498488324
292,147,,train,0.90006006006006,0.3214223,0.564395294367998,0.564395294367998,0.7507554930061163,0.5968488085056518,0.8365101131722038
293,147,,test,0.8828125,0.3673919,0.4941369684210488,0.4941369684210488,0.6238165274164965,0.5085887083570698,0.7920686108380836
294,148,,train,0.8994594594594595,0.32214117,0.5649184001520803,0.5649184001520803,0.7405601918740613,0.5979492580301647,0.8355366631484766
295,148,,test,0.8840188419117647,0.36469415,0.5081636943819392,0.5081636943819392,0.6959522853584251,0.5263462816106127,0.7951864567544286
296,149,,train,0.8994251394251395,0.32014585,0.5636740671946207,0.5636740671946207,0.7557094163683189,0.5962230067129491,0.8354198164682695
297,149,,test,0.8793658088235294,0.38768822,0.4908396917526878,0.4908396917526878,0.6496328204406575,0.5136892439777326,0.7827592463791039
298,150,,train,0.9015701415701416,0.31596175,0.5694600847685428,0.5694600847685428,0.7123244864638817,0.6016232761861883,0.8390816271371456
299,150,,test,0.8839613970588235,0.36539912,0.5136565079911799,0.5136565079911799,0.7294279916053213,0.528969428249273,0.7976046209525748


==> images/confmat/2/isprs_tum_tempcnn/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7436465036465036,0.858433,0.2646071207059262,0.2646071207059262,0.3071533801196568,0.26677418211238907,0.5533060126097313
1,1,,test,0.7513786764705882,1.0371174,0.22216229785157182,0.22216229785157182,0.40497481604589486,0.247922302619647,0.46709931062752735
2,2,,train,0.8197854997854997,0.5968323,0.364103939864226,0.364103939864226,0.43460467242811207,0.3637834184304542,0.6983987178746252
3,2,,test,0.7306985294117647,1.1856737,0.1965269756354144,0.1965269756354144,0.42160426507427734,0.22501586172224972,0.3937302811096913
4,3,,train,0.8374088374088374,0.5381077,0.3994237008815338,0.3994237008815338,0.4653521884899301,0.39655269630222856,0.7291114681304204
5,3,,test,0.8231847426470589,0.5708103,0.3967852600078277,0.3967852600078277,0.3831611618234094,0.3624513378486583,0.6847039746495092
6,4,,train,0.8456284856284856,0.50701725,0.4181712388236869,0.4181712388236869,0.47077944205402705,0.4160209229769107,0.7434350298526091
7,4,,test,0.8101447610294118,0.64670515,0.33126926299786713,0.33126926299786713,0.4689417528730894,0.35851832655965143,0.6305121222218765
8,5,,train,0.8516344916344917,0.4899641,0.42615559733632896,0.42615559733632896,0.5226598388411307,0.42466391786922797,0.7536343018070227
9,5,,test,0.8336971507352942,0.5481671,0.4168261589672193,0.4168261589672193,0.4894766097918226,0.39357332900747294,0.7109673568844752


==> images/confmat/2/isprs_tum_transformer/confmat_flat.csv <==
1 1 2.2174839442139063 0.6790123456787329 0.28399311531836763
2 1 1.6334684555795866 0.17695473251021526 0.003952932524361059
3 1 0.0 0.004115226337446866 0.0010050251256280398
4 1 0.47712125471966244 0.012345679012340599 0.0015649452269169762
5 1 0 0.0 0.0
6 1 0 0.0 0.0
7 1 0.0 0.004115226337446866 0.00961538461537537
8 1 0.7781512503836436 0.024691358024681198 0.007722007722006727
9 1 1.0 0.041152263374468666 0.009832841691247804
10 1 0.8450980400142568 0.028806584362128063 0.0254545454545362
11 1 0.3010299956639812 0.008230452674893732 0.004008016032063325
12 1 0.6989700043360189 0.020576131687234333 0.019455252918280368
1 2 2.5390760987927767 0.030782918149465918 0.5955249569706376
2 2 4.027594211826226 0.9480427046263261 0.9795918367346849
3 2 1.5440680443502757 0.003113879003558691 0.035175879396981385
4 2 1.5314789170422551 0.0030249110320284428 0.017736045905059065
5 2 0.8450980400142568 0.0006227758007117382 0.12499999999977678
6 2 0.3010299956639812 0.00017793594306049663 0.038461538461464495
7 2 0.7781512503836436 0.0005338078291814899 0.05769230769225222
8 2 1.5185139398778875 0.0029359430604981944 0.042471042471037
9 2 1.6812412373755872 0.004270462633451919 0.04719764011798946
10 2 1.662757831681574 0.004092526690391423 0.16727272727266645
11 2 1.414973347970818 0.0023131672597864563 0.05210420841682323
12 2 0.0 8.896797153024832e-05 0.0038910505836560736
1 3 1.041392685158225 0.00984780662488721 0.01893287435455784
2 3 1.4771212547196624 0.026857654431510575 0.0027578599007170184
3 3 2.9014583213961123 0.7135183527304643 0.8010050251255476
4 3 0.6989700043360189 0.004476275738585096 0.002608242044861627
5 3 1.380211241711606 0.02148612354520846 0.42857142857066327
6 3 1.414973347970818 0.023276633840642498 0.49999999999903844
7 3 1.3979400086720377 0.02238137869292548 0.24038461538438424
8 3 1.3010299956639813 0.017905102954340384 0.025740025740022425
9 3 1.591064607026499 0.03491495076096375 0.03834808259586643
10 3 0.6020599913279624 0.0035810205908680766 0.014545454545449256
11 3 2.130333768495006 0.1208594449417976 0.27054108216427447
12 3 0.0 0.0008952551477170191 0.0038910505836560736
1 4 1.3222192947339193 0.010780287474332096 0.036144578313246786
2 4 1.7481880270062005 0.02874743326488559 0.005148005148005101
3 4 0.47712125471966244 0.001540041067761728 0.003015075376884119
4 4 3.2664668954402414 0.9481519507186371 0.963484611371885
5 4 0 0.0 0.0
6 4 0 0.0 0.0
7 4 0 0.0 0.0
8 4 0.0 0.0005133470225872427 0.0012870012870011213
9 4 0.9542425094393249 0.004620123203285183 0.008849557522123023
10 4 0.9030899869919435 0.004106776180697941 0.029090909090898513
11 4 0.47712125471966244 0.001540041067761728 0.0060120240480949876
12 4 0 0.0 0.0
1 5 0 0.0 0.0
2 5 0 0.0 0.0
3 5 0 0.0 0.0
4 5 0 0.0 0.0
5 5 0 0.0 0.0
6 5 0 0.0 0.0
7 5 0 0.0 0.0
8 5 0 0.0 0.0
9 5 0 0.0 0.0
10 5 0 0.0 0.0
11 5 0 0.0 0.0
12 5 0 0.0 0.0
1 6 0 0.0 0.0
2 6 0 0.0 0.0
3 6 0 0.0 0.0
4 6 0 0.0 0.0
5 6 0 0.0 0.0
6 6 0.0 0.9999999999 0.019230769230732248
7 6 0 0.0 0.0
8 6 0 0.0 0.0
9 6 0 0.0 0.0
10 6 0 0.0 0.0
11 6 0 0.0 0.0
12 6 0 0.0 0.0
1 7 0 0.0 0.0
2 7 0 0.0 0.0
3 7 0.6020599913279624 0.1212121212117539 0.004020100502512159
4 7 0 0.0 0.0
5 7 0 0.0 0.0
6 7 0.6020599913279624 0.1212121212117539 0.07692307692292899
7 7 1.0791812460476249 0.3636363636352617 0.11538461538450444
8 7 0.0 0.030303030302938475 0.0012870012870011213
9 7 0.3010299956639812 0.06060606060587695 0.001966568338249561
10 7 0 0.0 0.0
11 7 0.9542425094393249 0.27272727272644626 0.018036072144284963
12 7 0.0 0.030303030302938475 0.0038910505836560736
1 8 1.0 0.013037809647977438 0.017211703958688946
2 8 1.4471580313422192 0.03650586701433683 0.0025740025740025505
3 8 1.2304489213782739 0.022164276401561645 0.017085427135676675
4 8 0.9030899869919435 0.010430247718381951 0.004173187271778603
5 8 0.47712125471966244 0.003911342894393231 0.05357142857133291
6 8 0.47712125471966244 0.003911342894393231 0.05769230769219674
7 8 0.6989700043360189 0.006518904823988719 0.048076923076876846
8 8 2.823474229170301 0.8683181225552974 0.8571428571427467
9 8 1.041392685158225 0.014341590612775183 0.010816125860372583
10 8 0 0.0 0.0
11 8 1.146128035678238 0.018252933507168414 0.028056112224443278
12 8 0.3010299956639812 0.002607561929595488 0.007782101167312147
1 9 1.2304489213782739 0.017894736842103378 0.02925989672977121
2 9 1.462397997898956 0.03052631578947047 0.0026659312373597845
3 9 0.9030899869919435 0.00842105263157806 0.008040201005024318
4 9 0.0 0.0010526315789472576 0.0005216484089723254
5 9 0.6020599913279624 0.00421052631578903 0.07142857142844387
6 9 0.0 0.0010526315789472576 0.019230769230732248
7 9 0.3010299956639812 0.002105263157894515 0.01923076923075074
8 9 1.0 0.010526315789472575 0.012870012870011212
9 9 2.9116901587538613 0.8589473684209622 0.8023598820058208
10 9 1.7242758696007892 0.05578947368420465 0.19272727272720266
11 9 0.0 0.0010526315789472576 0.0020040080160316624
12 9 0.9030899869919435 0.00842105263157806 0.03112840466924859
1 10 0.47712125471966244 0.010563380281686421 0.005163511187606684
2 10 1.1139433523068367 0.045774647887307826 0.0011950726236440413
3 10 0.6020599913279624 0.014084507042248562 0.004020100502512159
4 10 1.146128035678238 0.04929577464786997 0.007303077725612556
5 10 1.1760912590556813 0.05281690140843211 0.2678571428566645
6 10 0.0 0.0035211267605621405 0.019230769230732248
7 10 0.0 0.0035211267605621405 0.00961538461537537
8 10 0.3010299956639812 0.007042253521124281 0.0025740025740022426
9 10 1.863322860120456 0.25704225352103627 0.07177974434610897
10 10 2.187520720836463 0.5422535211265697 0.5599999999997964
11 10 0.3010299956639812 0.007042253521124281 0.004008016032063325
12 10 0.3010299956639812 0.007042253521124281 0.007782101167312147
1 11 0.6989700043360189 0.008665511265163142 0.008605851979344473
2 11 1.3222192947339193 0.0363951473136852 0.0019305019305019128
3 11 2.093421685162235 0.21490467937604593 0.12462311557787692
4 11 0.6020599913279624 0.006932409012130514 0.0020865936358893016
5 11 0.47712125471966244 0.005199306759097885 0.05357142857133291
6 11 1.146128035678238 0.024263431542456797 0.26923076923025147
7 11 1.7160033436347992 0.09012131715769668 0.4999999999995192
8 11 1.5563025007672873 0.062391681109174625 0.04633204633204037
9 11 0.9030899869919435 0.013864818024261028 0.007866273352998243
10 11 0.3010299956639812 0.003466204506065257 0.007272727272724628
11 11 2.48572142648158 0.5303292894279843 0.6132264529056888
12 11 0.3010299956639812 0.003466204506065257 0.007782101167312147
1 12 0.47712125471966244 0.01209677419354351 0.005163511187606684
2 12 0.3010299956639812 0.008064516129029007 0.00018385732671446787
3 12 0.3010299956639812 0.008064516129029007 0.0020100502512560795
4 12 0.0 0.0040322580645145035 0.0005216484089723254
5 12 0 0.0 0.0
6 12 0 0.0 0.0
7 12 0 0.0 0.0
8 12 0.3010299956639812 0.008064516129029007 0.0025740025740022426
9 12 0.0 0.0040322580645145035 0.0009832841691247804
10 12 0.0 0.0040322580645145035 0.003636363636362314
11 12 0.0 0.0040322580645145035 0.0020040080160316624
12 12 2.3710678622717363 0.9475806451609082 0.9143968871591773


==> images/confmat/2/isprs_tum_transformer/data.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7805748605748606,0.71690434,0.2872600832184191,0.2872600832184191,0.3438947228449747,0.28168315925157583,0.6270256016189708
1,1,,test,0.8155445772058824,0.63730395,0.4045210710914282,0.4045210710914282,0.3644625192751613,0.368125447667883,0.6875110278295486
2,2,,train,0.8638009438009439,0.4503976,0.43018945217653753,0.43018945217653753,0.46789345226011786,0.4227602302303081,0.7757338892880915
3,2,,test,0.8528262867647058,0.5013359,0.46260275646675136,0.46260275646675136,0.4423293098758377,0.444343706127954,0.7452838430608675
4,3,,train,0.8807207207207207,0.39811867,0.4720575738419294,0.4720575738419294,0.5348620618863795,0.46957902508239835,0.8040758537732013
5,3,,test,0.8600643382352942,0.47136906,0.4599244051620239,0.4599244051620239,0.4944886046240722,0.4505381077467611,0.753897754571366
6,4,,train,0.887052767052767,0.3759356,0.488614685753408,0.488614685753408,0.5478321927827733,0.4906022933825099,0.8147548905737727
7,4,,test,0.8614430147058824,0.46755397,0.49195309586845887,0.49195309586845887,0.4993127764163898,0.4814360379616948,0.7623508762657492
8,5,,train,0.8907593307593308,0.36234632,0.4969457461625799,0.4969457461625799,0.5554370629810835,0.5017546808202181,0.8209724267656234
9,5,,test,0.8669577205882353,0.44632053,0.47995396604940593,0.47995396604940593,0.5300441455146602,0.480120841593181,0.7696659744464689
10,6,,train,0.8927327327327327,0.35181943,0.5026770439741239,0.5026770439741239,0.5574454054612358,0.5096675096206128,0.8242588287745146
11,6,,test,0.8667279411764706,0.44358143,0.500192857245771,0.500192857245771,0.5205651075835628,0.49610161094933175,0.7716739895323367
12,7,,train,0.8970398970398971,0.34209836,0.5164127931288319,0.5164127931288319,0.5687664132036608,0.5256677070936212,0.8315061255705897
13,7,,test,0.8666130514705882,0.44642603,0.49930753589003246,0.49930753589003246,0.5277350111830221,0.5046408545540887,0.770017528824266
14,8,,train,0.8983268983268984,0.3369356,0.5183915582083473,0.5183915582083473,0.5690236109185218,0.528774807230587,0.8337063331723082
15,8,,test,0.8749425551470589,0.40014812,0.48954527358161565,0.48954527358161565,0.547891210312622,0.484488228557377,0.7821961628213745
16,9,,train,0.89997425997426,0.33148193,0.5247701152796608,0.5247701152796608,0.5746298634865944,0.535852641465077,0.8364923999422657
17,9,,test,0.8763212316176471,0.40240648,0.5041060041947362,0.5041060041947362,0.5395720794154674,0.5164462113717092,0.780931391982334
18,10,,train,0.9012097812097812,0.3261379,0.5295575887324001,0.5295575887324001,0.577356560414589,0.5407343372420077,0.838621848360983
19,10,,test,0.8797679227941176,0.38799062,0.513841998219604,0.513841998219604,0.546938524940028,0.5237636723335907,0.7896495224268969
20,11,,train,0.9015358215358216,0.32417905,0.5340967166693931,0.5340967166693931,0.5799542800559582,0.5457456746659669,0.8392288252421262
21,11,,test,0.8748851102941176,0.40641952,0.5133694377192474,0.5133694377192474,0.5393566789539274,0.5197470236191006,0.7841799444468033
22,12,,train,0.9036465036465037,0.31692046,0.5405817120561375,0.5405817120561375,0.585518561415263,0.5531077303440944,0.8427071702267234
23,12,,test,0.8810317095588235,0.38705558,0.516634800063238,0.516634800063238,0.5465149038870701,0.5178358528649625,0.7940729184490334
24,13,,train,0.9043672243672244,0.31375661,0.5415680474836252,0.5415680474836252,0.5840425367418481,0.5533777026801817,0.8439715214319156
25,13,,test,0.8800551470588235,0.3902267,0.5376195420428072,0.5376195420428072,0.5410171958547955,0.5375097422800853,0.7928353995788404
26,14,,train,0.9048477048477048,0.31305677,0.5463182648154078,0.5463182648154078,0.5879674363155759,0.5587170745052144,0.8447906669634829
27,14,,test,0.8852826286764706,0.36690578,0.532756945973203,0.532756945973203,0.5539796272281712,0.5374237027825995,0.7993641121872572
28,15,,train,0.9061861861861862,0.31197143,0.5486143675715653,0.5486143675715653,0.67401879653208,0.5612475767727478,0.8469621335435649
29,15,,test,0.8788488051470589,0.38776955,0.5264693845624587,0.5264693845624587,0.5476428738929041,0.5276903064770034,0.7909459099070054
30,16,,train,0.906992706992707,0.3062167,0.5512324469344486,0.5512324469344486,0.5921157118009538,0.5635971567644827,0.8483027290172895
31,16,,test,0.8776999080882353,0.392031,0.5207377743607103,0.5207377743607103,0.5463744951856578,0.519036110534694,0.7899216319756167
32,17,,train,0.9060145860145861,0.30672443,0.5510468917174748,0.5510468917174748,0.6725908691161856,0.5634564305224592,0.8467809492304985
33,17,,test,0.8860294117647058,0.36525562,0.5307864019309118,0.5307864019309118,0.5611487727027545,0.5355724078066906,0.8008415768552992
34,18,,train,0.9067353067353068,0.30396798,0.5504478957546483,0.5504478957546483,0.5908033133455567,0.5626221400748787,0.8478755146742224
35,18,,test,0.8826401654411765,0.3834859,0.5463353316578264,0.5463353316578264,0.5500919147820437,0.5444425923513868,0.7970863624351737
36,19,,train,0.9086743886743887,0.30251673,0.5568383667972403,0.5568383667972403,0.5959163199290879,0.5690414619137683,0.8511679294795521
37,19,,test,0.8886144301470589,0.35847238,0.5376140428081299,0.5376140428081299,0.5650143918304444,0.544000969094446,0.8054974017215124
38,20,,train,0.9085542685542686,0.30187112,0.5542791629901005,0.5542791629901005,0.5940747043692572,0.5664574068432227,0.8509182058363726
39,20,,test,0.8847081801470589,0.36921304,0.5291273095530079,0.5291273095530079,0.5623612358061302,0.5347821566522762,0.7999018668617662
40,21,,train,0.9086229086229086,0.299162,0.5573372597363585,0.5573372597363585,0.5951101587161597,0.5693322273102849,0.851045439197383
41,21,,test,0.8840188419117647,0.37874633,0.5419942210170938,0.5419942210170938,0.5522687706580413,0.5431731194776683,0.8011260744704052
42,22,,train,0.9092063492063492,0.29727882,0.5593572165002847,0.5593572165002847,0.6366750469675989,0.5710782376706596,0.8520030395290946
43,22,,test,0.88671875,0.36330524,0.5344993536041318,0.5344993536041318,0.5560905281602891,0.5366950866496284,0.8044364851090121
44,23,,train,0.9085714285714286,0.29796708,0.557260782090298,0.557260782090298,0.5948832052636172,0.568913697238156,0.8509963540131026
45,23,,test,0.8872357536764706,0.36718407,0.5368565540319684,0.5368565540319684,0.5660599921313151,0.5440966888951227,0.8041622762518922
46,24,,train,0.91003003003003,0.29620478,0.5619250659157556,0.5619250659157556,0.5966966435265082,0.5730365401900425,0.8534179012457246
47,24,,test,0.8798828125,0.3864795,0.5703608962017963,0.5703608962017963,0.5386991631632693,0.5533401988476416,0.7978259074346729
48,25,,train,0.9104590304590304,0.29529145,0.5613116585019153,0.5613116585019153,0.6390556743880633,0.573321568450703,0.8540262278925456
49,25,,test,0.8854549632352942,0.37071532,0.560035162912225,0.560035162912225,0.5444877543165446,0.5509627820353805,0.8050428623954803
50,26,,train,0.9112483912483913,0.2934423,0.5642513765973819,0.5642513765973819,0.599539593741223,0.5756385669490545,0.8554813785279433
51,26,,test,0.8844209558823529,0.368204,0.5425615285133932,0.5425615285133932,0.5521099808224684,0.5447299973430462,0.8010298407894855
52,27,,train,0.9110767910767911,0.293674,0.5648378596168738,0.5648378596168738,0.5998695569414411,0.5764720627548147,0.8551450340002247
53,27,,test,0.890625,0.35341278,0.5474517646693109,0.5474517646693109,0.5658189179869936,0.5502855310766323,0.8103593404611729
54,28,,train,0.9108880308880309,0.29222608,0.5647556955439156,0.5647556955439156,0.7331884136946712,0.5778381397090666,0.8546938978089416
55,28,,test,0.8875804227941176,0.3626029,0.541477836313286,0.541477836313286,0.5654344876495343,0.5496305805029805,0.8050134717020309
56,29,,train,0.9112655512655513,0.29236114,0.567159352275523,0.567159352275523,0.6485182509201676,0.5802521313944863,0.8554571342827525
57,29,,test,0.8879250919117647,0.36443213,0.5549749572199784,0.5549749572199784,0.5601925298900201,0.5532329330995026,0.8076530039487562
58,30,,train,0.910956670956671,0.29207033,0.5640068845506162,0.5640068845506162,0.6142618829933312,0.5762020454112554,0.8549150098084388
59,30,,test,0.8877527573529411,0.3590132,0.5488029880779028,0.5488029880779028,0.5616646803358508,0.5463671700274437,0.8055760355530444
60,31,,train,0.9122951522951523,0.28942502,0.5701600317368588,0.5701600317368588,0.6593156317784895,0.5837247460447467,0.8571543382112842
61,31,,test,0.888671875,0.35284975,0.5487851024624034,0.5487851024624034,0.5614002343350669,0.5517323269919826,0.8073376420058588
62,32,,train,0.9131874731874732,0.28482065,0.571193853020982,0.571193853020982,0.653954201549224,0.5848337561825531,0.858564610787502
63,32,,test,0.8851677389705882,0.36188444,0.5405819512971737,0.5405819512971737,0.5610923246307743,0.5428208528132431,0.8005000210658716
64,33,,train,0.9114886314886315,0.28867418,0.5659474396928028,0.5659474396928028,0.6419289479607931,0.5784661280523623,0.8557988980781606
65,33,,test,0.8860294117647058,0.36999306,0.5462533830190451,0.5462533830190451,0.5558467566070612,0.5461598613868642,0.8044896382056523
66,34,,train,0.9116602316602317,0.28745946,0.5693469108735301,0.5693469108735301,0.662465608849317,0.5826162263638007,0.8561728270230862
67,34,,test,0.8897633272058824,0.35283828,0.5363052016425269,0.5363052016425269,0.5716982244940721,0.5426852490028917,0.8094264120962089
68,35,,train,0.9121578721578721,0.28678218,0.570069707220337,0.570069707220337,0.6317574728679083,0.5819285530459132,0.8570053838162555
69,35,,test,0.8916015625,0.3436284,0.5447618232288264,0.5447618232288264,0.5701861192567202,0.5471798711163537,0.8117899213868495
70,36,,train,0.9134791934791935,0.28393605,0.5723283111525078,0.5723283111525078,0.6505372796710883,0.5849126675917896,0.8591657655241596
71,36,,test,0.8809742647058824,0.39470884,0.5501208770943219,0.5501208770943219,0.5512246728992167,0.5434657234106915,0.7991479046292538
72,37,,train,0.9142685542685542,0.28278586,0.5746915133838512,0.5746915133838512,0.6666852791908354,0.5874516415480862,0.8604817084899966
73,37,,test,0.8854549632352942,0.3576626,0.5343828596290491,0.5343828596290491,0.5637314109231742,0.5406148411529854,0.8002225148874047
74,38,,train,0.912998712998713,0.28537154,0.5704668975703849,0.5704668975703849,0.651013591148734,0.5831754569807746,0.8583046760401449
75,38,,test,0.8882123161764706,0.36834285,0.5630410906278085,0.5630410906278085,0.5544436943582939,0.5547457702455236,0.8094191334875703
76,39,,train,0.913993993993994,0.2817998,0.5736338881291098,0.5736338881291098,0.6406391843747868,0.5857756485487641,0.860017092884907
77,39,,test,0.8897633272058824,0.3533314,0.5374795113972396,0.5374795113972396,0.5738341539163558,0.5454831376213364,0.8082740435103073
78,40,,train,0.9138567138567139,0.28248674,0.5742249557432005,0.5742249557432005,0.6577308244414518,0.5878842137361695,0.8597285387160003
79,40,,test,0.8921185661764706,0.3446377,0.5424304793437449,0.5424304793437449,0.5766816288191716,0.5484850803468752,0.8120808038729438
80,41,,train,0.9135649935649935,0.28274682,0.5750281972428216,0.5750281972428216,0.6613027576340321,0.5880163677988116,0.8593540080075956
81,41,,test,0.8929802389705882,0.34055457,0.5379402814103864,0.5379402814103864,0.5835170529876952,0.5496444545292938,0.8115600220049496
82,42,,train,0.9134620334620335,0.2805785,0.5742102384998101,0.5742102384998101,0.735633823261796,0.5879744477149792,0.8591328377680295
83,42,,test,0.8905675551470589,0.35043073,0.5477334540012649,0.5477334540012649,0.5693303668874123,0.5475725173979342,0.8114239040711552
84,43,,train,0.9146803946803946,0.27894098,0.5790342085933493,0.5790342085933493,0.751194892979029,0.5928795484448316,0.861213730170571
85,43,,test,0.8920036764705882,0.3484342,0.5551556145063169,0.5551556145063169,0.5681372933444868,0.5551788893438858,0.8138789152309778
86,44,,train,0.9148176748176748,0.28033373,0.5791110954565225,0.5791110954565225,0.6519905534457356,0.592030458917961,0.8614177271043897
87,44,,test,0.8903952205882353,0.34928426,0.5449701707602388,0.5449701707602388,0.5681550938299004,0.5470924314026367,0.8107364001110858
88,45,,train,0.9157271557271557,0.2777237,0.5788523678879871,0.5788523678879871,0.6444332853764106,0.5917543127249283,0.8628595604948232
89,45,,test,0.8932674632352942,0.3455642,0.551526532518137,0.551526532518137,0.5697345080241858,0.5523584974883643,0.8161835869044591
90,46,,train,0.9144058344058345,0.27979925,0.5758380821230396,0.5758380821230396,0.6462974344828352,0.5874378241009728,0.8606972579090312
91,46,,test,0.8894761029411765,0.3535407,0.5520310489159261,0.5520310489159261,0.5635248824107771,0.5536111246373675,0.8102959444012527
92,47,,train,0.9143200343200343,0.27790925,0.5775797367336468,0.5775797367336468,0.6508777119024696,0.5905733900378566,0.8606192669232361
93,47,,test,0.8908547794117647,0.34422895,0.5596389794239783,0.5596389794239783,0.5588375838425628,0.5571444610756401,0.8124347941940394
94,48,,train,0.9151437151437152,0.27762643,0.5774179915331608,0.5774179915331608,0.6417766527108948,0.5897668214475797,0.861886611020004
95,48,,test,0.8871783088235294,0.3534091,0.5471019666426001,0.5471019666426001,0.55879120397462,0.5456078196399429,0.8055003425458773
96,49,,train,0.9148005148005148,0.27731675,0.5795659231283236,0.5795659231283236,0.6468191267149782,0.5930875584741627,0.8613954543473368
97,49,,test,0.8916590073529411,0.3434152,0.5403070454883944,0.5403070454883944,0.578579205924117,0.548060270190429,0.8110299898160542
98,50,,train,0.916001716001716,0.2756683,0.5817500741743449,0.5817500741743449,0.6503475969008222,0.5943783071853095,0.8633136669075285
99,50,,test,0.8918313419117647,0.34898597,0.5608708716589267,0.5608708716589267,0.5601956329475511,0.5562117070144358,0.8149971695850324
100,51,,train,0.9157786357786358,0.27451873,0.5778949222962374,0.5778949222962374,0.637930750510873,0.5905679579347011,0.8630065614419601
101,51,,test,0.8931525735294118,0.34331423,0.5535366496114388,0.5535366496114388,0.576203768877955,0.5524907471248227,0.8152328473629352
102,52,,train,0.9156241956241956,0.27547163,0.5823716997067659,0.5823716997067659,0.6617938079249267,0.596992517371463,0.8627466769254287
103,52,,test,0.8916015625,0.34478563,0.5547405399835733,0.5547405399835733,0.5828719445737311,0.5565608690896923,0.8137406110843507
104,53,,train,0.9173573573573574,0.27529994,0.5863086183540321,0.5863086183540321,0.6602496552077619,0.6015183123343503,0.8655742357659497
105,53,,test,0.8934972426470589,0.3404343,0.5522811621057224,0.5522811621057224,0.5700075466080601,0.5550947777031914,0.8152205820149708
106,54,,train,0.9166537966537966,0.27532873,0.5866751813824639,0.5866751813824639,0.6685232189710201,0.6024097862008676,0.8644272213781456
107,54,,test,0.8937844669117647,0.3445101,0.5462591598714565,0.5462591598714565,0.5796475969038334,0.5504425432899738,0.8155711939866135
108,55,,train,0.9164135564135564,0.27516177,0.582906383281759,0.582906383281759,0.6444828187657557,0.5962742596944486,0.8640379584767691
109,55,,test,0.8866613051470589,0.36218137,0.5450397913980588,0.5450397913980588,0.604972575479958,0.5441351679299432,0.8048261926030992
110,56,,train,0.9162762762762763,0.27361128,0.583824821883519,0.583824821883519,0.6506734556064777,0.597242391426546,0.8638595309935428
111,56,,test,0.8934972426470589,0.34010205,0.5580799344902653,0.5580799344902653,0.5710454835582613,0.559755296410843,0.8160814162263974
112,57,,train,0.916018876018876,0.27382895,0.5843323747798442,0.5843323747798442,0.6574524103609842,0.597939664662777,0.8634596223796871
113,57,,test,0.8927504595588235,0.3421385,0.5323020063852861,0.5323020063852861,0.5919602846020293,0.5408152909489466,0.8127528031970173
114,58,,train,0.9165679965679966,0.2716252,0.5847461591160282,0.5847461591160282,0.6689340862606619,0.5988844566193121,0.864296357315243
115,58,,test,0.8863166360294118,0.36448205,0.542422034326385,0.542422034326385,0.5660241605321336,0.5441022023676473,0.803852470234217
116,59,,train,0.9167567567567567,0.27039182,0.5859440812098814,0.5859440812098814,0.7413561863070344,0.6008906009773398,0.8646440722438513
117,59,,test,0.8901654411764706,0.34380794,0.5267127926749032,0.5267127926749032,0.6081607261222711,0.5328006815774619,0.8074377080659241
118,60,,train,0.916945516945517,0.27093622,0.5839689495058512,0.5839689495058512,0.6544549588279016,0.5983788871852688,0.8648602449931667
119,60,,test,0.8874080882352942,0.37473768,0.5677884438937525,0.5677884438937525,0.5873558272342182,0.5619617455614659,0.8100104622183664
120,61,,train,0.9163449163449163,0.27152264,0.5848521189569627,0.5848521189569627,0.6648983875657136,0.5996913586199386,0.8639481921449061
121,61,,test,0.8930951286764706,0.34033465,0.5465600267883266,0.5465600267883266,0.5932513163763536,0.5560235572287957,0.8139936837993194
122,62,,train,0.9166023166023166,0.27151543,0.5868542517923123,0.5868542517923123,0.6598006075288807,0.6029186631975733,0.8643322928095488
123,62,,test,0.8961397058823529,0.3351309,0.5568918278519908,0.5568918278519908,0.5867022705785677,0.5639372574668274,0.8199042222874149
124,63,,train,0.9181123981123981,0.27034006,0.5914603278451839,0.5914603278451839,0.7484757134334599,0.6077686916734455,0.8668645583975445
125,63,,test,0.8945886948529411,0.33928835,0.5532938483045619,0.5532938483045619,0.5866169151342793,0.5536613469443143,0.8163226618935533
126,64,,train,0.917065637065637,0.27171537,0.5878709839739493,0.5878709839739493,0.6697354834455136,0.6033820850824534,0.8650737585403987
127,64,,test,0.8931525735294118,0.34743732,0.5655177829814589,0.5655177829814589,0.5866992981467213,0.5653466763317196,0.8161174882474681
128,65,,train,0.9168597168597169,0.2716663,0.5894866931005698,0.5894866931005698,0.7120726811211697,0.605489149204336,0.8648208762934191
129,65,,test,0.8959673713235294,0.33690456,0.5595874392349773,0.5595874392349773,0.5888143786034047,0.5608713029264707,0.8205589851650773
130,66,,train,0.9183697983697984,0.26909962,0.5891891247999032,0.5891891247999032,0.6615146212418516,0.6037202826607913,0.8673224014193689
131,66,,test,0.8922334558823529,0.34498107,0.5477451708277564,0.5477451708277564,0.5876711434283689,0.555438495651023,0.8126523962243376
132,67,,train,0.9171342771342771,0.26980913,0.590246984279929,0.590246984279929,0.6666460431004445,0.6064324199064585,0.8652968781367609
133,67,,test,0.8901079963235294,0.3701772,0.5615090193582616,0.5615090193582616,0.5756618249106492,0.5586246764375059,0.8123650438070931
134,68,,train,0.9178721578721579,0.26754218,0.5900982982483178,0.5900982982483178,0.7202778094039952,0.6059737931311415,0.8664444970173145
135,68,,test,0.8911420036764706,0.34961486,0.5629082889301478,0.5629082889301478,0.5713258400965194,0.5593484963446158,0.8136508369936454
136,69,,train,0.918060918060918,0.2679119,0.5945702623062605,0.5945702623062605,0.6683707919085969,0.6119890536726867,0.8667190626117541
137,69,,test,0.8917738970588235,0.353225,0.5488651715896004,0.5488651715896004,0.6066098602829907,0.5530868677966642,0.8139235801232017
138,70,,train,0.917940797940798,0.26705718,0.5911749222858894,0.5911749222858894,0.6663240595782164,0.6075320236952877,0.8665487904288836
139,70,,test,0.8928653492647058,0.3421905,0.5461781938282058,0.5461781938282058,0.602907464275975,0.5566235113649137,0.8143301473178903
140,71,,train,0.9185413985413985,0.2668753,0.598906862223895,0.598906862223895,0.6971244466901791,0.6174500862554936,0.8676168250890808
141,71,,test,0.8908547794117647,0.3525217,0.5510294579736499,0.5510294579736499,0.5721450211265117,0.5509258298582057,0.8124463724620249
142,72,,train,0.9192277992277992,0.26787817,0.5980824438091584,0.5980824438091584,0.6729237472359245,0.6147378179906954,0.8687477653480375
143,72,,test,0.8920611213235294,0.3418214,0.5516384285731913,0.5516384285731913,0.6001196314555521,0.561950907834679,0.8114825816302573
144,73,,train,0.9187987987987988,0.2672549,0.5971061818391159,0.5971061818391159,0.7119779144279995,0.6159562136413951,0.8679677625599694
145,73,,test,0.8954503676470589,0.33598205,0.5480677174249434,0.5480677174249434,0.6001513845967604,0.5580306734091839,0.8173477484740431
146,74,,train,0.9191934791934792,0.2677644,0.5993480145509289,0.5993480145509289,0.7290431902474984,0.6188816774468325,0.8686555877622275
147,74,,test,0.8959673713235294,0.3299666,0.5565054913440363,0.5565054913440363,0.6012202422823044,0.5654569917585127,0.8194288148726668
148,75,,train,0.9185413985413985,0.26604754,0.5943825408061869,0.5943825408061869,0.7240467390354758,0.6120507292146101,0.867643591005027
149,75,,test,0.8903377757352942,0.34648725,0.5405529584639859,0.5405529584639859,0.5919722415794226,0.5502409942432739,0.8093503240758654
150,76,,train,0.9203088803088804,0.26502073,0.5974866890946418,0.5974866890946418,0.6700126999435524,0.613804193971237,0.8704314644571428
151,76,,test,0.8911420036764706,0.35074708,0.5351777033316009,0.5351777033316009,0.5969410360635897,0.5458039944165188,0.8099593962717899
152,77,,train,0.917975117975118,0.26841044,0.593404774072527,0.593404774072527,0.6710027703824296,0.6099870960633323,0.8666227268232272
153,77,,test,0.8964269301470589,0.33242416,0.5592601662161177,0.5592601662161177,0.6047991454572382,0.5671997056868753,0.8193021939044426
154,78,,train,0.9184727584727584,0.26635513,0.5967922710525281,0.5967922710525281,0.7104124414660705,0.6145211073676057,0.8674435212760137
155,78,,test,0.8916590073529411,0.3534804,0.5662282287138006,0.5662282287138006,0.5835516466717593,0.5613673916290965,0.8145725582874036
156,79,,train,0.9188845988845988,0.26487947,0.597026859256286,0.597026859256286,0.7143526242896369,0.6151990938361128,0.8681300259954811
157,79,,test,0.8914866727941176,0.35228,0.5496164221504244,0.5496164221504244,0.5886196088288145,0.5562652776583389,0.8133220414243517
158,80,,train,0.918060918060918,0.26492774,0.595181023381166,0.595181023381166,0.6645287259828401,0.611470405542136,0.8668476839298069
159,80,,test,0.8955078125,0.33889964,0.5519638657741445,0.5519638657741445,0.6001167205978775,0.5597112994961777,0.8180991901819415
160,81,,train,0.9196224796224797,0.2627334,0.5967799919302287,0.5967799919302287,0.7130858194485068,0.615112730339873,0.8693121668263133
161,81,,test,0.8922909007352942,0.34099057,0.5578318554327862,0.5578318554327862,0.5941510607021128,0.5573976147880381,0.8137485321355766
162,82,,train,0.9182496782496783,0.2667736,0.5972450959839459,0.5972450959839459,0.7277428948072232,0.6146390352862322,0.8671143436739271
163,82,,test,0.8930376838235294,0.3430488,0.5475361767959758,0.5475361767959758,0.5961562767082291,0.5578934014338442,0.8135154278423619
164,83,,train,0.92,0.2638978,0.5990367115305132,0.5990367115305132,0.7255098323923609,0.6160783467475125,0.8699421255538559
165,83,,test,0.8937844669117647,0.33418867,0.5467742339828406,0.5467742339828406,0.5964190100314685,0.5547321076045195,0.8134347475791053
166,84,,train,0.9194680394680395,0.26305395,0.5996553448260625,0.5996553448260625,0.7161648547428072,0.6190413202706079,0.8690213934040907
167,84,,test,0.8931525735294118,0.3363964,0.5597593502367376,0.5597593502367376,0.5772718507501916,0.559509858389465,0.8162061313973058
168,85,,train,0.9203946803946804,0.26367775,0.6031743394629263,0.6031743394629263,0.7551634346942097,0.6212652135707543,0.8706817110434796
169,85,,test,0.8945886948529411,0.34567598,0.5535685715643867,0.5535685715643867,0.6846191855484572,0.5671525150745905,0.817264752469459
170,86,,train,0.92,0.264613,0.6008236632243079,0.6008236632243079,0.712905212451409,0.6200039705018995,0.8699706406790523
171,86,,test,0.8895909926470589,0.35843545,0.5637198073036043,0.5637198073036043,0.5755399886965823,0.5588959327733577,0.8117366199376848
172,87,,train,0.9197597597597598,0.26294643,0.5982754860141405,0.5982754860141405,0.7142224695784933,0.6170559444282528,0.8695537661306015
173,87,,test,0.8958524816176471,0.33424187,0.5517670271321372,0.5517670271321372,0.6144956260572186,0.5624307330291447,0.8186203702998632
174,88,,train,0.9203088803088804,0.26345927,0.6050168533194555,0.6050168533194555,0.7350414081896347,0.6244820642450126,0.8704750264347553
175,88,,test,0.8952205882352942,0.3304651,0.5425798137441763,0.5425798137441763,0.6029371622056554,0.5572320455703192,0.8164373104658186
176,89,,train,0.9205491205491205,0.26197264,0.6006723217486896,0.6006723217486896,0.7031072148757406,0.6189875959830362,0.8708942603008426
177,89,,test,0.8961397058823529,0.33338848,0.5589005144183683,0.5589005144183683,0.5999605111584309,0.5647174416041051,0.8193915654983618
178,90,,train,0.9198798798798798,0.2608409,0.6021943266158702,0.6021943266158702,0.7160726884321659,0.6215841567055191,0.869732334235984
179,90,,test,0.8932674632352942,0.34181434,0.5477941358082218,0.5477941358082218,0.6130385432175137,0.5617383467551573,0.8136183217114507
180,91,,train,0.9198455598455598,0.26274794,0.6019442343635696,0.6019442343635696,0.7316620637713221,0.6205961026350929,0.8697274141204897
181,91,,test,0.8910845588235294,0.36853004,0.5683649756336592,0.5683649756336592,0.5854428305527501,0.5648147890250924,0.8148192054152005
182,92,,train,0.9207550407550408,0.2596822,0.6081897765270485,0.6081897765270485,0.7169667812613576,0.6281741635728401,0.8711519474607728
183,92,,test,0.8961971507352942,0.3289969,0.5534449745878095,0.5534449745878095,0.601267222520249,0.5639465473295991,0.8192271913836712
184,93,,train,0.9204804804804805,0.26176608,0.6043977771661585,0.6043977771661585,0.7296689857550166,0.6231715634051674,0.8708560196017474
185,93,,test,0.8928079044117647,0.34179166,0.5554395654424347,0.5554395654424347,0.5970010954122007,0.5618366408316458,0.8150031031075144
186,94,,train,0.9205834405834405,0.26071733,0.6064988709909395,0.6064988709909395,0.7018184538243145,0.6264217057072169,0.8708317467582736
187,94,,test,0.8926355698529411,0.34094507,0.5488963847115359,0.5488963847115359,0.6382186803413573,0.5619453744969408,0.8129524217386749
188,95,,train,0.9197940797940798,0.26116487,0.6031301389463212,0.6031301389463212,0.7166486930822044,0.6210467653849768,0.8696770260024451
189,95,,test,0.8918887867647058,0.33987927,0.5369080882784143,0.5369080882784143,0.6063219021052405,0.5516370122005371,0.8103475990324245
190,96,,train,0.9207378807378808,0.25932145,0.6102323831694437,0.6102323831694437,0.7320613044828227,0.6309531878148866,0.8712403051524724
191,96,,test,0.8972886029411765,0.3334046,0.5660169649535183,0.5660169649535183,0.6115158205319104,0.57625002286107,0.8221334540143308
192,97,,train,0.9198283998283998,0.26004213,0.6046234916240252,0.6046234916240252,0.7309564898976544,0.6247142936675268,0.8696813185673412
193,97,,test,0.8972311580882353,0.32702976,0.552747842107646,0.552747842107646,0.6261654232877553,0.5700172872968198,0.8196671577777566
194,98,,train,0.9210124410124411,0.258455,0.6083549270447585,0.6083549270447585,0.7369662078362893,0.6276282631621318,0.8716928346153779
195,98,,test,0.8947610294117647,0.3399175,0.5649152949297934,0.5649152949297934,0.6068518021065307,0.5701876207214163,0.8185951081139722
196,99,,train,0.92,0.26007974,0.6030189856561862,0.6030189856561862,0.7042605893783968,0.6221002389752803,0.8700002278074787
197,99,,test,0.8902803308823529,0.36193946,0.5706015456888219,0.5706015456888219,0.5935748222886906,0.5689927643835823,0.8121421045972923
198,100,,train,0.9210467610467611,0.26131442,0.6060683330072401,0.6060683330072401,0.7566146203834676,0.6258432944007134,0.8716683849604697
199,100,,test,0.896484375,0.32736626,0.572581270572092,0.572581270572092,0.6414151127085715,0.5822307801479092,0.8205433472274508
200,101,,train,0.9209952809952809,0.26017073,0.6089875925572042,0.6089875925572042,0.7240536596568208,0.6290674452563256,0.8716192570020646
201,101,,test,0.8930376838235294,0.33823895,0.5532301110421449,0.5532301110421449,0.6072680330930477,0.5691064192073523,0.8133871823887157
202,102,,train,0.9203088803088804,0.26100352,0.6070996140790966,0.6070996140790966,0.7393245931506823,0.6267551212902663,0.8704881277685121
203,102,,test,0.8980928308823529,0.3235242,0.5549635284151363,0.5549635284151363,0.6294337728906343,0.5691487420049438,0.8217367472959949
204,103,,train,0.9205834405834405,0.2587312,0.6057751395317035,0.6057751395317035,0.7210206689257911,0.6241553521870654,0.8710145229811195
205,103,,test,0.8979779411764706,0.33081293,0.5799557186762213,0.5799557186762213,0.6079200321516223,0.5827628995888271,0.8242602418847966
206,104,,train,0.9210296010296011,0.25936952,0.6046918388286099,0.6046918388286099,0.7333764984596906,0.6220142592337236,0.8717302880194983
207,104,,test,0.8959673713235294,0.3312523,0.5659125213298379,0.5659125213298379,0.6886313379940462,0.5788033033002272,0.8202863809342225
208,105,,train,0.9210296010296011,0.25713176,0.6098922298606491,0.6098922298606491,0.709713610520731,0.6303330687330119,0.8717634473990191
209,105,,test,0.8936121323529411,0.3372203,0.5601677202695544,0.5601677202695544,0.6014448634390861,0.5713796969393092,0.8153143624438657
210,106,,train,0.9208065208065208,0.25873658,0.6069673618499124,0.6069673618499124,0.7613482220721902,0.6253400744630482,0.8713622916822508
211,106,,test,0.8961971507352942,0.33500516,0.5751021555877235,0.5751021555877235,0.6082093002889545,0.5786221322095609,0.8211016689777214
212,107,,train,0.9213213213213213,0.25954366,0.6092736443136901,0.6092736443136901,0.7310456954466421,0.6290658967162811,0.872195719948026
213,107,,test,0.8950482536764706,0.33442768,0.557595694423705,0.557595694423705,0.6043457333912073,0.5673496056269935,0.8183227631094286
214,108,,train,0.9209609609609609,0.2588452,0.6064541332040071,0.6064541332040071,0.7230159960236557,0.6260016686198007,0.8714949993342327
215,108,,test,0.8943589154411765,0.33235675,0.561148006495427,0.561148006495427,0.5958215507814235,0.5640579233498374,0.8166711282003105
216,109,,train,0.9202230802230802,0.25754946,0.6086911856684597,0.6086911856684597,0.7290350775839958,0.628182201307687,0.8704066931287807
217,109,,test,0.8957375919117647,0.32737008,0.5567866234416922,0.5567866234416922,0.591917404735342,0.5636168486119648,0.818973134428103
218,110,,train,0.9224367224367225,0.25696594,0.6116339985327612,0.6116339985327612,0.7284887282282093,0.6320314674635243,0.8739366055803232
219,110,,test,0.8938419117647058,0.33440396,0.5524749771874657,0.5524749771874657,0.6883834252225581,0.5668623616779481,0.8157592893058523
220,111,,train,0.9214929214929215,0.2577743,0.6091024670791705,0.6091024670791705,0.7402030995575054,0.629158958291898,0.8724675115158459
221,111,,test,0.8978056066176471,0.32136053,0.5685766222406295,0.5685766222406295,0.6888357014909569,0.5785613041348522,0.8227891798831708
222,112,,train,0.9216130416130416,0.2564357,0.6099127544831059,0.6099127544831059,0.7283910718797015,0.6300407876118975,0.8726125683532713
223,112,,test,0.8933823529411765,0.33674672,0.5580098252448137,0.5580098252448137,0.6119940027717937,0.5681283030931019,0.8126537615097617
224,113,,train,0.9216302016302016,0.25720072,0.6135961966738405,0.6135961966738405,0.7358548399695962,0.6367555001480062,0.8726643862200498
225,113,,test,0.8942440257352942,0.34601134,0.5648665736433879,0.5648665736433879,0.6034578735455015,0.5713477991092574,0.8173067839407103
226,114,,train,0.9215787215787216,0.25604057,0.6128667935955464,0.6128667935955464,0.7133097008048471,0.6333504075394102,0.8726642739737391
227,114,,test,0.8975183823529411,0.32997704,0.5728518129903907,0.5728518129903907,0.6894927260764524,0.586098948096076,0.8223862398365159
228,115,,train,0.9224710424710425,0.25649878,0.6145612418059451,0.6145612418059451,0.7267995366338331,0.6360942598831304,0.8740326533381
229,115,,test,0.8926355698529411,0.3352008,0.5525357609119367,0.5525357609119367,0.595676223721855,0.5595205283550541,0.8134675978447757
230,116,,train,0.9207893607893608,0.258313,0.6102400076536868,0.6102400076536868,0.7404754686014465,0.6318049110016611,0.8712005358335497
231,116,,test,0.8948759191176471,0.3421019,0.5583612169546248,0.5583612169546248,0.6792233004594602,0.570011101362235,0.8184210286020919
232,117,,train,0.9215958815958816,0.25606367,0.6132472918846769,0.6132472918846769,0.7102492957612649,0.6328974577564752,0.8726689777084674
233,117,,test,0.8947035845588235,0.34581715,0.5730565376411478,0.5730565376411478,0.6150991228340227,0.5818222061768424,0.8175585761736957
234,118,,train,0.9218532818532819,0.2571108,0.6134776487470228,0.6134776487470228,0.7238950674746173,0.6339028447675947,0.8731203443064033
235,118,,test,0.8928079044117647,0.3387415,0.5573793811422393,0.5573793811422393,0.6069978565373643,0.5686396738429741,0.8119909886696934
236,119,,train,0.9214242814242815,0.25637892,0.609900436117217,0.609900436117217,0.7263355457794732,0.6299373250217976,0.8723512543451603
237,119,,test,0.8949333639705882,0.33686545,0.5769305333315883,0.5769305333315883,0.61246077703419,0.578611382855515,0.8175873283201982
238,120,,train,0.9225053625053625,0.25470635,0.6128643401978161,0.6128643401978161,0.7185848024130882,0.633811819714447,0.8740635052403765
239,120,,test,0.8980353860294118,0.3259424,0.5636286451165203,0.5636286451165203,0.6251785097619088,0.5752169511828183,0.821815055558668
240,121,,train,0.9207207207207208,0.25716138,0.6081992225346574,0.6081992225346574,0.7323970443091682,0.6289961915868622,0.8711754880751339
241,121,,test,0.8985523897058824,0.31913105,0.5669161970066638,0.5669161970066638,0.674594839136041,0.5907161321951645,0.8221882221310448
242,122,,train,0.9236894036894037,0.25273597,0.6178609836690524,0.6178609836690524,0.7394574564555966,0.6387842866876253,0.8760757128230361
243,122,,test,0.8967141544117647,0.33330932,0.5897136947189017,0.5897136947189017,0.6836373553355647,0.5963341294476429,0.8223959282482726
244,123,,train,0.9216988416988418,0.25501785,0.6158863553333843,0.6158863553333843,0.7461682233251913,0.6378485329373956,0.8728168704227514
245,123,,test,0.8994715073529411,0.32181546,0.5598875351532362,0.5598875351532362,0.7147436994042003,0.5782357740715579,0.8229888172034787
246,124,,train,0.9220763620763621,0.25487366,0.6133384225973924,0.6133384225973924,0.7192760308679805,0.6346213619025366,0.8734377953155594
247,124,,test,0.8963694852941176,0.3325113,0.5630991036672813,0.5630991036672813,0.6058416191779998,0.5724376210476935,0.8210638025295778
248,125,,train,0.9213899613899614,0.25544116,0.6143280688154723,0.6143280688154723,0.7164752384331323,0.634890158628164,0.8723191512950729
249,125,,test,0.8901079963235294,0.34591207,0.5583893259236045,0.5583893259236045,0.6379797507294215,0.5691608489400332,0.81061082235084
250,126,,train,0.9221278421278422,0.2538356,0.6125079794613865,0.6125079794613865,0.708728252168381,0.6313024108615294,0.8735246612865353
251,126,,test,0.8926355698529411,0.34016454,0.5534706468184953,0.5534706468184953,0.6070960973804094,0.5652529282729443,0.8136664559007641
252,127,,train,0.9234834834834835,0.25325882,0.6193009099656425,0.6193009099656425,0.7341016342192931,0.641361893731739,0.8756915291353511
253,127,,test,0.8953929227941176,0.3415959,0.563964724021528,0.563964724021528,0.6116125037656156,0.5759732540487027,0.8191966429904527
254,128,,train,0.9216473616473616,0.25398958,0.6148436961572162,0.6148436961572162,0.715238051740755,0.6364465019742559,0.8727749749632087
255,128,,test,0.8887867647058824,0.36181867,0.5541011387311174,0.5541011387311174,0.5946083802084637,0.5614627004065503,0.8087251377963114
256,129,,train,0.9224024024024025,0.25316688,0.6171097167754634,0.6171097167754634,0.715243941507076,0.6366826054261009,0.8740333038014255
257,129,,test,0.8938993566176471,0.32893062,0.5561997724860062,0.5561997724860062,0.6156648790949427,0.566566039336429,0.813713884159783
258,130,,train,0.9237237237237237,0.25243312,0.6221944340365079,0.6221944340365079,0.7261004767138123,0.6441590719117737,0.8761376671641473
259,130,,test,0.8963694852941176,0.33505112,0.5676872359430974,0.5676872359430974,0.6054098124112983,0.5732301966859128,0.8210740739645545
260,131,,train,0.9222308022308022,0.2520302,0.6143279637600519,0.6143279637600519,0.7239832284502236,0.633866042742213,0.8737655991499852
261,131,,test,0.8992991727941176,0.3208957,0.5758180043650123,0.5758180043650123,0.6999825553402076,0.5858574072468293,0.8244049320975819
262,132,,train,0.9228142428142428,0.25100413,0.6179957233310115,0.6179957233310115,0.730096488648741,0.6398403322156904,0.8746286510827511
263,132,,test,0.8964269301470589,0.32713503,0.5566256907519924,0.5566256907519924,0.613049561608727,0.57143904749265,0.8200497441969047
264,133,,train,0.9218532818532819,0.25166643,0.6165701257653607,0.6165701257653607,0.7261081697592703,0.6381092910943007,0.8731627188169685
265,133,,test,0.8976907169117647,0.32654414,0.5607185740751136,0.5607185740751136,0.611933219126506,0.5689253377815163,0.8219418888661837
266,134,,train,0.923054483054483,0.25187105,0.6196051080485508,0.6196051080485508,0.7323886385891045,0.6427014608594414,0.8750632695010185
267,134,,test,0.8924057904411765,0.3465707,0.5657457908622777,0.5657457908622777,0.5932206546887605,0.5646931752637067,0.8144949446985841
268,135,,train,0.9237752037752037,0.2512686,0.6219503836067175,0.6219503836067175,0.7308528435525826,0.6442032003157482,0.8762475759927069
269,135,,test,0.8968290441176471,0.3381784,0.584688817247757,0.584688817247757,0.6497267846406874,0.5937864990760015,0.8218318819376632
270,136,,train,0.9235864435864436,0.25159705,0.6201406995616132,0.6201406995616132,0.727617202754217,0.6407592831693346,0.8759177113703224
271,136,,test,0.8969439338235294,0.32665288,0.568738953516228,0.568738953516228,0.6110194355277183,0.5794087264210158,0.8195475385925743
272,137,,train,0.9232432432432433,0.25151226,0.6219791879081248,0.6219791879081248,0.7313951104647106,0.6448438196358379,0.8753446388765729
273,137,,test,0.8936121323529411,0.33612123,0.5622034125548508,0.5622034125548508,0.6049534455380688,0.5728402736205035,0.816311586390664
274,138,,train,0.9224882024882025,0.25425836,0.6178316855889129,0.6178316855889129,0.7443975427415516,0.6393846188211175,0.8741375438091218
275,138,,test,0.8966567095588235,0.3373942,0.5817333693406304,0.5817333693406304,0.6159123091326154,0.5897874838804774,0.8212805860761043
276,139,,train,0.9233290433290433,0.25056767,0.6199163077229485,0.6199163077229485,0.724685550460816,0.6410325411985657,0.875544714110775
277,139,,test,0.8941865808823529,0.3390352,0.5608867997859242,0.5608867997859242,0.615906523975712,0.5721259264510249,0.8145845060024003
278,140,,train,0.9228314028314029,0.2511812,0.615747477079022,0.615747477079022,0.7093880013583491,0.6375119138497416,0.8746427676437214
279,140,,test,0.8930376838235294,0.33882165,0.5423138057752129,0.5423138057752129,0.6264867928198096,0.5604228362533731,0.8114214018539927
280,141,,train,0.9238781638781639,0.24930185,0.6223307375389971,0.6223307375389971,0.7391980647881905,0.6466679259648088,0.8763563254146179
281,141,,test,0.8949908088235294,0.3418832,0.5755411614827889,0.5755411614827889,0.5970770452599997,0.5779132221270252,0.8196525727185654
282,142,,train,0.9222136422136422,0.25147542,0.6199947947516972,0.6199947947516972,0.720321015739823,0.641873324351986,0.8736028716943974
283,142,,test,0.8963120404411765,0.33834395,0.5713126387154283,0.5713126387154283,0.6093102469465007,0.5810297250869653,0.8210372436095825
284,143,,train,0.9233805233805233,0.2490661,0.6206488847775357,0.6206488847775357,0.7227019767264212,0.6420848965836726,0.8756046763479297
285,143,,test,0.8892463235294118,0.35177165,0.5497415554656235,0.5497415554656235,0.6069245652880383,0.5607317399880056,0.808237220945621


==> images/confmat/2/isprs_tum_transformer/log.csv <==
,epoch,iteration,mode,accuracy,loss,mean_accuracy,mean_recall,mean_precision,mean_f1,kappa
0,1,,train,0.7805748605748606,0.71690434,0.2872600832184191,0.2872600832184191,0.3438947228449747,0.28168315925157583,0.6270256016189708
1,1,,test,0.8155445772058824,0.63730395,0.4045210710914282,0.4045210710914282,0.3644625192751613,0.368125447667883,0.6875110278295486
2,2,,train,0.8638009438009439,0.4503976,0.43018945217653753,0.43018945217653753,0.46789345226011786,0.4227602302303081,0.7757338892880915
3,2,,test,0.8528262867647058,0.5013359,0.46260275646675136,0.46260275646675136,0.4423293098758377,0.444343706127954,0.7452838430608675
4,3,,train,0.8807207207207207,0.39811867,0.4720575738419294,0.4720575738419294,0.5348620618863795,0.46957902508239835,0.8040758537732013
5,3,,test,0.8600643382352942,0.47136906,0.4599244051620239,0.4599244051620239,0.4944886046240722,0.4505381077467611,0.753897754571366
6,4,,train,0.887052767052767,0.3759356,0.488614685753408,0.488614685753408,0.5478321927827733,0.4906022933825099,0.8147548905737727
7,4,,test,0.8614430147058824,0.46755397,0.49195309586845887,0.49195309586845887,0.4993127764163898,0.4814360379616948,0.7623508762657492
8,5,,train,0.8907593307593308,0.36234632,0.4969457461625799,0.4969457461625799,0.5554370629810835,0.5017546808202181,0.8209724267656234
9,5,,test,0.8669577205882353,0.44632053,0.47995396604940593,0.47995396604940593,0.5300441455146602,0.480120841593181,0.7696659744464689
10,6,,train,0.8927327327327327,0.35181943,0.5026770439741239,0.5026770439741239,0.5574454054612358,0.5096675096206128,0.8242588287745146
11,6,,test,0.8667279411764706,0.44358143,0.500192857245771,0.500192857245771,0.5205651075835628,0.49610161094933175,0.7716739895323367
12,7,,train,0.8970398970398971,0.34209836,0.5164127931288319,0.5164127931288319,0.5687664132036608,0.5256677070936212,0.8315061255705897
13,7,,test,0.8666130514705882,0.44642603,0.49930753589003246,0.49930753589003246,0.5277350111830221,0.5046408545540887,0.770017528824266
14,8,,train,0.8983268983268984,0.3369356,0.5183915582083473,0.5183915582083473,0.5690236109185218,0.528774807230587,0.8337063331723082
15,8,,test,0.8749425551470589,0.40014812,0.48954527358161565,0.48954527358161565,0.547891210312622,0.484488228557377,0.7821961628213745
16,9,,train,0.89997425997426,0.33148193,0.5247701152796608,0.5247701152796608,0.5746298634865944,0.535852641465077,0.8364923999422657
17,9,,test,0.8763212316176471,0.40240648,0.5041060041947362,0.5041060041947362,0.5395720794154674,0.5164462113717092,0.780931391982334
18,10,,train,0.9012097812097812,0.3261379,0.5295575887324001,0.5295575887324001,0.577356560414589,0.5407343372420077,0.838621848360983
19,10,,test,0.8797679227941176,0.38799062,0.513841998219604,0.513841998219604,0.546938524940028,0.5237636723335907,0.7896495224268969
20,11,,train,0.9015358215358216,0.32417905,0.5340967166693931,0.5340967166693931,0.5799542800559582,0.5457456746659669,0.8392288252421262
21,11,,test,0.8748851102941176,0.40641952,0.5133694377192474,0.5133694377192474,0.5393566789539274,0.5197470236191006,0.7841799444468033
22,12,,train,0.9036465036465037,0.31692046,0.5405817120561375,0.5405817120561375,0.585518561415263,0.5531077303440944,0.8427071702267234
23,12,,test,0.8810317095588235,0.38705558,0.516634800063238,0.516634800063238,0.5465149038870701,0.5178358528649625,0.7940729184490334
24,13,,train,0.9043672243672244,0.31375661,0.5415680474836252,0.5415680474836252,0.5840425367418481,0.5533777026801817,0.8439715214319156
25,13,,test,0.8800551470588235,0.3902267,0.5376195420428072,0.5376195420428072,0.5410171958547955,0.5375097422800853,0.7928353995788404
26,14,,train,0.9048477048477048,0.31305677,0.5463182648154078,0.5463182648154078,0.5879674363155759,0.5587170745052144,0.8447906669634829
27,14,,test,0.8852826286764706,0.36690578,0.532756945973203,0.532756945973203,0.5539796272281712,0.5374237027825995,0.7993641121872572
28,15,,train,0.9061861861861862,0.31197143,0.5486143675715653,0.5486143675715653,0.67401879653208,0.5612475767727478,0.8469621335435649
29,15,,test,0.8788488051470589,0.38776955,0.5264693845624587,0.5264693845624587,0.5476428738929041,0.5276903064770034,0.7909459099070054
30,16,,train,0.906992706992707,0.3062167,0.5512324469344486,0.5512324469344486,0.5921157118009538,0.5635971567644827,0.8483027290172895
31,16,,test,0.8776999080882353,0.392031,0.5207377743607103,0.5207377743607103,0.5463744951856578,0.519036110534694,0.7899216319756167
32,17,,train,0.9060145860145861,0.30672443,0.5510468917174748,0.5510468917174748,0.6725908691161856,0.5634564305224592,0.8467809492304985
33,17,,test,0.8860294117647058,0.36525562,0.5307864019309118,0.5307864019309118,0.5611487727027545,0.5355724078066906,0.8008415768552992
34,18,,train,0.9067353067353068,0.30396798,0.5504478957546483,0.5504478957546483,0.5908033133455567,0.5626221400748787,0.8478755146742224
35,18,,test,0.8826401654411765,0.3834859,0.5463353316578264,0.5463353316578264,0.5500919147820437,0.5444425923513868,0.7970863624351737
36,19,,train,0.9086743886743887,0.30251673,0.5568383667972403,0.5568383667972403,0.5959163199290879,0.5690414619137683,0.8511679294795521
37,19,,test,0.8886144301470589,0.35847238,0.5376140428081299,0.5376140428081299,0.5650143918304444,0.544000969094446,0.8054974017215124
38,20,,train,0.9085542685542686,0.30187112,0.5542791629901005,0.5542791629901005,0.5940747043692572,0.5664574068432227,0.8509182058363726
39,20,,test,0.8847081801470589,0.36921304,0.5291273095530079,0.5291273095530079,0.5623612358061302,0.5347821566522762,0.7999018668617662
40,21,,train,0.9086229086229086,0.299162,0.5573372597363585,0.5573372597363585,0.5951101587161597,0.5693322273102849,0.851045439197383
41,21,,test,0.8840188419117647,0.37874633,0.5419942210170938,0.5419942210170938,0.5522687706580413,0.5431731194776683,0.8011260744704052
42,22,,train,0.9092063492063492,0.29727882,0.5593572165002847,0.5593572165002847,0.6366750469675989,0.5710782376706596,0.8520030395290946
43,22,,test,0.88671875,0.36330524,0.5344993536041318,0.5344993536041318,0.5560905281602891,0.5366950866496284,0.8044364851090121
44,23,,train,0.9085714285714286,0.29796708,0.557260782090298,0.557260782090298,0.5948832052636172,0.568913697238156,0.8509963540131026
45,23,,test,0.8872357536764706,0.36718407,0.5368565540319684,0.5368565540319684,0.5660599921313151,0.5440966888951227,0.8041622762518922
46,24,,train,0.91003003003003,0.29620478,0.5619250659157556,0.5619250659157556,0.5966966435265082,0.5730365401900425,0.8534179012457246
47,24,,test,0.8798828125,0.3864795,0.5703608962017963,0.5703608962017963,0.5386991631632693,0.5533401988476416,0.7978259074346729
48,25,,train,0.9104590304590304,0.29529145,0.5613116585019153,0.5613116585019153,0.6390556743880633,0.573321568450703,0.8540262278925456
49,25,,test,0.8854549632352942,0.37071532,0.560035162912225,0.560035162912225,0.5444877543165446,0.5509627820353805,0.8050428623954803
50,26,,train,0.9112483912483913,0.2934423,0.5642513765973819,0.5642513765973819,0.599539593741223,0.5756385669490545,0.8554813785279433
51,26,,test,0.8844209558823529,0.368204,0.5425615285133932,0.5425615285133932,0.5521099808224684,0.5447299973430462,0.8010298407894855
52,27,,train,0.9110767910767911,0.293674,0.5648378596168738,0.5648378596168738,0.5998695569414411,0.5764720627548147,0.8551450340002247
53,27,,test,0.890625,0.35341278,0.5474517646693109,0.5474517646693109,0.5658189179869936,0.5502855310766323,0.8103593404611729
54,28,,train,0.9108880308880309,0.29222608,0.5647556955439156,0.5647556955439156,0.7331884136946712,0.5778381397090666,0.8546938978089416
55,28,,test,0.8875804227941176,0.3626029,0.541477836313286,0.541477836313286,0.5654344876495343,0.5496305805029805,0.8050134717020309
56,29,,train,0.9112655512655513,0.29236114,0.567159352275523,0.567159352275523,0.6485182509201676,0.5802521313944863,0.8554571342827525
57,29,,test,0.8879250919117647,0.36443213,0.5549749572199784,0.5549749572199784,0.5601925298900201,0.5532329330995026,0.8076530039487562
58,30,,train,0.910956670956671,0.29207033,0.5640068845506162,0.5640068845506162,0.6142618829933312,0.5762020454112554,0.8549150098084388
59,30,,test,0.8877527573529411,0.3590132,0.5488029880779028,0.5488029880779028,0.5616646803358508,0.5463671700274437,0.8055760355530444
60,31,,train,0.9122951522951523,0.28942502,0.5701600317368588,0.5701600317368588,0.6593156317784895,0.5837247460447467,0.8571543382112842
61,31,,test,0.888671875,0.35284975,0.5487851024624034,0.5487851024624034,0.5614002343350669,0.5517323269919826,0.8073376420058588
62,32,,train,0.9131874731874732,0.28482065,0.571193853020982,0.571193853020982,0.653954201549224,0.5848337561825531,0.858564610787502
63,32,,test,0.8851677389705882,0.36188444,0.5405819512971737,0.5405819512971737,0.5610923246307743,0.5428208528132431,0.8005000210658716
64,33,,train,0.9114886314886315,0.28867418,0.5659474396928028,0.5659474396928028,0.6419289479607931,0.5784661280523623,0.8557988980781606
65,33,,test,0.8860294117647058,0.36999306,0.5462533830190451,0.5462533830190451,0.5558467566070612,0.5461598613868642,0.8044896382056523
66,34,,train,0.9116602316602317,0.28745946,0.5693469108735301,0.5693469108735301,0.662465608849317,0.5826162263638007,0.8561728270230862
67,34,,test,0.8897633272058824,0.35283828,0.5363052016425269,0.5363052016425269,0.5716982244940721,0.5426852490028917,0.8094264120962089
68,35,,train,0.9121578721578721,0.28678218,0.570069707220337,0.570069707220337,0.6317574728679083,0.5819285530459132,0.8570053838162555
69,35,,test,0.8916015625,0.3436284,0.5447618232288264,0.5447618232288264,0.5701861192567202,0.5471798711163537,0.8117899213868495
70,36,,train,0.9134791934791935,0.28393605,0.5723283111525078,0.5723283111525078,0.6505372796710883,0.5849126675917896,0.8591657655241596
71,36,,test,0.8809742647058824,0.39470884,0.5501208770943219,0.5501208770943219,0.5512246728992167,0.5434657234106915,0.7991479046292538
72,37,,train,0.9142685542685542,0.28278586,0.5746915133838512,0.5746915133838512,0.6666852791908354,0.5874516415480862,0.8604817084899966
73,37,,test,0.8854549632352942,0.3576626,0.5343828596290491,0.5343828596290491,0.5637314109231742,0.5406148411529854,0.8002225148874047
74,38,,train,0.912998712998713,0.28537154,0.5704668975703849,0.5704668975703849,0.651013591148734,0.5831754569807746,0.8583046760401449
75,38,,test,0.8882123161764706,0.36834285,0.5630410906278085,0.5630410906278085,0.5544436943582939,0.5547457702455236,0.8094191334875703
76,39,,train,0.913993993993994,0.2817998,0.5736338881291098,0.5736338881291098,0.6406391843747868,0.5857756485487641,0.860017092884907
77,39,,test,0.8897633272058824,0.3533314,0.5374795113972396,0.5374795113972396,0.5738341539163558,0.5454831376213364,0.8082740435103073
78,40,,train,0.9138567138567139,0.28248674,0.5742249557432005,0.5742249557432005,0.6577308244414518,0.5878842137361695,0.8597285387160003
79,40,,test,0.8921185661764706,0.3446377,0.5424304793437449,0.5424304793437449,0.5766816288191716,0.5484850803468752,0.8120808038729438
80,41,,train,0.9135649935649935,0.28274682,0.5750281972428216,0.5750281972428216,0.6613027576340321,0.5880163677988116,0.8593540080075956
81,41,,test,0.8929802389705882,0.34055457,0.5379402814103864,0.5379402814103864,0.5835170529876952,0.5496444545292938,0.8115600220049496
82,42,,train,0.9134620334620335,0.2805785,0.5742102384998101,0.5742102384998101,0.735633823261796,0.5879744477149792,0.8591328377680295
83,42,,test,0.8905675551470589,0.35043073,0.5477334540012649,0.5477334540012649,0.5693303668874123,0.5475725173979342,0.8114239040711552
84,43,,train,0.9146803946803946,0.27894098,0.5790342085933493,0.5790342085933493,0.751194892979029,0.5928795484448316,0.861213730170571
85,43,,test,0.8920036764705882,0.3484342,0.5551556145063169,0.5551556145063169,0.5681372933444868,0.5551788893438858,0.8138789152309778
86,44,,train,0.9148176748176748,0.28033373,0.5791110954565225,0.5791110954565225,0.6519905534457356,0.592030458917961,0.8614177271043897
87,44,,test,0.8903952205882353,0.34928426,0.5449701707602388,0.5449701707602388,0.5681550938299004,0.5470924314026367,0.8107364001110858
88,45,,train,0.9157271557271557,0.2777237,0.5788523678879871,0.5788523678879871,0.6444332853764106,0.5917543127249283,0.8628595604948232
89,45,,test,0.8932674632352942,0.3455642,0.551526532518137,0.551526532518137,0.5697345080241858,0.5523584974883643,0.8161835869044591
90,46,,train,0.9144058344058345,0.27979925,0.5758380821230396,0.5758380821230396,0.6462974344828352,0.5874378241009728,0.8606972579090312
91,46,,test,0.8894761029411765,0.3535407,0.5520310489159261,0.5520310489159261,0.5635248824107771,0.5536111246373675,0.8102959444012527
92,47,,train,0.9143200343200343,0.27790925,0.5775797367336468,0.5775797367336468,0.6508777119024696,0.5905733900378566,0.8606192669232361
93,47,,test,0.8908547794117647,0.34422895,0.5596389794239783,0.5596389794239783,0.5588375838425628,0.5571444610756401,0.8124347941940394
94,48,,train,0.9151437151437152,0.27762643,0.5774179915331608,0.5774179915331608,0.6417766527108948,0.5897668214475797,0.861886611020004
95,48,,test,0.8871783088235294,0.3534091,0.5471019666426001,0.5471019666426001,0.55879120397462,0.5456078196399429,0.8055003425458773
96,49,,train,0.9148005148005148,0.27731675,0.5795659231283236,0.5795659231283236,0.6468191267149782,0.5930875584741627,0.8613954543473368
97,49,,test,0.8916590073529411,0.3434152,0.5403070454883944,0.5403070454883944,0.578579205924117,0.548060270190429,0.8110299898160542
98,50,,train,0.916001716001716,0.2756683,0.5817500741743449,0.5817500741743449,0.6503475969008222,0.5943783071853095,0.8633136669075285
99,50,,test,0.8918313419117647,0.34898597,0.5608708716589267,0.5608708716589267,0.5601956329475511,0.5562117070144358,0.8149971695850324
100,51,,train,0.9157786357786358,0.27451873,0.5778949222962374,0.5778949222962374,0.637930750510873,0.5905679579347011,0.8630065614419601
101,51,,test,0.8931525735294118,0.34331423,0.5535366496114388,0.5535366496114388,0.576203768877955,0.5524907471248227,0.8152328473629352
102,52,,train,0.9156241956241956,0.27547163,0.5823716997067659,0.5823716997067659,0.6617938079249267,0.596992517371463,0.8627466769254287
103,52,,test,0.8916015625,0.34478563,0.5547405399835733,0.5547405399835733,0.5828719445737311,0.5565608690896923,0.8137406110843507
104,53,,train,0.9173573573573574,0.27529994,0.5863086183540321,0.5863086183540321,0.6602496552077619,0.6015183123343503,0.8655742357659497
105,53,,test,0.8934972426470589,0.3404343,0.5522811621057224,0.5522811621057224,0.5700075466080601,0.5550947777031914,0.8152205820149708
106,54,,train,0.9166537966537966,0.27532873,0.5866751813824639,0.5866751813824639,0.6685232189710201,0.6024097862008676,0.8644272213781456
107,54,,test,0.8937844669117647,0.3445101,0.5462591598714565,0.5462591598714565,0.5796475969038334,0.5504425432899738,0.8155711939866135
108,55,,train,0.9164135564135564,0.27516177,0.582906383281759,0.582906383281759,0.6444828187657557,0.5962742596944486,0.8640379584767691
109,55,,test,0.8866613051470589,0.36218137,0.5450397913980588,0.5450397913980588,0.604972575479958,0.5441351679299432,0.8048261926030992
110,56,,train,0.9162762762762763,0.27361128,0.583824821883519,0.583824821883519,0.6506734556064777,0.597242391426546,0.8638595309935428
111,56,,test,0.8934972426470589,0.34010205,0.5580799344902653,0.5580799344902653,0.5710454835582613,0.559755296410843,0.8160814162263974
112,57,,train,0.916018876018876,0.27382895,0.5843323747798442,0.5843323747798442,0.6574524103609842,0.597939664662777,0.8634596223796871
113,57,,test,0.8927504595588235,0.3421385,0.5323020063852861,0.5323020063852861,0.5919602846020293,0.5408152909489466,0.8127528031970173
114,58,,train,0.9165679965679966,0.2716252,0.5847461591160282,0.5847461591160282,0.6689340862606619,0.5988844566193121,0.864296357315243
115,58,,test,0.8863166360294118,0.36448205,0.542422034326385,0.542422034326385,0.5660241605321336,0.5441022023676473,0.803852470234217
116,59,,train,0.9167567567567567,0.27039182,0.5859440812098814,0.5859440812098814,0.7413561863070344,0.6008906009773398,0.8646440722438513
117,59,,test,0.8901654411764706,0.34380794,0.5267127926749032,0.5267127926749032,0.6081607261222711,0.5328006815774619,0.8074377080659241
118,60,,train,0.916945516945517,0.27093622,0.5839689495058512,0.5839689495058512,0.6544549588279016,0.5983788871852688,0.8648602449931667
119,60,,test,0.8874080882352942,0.37473768,0.5677884438937525,0.5677884438937525,0.5873558272342182,0.5619617455614659,0.8100104622183664
120,61,,train,0.9163449163449163,0.27152264,0.5848521189569627,0.5848521189569627,0.6648983875657136,0.5996913586199386,0.8639481921449061
121,61,,test,0.8930951286764706,0.34033465,0.5465600267883266,0.5465600267883266,0.5932513163763536,0.5560235572287957,0.8139936837993194
122,62,,train,0.9166023166023166,0.27151543,0.5868542517923123,0.5868542517923123,0.6598006075288807,0.6029186631975733,0.8643322928095488
123,62,,test,0.8961397058823529,0.3351309,0.5568918278519908,0.5568918278519908,0.5867022705785677,0.5639372574668274,0.8199042222874149
124,63,,train,0.9181123981123981,0.27034006,0.5914603278451839,0.5914603278451839,0.7484757134334599,0.6077686916734455,0.8668645583975445
125,63,,test,0.8945886948529411,0.33928835,0.5532938483045619,0.5532938483045619,0.5866169151342793,0.5536613469443143,0.8163226618935533
126,64,,train,0.917065637065637,0.27171537,0.5878709839739493,0.5878709839739493,0.6697354834455136,0.6033820850824534,0.8650737585403987
127,64,,test,0.8931525735294118,0.34743732,0.5655177829814589,0.5655177829814589,0.5866992981467213,0.5653466763317196,0.8161174882474681
128,65,,train,0.9168597168597169,0.2716663,0.5894866931005698,0.5894866931005698,0.7120726811211697,0.605489149204336,0.8648208762934191
129,65,,test,0.8959673713235294,0.33690456,0.5595874392349773,0.5595874392349773,0.5888143786034047,0.5608713029264707,0.8205589851650773
130,66,,train,0.9183697983697984,0.26909962,0.5891891247999032,0.5891891247999032,0.6615146212418516,0.6037202826607913,0.8673224014193689
131,66,,test,0.8922334558823529,0.34498107,0.5477451708277564,0.5477451708277564,0.5876711434283689,0.555438495651023,0.8126523962243376
132,67,,train,0.9171342771342771,0.26980913,0.590246984279929,0.590246984279929,0.6666460431004445,0.6064324199064585,0.8652968781367609
133,67,,test,0.8901079963235294,0.3701772,0.5615090193582616,0.5615090193582616,0.5756618249106492,0.5586246764375059,0.8123650438070931
134,68,,train,0.9178721578721579,0.26754218,0.5900982982483178,0.5900982982483178,0.7202778094039952,0.6059737931311415,0.8664444970173145
135,68,,test,0.8911420036764706,0.34961486,0.5629082889301478,0.5629082889301478,0.5713258400965194,0.5593484963446158,0.8136508369936454
136,69,,train,0.918060918060918,0.2679119,0.5945702623062605,0.5945702623062605,0.6683707919085969,0.6119890536726867,0.8667190626117541
137,69,,test,0.8917738970588235,0.353225,0.5488651715896004,0.5488651715896004,0.6066098602829907,0.5530868677966642,0.8139235801232017
138,70,,train,0.917940797940798,0.26705718,0.5911749222858894,0.5911749222858894,0.6663240595782164,0.6075320236952877,0.8665487904288836
139,70,,test,0.8928653492647058,0.3421905,0.5461781938282058,0.5461781938282058,0.602907464275975,0.5566235113649137,0.8143301473178903
140,71,,train,0.9185413985413985,0.2668753,0.598906862223895,0.598906862223895,0.6971244466901791,0.6174500862554936,0.8676168250890808
141,71,,test,0.8908547794117647,0.3525217,0.5510294579736499,0.5510294579736499,0.5721450211265117,0.5509258298582057,0.8124463724620249
142,72,,train,0.9192277992277992,0.26787817,0.5980824438091584,0.5980824438091584,0.6729237472359245,0.6147378179906954,0.8687477653480375
143,72,,test,0.8920611213235294,0.3418214,0.5516384285731913,0.5516384285731913,0.6001196314555521,0.561950907834679,0.8114825816302573
144,73,,train,0.9187987987987988,0.2672549,0.5971061818391159,0.5971061818391159,0.7119779144279995,0.6159562136413951,0.8679677625599694
145,73,,test,0.8954503676470589,0.33598205,0.5480677174249434,0.5480677174249434,0.6001513845967604,0.5580306734091839,0.8173477484740431
146,74,,train,0.9191934791934792,0.2677644,0.5993480145509289,0.5993480145509289,0.7290431902474984,0.6188816774468325,0.8686555877622275
147,74,,test,0.8959673713235294,0.3299666,0.5565054913440363,0.5565054913440363,0.6012202422823044,0.5654569917585127,0.8194288148726668
148,75,,train,0.9185413985413985,0.26604754,0.5943825408061869,0.5943825408061869,0.7240467390354758,0.6120507292146101,0.867643591005027
149,75,,test,0.8903377757352942,0.34648725,0.5405529584639859,0.5405529584639859,0.5919722415794226,0.5502409942432739,0.8093503240758654
150,76,,train,0.9203088803088804,0.26502073,0.5974866890946418,0.5974866890946418,0.6700126999435524,0.613804193971237,0.8704314644571428
151,76,,test,0.8911420036764706,0.35074708,0.5351777033316009,0.5351777033316009,0.5969410360635897,0.5458039944165188,0.8099593962717899
152,77,,train,0.917975117975118,0.26841044,0.593404774072527,0.593404774072527,0.6710027703824296,0.6099870960633323,0.8666227268232272
153,77,,test,0.8964269301470589,0.33242416,0.5592601662161177,0.5592601662161177,0.6047991454572382,0.5671997056868753,0.8193021939044426
154,78,,train,0.9184727584727584,0.26635513,0.5967922710525281,0.5967922710525281,0.7104124414660705,0.6145211073676057,0.8674435212760137
155,78,,test,0.8916590073529411,0.3534804,0.5662282287138006,0.5662282287138006,0.5835516466717593,0.5613673916290965,0.8145725582874036
156,79,,train,0.9188845988845988,0.26487947,0.597026859256286,0.597026859256286,0.7143526242896369,0.6151990938361128,0.8681300259954811
157,79,,test,0.8914866727941176,0.35228,0.5496164221504244,0.5496164221504244,0.5886196088288145,0.5562652776583389,0.8133220414243517
158,80,,train,0.918060918060918,0.26492774,0.595181023381166,0.595181023381166,0.6645287259828401,0.611470405542136,0.8668476839298069
159,80,,test,0.8955078125,0.33889964,0.5519638657741445,0.5519638657741445,0.6001167205978775,0.5597112994961777,0.8180991901819415
160,81,,train,0.9196224796224797,0.2627334,0.5967799919302287,0.5967799919302287,0.7130858194485068,0.615112730339873,0.8693121668263133
161,81,,test,0.8922909007352942,0.34099057,0.5578318554327862,0.5578318554327862,0.5941510607021128,0.5573976147880381,0.8137485321355766
162,82,,train,0.9182496782496783,0.2667736,0.5972450959839459,0.5972450959839459,0.7277428948072232,0.6146390352862322,0.8671143436739271
163,82,,test,0.8930376838235294,0.3430488,0.5475361767959758,0.5475361767959758,0.5961562767082291,0.5578934014338442,0.8135154278423619
164,83,,train,0.92,0.2638978,0.5990367115305132,0.5990367115305132,0.7255098323923609,0.6160783467475125,0.8699421255538559
165,83,,test,0.8937844669117647,0.33418867,0.5467742339828406,0.5467742339828406,0.5964190100314685,0.5547321076045195,0.8134347475791053
166,84,,train,0.9194680394680395,0.26305395,0.5996553448260625,0.5996553448260625,0.7161648547428072,0.6190413202706079,0.8690213934040907
167,84,,test,0.8931525735294118,0.3363964,0.5597593502367376,0.5597593502367376,0.5772718507501916,0.559509858389465,0.8162061313973058
168,85,,train,0.9203946803946804,0.26367775,0.6031743394629263,0.6031743394629263,0.7551634346942097,0.6212652135707543,0.8706817110434796
169,85,,test,0.8945886948529411,0.34567598,0.5535685715643867,0.5535685715643867,0.6846191855484572,0.5671525150745905,0.817264752469459
170,86,,train,0.92,0.264613,0.6008236632243079,0.6008236632243079,0.712905212451409,0.6200039705018995,0.8699706406790523
171,86,,test,0.8895909926470589,0.35843545,0.5637198073036043,0.5637198073036043,0.5755399886965823,0.5588959327733577,0.8117366199376848
172,87,,train,0.9197597597597598,0.26294643,0.5982754860141405,0.5982754860141405,0.7142224695784933,0.6170559444282528,0.8695537661306015
173,87,,test,0.8958524816176471,0.33424187,0.5517670271321372,0.5517670271321372,0.6144956260572186,0.5624307330291447,0.8186203702998632
174,88,,train,0.9203088803088804,0.26345927,0.6050168533194555,0.6050168533194555,0.7350414081896347,0.6244820642450126,0.8704750264347553
175,88,,test,0.8952205882352942,0.3304651,0.5425798137441763,0.5425798137441763,0.6029371622056554,0.5572320455703192,0.8164373104658186
176,89,,train,0.9205491205491205,0.26197264,0.6006723217486896,0.6006723217486896,0.7031072148757406,0.6189875959830362,0.8708942603008426
177,89,,test,0.8961397058823529,0.33338848,0.5589005144183683,0.5589005144183683,0.5999605111584309,0.5647174416041051,0.8193915654983618
178,90,,train,0.9198798798798798,0.2608409,0.6021943266158702,0.6021943266158702,0.7160726884321659,0.6215841567055191,0.869732334235984
179,90,,test,0.8932674632352942,0.34181434,0.5477941358082218,0.5477941358082218,0.6130385432175137,0.5617383467551573,0.8136183217114507
180,91,,train,0.9198455598455598,0.26274794,0.6019442343635696,0.6019442343635696,0.7316620637713221,0.6205961026350929,0.8697274141204897
181,91,,test,0.8910845588235294,0.36853004,0.5683649756336592,0.5683649756336592,0.5854428305527501,0.5648147890250924,0.8148192054152005
182,92,,train,0.9207550407550408,0.2596822,0.6081897765270485,0.6081897765270485,0.7169667812613576,0.6281741635728401,0.8711519474607728
183,92,,test,0.8961971507352942,0.3289969,0.5534449745878095,0.5534449745878095,0.601267222520249,0.5639465473295991,0.8192271913836712
184,93,,train,0.9204804804804805,0.26176608,0.6043977771661585,0.6043977771661585,0.7296689857550166,0.6231715634051674,0.8708560196017474
185,93,,test,0.8928079044117647,0.34179166,0.5554395654424347,0.5554395654424347,0.5970010954122007,0.5618366408316458,0.8150031031075144
186,94,,train,0.9205834405834405,0.26071733,0.6064988709909395,0.6064988709909395,0.7018184538243145,0.6264217057072169,0.8708317467582736
187,94,,test,0.8926355698529411,0.34094507,0.5488963847115359,0.5488963847115359,0.6382186803413573,0.5619453744969408,0.8129524217386749
188,95,,train,0.9197940797940798,0.26116487,0.6031301389463212,0.6031301389463212,0.7166486930822044,0.6210467653849768,0.8696770260024451
189,95,,test,0.8918887867647058,0.33987927,0.5369080882784143,0.5369080882784143,0.6063219021052405,0.5516370122005371,0.8103475990324245
190,96,,train,0.9207378807378808,0.25932145,0.6102323831694437,0.6102323831694437,0.7320613044828227,0.6309531878148866,0.8712403051524724
191,96,,test,0.8972886029411765,0.3334046,0.5660169649535183,0.5660169649535183,0.6115158205319104,0.57625002286107,0.8221334540143308
192,97,,train,0.9198283998283998,0.26004213,0.6046234916240252,0.6046234916240252,0.7309564898976544,0.6247142936675268,0.8696813185673412
193,97,,test,0.8972311580882353,0.32702976,0.552747842107646,0.552747842107646,0.6261654232877553,0.5700172872968198,0.8196671577777566
194,98,,train,0.9210124410124411,0.258455,0.6083549270447585,0.6083549270447585,0.7369662078362893,0.6276282631621318,0.8716928346153779
195,98,,test,0.8947610294117647,0.3399175,0.5649152949297934,0.5649152949297934,0.6068518021065307,0.5701876207214163,0.8185951081139722
196,99,,train,0.92,0.26007974,0.6030189856561862,0.6030189856561862,0.7042605893783968,0.6221002389752803,0.8700002278074787
197,99,,test,0.8902803308823529,0.36193946,0.5706015456888219,0.5706015456888219,0.5935748222886906,0.5689927643835823,0.8121421045972923
198,100,,train,0.9210467610467611,0.26131442,0.6060683330072401,0.6060683330072401,0.7566146203834676,0.6258432944007134,0.8716683849604697
199,100,,test,0.896484375,0.32736626,0.572581270572092,0.572581270572092,0.6414151127085715,0.5822307801479092,0.8205433472274508
200,101,,train,0.9209952809952809,0.26017073,0.6089875925572042,0.6089875925572042,0.7240536596568208,0.6290674452563256,0.8716192570020646
201,101,,test,0.8930376838235294,0.33823895,0.5532301110421449,0.5532301110421449,0.6072680330930477,0.5691064192073523,0.8133871823887157
202,102,,train,0.9203088803088804,0.26100352,0.6070996140790966,0.6070996140790966,0.7393245931506823,0.6267551212902663,0.8704881277685121
203,102,,test,0.8980928308823529,0.3235242,0.5549635284151363,0.5549635284151363,0.6294337728906343,0.5691487420049438,0.8217367472959949
204,103,,train,0.9205834405834405,0.2587312,0.6057751395317035,0.6057751395317035,0.7210206689257911,0.6241553521870654,0.8710145229811195
205,103,,test,0.8979779411764706,0.33081293,0.5799557186762213,0.5799557186762213,0.6079200321516223,0.5827628995888271,0.8242602418847966
206,104,,train,0.9210296010296011,0.25936952,0.6046918388286099,0.6046918388286099,0.7333764984596906,0.6220142592337236,0.8717302880194983
207,104,,test,0.8959673713235294,0.3312523,0.5659125213298379,0.5659125213298379,0.6886313379940462,0.5788033033002272,0.8202863809342225
208,105,,train,0.9210296010296011,0.25713176,0.6098922298606491,0.6098922298606491,0.709713610520731,0.6303330687330119,0.8717634473990191
209,105,,test,0.8936121323529411,0.3372203,0.5601677202695544,0.5601677202695544,0.6014448634390861,0.5713796969393092,0.8153143624438657
210,106,,train,0.9208065208065208,0.25873658,0.6069673618499124,0.6069673618499124,0.7613482220721902,0.6253400744630482,0.8713622916822508
211,106,,test,0.8961971507352942,0.33500516,0.5751021555877235,0.5751021555877235,0.6082093002889545,0.5786221322095609,0.8211016689777214
212,107,,train,0.9213213213213213,0.25954366,0.6092736443136901,0.6092736443136901,0.7310456954466421,0.6290658967162811,0.872195719948026
213,107,,test,0.8950482536764706,0.33442768,0.557595694423705,0.557595694423705,0.6043457333912073,0.5673496056269935,0.8183227631094286
214,108,,train,0.9209609609609609,0.2588452,0.6064541332040071,0.6064541332040071,0.7230159960236557,0.6260016686198007,0.8714949993342327
215,108,,test,0.8943589154411765,0.33235675,0.561148006495427,0.561148006495427,0.5958215507814235,0.5640579233498374,0.8166711282003105
216,109,,train,0.9202230802230802,0.25754946,0.6086911856684597,0.6086911856684597,0.7290350775839958,0.628182201307687,0.8704066931287807
217,109,,test,0.8957375919117647,0.32737008,0.5567866234416922,0.5567866234416922,0.591917404735342,0.5636168486119648,0.818973134428103
218,110,,train,0.9224367224367225,0.25696594,0.6116339985327612,0.6116339985327612,0.7284887282282093,0.6320314674635243,0.8739366055803232
219,110,,test,0.8938419117647058,0.33440396,0.5524749771874657,0.5524749771874657,0.6883834252225581,0.5668623616779481,0.8157592893058523
220,111,,train,0.9214929214929215,0.2577743,0.6091024670791705,0.6091024670791705,0.7402030995575054,0.629158958291898,0.8724675115158459
221,111,,test,0.8978056066176471,0.32136053,0.5685766222406295,0.5685766222406295,0.6888357014909569,0.5785613041348522,0.8227891798831708
222,112,,train,0.9216130416130416,0.2564357,0.6099127544831059,0.6099127544831059,0.7283910718797015,0.6300407876118975,0.8726125683532713
223,112,,test,0.8933823529411765,0.33674672,0.5580098252448137,0.5580098252448137,0.6119940027717937,0.5681283030931019,0.8126537615097617
224,113,,train,0.9216302016302016,0.25720072,0.6135961966738405,0.6135961966738405,0.7358548399695962,0.6367555001480062,0.8726643862200498
225,113,,test,0.8942440257352942,0.34601134,0.5648665736433879,0.5648665736433879,0.6034578735455015,0.5713477991092574,0.8173067839407103
226,114,,train,0.9215787215787216,0.25604057,0.6128667935955464,0.6128667935955464,0.7133097008048471,0.6333504075394102,0.8726642739737391
227,114,,test,0.8975183823529411,0.32997704,0.5728518129903907,0.5728518129903907,0.6894927260764524,0.586098948096076,0.8223862398365159
228,115,,train,0.9224710424710425,0.25649878,0.6145612418059451,0.6145612418059451,0.7267995366338331,0.6360942598831304,0.8740326533381
229,115,,test,0.8926355698529411,0.3352008,0.5525357609119367,0.5525357609119367,0.595676223721855,0.5595205283550541,0.8134675978447757
230,116,,train,0.9207893607893608,0.258313,0.6102400076536868,0.6102400076536868,0.7404754686014465,0.6318049110016611,0.8712005358335497
231,116,,test,0.8948759191176471,0.3421019,0.5583612169546248,0.5583612169546248,0.6792233004594602,0.570011101362235,0.8184210286020919
232,117,,train,0.9215958815958816,0.25606367,0.6132472918846769,0.6132472918846769,0.7102492957612649,0.6328974577564752,0.8726689777084674
233,117,,test,0.8947035845588235,0.34581715,0.5730565376411478,0.5730565376411478,0.6150991228340227,0.5818222061768424,0.8175585761736957
234,118,,train,0.9218532818532819,0.2571108,0.6134776487470228,0.6134776487470228,0.7238950674746173,0.6339028447675947,0.8731203443064033
235,118,,test,0.8928079044117647,0.3387415,0.5573793811422393,0.5573793811422393,0.6069978565373643,0.5686396738429741,0.8119909886696934
236,119,,train,0.9214242814242815,0.25637892,0.609900436117217,0.609900436117217,0.7263355457794732,0.6299373250217976,0.8723512543451603
237,119,,test,0.8949333639705882,0.33686545,0.5769305333315883,0.5769305333315883,0.61246077703419,0.578611382855515,0.8175873283201982
238,120,,train,0.9225053625053625,0.25470635,0.6128643401978161,0.6128643401978161,0.7185848024130882,0.633811819714447,0.8740635052403765
239,120,,test,0.8980353860294118,0.3259424,0.5636286451165203,0.5636286451165203,0.6251785097619088,0.5752169511828183,0.821815055558668
240,121,,train,0.9207207207207208,0.25716138,0.6081992225346574,0.6081992225346574,0.7323970443091682,0.6289961915868622,0.8711754880751339
241,121,,test,0.8985523897058824,0.31913105,0.5669161970066638,0.5669161970066638,0.674594839136041,0.5907161321951645,0.8221882221310448
242,122,,train,0.9236894036894037,0.25273597,0.6178609836690524,0.6178609836690524,0.7394574564555966,0.6387842866876253,0.8760757128230361
243,122,,test,0.8967141544117647,0.33330932,0.5897136947189017,0.5897136947189017,0.6836373553355647,0.5963341294476429,0.8223959282482726
244,123,,train,0.9216988416988418,0.25501785,0.6158863553333843,0.6158863553333843,0.7461682233251913,0.6378485329373956,0.8728168704227514
245,123,,test,0.8994715073529411,0.32181546,0.5598875351532362,0.5598875351532362,0.7147436994042003,0.5782357740715579,0.8229888172034787
246,124,,train,0.9220763620763621,0.25487366,0.6133384225973924,0.6133384225973924,0.7192760308679805,0.6346213619025366,0.8734377953155594
247,124,,test,0.8963694852941176,0.3325113,0.5630991036672813,0.5630991036672813,0.6058416191779998,0.5724376210476935,0.8210638025295778
248,125,,train,0.9213899613899614,0.25544116,0.6143280688154723,0.6143280688154723,0.7164752384331323,0.634890158628164,0.8723191512950729
249,125,,test,0.8901079963235294,0.34591207,0.5583893259236045,0.5583893259236045,0.6379797507294215,0.5691608489400332,0.81061082235084
250,126,,train,0.9221278421278422,0.2538356,0.6125079794613865,0.6125079794613865,0.708728252168381,0.6313024108615294,0.8735246612865353
251,126,,test,0.8926355698529411,0.34016454,0.5534706468184953,0.5534706468184953,0.6070960973804094,0.5652529282729443,0.8136664559007641
252,127,,train,0.9234834834834835,0.25325882,0.6193009099656425,0.6193009099656425,0.7341016342192931,0.641361893731739,0.8756915291353511
253,127,,test,0.8953929227941176,0.3415959,0.563964724021528,0.563964724021528,0.6116125037656156,0.5759732540487027,0.8191966429904527
254,128,,train,0.9216473616473616,0.25398958,0.6148436961572162,0.6148436961572162,0.715238051740755,0.6364465019742559,0.8727749749632087
255,128,,test,0.8887867647058824,0.36181867,0.5541011387311174,0.5541011387311174,0.5946083802084637,0.5614627004065503,0.8087251377963114
256,129,,train,0.9224024024024025,0.25316688,0.6171097167754634,0.6171097167754634,0.715243941507076,0.6366826054261009,0.8740333038014255
257,129,,test,0.8938993566176471,0.32893062,0.5561997724860062,0.5561997724860062,0.6156648790949427,0.566566039336429,0.813713884159783
258,130,,train,0.9237237237237237,0.25243312,0.6221944340365079,0.6221944340365079,0.7261004767138123,0.6441590719117737,0.8761376671641473
259,130,,test,0.8963694852941176,0.33505112,0.5676872359430974,0.5676872359430974,0.6054098124112983,0.5732301966859128,0.8210740739645545
260,131,,train,0.9222308022308022,0.2520302,0.6143279637600519,0.6143279637600519,0.7239832284502236,0.633866042742213,0.8737655991499852
261,131,,test,0.8992991727941176,0.3208957,0.5758180043650123,0.5758180043650123,0.6999825553402076,0.5858574072468293,0.8244049320975819
262,132,,train,0.9228142428142428,0.25100413,0.6179957233310115,0.6179957233310115,0.730096488648741,0.6398403322156904,0.8746286510827511
263,132,,test,0.8964269301470589,0.32713503,0.5566256907519924,0.5566256907519924,0.613049561608727,0.57143904749265,0.8200497441969047
264,133,,train,0.9218532818532819,0.25166643,0.6165701257653607,0.6165701257653607,0.7261081697592703,0.6381092910943007,0.8731627188169685
265,133,,test,0.8976907169117647,0.32654414,0.5607185740751136,0.5607185740751136,0.611933219126506,0.5689253377815163,0.8219418888661837
266,134,,train,0.923054483054483,0.25187105,0.6196051080485508,0.6196051080485508,0.7323886385891045,0.6427014608594414,0.8750632695010185
267,134,,test,0.8924057904411765,0.3465707,0.5657457908622777,0.5657457908622777,0.5932206546887605,0.5646931752637067,0.8144949446985841
268,135,,train,0.9237752037752037,0.2512686,0.6219503836067175,0.6219503836067175,0.7308528435525826,0.6442032003157482,0.8762475759927069
269,135,,test,0.8968290441176471,0.3381784,0.584688817247757,0.584688817247757,0.6497267846406874,0.5937864990760015,0.8218318819376632
270,136,,train,0.9235864435864436,0.25159705,0.6201406995616132,0.6201406995616132,0.727617202754217,0.6407592831693346,0.8759177113703224
271,136,,test,0.8969439338235294,0.32665288,0.568738953516228,0.568738953516228,0.6110194355277183,0.5794087264210158,0.8195475385925743
272,137,,train,0.9232432432432433,0.25151226,0.6219791879081248,0.6219791879081248,0.7313951104647106,0.6448438196358379,0.8753446388765729
273,137,,test,0.8936121323529411,0.33612123,0.5622034125548508,0.5622034125548508,0.6049534455380688,0.5728402736205035,0.816311586390664
274,138,,train,0.9224882024882025,0.25425836,0.6178316855889129,0.6178316855889129,0.7443975427415516,0.6393846188211175,0.8741375438091218
275,138,,test,0.8966567095588235,0.3373942,0.5817333693406304,0.5817333693406304,0.6159123091326154,0.5897874838804774,0.8212805860761043
276,139,,train,0.9233290433290433,0.25056767,0.6199163077229485,0.6199163077229485,0.724685550460816,0.6410325411985657,0.875544714110775
277,139,,test,0.8941865808823529,0.3390352,0.5608867997859242,0.5608867997859242,0.615906523975712,0.5721259264510249,0.8145845060024003
278,140,,train,0.9228314028314029,0.2511812,0.615747477079022,0.615747477079022,0.7093880013583491,0.6375119138497416,0.8746427676437214
279,140,,test,0.8930376838235294,0.33882165,0.5423138057752129,0.5423138057752129,0.6264867928198096,0.5604228362533731,0.8114214018539927
280,141,,train,0.9238781638781639,0.24930185,0.6223307375389971,0.6223307375389971,0.7391980647881905,0.6466679259648088,0.8763563254146179
281,141,,test,0.8949908088235294,0.3418832,0.5755411614827889,0.5755411614827889,0.5970770452599997,0.5779132221270252,0.8196525727185654
282,142,,train,0.9222136422136422,0.25147542,0.6199947947516972,0.6199947947516972,0.720321015739823,0.641873324351986,0.8736028716943974
283,142,,test,0.8963120404411765,0.33834395,0.5713126387154283,0.5713126387154283,0.6093102469465007,0.5810297250869653,0.8210372436095825
284,143,,train,0.9233805233805233,0.2490661,0.6206488847775357,0.6206488847775357,0.7227019767264212,0.6420848965836726,0.8756046763479297
285,143,,test,0.8892463235294118,0.35177165,0.5497415554656235,0.5497415554656235,0.6069245652880383,0.5607317399880056,0.808237220945621


==> images/example/0-71467490.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.0589,0.0807,0.0757,0.1396,0.2405,0.2726,0.3067,0.173,0.0987,0.3085
1,0.0589,0.0807,0.0757,0.1396,0.2405,0.2726,0.3067,0.173,0.0987,0.3085
2,0.0589,0.0807,0.0757,0.1396,0.2405,0.2726,0.3067,0.173,0.0987,0.3085
3,0.053133335,0.0729,0.081,0.12775,0.202825,0.229225,0.270575,0.241225,0.160125,0.2667
4,0.0478,0.0662,0.0891,0.1375,0.1892,0.2148,0.2458,0.2305,0.1397,0.2562
5,0.0598,0.0787,0.1001,0.1459,0.1959,0.2172,0.2456,0.3019,0.2065,0.2505
6,0.057825,0.08215,0.06598,0.12515,0.2854,0.32948,0.36026,0.24344,0.13916,0.355
7,0.028875,0.064525,0.02975,0.1045,0.413275,0.512925,0.53125,0.20605,0.097975,0.52725
8,0.0481,0.0744,0.04036667,0.1125,0.40716666,0.5168,0.5139667,0.2002,0.09596667,0.5462
9,0.0512,0.076066665,0.0476,0.117866665,0.40053332,0.5107,0.5344,0.2243,0.10626667,0.5542
10,0.1535,0.1713,0.1626,0.2136,0.3453,0.3915,0.3986,0.2866,0.1997,0.4146
11,0.0496,0.070125,0.065825,0.121625,0.2412,0.284925,0.30535,0.239775,0.137875,0.324775
12,0.05375,0.07035,0.06765,0.1128,0.1968,0.22875,0.2415,0.26405,0.15825,0.26795
13,0.07184,0.09646,0.1235,0.16736,0.21222,0.24316,0.25634,0.34902,0.2267,0.28722
14,0.06515,0.08985,0.12975,0.16005,0.1892,0.2127,0.2304,0.35815,0.2416,0.25425
15,0.06155,0.07555,0.0932,0.1159,0.1397,0.15895,0.1622,0.29485,0.2293,0.17705
16,0.066675,0.0848,0.094525,0.121475,0.170725,0.188175,0.1987,0.279175,0.20975,0.21455
17,0.060966667,0.08093333,0.07806667,0.11653333,0.1916,0.215,0.2332,0.27813333,0.19453333,0.23606667
18,0.05855,0.07235,0.0718,0.1129,0.19405,0.21655,0.2307,0.2938,0.19775,0.242
19,0.052441668,0.06909167,0.062816665,0.10735,0.197175,0.21734166,0.23605,0.2447,0.16145833,0.24155
20,0.04633333,0.06583333,0.053833332,0.1018,0.2003,0.21813333,0.2414,0.1956,0.12516667,0.2411
21,0.0376,0.0595,0.0392,0.0977,0.2025,0.2057,0.2334,0.1166,0.066,0.228
22,0.0376,0.0595,0.0392,0.0977,0.2025,0.2057,0.2334,0.1166,0.066,0.228


==> images/example/0-71467490_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.30548576,0.26058826,0.27485174,0.29828894,0.32189643,0.33899808,0.3169512,0.21203697,0.19824772,0.34619644
1,0.5179567,0.4450987,0.4934697,0.529763,0.549556,0.57005876,0.4797607,0.41310927,0.37396365,0.5944091
2,0.7983191,0.7013016,0.789309,0.8231302,0.8416122,0.85361874,0.85207736,0.34873343,0.36171654,0.86488485
3,0.7735983,0.6928299,0.7565871,0.7527849,0.76762396,0.81318456,0.7480238,0.44698113,0.2763554,0.8319038
4,0.78302467,0.7026666,0.78027713,0.8204681,0.8334153,0.8466913,0.8363283,0.3037004,0.33873883,0.8518939
5,0.36202136,0.313576,0.33430842,0.35471493,0.3855485,0.40487796,0.37162584,0.29085413,0.27455762,0.41813836
6,0.14446706,0.11649528,0.09923859,0.1363222,0.20175561,0.22892877,0.23340085,0.14251083,0.07943016,0.25740117
7,0.4376492,0.4047256,0.47359768,0.5210164,0.56829035,0.6006245,0.63087314,0.6404442,0.48590904,0.63872427
8,0.30005485,0.26606652,0.27542868,0.29989228,0.3357545,0.35691145,0.3632024,0.26409552,0.20520619,0.38061833
9,0.682855,0.6547318,0.73595613,0.7632628,0.7858219,0.80621886,0.752259,0.600461,0.46925467,0.825079
10,0.7030736,0.65179,0.71440953,0.73362035,0.74838966,0.770942,0.7033277,0.40483665,0.28265306,0.7826735
11,0.7835812,0.7196159,0.7744331,0.7893398,0.80067617,0.81690866,0.79861206,0.54074657,0.39659026,0.8239246
12,0.11582413,0.102085926,0.10616458,0.13537417,0.17813271,0.19823527,0.20426597,0.25224417,0.16408569,0.22844486
13,0.8681087,0.8011971,0.86579305,0.85980695,0.87383664,0.90451586,0.8636843,0.42507163,0.30687875,0.91279536
14,0.36913675,0.3424472,0.38768005,0.42192537,0.45041794,0.47195962,0.40221626,0.34804508,0.30722252,0.4949605
15,0.09678561,0.09342513,0.064691335,0.11475321,0.27588555,0.32849976,0.32397664,0.20758477,0.10540031,0.35506815
16,0.2575338,0.26319048,0.27805638,0.30888098,0.4153375,0.47326264,0.4424932,0.35418367,0.23558964,0.50922674
17,0.5242572,0.4834571,0.5006435,0.50903773,0.5643965,0.6026019,0.58377564,0.25642174,0.22710603,0.6187295
18,0.94279337,0.8893994,0.9381785,0.93309104,0.9428529,0.98185205,0.92740625,0.475171,0.3238785,0.98973286
19,0.1526509,0.13681965,0.11479397,0.14848717,0.3023935,0.381944,0.36420935,0.2012406,0.11092251,0.42182806
20,0.47583565,0.44382352,0.45006418,0.4679161,0.5211473,0.5538168,0.5468518,0.25839752,0.24966891,0.5693462
21,0.86642337,0.81526893,0.8630108,0.8620899,0.87160635,0.9022213,0.8627813,0.5247948,0.394898,0.91543365
22,0.10342011,0.10035143,0.0978225,0.13161106,0.21399745,0.25044665,0.2482355,0.24298485,0.1462792,0.28933766
23,0.8421905,0.7984103,0.85488546,0.85857856,0.87676924,0.90688276,0.8700356,0.4547652,0.33002043,0.9093085
24,0.43810433,0.40415716,0.40635067,0.40918183,0.44980302,0.47995204,0.4927147,0.31581438,0.25280875,0.49806356
25,0.67104465,0.6507667,0.7059031,0.72789294,0.7551443,0.77881235,0.742986,0.57703304,0.4500993,0.7921708
26,0.10077424,0.09288639,0.08563271,0.10979335,0.17837502,0.21730186,0.2144259,0.23965831,0.13656326,0.24773325
27,0.111696444,0.10638824,0.11350379,0.13473952,0.18394919,0.21452777,0.21320665,0.28435707,0.1742232,0.25111708
28,0.121766746,0.11615816,0.13112924,0.1491123,0.1994454,0.23591818,0.23959428,0.30837184,0.18075608,0.280071
29,0.1252256,0.122236505,0.14400665,0.16599211,0.21418267,0.24847099,0.2475976,0.3251033,0.19664687,0.29037756
30,0.12045305,0.11329915,0.13032985,0.14498268,0.18189822,0.2131328,0.21302429,0.3032393,0.18688299,0.25013512
31,0.6640168,0.6292311,0.66406286,0.6699201,0.6852971,0.7118065,0.6844981,0.51041317,0.3662542,0.7256432
32,0.41531476,0.38732597,0.4113925,0.41036436,0.44523117,0.47879606,0.44572335,0.46191522,0.40113613,0.5001128
33,0.10928809,0.09742993,0.09897479,0.1159529,0.1565055,0.17692691,0.17048986,0.25588715,0.17813921,0.19489683
34,0.18481144,0.16109195,0.15706961,0.17110889,0.2171741,0.2315624,0.24375159,0.22597224,0.17111322,0.24961671
35,0.120942,0.10799861,0.10442243,0.1236676,0.17076412,0.19043162,0.18666303,0.22119033,0.15588747,0.2086034
36,0.35246736,0.31889614,0.3204242,0.33496326,0.36530602,0.3817089,0.37623835,0.12799838,0.11516767,0.39182127
37,0.1225437,0.106572,0.09620363,0.11188507,0.15477139,0.17128251,0.15550457,0.16025808,0.10762846,0.18252939
38,0.33010116,0.29171175,0.29481912,0.30036983,0.32117432,0.3394464,0.30396542,0.27502644,0.22827417,0.3521826
39,0.12768771,0.102720186,0.08726481,0.109844856,0.17411965,0.20093913,0.19611037,0.23109505,0.14013317,0.22631787
40,0.41358948,0.34646165,0.33678004,0.3339273,0.34227455,0.3396529,0.42158663,0.34822515,0.27526823,0.3332037
41,0.17886543,0.15088731,0.13536179,0.15571037,0.20937951,0.2309515,0.2280928,0.17408508,0.121980816,0.2485938
42,0.3213587,0.27547047,0.27857006,0.27889118,0.29522738,0.30650124,0.28272057,0.26055253,0.21175817,0.31212777
43,0.11396713,0.0880123,0.06685901,0.09215244,0.16081423,0.17986226,0.18013364,0.1509587,0.09332691,0.19338554
44,0.16187131,0.122974016,0.09972243,0.122683525,0.18330425,0.20306396,0.1951464,0.16391647,0.095708355,0.21845816
45,0.5724124,0.5083929,0.5397474,0.5503658,0.559334,0.57046735,0.5546049,0.19372119,0.18678446,0.5762052
46,0.13033156,0.09712482,0.07024501,0.10058384,0.16522004,0.18113643,0.17943442,0.09594911,0.052284144,0.19235514
47,0.54025424,0.44794023,0.47679567,0.4821966,0.48463604,0.503023,0.47393262,0.23692815,0.1572539,0.50555474
48,0.5974611,0.53107446,0.57837415,0.5966008,0.61169475,0.6278001,0.6109039,0.27461004,0.2697011,0.63598335
49,0.28185236,0.23160116,0.23790069,0.25609505,0.28434956,0.30293038,0.27579674,0.2209143,0.19347216,0.31928617


==> images/example/0-71467829.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.16685,0.15535,0.13155,0.1624,0.2009,0.2065,0.22605,0.0553,0.0386,0.2047
1,0.16685,0.15535,0.13155,0.1624,0.2009,0.2065,0.22605,0.0553,0.0386,0.2047
2,0.16685,0.15535,0.13155,0.1624,0.2009,0.2065,0.22605,0.0553,0.0386,0.2047
3,0.085875,0.115425,0.121816665,0.18403333,0.26473334,0.2939,0.33925,0.22815,0.14715,0.33075
4,0.06785,0.09415,0.1539,0.1859,0.2101,0.2295,0.2749,0.1784,0.1078,0.2645
5,0.0805,0.10825,0.16535,0.1919,0.2121,0.2317,0.26865,0.3248,0.2325,0.2633
6,0.0929125,0.1160425,0.14194584,0.174725,0.21945,0.2375,0.259075,0.3,0.22343333,0.2623125
7,0.0506875,0.08735,0.0851125,0.146275,0.285675,0.31845,0.3383125,0.260475,0.164975,0.337375
8,0.047725,0.06695,0.05195,0.099775,0.24915,0.29475,0.3026,0.1745,0.1028,0.3066
9,0.036475,0.05295,0.0302,0.074225,0.1981,0.23405,0.283175,0.1126,0.05605,0.2311
10,0.1335,0.1445,0.1398,0.1862,0.2888,0.3277,0.3204,0.245,0.1736,0.3441
11,0.0472875,0.07205,0.0773875,0.139875,0.262875,0.30795,0.334575,0.2628,0.1454,0.351525
12,0.062366668,0.074125,0.07434167,0.11875,0.19835,0.2324,0.243375,0.23765,0.14805,0.25928333
13,0.06225,0.08156,0.09118,0.13506,0.20808,0.23859,0.23958,0.26726,0.17506,0.26942
14,0.056175,0.076475,0.104725,0.14585,0.18305,0.2075,0.21995,0.3268,0.227975,0.2416
15,0.058625,0.073225,0.0868,0.12145,0.1554,0.17225,0.179275,0.2852,0.214125,0.1952
16,0.0438,0.06413333,0.07636666,0.11336666,0.16663334,0.1852,0.1967,0.27116665,0.1949,0.2096
17,0.04235,0.06025,0.06775,0.110583335,0.18071666,0.202,0.21925,0.26026666,0.18166667,0.2276
18,0.0459,0.0673,0.0748,0.1242,0.1989,0.2261,0.2382,0.2882,0.1907,0.256
19,0.0365,0.057775,0.061775,0.106225,0.1822,0.2043,0.222125,0.245175,0.160975,0.232575
20,0.0271,0.04825,0.04875,0.08825,0.1655,0.1825,0.20605,0.20215,0.13125,0.20915
21,0.031,0.04825,0.0409,0.0873,0.1645,0.1828,0.207,0.137,0.0755,0.2116
22,0.031,0.04825,0.0409,0.0873,0.1645,0.1828,0.207,0.137,0.0755,0.2116


==> images/example/0-71467829_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.54173774,0.46555707,0.48314068,0.48729664,0.49009943,0.5027586,0.46195632,0.27352995,0.18550473,0.5038555
1,0.73871416,0.66066635,0.7303572,0.7650957,0.77801,0.79097193,0.78247523,0.27001256,0.30598316,0.797187
2,0.22320399,0.19100946,0.18766004,0.21793863,0.26073992,0.27546057,0.26668322,0.14328991,0.11496155,0.28723577
3,0.15806487,0.14030531,0.1546765,0.19214863,0.24819668,0.27728027,0.2958799,0.2939542,0.19957739,0.31699818
4,0.30062032,0.26955128,0.28355774,0.30919972,0.34055558,0.3588346,0.36620572,0.25812846,0.19626722,0.38094488
5,0.7188037,0.6845804,0.7684651,0.80126613,0.8217855,0.84455156,0.7866221,0.5798221,0.4365119,0.8670108
6,0.60613513,0.5409667,0.57739145,0.5888867,0.60006374,0.61840284,0.56542665,0.31861317,0.23654005,0.6226221
7,0.6760268,0.6247337,0.69780034,0.7352641,0.75848264,0.7804561,0.7610532,0.531306,0.39798924,0.79640365
8,0.13518678,0.12531283,0.15143561,0.17187947,0.1956008,0.21600133,0.21774328,0.2604635,0.17435765,0.24087597
9,0.49918336,0.46559137,0.49769846,0.5105928,0.53251356,0.5493868,0.5631694,0.50128037,0.41733775,0.5636887
10,0.31613532,0.29278636,0.30124554,0.32224274,0.37045962,0.38875884,0.40876758,0.3849421,0.29544616,0.39814937
11,0.2643261,0.25917718,0.2713512,0.29503167,0.35875058,0.38732132,0.37261376,0.32476938,0.24464713,0.40446302
12,0.11638841,0.116116375,0.12594438,0.15446757,0.20895305,0.23408146,0.2330611,0.27893904,0.18738566,0.25591293
13,0.098674424,0.10028854,0.09382004,0.12651473,0.2199985,0.25278106,0.25170296,0.21742885,0.13552026,0.2737083
14,0.12087823,0.12154668,0.11285907,0.14869013,0.2556964,0.29500574,0.2813202,0.24674062,0.1481704,0.3184316
15,0.14659075,0.14415659,0.13224089,0.17200221,0.3086633,0.3596464,0.34604257,0.24532531,0.1567669,0.38408837
16,0.11171115,0.11141182,0.0943,0.13741946,0.29975855,0.36433563,0.3569694,0.24814884,0.14183,0.3957116
17,0.17966275,0.16591509,0.14291173,0.18636787,0.35414818,0.41697952,0.40512955,0.22226664,0.13564597,0.44294932
18,0.127093,0.1202681,0.09314664,0.13371523,0.3203277,0.39254442,0.37334508,0.2081001,0.10965027,0.41882342
19,1.0043057,0.9525065,1.0042386,0.995277,1.0006815,1.0341278,0.9958216,0.46430248,0.31787616,1.0404984
20,0.09099146,0.072001904,0.04918522,0.06192044,0.1375366,0.1710523,0.16133505,0.061629955,0.028569557,0.17649579
21,0.15331204,0.14271411,0.12366341,0.15981562,0.30555475,0.3759292,0.35894236,0.21936756,0.12390823,0.41146618
22,0.976219,0.92918724,0.9714592,0.99560356,0.9946546,1.0004494,0.9997409,0.25361463,0.3049035,0.98907644
23,0.8122731,0.7870739,0.8451216,0.8585517,0.88741934,0.9115321,0.9114168,0.6958816,0.5257637,0.9282112
24,0.4964,0.4669279,0.47939292,0.49894994,0.5495886,0.58088464,0.5644649,0.26958787,0.26057807,0.5918512
25,0.59439546,0.56155485,0.5891819,0.5973157,0.63425595,0.66557324,0.63624734,0.4561939,0.37498483,0.68092334
26,0.08931898,0.08667571,0.07679584,0.120094866,0.24325222,0.29594252,0.3011926,0.2106247,0.10799195,0.33283085
27,0.09958752,0.09840469,0.09384071,0.14090487,0.25520712,0.3059523,0.31651473,0.2398435,0.12888221,0.35110092
28,0.86447513,0.81709635,0.86325485,0.87167996,0.8820069,0.9059748,0.8764349,0.31751612,0.28330594,0.90748584
29,0.85363317,0.81861275,0.8703138,0.8593631,0.8668034,0.88763285,0.87529737,0.53959405,0.3710759,0.8891256
30,0.8112268,0.76456326,0.81292343,0.80795336,0.8242574,0.85544896,0.79567325,0.50243807,0.39736775,0.8664155
31,0.659354,0.6238169,0.6553042,0.6601315,0.6760364,0.7019157,0.68426365,0.51174104,0.37437207,0.71597314
32,0.10980288,0.096239954,0.09626615,0.11052447,0.15056819,0.17207359,0.16523261,0.2372595,0.15474385,0.19477761
33,0.29068315,0.27222708,0.27620924,0.2915228,0.33220574,0.35911492,0.35133013,0.26472208,0.20493571,0.379612
34,0.10630124,0.095733896,0.09545004,0.12004571,0.16825669,0.18743686,0.18847947,0.22696178,0.1562304,0.20729898
35,0.12358619,0.10728416,0.10158518,0.123507656,0.17356531,0.1948185,0.18342929,0.20781744,0.13446641,0.21470182
36,0.27064937,0.24973544,0.25151548,0.27593836,0.332334,0.35946682,0.350636,0.25330207,0.20738593,0.37821266
37,0.107549466,0.093682215,0.0896727,0.11078177,0.16899036,0.19372393,0.19253297,0.22452806,0.1437623,0.2166565
38,0.12610872,0.107888676,0.102623366,0.12698314,0.186022,0.21382433,0.2058051,0.24803084,0.15677279,0.23895548
39,0.25147092,0.22987093,0.23360708,0.25385335,0.31868017,0.35314164,0.33212784,0.27792296,0.18035239,0.38190424
40,0.39373314,0.34075487,0.34197024,0.346211,0.36189952,0.3739856,0.3777496,0.35233903,0.31141928,0.37933096
41,0.19098191,0.16866548,0.16025062,0.18559642,0.24160323,0.2646957,0.26023278,0.20662495,0.144127,0.28468287
42,0.26154053,0.22679372,0.22847916,0.24417615,0.28571942,0.30997,0.27483723,0.20295717,0.15147275,0.3267245
43,0.32574403,0.276353,0.28815618,0.2993515,0.33126602,0.3492846,0.32530224,0.32897112,0.29248142,0.36467513
44,0.5430906,0.47854203,0.5066293,0.5175458,0.5244779,0.5380044,0.52061415,0.18125057,0.17522651,0.5427871
45,0.33971202,0.29941455,0.32708627,0.34896982,0.390917,0.41671196,0.40560123,0.3607421,0.32231748,0.43880174
46,0.47229752,0.40665093,0.4301122,0.43522784,0.4439763,0.44396213,0.50149596,0.42876017,0.35333496,0.44542614
47,0.4703855,0.40931442,0.4306969,0.44091088,0.45537633,0.46646538,0.4436107,0.31911787,0.23361607,0.47119355
48,0.40860522,0.35406014,0.3831968,0.39136916,0.40870818,0.4262165,0.3985638,0.3729204,0.31632823,0.43763712
49,0.4869189,0.4228273,0.46306455,0.48235574,0.5072881,0.52629113,0.49937266,0.3427829,0.27504674,0.54147065


==> images/example/1-71470174.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.0584,0.07725,0.1055,0.1447,0.1849,0.2036,0.23005,0.2432,0.15815,0.23725
1,0.0584,0.07725,0.1055,0.1447,0.1849,0.2036,0.23005,0.2432,0.15815,0.23725
2,0.0584,0.07725,0.1055,0.1447,0.1849,0.2036,0.23005,0.2432,0.15815,0.23725
3,0.0634,0.08536667,0.11419583,0.14849584,0.1811,0.19958334,0.22268334,0.2651,0.1778,0.22735
4,0.06915,0.091183335,0.12157292,0.15479791,0.183975,0.20096667,0.22571667,0.29075,0.20035,0.23135
5,0.0749,0.097,0.12895,0.1611,0.18685,0.20235,0.22875,0.3164,0.2229,0.23535
6,0.058283333,0.081125,0.09215,0.13148333,0.19176666,0.21894167,0.22146666,0.2627,0.16983333,0.24736667
7,0.04646,0.07785,0.0651425,0.12514,0.27095,0.3151,0.32621,0.22841,0.12548,0.34186
8,0.053425,0.0830875,0.056575,0.12315,0.32615,0.3877375,0.3889625,0.223675,0.1144,0.4144625
9,0.1145,0.1405,0.118225,0.185,0.36885,0.42665,0.427,0.2916,0.17635,0.45875
10,0.075341664,0.1036,0.0853375,0.1501,0.311425,0.36240834,0.37914166,0.25883332,0.148775,0.39935833
11,0.036183335,0.0667,0.05245,0.1152,0.254,0.29816666,0.33128333,0.22606666,0.1212,0.33996665
12,0.0976375,0.123425,0.14045,0.19165,0.292525,0.3366,0.2883,0.27425,0.208075,0.367775
13,0.0595,0.081175,0.0877625,0.1342,0.21205,0.24555,0.258375,0.2811625,0.1657125,0.2848
14,0.0517875,0.0705,0.0868625,0.1215,0.17035,0.195275,0.2153625,0.275125,0.1694,0.2350125
15,0.0605,0.07195,0.0822,0.1138,0.15515,0.17705,0.18415,0.245,0.16075,0.20335
16,0.052425,0.0716,0.091125,0.120475,0.15725,0.17615,0.1939375,0.285775,0.1877,0.21075
17,0.05205,0.071175,0.091375,0.119470835,0.15175,0.174275,0.18675417,0.28315,0.190075,0.20369583
18,0.05365,0.0661,0.079925,0.10405,0.1333,0.1478,0.16735,0.24585,0.1576,0.17235
19,0.14835,0.1493,0.1421,0.1565,0.1763,0.1816,0.1965,0.2241,0.1743,0.1896
20,0.04715,0.065575,0.0832,0.1019,0.1319,0.1453,0.171775,0.24985,0.1738,0.1718
21,0.04685,0.0605125,0.07865,0.09905,0.1238,0.135,0.1579625,0.207025,0.13775,0.16075
22,0.04655,0.05545,0.0741,0.0962,0.1157,0.1247,0.14415,0.1642,0.1017,0.1497


==> images/example/1-71470174_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.6968917,0.6126981,0.6978064,0.7285819,0.7484637,0.7620897,0.73483753,0.3933506,0.32765523,0.770874
1,0.5864241,0.5336293,0.61395687,0.6519843,0.6800782,0.70444345,0.65039253,0.5766729,0.52592963,0.7247637
2,0.67045635,0.596938,0.6549742,0.6693592,0.6880444,0.7061993,0.66312265,0.24801646,0.22115012,0.71521133
3,0.8042531,0.7329338,0.784256,0.7868127,0.7911673,0.8001766,0.824467,0.48791102,0.30235702,0.80079216
4,0.76986456,0.6869032,0.75767994,0.7940248,0.80377,0.80872434,0.81064427,0.31814623,0.32464308,0.80672455
5,0.47538978,0.4207673,0.45844737,0.47519976,0.50055027,0.51948005,0.49949077,0.4897953,0.43375167,0.53440785
6,0.13884477,0.11648597,0.11988792,0.15710819,0.20012912,0.22484063,0.23034817,0.21927153,0.13355896,0.26119342
7,0.12774469,0.11122928,0.1183747,0.15156382,0.1902674,0.21161094,0.21966788,0.22645183,0.14303853,0.24345888
8,0.13352685,0.11631768,0.12613666,0.15932085,0.1992597,0.22192822,0.23014355,0.30105287,0.19966002,0.2548609
9,0.40036756,0.3622532,0.4050661,0.43480834,0.46585384,0.47664437,0.4932227,0.49485824,0.4532837,0.49760705
10,0.6954828,0.6394017,0.6919938,0.70839065,0.722232,0.74197453,0.723364,0.5792035,0.46983424,0.7522135
11,0.2852996,0.27211785,0.30082408,0.33521298,0.38458183,0.4159142,0.37598053,0.39353943,0.32967266,0.4478935
12,0.1184,0.10591087,0.08966334,0.11950187,0.21908921,0.26160154,0.23315036,0.19881573,0.109537385,0.28791964
13,0.47801656,0.4507005,0.4653691,0.48602313,0.5432288,0.57262164,0.5593515,0.3637176,0.3006201,0.5882221
14,0.10981606,0.109759614,0.09062457,0.13333763,0.26558387,0.31652215,0.31340948,0.2223639,0.12061273,0.3460022
15,0.11052198,0.110879,0.08723755,0.13363107,0.28161517,0.33467746,0.32242116,0.23489717,0.117902674,0.36586812
16,0.092440955,0.0926193,0.06663625,0.11297161,0.2713335,0.32913178,0.32831427,0.20684282,0.10196505,0.35960072
17,0.39880493,0.3647605,0.36953235,0.37869447,0.43562165,0.4716718,0.45382214,0.20494899,0.17379732,0.48569018
18,0.102715895,0.1029708,0.06639148,0.11987429,0.31352067,0.38700715,0.37206498,0.21789846,0.09863795,0.4280173
19,0.23157169,0.21822084,0.21854809,0.24856229,0.35735887,0.41854462,0.39691705,0.34936294,0.21950397,0.46079165
20,1.0295559,0.98626965,1.0318115,1.0567057,1.0553163,1.0633838,1.0590752,0.32190982,0.37648574,1.0576481
21,0.76239514,0.7203426,0.75908726,0.75814056,0.7754208,0.811293,0.7774368,0.5502715,0.39684469,0.8249305
22,0.4372793,0.4100846,0.424655,0.443291,0.4997274,0.53695214,0.5210352,0.45431915,0.37747145,0.5606894
23,0.93703246,0.89507973,0.953331,0.9442209,0.96010625,0.9962032,0.94973755,0.6097291,0.42442304,1.0091304
24,0.08462725,0.083706245,0.06163877,0.10883666,0.24318199,0.2921437,0.29976106,0.19879319,0.097159855,0.33202198
25,0.69069326,0.62927485,0.65179634,0.662098,0.678171,0.70186794,0.6897238,0.34693432,0.23909992,0.7105085
26,0.11667421,0.09517275,0.079741366,0.09809343,0.15657194,0.1915141,0.14882393,0.1046498,0.07154599,0.21216926
27,0.16945167,0.162127,0.15713082,0.18438816,0.26465985,0.30076984,0.2801953,0.21423942,0.1421575,0.32944453
28,0.13984056,0.12654899,0.114031225,0.14038225,0.22280268,0.2729093,0.2621802,0.26404178,0.1390146,0.3151681
29,0.59276664,0.5558208,0.5772781,0.60100704,0.6459819,0.6777086,0.66442966,0.505277,0.39819553,0.695999
30,0.21364744,0.19518378,0.194718,0.21628661,0.26860422,0.29805914,0.29433715,0.19778475,0.14077534,0.32486942
31,0.111406,0.100654826,0.105203,0.12813495,0.17702231,0.20964372,0.21153706,0.2786481,0.1566759,0.24990073
32,0.7091549,0.6674902,0.71127605,0.7157747,0.73429924,0.7554138,0.7303342,0.37068564,0.3395786,0.76505226
33,0.8127696,0.76841223,0.81712633,0.81221086,0.8263513,0.85569954,0.80834216,0.597235,0.47433788,0.8644562
34,0.117597565,0.10072798,0.09472303,0.11048435,0.15358938,0.18113771,0.17627697,0.22472563,0.12908605,0.21008946
35,0.65592414,0.6294754,0.6747936,0.6676346,0.7033787,0.73474175,0.71679723,0.5432704,0.39205644,0.754695
36,0.10963463,0.09756691,0.105616055,0.1254035,0.15999627,0.18225093,0.18501428,0.29046035,0.18167292,0.2159472
37,0.12750097,0.1120489,0.118306816,0.14266132,0.18429294,0.2119476,0.21938168,0.27420267,0.16606456,0.24731793
38,0.19089383,0.16911857,0.16738597,0.18789157,0.23149571,0.2569009,0.25327787,0.23110025,0.16224048,0.28249756
39,0.1145343,0.09962628,0.10475734,0.12206983,0.1558759,0.18069115,0.1806846,0.27622968,0.16888078,0.21055694
40,0.12826334,0.109862365,0.11506618,0.1333232,0.17222352,0.19802709,0.19574557,0.29386327,0.17596634,0.23079197
41,0.35613877,0.32581645,0.34238353,0.34703562,0.37678215,0.39958483,0.3609782,0.2640288,0.15641679,0.41706836
42,0.60431695,0.5553117,0.5887478,0.5910669,0.6077558,0.62926,0.60020703,0.38576293,0.34129074,0.6407677
43,0.43858206,0.4104301,0.43758208,0.44500804,0.4737962,0.49497145,0.46613586,0.38234687,0.2565919,0.5056553
44,0.29697746,0.263849,0.26947087,0.28673527,0.31382766,0.3266447,0.32235256,0.23373163,0.20113666,0.3381185
45,0.45712247,0.39579123,0.42029977,0.42029133,0.43798938,0.45434162,0.44132304,0.42227966,0.34593415,0.46614784
46,0.56857735,0.5001079,0.5454443,0.56870854,0.5817667,0.59370834,0.57712406,0.38605946,0.33383787,0.5952347
47,0.6256662,0.5470154,0.60390455,0.6229129,0.63207054,0.64742905,0.66165626,0.5756413,0.48880526,0.65358233
48,0.5360853,0.4801197,0.5251744,0.5370629,0.5535678,0.57187265,0.5449762,0.29863438,0.26956043,0.5839197
49,0.14030065,0.10374347,0.09871184,0.11540503,0.13811597,0.15733618,0.1548429,0.16130804,0.092031874,0.17636651


==> images/example/1-71470189.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.054166667,0.078675,0.1002,0.13205,0.157,0.16796666,0.1909,0.2399,0.1696,0.19463333
1,0.054166667,0.078675,0.1002,0.13205,0.157,0.16796666,0.1909,0.2399,0.1696,0.19463333
2,0.054166667,0.078675,0.1002,0.13205,0.157,0.16796666,0.1909,0.2399,0.1696,0.19463333
3,0.054166667,0.078675,0.1002,0.13205,0.157,0.16796666,0.1909,0.2399,0.1696,0.19463333
4,0.0512,0.0658,0.0971,0.1185,0.1349,0.1435,0.1667,0.1907,0.1388,0.163
5,0.0939,0.10985,0.13195,0.16725,0.19035,0.20625,0.22145,0.27755,0.21105,0.22985
6,0.063925,0.0888,0.09625,0.13795,0.2226,0.2463,0.256225,0.2692,0.18315,0.266225
7,0.039825,0.073725,0.058725,0.1277,0.3107,0.354,0.3727,0.243525,0.14315,0.375875
8,0.04825,0.07495,0.05795,0.12155,0.302,0.3489,0.35825,0.21345,0.113,0.37295
9,0.0752,0.0914,0.079,0.134,0.2583,0.3023,0.3106,0.2285,0.1354,0.3307
10,0.056733333,0.08008333,0.071433336,0.1306,0.24976666,0.2891,0.30393332,0.23588334,0.13901667,0.32063332
11,0.038266666,0.06876667,0.06386667,0.1272,0.24123333,0.2759,0.29726666,0.24326667,0.14263333,0.31056666
12,0.0686,0.087,0.0786,0.136,0.22415,0.2519,0.2603,0.2698,0.16735,0.2805
13,0.0666,0.0832,0.09208,0.13492,0.18844,0.21318,0.21938,0.28234,0.17704,0.24612
14,0.07125,0.088475,0.1109,0.148275,0.18135,0.206225,0.216,0.3181,0.215,0.239125
15,0.0513,0.06095,0.06805,0.09395,0.10715,0.11785,0.1013,0.13305,0.09995,0.12565
16,0.034166668,0.053266667,0.058766667,0.094066665,0.15076667,0.16703333,0.1738,0.2555,0.1711,0.19243333
17,0.036566667,0.0529,0.062233333,0.0964,0.15663333,0.18053333,0.18666667,0.25683334,0.1703,0.20636667
18,0.0356,0.0564,0.0632,0.1029,0.1651,0.1868,0.1869,0.2781,0.1793,0.2119
19,0.03465,0.056575,0.063125,0.097325,0.152525,0.175425,0.18425,0.25045,0.16375,0.19735
20,0.0337,0.05675,0.06305,0.09175,0.13995,0.16405,0.1816,0.2228,0.1482,0.1828
21,0.03685,0.054975,0.061575,0.092775,0.135175,0.156275,0.1659,0.2001,0.1304,0.17565
22,0.04,0.0532,0.0601,0.0938,0.1304,0.1485,0.1502,0.1774,0.1126,0.1685


==> images/example/1-71470189_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.6232604,0.55251515,0.6264376,0.65369564,0.6716683,0.69197017,0.6467886,0.53305477,0.4248538,0.7037174
1,0.7408165,0.67099947,0.7212338,0.72933286,0.73706037,0.75156605,0.73643893,0.45919976,0.30418557,0.75541276
2,0.3881923,0.351194,0.38672537,0.41542494,0.44327098,0.45796713,0.4725065,0.30861032,0.25002542,0.48128435
3,0.123313256,0.10436586,0.10832363,0.13390125,0.163649,0.18120061,0.18603285,0.21102697,0.13568899,0.20534608
4,0.18327048,0.1430242,0.13712204,0.14449763,0.15896046,0.16322027,0.18302079,0.15795135,0.116491385,0.16591726
5,0.49622592,0.4390763,0.479779,0.49973905,0.5181995,0.53697467,0.5124025,0.41662517,0.3413103,0.5486293
6,0.11567006,0.10051819,0.11034179,0.13255982,0.1551148,0.17121035,0.17601527,0.2088999,0.1390721,0.196465
7,0.4326453,0.40555397,0.45672616,0.49662375,0.5375351,0.5636199,0.5603202,0.47976074,0.4091369,0.5882505
8,0.696814,0.6444122,0.7004061,0.71487194,0.7296271,0.75287867,0.71371096,0.54569775,0.44535068,0.7637292
9,0.7773054,0.71890503,0.7743643,0.7747208,0.7904102,0.8161756,0.7873689,0.4298578,0.3376886,0.82733816
10,0.17766455,0.16008475,0.16843237,0.19243823,0.22579542,0.24504614,0.24422978,0.2489592,0.17779961,0.26638308
11,0.10466747,0.10194979,0.11542152,0.14325911,0.18217538,0.19941556,0.20783816,0.2861245,0.20721947,0.22644125
12,0.6405848,0.6180966,0.669917,0.68955606,0.71190906,0.730379,0.7018664,0.5635006,0.4609669,0.7515157
13,0.12800147,0.11651361,0.10559753,0.12841906,0.20026253,0.22895645,0.19933362,0.1558796,0.10059542,0.24368829
14,0.11049469,0.11073529,0.08927185,0.13666965,0.29551995,0.35505307,0.34479648,0.23805846,0.13469158,0.38716948
15,0.4486663,0.4286295,0.44887403,0.47911787,0.56216323,0.6054599,0.6071962,0.5063886,0.3831253,0.62467784
16,0.7593164,0.71956533,0.7558054,0.7564638,0.7762813,0.8095146,0.78380543,0.51158595,0.3716205,0.82415104
17,0.12835485,0.124366924,0.098912776,0.14445318,0.30538103,0.3673141,0.34965053,0.22239766,0.11461018,0.40244943
18,0.54018176,0.5277643,0.5721956,0.5791302,0.63954425,0.68976545,0.61729556,0.56316507,0.44779092,0.7152463
19,0.7652279,0.72018486,0.76058394,0.7578105,0.7750893,0.81189513,0.7777621,0.5289683,0.36681607,0.82712656
20,0.1009521,0.104173906,0.09572481,0.14749165,0.2534052,0.29489645,0.30217654,0.24504429,0.13843217,0.33412457
21,0.29682583,0.28714195,0.29905614,0.31631917,0.398146,0.44823363,0.42762372,0.35211867,0.24218005,0.479897
22,0.10360586,0.10506584,0.100744255,0.14513941,0.2414924,0.27861947,0.27610287,0.25187156,0.1442284,0.31563136
23,0.6004974,0.5557301,0.5746736,0.58260083,0.5976025,0.6165131,0.6067565,0.36223078,0.2459667,0.6223281
24,0.97912765,0.94320476,0.9900399,0.9859598,0.96102625,0.951258,1.0403949,0.46667114,0.27572814,0.92586976
25,0.63492763,0.6143202,0.6594201,0.6768856,0.7156058,0.747291,0.70494014,0.53759736,0.3791142,0.76682514
26,0.79338574,0.79762095,0.8717192,0.880236,0.902635,0.92614037,0.89280736,0.64448905,0.49103853,0.9416207
27,0.1324307,0.11686686,0.11328229,0.1309425,0.1793489,0.21461867,0.20272808,0.23331422,0.13396686,0.24251874
28,0.13411088,0.12521031,0.13798352,0.16142894,0.20450848,0.23344056,0.23308703,0.3170636,0.19979991,0.2700401
29,0.68807054,0.643848,0.69326437,0.6973747,0.713432,0.73456264,0.6876072,0.30844992,0.2809473,0.7382596
30,0.5149443,0.4903805,0.51777995,0.5269919,0.55962336,0.5863605,0.5634883,0.3314319,0.18203573,0.60246444
31,0.11132213,0.088981524,0.077183925,0.08228662,0.101350754,0.11312181,0.0984065,0.0977618,0.057180498,0.120451935
32,0.15060765,0.13453957,0.13139296,0.14755437,0.18681963,0.20588227,0.1995806,0.19263388,0.14165351,0.22234887
33,0.11831275,0.10526625,0.102865286,0.11940743,0.15740676,0.17863832,0.17462125,0.22256052,0.1549131,0.19961552
34,0.33897695,0.31136927,0.32064942,0.32164177,0.3516007,0.37277466,0.35921893,0.3483372,0.2861063,0.38613465
35,0.14786302,0.1378763,0.13543996,0.15798825,0.21483673,0.24336228,0.216857,0.20875959,0.16808441,0.26746583
36,0.122612454,0.10625866,0.10312017,0.124582775,0.1822327,0.20941018,0.20263016,0.27475297,0.17355405,0.23680784
37,0.43193838,0.39206642,0.40759155,0.4119047,0.42979482,0.4450164,0.43839654,0.4073726,0.33282077,0.45348915
38,0.28331196,0.24592939,0.24441507,0.24627163,0.2721033,0.2889424,0.27920097,0.18772113,0.11313119,0.29922476
39,0.5070666,0.4574949,0.4857805,0.49050006,0.5103989,0.53141564,0.49483365,0.33867922,0.3052177,0.5421751
40,0.5129445,0.45732063,0.5059197,0.5184795,0.5429247,0.56469935,0.529122,0.51261336,0.43434858,0.5838282
41,0.14139062,0.11649014,0.10869795,0.14049996,0.19792213,0.21717672,0.21404688,0.23910333,0.1591211,0.24135904
42,0.5262934,0.46465322,0.49081022,0.4999464,0.5051577,0.51437545,0.49781054,0.16106385,0.15695293,0.51852936
43,0.67533296,0.61322916,0.6694793,0.65251344,0.66736263,0.6990591,0.6813,0.4719045,0.28998485,0.7095578
44,0.61774564,0.54708225,0.6096091,0.63802284,0.65359885,0.66961485,0.6123825,0.44600272,0.33600304,0.6851156
45,0.5667179,0.5126488,0.5813315,0.6071142,0.6255915,0.64293784,0.6373289,0.611234,0.54602224,0.6562432
46,0.7130167,0.6552168,0.7404974,0.7604328,0.78442746,0.812563,0.7719513,0.6057868,0.47206232,0.8311167
47,0.5473417,0.48188713,0.52294314,0.534121,0.54862565,0.56496143,0.5449669,0.2961923,0.2688363,0.5709123
48,0.49088308,0.4258065,0.44726348,0.45744166,0.4643098,0.47382814,0.45312703,0.3015618,0.21637589,0.47574165
49,0.28417343,0.23610625,0.24154566,0.2634747,0.29727352,0.3130886,0.3126335,0.24441972,0.18745755,0.32775584


==> images/example/12-71456800.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.0376,0.0655,0.0687,0.1251,0.2079,0.2324,0.2732,0.2027,0.1266,0.2563
1,0.0376,0.0655,0.0687,0.1251,0.2079,0.2324,0.2732,0.2027,0.1266,0.2563
2,0.0376,0.0655,0.0687,0.1251,0.2079,0.2324,0.2732,0.2027,0.1266,0.2563
3,0.0376,0.0655,0.0687,0.1251,0.2079,0.2324,0.2732,0.2027,0.1266,0.2563
4,0.0494,0.0672,0.0679,0.11015,0.1742,0.19405,0.21605,0.16355,0.1098,0.21185
5,0.0612,0.0689,0.0671,0.0952,0.1405,0.1557,0.1589,0.1244,0.093,0.1674
6,0.0417,0.0729,0.0739,0.1308,0.2373,0.2676,0.312,0.2696,0.169,0.2976
7,0.03035,0.0676,0.0387,0.1118,0.37455,0.455,0.48325,0.18155,0.08785,0.4844
8,0.0449,0.0741,0.0459,0.11745,0.3655,0.4491,0.46975,0.18935,0.09025,0.47985
9,0.042,0.0615,0.0431,0.1008,0.2534,0.3081,0.3319,0.1872,0.0915,0.3443
10,0.0611,0.085475,0.087175,0.144675,0.2613,0.309525,0.33675,0.262,0.1507,0.352975
11,0.0802,0.10945,0.13125,0.18855,0.2692,0.31095,0.3416,0.3368,0.2099,0.36165
12,0.15825,0.13805,0.10905,0.1114,0.148,0.14235,0.24845,0.1407,0.0699,0.13355
13,0.06425,0.08865,0.09455,0.14535,0.2402,0.27535,0.29075,0.33465,0.20155,0.3116
14,0.05815,0.07195,0.0792,0.11325,0.16935,0.19055,0.1984,0.231,0.14265,0.2149
15,0.0723,0.0851,0.088,0.11255,0.1551,0.17565,0.1858,0.1904,0.1349,0.18495
16,0.0508,0.07033333,0.0769,0.11316667,0.167875,0.1876,0.20026666,0.262875,0.1853,0.212325
17,0.037,0.05745,0.06065,0.1011,0.18185,0.21015,0.22635,0.26645,0.17515,0.23735
18,0.1449,0.1308,0.1171,0.139,0.1728,0.185,0.2047,0.1481,0.1121,0.1957
19,0.08765,0.091125,0.08295,0.114225,0.176025,0.19495,0.2156,0.176925,0.117625,0.2137
20,0.0304,0.05145,0.0488,0.08945,0.17925,0.2049,0.2265,0.20575,0.12315,0.2317
21,0.0368,0.055675,0.0522,0.095325,0.180575,0.2046,0.22585,0.182475,0.105525,0.233
22,0.0432,0.0599,0.0556,0.1012,0.1819,0.2043,0.2252,0.1592,0.0879,0.2343


==> images/example/12-71456800_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.69067353,0.6160857,0.70568854,0.7309551,0.7570254,0.7835254,0.74728996,0.467815,0.35112157,0.80036664
1,0.43322027,0.36080742,0.38138133,0.38766867,0.40063143,0.41385418,0.38857004,0.2789994,0.2131078,0.41956708
2,0.6468304,0.56636167,0.6341541,0.6635044,0.6855073,0.6985657,0.6814477,0.32492843,0.30493718,0.70803845
3,0.67117155,0.59308785,0.6424768,0.65463746,0.67121583,0.68641555,0.65241444,0.18757193,0.1812526,0.69048685
4,0.20053242,0.17182443,0.17354369,0.19830321,0.24317639,0.26169014,0.2587266,0.20321976,0.18860888,0.2807883
5,0.3647571,0.31820095,0.33932316,0.35676607,0.3886695,0.40808633,0.38909572,0.2180413,0.13594757,0.42356345
6,0.49833485,0.44924405,0.49331743,0.5122812,0.5337049,0.5506721,0.532913,0.5023326,0.44154277,0.5683363
7,0.12038324,0.10907997,0.103630684,0.15752168,0.24615453,0.2793668,0.2915936,0.22991896,0.1378234,0.31646606
8,0.116684884,0.09161091,0.085089795,0.11172791,0.16005997,0.1760432,0.17079252,0.17062184,0.12069871,0.19739476
9,0.5321103,0.47166967,0.51413417,0.53570837,0.5545239,0.5727212,0.54976875,0.44163185,0.36046454,0.58413976
10,0.7980195,0.734461,0.80052054,0.8172414,0.834126,0.85632944,0.8236107,0.49109134,0.33747476,0.86738443
11,0.5323296,0.48923764,0.5278175,0.54529065,0.57569987,0.5931275,0.5721703,0.17855719,0.16655733,0.60378754
12,0.8105235,0.7473025,0.80069876,0.797165,0.81031895,0.83581704,0.80230474,0.40593368,0.2955103,0.84442264
13,0.12460908,0.104344636,0.09545125,0.114479356,0.14994864,0.16588572,0.15745246,0.1378834,0.09360194,0.17842318
14,0.12013349,0.10680674,0.09405783,0.1217147,0.19789949,0.22477376,0.22457571,0.15904146,0.09913195,0.24312684
15,1.0574119,1.050069,1.1498731,1.1688416,1.1888764,1.2061403,1.2284291,0.7759375,0.5879907,1.2222297
16,0.43563232,0.40744057,0.40696886,0.4218077,0.47366863,0.49524137,0.5401679,0.44433784,0.347343,0.5002537
17,0.108100526,0.10963079,0.078535594,0.12824672,0.32026935,0.38984784,0.38738316,0.1905138,0.09783702,0.4206699
18,0.1072432,0.10766085,0.07293346,0.12727094,0.3472415,0.432619,0.4192107,0.17912552,0.08643206,0.46795812
19,0.09918391,0.09810807,0.05853561,0.116105005,0.37453327,0.48370606,0.47044396,0.1876633,0.07847523,0.5312852
20,0.33758372,0.3130738,0.31385213,0.3275349,0.42142037,0.47408754,0.45291218,0.2585245,0.20908141,0.49604845
21,0.102652594,0.09903025,0.06802321,0.11775386,0.32036364,0.40463722,0.39941466,0.18094379,0.083972126,0.44404155
22,0.6022377,0.57356495,0.60172063,0.60133845,0.66479665,0.71227777,0.68437684,0.56544375,0.42047518,0.7323346
23,0.09431169,0.08603639,0.058882948,0.09769947,0.24036607,0.30477658,0.30611706,0.17220181,0.07534427,0.3453637
24,0.89697164,0.8547652,0.9030934,0.8918466,0.907467,0.9378101,0.9070562,0.5491763,0.36370793,0.9484064
25,0.10582318,0.10818211,0.10973032,0.1589033,0.25682014,0.30396697,0.31633127,0.3081318,0.17840219,0.3516667
26,0.12814581,0.12567809,0.13253339,0.172642,0.27206823,0.33333734,0.33979326,0.29916632,0.15922341,0.39907545
27,0.7711854,0.72881377,0.7756,0.7879605,0.8080967,0.83372754,0.8198352,0.5766626,0.42880565,0.844629
28,0.33813062,0.3194463,0.32872465,0.3468658,0.40825543,0.45092377,0.41635972,0.35751295,0.29281747,0.4771192
29,0.8828766,0.83469915,0.8798042,0.88661546,0.8952481,0.9139665,0.884541,0.18270674,0.20863627,0.91339564
30,0.21957557,0.18938604,0.17373376,0.17699899,0.22399372,0.2409699,0.29352176,0.2181436,0.12770472,0.24190721
31,0.10459048,0.09979516,0.09445661,0.12551147,0.22254549,0.26613155,0.2624914,0.29044995,0.16058512,0.30552238
32,0.12323043,0.117615804,0.118127525,0.14921314,0.24989344,0.30255887,0.30281687,0.3360224,0.18318231,0.35197258
33,0.1076703,0.10053746,0.104439944,0.13073725,0.2013124,0.24035329,0.2389894,0.30250204,0.17568246,0.27944243
34,0.15019779,0.1310563,0.12248648,0.13279541,0.1800992,0.20590329,0.20535097,0.20180896,0.14077234,0.2242095
35,0.12480971,0.1086145,0.101261765,0.119088314,0.17038034,0.19393072,0.1897922,0.18119557,0.119820714,0.21381745
36,0.2827349,0.25959414,0.26315895,0.2729449,0.32068375,0.35265926,0.34552005,0.35435474,0.27705318,0.37615082
37,0.10826355,0.09539609,0.094356164,0.11415576,0.1725696,0.20429406,0.19936535,0.2762515,0.16968922,0.23476787
38,0.1795553,0.15304418,0.14293341,0.15478066,0.19665214,0.21817863,0.21805933,0.17516035,0.1297603,0.23201452
39,0.104508445,0.09198306,0.08479596,0.110950164,0.19168429,0.22637954,0.22894853,0.2642116,0.15372889,0.26138404
40,0.5439701,0.4980445,0.51822853,0.52019906,0.53385174,0.55014175,0.52494824,0.4035916,0.30933836,0.5570693
41,0.19612563,0.16351216,0.15199214,0.16172077,0.20170899,0.22312276,0.2187234,0.16976427,0.11433971,0.2395558
42,0.32596925,0.29107112,0.29346296,0.3005419,0.33024204,0.34773347,0.337531,0.2753872,0.18830748,0.3607004
43,0.32884374,0.29223675,0.30125389,0.3075709,0.33860365,0.3614489,0.33498046,0.22672768,0.17009784,0.37690476
44,0.4136544,0.35867515,0.38065553,0.3843186,0.4076504,0.42676425,0.40809542,0.39561844,0.33847228,0.44016737
45,0.5029142,0.45313895,0.4929811,0.48894516,0.50878954,0.53491867,0.48415318,0.4243694,0.31167382,0.55133593
46,0.6299649,0.5590836,0.60224813,0.62144655,0.6308315,0.6421076,0.6464702,0.3668239,0.28190464,0.6476986
47,0.1894908,0.14528857,0.13717963,0.14939332,0.17552327,0.18822983,0.17203781,0.18092787,0.16282968,0.20204964
48,0.49359998,0.4410656,0.48458895,0.50192946,0.5192146,0.53555954,0.5201248,0.4242814,0.32189623,0.54770446
49,0.14243329,0.10964192,0.09109609,0.122649275,0.2050005,0.23799038,0.23804235,0.17221321,0.08941241,0.26961306


==> images/example/12-71459194.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.050675,0.07225,0.07425,0.1234,0.203425,0.22955,0.25535,0.1719,0.1044,0.25905
1,0.050675,0.07225,0.07425,0.1234,0.203425,0.22955,0.25535,0.1719,0.1044,0.25905
2,0.050675,0.07225,0.07425,0.1234,0.203425,0.22955,0.25535,0.1719,0.1044,0.25905
3,0.050675,0.07225,0.07425,0.1234,0.203425,0.22955,0.25535,0.1719,0.1044,0.25905
4,0.048327778,0.07073889,0.06781667,0.11902222,0.22100556,0.25212222,0.2745111,0.17675556,0.10352222,0.27868888
5,0.045980554,0.06922778,0.061383333,0.114644445,0.23858611,0.27469444,0.29367223,0.1816111,0.10264444,0.29832777
6,0.043633334,0.067716666,0.05495,0.11026666,0.25616667,0.29726666,0.31283334,0.18646666,0.10176667,0.31796667
7,0.0281,0.0591,0.03475,0.0971,0.3436,0.4229,0.45285,0.1653,0.07715,0.4532
8,0.034925,0.060425,0.04,0.096975,0.2877,0.350025,0.366875,0.15255,0.07235,0.37485
9,0.07385,0.0979,0.116,0.17285,0.23265,0.27195,0.2977,0.4095,0.2692,0.3267
10,0.06955,0.0961125,0.1099,0.16685,0.246675,0.2848875,0.308725,0.3832625,0.245925,0.3334
11,0.06525,0.094325,0.1038,0.16085,0.2607,0.297825,0.31975,0.357025,0.22265,0.3401
12,0.0552,0.07895,0.0847,0.13235,0.219,0.2517,0.26575,0.3259,0.2137,0.2826
13,0.0865,0.0903,0.09175,0.12465,0.168475,0.183575,0.177,0.178,0.1144,0.194375
14,0.0609,0.08465,0.1045,0.14725,0.1968,0.2208,0.23165,0.3521,0.2345,0.2595
15,0.07345,0.09,0.09815,0.1383,0.1991,0.2274,0.2332,0.3261,0.2245,0.2579
16,0.050425,0.073575,0.08385,0.12045,0.177,0.19905,0.21275,0.295125,0.20065,0.22875
17,0.0428,0.0625,0.06745,0.1067,0.1738,0.2001,0.213525,0.28005,0.18645,0.22765
18,0.0478,0.06385,0.06645,0.1118,0.1915,0.2203,0.23835,0.259,0.15455,0.2578
19,0.0373,0.056625,0.056675,0.09995,0.1812,0.20705,0.2255625,0.24415,0.148525,0.238175
20,0.0268,0.0494,0.0469,0.0881,0.1709,0.1938,0.212775,0.2293,0.1425,0.21855
21,0.0268,0.0494,0.0469,0.0881,0.1709,0.1938,0.212775,0.2293,0.1425,0.21855
22,0.0268,0.0494,0.0469,0.0881,0.1709,0.1938,0.212775,0.2293,0.1425,0.21855


==> images/example/12-71459194_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.4321377,0.36723882,0.39797777,0.418359,0.445048,0.46035966,0.4555424,0.2801773,0.22953124,0.47077438
1,0.46274412,0.3889439,0.4136942,0.4100872,0.41946155,0.4338935,0.4030195,0.2961759,0.22636987,0.43764567
2,0.5105269,0.43682352,0.47864962,0.49779573,0.51365,0.5307607,0.4799357,0.34487736,0.25534117,0.54178226
3,0.3906227,0.3405215,0.3605547,0.37423813,0.4006567,0.41277918,0.39324296,0.13055691,0.12946324,0.4178248
4,0.5106531,0.45378965,0.49412036,0.51516706,0.54153717,0.5605174,0.5365422,0.2744515,0.17973122,0.5684411
5,0.5325075,0.4751585,0.5173853,0.5365449,0.55806637,0.57475996,0.5608934,0.46398202,0.38079083,0.587718
6,0.12232478,0.11010238,0.09905142,0.15262716,0.24160604,0.2765474,0.28438807,0.19042966,0.10848939,0.3126258
7,0.58820426,0.5206373,0.5647274,0.58236545,0.6010522,0.61703104,0.6183496,0.48579013,0.40324175,0.62660813
8,0.72351027,0.6661228,0.72520584,0.73924,0.7586361,0.78452796,0.74365777,0.4666205,0.3221452,0.79739654
9,0.613491,0.5602993,0.6044719,0.62586975,0.65021086,0.6677513,0.656642,0.29675755,0.2917671,0.6799631
10,0.8592003,0.80134475,0.8714814,0.8727192,0.8911355,0.92458653,0.8822976,0.49789968,0.35786942,0.9410058
11,0.47374022,0.44416425,0.48270664,0.501019,0.5294524,0.5517763,0.49011233,0.42340407,0.34503,0.5661538
12,0.09878044,0.0970282,0.093257196,0.14071263,0.23443213,0.26935226,0.28107548,0.24566449,0.14308126,0.30492508
13,0.11765145,0.108690836,0.094963014,0.13211818,0.22874096,0.26392522,0.25858432,0.18406028,0.1097018,0.28947818
14,0.1055812,0.08776655,0.05889539,0.08140329,0.18016289,0.21580273,0.20072319,0.08726527,0.040993925,0.2244443
15,0.10370936,0.10206742,0.0698616,0.12064082,0.3190136,0.39266887,0.38838443,0.17684557,0.085769035,0.42573544
16,0.08327389,0.08434102,0.05214926,0.10133361,0.3171059,0.40275344,0.4057807,0.15914051,0.07014034,0.441678
17,0.09438945,0.09283428,0.059485998,0.10868324,0.32268858,0.41174692,0.39737004,0.17086492,0.07396785,0.45024702
18,0.3935315,0.35671002,0.36578554,0.36770287,0.40556356,0.43718973,0.41081798,0.24243501,0.19961813,0.4473634
19,0.093486205,0.08175106,0.05652376,0.08782387,0.21627025,0.27151617,0.26777273,0.11796368,0.05484385,0.29600698
20,0.7524154,0.728184,0.7817431,0.77557474,0.8118355,0.85466725,0.7874551,0.5852729,0.4497925,0.8792417
21,0.11406655,0.1104465,0.112898,0.15174651,0.22618003,0.2760785,0.2825878,0.35872245,0.2091949,0.3338714
22,0.6718813,0.6372616,0.6741867,0.6862483,0.7126982,0.7394132,0.725823,0.5734242,0.45180383,0.7531398
23,0.7746683,0.7362441,0.779689,0.7753677,0.79561925,0.8306101,0.79869694,0.53398395,0.3448809,0.8431093
24,0.11720227,0.11404734,0.11313618,0.15031749,0.251637,0.30504686,0.30331036,0.3307709,0.18608993,0.35688296
25,0.49843532,0.46864662,0.49184024,0.4992745,0.5277554,0.5543246,0.5335852,0.41950232,0.36035872,0.56833965
26,0.8878016,0.8380342,0.88305163,0.8913272,0.899202,0.9156259,0.89263725,0.2595161,0.2648011,0.91365194
27,0.10132345,0.096893884,0.09085186,0.12250991,0.21013474,0.25214255,0.24958445,0.29206517,0.1711014,0.28926998
28,0.092410415,0.0704059,0.05214272,0.056418974,0.0815389,0.09152796,0.083109885,0.059384763,0.0314947,0.09375421
29,0.19040614,0.17085671,0.16588694,0.1740129,0.22287989,0.25484398,0.24151084,0.21949841,0.1454721,0.2730418
30,0.55092657,0.5089315,0.521686,0.5118046,0.5326368,0.56131876,0.52821285,0.32044455,0.20494078,0.565853
31,0.11284248,0.10340198,0.10706078,0.12934935,0.18852028,0.22329074,0.21783513,0.30000082,0.17920965,0.26195025
32,0.69606245,0.6503377,0.6844617,0.68544483,0.6930998,0.704865,0.71663135,0.35161728,0.29213881,0.7009611
33,0.82980084,0.7856498,0.8351556,0.8308382,0.84854466,0.8755613,0.8265271,0.567956,0.44405407,0.88259095
34,0.12599975,0.1108597,0.10493013,0.12508206,0.18855943,0.22549754,0.21605802,0.28431785,0.16955516,0.2593646
35,0.21459174,0.19064674,0.19153178,0.19896586,0.23531944,0.26262072,0.24256341,0.26805982,0.20740679,0.2808873
36,0.10936774,0.09599992,0.09334374,0.11208311,0.1670826,0.19872138,0.19125362,0.26723102,0.1628693,0.22919944
37,0.115909174,0.083263494,0.06431898,0.06506819,0.0776023,0.08423737,0.08664757,0.04751241,0.02912664,0.08508911
38,0.10719651,0.09572662,0.08993602,0.11883382,0.18346308,0.20992975,0.21170272,0.2509675,0.1597755,0.23736125
39,0.105400436,0.0894324,0.08118611,0.10356776,0.16835138,0.19954413,0.19544685,0.25122494,0.15063964,0.22809917
40,0.5276037,0.49760956,0.5342511,0.54931986,0.57620734,0.6022952,0.57094234,0.55388033,0.47414288,0.6196226
41,0.11579542,0.094102964,0.08317775,0.10764169,0.17798366,0.21300763,0.20289625,0.22055793,0.11586304,0.25212663
42,0.5352305,0.48933795,0.52286625,0.5219401,0.5466383,0.57325494,0.538932,0.39885068,0.33370158,0.58757144
43,0.4009084,0.3599915,0.3689441,0.37521735,0.39692625,0.41279897,0.39999947,0.29741392,0.19555366,0.4234544
44,0.114207424,0.08937415,0.07325649,0.10195424,0.16914628,0.19664207,0.19498895,0.21241014,0.12525208,0.22193769
45,0.14949793,0.11251472,0.092407584,0.115118675,0.16553429,0.18414967,0.19103493,0.1667845,0.101914406,0.20362851
46,0.68124205,0.6112276,0.665628,0.68764323,0.6891992,0.69028133,0.7415988,0.45137966,0.33179662,0.68096536
47,0.44860977,0.3748743,0.39059788,0.40355942,0.4128794,0.4224044,0.37105557,0.30250093,0.25265405,0.4254333
48,0.33821994,0.27488545,0.2720099,0.2771118,0.2880187,0.2963668,0.2781857,0.2157331,0.1680059,0.29660657
49,0.44091427,0.3864027,0.41229317,0.43113303,0.45322865,0.4668766,0.45595512,0.24013415,0.22088143,0.47770435


==> images/example/12-71460473.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.0512,0.0791,0.0597,0.1353,0.3074,0.3548,0.3993,0.19355,0.104,0.3898
1,0.0512,0.0791,0.0597,0.1353,0.3074,0.3548,0.3993,0.19355,0.104,0.3898
2,0.0512,0.0791,0.0597,0.1353,0.3074,0.3548,0.3993,0.19355,0.104,0.3898
3,0.0444,0.074666664,0.06571667,0.141,0.3002,0.33933333,0.3847,0.2111,0.1207,0.37496668
4,0.06155,0.089483336,0.08780833,0.1596,0.2904,0.32481667,0.3644,0.2365,0.1426,0.35923332
5,0.0787,0.1043,0.1099,0.1782,0.2806,0.3103,0.3441,0.2619,0.1645,0.3435
6,0.037275,0.06825,0.0436875,0.10875,0.299075,0.356,0.386825,0.1897,0.1017,0.37565
7,0.03105,0.0631625,0.035175,0.10255,0.356025,0.446,0.4651375,0.17805,0.089225,0.469375
8,0.0474,0.077,0.049433332,0.12666667,0.359675,0.437975,0.46011665,0.2007875,0.112,0.4713875
9,0.082166664,0.11083333,0.10085,0.1842,0.31458333,0.36623332,0.38343334,0.33931667,0.21045,0.4169
10,0.112,0.1204,0.1116,0.1516,0.2436,0.2779,0.2828,0.2263,0.1518,0.3029
11,0.0644125,0.092,0.1066875,0.155625,0.2414,0.27545,0.2965,0.33135,0.2165,0.3101
12,0.06746667,0.08105,0.08025,0.118366666,0.1922,0.22153333,0.22526667,0.25088334,0.1626,0.24276666
13,0.058675,0.0814375,0.0876375,0.1285375,0.2074,0.237075,0.24225,0.27300835,0.1793,0.26455
14,0.08055,0.10425,0.12898333,0.17426667,0.2275,0.25575,0.27031666,0.37451667,0.2584,0.29401666
15,0.057683334,0.073233336,0.084375,0.1114,0.152,0.17186667,0.1696,0.24021667,0.1868,0.192
16,0.0556375,0.076775,0.09325,0.12955,0.180475,0.200725,0.2186375,0.308325,0.2192625,0.229025
17,0.049125,0.0708125,0.080825,0.118225,0.184325,0.209525,0.22785,0.2923,0.202575,0.234425
18,0.0646,0.07958333,0.08353333,0.11663333,0.1749,0.1957,0.21203333,0.2422,0.1627,0.21686667
19,0.045075,0.06306667,0.068791665,0.10351667,0.1743875,0.2003625,0.22455417,0.2326,0.150675,0.22798334
20,0.02555,0.04655,0.05405,0.0904,0.173875,0.205025,0.237075,0.223,0.13865,0.2391
21,0.0686,0.08625,0.0919,0.133,0.2012,0.2285,0.25995,0.1035,0.0608,0.2807
22,0.0686,0.08625,0.0919,0.133,0.2012,0.2285,0.25995,0.1035,0.0608,0.2807


==> images/example/12-71460473_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.47856367,0.4166141,0.45980766,0.4579286,0.47850615,0.5003262,0.4656683,0.41607067,0.35723326,0.51741505
1,0.68262184,0.6022079,0.67979854,0.7143886,0.73653835,0.7482526,0.72609323,0.30408293,0.31641132,0.7563104
2,0.5502825,0.47912344,0.516533,0.52567637,0.5402782,0.55594295,0.5188926,0.21135946,0.14909191,0.560073
3,0.13205385,0.11282088,0.08632988,0.14120457,0.27283165,0.31738606,0.32812482,0.18276855,0.09348347,0.35804993
4,0.5342379,0.47699335,0.5190594,0.5366224,0.5589454,0.5752224,0.5596735,0.4696119,0.4017138,0.58610964
5,0.12572029,0.107168786,0.084618285,0.13864167,0.257295,0.2994992,0.30233076,0.17091896,0.08829357,0.33263296
6,0.115412556,0.10062273,0.083925836,0.13585009,0.24846904,0.28359625,0.29237098,0.17816827,0.09916486,0.31582522
7,0.12539904,0.10922509,0.096210875,0.14700238,0.26001555,0.29489622,0.3105504,0.23323525,0.14534393,0.33625448
8,0.6316548,0.5684747,0.6306154,0.6572776,0.68159026,0.70514125,0.6737455,0.5559891,0.4754631,0.72118956
9,0.8829428,0.82473373,0.90979284,0.93088716,0.9506343,0.97686565,0.9429163,0.5929614,0.41205615,0.98983413
10,0.7156255,0.66451395,0.7392357,0.7745559,0.7979087,0.81882715,0.8048318,0.5972219,0.4666759,0.83462816
11,0.6761388,0.6228697,0.67241997,0.689386,0.70468456,0.7234625,0.69705504,0.49312314,0.35848758,0.7341699
12,0.09745985,0.09739392,0.08699011,0.13498448,0.25737688,0.29897994,0.3120996,0.22933532,0.14006063,0.33251104
13,0.120558195,0.11292509,0.09949598,0.13762553,0.24539809,0.28486878,0.27877662,0.18148679,0.115936756,0.30769768
14,0.12790626,0.102729276,0.08183568,0.09173465,0.13332579,0.14376362,0.1643372,0.10231204,0.056305002,0.14553477
15,0.10085869,0.09983444,0.07532083,0.11711683,0.30520913,0.38479263,0.38488206,0.18020585,0.09965207,0.41527298
16,0.10991246,0.108522214,0.08093767,0.12299469,0.31942895,0.40183443,0.38727605,0.18878123,0.10505394,0.43517128
17,0.10928922,0.10812425,0.07726042,0.12849598,0.34592518,0.43962786,0.43206197,0.2083411,0.115505844,0.4816039
18,0.21298328,0.1995612,0.18718274,0.21064793,0.32333216,0.3791671,0.3855509,0.27934948,0.17365634,0.4083827
19,0.11121127,0.10653687,0.081620455,0.1337506,0.317818,0.39542443,0.38978663,0.1984688,0.10890697,0.43929237
20,1.0459695,1.0020705,1.0605795,1.07954,1.0915002,1.1128666,1.0535234,0.22901869,0.22247694,1.1237541
21,0.14351623,0.14517903,0.12629049,0.19018185,0.3345219,0.40970764,0.4166323,0.3721511,0.20908809,0.4787417
22,0.9427622,0.8882258,0.92294407,0.9466186,0.94767797,0.9552095,0.9614268,0.268506,0.31217065,0.94697535
23,0.6361051,0.60724354,0.64512295,0.6598368,0.69552124,0.7250051,0.70730203,0.57133394,0.43935323,0.7439761
24,0.14246605,0.12898812,0.11535321,0.14024574,0.24100406,0.29048124,0.2820402,0.20327629,0.125392,0.31802234
25,0.3285981,0.29641554,0.2840646,0.29354525,0.34612185,0.3752698,0.3980802,0.1939862,0.16036953,0.38708463
26,0.10930802,0.108394876,0.10830524,0.1459613,0.24593224,0.29302803,0.30222896,0.3024151,0.18378562,0.33449626
27,0.11813271,0.1129166,0.10993021,0.14219587,0.2458035,0.30555475,0.30260873,0.28546488,0.16032733,0.3505751
28,0.11931253,0.09859757,0.084347956,0.09326666,0.13377194,0.15688461,0.14471032,0.124374114,0.072276734,0.16857886
29,0.40999204,0.37840238,0.38545838,0.39002138,0.42992234,0.45705685,0.4578384,0.30407423,0.24755207,0.47226351
30,0.5837753,0.5594799,0.5920351,0.61022687,0.6624666,0.6921831,0.694303,0.6467085,0.52367127,0.7130193
31,0.09219296,0.08060896,0.07010839,0.087041944,0.15008712,0.1794523,0.17058647,0.1615502,0.09967154,0.20188016
32,0.4625276,0.43564102,0.4398218,0.4446266,0.5045932,0.55212814,0.55852723,0.48164532,0.36189875,0.5822643
33,0.30560413,0.27463594,0.27467355,0.27437252,0.3196995,0.3541923,0.35294455,0.3237762,0.21587288,0.3789156
34,0.14115204,0.13336842,0.14699699,0.17486955,0.238467,0.275126,0.27310774,0.35793623,0.23321652,0.3174446
35,0.719811,0.69594765,0.74971163,0.748423,0.7783785,0.8080429,0.78330743,0.48193792,0.29215854,0.8314602
36,0.2493535,0.22939147,0.23361611,0.25098753,0.29747468,0.32233164,0.31341538,0.23101744,0.18575005,0.34186044
37,0.11585239,0.10439668,0.11178679,0.1337389,0.17733409,0.2019332,0.19968371,0.30339703,0.21621448,0.22983442
38,0.30317965,0.27802783,0.2819248,0.28846037,0.31916335,0.3407958,0.33237484,0.26859745,0.22199225,0.3547946
39,0.118934676,0.10619448,0.10507608,0.12949553,0.17544451,0.1965918,0.1963979,0.23383717,0.15996766,0.21988212
40,0.16259116,0.13718738,0.12980117,0.14400697,0.1873246,0.20843635,0.20691742,0.20838319,0.13696514,0.2277647
41,0.11613271,0.09076701,0.07976238,0.093657985,0.13870475,0.15961695,0.16993879,0.16009666,0.0856376,0.17576072
42,0.2390121,0.2081975,0.19760905,0.2215437,0.2815328,0.3096753,0.315857,0.23969649,0.16949296,0.33403283
43,0.78382987,0.70848525,0.75887096,0.77821076,0.78682935,0.79918224,0.784572,0.21083066,0.2154836,0.8028421
44,0.37271577,0.31648245,0.33194345,0.33552837,0.35730132,0.37272158,0.3591254,0.36176535,0.31012422,0.38423067
45,0.1338314,0.10322579,0.093964785,0.12143266,0.18208593,0.2098209,0.21794324,0.22214793,0.13264248,0.24877957
46,0.14948018,0.12030358,0.10988038,0.1426539,0.21248433,0.24314426,0.24665387,0.104137406,0.057541713,0.2853843
47,0.36381948,0.33911568,0.38983983,0.42982265,0.4934111,0.5301408,0.4894129,0.49484956,0.44564107,0.5722881
48,0.26078552,0.20697235,0.20150802,0.21134159,0.2311893,0.2419939,0.22266823,0.19012704,0.16812392,0.25073567
49,0.557812,0.49946553,0.5406086,0.5609934,0.5805883,0.59411323,0.5825555,0.29563272,0.28408945,0.6010141


==> images/example/12-71460748.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.05175,0.07425,0.0592,0.1277,0.22605,0.25365,0.30185,0.16665,0.0918,0.2887
1,0.05175,0.07425,0.0592,0.1277,0.22605,0.25365,0.30185,0.16665,0.0918,0.2887
2,0.05175,0.07425,0.0592,0.1277,0.22605,0.25365,0.30185,0.16665,0.0918,0.2887
3,0.049975,0.0733,0.0718125,0.130675,0.22375,0.2484625,0.2787,0.178125,0.10605,0.27775
4,0.0595375,0.0826,0.08450625,0.139175,0.2205,0.24863125,0.285575,0.1985875,0.125175,0.278475
5,0.0691,0.0919,0.0972,0.147675,0.21725,0.2488,0.29245,0.21905,0.1443,0.2792
6,0.05378,0.07814,0.0569,0.12116,0.3026025,0.34922,0.38702,0.22155,0.11694,0.37706
7,0.0331,0.0683375,0.0357375,0.1084125,0.37135,0.45748,0.4879625,0.18282,0.0869375,0.476325
8,0.051175,0.0754625,0.0448625,0.11055,0.3727,0.4573,0.4650375,0.1718,0.0804,0.487075
9,0.050025,0.077875,0.04755,0.126375,0.362225,0.43625,0.444975,0.1952,0.093975,0.4738
10,0.1558,0.156,0.14095,0.1848,0.2737,0.3017,0.29655,0.2267,0.1651,0.3224
11,0.046354167,0.0724125,0.0789,0.126525,0.22196667,0.24786666,0.27691665,0.28705,0.169375,0.29596666
12,0.06815,0.08905,0.072925,0.134225,0.2545,0.28985,0.2986,0.2979,0.177825,0.32375
13,0.042433333,0.06656667,0.0505,0.10936667,0.26346666,0.30453333,0.31713334,0.26113334,0.13598333,0.33723333
14,0.05183333,0.07941667,0.06836667,0.13033333,0.267775,0.3104,0.32695,0.28613332,0.16655,0.34111667
15,0.08255,0.088725,0.079375,0.1182,0.19485,0.2138,0.223875,0.189175,0.13225,0.22435
16,0.0385375,0.0628125,0.0531875,0.1086375,0.217575,0.245725,0.269075,0.2267375,0.13245,0.276675
17,0.03378333,0.056566667,0.04905,0.105333336,0.2112,0.24155,0.2753,0.22721666,0.12931667,0.27416667
18,0.02735,0.041025,0.03985,0.0743,0.1401,0.158025,0.1633,0.1584,0.10325,0.1823
19,0.16255,0.163,0.1472,0.1659,0.2146,0.2201,0.244,0.2039,0.1752,0.2364
20,0.02765,0.0515,0.053775,0.096275,0.1616,0.183725,0.224,0.202,0.1312,0.21795
21,0.0457,0.066475,0.06445,0.1119,0.1899,0.2133,0.25785,0.1466,0.08835,0.23945
22,0.0457,0.066475,0.06445,0.1119,0.1899,0.2133,0.25785,0.1466,0.08835,0.23945


==> images/example/12-71460748_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.49305534,0.42356542,0.4577916,0.45527533,0.4685735,0.48720035,0.45607218,0.35355932,0.28621915,0.49387276
1,0.4981827,0.41280687,0.428316,0.4427687,0.4502811,0.45354608,0.4500512,0.33139363,0.28023085,0.45746794
2,0.7447495,0.6531308,0.7313126,0.7683556,0.7911933,0.799711,0.8043743,0.35714954,0.36377066,0.8099612
3,0.53695893,0.46811104,0.49388468,0.49843982,0.5150978,0.5254774,0.5459233,0.41281763,0.2988357,0.5262423
4,0.6771848,0.5976865,0.65548486,0.6895042,0.7012464,0.71364695,0.70467687,0.2824359,0.30600205,0.7134057
5,0.409148,0.355867,0.37994796,0.39744496,0.42305335,0.44006243,0.42429805,0.24010219,0.15030882,0.453435
6,0.50495684,0.44295833,0.47500855,0.4883777,0.5033011,0.5169908,0.5065134,0.42934093,0.3625472,0.52400327
7,0.11167917,0.094608724,0.07641207,0.12157288,0.20703971,0.23416553,0.25032026,0.14744225,0.07936148,0.26633677
8,0.1538297,0.12141394,0.11296777,0.13678028,0.18222524,0.1998191,0.19207627,0.14304791,0.089953564,0.21384025
9,0.4542612,0.4102631,0.44233268,0.45648044,0.4798999,0.502344,0.4825073,0.40204492,0.3229142,0.5240486
10,0.41748714,0.3729456,0.3992521,0.41751987,0.43716666,0.45266646,0.4307515,0.26402602,0.18339705,0.4625121
11,0.72290665,0.6646158,0.7163796,0.73322326,0.7481754,0.7647927,0.74447405,0.51239526,0.36197457,0.7725353
12,0.8199354,0.7547668,0.81249964,0.8075004,0.8249254,0.85392916,0.8179535,0.4122083,0.27612543,0.86588526
13,0.13718727,0.12453945,0.11643847,0.15676674,0.23151603,0.2599171,0.265596,0.19582342,0.1217549,0.28700092
14,0.32392228,0.30172732,0.3068944,0.33235282,0.38196367,0.39925224,0.3988807,0.23599884,0.19878367,0.40977663
15,0.09839537,0.09002066,0.05899038,0.103257746,0.25599235,0.31199968,0.3173629,0.17013384,0.07748419,0.3436075
16,0.08837703,0.088184014,0.053675156,0.101890385,0.30778086,0.37807927,0.39220312,0.16419488,0.07377876,0.41319814
17,0.15205455,0.14123139,0.11245236,0.15501586,0.3385057,0.41195026,0.39758202,0.18486732,0.10006808,0.4446745
18,0.09876634,0.09560036,0.05775699,0.105411045,0.3182108,0.40669283,0.40438962,0.16409163,0.07145792,0.4436503
19,0.101064384,0.09767142,0.059376713,0.111057125,0.34553188,0.43389478,0.43351594,0.17506862,0.07619719,0.4729906
20,0.8222057,0.77691895,0.81747705,0.8319373,0.8504223,0.8660673,0.86339104,0.37437284,0.39319456,0.874349
21,0.10013455,0.09537836,0.05889693,0.1072849,0.3081744,0.39216512,0.38261673,0.16695303,0.0704085,0.43676287
22,0.30155286,0.29237792,0.30790177,0.32771286,0.40922788,0.45840445,0.38874817,0.36099836,0.31833073,0.49122444
23,0.109160416,0.10122578,0.06933562,0.11241817,0.29277766,0.37598535,0.3767067,0.1805704,0.079344876,0.42145735
24,0.69393206,0.6606978,0.6976562,0.70426136,0.73998684,0.76959574,0.7432653,0.5935898,0.5002004,0.78838867
25,0.09125125,0.087901294,0.08093046,0.1207427,0.21486513,0.25344878,0.2662447,0.25211203,0.14155538,0.29485023
26,0.10086211,0.09666505,0.087331876,0.12428682,0.22639897,0.2698668,0.27020222,0.26609895,0.1502972,0.31037542
27,0.30633917,0.31888708,0.35715643,0.3889048,0.448185,0.4876419,0.4146114,0.42636767,0.34583512,0.51499504
28,0.30054158,0.26843086,0.2622846,0.26838943,0.31104478,0.3395908,0.32563883,0.15232213,0.12727444,0.35518378
29,0.100614116,0.090008594,0.06668005,0.0984179,0.2191024,0.26855135,0.26747802,0.20720316,0.100641094,0.30090815
30,0.27895468,0.26767218,0.28349835,0.30244353,0.3858109,0.43760034,0.39974844,0.41971606,0.32121962,0.47528926
31,0.122493185,0.11216447,0.091414824,0.13109083,0.2610164,0.31330186,0.3065501,0.25514376,0.14157845,0.35015914
32,0.10473103,0.09445855,0.07509443,0.108675376,0.2207569,0.2721758,0.27684635,0.23369795,0.1149951,0.31332746
33,0.7116363,0.68930715,0.74173933,0.740834,0.7734276,0.8053978,0.77408904,0.4707063,0.27743888,0.82902527
34,0.25383335,0.22557172,0.22253793,0.22657672,0.26199514,0.28249538,0.27425468,0.26798964,0.23263006,0.29527017
35,0.09823789,0.08705694,0.064848885,0.10089595,0.21268259,0.24745971,0.2490654,0.2098939,0.10905383,0.27762341
36,0.09876518,0.08406055,0.06526527,0.09266772,0.18438664,0.22312556,0.21954471,0.19200067,0.094576135,0.25274155
37,0.20548353,0.1771192,0.17057368,0.17567475,0.20591424,0.2252293,0.21594083,0.1675203,0.12940666,0.23778379
38,0.0953695,0.08412988,0.06347431,0.10158517,0.20111968,0.23530361,0.24146616,0.17676692,0.093476534,0.2636123
39,0.12258068,0.10632022,0.08260806,0.11668646,0.20488463,0.24260953,0.23540872,0.18053651,0.09709808,0.27226597
40,0.12258068,0.10632022,0.08260806,0.11668646,0.20488463,0.24260953,0.23540872,0.18053651,0.09709808,0.27226597
41,0.27282715,0.24907364,0.24314724,0.27037147,0.3397043,0.37109604,0.3639126,0.23044978,0.1851069,0.39315057
42,0.100925066,0.086013176,0.06584417,0.10124635,0.19858494,0.2327216,0.24255824,0.2018252,0.10345735,0.26638138
43,0.43933478,0.39650562,0.40673906,0.40865842,0.42595673,0.43965793,0.44084737,0.3919624,0.31227252,0.44614846
44,0.5582643,0.51051515,0.5450578,0.5417298,0.56059706,0.5917611,0.5573827,0.49012846,0.37319225,0.6080563
45,0.22999194,0.1960017,0.18727133,0.20014612,0.24489145,0.2626431,0.25700468,0.24624293,0.20367551,0.27927276
46,0.112919725,0.08710597,0.070927605,0.09640592,0.15952885,0.18443446,0.19369328,0.16781425,0.09896358,0.21226354
47,0.86727834,0.78549063,0.8299773,0.841478,0.8388641,0.846718,0.88376814,0.24115089,0.23439452,0.84761107
48,0.14897703,0.1020171,0.07443989,0.08457845,0.110801734,0.11921478,0.11847823,0.04977863,0.0331996,0.12414702
49,0.3360238,0.2783954,0.28001395,0.30096865,0.3444329,0.36227003,0.36969697,0.20943975,0.16138397,0.38132828


==> images/example/12-71460758.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.0622,0.0787,0.065,0.1318,0.2265,0.2479,0.27725,0.1986,0.1133,0.2727
1,0.0622,0.0787,0.065,0.1318,0.2265,0.2479,0.27725,0.1986,0.1133,0.2727
2,0.0622,0.0787,0.065,0.1318,0.2265,0.2479,0.27725,0.1986,0.1133,0.2727
3,0.04565,0.06773333,0.064383335,0.12291667,0.20925,0.23271666,0.2609,0.21298334,0.13156667,0.26396668
4,0.071075,0.08964167,0.088766664,0.14355834,0.225825,0.24975833,0.27575,0.24359167,0.16153333,0.28110832
5,0.0965,0.11155,0.11315,0.1642,0.2424,0.2668,0.2906,0.2742,0.1915,0.29825
6,0.05989,0.08424,0.05573,0.1218,0.32826,0.37854,0.40626,0.2194,0.118675,0.40085
7,0.0313,0.0693625,0.0356375,0.107575,0.388975,0.4729,0.49315,0.178025,0.082825,0.492625
8,0.0456,0.0764,0.0468,0.120375,0.37395,0.455425,0.4768,0.1963,0.0972,0.48845
9,0.046325,0.0756,0.044675,0.12495,0.3183,0.3744,0.3827,0.21015,0.10495,0.41525
10,0.0977,0.1037,0.094,0.1343,0.2162,0.2479,0.25,0.2202,0.1381,0.2747
11,0.0577125,0.0816375,0.0983625,0.143375,0.220625,0.25175,0.272875,0.324225,0.211525,0.292575
12,0.071375,0.09215,0.095275,0.143975,0.233475,0.266325,0.2747125,0.30715,0.203825,0.301575
13,0.062083334,0.081766665,0.07955,0.12578334,0.23451667,0.2711,0.28013334,0.29468334,0.17926666,0.30116665
14,0.0776625,0.0934625,0.093025,0.1348,0.21883333,0.25293332,0.2625,0.2838375,0.17757916,0.282625
15,0.05915,0.06515,0.0646,0.0853,0.1235,0.138,0.13575,0.1331,0.0983,0.1451
16,0.042125,0.062775,0.064875,0.108,0.18835,0.215125,0.236975,0.255775,0.16295,0.2444125
17,0.040116668,0.059783332,0.060233332,0.1036,0.1916,0.22375,0.24483334,0.26406667,0.16598333,0.25393334
18,0.0575,0.075958334,0.08075,0.12256667,0.193,0.22003333,0.2389,0.26781666,0.1711,0.25333333
19,0.0681,0.0722,0.05505,0.0812,0.1252,0.1373,0.14745,0.1408,0.0912,0.14885
20,0.033325,0.0589,0.062,0.110275,0.18945,0.21435,0.247325,0.2511,0.16105,0.2486
21,0.07895,0.096325,0.089925,0.136175,0.20875,0.2319,0.2691,0.17575,0.11415,0.2608
22,0.07895,0.096325,0.089925,0.136175,0.20875,0.2319,0.2691,0.17575,0.11415,0.2608


==> images/example/12-71460758_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.2682306,0.20648454,0.20118177,0.21027286,0.23022746,0.23767784,0.23774976,0.15220904,0.13238175,0.24067831
1,0.5944354,0.531813,0.60589707,0.63739955,0.6619804,0.6862723,0.61864364,0.4992012,0.3971738,0.70499355
2,0.4701083,0.42945376,0.48137924,0.5020404,0.53967017,0.5633302,0.5446077,0.52518606,0.45019537,0.58633816
3,0.24260002,0.20566481,0.20355253,0.22515039,0.27300087,0.29069734,0.28846204,0.11426796,0.09711612,0.3019748
4,0.4868095,0.42803723,0.45789638,0.47280544,0.4930048,0.5073648,0.4914445,0.4171431,0.3511835,0.51741487
5,0.59776556,0.5631033,0.6565439,0.7055727,0.75511557,0.77666205,0.8037656,0.803313,0.71410567,0.812681
6,0.45834762,0.42653075,0.4920369,0.5378879,0.58505774,0.61377555,0.58955294,0.5824317,0.49273193,0.64198536
7,0.5853674,0.52231747,0.5745783,0.59712785,0.61819535,0.6382685,0.6117571,0.47987294,0.38538483,0.6519826
8,0.5625766,0.5130822,0.5505936,0.5697217,0.59684926,0.6137505,0.59828067,0.25342333,0.24800006,0.6245191
9,0.50129795,0.45426804,0.4948308,0.5193618,0.54190445,0.5591531,0.5433373,0.36484012,0.26544634,0.57202256
10,0.13201873,0.11818079,0.1091307,0.15128289,0.22461545,0.25193414,0.25238517,0.21895657,0.13680409,0.2795026
11,0.104238346,0.10105937,0.06501023,0.12047883,0.300651,0.3585944,0.35787314,0.20674023,0.10062733,0.3928421
12,0.09894946,0.09329354,0.055727758,0.10495746,0.29105002,0.35427752,0.35030773,0.1710847,0.07362876,0.38425976
13,0.20150326,0.1778856,0.15168571,0.18507846,0.32008412,0.37633777,0.37154475,0.24466856,0.15052707,0.39998436
14,0.13700198,0.13130543,0.099002354,0.14760324,0.3648229,0.45444378,0.43535995,0.18061015,0.09279841,0.48979107
15,0.08407354,0.08223215,0.047303535,0.09346664,0.3154071,0.4061618,0.40653005,0.14992963,0.063768655,0.43925127
16,0.102175616,0.099636205,0.06015953,0.113435544,0.35842356,0.4531538,0.44362602,0.18021221,0.078365974,0.49409574
17,0.4639067,0.44651917,0.47412452,0.49924737,0.58148164,0.62760144,0.65690637,0.5779092,0.41731626,0.6666194
18,0.7982874,0.74615884,0.781425,0.7938483,0.81162107,0.82652307,0.8290451,0.3632221,0.38019174,0.83122987
19,0.10719182,0.10211439,0.0717108,0.122354515,0.3156637,0.39547458,0.39033562,0.18610366,0.090434045,0.4379046
20,0.10226599,0.10005475,0.06466903,0.117961854,0.30847493,0.3790906,0.366236,0.18861344,0.08341226,0.42220145
21,0.33109644,0.3173523,0.3337124,0.35531527,0.4331462,0.4796294,0.40207195,0.22788167,0.18001635,0.50842345
22,0.68770313,0.65651053,0.69652855,0.7067785,0.738685,0.7723784,0.7534709,0.60597354,0.45116654,0.7949953
23,0.5785931,0.54374546,0.5690785,0.5801279,0.61405075,0.642275,0.63835657,0.52345765,0.41865563,0.6583311
24,0.8123232,0.75641096,0.79020846,0.79054844,0.79928756,0.823898,0.7945303,0.46675867,0.31214473,0.832624
25,0.10468477,0.10234086,0.104236685,0.14132881,0.22699587,0.26401994,0.27697158,0.30847248,0.18720087,0.30951217
26,0.90336394,0.853201,0.9149052,0.9300848,0.94431585,0.9702203,0.9301739,0.43353495,0.33200744,0.97288567
27,0.11470553,0.10227539,0.09456217,0.117768206,0.18798661,0.22623442,0.21696174,0.24631442,0.1450603,0.26195782
28,0.119781844,0.112319276,0.10237501,0.1385909,0.23400731,0.27095997,0.27012384,0.3003553,0.18092875,0.30995685
29,0.91037714,0.86082816,0.9072605,0.9160194,0.92296684,0.9413462,0.92136335,0.2907056,0.27720705,0.9406237
30,0.13031657,0.11591876,0.097491845,0.12608561,0.2227577,0.26777944,0.26104268,0.26982185,0.15188977,0.3017428
31,0.13476014,0.12767527,0.11824457,0.14423253,0.23328187,0.27019697,0.26113027,0.22779658,0.14158307,0.30135858
32,0.24474025,0.23196255,0.22600149,0.24557313,0.34493676,0.40541247,0.3847288,0.33489645,0.2154357,0.44669223
33,0.43478605,0.36851582,0.34351197,0.34169728,0.37306693,0.3854992,0.47505546,0.32214114,0.20731658,0.3877664
34,0.16943957,0.14185649,0.12057362,0.13262112,0.19613688,0.23114656,0.21924618,0.18842456,0.10466951,0.25425568
35,0.46130145,0.4320067,0.4500661,0.46172157,0.4907808,0.5142911,0.49903032,0.40226465,0.3066898,0.5329842
36,0.11739686,0.09435905,0.07887971,0.085102,0.119324155,0.13540734,0.12896594,0.11238067,0.07229018,0.14508146
37,0.10667297,0.080859445,0.059479382,0.065405674,0.09341128,0.10222819,0.091257125,0.06537265,0.037772063,0.105035685
38,0.10312756,0.090228476,0.07901767,0.10657585,0.18158251,0.21178097,0.21012315,0.25021064,0.15083319,0.2419109
39,0.10932099,0.094084024,0.07883418,0.1037135,0.16746438,0.18922497,0.19015558,0.18039641,0.109341785,0.2113885
40,0.12110143,0.10454474,0.08981082,0.117223024,0.1912269,0.22082166,0.21376172,0.20972109,0.1199825,0.251241
41,0.12110143,0.10454474,0.08981082,0.117223024,0.1912269,0.22082166,0.21376172,0.20972109,0.1199825,0.251241
42,0.10578854,0.08955884,0.07579679,0.1045997,0.18358181,0.21564463,0.22131479,0.2337424,0.13275887,0.2496783
43,0.19562915,0.16271433,0.14858976,0.15871756,0.18697947,0.20174429,0.21770577,0.20052814,0.1504716,0.21559502
44,0.22854635,0.1990783,0.18885225,0.2108327,0.261865,0.28377274,0.2903571,0.22046357,0.1584841,0.30678838
45,0.5368443,0.48329878,0.50878084,0.5039222,0.5217226,0.55074465,0.5131487,0.44719863,0.3491276,0.5641372
46,0.80793667,0.7421014,0.80428374,0.83080864,0.8393954,0.8570278,0.8201958,0.24683754,0.25875047,0.8661518
47,0.4359025,0.38248414,0.41640556,0.4218449,0.44542298,0.4676324,0.4398615,0.46220368,0.40646458,0.48407525
48,0.5074311,0.4413302,0.47289497,0.4774405,0.49814597,0.51598555,0.4796918,0.43477932,0.35935014,0.52548486
49,0.18462487,0.1471622,0.1328093,0.16005678,0.2199134,0.24469045,0.2524114,0.21124268,0.15128559,0.2701043


==> images/example/12-71460794.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.0445,0.06905,0.0663,0.1118,0.185,0.2173,0.26625,0.1317,0.0828,0.2331
1,0.0445,0.06905,0.0663,0.1118,0.185,0.2173,0.26625,0.1317,0.0828,0.2331
2,0.0445,0.06905,0.0663,0.1118,0.185,0.2173,0.26625,0.1317,0.0828,0.2331
3,0.0445,0.06905,0.0663,0.1118,0.185,0.2173,0.26625,0.1317,0.0828,0.2331
4,0.054125,0.07545,0.07605,0.11815,0.182825,0.2004,0.23675,0.138,0.089,0.213
5,0.06375,0.08185,0.0858,0.1245,0.18065,0.1835,0.20725,0.1443,0.0952,0.1929
6,0.07605,0.0925,0.07715,0.13486667,0.26036668,0.29706666,0.34906667,0.21145,0.1261,0.31966665
7,0.035075,0.06935,0.0419,0.11145,0.34865,0.42335,0.47425,0.19375,0.101575,0.44865
8,0.03515,0.0413,0.02625,0.04665,0.1236,0.1448,0.14075,0.0452,0.0241,0.1438
9,0.0633,0.07705,0.0551,0.116,0.30015,0.3687,0.39465,0.2142,0.1078,0.4076
10,0.063275,0.0834875,0.08425,0.137625,0.264575,0.315475,0.343325,0.270225,0.159725,0.3577
11,0.06325,0.089925,0.1134,0.15925,0.229,0.26225,0.292,0.32625,0.21165,0.3078
12,0.05715,0.07895,0.08835,0.1323,0.2098,0.2379,0.2577,0.3046,0.2104,0.2711
13,0.0702,0.091125,0.09685,0.1434,0.23565,0.271925,0.288625,0.3238,0.2103,0.3069
14,0.08475,0.10105,0.108075,0.14955,0.2281,0.26075,0.2811,0.3206,0.2088,0.29355
15,0.077,0.094125,0.10105,0.143,0.2268,0.26095,0.27265,0.2794,0.1992,0.2886
16,0.050725,0.0732125,0.0778,0.1179,0.185625,0.20965,0.2398,0.2591,0.1763375,0.2398
17,0.047475,0.06935,0.0724,0.1102,0.19115,0.20815,0.247775,0.245325,0.1678,0.24265
18,0.0622,0.06475,0.06305,0.0905,0.1377,0.161,0.16635,0.15245,0.111,0.1781
19,0.0441375,0.0507,0.0484,0.072625,0.11165,0.12495,0.1306125,0.110875,0.08,0.1373
20,0.026075,0.03665,0.03375,0.05475,0.0856,0.0889,0.094875,0.0693,0.049,0.0965
21,0.0762,0.06495,0.0551,0.0847,0.12925,0.15135,0.1759,0.137,0.0857,0.17455
22,0.0762,0.06495,0.0551,0.0847,0.12925,0.15135,0.1759,0.137,0.0857,0.17455


==> images/example/12-71460794_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.554347,0.47369012,0.5136218,0.5298047,0.54545915,0.55939144,0.53480035,0.36851397,0.2742325,0.56828636
1,0.52886176,0.461024,0.4946325,0.50591856,0.5231284,0.53716207,0.50548935,0.21509169,0.16314787,0.54064107
2,0.5088702,0.44746584,0.4777603,0.48222974,0.50312304,0.5133053,0.54547113,0.43836606,0.3226899,0.51939297
3,0.6478345,0.5729871,0.6254497,0.6556742,0.66685146,0.67556447,0.67032754,0.26312947,0.28455466,0.6777877
4,0.2604284,0.21913426,0.22148131,0.23803489,0.27885756,0.29683563,0.2895811,0.14726073,0.1492689,0.3092508
5,0.47708708,0.4243158,0.4606454,0.48194376,0.5103266,0.5301618,0.51289225,0.33171475,0.23577563,0.54404455
6,0.1119862,0.09147303,0.07543344,0.108220324,0.17308399,0.19524145,0.20169602,0.11773255,0.07067915,0.21398012
7,0.14594306,0.11347786,0.10390526,0.11953181,0.15441233,0.16548073,0.17385781,0.14560139,0.10505005,0.17694409
8,0.6186415,0.55469763,0.6096341,0.63182247,0.65091276,0.6708425,0.652986,0.5178691,0.42428288,0.6823878
9,0.4848803,0.44652867,0.48635066,0.50095105,0.5207106,0.53805095,0.5164355,0.43971878,0.35932055,0.5510154
10,0.80075705,0.73993474,0.8101096,0.82754683,0.8468814,0.8720974,0.8329673,0.5424506,0.40306053,0.88385034
11,0.5558868,0.5069922,0.5426653,0.5622163,0.5907442,0.6083496,0.59303486,0.25752228,0.25261247,0.62045723
12,0.1338624,0.10919579,0.097390905,0.11646766,0.15874931,0.17713565,0.18532471,0.13178186,0.07839138,0.19212408
13,0.1359554,0.12371417,0.11245991,0.14624782,0.235103,0.2688446,0.27425992,0.19059286,0.12058696,0.2966555
14,0.10268454,0.09474916,0.06988636,0.11075839,0.24260879,0.29154596,0.29825598,0.17721686,0.09128191,0.3233873
15,0.09047815,0.08892637,0.059271634,0.104310095,0.28133434,0.34670705,0.35837698,0.16674119,0.082572214,0.3794393
16,0.08670129,0.08418848,0.054525945,0.09597989,0.28654465,0.35922357,0.37041253,0.16026816,0.07554253,0.3957984
17,0.2964559,0.26174197,0.25141472,0.26565692,0.33900645,0.37415227,0.37137023,0.25233155,0.17618741,0.3849445
18,0.11373207,0.100944325,0.072903395,0.108209625,0.2599758,0.33316684,0.32732537,0.1840934,0.0856031,0.3739874
19,0.73164827,0.69586015,0.7371962,0.7484594,0.7718122,0.79299587,0.7876299,0.5932413,0.44546446,0.80551916
20,0.2709946,0.25461876,0.25308087,0.27246433,0.33436623,0.36751387,0.3483418,0.19083591,0.1626102,0.38481498
21,0.11111485,0.102795795,0.10516932,0.1327358,0.20863993,0.2533603,0.25955257,0.27228227,0.1581025,0.29964933
22,0.32983133,0.29859197,0.29777074,0.30149144,0.33824268,0.36237684,0.35743332,0.18714969,0.14004242,0.37265316
23,0.09890039,0.091367275,0.08537116,0.10852074,0.18819085,0.22320278,0.2270882,0.25461212,0.15118,0.25905
24,0.101075366,0.09187958,0.082295164,0.108699,0.19644119,0.23774411,0.23324159,0.24439101,0.13736498,0.26887083
25,0.6844023,0.65675694,0.70026076,0.70092124,0.7283615,0.75528216,0.7383046,0.51044554,0.32845622,0.7746289
26,0.84961987,0.8100083,0.86725456,0.8670686,0.886343,0.91718787,0.8682965,0.66719794,0.54609036,0.9282962
27,0.21441746,0.18693809,0.17340949,0.17464036,0.20671819,0.22032055,0.23503068,0.18940113,0.11998328,0.2259897
28,0.19910121,0.17848146,0.17225449,0.19092841,0.25048068,0.27661046,0.2691382,0.18908079,0.13670528,0.29748484
29,0.22289918,0.19352576,0.18604518,0.1893698,0.2245386,0.24714571,0.23981147,0.22774106,0.18241498,0.26124185
30,0.10285378,0.08808736,0.0776607,0.0985005,0.16139582,0.18903267,0.18776324,0.21158904,0.1305727,0.21477021
31,0.10199721,0.084788986,0.07520586,0.09010397,0.14603677,0.16925213,0.16757056,0.19300339,0.11445839,0.1975437
32,0.10594224,0.08772453,0.07678284,0.100218795,0.16198944,0.19459358,0.19669816,0.1857418,0.110962726,0.21844207
33,0.0992648,0.08456703,0.07289256,0.09410129,0.15654606,0.17462571,0.18086444,0.17100736,0.10758762,0.20022365
34,0.10085523,0.08151325,0.06891272,0.08523092,0.14145796,0.16171633,0.16552046,0.17223999,0.1018755,0.18622276
35,0.11822282,0.08708307,0.06897931,0.07797797,0.11449343,0.13276218,0.12264448,0.106451735,0.06728294,0.14908777
36,0.48743895,0.4384106,0.4637342,0.4676614,0.49148855,0.51160216,0.49091992,0.35170916,0.32494983,0.524382
37,0.24209729,0.20408732,0.19437043,0.21439107,0.26798183,0.28596222,0.28148553,0.21102579,0.16860771,0.30286327
38,0.46651968,0.42495564,0.43726835,0.438976,0.45966554,0.47308993,0.4718057,0.33287883,0.21082272,0.48242998
39,0.4850303,0.43973783,0.46300322,0.47210553,0.5001155,0.5212888,0.50489557,0.3704172,0.262461,0.53653115
40,0.57468283,0.52086467,0.5552365,0.55250174,0.56809235,0.5941845,0.5726587,0.49388525,0.38949785,0.6135875
41,0.106798135,0.07289332,0.05190594,0.058765065,0.084062696,0.08982255,0.08829895,0.064393796,0.04116727,0.09841625
42,0.8377557,0.75775266,0.8106859,0.8301615,0.83295316,0.8417185,0.846871,0.23643515,0.23028454,0.8382761
43,0.13660124,0.09859627,0.077702075,0.08733336,0.11606809,0.12151966,0.11878139,0.07901399,0.05112521,0.12563178
44,0.6323855,0.565902,0.6043558,0.61604047,0.6250525,0.6372082,0.62178046,0.1938076,0.18928635,0.64426714
45,0.51095444,0.4682995,0.50892884,0.5033979,0.53346074,0.56800693,0.52541715,0.31884378,0.1719417,0.5863291
46,0.14498897,0.09967945,0.07710829,0.08921818,0.13164376,0.150526,0.14721511,0.11551322,0.078537144,0.16792881
47,0.17025308,0.12448883,0.10083743,0.1108652,0.13952117,0.15152201,0.15205492,0.08813191,0.06356483,0.1572767
48,0.4753056,0.42083868,0.4508233,0.46792874,0.48998073,0.5030726,0.4878183,0.24418756,0.23224595,0.5101433
49,0.41389358,0.36242288,0.39015448,0.39765298,0.4178057,0.43625167,0.40688357,0.37759274,0.3188861,0.44737273


==> images/example/12-71460855.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.0532,0.0788,0.0612,0.1373,0.2593,0.2944,0.3336,0.1833,0.1001,0.3276
1,0.0532,0.0788,0.0612,0.1373,0.2593,0.2944,0.3336,0.1833,0.1001,0.3276
2,0.0532,0.0788,0.0612,0.1373,0.2593,0.2944,0.3336,0.1833,0.1001,0.3276
3,0.0439,0.07226667,0.06476667,0.13936667,0.24906667,0.28053334,0.32333332,0.20653333,0.12066667,0.31426665
4,0.0747,0.09808333,0.094558336,0.16190833,0.25755835,0.28631666,0.32116666,0.24296667,0.15223333,0.31948334
5,0.1055,0.1239,0.12435,0.18445,0.26605,0.2921,0.319,0.2794,0.1838,0.3247
6,0.0415,0.072325,0.045125,0.118725,0.31705,0.367525,0.396575,0.222675,0.1141,0.396625
7,0.030675,0.06705,0.032825,0.107475,0.376675,0.459825,0.48575,0.18715,0.08685,0.485475
8,0.047966667,0.07666667,0.0481,0.12106667,0.3657,0.44583333,0.4697,0.20515,0.09933333,0.47913334
9,0.0379,0.0705,0.0385,0.119,0.3531,0.4213,0.4303,0.2105,0.0989,0.46575
10,0.1288,0.1381,0.1254,0.1717,0.2558,0.2897,0.2923,0.2336,0.1558,0.3151
11,0.05575,0.080525,0.103,0.15095,0.214825,0.24615,0.272125,0.3532,0.22415,0.2922
12,0.059075,0.07695,0.0802,0.12395,0.1987,0.22803333,0.23773333,0.289625,0.189125,0.25943333
13,0.054166667,0.07553333,0.0756,0.124066666,0.22656667,0.25883332,0.2718,0.31313333,0.1897,0.29223335
14,0.0762,0.0985,0.101225,0.14963333,0.23183334,0.26373333,0.28215,0.33563334,0.21066667,0.29926667
15,0.0418,0.053575,0.05285,0.0752,0.11145,0.12315,0.12395,0.1221,0.07935,0.12915
16,0.0394,0.05785,0.058875,0.09855,0.176575,0.20155,0.2204,0.240475,0.146525,0.229325
17,0.037966665,0.0578,0.05886667,0.10496667,0.19123334,0.2189,0.24166666,0.26526666,0.16303334,0.25023332
18,0.043366667,0.057266667,0.057,0.09493333,0.16713333,0.19013333,0.2061,0.2139,0.124466665,0.2186
19,0.107,0.1108,0.0999,0.1255,0.1558,0.1675,0.1758,0.186,0.1431,0.1832
20,0.0275,0.0495,0.0528,0.0926,0.1658,0.18685,0.2156,0.2254,0.138,0.21985
21,0.0575,0.07465,0.07345,0.11965,0.19205,0.2174,0.2488,0.1584,0.0953,0.24485
22,0.0575,0.07465,0.07345,0.11965,0.19205,0.2174,0.2488,0.1584,0.0953,0.24485


==> images/example/12-71460855_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.2391261,0.18196803,0.17293568,0.18322039,0.20496407,0.21354821,0.20588422,0.124678485,0.10965552,0.21744011
1,0.48883575,0.4261916,0.4574417,0.4790475,0.4935319,0.50405735,0.49913663,0.18390648,0.17862903,0.51121974
2,0.48862097,0.42249894,0.4594789,0.4580198,0.47202724,0.4922942,0.46115276,0.37291986,0.3037346,0.50365764
3,0.59462285,0.52242064,0.5510796,0.5468927,0.56750107,0.59964144,0.5594709,0.3860096,0.2523858,0.6127304
4,0.66229033,0.5845584,0.63981825,0.67278016,0.6839016,0.6930164,0.68701136,0.26431853,0.28580156,0.6973279
5,0.32473058,0.28422445,0.29885378,0.3193158,0.35018295,0.36511046,0.34201404,0.30742946,0.2527221,0.37683183
6,0.24128595,0.20815638,0.20715259,0.2335302,0.28752178,0.3073441,0.30267185,0.0970175,0.08483816,0.32099786
7,0.26967788,0.23050077,0.23125637,0.25495276,0.30447373,0.3247113,0.30761474,0.24899335,0.23186338,0.34135213
8,0.37524197,0.3236485,0.34079388,0.35681874,0.3843526,0.39985952,0.38509762,0.19764969,0.11521603,0.40933606
9,0.12972665,0.108113095,0.08314877,0.13248868,0.2310357,0.26311016,0.27200764,0.16115537,0.08252346,0.29726008
10,0.52984565,0.47376475,0.51687765,0.5344047,0.55742276,0.57366306,0.5577366,0.48134702,0.40921867,0.5869935
11,0.60016936,0.53574187,0.5897055,0.6125145,0.6332716,0.65413266,0.6281783,0.48886427,0.390874,0.6664399
12,0.3838861,0.34387752,0.35673842,0.38510853,0.422293,0.44274217,0.44781548,0.27402756,0.23647694,0.46630237
13,0.29830843,0.2737501,0.28805983,0.31142288,0.35172227,0.37440854,0.36715066,0.32260078,0.26725227,0.39692912
14,0.64283746,0.5747999,0.61489636,0.6267885,0.64048415,0.66099334,0.6291866,0.35587782,0.23377982,0.67000973
15,0.56164813,0.51160634,0.5489538,0.56739277,0.5957036,0.61211306,0.59607875,0.25031462,0.24541895,0.6233564
16,0.1182202,0.1054445,0.10208086,0.14715803,0.2178382,0.2461976,0.25775695,0.23501724,0.13858262,0.28501782
17,0.11554137,0.10227865,0.08277089,0.116090156,0.21135561,0.2454731,0.24266146,0.15587589,0.090212636,0.26725322
18,0.10348935,0.09934687,0.066646665,0.12009156,0.28880662,0.34497544,0.3487872,0.2110824,0.102128066,0.38362327
19,0.09961554,0.093496144,0.05819266,0.1079799,0.28141892,0.34076634,0.3400306,0.17990644,0.07799241,0.37560073
20,0.09006589,0.0902264,0.05523338,0.107533865,0.32443964,0.40153906,0.4023276,0.172689,0.077505775,0.43539733
21,0.104352295,0.10301693,0.06518399,0.115572765,0.33106962,0.40818712,0.39202103,0.17810042,0.07684266,0.4438229
22,0.13440667,0.12846875,0.09678741,0.14603096,0.3618598,0.44934872,0.43218932,0.18550742,0.09321297,0.48799258
23,0.10128034,0.098762825,0.05933578,0.11366032,0.35474053,0.44618985,0.4374856,0.18418507,0.07735882,0.49045962
24,0.19854699,0.17843015,0.15756156,0.18835415,0.3160322,0.36719584,0.35619864,0.17249815,0.11403421,0.39207453
25,0.8131662,0.77574635,0.82256687,0.8132707,0.8351173,0.86673313,0.8295716,0.5595317,0.36760226,0.88031775
26,0.11349127,0.10478997,0.10554352,0.13610521,0.2119109,0.25553742,0.25978917,0.28959107,0.16000736,0.3047853
27,0.105607025,0.10192621,0.10739183,0.14001869,0.21503267,0.25172526,0.2543525,0.31577688,0.18708357,0.29521948
28,0.8393227,0.79214823,0.84836024,0.86660117,0.88477093,0.9144471,0.8568421,0.40108928,0.3057346,0.9241992
29,0.9135632,0.8633536,0.9097241,0.91875744,0.9249781,0.9439099,0.92457646,0.29492205,0.27982345,0.9430141
30,0.2393023,0.22482128,0.21645847,0.23565295,0.32752964,0.38667533,0.37338698,0.34164646,0.21118464,0.42841077
31,0.10684754,0.09558906,0.08453121,0.111658275,0.20052324,0.23802797,0.23338997,0.2592482,0.1421427,0.27262095
32,0.35493287,0.35008794,0.3730428,0.39013946,0.43378592,0.46022752,0.43504328,0.37296167,0.27104026,0.47988886
33,0.104825914,0.0934491,0.08735012,0.113208,0.1882475,0.22573482,0.22052316,0.25913748,0.1417427,0.2618518
34,0.11328772,0.10113242,0.08916749,0.11438376,0.18946174,0.22334814,0.22150888,0.24494642,0.14390053,0.25502032
35,0.22973989,0.19841246,0.19374385,0.19885747,0.22763526,0.24558526,0.24183883,0.18365845,0.14021167,0.25697407
36,0.104441494,0.08280648,0.06613534,0.08763188,0.14429246,0.16474378,0.17117767,0.14920239,0.07855033,0.18636996
37,0.12256999,0.10522306,0.08993874,0.11770202,0.18831143,0.21524754,0.21046491,0.2022745,0.112633504,0.24305041
38,0.2847201,0.26294675,0.2625095,0.29009667,0.35332817,0.38256744,0.37527484,0.25856072,0.20509273,0.40635732
39,0.114586405,0.09255313,0.08017548,0.10757617,0.18114969,0.21601687,0.217468,0.21925901,0.10707717,0.25801545
40,0.50647664,0.45803234,0.48729366,0.49436653,0.52060926,0.54245836,0.5160052,0.36308178,0.33863688,0.5544333
41,0.49215585,0.46340832,0.4917801,0.49657223,0.5224868,0.5407855,0.5255157,0.40480602,0.2656003,0.5546195
42,0.5394428,0.49029335,0.520476,0.5176975,0.5374643,0.56812423,0.5332917,0.4765986,0.37615988,0.58433735
43,0.8149167,0.7477006,0.8089128,0.8330949,0.8426726,0.857564,0.8278641,0.24778813,0.25585783,0.86406547
44,0.4507419,0.39754483,0.43327007,0.4388922,0.4641984,0.48566785,0.4620663,0.4795842,0.41380978,0.50454503
45,0.6097877,0.54727626,0.5845613,0.5963065,0.6056194,0.6203219,0.5989185,0.20295234,0.19475405,0.6276236
46,0.58731323,0.5271107,0.58328676,0.6162675,0.6391832,0.65992415,0.6199317,0.37943023,0.30108035,0.67618734
47,0.5661978,0.48682854,0.5231076,0.5383005,0.5477667,0.5582759,0.54383665,0.46055368,0.39387476,0.5626569
48,0.4635518,0.40449995,0.42216125,0.43181986,0.4450864,0.4547202,0.4446014,0.3322385,0.24785076,0.4585493
49,0.36584204,0.30775687,0.3219722,0.32613486,0.34495193,0.358062,0.33125034,0.2917975,0.2327059,0.36532024


==> images/example/12-71467738.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.06105,0.0975,0.08325,0.1756,0.33295,0.3776,0.42205,0.2037,0.1114,0.4191
1,0.06105,0.0975,0.08325,0.1756,0.33295,0.3776,0.42205,0.2037,0.1114,0.4191
2,0.06105,0.0975,0.08325,0.1756,0.33295,0.3776,0.42205,0.2037,0.1114,0.4191
3,0.0814375,0.1075375,0.1135125,0.180575,0.297675,0.334275,0.3701125,0.281475,0.1958875,0.3758
4,0.0549,0.08275,0.1051,0.1703,0.2461,0.2812,0.3243,0.2116,0.1206,0.3273
5,0.0685,0.09465,0.1135,0.1747,0.2454,0.27615,0.312,0.267,0.1678,0.3163
6,0.0477625,0.07508333,0.055329166,0.117125,0.276825,0.323675,0.3469625,0.20550834,0.10868,0.3465
7,0.0280375,0.0627,0.03215,0.1044,0.3961,0.510375,0.5234875,0.1930125,0.089425,0.5341875
8,0.060725,0.0929375,0.0644,0.13916667,0.40836668,0.5054333,0.5465,0.22376667,0.11855,0.5384667
9,0.069916666,0.09255,0.0933,0.1582,0.2614,0.3042,0.31820834,0.2925,0.17965,0.3453
10,0.1011,0.1051,0.08315,0.1264,0.222,0.2535,0.30435,0.218,0.1265,0.2795
11,0.06605,0.09345,0.0900375,0.1523,0.271275,0.3162,0.3423875,0.3077875,0.18555,0.353475
12,0.07805,0.090825,0.083075,0.1352,0.24585,0.2898,0.30138335,0.3109,0.1842,0.318225
13,0.06476,0.08892,0.09031,0.14816,0.24434,0.2841,0.30229,0.33024,0.19826,0.32878
14,0.06533334,0.089216664,0.112733334,0.15656666,0.2081,0.23926666,0.25695,0.3477,0.2273,0.27926666
15,0.0616,0.08095,0.08705,0.1283,0.19005,0.2158,0.2252,0.30725,0.21115,0.24315
16,0.0396,0.066633336,0.061816666,0.11226667,0.22396667,0.25526667,0.26951668,0.2776,0.16906667,0.2836
17,0.036083333,0.061683334,0.048425,0.10288333,0.25065,0.29336667,0.30834165,0.24929167,0.1405375,0.31822917
18,0.0556,0.076425,0.06125,0.1197,0.271,0.31375,0.333875,0.281575,0.16095,0.3442
19,0.041125,0.06575,0.051933333,0.10922083,0.25028333,0.28819168,0.31225,0.2433875,0.1393125,0.318125
20,0.02665,0.055075,0.042616665,0.098741665,0.22956666,0.26263332,0.290625,0.2052,0.117675,0.29205
21,0.0561,0.0829,0.06635,0.1331,0.252,0.2804,0.30075,0.11335,0.0637,0.30725
22,0.0561,0.0829,0.06635,0.1331,0.252,0.2804,0.30075,0.11335,0.0637,0.30725


==> images/example/12-71467738_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.25281432,0.179715,0.15948458,0.15991116,0.17207912,0.17566931,0.16100982,0.092198916,0.061908994,0.17211644
1,0.5097334,0.4459209,0.4825446,0.50994503,0.53036106,0.5426459,0.53823936,0.24490254,0.23105727,0.5528054
2,0.87861735,0.7622028,0.82799846,0.84888846,0.8476917,0.8493453,0.918254,0.5226579,0.3957505,0.8443847
3,0.55186516,0.47961035,0.5160546,0.5231841,0.5364718,0.55078274,0.51271635,0.23502156,0.16676287,0.55459523
4,0.64272094,0.5921035,0.6685581,0.6866629,0.71277165,0.7375879,0.7119831,0.61230606,0.4831706,0.75778097
5,0.5309023,0.45696026,0.47244632,0.47597918,0.48141336,0.49182194,0.45266408,0.27028644,0.18869615,0.49305144
6,0.7650967,0.6816145,0.7526954,0.78943026,0.8008303,0.8160794,0.80941933,0.28116012,0.3163537,0.8187573
7,0.4073219,0.35950935,0.387178,0.410783,0.44469,0.463033,0.44496462,0.34712648,0.34092513,0.4771829
8,0.39323553,0.3367254,0.3534964,0.37074876,0.39621282,0.4113976,0.40232477,0.26138884,0.1942611,0.42127037
9,0.5837844,0.5304885,0.59524524,0.6271355,0.6565428,0.6844152,0.6556319,0.5693616,0.499301,0.7051332
10,0.7562343,0.6961479,0.751407,0.7668426,0.77826715,0.7977487,0.773794,0.5188463,0.38783288,0.8048465
11,0.11952552,0.108286336,0.111333944,0.15208563,0.20737018,0.2344265,0.24513596,0.21779847,0.12880656,0.27137586
12,0.09109815,0.08646379,0.074332155,0.11726087,0.21370019,0.24709815,0.26168326,0.22290067,0.12193099,0.28404632
13,0.09437734,0.09137591,0.054834705,0.11130827,0.2944849,0.35601124,0.35302657,0.19167471,0.08777242,0.38843665
14,0.19097976,0.17558469,0.14747085,0.1878691,0.35644934,0.43196502,0.42405424,0.1972685,0.12000671,0.4608272
15,0.09446505,0.090860985,0.059320774,0.11122949,0.32963374,0.42875108,0.4191374,0.17805092,0.08323097,0.46672675
16,1.0167289,0.96117353,1.0097297,1.0025755,1.0068799,1.0409895,1.008349,0.46657497,0.31885582,1.0456243
17,0.40481788,0.39141217,0.41618308,0.42891258,0.5023826,0.55521065,0.48775122,0.44712517,0.3713815,0.58173746
18,0.62306213,0.59875935,0.6371381,0.654125,0.70495623,0.7408875,0.73381907,0.61250937,0.49412158,0.76412255
19,0.44741228,0.4222229,0.43161842,0.45085666,0.5074094,0.54188025,0.52600837,0.26742563,0.24668054,0.5560689
20,0.87289953,0.8173776,0.8608218,0.85966575,0.8666966,0.89548033,0.8629289,0.5506823,0.4353192,0.9070472
21,0.09045893,0.087624185,0.07328382,0.117673926,0.23254783,0.2789214,0.28235713,0.24854809,0.13203546,0.31579572
22,0.15350246,0.1445652,0.13904747,0.1705717,0.26954922,0.321179,0.32135364,0.28125426,0.17026503,0.36286765
23,0.3957438,0.36870742,0.3828668,0.39314193,0.43926433,0.4721394,0.45483044,0.31010485,0.27614424,0.4906904
24,0.113273054,0.0885509,0.06892665,0.07493909,0.10643819,0.11641679,0.115326166,0.07387027,0.04524616,0.11702775
25,0.9038222,0.9009927,0.9640152,0.9840602,0.986155,0.9904154,0.99505895,0.55148596,0.3821692,0.9989367
26,0.57656544,0.53903776,0.55651736,0.5696416,0.59563243,0.61384165,0.6296142,0.48742452,0.38595474,0.6231454
27,0.12070644,0.10794837,0.109165505,0.13255818,0.18506864,0.21539403,0.21392997,0.26626652,0.16233198,0.24930398
28,0.111327365,0.101193175,0.106778674,0.12820661,0.17875226,0.21109436,0.20846501,0.28538063,0.16653596,0.24878132
29,0.65375805,0.61751616,0.65896964,0.66871107,0.68750775,0.70869637,0.6628238,0.37657434,0.3744998,0.71900237
30,0.87662125,0.831028,0.88571346,0.8852825,0.8979834,0.92601526,0.8880772,0.61243266,0.49238682,0.9348965
31,0.11904254,0.10634187,0.09264738,0.118264325,0.18946762,0.22151259,0.21806145,0.23032151,0.14017831,0.24833605
32,0.5622467,0.5246351,0.5496442,0.5399141,0.5579816,0.58444256,0.56214535,0.50214744,0.41067436,0.59576267
33,0.10359428,0.091050394,0.076027595,0.10604686,0.19072181,0.22415255,0.2186355,0.24512091,0.14305289,0.25080687
34,0.22809365,0.20306489,0.19531448,0.21225664,0.27367532,0.31090495,0.30557218,0.25301385,0.17109546,0.3359806
35,0.118669584,0.10576415,0.087986775,0.12045904,0.20621765,0.23510683,0.23184349,0.2078795,0.12518027,0.2578412
36,0.09605102,0.08477225,0.06524978,0.09972178,0.19744283,0.22924559,0.22797796,0.19818279,0.109962836,0.25314274
37,0.116439566,0.101393156,0.079707585,0.11322735,0.21280864,0.24831368,0.23559935,0.19982398,0.10862479,0.27502012
38,0.116439566,0.101393156,0.079707585,0.11322735,0.21280864,0.24831368,0.23559935,0.19982398,0.10862479,0.27502012
39,0.26286286,0.24030155,0.2328269,0.2619254,0.34093884,0.37554085,0.3659452,0.24043423,0.1894399,0.39616832
40,0.099050485,0.08409726,0.063118584,0.09159731,0.19385402,0.2327769,0.23024523,0.20446397,0.10520932,0.26018283
41,0.11952952,0.099503756,0.07656949,0.10826516,0.21054006,0.25044113,0.24179783,0.2173677,0.11344603,0.27969724
42,0.44842178,0.40075624,0.409461,0.41149879,0.42738962,0.44039044,0.43352643,0.3832325,0.3080814,0.4455021
43,0.26960245,0.24219279,0.23853326,0.25735492,0.32934982,0.36528283,0.3562998,0.27469027,0.16555355,0.3929913
44,0.45593938,0.41788906,0.44847742,0.45355543,0.47959867,0.50100213,0.47621402,0.4385265,0.35789877,0.51591676
45,0.13969511,0.09333985,0.06204797,0.07411165,0.11120682,0.12094544,0.1131842,0.059679225,0.029453345,0.12502666
46,0.12802412,0.0959405,0.06946592,0.099210046,0.17817011,0.20212518,0.201436,0.14283252,0.077703506,0.21885756
47,0.28760847,0.2366394,0.23677218,0.25236303,0.28587756,0.30408743,0.27932847,0.24402745,0.22813056,0.3167588
48,0.6080737,0.5404593,0.59027743,0.60751903,0.6229465,0.6379575,0.6211172,0.27925488,0.27318597,0.64637107
49,0.4231453,0.3643389,0.3909932,0.4107561,0.43870264,0.45725295,0.44239357,0.32041273,0.26851478,0.47256324


==> images/example/13-71459175.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.0416,0.0702,0.0808,0.1297,0.1975,0.2163,0.25835,0.2206,0.1396,0.25115
1,0.0416,0.0702,0.0808,0.1297,0.1975,0.2163,0.25835,0.2206,0.1396,0.25115
2,0.0416,0.0702,0.0808,0.1297,0.1975,0.2163,0.25835,0.2206,0.1396,0.25115
3,0.0416,0.0702,0.0808,0.1297,0.1975,0.2163,0.25835,0.2206,0.1396,0.25115
4,0.0433,0.071441665,0.073525,0.12741667,0.23283334,0.26398334,0.298725,0.224225,0.13733333,0.29318333
5,0.045,0.072683334,0.06625,0.12513334,0.26816666,0.31166667,0.3391,0.22785,0.13506667,0.33521667
6,0.0467,0.073925,0.058975,0.12285,0.3035,0.35935,0.379475,0.231475,0.1328,0.37725
7,0.033,0.06265,0.03905,0.1051,0.3519,0.4369,0.47005,0.1753,0.088,0.46
8,0.09075,0.110075,0.08325,0.1459,0.3554,0.41695,0.428475,0.23765,0.12895,0.4554
9,0.0812,0.10795,0.13505,0.1831,0.25455,0.2997,0.32475,0.3954,0.2644,0.3471
10,0.06925,0.0966875,0.1086875,0.16245,0.25625,0.29875,0.3194125,0.3513875,0.2269125,0.33825
11,0.0573,0.085425,0.082325,0.1418,0.25795,0.2978,0.314075,0.307375,0.189425,0.3294
12,0.04705,0.07275,0.0625,0.1176,0.2496,0.2894,0.30415,0.2848,0.17805,0.3183
13,0.0592,0.08725,0.08325,0.1391,0.2544,0.2909,0.29675,0.317,0.19885,0.3183
14,0.04985,0.0728,0.0855,0.1242,0.19,0.2185,0.22755,0.31885,0.2085,0.2551
15,0.062,0.07655,0.0784,0.118,0.18585,0.21855,0.2237,0.3084,0.2218,0.24605
16,0.03915,0.060475,0.0685,0.10535,0.1665,0.18795,0.197525,0.273025,0.19445,0.22115
17,0.037125,0.05475,0.058175,0.0953,0.1689,0.19445,0.2052,0.25435,0.175075,0.22135
18,0.04095,0.05625,0.05965,0.1013,0.1789,0.2149,0.22275,0.2479,0.15625,0.2511
19,0.034075,0.052775,0.0529375,0.095575,0.1714875,0.1991125,0.220275,0.2241,0.150075,0.2337125
20,0.0272,0.0493,0.046225,0.08985,0.164075,0.183325,0.2178,0.2003,0.1439,0.216325
21,0.0272,0.0493,0.046225,0.08985,0.164075,0.183325,0.2178,0.2003,0.1439,0.216325
22,0.0272,0.0493,0.046225,0.08985,0.164075,0.183325,0.2178,0.2003,0.1439,0.216325


==> images/example/13-71459175_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.5765261,0.5100315,0.57709837,0.60421616,0.62336373,0.6409991,0.5782312,0.4591942,0.35192502,0.65369785
1,0.552219,0.48093888,0.53667235,0.5624908,0.5852045,0.59721357,0.5723549,0.24659051,0.23408368,0.6051506
2,0.6751155,0.6025414,0.6602349,0.67514104,0.6886608,0.70613503,0.6796825,0.25311187,0.2007829,0.7121873
3,0.3452156,0.29780823,0.31516594,0.32997054,0.34984225,0.36724976,0.3481133,0.32538277,0.2793245,0.37737608
4,0.61826646,0.53832364,0.5827542,0.61305803,0.62281096,0.635323,0.6319218,0.24857567,0.2741961,0.63848215
5,0.48982725,0.42840466,0.45903802,0.4719801,0.49019438,0.5028496,0.48544422,0.39447248,0.321748,0.5094996
6,0.123538375,0.10875492,0.10277123,0.14707407,0.21708949,0.24470705,0.2543414,0.22695224,0.14246356,0.27915794
7,0.26293933,0.24135964,0.27087584,0.31147823,0.3678178,0.3921253,0.39360574,0.41180927,0.3399858,0.4246237
8,0.6093347,0.5403399,0.5891795,0.60788614,0.62789595,0.6463576,0.6320606,0.49672228,0.41097727,0.65684474
9,0.88012004,0.82137865,0.90569633,0.9317093,0.94544744,0.9616875,0.9697641,0.65074867,0.47822627,0.9764339
10,0.8136281,0.75502443,0.8284066,0.8442983,0.8641825,0.8923684,0.8610199,0.56668305,0.41206986,0.9060773
11,0.8150282,0.7582511,0.8232661,0.82522005,0.84389967,0.8772558,0.8318225,0.44643617,0.34737402,0.89227957
12,0.39888918,0.3538132,0.36446112,0.37430897,0.39315248,0.4074953,0.37654957,0.30495396,0.2412066,0.41397357
13,0.10076077,0.100449175,0.09017698,0.14039785,0.25841013,0.29675186,0.31041598,0.26432753,0.15853843,0.33547288
14,0.11403121,0.106328085,0.08813928,0.12722951,0.24770352,0.28705138,0.28027612,0.18879516,0.11037419,0.3121269
15,0.2650785,0.25947332,0.25912917,0.28838158,0.38009432,0.42340904,0.406294,0.3290912,0.24991064,0.44043866
16,0.10255833,0.11139352,0.08335986,0.13516243,0.33967948,0.4148,0.41170216,0.18796645,0.097467825,0.44360602
17,0.20759648,0.19499113,0.17575128,0.21415792,0.35744673,0.4171321,0.40129995,0.18377754,0.12796089,0.4391761
18,0.09003781,0.09166612,0.061365265,0.113286756,0.32965788,0.41726264,0.42032138,0.17922501,0.08820654,0.45712063
19,0.473663,0.43464178,0.44520795,0.4482344,0.4844265,0.5105818,0.49981585,0.25635833,0.22244258,0.5178764
20,0.47166327,0.45196903,0.48449346,0.48779982,0.5362848,0.57583016,0.49914542,0.4059183,0.30378953,0.5928579
21,0.120234735,0.11834366,0.1264921,0.16144787,0.24675964,0.3041009,0.3056435,0.35776764,0.21540318,0.35852143
22,0.14419477,0.13616425,0.12274997,0.15713917,0.27170393,0.3219941,0.31454924,0.2141759,0.13586901,0.35152
23,0.100336894,0.10179932,0.09075884,0.1354473,0.26139396,0.31185254,0.3100282,0.28099427,0.16494708,0.34552968
24,0.71713465,0.667668,0.7094457,0.72548175,0.7574104,0.781934,0.7789864,0.5135963,0.35422775,0.7934299
25,0.09917686,0.09586168,0.0791166,0.11737192,0.24124122,0.29464996,0.2878983,0.26781517,0.14936322,0.32969216
26,0.11310381,0.1083905,0.095320866,0.1292876,0.24007715,0.2962373,0.28421,0.29400137,0.16519432,0.33503821
27,0.11041711,0.10144343,0.100044966,0.12401871,0.19351427,0.23263769,0.22687288,0.28754234,0.17094128,0.27226737
28,0.60128075,0.56067646,0.5832359,0.58677787,0.6100073,0.63584226,0.6000944,0.22342604,0.23405315,0.6517433
29,0.8413382,0.79833835,0.84986466,0.8503878,0.86604416,0.8918816,0.845029,0.5991646,0.47201183,0.8990808
30,0.12284906,0.1076751,0.09866674,0.11770995,0.19099374,0.23311944,0.223729,0.28229403,0.17398022,0.2683538
31,0.27620652,0.25405088,0.25298306,0.26897505,0.32080194,0.34717914,0.33775672,0.1853797,0.1533825,0.36329153
32,0.53618675,0.52378213,0.57448167,0.58032113,0.61578393,0.6566104,0.5936141,0.54925674,0.41168806,0.6842931
33,0.08640495,0.05649602,0.037149858,0.038174078,0.050562136,0.05436515,0.050667368,0.033816885,0.018548436,0.055691928
34,0.10377999,0.091103524,0.07899062,0.105927914,0.18083718,0.21677515,0.21137612,0.23866555,0.14334826,0.24829489
35,0.3136439,0.28868118,0.28789988,0.31144843,0.36934805,0.39782682,0.39156765,0.24494718,0.21015094,0.41535214
36,0.104848325,0.089246616,0.07876652,0.1011743,0.17390187,0.20761284,0.20551774,0.24851786,0.1505826,0.23737265
37,0.55093455,0.51888824,0.558572,0.5722432,0.5942173,0.62041336,0.5761324,0.5446408,0.45859203,0.6347406
38,0.117104545,0.096684426,0.08441171,0.10911916,0.18802768,0.22777754,0.22614685,0.2365921,0.12871262,0.26773643
39,0.5323875,0.48505548,0.5228281,0.5260994,0.5524051,0.5789401,0.54172516,0.4152773,0.35019052,0.59478724
40,0.39243075,0.34532166,0.34738842,0.35298595,0.37690455,0.39394748,0.39231154,0.27967978,0.18008886,0.40913734
41,0.32645482,0.28114077,0.28887892,0.29404542,0.31702036,0.32846236,0.33234674,0.2825,0.22792621,0.33643764
42,0.117776126,0.09475725,0.07906595,0.11060671,0.19203565,0.22142479,0.22395764,0.22960915,0.14234747,0.24987522
43,0.46807766,0.41180876,0.45007622,0.45574912,0.47569352,0.49515578,0.47658926,0.48780915,0.42577457,0.5135552
44,0.13856584,0.10842644,0.09405059,0.123440474,0.18911387,0.21759579,0.21943627,0.21461643,0.13730165,0.24446288
45,0.44092116,0.3552756,0.35736936,0.36431006,0.37450927,0.38124794,0.421698,0.19924764,0.16812383,0.38217044
46,0.5324086,0.4836011,0.55189466,0.5806924,0.60061157,0.6185458,0.5929021,0.57476676,0.4969013,0.6391604
47,0.3729319,0.31329018,0.32338506,0.33388686,0.34934923,0.36067924,0.32728028,0.27567464,0.23258755,0.3669755
48,0.44958016,0.39211798,0.4199144,0.4360149,0.45840937,0.4705097,0.4645713,0.245188,0.2261996,0.4820115
49,0.32337147,0.27005258,0.27879614,0.28516412,0.29792887,0.311436,0.2904261,0.2570859,0.21060495,0.31777635


==> images/example/20-71459842.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.1025,0.10785,0.1182,0.1355,0.1447,0.1503,0.16735,0.0892,0.0662,0.1506
1,0.1025,0.10785,0.1182,0.1355,0.1447,0.1503,0.16735,0.0892,0.0662,0.1506
2,0.1025,0.10785,0.1182,0.1355,0.1447,0.1503,0.16735,0.0892,0.0662,0.1506
3,0.2896,0.30495,0.35445,0.3994,0.4469,0.46985,0.51105,0.48705,0.3881,0.5004
4,0.0653,0.0812,0.1074,0.127,0.1362,0.1457,0.15945,0.1766,0.1308,0.1587
5,0.0658,0.07965,0.101,0.1203,0.1295,0.1387,0.1491,0.1789,0.1379,0.151
6,0.112575,0.1376125,0.1698625,0.1914,0.2115,0.224575,0.2405,0.284175,0.2621,0.239275
7,0.1264375,0.1650875,0.1994375,0.233,0.2669,0.282875,0.2908125,0.33455,0.310525,0.2992875
8,0.0906875,0.127125,0.119025,0.185625,0.3285375,0.37305,0.377075,0.281625,0.20285,0.389975
9,0.06,0.08965,0.055033334,0.13293333,0.39613333,0.50266665,0.50456667,0.2055,0.109183334,0.5248333
10,0.1393,0.1598,0.14715,0.2037,0.3559,0.417,0.4295,0.2748,0.1891,0.4431
11,0.06924583,0.114445835,0.12859167,0.20316666,0.2925875,0.33193332,0.35795,0.23866667,0.1599,0.37256667
12,0.10545,0.1387,0.1845,0.22855,0.25945,0.289,0.30885,0.31715,0.22675,0.33455
13,0.10401,0.13888,0.18929,0.22255,0.24094,0.26511,0.27714,0.39634,0.31583,0.30203
14,0.1227,0.1546,0.20025,0.2275,0.2343,0.252,0.255175,0.36155,0.3371,0.27145
15,0.097675,0.11665,0.139475,0.1573,0.1703,0.183075,0.1846,0.23305,0.1985,0.1929
16,0.1164,0.15528333,0.19006667,0.2223,0.249,0.26493335,0.27515,0.3547,0.32043332,0.28441668
17,0.09171667,0.12926666,0.13995,0.18606667,0.26613334,0.29115,0.30425,0.31406668,0.2605,0.30736667
18,0.095575,0.1338,0.13525,0.19255,0.2991,0.3275,0.3387,0.3209,0.2401,0.3511
19,0.0830375,0.1108,0.123783335,0.16256666,0.22315,0.24118334,0.25325835,0.26958334,0.21773334,0.2609
20,0.0705,0.0878,0.11231667,0.13258334,0.1472,0.15486667,0.16781667,0.21826667,0.19536667,0.1707
21,0.0492,0.0588,0.0756,0.0896,0.0961,0.1036,0.1158,0.1072,0.0774,0.1184
22,0.0492,0.0588,0.0756,0.0896,0.0961,0.1036,0.1158,0.1072,0.0774,0.1184


==> images/example/20-71459842_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.5171337,0.4441596,0.48221236,0.47891998,0.4917013,0.51165366,0.4741656,0.3473275,0.28019172,0.5194673
1,0.5732622,0.50271916,0.54487956,0.5532408,0.5694295,0.58464175,0.54482543,0.2524162,0.17690358,0.5898807
2,0.5607542,0.49960467,0.5443729,0.5720026,0.5943761,0.61159885,0.58989275,0.41650775,0.3183943,0.62449294
3,0.3487634,0.30480382,0.32274047,0.3403567,0.37428913,0.38970393,0.3750161,0.14406124,0.13254353,0.39991274
4,0.3278961,0.2778777,0.28896603,0.30449703,0.32762483,0.34241375,0.32384294,0.20781451,0.14835174,0.35052484
5,0.23893405,0.20638113,0.21749517,0.23651354,0.2564658,0.2683325,0.26088437,0.092205845,0.068840586,0.28050098
6,0.21023412,0.18931466,0.20325102,0.22633755,0.24943669,0.26287454,0.25736633,0.13745952,0.10129713,0.2744022
7,0.28113163,0.25769597,0.2991524,0.33992106,0.3872642,0.41562647,0.42515463,0.42463,0.32818866,0.44789624
8,0.5603417,0.5037812,0.55911666,0.5856828,0.6123907,0.63488305,0.6177627,0.521269,0.43115884,0.652275
9,0.73232186,0.6782802,0.7584048,0.7999023,0.8228989,0.84638494,0.8269423,0.56578064,0.40823066,0.86384624
10,0.12097404,0.103677295,0.1084887,0.123640604,0.13763534,0.1487028,0.1494291,0.1704657,0.12088015,0.16270255
11,0.13838834,0.14040418,0.16529153,0.18792358,0.2106281,0.22528082,0.23035505,0.29469427,0.25716186,0.24574986
12,0.3353448,0.32047382,0.33376727,0.35915163,0.42516276,0.45485553,0.4545889,0.44087693,0.35985786,0.472864
13,0.12773518,0.11374855,0.11146739,0.12270541,0.16221246,0.18077475,0.17278098,0.16153343,0.13265535,0.18689705
14,0.19681653,0.17506386,0.1671921,0.18265736,0.23556936,0.26378152,0.2472905,0.17317025,0.13521582,0.2766855
15,0.15693891,0.16079491,0.17784233,0.19868039,0.2560999,0.28608352,0.27104238,0.2993215,0.24253036,0.30668038
16,0.12731113,0.13189925,0.1389266,0.16636507,0.24132176,0.27076855,0.26781997,0.25670183,0.20245405,0.28936824
17,0.11413767,0.10952934,0.09187439,0.12896688,0.24000406,0.28173268,0.26749924,0.19752987,0.11537585,0.30025434
18,0.13196203,0.13704614,0.12496666,0.17234936,0.3152801,0.37522522,0.36342263,0.28655693,0.19561039,0.4068034
19,0.19429171,0.1778052,0.1627414,0.19605917,0.31478402,0.36532322,0.34955373,0.1988592,0.13506773,0.38659233
20,0.111818925,0.10920834,0.07586631,0.1249724,0.33015588,0.42310962,0.3963046,0.197793,0.10000087,0.45556068
21,0.4506998,0.43444195,0.46488902,0.47572216,0.53942966,0.59017044,0.50824976,0.44671795,0.36711746,0.6171339
22,0.119704686,0.11725968,0.07912183,0.13302374,0.37378958,0.5056375,0.48811373,0.20862712,0.101624005,0.552727
23,0.28439048,0.26112607,0.2560544,0.2784008,0.3690092,0.4205086,0.40988383,0.3279977,0.26010436,0.44538325
24,0.17010434,0.16089858,0.14443569,0.18174686,0.3245203,0.39403647,0.38316497,0.25020978,0.1576827,0.42912245
25,0.49023134,0.45847443,0.46945995,0.48890507,0.5434604,0.57837045,0.5663362,0.30131513,0.275332,0.59312236
26,0.76302665,0.7264346,0.7700008,0.7667459,0.7891627,0.82114786,0.7899082,0.55036646,0.35859674,0.83472455
27,0.10046517,0.10692621,0.09848342,0.14940475,0.26308212,0.316165,0.31830308,0.1976909,0.118564114,0.35345408
28,0.14721812,0.14578098,0.16897978,0.19603878,0.25073272,0.29810148,0.29966554,0.2782373,0.17354411,0.34536108
29,0.1259354,0.12693886,0.15246104,0.1696876,0.21036033,0.24506849,0.24216942,0.33453482,0.2324743,0.28398857
30,0.15592213,0.15130202,0.17475672,0.18852733,0.23628205,0.28484294,0.27253118,0.37477463,0.25749236,0.32900557
31,0.14344847,0.14744478,0.18523708,0.20559697,0.2481824,0.285407,0.28006744,0.38940108,0.27379945,0.32908943
32,0.8556958,0.83627605,0.9077417,0.90306,0.9227107,0.95842355,0.9061957,0.47698465,0.3141155,0.97515464
33,0.89432305,0.8486611,0.9047488,0.9047883,0.91776615,0.94638693,0.9061589,0.6141354,0.48771533,0.953129
34,0.40396434,0.36890334,0.37978545,0.3751746,0.40067905,0.4266376,0.40550077,0.3841295,0.31775415,0.43738738
35,0.24830705,0.22750086,0.2295659,0.24077663,0.2811182,0.30966276,0.30361652,0.24020581,0.1865111,0.32850006
36,0.30847132,0.28251714,0.28751913,0.30598253,0.37289688,0.40900606,0.3990722,0.3133482,0.19420199,0.4370052
37,0.5360799,0.49086368,0.5207363,0.53026426,0.55110484,0.5714211,0.53440034,0.48419613,0.40815482,0.5833746
38,0.4137607,0.37329185,0.39180025,0.40014476,0.4253792,0.44445086,0.4259364,0.27329034,0.25731307,0.45583677
39,0.18935438,0.16081797,0.15611054,0.17007759,0.20024663,0.215026,0.21168521,0.17069006,0.12733203,0.22743407
40,0.3929344,0.35449854,0.364866,0.36963648,0.39526132,0.41237274,0.39900416,0.30856457,0.2033167,0.4213681
41,0.23425312,0.2044752,0.20380019,0.21978043,0.24739219,0.2622373,0.25631952,0.19950117,0.16769452,0.27235186
42,0.38218132,0.34566286,0.36448306,0.38192013,0.4144781,0.43421826,0.4120382,0.29810715,0.2272409,0.4472305
43,0.18432687,0.14231123,0.13072488,0.13253205,0.14657858,0.15871036,0.14334045,0.13839462,0.10699314,0.16336785
44,0.17789258,0.13886018,0.13266456,0.14275615,0.16882452,0.18405251,0.17861256,0.20412104,0.16207668,0.1962388
45,0.15757336,0.11684887,0.10810027,0.12082594,0.14416069,0.15934967,0.15134315,0.17020574,0.12541541,0.17067428
46,0.5920859,0.52595997,0.56030244,0.5726048,0.58007246,0.5928726,0.57442534,0.20649953,0.19634514,0.59815806
47,0.5647019,0.47312108,0.50960815,0.5174119,0.52353734,0.54011714,0.5137406,0.27417326,0.19936992,0.54649246
48,0.49443918,0.43456694,0.46085978,0.4733038,0.4877629,0.50085545,0.47466448,0.3479288,0.25663996,0.50751024
49,0.40489244,0.3395952,0.35651207,0.3723722,0.39650083,0.41122803,0.399483,0.2930937,0.2328879,0.4215146


==> images/example/22-71470146.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.5884,0.5703,0.5881,0.5727,0.5801,0.5496,0.6312,0.0685,0.0502,0.5403
1,0.5884,0.5703,0.5881,0.5727,0.5801,0.5496,0.6312,0.0685,0.0502,0.5403
2,0.5884,0.5703,0.5881,0.5727,0.5801,0.5496,0.6312,0.0685,0.0502,0.5403
3,0.5884,0.5703,0.5881,0.5727,0.5801,0.5496,0.6312,0.0685,0.0502,0.5403
4,0.33335,0.33735,0.3584,0.36845,0.38305,0.3724,0.42105,0.1651,0.1288,0.37515
5,0.0783,0.1044,0.1287,0.1642,0.186,0.1952,0.2109,0.2617,0.2074,0.21
6,0.078666665,0.1142,0.123833336,0.15893333,0.21623333,0.2324,0.2469,0.23763333,0.1849,0.24173333
7,0.08162,0.12436,0.12514,0.18574,0.31468,0.35328,0.34926,0.26714,0.19222,0.36734
8,0.07045,0.0955,0.09145,0.14033334,0.24876666,0.28406668,0.27453333,0.2211,0.14863333,0.2976
9,0.07276667,0.09946667,0.09463333,0.1387,0.25206667,0.2974,0.28816667,0.20313333,0.13153334,0.3067
10,0.08141667,0.11482083,0.12281667,0.16975,0.26772082,0.3055375,0.30121666,0.2442,0.16523333,0.32495
11,0.090066664,0.130175,0.151,0.2008,0.283375,0.313675,0.31426665,0.28526667,0.19893333,0.3432
12,0.12515,0.14255,0.14683333,0.18093333,0.25536665,0.28756666,0.27216667,0.2742,0.21205,0.30673334
13,0.118766665,0.1593,0.20026666,0.23573333,0.27966666,0.30756667,0.30443335,0.35413334,0.27836666,0.33526668
14,0.109475,0.14955,0.195075,0.224075,0.264875,0.2877,0.28685,0.346625,0.26405,0.3119
15,0.0897,0.1176,0.138,0.1656,0.2076,0.2285,0.2244,0.273,0.2073,0.2463
16,0.068733335,0.10536667,0.1377,0.16153333,0.19673334,0.20996666,0.18996666,0.2643,0.209,0.22673333
17,0.077633336,0.11506667,0.15366666,0.17983334,0.20336667,0.22263333,0.2201,0.28033334,0.23613334,0.2358
18,0.08305,0.1149,0.13783333,0.16576667,0.1905,0.20243333,0.20286667,0.23926666,0.1917,0.2152
19,0.07205,0.108475,0.13291667,0.15970834,0.190475,0.20349167,0.20848334,0.23998334,0.18735,0.216625
20,0.06105,0.10205,0.128,0.15365,0.19045,0.20455,0.2141,0.2407,0.183,0.21805
21,0.059675,0.093125,0.1139,0.142725,0.181975,0.195675,0.19995,0.2107,0.15395,0.210225
22,0.0583,0.0842,0.0998,0.1318,0.1735,0.1868,0.1858,0.1807,0.1249,0.2024


==> images/example/22-71470146_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.6596355,0.5802409,0.6376766,0.6711535,0.67784935,0.6857688,0.682834,0.28719825,0.2950128,0.6852983
1,0.42632812,0.36977828,0.41152236,0.4395338,0.4561929,0.4677521,0.46942195,0.47166732,0.43683925,0.48456377
2,0.7474327,0.6859499,0.7497995,0.7616452,0.7754156,0.7946028,0.75687325,0.48266813,0.32277173,0.80106217
3,0.31513056,0.28094292,0.29927498,0.32165796,0.35729307,0.37315303,0.37486398,0.27434158,0.2615555,0.38791814
4,0.55505276,0.49350888,0.5468258,0.5625445,0.5815715,0.6009094,0.5692557,0.5355276,0.45064613,0.61680084
5,0.45280322,0.39888576,0.4289334,0.44220698,0.45935652,0.46849665,0.4501518,0.31813145,0.29605874,0.47064197
6,0.21351598,0.18450612,0.1994202,0.22124784,0.24343592,0.256301,0.24296048,0.18392539,0.1405831,0.2678811
7,0.55389047,0.49537095,0.54626596,0.5679399,0.5867837,0.6045885,0.587053,0.4748873,0.3847789,0.61636454
8,0.28554526,0.25029522,0.2659233,0.27872857,0.29826748,0.3151192,0.29026818,0.2708075,0.22751506,0.33173972
9,0.64164644,0.58328855,0.62775755,0.6388707,0.6513791,0.66935635,0.6553319,0.45964065,0.32475668,0.6778893
10,0.13222179,0.12419353,0.1387776,0.16466871,0.19235581,0.2075372,0.21518962,0.22238874,0.15456675,0.22835699
11,0.69101727,0.6380614,0.6908352,0.70225126,0.71785176,0.73828197,0.7088059,0.5259928,0.41642246,0.7487598
12,0.56647444,0.564613,0.62122464,0.6481904,0.6724528,0.69244653,0.6207155,0.5133941,0.43890256,0.71371585
13,0.85842925,0.84017473,0.9102669,0.9266055,0.9398531,0.95063096,0.9841929,0.6805075,0.5171541,0.9588333
14,0.39949876,0.39241666,0.41456944,0.43918648,0.5057878,0.54548794,0.51453465,0.38812292,0.31986782,0.5673682
15,0.14876269,0.14773212,0.1342891,0.1721759,0.2976996,0.3444121,0.32888228,0.20498694,0.13546182,0.36648345
16,0.12666743,0.13320991,0.11765678,0.16183798,0.303672,0.35947722,0.3482458,0.26223356,0.164313,0.38556057
17,0.11576937,0.12491922,0.11375735,0.15775514,0.30191737,0.35897708,0.35687283,0.252739,0.16156809,0.3761301
18,0.12583356,0.12990627,0.12253628,0.16351089,0.29997045,0.3550388,0.3452435,0.28794444,0.17919661,0.39064243
19,0.16883361,0.16180724,0.15046212,0.19110925,0.3211999,0.3735166,0.3621735,0.22634275,0.14770155,0.39773336
20,0.74858636,0.7181147,0.75789934,0.75754386,0.78363377,0.8217192,0.79906154,0.55830145,0.39457512,0.83931905
21,0.13842034,0.14035955,0.12947626,0.16851485,0.33010554,0.41165313,0.40156716,0.29216743,0.17200874,0.45167077
22,0.22349188,0.20515329,0.20163469,0.22506455,0.32012436,0.36691234,0.3459706,0.2748376,0.20618063,0.38873544
23,1.0072699,0.95665586,0.9974454,1.0215429,1.0205234,1.0264609,1.0368387,0.32035282,0.37518808,1.0184233
24,0.45975482,0.43176576,0.44774044,0.46392637,0.5213147,0.5580645,0.5564289,0.4911053,0.40451685,0.5772192
25,0.1194168,0.12917995,0.13318057,0.18138766,0.28173876,0.32126078,0.32184014,0.28267232,0.17722435,0.34982544
26,0.13462837,0.14575663,0.15509923,0.19998968,0.29921296,0.34328356,0.348994,0.30098736,0.19512486,0.3831035
27,0.2000237,0.19027025,0.18984337,0.2098149,0.2876717,0.33510837,0.30964112,0.22666968,0.15589306,0.36144784
28,0.66906995,0.6473421,0.6943336,0.70696026,0.7460089,0.7748266,0.7619752,0.5858249,0.4286628,0.7892259
29,0.1437259,0.13904367,0.1435005,0.16620669,0.25536993,0.30246928,0.28976193,0.28562987,0.18734948,0.3344223
30,0.16079466,0.1333648,0.11841593,0.1268335,0.17199256,0.19772272,0.19271347,0.16213144,0.12158931,0.21624163
31,0.14572908,0.14924826,0.16844624,0.18726012,0.2527012,0.28862754,0.28675166,0.30599827,0.2074481,0.32446054
32,0.1582096,0.15730375,0.17558618,0.19394286,0.2580439,0.30193797,0.2951086,0.32338628,0.21516742,0.33247676
33,0.14682677,0.14871156,0.17213412,0.19660848,0.2525683,0.28754574,0.28028017,0.33094344,0.22475797,0.31985268
34,0.8728839,0.8348009,0.8983535,0.8942052,0.9180459,0.9557341,0.9064302,0.699065,0.5463366,0.97090596
35,0.24681254,0.231796,0.24077149,0.26107112,0.3163921,0.34731466,0.3247606,0.2981385,0.21668957,0.37103164
36,0.18743828,0.17875673,0.18209979,0.20324388,0.25994256,0.28499615,0.2756739,0.23261572,0.17218238,0.30590507
37,0.12568258,0.12926331,0.14218268,0.16730401,0.22678062,0.25092548,0.24989142,0.26580554,0.1960503,0.27407134
38,0.15746711,0.15359204,0.17474471,0.19864173,0.25156248,0.28148547,0.2828419,0.31905556,0.23347574,0.31254327
39,0.4185761,0.38408834,0.4032743,0.40557668,0.43122205,0.4522447,0.41990325,0.2639763,0.1368168,0.46611342
40,0.17093807,0.15133022,0.1519241,0.17075878,0.21541269,0.23674814,0.23221773,0.20293047,0.13759862,0.25481603
41,0.39827657,0.35447553,0.36133093,0.365567,0.3908681,0.41212723,0.40681973,0.31201547,0.20437893,0.42293218
42,0.37502545,0.33935052,0.35807395,0.3663854,0.3951223,0.41805908,0.3835147,0.3203377,0.25635216,0.43206134
43,0.54911894,0.48417544,0.5133423,0.52521724,0.5279952,0.53704745,0.5199897,0.18387385,0.17354687,0.53995895
44,0.66535413,0.5919964,0.6455436,0.6665042,0.6701315,0.67748725,0.68041754,0.38162494,0.2652114,0.67767876
45,0.3349557,0.2634593,0.26099747,0.2672161,0.27673757,0.2842646,0.25882193,0.20247328,0.17591022,0.28838933
46,0.33296135,0.2741812,0.28747976,0.3026781,0.3244047,0.33923706,0.29546505,0.31093824,0.30203572,0.35545173
47,0.6110073,0.54548144,0.5989769,0.61108893,0.624545,0.6427938,0.6261678,0.4733705,0.34008074,0.6483221
48,0.7256579,0.639801,0.717117,0.73619354,0.74720746,0.775956,0.74413985,0.33379573,0.24765237,0.79012275
49,0.22157641,0.17977852,0.17647852,0.1921811,0.21900283,0.23184085,0.22624086,0.15672846,0.11224578,0.23931372


==> images/example/26-71470139.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.50205,0.5074,0.51315,0.6068,0.64695,0.6678,0.6286,0.1396,0.1024,0.66355
1,0.50205,0.5074,0.51315,0.6068,0.64695,0.6678,0.6286,0.1396,0.1024,0.66355
2,0.50205,0.5074,0.51315,0.6068,0.64695,0.6678,0.6286,0.1396,0.1024,0.66355
3,0.0826625,0.1067125,0.11695,0.1666,0.23795,0.257025,0.2762625,0.19333333,0.1473,0.27365
4,0.07516875,0.09640625,0.1136625,0.1517,0.201175,0.2151625,0.22856875,0.18311666,0.1363,0.229275
5,0.067675,0.0861,0.110375,0.1368,0.1644,0.1733,0.180875,0.1729,0.1253,0.1849
6,0.06540417,0.0938875,0.102325,0.1479625,0.21066667,0.2301,0.24983333,0.22718333,0.17351666,0.23973334
7,0.0759,0.12093,0.12517,0.1839,0.3295,0.36793,0.37628,0.26136,0.19739,0.38087
8,0.099975,0.13335,0.11255,0.162375,0.315675,0.370125,0.387825,0.211,0.137025,0.38805
9,0.081133336,0.11441667,0.08246667,0.16473334,0.3744,0.4347,0.43788335,0.18615,0.1175,0.45503333
10,0.07145833,0.104625,0.09485833,0.16598333,0.303175,0.34673333,0.36079165,0.206175,0.13853334,0.37550834
11,0.061783332,0.09483334,0.10725,0.16723333,0.23195,0.25876668,0.2837,0.2262,0.15956667,0.29598334
12,0.09365,0.117975,0.145125,0.18325,0.2144,0.239,0.250875,0.3147,0.2553,0.2661
13,0.10822,0.14304,0.1845,0.21435,0.24184,0.26165,0.26635,0.33674,0.27882,0.28238
14,0.1046875,0.1432,0.18915,0.2244,0.2521875,0.2709125,0.27505,0.36125,0.307425,0.2911125
15,0.06855,0.0881,0.10235,0.1348,0.1801,0.1973,0.19815,0.22065,0.16705,0.2097
16,0.0537,0.08771667,0.08606666,0.14463334,0.29303333,0.3184,0.3357,0.24363333,0.1671,0.33293334
17,0.0448,0.07485,0.051933333,0.1235,0.3614,0.4067,0.42681667,0.2018,0.1099,0.4239
18,0.0446,0.07305,0.04955,0.1231,0.3811,0.44105,0.44815,0.2022,0.102925,0.4543
19,0.12855,0.1257,0.116,0.1301,0.1584,0.1618,0.16275,0.14385,0.12415,0.1648
20,0.0457,0.074125,0.10305,0.1254,0.156,0.162,0.166625,0.19035,0.16515,0.173
21,0.1343,0.10255,0.08515,0.0917,0.10155,0.1087,0.11205,0.0654,0.044,0.1067
22,0.0406,0.05585,0.07215,0.0927,0.1108,0.1213,0.12055,0.116,0.0821,0.13


==> images/example/26-71470139_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.58215874,0.50772864,0.55573785,0.55776846,0.57060313,0.5922958,0.5587799,0.3854936,0.29334882,0.60121936
1,0.61296433,0.537475,0.58319944,0.6124383,0.6164751,0.6255434,0.6242152,0.241586,0.25489548,0.62480265
2,0.45768934,0.3830703,0.41080403,0.4201918,0.43362564,0.45210493,0.40891376,0.281265,0.2068714,0.46264604
3,0.4010283,0.3458797,0.380196,0.405721,0.42529494,0.43823114,0.41654998,0.4020745,0.36785963,0.45457786
4,0.64936495,0.5631743,0.6299973,0.6556088,0.6681703,0.6823426,0.6516578,0.31888956,0.23478742,0.68881595
5,0.68447244,0.59946865,0.66288537,0.68565696,0.7010122,0.71887517,0.6891279,0.41655535,0.31311315,0.7255343
6,0.58232445,0.5064268,0.5432495,0.5530787,0.5645157,0.5772822,0.54482645,0.2131998,0.179817,0.5778
7,0.55680853,0.49124137,0.5390838,0.5531724,0.5690614,0.58979946,0.562394,0.5584098,0.50804687,0.601649
8,0.45622358,0.42737526,0.4711991,0.51908016,0.5930886,0.6195923,0.6143035,0.1072547,0.082608454,0.6387581
9,0.16290003,0.14556673,0.14550883,0.18963777,0.27137816,0.29298222,0.29210162,0.14327316,0.08559297,0.3115829
10,0.12805162,0.1000594,0.09527826,0.10862549,0.13231887,0.13992137,0.13999115,0.11559425,0.09666903,0.1456994
11,0.75737935,0.69730204,0.7504373,0.74712366,0.7626874,0.79044646,0.75284916,0.3661946,0.2810873,0.80001175
12,0.11436129,0.11435822,0.13196082,0.1570975,0.1929493,0.20978229,0.21654199,0.24716254,0.19284514,0.2279831
13,0.1208144,0.10777698,0.102475286,0.12044885,0.16345213,0.18198337,0.18239547,0.15747684,0.10963384,0.18830858
14,0.5334295,0.48979518,0.49598184,0.49815246,0.51550996,0.5228978,0.58225846,0.44255924,0.32853478,0.5254962
15,0.116426304,0.10198201,0.08919801,0.10462383,0.15750775,0.17545064,0.16553184,0.114608146,0.07634087,0.17690578
16,0.12260118,0.13149466,0.12401789,0.16669571,0.29885146,0.3533132,0.33993894,0.2535466,0.17509635,0.3778551
17,0.4228502,0.41518164,0.4419393,0.46532965,0.54567045,0.5880798,0.548168,0.4734632,0.34496176,0.6148277
18,0.42258674,0.38630933,0.38967687,0.40080863,0.45509204,0.48739547,0.4714708,0.18208875,0.16411267,0.4970856
19,0.38620573,0.3702919,0.3838285,0.39166686,0.46340862,0.5112936,0.47203693,0.4193532,0.33183807,0.53004813
20,0.13353045,0.12933671,0.099210314,0.14645179,0.31530198,0.39275604,0.37990367,0.17878069,0.097701795,0.430858
21,0.20535423,0.19398928,0.18610787,0.21063833,0.30339628,0.35028538,0.32820755,0.25736478,0.22370613,0.379855
22,0.78077227,0.7339232,0.77536345,0.77293664,0.7865651,0.82075477,0.78303814,0.5292411,0.3733114,0.8349332
23,0.35180604,0.3333636,0.3396805,0.36445394,0.4457449,0.4885348,0.4695234,0.34815544,0.2468236,0.5113134
24,0.7225765,0.6790414,0.71754515,0.7216129,0.7432484,0.777087,0.7484463,0.501222,0.37394804,0.79148537
25,0.5812364,0.55933106,0.59576213,0.6105106,0.6524993,0.68785506,0.64658564,0.5481214,0.45679888,0.70545965
26,0.10983827,0.113753244,0.11220189,0.16480787,0.2465566,0.2843637,0.29282644,0.2119313,0.13521345,0.3259172
27,0.29854438,0.2905579,0.3015406,0.32361686,0.41913983,0.4767035,0.45718968,0.35990155,0.26475734,0.51539975
28,0.11011305,0.113359906,0.11627353,0.15883212,0.22677225,0.2592016,0.25851268,0.22698188,0.1488856,0.29721504
29,0.21475425,0.17205775,0.15586491,0.16557884,0.2043432,0.22600314,0.23772323,0.15767053,0.11558618,0.23724121
30,0.5480967,0.519613,0.5708172,0.59360236,0.61400455,0.6496169,0.54067636,0.35686994,0.28294218,0.6720819
31,0.60284805,0.5554244,0.5700026,0.5725211,0.59347653,0.60289466,0.6275238,0.46035427,0.33924538,0.6108506
32,0.14976521,0.14944929,0.17380078,0.18963191,0.23413523,0.2630524,0.25453097,0.3091388,0.23172782,0.29369664
33,0.14098836,0.1437287,0.17446947,0.18705155,0.22254865,0.25095773,0.24380335,0.3118657,0.23606598,0.27685887
34,0.15149787,0.1492738,0.17735964,0.19034293,0.22861145,0.25986817,0.2508256,0.32129925,0.24499327,0.28642878
35,0.14218853,0.14618231,0.17984091,0.19502512,0.22967127,0.26216084,0.25078574,0.340434,0.26574287,0.2910339
36,0.12310575,0.110937595,0.11437728,0.12549804,0.16891758,0.19282438,0.18183465,0.20566045,0.13859186,0.20823614
37,0.13678668,0.12530358,0.11845578,0.14522251,0.24526426,0.2816497,0.2707229,0.24248709,0.15104347,0.30426645
38,0.47318327,0.4350796,0.44452438,0.4642502,0.49916384,0.5180076,0.516249,0.18402065,0.17173354,0.5282175
39,0.13241312,0.11906133,0.1053194,0.13242722,0.21024364,0.23542464,0.22172768,0.1669927,0.1319757,0.25189343
40,0.16200344,0.13895808,0.121085905,0.15244804,0.25709754,0.29003224,0.2756624,0.16298996,0.113106355,0.30391312
41,0.40297627,0.3705589,0.3924268,0.40260237,0.43501896,0.45899206,0.42920378,0.37855178,0.27651432,0.4797193
42,0.40658855,0.37846875,0.41481718,0.43139148,0.46907988,0.49789935,0.42879158,0.36668316,0.31408498,0.52106524
43,0.19141237,0.15402398,0.1410982,0.1473145,0.18451451,0.19820122,0.18176058,0.16344483,0.13469276,0.20394135
44,0.12626305,0.10773269,0.11387103,0.13151373,0.18936627,0.21229057,0.20499378,0.19476835,0.15175311,0.22585727
45,0.14373395,0.11741721,0.11359915,0.13806099,0.21369378,0.2346261,0.23265876,0.1738735,0.12915872,0.24900761
46,0.20985183,0.14635402,0.11829969,0.11901741,0.13014916,0.13367783,0.12690859,0.066145845,0.04013117,0.12916227
47,0.5569018,0.4747332,0.5099808,0.52484286,0.53067034,0.5413139,0.54566735,0.47247288,0.39879358,0.54299265
48,0.5633863,0.49771622,0.53957385,0.54909277,0.5650187,0.58060306,0.5590959,0.30537403,0.27536276,0.5882257
49,0.23399334,0.19373512,0.19614902,0.21886508,0.2757914,0.29589844,0.28621086,0.196498,0.14311646,0.30674177


==> images/example/27-71460091.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.086,0.0989,0.1104,0.1377,0.164,0.1767,0.1815,0.1209,0.0794,0.1811
1,0.086,0.0989,0.1104,0.1377,0.164,0.1767,0.1815,0.1209,0.0794,0.1811
2,0.086,0.0989,0.1104,0.1377,0.164,0.1767,0.1815,0.1209,0.0794,0.1811
3,0.0870625,0.10764,0.12882666,0.15459,0.1864,0.19676,0.21337,0.21762,0.16694,0.20365
4,0.0422,0.06675,0.08645,0.1121,0.1374,0.1464,0.15385,0.17265,0.1184,0.1505
5,0.0534,0.07725,0.0991,0.1258,0.151,0.16,0.1682,0.213,0.1769,0.1651
6,0.05321,0.07747,0.07239,0.10976,0.2203,0.2526,0.2597975,0.18562,0.12345,0.2572
7,0.027275,0.051725,0.0368,0.08225,0.27745,0.359775,0.3639625,0.1543,0.08125,0.365725
8,0.0486,0.064525,0.047375,0.089225,0.28625,0.3768375,0.3825375,0.15165,0.0738375,0.392925
9,0.057116665,0.07118333,0.05625,0.09906667,0.2972,0.42073333,0.41698334,0.1792,0.0963,0.44273335
10,0.1626,0.1817,0.1816,0.2318,0.33225,0.3739,0.3849,0.3024,0.2186,0.3996
11,0.07285,0.1102375,0.1449,0.163975,0.1801,0.1922,0.1939375,0.263,0.2205,0.19815
12,0.08055,0.119425,0.156575,0.17655,0.1871,0.19985,0.1961,0.28265,0.24735,0.2009
13,0.076065,0.1161,0.15299,0.17238,0.1864675,0.197375,0.1889625,0.271225,0.2325125,0.20045
14,0.066525,0.10725,0.14475,0.164625,0.17445,0.1842,0.178375,0.26715,0.2311,0.187325
15,0.0713,0.105525,0.13625,0.15535,0.1671,0.17515,0.1704,0.25405,0.2168,0.178025
16,0.06615833,0.107125,0.1382875,0.15773334,0.17150417,0.18026666,0.18356666,0.24726667,0.21023333,0.18441667
17,0.069416665,0.107933335,0.13858333,0.15943334,0.1809,0.19246666,0.19593333,0.25861666,0.2237,0.19633333
18,0.0769,0.1176,0.1494,0.17245,0.189575,0.19995,0.20055,0.2729,0.23465,0.20275
19,0.068225,0.10170833,0.12291667,0.14830834,0.1760375,0.18484166,0.18755834,0.226725,0.186375,0.188075
20,0.05955,0.08581667,0.096433334,0.12416667,0.1625,0.16973333,0.17456667,0.18055,0.1381,0.1734
21,0.04715,0.07455,0.0796,0.1154,0.1508,0.1584,0.1614,0.1226,0.0815,0.1622
22,0.04715,0.07455,0.0796,0.1154,0.1508,0.1584,0.1614,0.1226,0.0815,0.1622


==> images/example/27-71460091_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.3052111,0.26206473,0.27626872,0.29641846,0.3146952,0.32478616,0.3134413,0.20764898,0.18965085,0.3299761
1,0.6161945,0.5289541,0.5752557,0.59667784,0.59768003,0.59685296,0.64210886,0.5024996,0.4241495,0.599591
2,0.4802884,0.42728496,0.46878847,0.48013398,0.5015094,0.52015203,0.49406025,0.4614864,0.4067917,0.5353002
3,0.37379605,0.33104795,0.35494068,0.37350807,0.40855473,0.4232483,0.3984616,0.10047253,0.08797406,0.4296918
4,0.37734714,0.32764247,0.34859723,0.36827296,0.39743134,0.41571438,0.391353,0.30609593,0.28630948,0.42743492
5,0.17058226,0.14090739,0.13659327,0.15373105,0.1779535,0.1865867,0.17515044,0.079221435,0.05191779,0.189158
6,0.24097924,0.21650277,0.24501954,0.27751064,0.31698135,0.33903486,0.3559388,0.35133964,0.25753418,0.35923928
7,0.2836042,0.25056812,0.2612473,0.28271675,0.31144318,0.32684398,0.33152816,0.24126095,0.19323877,0.3427951
8,0.56858444,0.51893014,0.56658566,0.5830356,0.59831876,0.61576164,0.58530605,0.4083651,0.30020392,0.62864316
9,0.27926072,0.25092903,0.2635331,0.284853,0.31591314,0.33650318,0.3309683,0.29882345,0.24837497,0.3558063
10,0.70452386,0.64582676,0.70170814,0.72205603,0.74111605,0.7570968,0.7459756,0.3559539,0.34604192,0.76813203
11,0.6447337,0.5956922,0.6635089,0.7002501,0.7258347,0.747729,0.7319218,0.4650711,0.31816024,0.76468915
12,0.34235248,0.33722746,0.3794909,0.41036862,0.45108968,0.4816611,0.42554933,0.46679747,0.41822907,0.50856996
13,0.106086686,0.08806114,0.066478595,0.08253888,0.15300746,0.17736141,0.16505507,0.09966767,0.051796343,0.18041046
14,0.118227355,0.100898884,0.07722387,0.098111816,0.20308198,0.24686286,0.23681329,0.1282119,0.06735833,0.25527668
15,0.12023919,0.10626019,0.080226146,0.110503346,0.28350964,0.39222172,0.38541576,0.1700943,0.08027428,0.4224332
16,0.92752266,0.8772566,0.92332447,0.9136298,0.92068017,0.95727396,0.91170657,0.44917,0.2972405,0.96605515
17,0.104378864,0.09088515,0.064295016,0.09058384,0.2621145,0.3776389,0.3530933,0.14304002,0.06298432,0.40585726
18,0.47277138,0.43848655,0.44602007,0.46392995,0.5156299,0.5488919,0.54216117,0.25789168,0.24595205,0.5633829
19,0.8736627,0.8212916,0.86767024,0.8653818,0.87352914,0.9039693,0.87097055,0.53414834,0.4056583,0.9151772
20,0.5779736,0.544025,0.5702956,0.57825345,0.6153094,0.64592296,0.61446196,0.40016487,0.32594928,0.66026217
21,0.101792835,0.106848665,0.1253093,0.13895097,0.16548595,0.181313,0.17714033,0.22326207,0.172217,0.19066593
22,0.112100005,0.11975899,0.1435714,0.1596526,0.18544105,0.20332186,0.19858027,0.25602815,0.20262742,0.21585408
23,0.13591355,0.13459168,0.14595911,0.1592979,0.2067058,0.2369443,0.22393093,0.23520403,0.15970337,0.2554912
24,0.1198996,0.13004193,0.15529643,0.1671545,0.1960669,0.21510297,0.20280232,0.2677538,0.20996873,0.22776581
25,0.13093919,0.13595106,0.15770563,0.16816434,0.19583952,0.22091496,0.20624867,0.27062297,0.20711224,0.23166397
26,0.6555467,0.60319436,0.6127368,0.6191955,0.6479175,0.66939765,0.73040164,0.4882664,0.34469372,0.6783206
27,0.11433954,0.11805035,0.13725458,0.14272755,0.16853775,0.18906064,0.17897366,0.23785466,0.1805991,0.19790116
28,0.124229975,0.12681411,0.14789765,0.15527117,0.17550743,0.19625843,0.18274842,0.25458986,0.19676988,0.20616283
29,0.9049414,0.85830307,0.9155869,0.9155865,0.9283682,0.9575657,0.91732746,0.62302816,0.49975953,0.965379
30,0.66042787,0.6184319,0.6471329,0.64898187,0.6632519,0.6894394,0.67971605,0.48761395,0.34042722,0.7032518
31,0.12872732,0.12692632,0.14184251,0.14910574,0.17159274,0.18732263,0.17273737,0.23899609,0.18500908,0.19477169
32,0.16012542,0.15149643,0.1576096,0.16809943,0.20010297,0.21821822,0.20871672,0.20261416,0.15716474,0.22779202
33,0.13134134,0.1295689,0.14103654,0.14932905,0.17486851,0.19350052,0.1828139,0.22425714,0.17170791,0.20387363
34,0.11689369,0.11993361,0.13729802,0.14657746,0.16939749,0.18437351,0.17206772,0.23873952,0.18784145,0.19147894
35,0.2250466,0.2151865,0.22499743,0.23778805,0.27571005,0.30452988,0.27396232,0.22945257,0.17898636,0.3208568
36,0.22513449,0.21526457,0.22509249,0.23785724,0.2757498,0.30456573,0.27401012,0.22945605,0.17902224,0.3208905
37,0.12780455,0.124002025,0.1322811,0.14446023,0.17166357,0.1858743,0.17811798,0.2082699,0.1611141,0.19371147
38,0.11183144,0.1118085,0.123886384,0.13494517,0.15734285,0.16960989,0.1636916,0.20745292,0.16437525,0.17621124
39,0.11663812,0.11331682,0.12571812,0.13733502,0.1608873,0.17595665,0.1681117,0.219553,0.17442384,0.18293935
40,0.111257724,0.106588565,0.11640192,0.12443788,0.1493724,0.16406704,0.15589395,0.20221996,0.1554269,0.17067899
41,0.13191058,0.123896144,0.13288356,0.14321637,0.17141081,0.18849795,0.17396477,0.22281082,0.16837536,0.19566151
42,0.31297144,0.28986907,0.2993361,0.31738666,0.38018963,0.41497254,0.39793622,0.32558113,0.20725524,0.44196412
43,0.45617083,0.40929493,0.4257233,0.4311577,0.4544591,0.47261775,0.46758208,0.2956298,0.27448764,0.4822866
44,0.36924076,0.33658186,0.35227436,0.36890444,0.4026415,0.42454088,0.3981372,0.28897136,0.22754073,0.4385786
45,0.17749755,0.13565663,0.11725339,0.11809528,0.13304955,0.1421652,0.12630586,0.10621642,0.078747876,0.13932933
46,0.32875365,0.2621024,0.2578527,0.2613355,0.27017817,0.27236676,0.28311083,0.24152792,0.20279373,0.2700273
47,0.55148333,0.4583485,0.4900622,0.49509963,0.5007094,0.5171378,0.48996317,0.25041184,0.16807874,0.52113056
48,0.50350827,0.4415431,0.4676882,0.4802899,0.49245146,0.5051274,0.48565996,0.35857967,0.26555705,0.5110709
49,0.4295275,0.3670319,0.39158052,0.3964523,0.4094026,0.42337993,0.39586443,0.341717,0.2730541,0.4304662


==> images/example/27-71460294.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.07845,0.09685,0.1093,0.132,0.177,0.1924,0.1872,0.141,0.096,0.2029
1,0.07845,0.09685,0.1093,0.132,0.177,0.1924,0.1872,0.141,0.096,0.2029
2,0.07845,0.09685,0.1093,0.132,0.177,0.1924,0.1872,0.141,0.096,0.2029
3,0.0586,0.07921667,0.0980375,0.12223333,0.1474,0.15806666,0.16795833,0.19153333,0.1488,0.163525
4,0.0474,0.06975,0.08935,0.1155,0.1416,0.1505,0.15975,0.17685,0.1232,0.1549
5,0.0569,0.0797,0.1013,0.127,0.1534,0.1622,0.1717,0.215,0.1733,0.16975
6,0.0554275,0.0806725,0.0781525,0.117995,0.228825,0.26044,0.26517,0.20502,0.1383475,0.26687
7,0.0294,0.0548,0.0395375,0.0867125,0.2720625,0.343025,0.3475125,0.161,0.084675,0.3501
8,0.04725,0.06685,0.049883332,0.09606667,0.28796667,0.37233335,0.37491667,0.16113333,0.079,0.38973334
9,0.058383334,0.0722,0.054866668,0.097433336,0.297,0.4204,0.42486668,0.17686667,0.09003333,0.44603333
10,0.17505,0.1924,0.19065,0.2411,0.3481,0.3891,0.3926,0.3034,0.2214,0.4133
11,0.0773375,0.1114125,0.1432875,0.16125,0.185175,0.198425,0.2009875,0.247975,0.2024,0.2058625
12,0.08745,0.123275,0.15925,0.17855,0.1988,0.21915,0.21115,0.27745,0.23525,0.21955
13,0.0823625,0.1215,0.1574625,0.178395,0.1978,0.2101,0.20276,0.2768,0.228625,0.218975
14,0.073975,0.1141,0.1495,0.17045,0.1842,0.19525,0.190975,0.2673,0.22215,0.202
15,0.077625,0.10825,0.13435,0.15325,0.16685,0.175975,0.1731,0.2382,0.19965,0.18
16,0.0773,0.1167,0.14531666,0.1645,0.181875,0.193025,0.18985416,0.2473375,0.205375,0.1988
17,0.08078333,0.12058333,0.14716667,0.1681,0.20193334,0.21766667,0.21561667,0.27043334,0.22176667,0.22816667
18,0.0879,0.122625,0.14695,0.163625,0.19555,0.20485,0.209825,0.2706,0.210025,0.2119
19,0.07605,0.1069875,0.12698333,0.1487125,0.18515833,0.193375,0.20042917,0.23515,0.18132083,0.20055
20,0.0642,0.09135,0.10701667,0.1338,0.17476666,0.1819,0.19103333,0.1997,0.15261666,0.1892
21,0.05075,0.0741,0.08185,0.1113,0.1502,0.1572,0.1645,0.127,0.0852,0.16395
22,0.05075,0.0741,0.08185,0.1113,0.1502,0.1572,0.1645,0.127,0.0852,0.16395


==> images/example/27-71460294_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.49671328,0.4347178,0.47358656,0.5001969,0.5184558,0.53152907,0.52112967,0.24050903,0.22603388,0.5417476
1,0.44505477,0.36836743,0.38618279,0.3800121,0.38687608,0.4019361,0.37473124,0.26880655,0.20695147,0.4034954
2,0.63402826,0.54749304,0.60334027,0.6248054,0.6329198,0.6452154,0.6357247,0.4181765,0.29202524,0.64976406
3,0.7005837,0.622094,0.69737095,0.726242,0.7398637,0.75750643,0.7208277,0.4579597,0.34478587,0.76355815
4,0.6403924,0.5721885,0.6130579,0.6198589,0.62680984,0.6399417,0.60942906,0.37453452,0.25575608,0.64482385
5,0.7172142,0.658826,0.73568153,0.7692247,0.787476,0.80992514,0.79146165,0.42204574,0.28321928,0.82623523
6,0.18354805,0.15512086,0.15206055,0.17259246,0.20262635,0.21482863,0.21009769,0.118535176,0.07796262,0.22353303
7,0.12629057,0.10451703,0.10279368,0.12084706,0.14603455,0.15561587,0.15436855,0.1692954,0.12634026,0.16345121
8,0.4297694,0.39977992,0.46866772,0.5157472,0.56110203,0.5924399,0.61253947,0.6284314,0.484361,0.62856156
9,0.6369727,0.60326344,0.67997575,0.7095679,0.7345324,0.7589331,0.6902695,0.5534313,0.4426534,0.7814242
10,0.7035831,0.6454966,0.70130426,0.7216489,0.7409684,0.756935,0.7451743,0.35532886,0.34575012,0.76970845
11,0.78900254,0.7265791,0.78351074,0.7993301,0.8100453,0.82733876,0.8086873,0.55281216,0.40933695,0.8321403
12,0.12072383,0.1099107,0.11380638,0.13445821,0.16528967,0.17960669,0.17395793,0.1934609,0.13647602,0.18958648
13,0.09712846,0.09531225,0.0987129,0.12055926,0.16584633,0.18062866,0.18150906,0.20299783,0.14728174,0.1912378
14,0.18893227,0.17117795,0.15056838,0.17999418,0.2987009,0.3519716,0.33766982,0.18450911,0.120274335,0.36871335
15,0.11037256,0.10377527,0.07850926,0.111895226,0.2677003,0.33384237,0.31221625,0.16675203,0.08439706,0.34968027
16,0.09810031,0.090559624,0.062230095,0.0968382,0.25766265,0.33802226,0.32255554,0.14989401,0.07098295,0.35748586
17,0.26380065,0.25016555,0.2468374,0.27260625,0.38053858,0.43953568,0.4502742,0.3161202,0.18930325,0.46539438
18,0.53144205,0.49156833,0.5088511,0.51701933,0.5722959,0.6101492,0.59054536,0.26059183,0.23205543,0.62585294
19,0.09817778,0.08479551,0.060639583,0.08452851,0.22934958,0.31117803,0.29803807,0.12480192,0.06080954,0.33187294
20,0.9433353,0.8921416,0.9395224,0.93080443,0.9373279,0.97338235,0.9302458,0.47366983,0.32370052,0.9821279
21,0.10558507,0.09247056,0.065169,0.09233498,0.267822,0.37731224,0.35251045,0.14641295,0.0637336,0.40577313
22,0.39446914,0.35913607,0.35996965,0.36298925,0.4234661,0.46433157,0.4446283,0.37225732,0.31070977,0.4838904
23,0.10754444,0.09388834,0.07047933,0.095835574,0.25716695,0.36586502,0.35817063,0.16431282,0.0737048,0.40261802
24,0.15819418,0.1429945,0.126324,0.15200827,0.28426853,0.36369964,0.34246618,0.19161978,0.111231595,0.39618975
25,0.84357727,0.8177576,0.88349843,0.8953203,0.924335,0.96637547,0.90713036,0.64717394,0.48451942,0.9956905
26,0.8691472,0.8162387,0.86284226,0.86186695,0.86972773,0.9008088,0.8646279,0.54239833,0.41572943,0.91153055
27,0.79055476,0.7546275,0.80160385,0.79773635,0.8199289,0.8505753,0.8162781,0.55099314,0.35591492,0.86391693
28,0.60195607,0.5653072,0.5946642,0.603945,0.6400577,0.67102665,0.6383371,0.4235094,0.34582508,0.6859026
29,0.8088844,0.7697468,0.8308302,0.8380245,0.8581718,0.89112496,0.82996976,0.42153004,0.31443942,0.8990369
30,0.4780938,0.43754643,0.4476977,0.45454612,0.49684176,0.52860576,0.52993256,0.35735807,0.28761992,0.5464817
31,0.7181772,0.6897495,0.7288101,0.74151427,0.75987303,0.77719915,0.78256005,0.52953696,0.3676535,0.79247385
32,0.12398122,0.1225788,0.13332623,0.14248198,0.1765081,0.19863187,0.17267539,0.19092236,0.14361843,0.21157193
33,0.12624842,0.12789063,0.14510737,0.15192033,0.18558577,0.2095462,0.19800231,0.24473925,0.17528862,0.2242011
34,0.13071583,0.13632502,0.16008551,0.17052177,0.20185593,0.22308606,0.20884757,0.26536286,0.19722104,0.23724678
35,0.14578493,0.13994873,0.15147318,0.16324322,0.1950863,0.21834144,0.20700458,0.20258495,0.15256985,0.23524018
36,0.66958493,0.6302842,0.66688544,0.6680403,0.67857045,0.69316685,0.67991513,0.3663042,0.33089092,0.6972386
37,0.6424972,0.6192505,0.66657084,0.67819643,0.69777685,0.72247475,0.6754218,0.4150941,0.24462225,0.73308516
38,0.12145342,0.116536394,0.1280672,0.13984878,0.16480799,0.1800297,0.17263348,0.21326438,0.16398744,0.18773876
39,0.38921124,0.34977365,0.360211,0.3643263,0.3825809,0.4018624,0.37291458,0.3363046,0.27350122,0.41204903
40,0.46560645,0.41954213,0.44388035,0.45069632,0.4738632,0.4951122,0.47460547,0.30459112,0.284087,0.5079117
41,0.23731014,0.21096282,0.21195465,0.22835445,0.25539964,0.26884383,0.25920647,0.2009376,0.1661037,0.27623948
42,0.18072847,0.14023899,0.1237009,0.12538159,0.1434284,0.15269336,0.13942572,0.121519566,0.087790936,0.15321727
43,0.32693148,0.28307918,0.28781843,0.28808972,0.3023493,0.3139681,0.29053319,0.26953715,0.21906674,0.31918746
44,0.29743272,0.26201564,0.28467715,0.29522097,0.32701367,0.34612006,0.33535978,0.38061962,0.33035916,0.36712986
45,0.16355562,0.12784514,0.11863442,0.13235047,0.16319509,0.17618994,0.16440536,0.1690528,0.10903831,0.18344107
46,0.13548718,0.10351731,0.09147595,0.107475325,0.13703944,0.1470267,0.1384007,0.10426262,0.06522682,0.15080395
47,0.37461236,0.32560107,0.3480029,0.36566168,0.3914684,0.4096621,0.39391428,0.37163588,0.34314734,0.4210663
48,0.5983688,0.53158504,0.58025384,0.5959562,0.6115186,0.62697315,0.61100256,0.27478066,0.27039143,0.63516426
49,0.49808446,0.43652067,0.45955968,0.47311857,0.4850641,0.497095,0.47783843,0.3511951,0.26057875,0.50353897


==> images/example/27-71467835.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.1124,0.1145,0.11525,0.148,0.1892,0.1975,0.2104,0.11685,0.07995,0.2008
1,0.1124,0.1145,0.11525,0.148,0.1892,0.1975,0.2104,0.11685,0.07995,0.2008
2,0.1124,0.1145,0.11525,0.148,0.1892,0.1975,0.2104,0.11685,0.07995,0.2008
3,0.0816,0.0974,0.1128,0.13775,0.17793334,0.1861,0.20385,0.20073333,0.16153333,0.1988
4,0.05175,0.07035,0.0855,0.1158,0.1438,0.15645,0.1665,0.1683,0.1114,0.1661
5,0.0568,0.0715,0.08395,0.1135,0.1405,0.1517,0.16045,0.1736,0.1276,0.1576
6,0.05415,0.0722,0.065875,0.099425,0.197825,0.2307,0.23445,0.16213334,0.11215,0.238325
7,0.026525,0.04945,0.0313375,0.079625,0.290325,0.38545,0.3908125,0.15885,0.07825,0.392825
8,0.0456,0.062375,0.0415625,0.090725,0.308925,0.4197,0.4284,0.164875,0.081575,0.43715
9,0.059233334,0.073016666,0.0521,0.10023333,0.31153333,0.44243333,0.45163333,0.1743,0.08806667,0.46805
10,0.1342,0.15455,0.1603,0.2059,0.3003,0.3384,0.3485,0.2892,0.2017,0.3678
11,0.0750375,0.094375,0.1142625,0.131325,0.149475,0.161,0.166525,0.21735,0.1843,0.173725
12,0.2991,0.1936,0.1436,0.1131,0.1263,0.1135,0.3676,0.1346,0.0586,0.0959
13,0.07366,0.09501,0.11462,0.13179,0.14772,0.1634,0.15332,0.21878,0.1885,0.17152
14,0.072775,0.099125,0.124475,0.14345,0.154,0.167275,0.1633,0.2415,0.2106,0.17975
15,0.070875,0.090525,0.109125,0.12575,0.1425,0.15505,0.14825,0.21705,0.181925,0.1616
16,0.0610375,0.08605,0.1095875,0.123675,0.13895,0.15075,0.1522,0.2072,0.17385,0.162525
17,0.065516666,0.090166666,0.115266666,0.12971666,0.14596666,0.15906666,0.16351667,0.2279,0.19618334,0.1682
18,0.088125,0.114075,0.13975,0.15765,0.17705,0.19065,0.192575,0.2611,0.224425,0.20175
19,0.09652916,0.11820417,0.13748333,0.15954167,0.187225,0.19836667,0.2049625,0.25525,0.21624583,0.211575
20,0.10493334,0.12233333,0.13521667,0.16143334,0.1974,0.20608333,0.21735,0.2494,0.20806667,0.2214
21,0.051,0.06555,0.07105,0.09355,0.117,0.1227,0.1302,0.09405,0.0648,0.1309
22,0.051,0.06555,0.07105,0.09355,0.117,0.1227,0.1302,0.09405,0.0648,0.1309


==> images/example/27-71467835_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.48980948,0.42769808,0.4645811,0.48993322,0.50855505,0.5226498,0.51273346,0.23580936,0.22394745,0.5349512
1,0.749774,0.6814043,0.78948647,0.83803177,0.85745,0.8717332,0.8662311,0.7491763,0.6340185,0.90093577
2,0.57063234,0.5179357,0.57983977,0.5941745,0.6182824,0.64030063,0.61249655,0.55559134,0.46775603,0.65868425
3,0.5849667,0.5076843,0.52685714,0.52595806,0.52487105,0.5301221,0.536719,0.2887436,0.18720783,0.5260093
4,0.55253905,0.48613003,0.52239895,0.5420821,0.55947554,0.57378376,0.56036496,0.32976323,0.22364292,0.5831546
5,0.426564,0.3753135,0.40265137,0.42300412,0.45325583,0.47149193,0.46036842,0.37333736,0.35337505,0.48612776
6,0.602326,0.5407083,0.5933572,0.60921365,0.62790364,0.6440243,0.6291312,0.49439433,0.389254,0.65448993
7,0.305988,0.27677357,0.29191354,0.31344575,0.3435523,0.36379293,0.35583046,0.3190904,0.26628533,0.38329276
8,0.6879817,0.63728565,0.70074034,0.7208856,0.73814654,0.7619636,0.7057645,0.44581133,0.31348208,0.77549547
9,0.10978319,0.09292106,0.09179554,0.116236754,0.14598002,0.15913835,0.15807012,0.14211485,0.08730959,0.17342223
10,0.63828826,0.5824607,0.64106673,0.6729303,0.6918983,0.71004957,0.70417035,0.44274053,0.30248043,0.7205229
11,0.10310018,0.08918494,0.07743914,0.09668434,0.15513693,0.17703253,0.167765,0.12779933,0.084603064,0.18685248
12,0.09896966,0.09152685,0.06572935,0.10297259,0.2414326,0.29045457,0.27945486,0.16800964,0.09430412,0.3038833
13,0.17528267,0.15129633,0.13119727,0.14833198,0.23157065,0.27118188,0.25486466,0.12932363,0.09014956,0.28128022
14,0.10715821,0.099584766,0.0708939,0.10551949,0.28235543,0.3630918,0.33946538,0.1592842,0.0775513,0.38243642
15,0.09823079,0.08884445,0.058718387,0.09162118,0.26426202,0.35839656,0.3417844,0.14271368,0.06772604,0.3825158
16,0.082520954,0.07537715,0.048815146,0.08104486,0.24840751,0.33436963,0.32947367,0.14038685,0.067220256,0.3577153
17,0.097967975,0.08544418,0.05633007,0.08951409,0.26358455,0.358311,0.3399786,0.13720286,0.06004202,0.38604286
18,0.101732366,0.09110619,0.06316862,0.098102205,0.27641016,0.3858118,0.37277502,0.16620678,0.07910628,0.41866085
19,0.09691425,0.08432426,0.058302183,0.08836084,0.26161966,0.3620866,0.34938747,0.13561869,0.065334275,0.38833636
20,0.10766543,0.095629685,0.07037502,0.10150432,0.26357248,0.3654043,0.3436559,0.16253,0.075587444,0.39856356
21,0.28844756,0.2727911,0.27460033,0.28213143,0.35661665,0.41184363,0.3640945,0.29505932,0.24724378,0.4362768
22,0.107948795,0.09420461,0.07105674,0.096572876,0.24200132,0.339958,0.3313284,0.16540603,0.07823439,0.37722233
23,0.18449554,0.17209367,0.17007945,0.1946306,0.29098916,0.34933203,0.28322956,0.22527133,0.16704112,0.37941352
24,0.1597807,0.1503047,0.14388445,0.17267261,0.26904967,0.31691277,0.30929303,0.24959955,0.15740551,0.34750378
25,0.115434706,0.11220317,0.12261639,0.13817301,0.17444627,0.19499712,0.1919306,0.23053853,0.18193232,0.21415508
26,0.11812721,0.11431483,0.12255285,0.13689217,0.17773849,0.19983152,0.189975,0.22940592,0.17532039,0.21815602
27,0.42460757,0.40717903,0.4287007,0.441415,0.49815896,0.5383066,0.54574233,0.5402836,0.41156107,0.5668177
28,0.105414316,0.08767056,0.08022651,0.08551729,0.11200792,0.12645172,0.11109262,0.11494974,0.08803446,0.13389415
29,0.13368757,0.122001484,0.12606493,0.13771646,0.1706752,0.1899293,0.18174125,0.21162273,0.15592183,0.2063913
30,0.12383545,0.11439257,0.12242165,0.1306445,0.15492791,0.17732078,0.16672903,0.22078922,0.16612071,0.19272757
31,0.67727053,0.6397889,0.6812396,0.6885258,0.7051041,0.7262484,0.6941751,0.39565626,0.38446003,0.73609656
32,0.8870711,0.84187627,0.8987827,0.89741385,0.9110418,0.93957525,0.90125793,0.6121406,0.49426976,0.94891965
33,0.1157465,0.09861098,0.094904885,0.09894265,0.12430007,0.1396759,0.13070801,0.16601223,0.11607817,0.15082529
34,0.21736026,0.1891301,0.18258017,0.18890695,0.22069658,0.24567103,0.25008595,0.20096043,0.15174018,0.26169375
35,0.10591391,0.0865546,0.08518055,0.09397027,0.11731078,0.13037936,0.12109883,0.13528523,0.08930079,0.14246917
36,0.11023912,0.09948967,0.101815306,0.113179766,0.14097771,0.15661085,0.15400848,0.1809255,0.13901344,0.16931394
37,0.11087553,0.09887634,0.100559644,0.10866518,0.13791679,0.15461238,0.14968641,0.18081294,0.13399705,0.16674742
38,0.14177129,0.12087065,0.12191155,0.13233586,0.15871698,0.17700504,0.17226481,0.2120096,0.16293608,0.19236676
39,0.43366495,0.3927879,0.4135538,0.42138097,0.4467802,0.46832672,0.44668016,0.2893427,0.26991785,0.47920144
40,0.3276683,0.28991717,0.2975967,0.30702263,0.3399842,0.36403102,0.3276609,0.2694112,0.19119482,0.38102466
41,0.23360588,0.20344406,0.20014815,0.2154099,0.2454872,0.25983512,0.2548418,0.1922587,0.1591529,0.26964554
42,0.17929007,0.13648303,0.11878049,0.12015955,0.13778882,0.1515982,0.14146894,0.12549788,0.09086707,0.1541453
43,0.38160896,0.33826342,0.35203406,0.35548845,0.37431666,0.3902379,0.3645951,0.3362246,0.2709154,0.40032655
44,0.11587853,0.08713867,0.07615624,0.086211346,0.111238845,0.1215892,0.11752012,0.11908294,0.086796604,0.12834832
45,0.28527248,0.22024062,0.20407279,0.1946731,0.20318183,0.21293439,0.19048388,0.045107495,0.016775625,0.2109429
46,0.13550626,0.098955505,0.080626264,0.09354097,0.12086536,0.12920097,0.12284886,0.0715727,0.044431172,0.13472849
47,0.30599913,0.25004736,0.24948782,0.25981405,0.28387433,0.29590368,0.29499587,0.2514872,0.22258936,0.30374208
48,0.42124996,0.36107308,0.38754132,0.39478496,0.40945545,0.4253418,0.3973975,0.35140023,0.28373137,0.4342054
49,0.27570602,0.21655296,0.21108969,0.22135001,0.24506818,0.26067725,0.24221751,0.14887235,0.11618276,0.26591754


==> images/example/6-71471623.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.09415,0.1276,0.12925,0.1754,0.27735,0.31435,0.32655,0.27815,0.21525,0.32355
1,0.09415,0.1276,0.12925,0.1754,0.27735,0.31435,0.32655,0.27815,0.21525,0.32355
2,0.09415,0.1276,0.12925,0.1754,0.27735,0.31435,0.32655,0.27815,0.21525,0.32355
3,0.09415,0.1276,0.12925,0.1754,0.27735,0.31435,0.32655,0.27815,0.21525,0.32355
4,0.09415,0.1276,0.12925,0.1754,0.27735,0.31435,0.32655,0.27815,0.21525,0.32355
5,0.09415,0.1276,0.12925,0.1754,0.27735,0.31435,0.32655,0.27815,0.21525,0.32355
6,0.09415,0.1276,0.12925,0.1754,0.27735,0.31435,0.32655,0.27815,0.21525,0.32355
7,0.0341,0.06035,0.0443,0.0998,0.3363,0.4418,0.45255,0.1972,0.11015,0.4527
8,0.04045,0.05775,0.04605,0.08655,0.22435,0.2913,0.29435,0.1535,0.089,0.30355
9,0.0484,0.05225,0.04015,0.0733,0.1445,0.1796,0.17255,0.1039,0.0617,0.1837
10,0.07125,0.079525,0.074275,0.107575,0.1684,0.19825,0.196275,0.134275,0.08785,0.209725
11,0.0941,0.1068,0.1084,0.14185,0.1923,0.2169,0.22,0.16465,0.114,0.23575
12,0.055,0.0714,0.0817,0.1086,0.1673,0.1921,0.1791,0.2373,0.1678,0.2103
13,0.08515,0.1155,0.1536,0.18925,0.2345,0.2616,0.27255,0.36585,0.2497,0.2962
14,0.0697,0.1007,0.1361,0.1725,0.2118,0.2337,0.244,0.3436,0.2345,0.27
15,0.0837,0.1006,0.1197,0.1565,0.1992,0.2225,0.2246,0.3218,0.2325,0.2474
16,0.04625,0.06915,0.0797,0.1149,0.1704,0.189,0.192,0.27015,0.1981,0.20445
17,0.04605,0.069,0.0852,0.11115,0.1484,0.16175,0.16305,0.23355,0.18315,0.1758
18,0.1228,0.1154,0.1047,0.1218,0.1392,0.1438,0.1543,0.1053,0.0747,0.1454
19,0.07565,0.08985,0.09365,0.11475,0.12955,0.13755,0.14445,0.14475,0.11515,0.1438
20,0.0285,0.0643,0.0826,0.1077,0.1199,0.1313,0.1346,0.1842,0.1556,0.1422
21,0.0342,0.06075,0.0749,0.09905,0.1096,0.119,0.1207,0.148,0.11635,0.1288
22,0.0399,0.0572,0.0672,0.0904,0.0993,0.1067,0.1068,0.1118,0.0771,0.1154


==> images/example/6-71471623_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.57883275,0.50563014,0.55196625,0.557908,0.5731864,0.59238416,0.55844826,0.39638004,0.3100146,0.60242563
1,0.57645214,0.50177413,0.55644053,0.5772306,0.5901064,0.60835755,0.5690101,0.38755408,0.28509805,0.6190585
2,0.6319183,0.5474096,0.60177416,0.62508535,0.6420628,0.6506701,0.65764415,0.35754168,0.3004011,0.65326107
3,0.6560638,0.57606137,0.6223525,0.63720435,0.6488453,0.66544807,0.6321369,0.26297808,0.23069276,0.6692802
4,0.67102355,0.59707844,0.6546899,0.68936914,0.69875556,0.71437615,0.6974,0.26831943,0.29210436,0.71509415
5,0.22726807,0.19893663,0.20680547,0.22921461,0.26550788,0.28086838,0.27032492,0.20907621,0.20490693,0.29629934
6,0.5047543,0.44132695,0.47619057,0.49036425,0.5141563,0.5324218,0.5371351,0.30000174,0.22744334,0.5413696
7,0.6129865,0.5636153,0.6325841,0.65650463,0.6801711,0.69937277,0.6829719,0.61698514,0.53667986,0.7205413
8,0.43198425,0.3830957,0.4239943,0.45308152,0.47549507,0.48809537,0.44444084,0.41105565,0.3762728,0.50149125
9,0.490864,0.4293371,0.460556,0.47718802,0.49498874,0.51001036,0.4887839,0.3451958,0.27676094,0.5172613
10,0.7403957,0.67878234,0.73475164,0.7500691,0.7661232,0.7876209,0.75427777,0.48651448,0.34284487,0.796066
11,0.7542646,0.69138515,0.741306,0.73689395,0.7484327,0.7756062,0.74133646,0.43374038,0.31763914,0.7830191
12,0.41735625,0.37563327,0.39587167,0.40944448,0.43000782,0.44889563,0.38810453,0.31257913,0.2572551,0.4596096
13,0.18465237,0.17534359,0.1824593,0.20787224,0.25866905,0.2793357,0.25635397,0.19738194,0.16111125,0.29211298
14,0.15306658,0.1388554,0.11793456,0.14584213,0.27795517,0.33375788,0.3203583,0.22039692,0.13278766,0.35568967
15,0.11937887,0.1165743,0.09752246,0.13481218,0.286514,0.35247353,0.34242415,0.19703242,0.12032845,0.37185925
16,0.105048686,0.099454634,0.076922745,0.11305071,0.2924036,0.38149396,0.36033526,0.17918596,0.09896605,0.40230975
17,0.09110085,0.08875002,0.06538778,0.10219413,0.2855071,0.37728903,0.37256578,0.18042639,0.09680182,0.40056154
18,0.33190802,0.3031914,0.30869126,0.3149281,0.36615366,0.4052321,0.36941388,0.2382565,0.1782274,0.4184533
19,0.19458397,0.17812315,0.16473112,0.18617709,0.29463422,0.35234517,0.32926288,0.24250631,0.16775051,0.37577665
20,0.09888102,0.07647305,0.054722015,0.06252926,0.11406697,0.1443745,0.13033488,0.051691987,0.02519312,0.14705302
21,1.0239561,0.96729517,1.001674,1.0218573,1.0173683,1.0173533,1.0227804,0.26718202,0.31715268,0.99705476
22,0.71913785,0.690465,0.73739696,0.7535249,0.78507966,0.81453407,0.79622555,0.6071235,0.47526702,0.8299547
23,0.15282877,0.14358349,0.12902749,0.16281234,0.28581947,0.3478687,0.33257294,0.21278313,0.1304471,0.38237387
24,0.16663545,0.14433804,0.13617928,0.15364978,0.21435565,0.2440089,0.23801595,0.16546573,0.09480854,0.26094258
25,0.34028673,0.31771886,0.32696164,0.34103128,0.39192805,0.4254979,0.39843416,0.33491927,0.27902967,0.4422733
26,0.9306283,0.8795349,0.92802805,0.9310827,0.94245654,0.9615697,0.9324986,0.21378297,0.23075262,0.96074474
27,0.10151647,0.09378377,0.088585995,0.11051744,0.1696053,0.19690292,0.18967928,0.22454739,0.14082287,0.21907993
28,0.11390692,0.11275164,0.12655039,0.15107948,0.20735216,0.2410567,0.23497313,0.30401525,0.18645063,0.27718443
29,0.12907818,0.12532756,0.14211117,0.16406609,0.22024444,0.26011303,0.254028,0.3263108,0.19742185,0.30175236
30,0.11478389,0.10984945,0.12400745,0.1444223,0.1929735,0.22215673,0.21860701,0.28954926,0.17830959,0.25642577
31,0.67748356,0.63612705,0.67324805,0.67587256,0.692594,0.71599364,0.6885479,0.32749835,0.31173828,0.7252373
32,0.8566511,0.81948274,0.8782618,0.8737474,0.89475065,0.9281461,0.8769557,0.59149426,0.43332666,0.93959403
33,0.1300074,0.11611546,0.11934873,0.13363242,0.1805637,0.20988563,0.19987309,0.26994234,0.1724667,0.23781401
34,0.13635212,0.1256705,0.12613541,0.14588183,0.19575933,0.21878704,0.20618413,0.23430672,0.1730374,0.23794536
35,0.2901532,0.2672563,0.27362812,0.28478098,0.3331767,0.36525458,0.33968735,0.3185958,0.23128264,0.3843357
36,0.10325832,0.09370376,0.09149587,0.11607224,0.16859207,0.18833047,0.18586637,0.22938874,0.1609166,0.20689158
37,0.10481546,0.09229883,0.085458964,0.108446136,0.16686933,0.18897806,0.18271773,0.21951874,0.1428989,0.21104763
38,0.104908414,0.09338138,0.0952792,0.10690975,0.1396669,0.15913165,0.14788786,0.18474537,0.13914067,0.16941299
39,0.15801895,0.12242796,0.105664186,0.10849693,0.12965932,0.13966843,0.13445702,0.08793023,0.054820802,0.14200032
40,0.7147386,0.66366726,0.716617,0.7175901,0.7409841,0.7715384,0.726531,0.5131187,0.4217821,0.7862559
41,0.42349175,0.3890495,0.40862048,0.4189948,0.4471114,0.4684645,0.43713477,0.36166152,0.25647488,0.48483223
42,0.37029916,0.34120825,0.3631772,0.37463945,0.4036982,0.4246,0.38834363,0.3407615,0.28303397,0.43798822
43,0.114834115,0.09411963,0.0871788,0.103594415,0.1412274,0.15091598,0.14155568,0.1524465,0.11548891,0.15825929
44,0.44985905,0.38567573,0.40587956,0.4065017,0.4216768,0.43920663,0.41952294,0.39059615,0.33063447,0.4454874
45,0.15102805,0.123679765,0.11576524,0.13588972,0.17602019,0.18833427,0.18077289,0.15711416,0.1185705,0.19570316
46,0.5084881,0.44147852,0.46126226,0.44897017,0.46121207,0.48404717,0.43401316,0.23471768,0.12745544,0.4897304
47,0.5803366,0.51097035,0.5586262,0.57706404,0.58571625,0.5981689,0.5616255,0.34009457,0.31174266,0.5984414
48,0.20307733,0.16274165,0.15552044,0.16919656,0.19861603,0.2138421,0.19283958,0.18689312,0.15920846,0.22646937
49,0.5503034,0.48325282,0.52079254,0.53205585,0.5461206,0.5614727,0.54265386,0.29397827,0.2551375,0.5674954


==> images/example/74526670.csv <==
,Unnamed: 0,Unnamed: 0.1,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id,t
0,0,20180102T102421_20180102T102420_T32UPA,6514.942558139539,31.134651162790703,4061.823953488373,3032.256511627908,6213.402790697674,5462.037674418606,6218.303720930236,6459.286511627906,6705.0953488372115,6957.249069767444,6433.838604651164,7100.120697674418,2605.684651162791,0.0,0.0,1024.0,2018-01-02,451,74526670,0.005479452054794521
1,1,20180104T101409_20180104T101403_T32UPA,5305.9162790697665,1370.9148837209302,2414.9651162790697,2284.024186046512,4992.406046511627,4353.5711627906985,4738.8358139534885,5006.566511627908,5181.9390697674435,5301.840465116282,5206.471162790697,5411.682325581396,3774.056744186048,0.0,0.0,1024.0,2018-01-04,451,74526670,0.010958904109589041
2,2,20180107T102359_20180107T102401_T32UPA,5235.616046511629,287.27930232558145,4063.593953488373,3290.643488372093,4839.389069767443,4257.434186046512,4741.607441860466,4754.581395348838,4939.759767441861,5176.276976744187,4770.759767441862,5326.820232558141,1682.9758139534886,0.0,0.0,1024.0,2018-01-07,451,74526670,0.019178082191780823
3,3,20180109T101401_20180109T101536_T32UPA,3225.9765116279077,1345.9239534883725,1916.3651162790704,1750.055581395349,2707.3444186046513,2337.6660465116283,2439.2162790697685,2650.498139534885,2877.3448837209307,3021.852790697675,2879.0809302325592,3139.792558139536,2518.9346511627905,0.0,0.0,1024.0,2018-01-09,451,74526670,0.024657534246575342
4,4,20180112T102401_20180112T102630_T32UPA,6014.144418604655,102.46139534883724,3508.948372093025,2838.0651162790705,5114.1890697674435,4385.744651162791,4874.818139534886,5143.7558139534885,5356.106046511629,5632.495813953487,4851.171395348839,5830.379302325584,3347.0648837209314,0.0,0.0,1024.0,2018-01-12,451,74526670,0.03287671232876712
5,5,20180114T101349_20180114T101347_T32UPA,5226.889767441862,173.3041860465116,3396.7706976744194,2749.2893023255824,4685.531395348838,3884.507906976745,4120.080000000001,4314.966046511628,4392.2406976744205,4477.097209302326,4342.486046511629,4525.7809302325595,2839.6913953488383,0.0,0.0,1024.0,2018-01-14,451,74526670,0.038356164383561646
6,6,20180117T102339_20180117T102341_T32UPA,8295.24069767442,4609.103488372094,3451.623953488373,3648.9830232558147,8120.062790697677,7128.054186046513,8012.336744186048,8397.988139534888,8541.144651162793,8612.263720930236,8651.136744186046,8658.539302325584,7473.597674418606,0.0,0.0,1024.0,2018-01-17,451,74526670,0.04657534246575343
7,7,20180119T101331_20180119T101331_T32UPA,8405.611860465116,837.3113953488373,6000.250232558142,5582.6093023255835,7582.830000000001,6990.1767441860475,8133.74558139535,8643.522093023257,8997.34093023256,9317.142325581397,8419.402790697673,9508.593953488376,5784.590465116279,0.0,0.0,1024.0,2018-01-19,451,74526670,0.052054794520547946
8,8,20180122T102321_20180122T102323_T32UPA,6313.268139534885,476.8216279069768,2775.1160465116272,1996.2469767441867,5935.168139534885,5173.578604651163,5607.735813953493,5703.204186046512,5846.0579069767455,6018.27093023256,5634.009069767441,6084.022093023258,2599.144651162791,0.0,0.0,1024.0,2018-01-22,451,74526670,0.06027397260273973
9,9,20180124T101309_20180124T101352_T32UPA,8795.286511627908,455.7141860465116,6140.554883720932,3868.0930232558144,8930.315813953492,8293.349767441861,9351.154651162791,9350.973255813957,9592.577209302328,10186.947906976744,9564.372093023256,10480.498139534886,2671.2016279069776,0.0,0.0,1024.0,2018-01-24,451,74526670,0.06575342465753424
10,10,20180127T102259_20180127T102314_T32UPA,4947.627674418604,46.59883720930233,4359.062325581396,3721.903488372094,4619.587906976746,4102.274418604651,4484.244418604652,4638.577209302326,4888.078372093023,5102.516744186049,4790.456744186046,5268.223255813954,2234.970930232559,0.0,0.0,1024.0,2018-01-27,451,74526670,0.07397260273972603
11,11,20180129T101251_20180129T101247_T32UPA,5920.139534883722,80.34441860465118,3028.692558139535,2048.972325581395,5359.71069767442,4731.28581395349,5018.897906976745,5099.161162790699,5189.526279069769,5338.424418604652,4904.30534883721,5421.996046511627,2253.639069767442,0.0,0.0,1024.0,2018-01-29,451,74526670,0.07945205479452055
12,12,20180201T102241_20180201T102237_T32UPA,7212.075581395352,2535.249302325581,2594.246511627908,2876.8900000000012,6944.57069767442,6141.435348837211,6745.290232558141,7064.499534883723,7167.795116279071,7294.759767441861,7217.928837209304,7321.882558139536,5962.502325581397,0.0,0.0,1024.0,2018-02-01,451,74526670,0.08767123287671233
13,13,20180203T101219_20180203T101237_T32UPA,4722.486976744187,131.90860465116282,2145.5451162790696,1582.5695348837216,4122.349069767442,3428.0223255813958,3527.972093023257,3622.774883720932,3692.237906976744,3775.717441860466,3540.508837209303,3801.8653488372106,1941.5609302325586,0.0,0.0,1024.0,2018-02-03,451,74526670,0.09315068493150686
14,14,20180206T102209_20180206T102206_T32UPA,3399.558139534884,366.4044186046512,1517.8044186046516,1417.798139534884,3157.042325581397,2747.417441860466,2876.684883720931,3090.912093023256,3461.987441860465,3633.1853488372094,3524.703953488372,3759.764883720931,1838.4344186046512,0.0,0.0,1024.0,2018-02-06,451,74526670,0.10136986301369863
15,15,20180208T101151_20180208T101153_T32UPA,4121.432558139535,30.100000000000005,3447.1551162790706,3216.9386046511627,3886.928139534884,3395.452790697676,3621.404883720932,3823.747906976745,4101.562790697674,4277.093255813954,4194.448372093024,4401.76069767442,1899.1723255813959,0.0,0.0,1024.0,2018-02-08,451,74526670,0.10684931506849316
16,16,20180211T102141_20180211T102559_T32UPA,3197.1686046511627,254.6244186046512,1851.6337209302328,1289.5367441860471,2859.512790697674,2411.5404651162794,2481.8639534883723,2673.028139534884,2967.723255813953,3121.947674418605,3007.740697674419,3253.338604651164,1419.160930232559,0.0,0.0,1024.0,2018-02-11,451,74526670,0.11506849315068493
17,17,20180213T101119_20180213T101559_T32UPA,2146.343488372093,19.8093023255814,1983.8386046511632,1239.5820930232558,1777.4911627906977,1519.7867441860467,1541.8195348837216,1940.1009302325585,2484.8220930232565,2763.5937209302333,2837.398139534884,3165.407906976745,1456.939767441861,0.0,0.0,0.0,2018-02-13,451,74526670,0.12054794520547946
18,18,20180216T102059_20180216T102601_T32UPA,6506.501627906978,59.615116279069774,4648.377209302327,3442.8432558139534,6247.101162790699,5602.926511627907,6132.593720930236,6294.13,6446.47162790698,6605.627441860466,6391.626976744187,6709.750000000003,3218.918372093023,0.0,0.0,1024.0,2018-02-16,451,74526670,0.12876712328767123
19,19,20180218T101051_20180218T101313_T32UPA,1804.9534883720933,18.425813953488365,2168.1020930232557,1272.119534883721,1414.3904651162795,1188.974418604651,1208.2604651162794,1595.5274418604654,2069.406279069768,2354.7134883720937,2428.159534883721,2720.87511627907,1325.3051162790696,0.0,0.0,0.0,2018-02-18,451,74526670,0.13424657534246576
20,20,20180221T102031_20180221T102033_T32UPA,1619.9879069767444,23.47,2406.131395348837,1562.532325581396,1337.5000000000005,1174.1895348837206,1230.2700000000002,1600.0697674418616,2039.551860465117,2286.743255813953,2381.055813953489,2634.887674418605,1504.0295348837212,0.0,0.0,0.0,2018-02-21,451,74526670,0.14246575342465753
21,21,20180223T101019_20180223T101508_T32UPA,1686.221162790698,36.849534883720935,3055.0355813953497,2109.9104651162797,1377.754651162791,1193.5334883720932,1275.7627906976745,1632.6004651162796,2075.339069767443,2305.104651162791,2431.7830232558154,2684.294186046512,1525.5679069767443,0.0,0.0,0.0,2018-02-23,451,74526670,0.14794520547945206
22,22,20180226T102019_20180226T102050_T32UPA,1954.9586046511636,150.96813953488373,1729.4081395348846,1167.4134883720933,1690.6948837209304,1362.400465116279,1404.176046511628,1559.8751162790695,1769.553023255814,1856.02,1934.3367441860464,1991.411627906977,1352.3818604651165,0.0,0.0,0.0,2018-02-26,451,74526670,0.15616438356164383
23,23,20180228T101021_20180228T101021_T32UPA,1809.1434883720929,43.54302325581397,3362.6958139534886,2423.2260465116283,1484.1851162790701,1241.588372093023,1375.7334883720935,1707.4651162790703,2086.0216279069773,2334.4541860465115,2449.279302325581,2697.499069767443,1685.3627906976749,0.0,0.0,0.0,2018-02-28,451,74526670,0.16164383561643836
24,24,20180303T102021_20180303T102019_T32UPA,7073.132790697676,194.28511627906985,6119.870465116279,4973.768837209303,7064.176976744187,6339.275581395352,7014.736279069769,7295.441860465117,7476.533488372093,7659.118604651165,7579.233720930233,7768.323720930234,4193.200697674421,0.0,0.0,1024.0,2018-03-03,451,74526670,0.16986301369863013
25,25,20180305T101019_20180305T101315_T32UPA,3200.458372093023,973.3958139534888,2336.5197674418605,1890.0709302325574,2934.546976744187,2573.8372093023268,2679.5967441860466,2910.5555813953492,3190.4265116279075,3363.7858139534887,3407.414651162791,3575.1695348837206,2333.5432558139537,0.0,0.0,1024.0,2018-03-05,451,74526670,0.17534246575342466
26,26,20180308T102019_20180308T102241_T32UPA,4602.7958139534885,320.16000000000014,3253.821162790698,2505.679534883721,4529.84558139535,3925.61511627907,4069.5593023255824,4121.818604651164,4171.832558139537,4210.038604651163,4305.297906976745,4227.68,2455.7730232558138,0.0,0.0,1024.0,2018-03-08,451,74526670,0.18356164383561643
27,27,20180310T101021_20180310T101020_T32UPA,2880.9576744186047,424.5688372093024,2549.516046511629,2113.2848837209303,2553.4802325581404,2257.9716279069776,2349.9020930232564,2525.428604651163,2775.3441860465114,2941.4769767441853,2855.804883720931,3122.705581395351,1575.2658139534888,0.0,0.0,1024.0,2018-03-10,451,74526670,0.18904109589041096
28,28,20180313T102021_20180313T102540_T32UPA,8808.644651162791,50.98093023255814,4796.115813953487,3177.479767441861,9165.87488372093,8415.946279069767,9129.558139534887,9262.613488372095,9350.696744186049,9543.92906976744,9601.51093023256,9583.462093023258,4347.14534883721,0.0,0.0,1024.0,2018-03-13,451,74526670,0.19726027397260273
29,29,20180315T101019_20180315T101038_T32UPA,1442.7967441860474,20.763953488372085,2246.088604651163,1386.9339534883725,1206.7686046511628,1075.448139534884,1248.269069767442,1553.380930232559,1865.513488372093,2106.977441860465,2245.1758139534886,2507.297209302326,1290.2553488372098,0.0,0.0,0.0,2018-03-15,451,74526670,0.20273972602739726
30,30,20180318T102019_20180318T102016_T32UPA,7008.536046511628,1876.4348837209304,3225.4239534883727,3188.220000000001,6799.116511627908,6216.773488372092,6728.534186046511,6932.370465116281,7109.449767441864,7253.909534883722,7152.460232558141,7350.113255813955,5150.153720930233,0.0,0.0,1024.0,2018-03-18,451,74526670,0.21095890410958903
31,31,20180320T101021_20180320T101021_T32UPA,4647.465813953489,144.3260465116279,3696.8627906976753,2871.0346511627918,4410.643720930232,3960.5446511627915,4337.721860465117,4561.934651162793,4750.03046511628,4927.270697674419,4845.107906976745,5053.17534883721,2850.246046511629,0.0,0.0,1024.0,2018-03-20,451,74526670,0.21643835616438356
32,32,20180323T102021_20180323T102021_T32UPA,7511.334883720931,192.52139534883722,5239.244186046513,3926.6213953488373,7303.546744186048,6701.678837209304,7219.502093023256,7374.221395348839,7484.66046511628,7663.186744186049,7428.929069767441,7716.749302325584,4289.462093023255,0.0,0.0,1024.0,2018-03-23,451,74526670,0.22465753424657534
33,33,20180325T101019_20180325T101511_T32UPA,1532.5130232558151,19.973488372093023,2996.466279069768,2064.189302325582,1317.9541860465115,1200.0834883720931,1366.2781395348836,1663.9190697674414,1985.1741860465127,2214.2665116279068,2323.4132558139536,2585.057906976745,1237.3809302325585,0.0,0.0,0.0,2018-03-25,451,74526670,0.23013698630136986
34,34,20180328T102019_20180328T102018_T32UPA,8533.297674418607,395.0765116279071,3549.915348837209,2521.2776744186044,8273.809534883721,7601.537906976746,8191.347209302326,8122.1874418604675,8259.553720930235,8561.607441860468,8088.508837209304,8634.401860465117,3532.2283720930245,0.0,0.0,1024.0,2018-03-28,451,74526670,0.23835616438356164
35,35,20180330T101021_20180330T101620_T32UPA,1699.416511627907,134.18023255813952,3074.874186046512,2085.5988372093025,1513.6481395348835,1405.0883720930233,1573.0762790697675,1897.9848837209304,2310.701860465117,2592.8646511627912,2643.657906976745,2962.4990697674425,1252.5400000000004,0.0,0.0,2048.0,2018-03-30,451,74526670,0.24383561643835616
36,36,20180402T102021_20180402T102435_T32UPA,7441.439069767443,53.740232558139546,6491.8067441860485,5187.062325581395,7690.450000000003,7285.600465116278,7918.609767441862,8062.483255813955,8199.350232558141,8348.561162790696,8359.415116279071,8404.915348837212,4173.462093023255,0.0,0.0,1024.0,2018-04-02,451,74526670,0.25205479452054796
37,37,20180404T101019_20180404T101021_T32UPA,3400.1013953488373,582.1946511627907,2696.812093023256,2292.3648837209303,2812.760697674419,2619.096046511629,2803.163953488373,3039.2886046511626,3349.2895348837205,3569.3093023255824,3214.473023255814,3745.55046511628,2250.1023255813957,0.0,0.0,1024.0,2018-04-04,451,74526670,0.25753424657534246
38,38,20180407T102019_20180407T102020_T32UPA,1256.2109302325582,60.22302325581396,2990.6918604651173,2030.6109302325585,1125.9283720930239,1089.2658139534883,1211.6727906976746,1530.3681395348838,1991.4160465116288,2243.978604651164,2381.5774418604656,2612.9225581395362,1529.4381395348835,0.0,0.0,0.0,2018-04-07,451,74526670,0.26575342465753427
39,39,20180409T101031_20180409T101343_T32UPA,4085.7669767441857,2312.826976744186,2379.354186046512,2249.9874418604645,3732.6376744186055,3478.149534883722,3600.8418604651165,3853.657209302328,4215.666279069769,4400.854651162791,4315.342558139535,4510.704418604652,3594.879302325582,0.0,0.0,1024.0,2018-04-09,451,74526670,0.27123287671232876
40,40,20180412T102021_20180412T102024_T32UPA,1525.6293023255819,291.6813953488372,2359.8627906976744,1546.6748837209304,1395.4762790697678,1269.3018604651165,1253.1083720930235,1525.8483720930233,2117.8230232558144,2391.836511627908,2421.888604651164,2667.5548837209303,1082.5172093023257,0.0,0.0,2048.0,2018-04-12,451,74526670,0.27945205479452057
41,41,20180414T101019_20180414T101536_T32UPA,1513.4904651162792,19.97953488372093,3227.9974418604656,1946.3225581395345,1292.3030232558149,1237.9234883720928,1237.3260465116286,1655.6079069767443,2547.4072093023256,2987.1181395348835,3054.2397674418607,3463.7267441860467,1210.821627906977,0.0,0.0,0.0,2018-04-14,451,74526670,0.28493150684931506
42,42,20180417T102019_20180417T102021_T32UPA,2649.4572093023253,239.95441860465118,3162.8667441860466,2329.858604651163,2785.572325581396,2599.3869767441865,2594.2532558139537,2729.6902325581405,3199.9972093023266,3391.671627906977,3609.9751162790694,3463.0369767441857,1722.3581395348847,0.0,0.0,586.0613953488373,2018-04-17,451,74526670,0.29315068493150687
43,43,20180419T101031_20180419T101457_T32UPA,1328.1427906976746,14.297674418604656,2701.7613953488376,1562.3513953488375,1094.7523255813958,1049.661162790698,918.10511627907,1345.4627906976748,2381.256511627907,2781.4241860465117,2792.622325581395,3121.877906976745,1344.1779069767442,0.0,0.0,0.0,2018-04-19,451,74526670,0.29863013698630136
44,44,20180422T102031_20180422T102115_T32UPA,1469.9851162790703,29.298837209302324,2652.398837209302,1460.219069767442,1223.5018604651164,1132.0255813953488,958.8897674418608,1339.1704651162793,2592.040697674418,3106.35511627907,3059.536046511628,3491.869534883721,940.529534883721,0.0,0.0,0.0,2018-04-22,451,74526670,0.30684931506849317
45,45,20180424T101029_20180424T101526_T32UPA,2319.771627906977,389.40744186046516,1604.3553488372095,1093.6032558139536,2024.2446511627913,1793.8944186046515,1622.7044186046514,1841.3453488372093,2609.8932558139536,2926.291860465117,2887.319069767442,3062.5920930232555,1341.3272093023254,0.0,0.0,2048.0,2018-04-24,451,74526670,0.31232876712328766
46,46,20180427T102019_20180427T102022_T32UPA,1086.5506976744189,20.006511627906974,1663.3302325581399,837.2348837209304,851.7688372093028,793.0055813953488,564.3339534883722,918.9513953488375,2158.571627906977,2612.6353488372106,2533.702093023257,2897.2513953488365,1076.576046511628,0.0,0.0,2048.0,2018-04-27,451,74526670,0.32054794520547947
47,47,20180429T101031_20180429T101258_T32UPA,1340.8762790697674,10.325813953488378,2267.727441860465,1113.5976744186048,1112.4039534883723,1081.7441860465117,804.6344186046512,1273.6553488372094,2882.579069767442,3470.934186046511,3357.2372093023273,3828.8432558139534,921.684186046512,0.0,0.0,0.0,2018-04-29,451,74526670,0.32602739726027397
48,48,20180502T102031_20180502T102434_T32UPA,1523.1879069767444,150.43441860465117,2061.0811627906987,1085.4804651162794,1288.3020930232562,1228.0300000000002,958.3772093023256,1419.8483720930233,3172.933255813953,3853.46534883721,3738.419302325582,4206.64069767442,1239.8683720930235,0.0,0.0,2048.0,2018-05-02,451,74526670,0.33424657534246577
49,49,20180504T101029_20180504T101023_T32UPA,1300.8083720930233,12.517674418604654,2045.655581395349,954.7518604651165,1011.2127906976744,972.7123255813956,651.5879069767444,1132.3441860465116,2871.775813953489,3606.644883720931,3506.9086046511634,3981.590465116281,991.3662790697676,0.0,0.0,0.0,2018-05-04,451,74526670,0.33972602739726027
50,50,20180507T102019_20180507T102022_T32UPA,1070.8109302325583,13.007209302325585,1921.0458139534887,875.2997674418608,842.4441860465117,823.8979069767443,525.6632558139534,993.8965116279072,2815.449069767442,3521.7337209302336,3533.9767441860467,3881.8867441860466,1534.5413953488373,0.0,0.0,0.0,2018-05-07,451,74526670,0.34794520547945207
51,51,20180507T102019_20180507T102648_T32UPA,1070.8109302325583,13.007209302325585,1920.7488372093023,875.0344186046514,842.3239534883724,823.6020930232557,525.5802325581395,993.5737209302328,2815.355813953489,3522.310697674419,3534.7086046511627,3882.312325581397,1534.5760465116282,0.0,0.0,0.0,2018-05-07,451,74526670,0.34794520547945207
52,52,20180509T101031_20180509T101621_T32UPA,1319.7269767441855,9.636976744186047,680.5004651162792,286.98906976744183,964.0009302325584,750.4234883720932,462.23720930232565,643.8948837209305,1512.0225581395352,1853.812790697675,1757.4716279069773,1941.082558139535,474.65604651162806,0.0,0.0,0.0,2018-05-09,451,74526670,0.35342465753424657
53,53,20180512T102031_20180512T102148_T32UPA,2101.941395348838,14.847209302325584,2827.349069767442,1650.906511627907,2169.530465116279,1993.7830232558144,1795.0979069767443,2108.0448837209306,3571.532558139535,4227.2816279069775,4187.35,4526.8720930232585,1213.1276744186048,0.0,0.0,0.0,2018-05-12,451,74526670,0.36164383561643837
54,54,20180514T101029_20180514T101052_T32UPA,1275.7720930232565,10.2446511627907,2089.317674418605,922.9383720930234,985.7183720930237,947.6334883720932,599.0779069767442,1103.4206976744188,3100.759069767443,3987.087441860466,3925.975813953489,4427.567441860464,1171.375581395349,0.0,0.0,0.0,2018-05-14,451,74526670,0.36712328767123287
55,55,20180517T102019_20180517T102209_T32UPA,6359.3746511627905,2306.927209302325,2735.413488372093,2654.4453488372096,6122.966279069769,5675.0458139534885,5930.662093023258,5989.9397674418615,6259.973023255816,6508.646976744187,6315.159069767444,6596.264651162793,4269.488372093025,0.0,0.0,1024.0,2018-05-17,451,74526670,0.37534246575342467
56,56,20180519T101031_20180519T101207_T32UPA,2388.659302325581,279.68395348837214,2345.6023255813957,1495.41023255814,2018.459302325582,1859.5374418604647,1663.4144186046522,2074.1025581395347,3665.7055813953502,4338.7669767441885,4236.147906976745,4679.093953488372,1728.8909302325585,0.0,0.0,2048.0,2018-05-19,451,74526670,0.38082191780821917
57,57,20180522T102031_20180522T102025_T32UPA,1210.0323255813953,71.62767441860464,1941.905581395349,888.2686046511627,997.9130232558143,934.6627906976746,617.7660465116281,1095.0313953488373,3013.184418604652,3796.5423255813957,3737.809767441861,4184.141395348838,1275.9958139534886,0.0,0.0,0.0,2018-05-22,451,74526670,0.38904109589041097
58,58,20180524T101019_20180524T101022_T32UPA,10312.37604651163,313.90395348837217,4526.343720930233,3133.6169767441866,10144.381860465115,9642.006279069768,10211.753488372093,10193.736744186046,10296.658372093028,10656.222325581397,10207.613488372095,10791.255116279071,4693.7030232558145,0.0,0.0,1024.0,2018-05-24,451,74526670,0.39452054794520547
59,59,20180529T101031_20180529T101225_T32UPA,1324.2674418604652,11.115348837209305,2110.8974418604653,898.6925581395349,1016.9600000000003,966.5058139534883,615.5423255813953,1114.7193023255816,3068.687209302325,3889.997209302325,3717.7113953488383,4339.199534883724,732.7202325581396,0.0,0.0,0.0,2018-05-29,451,74526670,0.40821917808219177
60,60,20180601T102021_20180601T102024_T32UPA,2207.6886046511627,15.180930232558145,1863.5560465116287,1372.2176744186047,1700.6348837209302,1534.2604651162796,1387.3955813953492,1605.6995348837213,2605.477906976744,3109.160930232559,2697.199302325581,3348.051162790698,652.2172093023257,0.0,0.0,0.0,2018-06-01,451,74526670,0.41643835616438357
61,61,20180603T101019_20180603T101329_T32UPA,5882.143255813951,127.18511627906985,5772.233720930233,4774.734186046513,5598.217441860466,5458.307906976746,5815.960232558141,6120.8188372093055,6851.77069767442,7441.897209302328,6805.476511627908,7860.590000000001,3180.860697674419,0.0,0.0,1024.0,2018-06-03,451,74526670,0.42191780821917807
62,62,20180606T102019_20180606T102512_T32UPA,2552.4746511627914,18.615348837209307,3076.056046511629,1905.5681395348847,1742.8546511627912,1726.99023255814,1611.8953488372094,2038.398372093024,3701.879302325582,4546.080232558141,4203.878372093023,5061.8076744186055,1455.9248837209304,0.0,0.0,820.8669767441862,2018-06-06,451,74526670,0.4301369863013699
63,63,20180608T101021_20180608T101024_T32UPA,3577.8960465116284,164.74860465116282,3506.8860465116277,2779.1490697674426,3187.8223255813955,3007.272558139536,3107.9776744186047,3327.914186046512,4173.701162790699,4659.13558139535,4287.933488372095,4901.917674418607,1515.120930232559,0.0,0.0,2048.0,2018-06-08,451,74526670,0.43561643835616437
64,64,20180611T102021_20180611T102634_T32UPA,9771.112558139539,5899.130697674419,2578.82,3124.179534883721,9592.263023255815,9107.586511627907,9529.642325581397,9789.456511627908,9812.126279069771,9898.93046511628,9840.796744186053,9822.24627906977,9455.454651162789,0.0,0.0,1024.0,2018-06-11,451,74526670,0.4438356164383562
65,65,20180613T101019_20180613T101424_T32UPA,6486.568604651165,135.5918604651163,5782.577906976746,4618.640930232559,6205.132790697677,5896.433023255814,6248.308837209303,6353.324418604652,6736.131395348839,7159.092790697677,6832.253953488372,7377.465813953491,2767.762790697676,0.0,0.0,1024.0,2018-06-13,451,74526670,0.44931506849315067
66,66,20180616T102019_20180616T102021_T32UPA,7007.883023255816,287.46372093023257,5436.008139534884,4437.236279069769,6770.991395348838,6457.867441860466,6886.454418604654,7057.346976744188,7437.463953488374,7775.008372093025,7319.933255813954,8029.052093023258,4534.675348837208,0.0,0.0,1024.0,2018-06-16,451,74526670,0.4575342465753425
67,67,20180618T101021_20180618T101024_T32UPA,1287.8679069767447,9.017209302325584,1411.3725581395356,638.9420930232561,926.9167441860468,802.104651162791,500.8920930232558,859.0041860465117,2148.8858139534896,2651.047209302326,2456.368139534884,2968.0400000000004,703.7467441860466,0.0,0.0,0.0,2018-06-18,451,74526670,0.46301369863013697
68,68,20180621T102021_20180621T102316_T32UPA,3521.137906976745,1371.95,2084.9739534883724,1819.9818604651168,3183.3783720930232,2958.643023255814,2955.226046511629,3166.950000000001,3787.822558139535,4128.43046511628,3946.689302325582,4280.250232558141,2657.618139534884,0.0,0.0,1024.0,2018-06-21,451,74526670,0.4712328767123288
69,69,20180623T101029_20180623T101139_T32UPA,9398.552558139534,76.12906976744189,5746.334883720931,4319.384651162793,9246.01558139535,8719.424651162792,9260.652093023256,9242.597674418603,9333.632325581397,9681.107906976747,9271.546511627908,9826.143023255814,3845.235116279071,0.0,0.0,1024.0,2018-06-23,451,74526670,0.4767123287671233
70,70,20180626T102019_20180626T102626_T32UPA,7727.972790697677,32.3786046511628,5209.790930232559,3376.98,7613.985348837211,7256.889534883723,7693.136976744186,7669.923720930233,7897.112558139538,8220.7111627907,7857.08953488372,8363.553488372094,3193.447441860466,0.0,0.0,1024.0,2018-06-26,451,74526670,0.4849315068493151
71,71,20180628T101031_20180628T101358_T32UPA,3499.596511627907,301.7558139534885,2272.9274418604664,1681.5781395348847,3170.4981395348855,2852.550465116279,2768.111627906977,2900.464186046513,3509.799302325582,3851.803953488373,3701.1181395348854,4048.2895348837214,1479.2595348837212,0.0,0.0,1024.0,2018-06-28,451,74526670,0.4904109589041096
72,72,20180701T102021_20180701T102404_T32UPA,1155.9665116279073,12.305581395348838,2872.475813953489,1536.2630232558142,989.643023255814,982.5730232558141,842.0583720930236,1365.9874418604657,2487.987674418605,2984.9276744186045,3087.703255813954,3495.1416279069767,1429.1337209302328,0.0,0.0,0.0,2018-07-01,451,74526670,0.4986301369863014
73,73,20180703T101029_20180703T101023_T32UPA,1224.6011627906985,16.686279069767444,3008.4872093023273,1666.7706976744196,1011.0288372093024,1011.022558139535,905.6018604651164,1438.2776744186044,2521.266976744186,2996.777674418607,3143.867441860465,3536.2432558139544,1622.9055813953494,0.0,0.0,0.0,2018-07-03,451,74526670,0.5041095890410959
74,74,20180706T102019_20180706T102022_T32UPA,1280.5265116279072,13.173023255813956,2383.5251162790705,1188.3160465116275,1052.134651162791,964.3158139534886,925.1565116279072,1226.4106976744188,1939.151860465117,2356.111860465117,2359.4311627906986,2804.821395348837,619.7565116279071,0.0,0.0,0.0,2018-07-06,451,74526670,0.5123287671232877
75,75,20180708T101031_20180708T101025_T32UPA,1966.160465116279,35.03511627906977,3635.2469767441853,2309.880930232558,1852.6946511627912,1796.8132558139534,1859.01,2226.347674418605,3143.204418604652,3598.4555813953493,3611.893255813954,4039.142790697676,1271.9379069767444,0.0,0.0,0.0,2018-07-08,451,74526670,0.5178082191780822
76,76,20180711T102021_20180711T102024_T32UPA,8343.98093023256,431.1486046511629,3986.8339534883735,2958.746976744187,8410.390000000001,7833.529534883722,8262.128372093024,8378.44674418605,8422.442790697674,8564.865116279072,8456.433953488375,8490.63604651163,5124.679302325582,0.0,0.0,1024.0,2018-07-11,451,74526670,0.5260273972602739
77,77,20180713T101029_20180713T101023_T32UPA,1435.2448837209308,11.923488372093024,3313.2932558139532,1913.7776744186046,1182.648604651163,1123.819069767442,1141.0004651162792,1500.1023255813952,2246.2116279069764,2696.981395348838,2705.016744186047,3192.625116279069,713.1306976744188,0.0,0.0,0.0,2018-07-13,451,74526670,0.5315068493150685
78,78,20180716T102019_20180716T102549_T32UPA,5457.732790697675,345.21697674418607,4382.69581395349,3704.931860465116,5479.592325581396,5154.205116279069,5414.119767441862,5486.8337209302335,5806.342790697676,6083.786279069767,6022.403953488371,6242.8193023255835,3043.932325581396,0.0,0.0,1024.0,2018-07-16,451,74526670,0.5397260273972603
79,79,20180718T101031_20180718T101539_T32UPA,1427.047209302326,28.07790697674419,828.4490697674423,473.5755813953489,1065.0134883720934,815.1139534883722,600.8167441860468,682.0681395348837,1025.2267441860467,1159.336976744186,1154.3823255813957,1239.7713953488374,336.67139534883734,0.0,0.0,0.0,2018-07-18,451,74526670,0.5452054794520548
80,80,20180721T102021_20180721T102024_T32UPA,9005.343255813956,1407.4213953488377,3503.785581395348,3101.7293023255825,8692.950930232559,8233.342790697678,8738.607906976744,8824.341162790695,8933.17093023256,9176.770930232562,8806.20093023256,9201.828604651166,5979.635348837211,0.0,0.0,1024.0,2018-07-21,451,74526670,0.5534246575342465
81,81,20180723T101019_20180723T101036_T32UPA,7258.595813953491,699.5162790697675,5259.78441860465,3910.922325581396,6922.709302325582,6704.106976744187,7167.9009302325585,7381.210232558141,7547.3513953488355,7774.908604651162,7404.725581395352,7931.4002325581405,5190.672325581397,0.0,0.0,1024.0,2018-07-23,451,74526670,0.5589041095890411
82,82,20180726T102019_20180726T102150_T32UPA,1181.058139534884,12.153023255813956,2775.6772093023246,1504.368837209303,968.9369767441864,918.5362790697676,808.0553488372095,1137.7853488372093,2138.03,2598.99,2586.6751162790697,2995.2509302325598,731.7362790697673,0.0,0.0,0.0,2018-07-26,451,74526670,0.5671232876712329
83,83,20180728T101031_20180728T101340_T32UPA,1553.3997674418604,192.81000000000003,1772.9432558139538,1117.8395348837216,1123.1411627906982,1001.767674418605,898.5725581395351,1106.417441860465,1772.2325581395346,2097.9239534883727,1904.5086046511635,2344.336279069768,695.9993023255812,0.0,0.0,2048.0,2018-07-28,451,74526670,0.5726027397260274
84,84,20180731T102021_20180731T102024_T32UPA,1271.753720930233,13.103953488372095,2780.9041860465118,1502.808139534884,1037.1446511627908,964.8934883720932,863.3948837209304,1184.614186046512,2137.681860465117,2580.999069767441,2514.999767441861,2955.77581395349,615.9872093023256,0.0,0.0,489.1386046511629,2018-07-31,451,74526670,0.5808219178082191
85,85,20180802T101019_20180802T101020_T32UPA,1801.1476744186045,106.47,1549.0688372093023,829.9816279069768,1521.0797674418607,1265.7872093023254,1060.9988372093028,1169.9541860465124,1727.9244186046515,2079.899302325582,1996.1741860465122,2247.3788372093027,399.8048837209303,0.0,0.0,1553.1460465116284,2018-08-02,451,74526670,0.5863013698630137
86,86,20180805T102019_20180805T102019_T32UPA,1363.59,15.465813953488377,2943.9913953488385,1540.6867441860466,1117.1179069767443,1027.5493023255817,922.4883720930233,1233.603255813954,2252.314186046512,2752.7855813953497,2723.7453488372103,3219.8674418604664,648.0760465116277,0.0,0.0,0.0,2018-08-05,451,74526670,0.5945205479452055
87,87,20180807T101021_20180807T101024_T32UPA,1361.8320930232562,13.211627906976744,2999.335116279071,1624.950930232559,1104.6323255813957,1037.697209302326,945.5304651162793,1331.2030232558138,2351.7190697674428,2810.694186046513,2758.40046511628,3223.2016279069776,770.131627906977,0.0,0.0,0.0,2018-08-07,451,74526670,0.6
88,88,20180810T102021_20180810T102023_T32UPA,5192.055348837212,284.2955813953489,4636.710930232558,3345.192325581396,4943.938372093025,4733.137906976745,5141.628837209304,5331.7176744186045,5678.3860465116295,5915.08534883721,5608.723023255816,6026.5065116279075,3607.422558139535,0.0,0.0,1024.0,2018-08-10,451,74526670,0.6082191780821918
89,89,20180812T101019_20180812T101124_T32UPA,1599.5402325581397,265.78000000000003,2351.4158139534884,1404.8034883720934,1375.9199999999994,1260.017674418605,1190.0765116279072,1485.445813953488,2293.483023255814,2688.983023255814,2710.812093023256,3035.769302325581,1120.4488372093026,0.0,0.0,2048.0,2018-08-12,451,74526670,0.6136986301369863
90,90,20180815T102019_20180815T102017_T32UPA,7865.039534883722,55.422325581395356,5836.314651162793,3766.240000000001,8273.334418604652,7959.181395348838,8485.785116279074,8434.858139534883,8592.42627906977,8838.24534883721,8856.919767441861,8945.505581395353,3745.973953488373,0.0,0.0,1024.0,2018-08-15,451,74526670,0.6219178082191781
91,91,20180817T101021_20180817T101024_T32UPA,1503.9458139534888,132.85488372093025,2551.9213953488384,1454.8241860465125,1225.4876744186045,1105.733720930233,995.7088372093024,1309.5106976744187,2179.701860465117,2567.5858139534885,2522.2455813953493,2921.737441860465,824.3779069767443,0.0,0.0,2048.0,2018-08-17,451,74526670,0.6273972602739726
92,92,20180820T102021_20180820T102358_T32UPA,1289.1116279069768,12.852093023255815,2581.948139534885,1373.3793023255814,1049.5539534883724,948.6727906976746,850.7013953488378,1133.5658139534887,2023.9204651162795,2432.5465116279074,2378.021860465117,2818.323255813954,548.3990697674419,0.0,0.0,0.0,2018-08-20,451,74526670,0.6356164383561644
93,93,20180822T101019_20180822T101321_T32UPA,1387.1693023255814,12.113023255813957,2781.458372093024,1510.733720930233,1111.0539534883724,1011.3074418604652,913.4213953488376,1227.65,2105.928139534885,2554.903720930233,2530.4544186046505,2972.6341860465113,622.166046511628,0.0,0.0,0.0,2018-08-22,451,74526670,0.6410958904109589
94,94,20180825T102019_20180825T102015_T32UPA,6013.300697674419,907.9376744186052,2751.694651162791,2501.3541860465125,5866.707441860465,5546.8055813953515,5817.553488372094,5798.591860465117,5885.374418604652,6015.163953488372,5956.796279069768,6066.559302325583,3430.9944186046528,0.0,0.0,1024.0,2018-08-25,451,74526670,0.6493150684931507
95,95,20180827T101021_20180827T101023_T32UPA,6743.820930232559,146.69627906976748,4792.894418604653,3057.030697674419,6704.2948837209315,6412.627209302328,6833.7941860465135,6912.140930232558,7106.1211627907,7334.561860465118,7136.602325581394,7465.142790697674,3674.2723255813958,0.0,0.0,1024.0,2018-08-27,451,74526670,0.6547945205479452
96,96,20180830T102021_20180830T102524_T32UPA,8637.750697674419,69.58139534883722,5443.748604651164,3685.938139534884,8568.534883720931,8125.223720930233,8660.579069767444,8620.486976744187,8778.076744186046,9059.78906976744,8586.489069767444,9143.59162790698,3631.247209302328,0.0,0.0,1024.0,2018-08-30,451,74526670,0.663013698630137
97,97,20180901T101019_20180901T101015_T32UPA,6492.978837209304,378.32581395348836,5091.366511627909,3810.462558139535,6538.312093023254,6059.0316279069775,6322.24023255814,6407.629767441862,6590.71581395349,6865.9813953488365,6817.559302325583,7031.99534883721,3462.8825581395367,0.0,0.0,1024.0,2018-09-01,451,74526670,0.6684931506849315
98,98,20180904T102019_20180904T102014_T32UPA,1410.2911627906979,10.654883720930233,2274.179767441861,1148.5658139534885,1137.6532558139536,999.1823255813956,809.3565116279068,1080.0023255813956,2049.5227906976747,2497.8293023255824,2422.789767441861,2854.334418604652,499.33372093023263,0.0,0.0,0.0,2018-09-04,451,74526670,0.6767123287671233
99,99,20180906T101021_20180906T101022_T32UPA,1468.2700000000002,12.129069767441859,2579.046976744187,1360.9055813953494,1154.3704651162786,1022.113023255814,829.3297674418608,1187.693488372093,2268.869302325582,2705.32046511628,2631.9304651162797,3083.357674418605,674.2486046511627,0.0,0.0,0.0,2018-09-06,451,74526670,0.6821917808219178
100,100,20180909T102021_20180909T102205_T32UPA,2516.4002325581405,275.653023255814,2165.87023255814,1743.2772093023252,2210.8048837209312,2041.1869767441867,1995.9337209302328,2242.270000000001,2967.012790697676,3287.9800000000005,3160.7260465116274,3500.0079069767444,1597.1790697674421,0.0,0.0,2048.0,2018-09-09,451,74526670,0.6904109589041096
101,101,20180911T101019_20180911T101438_T32UPA,1451.44534883721,183.4409302325581,2212.182325581396,1220.2374418604657,1162.2720930232558,1051.1076744186046,858.5772093023259,1177.4267441860468,2194.9900000000007,2650.2537209302336,2595.1111627906976,2979.6781395348853,805.9897674418609,0.0,0.0,2048.0,2018-09-11,451,74526670,0.6958904109589041
102,102,20180914T102019_20180914T102014_T32UPA,3698.8434883720947,25.82069767441861,3757.0209302325593,3164.5223255813958,3542.492325581395,3261.1216279069768,3358.497441860465,3373.5351162790694,3723.0981395348854,4012.6190697674415,3809.0032558139533,4170.637441860467,1168.172558139535,0.0,0.0,1024.0,2018-09-14,451,74526670,0.7041095890410959
103,103,20180916T101021_20180916T101512_T32UPA,1301.0495348837214,38.99976744186048,2470.6011627906987,1271.6904651162793,1005.8411627906979,909.9255813953492,698.4362790697674,1102.064651162791,2352.6404651162798,2830.713953488372,2791.758139534884,3219.3732558139545,913.141162790698,0.0,0.0,0.0,2018-09-16,451,74526670,0.7095890410958904
104,104,20180919T102021_20180919T102018_T32UPA,1273.161627906977,8.8,2266.9004651162795,1087.51511627907,1000.565581395349,880.6481395348839,682.9793023255813,995.5434883720932,2130.4944186046523,2590.691860465117,2509.728837209302,3001.2100000000005,506.91,0.0,0.0,0.0,2018-09-19,451,74526670,0.7178082191780822
105,105,20180921T101019_20180921T101017_T32UPA,3418.6702325581405,672.9172093023255,2203.8897674418613,1752.398604651163,3106.646976744187,2838.7437209302325,2800.5048837209315,2940.6067441860473,3394.3920930232566,3676.9823255813953,3585.554418604651,3865.327209302328,2073.088604651163,0.0,0.0,1024.0,2018-09-21,451,74526670,0.7232876712328767
106,106,20180921T101019_20180921T101647_T32UPA,3418.6804651162793,673.1123255813952,2203.6267441860473,1752.286046511628,3107.00534883721,2838.587674418605,2800.240232558141,2940.5030232558147,3394.5411627906988,3676.982325581396,3585.4304651162797,3865.0827906976756,2073.088604651163,0.0,0.0,1024.0,2018-09-21,451,74526670,0.7232876712328767
107,107,20180924T102019_20180924T102602_T32UPA,1567.034651162791,34.30581395348837,1228.3488372093022,932.5011627906979,1181.3106976744189,932.8339534883722,776.1030232558137,921.6506976744188,1402.4986046511633,1590.5337209302331,1492.3093023255813,1737.5576744186044,723.3637209302325,0.0,0.0,0.0,2018-09-24,451,74526670,0.7315068493150685
108,108,20180926T101021_20180926T101020_T32UPA,1447.0439534883726,185.4588372093024,2230.178139534885,1219.0504651162794,1150.7137209302325,1037.111627906977,816.3793023255812,1222.7651162790698,2394.201395348837,2811.100930232559,2807.866046511629,3143.894186046512,1303.2267441860467,0.0,0.0,2048.0,2018-09-26,451,74526670,0.736986301369863
109,109,20180929T102021_20180929T102019_T32UPA,1230.1669767441865,53.91116279069768,2196.2062790697682,1128.2641860465114,967.5162790697676,875.0397674418608,664.462558139535,1077.5781395348838,2279.444883720931,2702.1844186046515,2749.4,3074.127906976745,1257.3688372093025,0.0,0.0,0.0,2018-09-29,451,74526670,0.7452054794520548
110,110,20181001T101019_20181001T101558_T32UPA,4128.241162790699,415.1018604651164,1450.4141860465122,1295.2723255813955,3943.364418604652,3587.856046511628,3622.4893023255822,3789.6234883720936,4139.162325581396,4318.7281395348855,4305.148604651165,4446.3339534883735,2546.239534883721,0.0,0.0,1024.0,2018-10-01,451,74526670,0.7506849315068493
111,111,20181004T102019_20181004T102018_T32UPA,1250.749302325582,11.553720930232561,2194.685116279069,1059.4902325581397,978.7220930232561,882.8606976744188,664.2658139534884,1056.9876744186051,2189.8648837209307,2660.6809302325587,2661.173953488373,3081.827906976745,760.6888372093025,0.0,0.0,0.0,2018-10-04,451,74526670,0.7589041095890411
112,112,20181006T101021_20181006T101510_T32UPA,1468.15534883721,85.51395348837212,2255.6018604651167,1149.5690697674422,1147.2741860465119,1020.6441860465117,804.6809302325577,1211.4723255813958,2293.82023255814,2735.7065116279073,2659.418604651163,3129.333953488372,747.8497674418602,0.0,0.0,2048.0,2018-10-06,451,74526670,0.7643835616438356
113,113,20181006T101021_20181006T101651_T32UPA,1468.15534883721,85.51395348837212,2255.6018604651167,1149.5690697674422,1147.2741860465119,1020.6441860465117,804.6809302325577,1211.4723255813958,2293.82023255814,2735.7065116279073,2659.418604651163,3129.333953488372,747.8497674418602,0.0,0.0,2048.0,2018-10-06,451,74526670,0.7643835616438356
114,114,20181009T102021_20181009T102559_T32UPA,3230.1120930232564,1337.062325581396,2442.717441860466,1980.9730232558136,2889.295348837209,2660.4897674418607,2629.4720930232565,2922.857441860467,3612.147906976745,3934.1095348837207,3841.2230232558136,4182.421627906978,2508.80046511628,0.0,0.0,1024.0,2018-10-09,451,74526670,0.7726027397260274
115,115,20181011T101019_20181011T101020_T32UPA,1373.9911627906974,11.953720930232565,2639.566976744186,1378.1188372093025,1068.9209302325585,958.570930232558,785.9997674418609,1228.4944186046514,2286.8576744186053,2713.1660465116292,2802.572093023256,3173.046976744188,1134.5030232558142,0.0,0.0,0.0,2018-10-11,451,74526670,0.7780821917808219
116,116,20181014T102019_20181014T102627_T32UPA,1303.0758139534885,14.264883720930236,2559.3425581395363,1327.0520930232558,1039.81511627907,920.3618604651165,788.3853488372093,1134.592558139535,2034.445581395349,2441.539302325582,2489.490697674419,2894.046511627907,760.4425581395348,0.0,0.0,0.0,2018-10-14,451,74526670,0.7863013698630137
117,117,20181016T101021_20181016T101021_T32UPA,1579.9609302325582,12.928604651162793,2840.662093023256,1523.5730232558142,1252.050930232558,1086.1744186046517,962.1658139534887,1332.8662790697674,2202.6723255813954,2610.749302325582,2612.603953488374,3091.9834883720937,728.4481395348839,0.0,0.0,0.0,2018-10-16,451,74526670,0.7917808219178082
118,118,20181019T102031_20181019T102029_T32UPA,5672.313255813951,24.915581395348845,5358.798604651162,4456.7283720930245,5553.702790697675,5202.685581395351,5575.910000000003,5663.2948837209315,5878.529069767443,6101.728139534886,5792.832093023256,6252.674186046513,2484.3446511627913,0.0,0.0,1024.0,2018-10-19,451,74526670,0.8
119,119,20181021T101039_20181021T101201_T32UPA,6878.143023255815,201.6413953488372,7088.242558139536,5733.694883720931,6983.113720930234,6857.5300000000025,7553.259069767441,7884.488604651165,8207.323488372092,8447.166279069766,8322.352325581398,8754.817674418604,4897.964651162792,0.0,0.0,1024.0,2018-10-21,451,74526670,0.8054794520547945
120,120,20181024T102059_20181024T102428_T32UPA,1667.6176744186052,12.36279069767442,1361.486279069767,683.8616279069769,1396.7390697674425,1099.1169767441863,938.2948837209303,1113.4688372093026,1591.6362790697674,1854.5551162790687,1860.9369767441865,2125.853953488373,487.85604651162805,0.0,0.0,0.0,2018-10-24,451,74526670,0.8136986301369863
121,121,20181026T101111_20181026T101108_T32UPA,5896.298372093022,27.04581395348837,5461.206511627907,4689.788837209304,5649.300697674416,5169.565348837211,5524.301395348838,5647.776744186049,5878.466976744186,6110.570232558142,5934.2320930232545,6319.107209302324,2654.952093023256,0.0,0.0,1024.0,2018-10-26,451,74526670,0.8191780821917808
122,122,20181029T102131_20181029T102131_T32UPA,4644.016046511627,1333.7618604651163,2910.2732558139533,2727.660697674418,4283.633720930234,3874.2490697674434,4079.662790697675,4172.327674418606,4411.19697674419,4614.181162790699,4335.372558139535,4753.343953488374,2636.7502325581395,0.0,0.0,1024.0,2018-10-29,451,74526670,0.8273972602739726
123,123,20181031T101139_20181031T101140_T32UPA,2442.846279069768,907.4658139534886,2243.064651162791,1534.5465116279074,2145.389069767443,1887.701860465116,1826.234418604652,2101.7867441860467,2644.096046511629,2885.1895348837206,2918.476976744187,3172.3876744186045,1636.5223255813946,0.0,0.0,2048.0,2018-10-31,451,74526670,0.8328767123287671
124,124,20181103T102159_20181103T102338_T32UPA,4262.8853488372115,43.07651162790698,2827.571162790698,1687.8627906976749,4185.1758139534895,3721.62046511628,3792.3495348837214,3815.867209302328,4002.816976744187,4150.291627906978,4113.446744186047,4219.312790697674,1685.3060465116282,0.0,0.0,1024.0,2018-11-03,451,74526670,0.8410958904109589
125,125,20181105T101211_20181105T101404_T32UPA,2557.0230232558138,1127.2132558139538,2025.4993023255813,1528.6200000000006,2318.7125581395353,2003.8411627906974,1962.0567441860467,2163.83511627907,2514.7858139534883,2686.6013953488377,2696.0720930232565,2852.70023255814,1764.0595348837217,0.0,0.0,2048.0,2018-11-05,451,74526670,0.8465753424657534
126,126,20181108T102231_20181108T102225_T32UPA,4645.553023255816,273.2539534883721,4113.373023255816,3428.66441860465,4274.657906976745,3880.7506976744203,4173.674883720931,4362.129767441861,4730.524186046513,4997.088372093023,4681.72,5249.336279069769,2666.997906976744,0.0,0.0,1024.0,2018-11-08,451,74526670,0.8547945205479452
127,127,20181110T101239_20181110T101317_T32UPA,2371.787674418605,158.4660465116279,1650.721162790698,1107.3646511627908,1903.101162790698,1465.348604651163,1296.5779069767445,1362.3527906976747,1579.9048837209305,1752.9681395348834,1652.8762790697674,1844.618139534884,553.1816279069768,0.0,0.0,2048.0,2018-11-10,451,74526670,0.8602739726027397
128,128,20181115T101251_20181115T101254_T32UPA,4829.5720930232565,17.230000000000004,4318.36023255814,3503.783488372095,4632.4772093023275,4232.20581395349,4547.916744186048,4609.719534883723,4800.076744186047,4983.716744186048,4668.422325581397,5139.8760465116275,1590.2246511627911,0.0,0.0,1024.0,2018-11-15,451,74526670,0.873972602739726
129,129,20181118T102311_20181118T102312_T32UPA,1527.4904651162797,16.398604651162792,2426.163720930233,1503.9744186046512,1197.0020930232558,954.0983720930237,871.1495348837209,1151.8267441860467,1701.5044186046514,1935.6916279069767,1993.3620930232569,2261.6355813953496,938.7995348837213,0.0,0.0,0.0,2018-11-18,451,74526670,0.8821917808219178
130,130,20181120T101319_20181120T101557_T32UPA,6643.241860465118,1269.6441860465118,1465.7944186046511,1499.3825581395351,6248.8388372093,5543.127674418603,5893.900465116278,6010.856744186049,6061.078139534885,6150.8753488372095,5933.488139534884,6176.1923255813945,4000.905581395349,0.0,0.0,1024.0,2018-11-20,451,74526670,0.8876712328767123
131,131,20181123T102339_20181123T102334_T32UPA,2317.511627906977,18.855813953488365,2235.488837209303,1519.1830232558145,1881.407209302325,1479.9544186046514,1392.709069767442,1553.770697674419,1911.3904651162795,2099.604418604652,2065.585813953489,2317.143953488372,717.7639534883722,0.0,0.0,0.0,2018-11-23,451,74526670,0.8958904109589041
132,132,20181125T101331_20181125T101402_T32UPA,2058.2439534883724,11.678139534883726,628.762558139535,364.00279069767447,1503.0011627906977,1017.2816279069767,761.1016279069768,814.4120930232558,969.7839534883722,1026.572093023256,933.7479069767444,1044.4918604651166,305.0876744186047,0.0,0.0,0.0,2018-11-25,451,74526670,0.9013698630136986
133,133,20181128T102351_20181128T102346_T32UPA,1755.969069767442,28.85581395348837,2397.892093023257,1483.7062790697678,1406.910465116279,1099.8241860465116,1009.480930232558,1310.8293023255812,1834.7230232558145,2069.137441860465,2134.1630232558146,2371.506046511628,1102.0820930232562,0.0,0.0,0.0,2018-11-28,451,74526670,0.9095890410958904
134,134,20181130T101349_20181130T101352_T32UPA,5954.526279069764,733.7809302325583,1878.7281395348841,1796.2448837209308,5626.077906976744,4974.4916279069785,5294.163488372094,5386.426279069769,5463.460697674421,5618.018604651164,5393.8990697674435,5697.13093023256,3032.4009302325594,0.0,0.0,1024.0,2018-11-30,451,74526670,0.915068493150685
135,135,20181203T102359_20181203T102604_T32UPA,9164.962558139534,82.9083720930233,6818.5316279069775,4339.587674418606,8992.037441860468,8904.673488372095,10449.24534883721,10713.01488372093,11096.365116279074,11600.449302325582,10490.92488372093,11979.380930232563,4950.964883720931,0.0,0.0,1024.0,2018-12-03,451,74526670,0.9232876712328767
136,136,20181205T101401_20181205T101359_T32UPA,1829.0730232558144,56.53302325581396,1482.9579069767447,769.7234883720934,1407.7146511627911,1097.62,982.2648837209304,1322.4813953488374,1894.610697674419,2145.8127906976747,2180.8074418604656,2465.9832558139537,966.7211627906978,0.0,0.0,0.0,2018-12-05,451,74526670,0.9287671232876712
137,137,20181208T102401_20181208T102407_T32UPA,6167.3346511627915,779.76488372093,3123.1332558139543,2453.971627906977,5746.840232558141,5134.952325581396,5664.08069767442,5865.9146511627905,6010.57488372093,6177.397441860468,5766.717906976745,6224.577441860465,3792.7786046511637,0.0,0.0,1024.0,2018-12-08,451,74526670,0.936986301369863
138,138,20181210T101409_20181210T101406_T32UPA,5322.1411627907,51.64558139534886,2252.227441860465,1740.3351162790702,5004.351162790698,4354.628372093024,4734.4113953488395,4897.72046511628,5059.142558139536,5210.519069767442,4994.784418604652,5276.079302325584,2181.850000000001,0.0,0.0,1024.0,2018-12-10,451,74526670,0.9424657534246575
139,139,20181213T102419_20181213T102422_T32UPA,2127.987209302326,32.63418604651163,1035.6790697674421,792.5897674418605,1598.49,1152.4413953488372,977.3067441860466,1083.9118604651164,1294.5488372093027,1400.1276744186052,1293.221162790698,1497.4839534883724,802.8279069767442,0.0,0.0,0.0,2018-12-13,451,74526670,0.9506849315068493
140,140,20181215T101421_20181215T101420_T32UPA,6032.960930232559,32.74604651162791,4379.8990697674435,3696.640232558139,5663.776976744186,4812.017906976745,5189.364883720931,5340.055348837212,5413.202093023257,5523.013255813954,5410.057441860466,5557.360000000002,2530.8239534883733,0.0,0.0,1024.0,2018-12-15,451,74526670,0.9561643835616438
141,141,20181218T102431_20181218T102426_T32UPA,5036.4795348837215,40.62186046511629,3840.006046511629,2989.284883720931,4794.514651162791,4179.6376744186055,4482.167209302327,4638.529534883721,4793.74,4935.267441860466,4791.656744186047,5037.952558139536,2435.924883720931,0.0,0.0,1024.0,2018-12-18,451,74526670,0.9643835616438357
142,142,20181220T101429_20181220T101427_T32UPA,4962.567441860466,137.67860465116286,1511.1134883720936,920.8169767441859,4223.864186046511,3264.589302325582,3228.4411627906984,3213.311395348838,3201.1504651162795,3276.3395348837207,3010.553488372093,3236.2911627906983,1111.8004651162794,0.0,0.0,1024.0,2018-12-20,451,74526670,0.9698630136986301
143,143,20181223T102429_20181223T102536_T32UPA,6362.803255813955,1765.400000000001,2758.648372093024,2665.233023255815,6096.424186046514,5437.446511627908,5946.007906976744,6113.462093023258,6279.243023255815,6412.8611627906985,6202.922093023257,6493.001627906979,4199.128604651162,0.0,0.0,1024.0,2018-12-23,451,74526670,0.9780821917808219
144,144,20181225T101421_20181225T101424_T32UPA,4738.222093023257,347.0820930232558,2902.0248837209306,2060.931860465116,4318.877209302326,3741.2469767441858,3908.108139534885,4008.586744186047,4125.393720930234,4230.397674418606,4020.574186046512,4276.001627906976,2133.564883720931,0.0,0.0,1024.0,2018-12-25,451,74526670,0.9835616438356164
145,145,20181228T102431_20181228T102427_T32UPA,4528.100232558139,21.462558139534885,3557.8872093023265,2852.1981395348853,4220.1895348837215,3630.0625581395348,3907.8260465116277,3977.415813953489,4123.644186046515,4282.254883720931,3974.160000000001,4389.619767441861,1355.4409302325585,0.0,0.0,1024.0,2018-12-28,451,74526670,0.9917808219178083
146,146,20181230T101429_20181230T101429_T32UPA,3450.727906976745,194.76023255813962,1648.4813953488376,1376.138604651163,3013.967674418607,2417.7253488372085,2431.775581395349,2550.4548837209313,2747.845813953488,2895.2055813953493,2777.4644186046507,2990.594418604652,1141.2616279069769,0.0,0.0,1024.0,2018-12-30,451,74526670,0.9972602739726028


==> images/example/77770412.csv <==
,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id
20180102T102421_20180102T102420_T32UPA,6321.868932038835,37.41909385113268,3767.7491909385117,2940.1682847896436,6138.289644012943,5426.980582524271,6193.54207119741,6441.964401294496,6670.485436893203,6889.540453074433,6582.276699029125,7080.640776699029,2697.4660194174758,0.0,0.0,1024.0,2018-01-02,590,77770412
20180107T102359_20180107T102401_T32UPA,4886.100323624595,413.47087378640765,2977.1699029126207,2346.878640776699,4478.566343042072,3789.690938511326,4032.4126213592235,4030.5469255663425,4154.595469255663,4309.5954692556625,4006.6796116504856,4322.700647249191,1580.546925566343,0.0,0.0,1024.0,2018-01-07,590,77770412
20180112T102401_20180112T102630_T32UPA,5280.849514563107,83.28155339805825,3306.511326860841,2376.1310679611647,5016.815533980582,4185.760517799353,4411.3122977346275,4450.0873786407765,4485.9288025889955,4587.775080906148,4722.953074433657,4628.972491909384,2023.3559870550157,0.0,0.0,1024.0,2018-01-12,590,77770412
20180117T102339_20180117T102341_T32UPA,7341.966019417475,1336.2135922330094,3980.2184466019407,3333.8106796116504,6910.658576051778,6004.922330097086,6769.218446601942,7085.399676375402,7253.2815533980565,7422.880258899677,7079.294498381874,7549.40776699029,4708.574433656958,0.0,0.0,1024.0,2018-01-17,590,77770412
20180122T102321_20180122T102323_T32UPA,5860.12783171521,489.27993527508096,2140.2621359223303,1649.7265372168283,5400.210355987055,4668.466019417475,5015.928802588996,5070.923948220065,5220.033980582523,5361.503236245954,4975.008090614887,5431.8284789644,2432.8996763754044,0.0,0.0,1024.0,2018-01-22,590,77770412
20180127T102259_20180127T102314_T32UPA,4554.038834951456,29.211974110032358,4886.639158576051,4246.967637540452,4500.063106796116,4023.5339805825242,4456.886731391585,4594.004854368931,4872.252427184465,5052.6067961165045,5103.09708737864,5227.626213592233,2146.878640776699,0.0,0.0,1024.0,2018-01-27,590,77770412
20180201T102241_20180201T102237_T32UPA,7030.697411003236,3092.1909385113263,3163.0275080906144,3401.142394822006,6777.3818770226535,5994.521035598705,6504.81067961165,6818.8317152103555,6938.582524271844,7071.294498381876,7075.585760517799,7099.977346278316,6044.8899676375395,0.0,0.0,1024.0,2018-02-01,590,77770412
20180206T102209_20180206T102206_T32UPA,3369.503236245954,448.26537216828467,2303.6391585760516,2402.496763754045,2944.380258899676,2569.8996763754044,2737.830097087378,2955.4563106796113,3352.385113268608,3529.813915857605,3287.029126213592,3687.040453074433,2142.260517799353,0.0,0.0,1024.0,2018-02-06,590,77770412
20180211T102141_20180211T102559_T32UPA,5278.498381877022,34.27022653721683,1928.3414239482197,1555.6747572815534,4906.788025889968,4280.551779935275,4629.051779935276,4768.686084142394,4963.605177993527,5145.637540453073,4829.898058252427,5256.915857605178,2068.131067961165,0.0,0.0,1024.0,2018-02-11,590,77770412
20180216T102059_20180216T102601_T32UPA,5211.745954692557,34.490291262135926,4583.661812297734,3816.161812297734,5111.847896440129,4588.038834951455,5051.076051779935,5199.975728155339,5415.626213592233,5604.639158576051,5450.716828478963,5752.215210355987,2451.854368932039,0.0,0.0,1024.0,2018-02-16,590,77770412
20180221T102031_20180221T102033_T32UPA,1931.1197411003234,18.12297734627832,707.8737864077669,526.453074433657,1757.44498381877,1455.407766990291,1403.911003236246,1494.179611650485,1644.906148867314,1711.956310679611,1633.398058252427,1694.3155339805824,972.355987055016,0.0,0.0,0.0,2018-02-21,590,77770412
20180226T102019_20180226T102050_T32UPA,4519.951456310679,1070.1504854368932,7051.483818770226,6344.15857605178,4650.423948220064,4331.320388349515,5032.3899676375395,5479.380258899675,5938.229773462782,6155.037216828478,6298.260517799351,6519.826860841423,4929.129449838188,0.0,0.0,1024.0,2018-02-26,590,77770412
20180303T102021_20180303T102019_T32UPA,7004.493527508091,39.94174757281554,5195.448220064724,3981.689320388349,6719.797734627831,6017.8122977346275,6646.38996763754,6859.868932038834,7071.867313915856,7272.427184466018,6905.46925566343,7387.561488673138,3342.3446601941737,0.0,0.0,1024.0,2018-03-03,590,77770412
20180308T102019_20180308T102241_T32UPA,2038.96925566343,23.969255663430417,1433.7864077669901,1168.8689320388348,1412.5695792880256,1117.8478964401293,1125.4336569579284,1243.2540453074432,1465.9676375404529,1652.7233009708737,1337.3268608414237,1800.6278317152103,841.9336569579289,0.0,0.0,1024.0,2018-03-08,590,77770412
20180313T102021_20180313T102540_T32UPA,6040.540453074434,65.56796116504854,2206.270226537217,1901.5016181229773,5757.9207119741095,5114.81715210356,5390.54207119741,5433.813915857604,5516.9012944983815,5664.218446601941,5470.501618122975,5676.2233009708725,2270.1715210355983,0.0,0.0,1024.0,2018-03-13,590,77770412
20180318T102019_20180318T102016_T32UPA,5344.771844660193,685.9223300970874,1766.0631067961158,1621.9093851132686,5225.962783171522,4724.553398058251,5065.061488673139,5222.069579288027,5492.846278317151,5657.922330097087,5508.446601941748,5775.375404530743,2981.208737864077,0.0,0.0,1024.0,2018-03-18,590,77770412
20180323T102021_20180323T102021_T32UPA,6317.841423948219,202.55339805825238,5283.257281553398,4465.51779935275,6012.338187702264,5505.331715210355,5930.3899676375395,6085.5,6218.211974110032,6378.242718446602,6248.388349514562,6504.582524271845,3697.3948220064717,0.0,0.0,1024.0,2018-03-23,590,77770412
20180328T102019_20180328T102018_T32UPA,7483.533980582523,272.16666666666663,4538.019417475728,3219.909385113268,7434.521035598703,6820.991909385112,7293.765372168283,7269.718446601939,7386.92556634304,7615.46278317152,7447.454692556634,7685.331715210355,3115.2637540453065,0.0,0.0,1024.0,2018-03-28,590,77770412
20180402T102021_20180402T102435_T32UPA,1889.0938511326858,15.058252427184467,1490.5954692556634,1136.168284789644,1409.2588996763754,1188.205501618123,1183.108414239482,1305.7071197411003,1559.5873786407767,1715.4061488673135,1464.2362459546923,1850.8802588996764,798.5485436893202,0.0,0.0,0.0,2018-04-02,590,77770412
20180407T102019_20180407T102020_T32UPA,1231.8446601941746,43.668284789644005,1860.1779935275079,1544.537216828479,1020.9919093851132,972.373786407767,1084.3608414239482,1246.019417475728,1429.9530744336569,1527.7362459546923,1492.266990291262,1634.7281553398054,1065.2524271844661,0.0,0.0,0.0,2018-04-07,590,77770412
20180412T102021_20180412T102024_T32UPA,1280.5954692556634,81.71521035598705,1348.1844660194174,983.0080906148864,1049.234627831715,910.472491909385,925.6262135922328,1048.4288025889966,1266.8754045307442,1396.1877022653719,1351.294498381877,1471.7313915857603,613.3996763754045,0.0,0.0,0.0,2018-04-12,590,77770412
20180417T102019_20180417T102021_T32UPA,6056.504854368931,646.6666666666666,6382.71359223301,5564.944983818769,5944.008090614887,5785.275080906148,6245.313915857605,6470.873786407766,6734.734627831715,6910.009708737863,6731.255663430421,7073.474110032363,4765.600323624595,0.0,0.0,1024.0,2018-04-17,590,77770412
20180422T102031_20180422T102115_T32UPA,8319.343042071196,464.7411003236245,7409.826860841424,5579.323624595469,8400.05987055016,8258.610032362458,9060.291262135923,9285.221682847894,9557.412621359223,9800.52427184466,9664.820388349513,9974.088996763752,6271.084142394821,0.0,0.0,1024.0,2018-04-22,590,77770412
20180427T102019_20180427T102022_T32UPA,1316.711974110032,96.39482200647248,2026.8608414239484,1564.2750809061488,1225.3495145631068,1244.0711974110034,1314.0177993527507,1560.0339805825245,2036.6051779935274,2226.9352750809057,2162.4061488673137,2370.186084142395,984.9126213592234,0.0,0.0,0.0,2018-04-27,590,77770412
20180502T102031_20180502T102434_T32UPA,1769.7750809061483,133.7346278317152,2233.017799352751,1698.4207119741097,1703.5970873786407,1711.9789644012942,1747.3543689320388,2070.773462783171,2954.033980582524,3366.584142394822,3197.478964401294,3545.820388349514,1151.9466019417475,0.0,0.0,2048.0,2018-05-02,590,77770412
20180507T102019_20180507T102648_T32UPA,1248.2977346278317,13.870550161812297,2520.9708737864075,1993.7847896440128,1276.6812297734625,1383.0663430420711,1546.0728155339802,1854.4433656957929,2482.119741100323,2725.7977346278312,2647.1618122977347,2851.9012944983815,1202.229773462783,0.0,0.0,0.0,2018-05-07,590,77770412
20180512T102031_20180512T102148_T32UPA,1323.10355987055,12.367313915857604,2102.2621359223294,1547.1165048543685,1147.608414239482,1172.1796116504854,1154.8576051779935,1482.3656957928802,2242.364077669903,2540.1521035598703,2444.5177993527504,2774.7750809061486,816.1245954692556,0.0,0.0,0.0,2018-05-12,590,77770412
20180517T102019_20180517T102209_T32UPA,3642.4741100323618,166.74110032362458,2878.542071197411,2251.694174757281,3273.8624595469255,2993.891585760517,2991.169902912621,3114.451456310679,3822.8689320388344,4282.045307443365,4053.733009708738,4427.571197411003,1537.2022653721683,0.0,0.0,1024.0,2018-05-17,590,77770412
20180522T102031_20180522T102025_T32UPA,1345.514563106796,58.79288025889965,2108.6132686084143,1640.9514563106795,1230.8640776699028,1231.8171521035597,1275.4579288025889,1563.009708737864,2451.8834951456306,2874.6359223300974,2754.059870550161,3064.02427184466,1021.3656957928802,0.0,0.0,0.0,2018-05-22,590,77770412
20180601T102021_20180601T102024_T32UPA,1958.1521035598705,13.715210355987052,2324.02427184466,1610.482200647249,1588.331715210356,1525.0695792880258,1451.1391585760518,1774.4676375404526,2789.977346278317,3440.7847896440126,3093.723300970873,3688.844660194174,816.4692556634303,0.0,0.0,1024.0,2018-06-01,590,77770412
20180606T102019_20180606T102512_T32UPA,1355.490291262136,9.922330097087379,2447.6375404530736,1891.092233009709,1216.757281553398,1207.6326860841423,1241.3252427184464,1555.511326860841,2451.88996763754,2964.807443365695,2835.197411003236,3174.7831715210355,759.3203883495145,0.0,0.0,0.0,2018-06-06,590,77770412
20180611T102021_20180611T102634_T32UPA,10439.555016181228,5900.847896440129,2655.2378640776697,3148.768608414239,10216.577669902912,9821.441747572813,10313.93851132686,10548.621359223302,10562.763754045307,10570.215210355987,10519.061488673138,10438.043689320388,9868.435275080905,0.0,0.0,1024.0,2018-06-11,590,77770412
20180616T102019_20180616T102021_T32UPA,1733.1294498381874,31.80582524271844,1810.4061488673135,1162.5598705501616,1423.496763754045,1269.014563106796,1079.912621359223,1384.4368932038833,2283.533980582524,2754.423948220064,2724.8915857605175,2946.7475728155337,917.6278317152105,0.0,0.0,1024.0,2018-06-16,590,77770412
20180621T102021_20180621T102316_T32UPA,1830.8996763754046,419.16666666666663,1815.7750809061483,1307.071197411003,1696.7508090614883,1604.9482200647249,1478.9676375404529,1797.543689320388,2762.9546925566337,3220.161812297734,3158.0161812297733,3433.9223300970875,1417.941747572815,0.0,0.0,2048.0,2018-06-21,590,77770412
20180626T102019_20180626T102626_T32UPA,8515.705501618122,27.94174757281553,5658.747572815533,3777.0210355987047,8473.78640776699,8053.152103559869,8516.70064724919,8474.521035598706,8624.606796116503,8957.60355987055,8583.857605177991,9073.830097087377,3373.7977346278317,0.0,0.0,1024.0,2018-06-26,590,77770412
20180701T102021_20180701T102404_T32UPA,1148.902912621359,11.792880258899675,2153.346278317152,1493.0841423948218,1048.9482200647246,1111.948220064725,1018.9644012944981,1523.8608414239482,2705.349514563107,3069.9352750809057,2966.771844660194,3368.3964401294493,1249.0728155339805,0.0,0.0,0.0,2018-07-01,590,77770412
20180706T102019_20180706T102022_T32UPA,2370.035598705501,175.58899676375404,2784.886731391585,2017.4854368932042,2241.4951456310678,2107.0258899676373,2013.6585760517796,2285.3932038834946,3264.1019417475723,3794.0889967637545,3761.5566343042074,4135.11003236246,1314.9692556634302,0.0,0.0,0.0,2018-07-06,590,77770412
20180711T102021_20180711T102024_T32UPA,6376.582524271844,125.40291262135919,5326.564724919094,4210.85922330097,6156.592233009707,5872.1262135922325,6317.542071197409,6507.100323624594,6811.613268608413,7097.412621359222,6855.69417475728,7253.488673139157,3931.509708737863,0.0,0.0,1024.0,2018-07-11,590,77770412
20180716T102019_20180716T102549_T32UPA,2241.9660194174758,101.30906148867312,2788.26213592233,2036.1423948220063,1964.6634304207116,1898.393203883495,1979.0469255663427,2193.687702265372,2953.608414239482,3390.265372168284,3246.1440129449834,3719.388349514563,1212.2281553398057,0.0,0.0,0.0,2018-07-16,590,77770412
20180721T102021_20180721T102024_T32UPA,8743.092233009707,2858.9012944983815,2270.108414239482,2628.734627831715,8553.52265372168,8033.309061488671,8430.820388349513,8505.440129449838,8557.482200647248,8725.351132686083,8589.864077669903,8709.360841423946,6501.915857605178,0.0,0.0,1024.0,2018-07-21,590,77770412
20180726T102019_20180726T102150_T32UPA,1240.4385113268606,8.419093851132688,1975.7653721682846,1298.236245954692,1015.3122977346278,971.2750809061488,920.4595469255661,1188.3754045307442,2279.3721682847895,2737.616504854369,2545.7411003236243,2974.9158576051777,612.3770226537216,0.0,0.0,0.0,2018-07-26,590,77770412
20180731T102021_20180731T102024_T32UPA,1331.496763754045,11.289644012944985,2042.3673139158575,1330.8495145631066,1082.613268608414,1030.618122977346,994.5420711974108,1235.0355987055016,2128.6618122977343,2541.5129449838187,2355.527508090615,2781.9724919093846,555.1763754045306,0.0,0.0,0.0,2018-07-31,590,77770412
20180805T102019_20180805T102019_T32UPA,7687.270226537216,141.20064724919095,6142.781553398058,4278.555016181229,8094.389967637539,7829.18284789644,8360.729773462783,8370.681229773463,8516.53074433657,8731.15857605178,8819.70550161812,8876.296116504855,4317.144012944984,0.0,0.0,1024.0,2018-08-05,590,77770412
20180810T102021_20180810T102023_T32UPA,5080.681229773463,275.97411003236243,4375.611650485436,3125.736245954692,5089.906148867314,4921.135922330096,5081.004854368931,5202.364077669903,5491.964401294498,5750.817152103559,5932.394822006471,5933.333333333333,3688.3527508090606,0.0,0.0,1024.0,2018-08-10,590,77770412
20180815T102019_20180815T102017_T32UPA,2618.3122977346275,24.922330097087375,3236.9158576051777,2370.1763754045305,2433.4886731391584,2236.199029126213,2286.501618122977,2446.3867313915857,3078.5404530744336,3499.3980582524264,3396.648867313915,3829.2087378640767,999.3899676375405,0.0,0.0,0.0,2018-08-15,590,77770412
20180820T102021_20180820T102358_T32UPA,1348.1019417475727,11.710355987055015,2015.592233009709,1385.5226537216827,1108.4838187702264,1027.266990291262,1056.7799352750808,1210.3009708737861,1716.8058252427184,2019.3543689320386,1912.8074433656957,2230.0113268608416,452.8268608414239,0.0,0.0,0.0,2018-08-20,590,77770412
20180825T102019_20180825T102015_T32UPA,7283.01779935275,1335.284789644013,3606.0323624595467,3390.6860841423945,7211.888349514562,6804.9983818770215,7249.618122977345,7355.713592233008,7521.946601941747,7717.080906148865,7437.367313915857,7787.898058252426,4594.318770226536,0.0,0.0,1024.0,2018-08-25,590,77770412
20180830T102021_20180830T102524_T32UPA,9158.894822006472,260.8932038834952,5411.576051779935,4048.928802588997,8997.105177993524,8488.37702265372,8974.111650485436,8922.953074433655,9043.195792880259,9317.389967637539,8902.179611650485,9381.18932038835,4134.561488673138,0.0,0.0,1024.0,2018-08-30,590,77770412
20180904T102019_20180904T102014_T32UPA,1482.2799352750806,9.425566343042071,1561.02427184466,1045.4611650485435,1169.046925566343,989.2864077669901,913.2588996763753,1034.6375404530743,1423.692556634304,1658.7200647249188,1523.271844660194,1813.6359223300967,332.2394822006472,0.0,0.0,0.0,2018-09-04,590,77770412
20180909T102021_20180909T102205_T32UPA,1390.8300970873786,44.786407766990294,1693.5323624595467,1269.744336569579,1119.8058252427184,1002.0776699029125,967.5210355987052,1113.4757281553398,1554.8155339805824,1782.0647249190938,1713.0533980582525,1919.1796116504852,614.8640776699029,0.0,0.0,2048.0,2018-09-09,590,77770412
20180914T102019_20180914T102014_T32UPA,2129.474110032362,15.237864077669899,1370.4368932038833,1012.8333333333334,1479.8122977346275,1211.7864077669901,1078.2184466019419,1110.3705501618122,1411.8721682847895,1580.529126213592,1482.0485436893202,1677.702265372168,581.2249190938512,0.0,0.0,997.4886731391587,2018-09-14,590,77770412
20180919T102021_20180919T102018_T32UPA,1383.3624595469255,9.0,1748.0598705501618,1233.454692556634,1114.7961165048541,981.0728155339806,925.5809061488675,1050.0323624595467,1501.122977346278,1673.504854368932,1611.8203883495144,1909.3495145631068,370.1116504854368,0.0,0.0,0.0,2018-09-19,590,77770412
20180924T102019_20180924T102602_T32UPA,7560.3786407766975,542.9482200647249,6512.92718446602,4614.588996763754,8040.883495145629,7708.608414239482,8339.584142394822,8554.432038834952,8694.839805825242,8831.262135922329,9008.189320388348,8993.483818770228,5755.275080906149,0.0,0.0,1024.0,2018-09-24,590,77770412
20180929T102021_20180929T102019_T32UPA,1311.2831715210355,56.373786407766985,1620.487055016181,1165.715210355987,1051.9838187702262,932.383495145631,871.4644012944983,1080.3203883495144,1468.1326860841423,1681.42071197411,1664.5728155339802,1843.52427184466,833.6779935275081,0.0,0.0,0.0,2018-09-29,590,77770412
20181004T102019_20181004T102018_T32UPA,1317.6747572815532,7.419093851132684,1257.3300970873781,870.9223300970872,979.2491909385111,825.7233009708737,744.9838187702265,873.2200647249189,1208.0744336569578,1343.02427184466,1314.7508090614883,1474.6051779935274,440.15372168284784,0.0,0.0,0.0,2018-10-04,590,77770412
20181009T102021_20181009T102559_T32UPA,3852.7686084142388,1919.440129449838,2543.4158576051773,2299.8737864077666,3683.7912621359224,3414.0663430420714,3447.1715210355983,3682.367313915857,4122.957928802589,4351.04854368932,4332.266990291261,4471.012944983819,3069.0792880258905,0.0,0.0,1024.0,2018-10-09,590,77770412
20181014T102019_20181014T102627_T32UPA,1330.1278317152103,11.393203883495147,1140.5566343042067,824.2977346278317,981.8673139158575,789.0242718446602,685.8122977346276,796.766990291262,1107.487055016181,1308.4886731391584,1230.360841423948,1384.0291262135918,441.7362459546925,0.0,0.0,0.0,2018-10-14,590,77770412
20181019T102031_20181019T102029_T32UPA,5803.551779935276,25.57443365695793,5892.8430420711975,4859.943365695793,6138.423948220064,5825.922330097088,6276.789644012945,6398.823624595469,6558.032362459547,6757.016181229773,6631.283171521034,6892.896440129448,2553.2653721682846,0.0,0.0,1024.0,2018-10-19,590,77770412
20181024T102059_20181024T102428_T32UPA,3899.901294498381,33.62621359223301,2145.0566343042074,1147.8333333333333,3616.4644012944973,3253.800970873786,3364.9255663430417,3366.5275080906144,3634.8495145631064,3840.4352750809057,3567.648867313915,3933.266990291261,1127.1860841423947,0.0,0.0,1024.0,2018-10-24,590,77770412
20181029T102131_20181029T102131_T32UPA,5418.3284789644,1287.6974110032359,3619.0631067961162,3112.5436893203882,5112.011326860841,4455.911003236245,4772.449838187702,4864.506472491908,5069.796116504854,5259.035598705502,4887.684466019417,5394.218446601942,2570.78640776699,0.0,0.0,1024.0,2018-10-29,590,77770412
20181103T102159_20181103T102338_T32UPA,4234.577669902912,261.1941747572816,3470.0566343042074,2454.839805825243,4055.9126213592235,3759.294498381876,3954.5177993527495,4034.813915857604,4279.616504854369,4439.021035598705,4234.875404530744,4519.784789644013,1922.574433656958,0.0,0.0,1024.0,2018-11-03,590,77770412
20181108T102231_20181108T102225_T32UPA,4445.302588996763,24.309061488673137,4352.119741100323,3553.150485436892,4014.3074433656952,3791.529126213591,4182.166666666666,4327.8317152103555,4732.54854368932,5023.161812297734,4507.941747572814,5203.153721682848,1677.7087378640772,0.0,0.0,1024.0,2018-11-08,590,77770412
20181118T102311_20181118T102312_T32UPA,1481.2750809061486,12.064724919093852,922.8042071197408,674.9417475728155,1124.5679611650485,848.9336569579287,712.6925566343041,808.8932038834951,1048.2265372168285,1156.640776699029,1076.6213592233007,1196.5258899676376,530.2588996763754,0.0,0.0,0.0,2018-11-18,590,77770412
20181123T102339_20181123T102334_T32UPA,5247.349514563106,20.122977346278315,4226.686084142395,3460.4919093851136,4919.436893203882,4255.598705501618,4550.600323624594,4594.585760517798,4762.603559870549,4976.857605177993,4694.423948220064,5095.3511326860835,1539.4142394822006,0.0,0.0,1024.0,2018-11-23,590,77770412
20181128T102351_20181128T102346_T32UPA,1928.514563106796,159.20226537216828,1234.6990291262134,968.8365695792879,1503.4805825242718,1192.271844660194,1096.6423948220065,1247.160194174757,1593.417475728155,1721.6860841423947,1574.1682847896436,1848.1488673139156,1057.8996763754042,0.0,0.0,2048.0,2018-11-28,590,77770412
20181203T102359_20181203T102604_T32UPA,8355.396440129449,81.33818770226536,1610.9449838187702,1194.3025889967637,8104.300970873785,7391.503236245954,8117.077669902911,8228.59061488673,8435.870550161811,8759.906148867312,8066.160194174755,8897.593851132684,3798.661812297734,0.0,0.0,621.3592233009707,2018-12-03,590,77770412
20181208T102401_20181208T102407_T32UPA,6635.996763754045,304.25404530744333,3480.3284789644017,2942.7346278317145,6387.833333333333,5639.592233009708,6150.690938511326,6311.205501618122,6411.718446601941,6528.299352750807,6318.367313915857,6561.056634304206,3430.3462783171517,0.0,0.0,1024.0,2018-12-08,590,77770412
20181213T102419_20181213T102422_T32UPA,4975.22491909385,139.06148867313914,5359.983818770226,4725.6844660194165,4824.2152103559865,4273.174757281553,4749.906148867313,5006.961165048543,5232.160194174756,5378.535598705501,5585.635922330096,5549.152103559869,3384.6116504854363,0.0,0.0,1024.0,2018-12-13,590,77770412
20181218T102431_20181218T102426_T32UPA,2825.519417475728,278.24595469255667,2135.739482200647,1884.1245954692554,2245.503236245954,1874.4870550161806,1888.0825242718445,2137.145631067961,2652.951456310679,2885.4012944983815,2572.2572815533977,3079.156957928802,1404.752427184466,0.0,0.0,1024.0,2018-12-18,590,77770412
20181223T102429_20181223T102536_T32UPA,5016.113268608414,1544.618122977346,2611.111650485437,2367.669902912621,4716.202265372168,4120.644012944983,4387.880258899676,4504.187702265372,4684.613268608415,4808.653721682848,4666.43851132686,4855.993527508091,3026.941747572815,0.0,0.0,1024.0,2018-12-23,590,77770412
20181228T102431_20181228T102427_T32UPA,1776.2912621359221,14.22491909385113,450.65695792880257,285.2815533980582,1319.370550161812,896.4126213592232,694.640776699029,707.9822006472492,856.0938511326859,860.8398058252427,818.5744336569578,902.2896440129448,443.7928802588995,0.0,0.0,0.0,2018-12-28,590,77770412


==> images/example/78251661.csv <==
,Unnamed: 0,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id,t
0,20180102T102421_20180102T102420_T32UPA,3312.9748201438847,32.460431654676256,1107.9604316546763,931.3920863309352,2574.248201438849,2037.6258992805765,2016.496402877698,2223.4820143884895,2602.388489208633,2767.895683453238,2499.262589928058,2917.406474820144,1114.6474820143885,0.0,0.0,1024.0,2018-01-02,841,78251661,0.005479452054794521
1,20180107T102359_20180107T102401_T32UPA,5086.910071942448,138.8453237410072,2840.5251798561158,2113.219424460432,4593.226618705036,3848.258992805757,4102.917266187051,4056.2553956834536,4167.960431654677,4333.169064748202,3934.1582733812957,4396.1834532374105,1326.561151079137,0.0,0.0,1024.0,2018-01-07,841,78251661,0.019178082191780823
2,20180112T102401_20180112T102630_T32UPA,6091.38489208633,100.35971223021583,4244.453237410072,3158.212230215828,5657.920863309354,4932.805755395684,5521.996402877698,5744.81654676259,5892.226618705035,6043.913669064748,5557.273381294965,6070.5395683453235,3107.888489208633,0.0,0.0,1024.0,2018-01-12,841,78251661,0.03287671232876712
3,20180117T102339_20180117T102341_T32UPA,5597.01438848921,1071.359712230216,1882.474820143885,1777.859712230216,5354.992805755396,4592.8453237410085,5065.931654676259,5286.658273381296,5486.237410071943,5588.115107913671,5422.636690647482,5650.877697841726,3136.679856115109,0.0,0.0,1024.0,2018-01-17,841,78251661,0.04657534246575343
4,20180122T102321_20180122T102323_T32UPA,6217.913669064748,609.3812949640288,2180.967625899281,1592.2805755395684,5857.510791366907,5152.820143884892,5594.298561151079,5702.420863309353,5839.0395683453235,6020.888489208634,5639.748201438849,6119.676258992807,2730.827338129497,0.0,0.0,1024.0,2018-01-22,841,78251661,0.06027397260273973
5,20180127T102259_20180127T102314_T32UPA,3307.2302158273383,25.25539568345324,1721.7841726618708,1374.5503597122306,2773.241007194245,2166.467625899281,2042.8776978417268,2082.723021582734,2239.478417266187,2330.636690647482,2264.769784172662,2341.208633093525,997.902877697842,0.0,0.0,1024.0,2018-01-27,841,78251661,0.07397260273972603
6,20180201T102241_20180201T102237_T32UPA,6873.744604316546,2790.733812949641,3002.6366906474827,3203.154676258993,6537.3633093525195,5786.043165467627,6315.410071942448,6633.996402877698,6773.341726618706,6894.776978417267,6783.712230215829,6964.870503597122,5766.737410071944,0.0,0.0,1024.0,2018-02-01,841,78251661,0.08767123287671233
7,20180206T102209_20180206T102206_T32UPA,4140.298561151079,399.50359712230215,1486.1978417266193,1356.3812949640287,3938.104316546764,3446.4316546762598,3654.942446043165,3805.8489208633114,4093.043165467626,4218.953237410072,4061.039568345325,4298.028776978418,1952.241007194245,0.0,0.0,1024.0,2018-02-06,841,78251661,0.10136986301369863
8,20180211T102141_20180211T102559_T32UPA,5252.6654676259,48.489208633093526,2507.298561151079,1678.5467625899282,4857.874100719425,4295.0935251798555,4631.305755395684,4834.852517985612,5123.413669064749,5340.5323741007205,5050.143884892087,5463.194244604317,2462.845323741008,0.0,0.0,1024.0,2018-02-11,841,78251661,0.11506849315068493
9,20180216T102059_20180216T102601_T32UPA,6552.8093525179875,67.9748201438849,6771.31654676259,5833.266187050362,6735.291366906476,6223.061151079137,7022.032374100721,7311.3453237410085,7562.276978417267,7776.093525179857,7694.974820143887,8034.086330935253,3747.3309352517986,0.0,0.0,1024.0,2018-02-16,841,78251661,0.12876712328767123
10,20180221T102031_20180221T102033_T32UPA,1521.5395683453241,21.539568345323744,1735.5287769784175,929.4856115107913,1159.201438848921,1035.8489208633093,835.0251798561153,1437.4856115107916,2563.888489208633,2936.564748201439,3079.964028776979,3333.5251798561158,1767.223021582734,0.0,0.0,0.0,2018-02-21,841,78251661,0.14246575342465753
11,20180226T102019_20180226T102050_T32UPA,1659.5359712230218,128.8561151079137,2620.169064748202,1731.6294964028775,1326.248201438849,1140.7733812949639,1093.5935251798562,1614.7805755395684,2592.19784172662,2975.125899280576,3148.100719424461,3475.723021582734,2236.1043165467627,0.0,0.0,0.0,2018-02-26,841,78251661,0.15616438356164383
12,20180303T102021_20180303T102019_T32UPA,6104.5935251798555,63.05755395683454,4957.812949640288,4262.874100719425,5619.546762589928,5112.7194244604325,5685.435251798561,5930.4784172661875,6196.500000000001,6409.784172661872,5910.028776978418,6547.5683453237425,3121.597122302159,0.0,0.0,1024.0,2018-03-03,841,78251661,0.16986301369863013
13,20180308T102019_20180308T102241_T32UPA,6249.262589928057,158.64388489208636,4103.348920863309,2916.794964028777,6159.251798561152,5651.561151079137,6141.3525179856115,6283.097122302158,6448.823741007195,6658.73381294964,6533.241007194246,6803.956834532374,3017.4892086330933,0.0,0.0,1024.0,2018-03-08,841,78251661,0.18356164383561643
14,20180313T102021_20180313T102540_T32UPA,7508.870503597122,116.72661870503596,4373.431654676259,3167.4892086330933,7033.284172661872,6362.223021582734,6865.154676258993,7037.302158273383,7257.38129496403,7551.830935251799,7169.766187050362,7785.654676258993,3424.9028776978416,0.0,0.0,1024.0,2018-03-13,841,78251661,0.19726027397260273
15,20180318T102019_20180318T102016_T32UPA,6340.334532374101,1504.6762589928062,2967.107913669065,2927.219424460432,6147.21582733813,5614.176258992807,6065.669064748202,6277.136690647483,6529.111510791368,6709.651079136692,6581.338129496404,6819.449640287771,4320.406474820145,0.0,0.0,1024.0,2018-03-18,841,78251661,0.21095890410958903
16,20180323T102021_20180323T102021_T32UPA,7337.809352517986,200.69784172661878,5367.9784172661875,3910.086330935252,7076.5935251798555,6540.978417266187,7097.0935251798555,7280.1474820143885,7448.158273381297,7667.992805755397,7398.302158273383,7747.741007194247,4458.625899280576,0.0,0.0,1024.0,2018-03-23,841,78251661,0.22465753424657534
17,20180328T102019_20180328T102018_T32UPA,8534.989208633095,518.2302158273382,4930.8453237410085,3594.197841726619,8417.161870503598,7843.629496402878,8514.953237410073,8542.510791366907,8728.057553956836,9067.758992805755,8635.971223021585,9260.697841726622,3606.197841726619,0.0,0.0,1024.0,2018-03-28,841,78251661,0.23835616438356164
18,20180402T102021_20180402T102435_T32UPA,6028.859712230216,38.51438848920864,5697.546762589929,4872.208633093526,5800.618705035971,5457.798561151079,5910.388489208634,6124.615107913671,6427.766187050362,6720.5503597122315,6419.611510791367,6895.323741007195,3352.129496402878,0.0,0.0,1024.0,2018-04-02,841,78251661,0.25205479452054796
19,20180407T102019_20180407T102020_T32UPA,1179.931654676259,41.74820143884892,2218.1690647482014,1226.7841726618706,901.4280575539567,889.0575539568346,706.6294964028776,1271.6798561151081,2510.5000000000005,2943.0827338129493,3068.0179856115114,3289.29856115108,1782.7697841726624,0.0,0.0,0.0,2018-04-07,841,78251661,0.26575342465753427
20,20180412T102021_20180412T102024_T32UPA,1444.3776978417268,209.2589928057554,1787.1079136690646,1032.384892086331,1152.017985611511,1073.8776978417268,853.6978417266188,1302.0503597122306,2601.294964028777,3061.2841726618713,2971.607913669065,3305.7410071942445,1161.4820143884892,0.0,0.0,2048.0,2018-04-12,841,78251661,0.27945205479452057
21,20180417T102019_20180417T102021_T32UPA,1360.151079136691,12.744604316546766,1939.2374100719428,878.021582733813,1031.9712230215828,1004.8453237410072,619.3633093525182,1203.8057553956835,3255.7302158273387,4009.3884892086335,4002.147482014389,4438.0323741007205,1248.7625899280577,0.0,0.0,0.0,2018-04-17,841,78251661,0.29315068493150687
22,20180422T102031_20180422T102115_T32UPA,1605.6258992805758,54.15107913669065,1599.8165467625906,831.679856115108,1487.7553956834533,1349.1690647482014,1144.6187050359715,1361.881294964029,2581.9064748201445,3058.2697841726617,3178.5827338129493,3247.273381294965,784.5611510791368,0.0,0.0,0.0,2018-04-22,841,78251661,0.30684931506849317
23,20180427T102019_20180427T102022_T32UPA,1349.7661870503598,139.8561151079137,2352.320143884893,1563.1438848920866,1199.6834532374105,1281.312949640288,1221.5647482014388,1637.0215827338131,2921.194244604317,3405.356115107914,3454.179856115109,3718.1618705035976,1472.3956834532376,0.0,0.0,2048.0,2018-04-27,841,78251661,0.32054794520547947
24,20180502T102031_20180502T102434_T32UPA,2306.9604316546765,455.6223021582734,2102.7122302158277,1509.6834532374105,1999.1043165467624,1951.3201438848926,1862.111510791367,2200.028776978417,3490.1366906474823,4099.446043165468,3873.2589928057564,4339.967625899281,1762.6582733812952,0.0,0.0,2048.0,2018-05-02,841,78251661,0.33424657534246577
25,20180507T102019_20180507T102648_T32UPA,1210.7050359712232,13.0,2465.517985611511,1655.5827338129502,1118.1330935251801,1209.3992805755395,1208.3920863309352,1589.6330935251801,2876.5719424460435,3395.064748201439,3409.0719424460435,3670.0971223021584,1495.8669064748206,0.0,0.0,0.0,2018-05-07,841,78251661,0.34794520547945207
26,20180512T102031_20180512T102148_T32UPA,1368.334532374101,13.974820143884894,2663.420863309353,1746.6294964028782,1220.7410071942447,1277.201438848921,1298.2050359712232,1598.5719424460433,2861.7230215827344,3340.438848920863,3288.302158273382,3711.428057553957,987.4136690647484,0.0,0.0,0.0,2018-05-12,841,78251661,0.36164383561643837
27,20180517T102019_20180517T102209_T32UPA,4474.4244604316555,297.1546762589928,2532.5431654676267,2093.0035971223024,4267.456834532375,3892.4892086330938,4032.9856115107923,4040.543165467626,4404.744604316547,4706.007194244605,4412.737410071944,4816.302158273382,1691.3848920863309,0.0,0.0,1024.0,2018-05-17,841,78251661,0.37534246575342467
28,20180522T102031_20180522T102025_T32UPA,1944.1294964028773,28.636690647482023,1779.9280575539567,1226.9352517985615,1291.1079136690648,1248.769784172662,1229.1402877697842,1448.5035971223022,2321.1366906474827,2798.4892086330933,2313.1618705035976,3038.34892086331,1051.2374100719426,0.0,0.0,0.0,2018-05-22,841,78251661,0.38904109589041097
29,20180601T102021_20180601T102024_T32UPA,8281.874100719426,37.05755395683453,7001.730215827339,5337.4244604316555,8495.654676258993,8295.269784172662,8980.543165467627,8921.967625899282,9285.453237410076,9746.96762589928,9132.417266187049,10044.348920863311,2891.9892086330933,0.0,0.0,1024.0,2018-06-01,841,78251661,0.41643835616438357
30,20180606T102019_20180606T102512_T32UPA,1359.6294964028775,12.23021582733813,3144.920863309353,2107.525179856116,1206.6798561151081,1236.9100719424464,1370.906474820144,1662.136690647482,2351.956834532374,2750.1690647482014,2687.107913669065,3059.521582733813,766.1510791366907,0.0,0.0,0.0,2018-06-06,841,78251661,0.4301369863013699
31,20180611T102021_20180611T102634_T32UPA,9647.643884892088,5809.248201438849,2710.03237410072,3170.751798561151,9356.467625899282,8908.89928057554,9321.881294964029,9553.345323741009,9621.928057553958,9735.823741007194,9623.942446043167,9677.302158273382,9236.223021582735,0.0,0.0,1024.0,2018-06-11,841,78251661,0.4438356164383562
32,20180616T102019_20180616T102021_T32UPA,6783.88129496403,222.52517985611516,5380.1294964028775,4138.928057553957,6489.517985611513,6174.043165467627,6574.669064748202,6715.859712230217,7048.910071942446,7358.284172661873,7089.007194244607,7522.169064748203,4091.021582733813,0.0,0.0,1024.0,2018-06-16,841,78251661,0.4575342465753425
33,20180621T102021_20180621T102316_T32UPA,1991.3884892086328,496.8489208633094,2128.107913669065,1443.021582733813,1931.89928057554,1753.1438848920866,1619.1510791366914,1893.5827338129502,2894.464028776979,3347.521582733813,3315.438848920864,3590.8093525179856,1464.7266187050366,0.0,0.0,2048.0,2018-06-21,841,78251661,0.4712328767123288
34,20180626T102019_20180626T102626_T32UPA,7644.557553956836,24.7410071942446,5158.237410071944,3357.3165467625895,7437.917266187052,7032.827338129497,7446.8525179856115,7413.564748201439,7617.7553956834545,7935.24820143885,7548.021582733813,8070.971223021585,2985.125899280576,0.0,0.0,1024.0,2018-06-26,841,78251661,0.4849315068493151
35,20180701T102021_20180701T102404_T32UPA,1217.9748201438852,14.0,2705.248201438849,1608.8453237410074,1003.7338129496403,1056.3453237410074,982.9208633093524,1438.1726618705036,2761.7374100719426,3217.712230215828,3236.3309352517986,3474.8309352517986,1335.7805755395682,0.0,0.0,0.0,2018-07-01,841,78251661,0.4986301369863014
36,20180706T102019_20180706T102022_T32UPA,1404.6007194244605,13.744604316546766,2832.374100719425,1572.8345323741007,1141.1151079136694,1125.9100719424464,1023.6043165467627,1425.0395683453241,2815.061151079137,3441.625899280576,3392.1043165467627,3807.3201438848932,771.9712230215828,0.0,0.0,0.0,2018-07-06,841,78251661,0.5123287671232877
37,20180711T102021_20180711T102024_T32UPA,7212.701438848922,115.21223021582735,4884.341726618705,3638.11510791367,7048.5755395683445,6552.431654676258,6932.636690647481,7041.161870503597,7314.974820143885,7587.410071942448,7491.302158273383,7730.388489208634,4145.438848920864,0.0,0.0,1024.0,2018-07-11,841,78251661,0.5260273972602739
38,20180716T102019_20180716T102549_T32UPA,5562.758992805756,182.64388489208642,4481.1834532374105,3832.6690647482014,5229.230215827339,4958.9784172661875,5237.802158273384,5333.496402877698,5612.0575539568335,5891.9244604316555,5606.625899280577,6019.482014388489,3021.366906474821,0.0,0.0,1024.0,2018-07-16,841,78251661,0.5397260273972603
39,20180721T102021_20180721T102024_T32UPA,9103.500000000002,1940.1258992805758,2555.5827338129493,2611.5539568345325,8875.514388489208,8375.877697841726,8835.884892086333,8926.269784172662,8990.773381294965,9171.14748201439,8921.823741007196,9137.989208633096,6350.899280575541,0.0,0.0,1024.0,2018-07-21,841,78251661,0.5534246575342465
40,20180726T102019_20180726T102150_T32UPA,1287.1007194244605,11.284172661870505,3050.1043165467627,1997.1294964028782,1136.3453237410076,1167.8273381294964,1275.9748201438852,1490.4604316546765,2221.1906474820144,2624.8237410071947,2611.8381294964033,2956.773381294964,717.0179856115109,0.0,0.0,0.0,2018-07-26,841,78251661,0.5671232876712329
41,20180731T102021_20180731T102024_T32UPA,1239.2446043165469,9.028776978417268,452.0359712230217,242.726618705036,930.6834532374103,714.402877697842,543.8057553956836,542.1870503597123,752.7410071942447,826.3669064748202,728.0755395683453,823.8093525179856,148.35971223021585,0.0,0.0,0.0,2018-07-31,841,78251661,0.5808219178082191
42,20180805T102019_20180805T102019_T32UPA,2036.39928057554,13.1726618705036,2017.6079136690646,1206.834532374101,2091.985611510792,1691.888489208633,1508.471223021583,1533.1151079136694,1919.6582733812952,2145.561151079137,2516.032374100719,2218.58273381295,607.0467625899281,0.0,0.0,0.0,2018-08-05,841,78251661,0.5945205479452055
43,20180810T102021_20180810T102023_T32UPA,3200.651079136691,118.4640287769784,3117.964028776979,2493.701438848921,3433.7697841726617,3175.6834532374105,3038.205035971223,3051.697841726619,3402.866906474821,3670.03237410072,3988.705035971224,3857.669064748202,1924.687050359712,0.0,0.0,1024.0,2018-08-10,841,78251661,0.6082191780821918
44,20180815T102019_20180815T102017_T32UPA,5240.100719424461,24.0,2988.9244604316555,1898.5287769784175,4941.071942446044,4564.334532374101,4675.964028776979,4600.248201438849,4813.672661870504,5080.341726618706,4681.474820143885,5146.744604316547,1593.1187050359713,0.0,0.0,1024.0,2018-08-15,841,78251661,0.6219178082191781
45,20180820T102021_20180820T102358_T32UPA,1421.1762589928055,15.715827338129495,3178.992805755396,2056.219424460432,1242.6510791366907,1231.6151079136694,1393.9208633093524,1579.1510791366907,2157.9892086330938,2522.241007194245,2451.471223021583,2834.4064748201445,550.2482014388489,0.0,0.0,0.0,2018-08-20,841,78251661,0.6356164383561644
46,20180825T102019_20180825T102015_T32UPA,6717.798561151079,1079.1618705035974,3313.773381294964,3022.6438848920866,6663.611510791367,6293.902877697843,6648.176258992807,6637.280575539569,6752.244604316546,6952.705035971225,6858.776978417266,7024.992805755397,3999.5467625899278,0.0,0.0,1024.0,2018-08-25,841,78251661,0.6493150684931507
47,20180830T102021_20180830T102524_T32UPA,8663.104316546762,310.3093525179856,6186.737410071944,4942.798561151079,8581.388489208633,8111.787769784173,8607.438848920865,8582.597122302159,8737.723021582733,8998.269784172664,8646.974820143885,9073.913669064748,4154.794964028778,0.0,0.0,1024.0,2018-08-30,841,78251661,0.663013698630137
48,20180904T102019_20180904T102014_T32UPA,1551.7661870503598,11.460431654676261,2857.3309352517986,1801.2733812949646,1290.3453237410076,1144.6187050359713,1121.3776978417268,1309.6582733812947,1954.2625899280579,2322.1474820143885,2232.7158273381297,2620.334532374101,435.9352517985612,0.0,0.0,0.0,2018-09-04,841,78251661,0.6767123287671233
49,20180909T102021_20180909T102205_T32UPA,2951.701438848921,306.1726618705036,2095.7769784172665,1705.7446043165467,2702.374100719425,2515.107913669065,2557.208633093525,2729.8992805755397,3275.255395683454,3543.1618705035976,3412.701438848921,3714.1726618705043,1770.5143884892086,0.0,0.0,2048.0,2018-09-09,841,78251661,0.6904109589041096
50,20180914T102019_20180914T102014_T32UPA,2351.802158273382,18.97482014388489,2538.2410071942445,1936.0647482014385,2214.1115107913674,1956.780575539568,1949.3129496402885,1985.1690647482012,2298.741007194245,2513.3489208633096,2481.9532374100722,2620.053956834532,685.3884892086331,0.0,0.0,1024.0,2018-09-14,841,78251661,0.7041095890410959
51,20180919T102021_20180919T102018_T32UPA,1419.1834532374105,10.435251798561152,2924.100719424461,1896.093525179856,1201.4280575539572,1158.3381294964026,1240.723021582734,1433.8417266187053,2005.4172661870507,2314.503597122302,2222.6834532374105,2582.3812949640287,443.9424460431656,0.0,0.0,0.0,2018-09-19,841,78251661,0.7178082191780822
52,20180924T102019_20180924T102602_T32UPA,1845.3345323741007,28.41007194244604,709.5179856115109,490.4676258992807,1513.1798561151081,1201.6043165467627,1073.611510791367,1116.1438848920866,1307.3453237410076,1434.7769784172665,1311.1330935251801,1427.6330935251801,531.4136690647483,0.0,0.0,0.0,2018-09-24,841,78251661,0.7315068493150685
53,20180929T102021_20180929T102019_T32UPA,1400.0035971223022,66.48561151079139,2822.8381294964033,1963.3165467625906,1202.5935251798562,1176.492805755396,1247.7050359712232,1525.6187050359713,2220.5251798561153,2473.05035971223,2479.701438848921,2749.5251798561158,1119.589928057554,0.0,0.0,0.0,2018-09-29,841,78251661,0.7452054794520548
54,20181004T102019_20181004T102018_T32UPA,1392.478417266187,10.510791366906476,2785.428057553957,1832.1223021582737,1146.2769784172665,1097.2266187050361,1114.8561151079139,1405.474820143885,2104.964028776979,2445.406474820144,2388.794964028777,2718.6366906474827,636.6366906474819,0.0,0.0,0.0,2018-10-04,841,78251661,0.7589041095890411
55,20181009T102021_20181009T102559_T32UPA,3305.1762589928057,1325.7446043165469,2570.6834532374105,2167.6726618705043,3034.356115107914,2808.1870503597124,2864.535971223022,3110.3776978417272,3697.0719424460435,3993.1690647482014,3871.446043165469,4186.4064748201445,2513.0827338129493,0.0,0.0,1024.0,2018-10-09,841,78251661,0.7726027397260274
56,20181014T102019_20181014T102627_T32UPA,1441.2374100719428,14.766187050359713,2992.4820143884886,2005.1618705035971,1199.1654676258993,1145.2446043165469,1217.3956834532376,1463.6618705035974,2101.8848920863315,2447.7661870503603,2411.017985611511,2729.147482014389,701.8776978417267,0.0,0.0,0.0,2018-10-14,841,78251661,0.7863013698630137
57,20181019T102031_20181019T102029_T32UPA,4551.435251798561,22.586330935251798,4457.384892086332,3822.3920863309363,4438.996402877698,4142.776978417266,4454.593525179857,4540.888489208634,4824.431654676259,4982.237410071944,4623.258992805756,5105.025179856115,1954.4892086330938,0.0,0.0,1024.0,2018-10-19,841,78251661,0.8
58,20181024T102059_20181024T102428_T32UPA,1467.6654676258993,8.489208633093526,572.5755395683453,331.99640287769785,1030.2589928057553,704.0827338129496,511.8309352517986,526.1474820143884,677.8453237410072,771.4820143884892,672.0503597122304,808.6906474820145,226.15107913669064,0.0,0.0,0.0,2018-10-24,841,78251661,0.8136986301369863
59,20181029T102131_20181029T102131_T32UPA,5457.928057553958,616.5071942446045,3899.276978417266,3271.654676258993,5236.755395683454,4757.953237410074,5100.276978417267,5114.352517985612,5378.920863309353,5661.906474820145,5246.571942446044,5770.895683453238,2062.758992805756,0.0,0.0,1024.0,2018-10-29,841,78251661,0.8273972602739726
60,20181103T102159_20181103T102338_T32UPA,4462.920863309353,269.9460431654676,2972.8561151079134,1967.615107913669,4101.751798561152,3684.190647482015,3756.94964028777,3808.4748201438847,4051.3309352517986,4203.420863309353,4096.11510791367,4331.971223021584,2000.2050359712232,0.0,0.0,1024.0,2018-11-03,841,78251661,0.8410958904109589
61,20181108T102231_20181108T102225_T32UPA,5181.017985611512,208.863309352518,3972.363309352519,3043.8525179856115,4982.359712230216,4581.028776978416,4851.410071942447,4967.802158273382,5225.920863309353,5448.812949640289,5188.039568345324,5592.212230215828,2556.377697841727,0.0,0.0,1024.0,2018-11-08,841,78251661,0.8547945205479452
62,20181118T102311_20181118T102312_T32UPA,1589.8021582733816,20.769784172661872,2705.992805755396,1853.6762589928062,1277.248201438849,1117.9172661870502,1121.4172661870502,1434.5755395683457,2099.262589928058,2375.507194244605,2365.428057553957,2642.169064748202,1068.4460431654677,0.0,0.0,0.0,2018-11-18,841,78251661,0.8821917808219178
63,20181123T102339_20181123T102334_T32UPA,4767.341726618705,22.460431654676267,4251.298561151079,3647.6438848920866,4410.446043165468,3821.1294964028784,4108.187050359713,4143.107913669065,4350.384892086331,4559.712230215827,4258.676258992807,4682.8165467625895,1426.81654676259,0.0,0.0,1024.0,2018-11-23,841,78251661,0.8958904109589041
64,20181128T102351_20181128T102346_T32UPA,1785.406474820144,83.16187050359713,1996.7014388489213,1354.0683453237414,1470.5539568345328,1161.0503597122306,1088.7769784172665,1317.9316546762593,1822.8381294964029,2027.4352517985615,2053.5431654676267,2221.446043165468,1021.6007194244604,0.0,0.0,0.0,2018-11-28,841,78251661,0.9095890410958904
65,20181203T102359_20181203T102604_T32UPA,3550.097122302159,19.791366906474824,3013.223021582734,2199.5827338129493,3602.4460431654675,3164.4856115107923,3410.888489208633,3441.9748201438847,3753.118705035972,4002.0107913669067,3749.7230215827344,4138.528776978418,856.3812949640288,0.0,0.0,1024.0,2018-12-03,841,78251661,0.9232876712328767
66,20181208T102401_20181208T102407_T32UPA,5745.334532374101,1280.0719424460435,4202.705035971224,2943.6402877697838,6587.435251798562,5935.10071942446,6376.316546762591,6527.0755395683445,6510.661870503597,6418.323741007193,7175.834532374101,6233.374100719427,3751.856115107914,0.0,0.0,1024.0,2018-12-08,841,78251661,0.936986301369863
67,20181213T102419_20181213T102422_T32UPA,8105.388489208634,269.76618705035975,10250.482014388492,9688.870503597123,8195.91366906475,7936.669064748202,9616.838129496402,10221.187050359715,10630.223021582735,10999.197841726622,10058.010791366907,11441.762589928057,6600.392086330938,0.0,0.0,1024.0,2018-12-13,841,78251661,0.9506849315068493
68,20181218T102431_20181218T102426_T32UPA,3934.960431654677,100.32374100719427,2148.7769784172665,1734.496402877698,3283.1618705035976,2691.1474820143885,2670.021582733813,2729.428057553957,2877.388489208633,2963.1330935251813,2663.8812949640287,2992.284172661871,1373.7374100719423,0.0,0.0,1024.0,2018-12-18,841,78251661,0.9643835616438357
69,20181223T102429_20181223T102536_T32UPA,4711.205035971223,1511.2410071942447,2418.3992805755397,2205.586330935252,4409.233812949641,3873.935251798561,4156.5,4336.334532374101,4556.895683453239,4664.733812949641,4549.071942446044,4741.453237410074,3206.8165467625904,0.0,0.0,1024.0,2018-12-23,841,78251661,0.9780821917808219
70,20181228T102431_20181228T102427_T32UPA,4669.035971223022,32.74820143884892,5261.8309352518,4359.982014388489,4555.6294964028775,4166.298561151079,4737.388489208633,4927.3093525179875,5258.395683453239,5496.9784172661875,5206.143884892087,5750.161870503597,1730.4712230215825,0.0,0.0,1024.0,2018-12-28,841,78251661,0.9917808219178083


==> images/example/input.csv <==
,index,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,t
0,0,0.7560005,0.02072126,0.6300592,0.582593,0.7224191,0.6492985,0.75305355,0.790198,0.81620324,0.8473055,0.78920346,0.8718383,0.410509,0.0
1,1,0.57868457,0.10939216,0.20074846,0.19444694,0.55066895,0.48214856,0.5237558,0.547788,0.5600664,0.57068235,0.5609372,0.5795799,0.38340834,0.014285714285714285
2,2,0.6204844,0.08802273,0.38127753,0.2877225,0.59416366,0.5163302,0.56217986,0.56118584,0.573625,0.5925484,0.5654809,0.6011702,0.24449627,0.02857142857142857
3,3,0.64695513,0.29796356,0.23720752,0.25395724,0.616417,0.5337385,0.5826189,0.6153136,0.6229556,0.6301803,0.62760097,0.6323988,0.5689114,0.04285714285714286
4,4,0.563256,0.008149837,0.40817872,0.32261607,0.5268611,0.4536139,0.49898627,0.51454777,0.52660364,0.54252297,0.5108936,0.5494205,0.245835,0.05714285714285714
5,5,0.55840564,0.0061967997,0.36902025,0.2832977,0.55278736,0.4713068,0.50635004,0.5188422,0.5259363,0.5331221,0.54859656,0.53451973,0.2546453,0.07142857142857142
6,6,0.54292405,0.06410268,0.19722626,0.15884008,0.5037167,0.4315163,0.457279,0.46394688,0.47487643,0.4866519,0.45692557,0.48858476,0.22858426,0.08571428571428572
7,7,0.5702786,0.008358197,0.33608833,0.21410058,0.52974206,0.4559902,0.4810523,0.47613963,0.48487452,0.5106601,0.46935973,0.51905394,0.11085722,0.1
8,8,0.50051814,0.0028393208,0.4125289,0.32403532,0.47338477,0.41769186,0.4544396,0.4607688,0.48156536,0.5052296,0.4710523,0.5188058,0.1670479,0.11428571428571428
9,9,0.696118,0.006738798,0.31063128,0.19756573,0.6350171,0.55890507,0.5874261,0.5928827,0.5985323,0.61267287,0.5737211,0.6151477,0.25576133,0.12857142857142856
10,10,0.4781337,0.0032828217,0.27718207,0.21723945,0.42018372,0.3583187,0.37256786,0.38655204,0.39990193,0.41447374,0.382357,0.42164946,0.18836826,0.14285714285714285
11,11,0.2764372,0.04810676,0.23296525,0.22429353,0.24492224,0.2126386,0.22126463,0.2444146,0.28590515,0.30432606,0.30305105,0.32331958,0.1952827,0.15714285714285714
12,12,0.41451225,0.009825311,0.26249132,0.18234213,0.4010854,0.34824622,0.37340888,0.39206454,0.42029238,0.4386478,0.4349932,0.45285174,0.19867848,0.17142857142857143
13,13,0.4331173,0.0030714564,0.2623771,0.23111503,0.40145326,0.3519932,0.3725672,0.38965034,0.4104949,0.42012358,0.40688425,0.43037915,0.20365866,0.18571428571428572
14,14,0.52045417,0.0046131616,0.4934852,0.45784283,0.5035957,0.45516533,0.50510997,0.5231883,0.5453513,0.56376255,0.5423755,0.5788252,0.26142594,0.2
15,15,0.19857584,0.0016104834,0.14349484,0.08057479,0.15585771,0.13466826,0.13141686,0.17372547,0.23631193,0.26288474,0.26442897,0.28839734,0.142529,0.21428571428571427
16,16,0.28694654,0.009181548,0.26197925,0.19910333,0.24266346,0.20880307,0.22841911,0.25133887,0.2766175,0.2913787,0.28343043,0.30975282,0.21134843,0.22857142857142856
17,17,0.5192005,0.038481843,0.4429926,0.35486838,0.51314074,0.46167162,0.49426538,0.508155,0.5214121,0.5337496,0.53907734,0.5445802,0.33287057,0.24285714285714285
18,18,0.6618131,0.011616493,0.4795862,0.33210388,0.64522165,0.5929398,0.644389,0.6612573,0.67743003,0.6953829,0.6718819,0.70468014,0.33269548,0.2571428571428571
19,19,0.1451998,0.011608818,0.17971714,0.11126836,0.11797162,0.10413289,0.115316816,0.14257643,0.17252459,0.19162345,0.20204288,0.21899854,0.12275036,0.2714285714285714
20,20,0.5247584,0.08423772,0.18290249,0.17188442,0.50230634,0.45275453,0.4836748,0.4992643,0.5258102,0.5409836,0.5238182,0.5494411,0.30587003,0.2857142857142857
21,21,0.365875,0.009032821,0.2469385,0.19160523,0.3533479,0.3333566,0.37735868,0.4195702,0.46865708,0.49770495,0.49266517,0.52431273,0.27756193,0.3
22,22,0.67406857,0.01166806,0.45546493,0.35128546,0.6462836,0.5893887,0.6326016,0.64310545,0.6548371,0.67395586,0.6468036,0.68360704,0.32098106,0.3142857142857143
23,23,0.21117371,0.06287913,0.19995597,0.14882426,0.19150807,0.16405556,0.16465053,0.1850319,0.21762492,0.2345438,0.23462808,0.25431648,0.13327551,0.32857142857142857
24,24,0.2963856,0.005462508,0.38027033,0.30602324,0.22756395,0.23623706,0.26752082,0.30454606,0.36967677,0.39900258,0.34237832,0.42725706,0.18491518,0.34285714285714286
25,25,0.2777045,0.0222307,0.26763746,0.19935523,0.31525725,0.2761397,0.2642623,0.26877284,0.2960763,0.30802515,0.36018136,0.3097007,0.15982427,0.35714285714285715
26,26,0.24650967,0.047688667,0.2219193,0.16240497,0.2195352,0.20496717,0.20389523,0.22611816,0.2866322,0.31497112,0.30454174,0.32880414,0.15005754,0.37142857142857144
27,27,0.13214083,0.006755389,0.2435902,0.19152081,0.119832754,0.13000476,0.14497025,0.1651341,0.21639898,0.23846649,0.23405807,0.2522317,0.09823397,0.38571428571428573
28,28,0.17378527,0.011315252,0.20776969,0.15610118,0.15691029,0.15660901,0.15945843,0.18285891,0.2575623,0.2913152,0.27593404,0.30391225,0.10613622,0.4
29,29,0.14602639,0.0011,0.29074806,0.22337344,0.12912847,0.14055793,0.15353358,0.17923276,0.24816415,0.28639585,0.2703398,0.30323818,0.07314112,0.4142857142857143
30,30,0.17380355,0.0017020574,0.27705026,0.18801731,0.14968292,0.15676185,0.16374889,0.1950063,0.2813814,0.3191064,0.2931938,0.33832884,0.105729625,0.42857142857142855
31,31,0.18575545,0.0014833768,0.2918823,0.18690369,0.17172645,0.1697417,0.16471721,0.20256767,0.33397865,0.39775056,0.38785666,0.4280743,0.1124579,0.44285714285714284
32,32,0.7438111,0.017386219,0.4785213,0.3311248,0.7190797,0.6852034,0.7225745,0.7254329,0.744232,0.7769561,0.7361896,0.7904464,0.3155251,0.45714285714285713
33,33,0.70625013,0.0028129981,0.6239086,0.45747027,0.70880336,0.68739074,0.7408817,0.73903716,0.7934453,0.8437155,0.7844014,0.8701361,0.22755209,0.4714285714285714
34,34,0.13787404,0.0011937296,0.14863704,0.08134612,0.110046014,0.09760908,0.08046956,0.10341202,0.19206251,0.23565814,0.23199935,0.25678408,0.05011035,0.4857142857142857
35,35,0.4514564,0.006203658,0.39375657,0.27279884,0.43059787,0.40653262,0.42040795,0.44300818,0.5106182,0.55038583,0.53295845,0.5693175,0.2673301,0.5
36,36,0.54294217,0.043751404,0.55259305,0.42336088,0.55156463,0.53696966,0.5722967,0.59908813,0.6807086,0.7285613,0.70551443,0.7483907,0.33813536,0.5142857142857142
37,37,0.8904256,0.024950588,0.52223164,0.35299894,0.883544,0.8333996,0.8873519,0.90290153,0.91152287,0.93384194,0.912641,0.9361273,0.56835485,0.5285714285714286
38,38,0.9299195,0.0738856,0.6025857,0.41625637,0.87962013,0.87414426,0.94752294,0.9773963,0.99278915,1.0123508,0.9565792,1.0288594,0.6794045,0.5428571428571428
39,39,0.16077697,0.0030731221,0.24050179,0.14578076,0.1487228,0.1357883,0.1290741,0.1591721,0.24103518,0.27607757,0.28596425,0.30229324,0.08324833,0.5571428571428572
40,40,0.5477152,0.010604964,0.65729207,0.5210526,0.5633748,0.5537213,0.5965286,0.61166996,0.66587985,0.69408274,0.70071536,0.71253157,0.33335435,0.5714285714285714
41,41,0.13596557,0.002444644,0.25541842,0.1618144,0.11377982,0.109918125,0.11459536,0.13575973,0.19455999,0.22718847,0.21708514,0.25467744,0.056741543,0.5857142857142857
42,42,0.16687407,0.005776388,0.2602306,0.15959507,0.14109422,0.12993191,0.12988994,0.14854354,0.2097244,0.25327927,0.2378649,0.2822066,0.044927597,0.6
43,43,0.41507465,0.019195853,0.41240427,0.3254097,0.46817988,0.43809384,0.43884623,0.44183585,0.47372907,0.49196923,0.53774714,0.49749085,0.27225003,0.6142857142857143
44,44,0.14052545,0.008624984,0.3131294,0.21075219,0.12779167,0.12773769,0.1502261,0.17026123,0.21785088,0.24884184,0.24562936,0.28126696,0.07209164,0.6285714285714286
45,45,0.36852288,0.0071069887,0.21759866,0.11777855,0.33593616,0.30876678,0.31242225,0.32024282,0.36270264,0.39106226,0.3673939,0.40730667,0.15561225,0.6428571428571429
46,46,0.49952233,0.039218944,0.39708796,0.32281217,0.47152826,0.44208625,0.45983273,0.4708127,0.50233215,0.53248703,0.5087569,0.55020505,0.24919674,0.6571428571428571
47,47,0.14756767,0.001231842,0.22927009,0.15498781,0.12267306,0.10910585,0.10736979,0.120000586,0.1619473,0.18633498,0.17729859,0.20434442,0.037584584,0.6714285714285714
48,48,0.20333417,0.02342887,0.26767528,0.19376084,0.1670826,0.15240787,0.15450571,0.17347214,0.22293194,0.24952295,0.23622152,0.27362466,0.09546989,0.6857142857142857
49,49,0.23543325,0.018011399,0.22132276,0.15298958,0.26405177,0.22004317,0.19948083,0.20632462,0.24977073,0.27705172,0.33049327,0.29137868,0.10264441,0.7
50,50,0.16498162,0.0025275636,0.22345574,0.14633407,0.13000914,0.12033834,0.12932472,0.14783978,0.18792021,0.21251094,0.20721516,0.2325091,0.098507054,0.7142857142857143
51,51,0.13274738,0.004285924,0.25515616,0.19839735,0.11667923,0.118680604,0.13460411,0.1536816,0.18695709,0.2055389,0.20229742,0.21922341,0.10094592,0.7285714285714285
52,52,0.44865996,0.11378197,0.22378162,0.2022328,0.42404383,0.3979881,0.41118187,0.43067008,0.4648278,0.4809197,0.47548488,0.4905945,0.3264189,0.7428571428571429
53,53,0.13177228,0.001110516,0.23866381,0.18088913,0.11292397,0.111345656,0.124135956,0.13773745,0.17177832,0.19019057,0.18533717,0.20838755,0.057299804,0.7571428571428571
54,54,0.30610445,0.105837,0.227116,0.18572025,0.27646965,0.25483516,0.25706962,0.27761725,0.32922426,0.35519335,0.34289476,0.37083194,0.21722142,0.7714285714285715
55,55,0.13775869,0.0013941214,0.24870336,0.18729945,0.1184531,0.1155257,0.12942198,0.14214435,0.17646869,0.19446172,0.18989547,0.21182159,0.05755885,0.7857142857142857
56,56,0.27258638,0.00316241,0.32819232,0.2516819,0.24188423,0.2238319,0.22732522,0.25735128,0.31811008,0.35050115,0.34294015,0.3802505,0.15711947,0.8
57,57,0.61995333,0.22858201,0.3575122,0.3420923,0.6073462,0.55344135,0.5839434,0.5882339,0.60397416,0.62391543,0.6044404,0.62937176,0.36988223,0.8142857142857143
58,58,0.18268628,0.03526117,0.14704226,0.1005095,0.15022701,0.124511465,0.11731685,0.12972835,0.15647073,0.16924657,0.16590245,0.17912838,0.078316495,0.8285714285714286
59,59,0.33243677,0.15850179,0.22336231,0.19918971,0.30640283,0.2738795,0.2773061,0.29434463,0.31849307,0.3296422,0.32971653,0.3384987,0.25731048,0.8428571428571429
60,60,0.38998908,0.0017603528,0.3543706,0.3112889,0.35526624,0.31415617,0.32662207,0.33096552,0.34876475,0.3638291,0.33912823,0.3739425,0.12572417,0.8571428571428571
61,61,0.15380993,0.0012567929,0.22070542,0.16805777,0.1248258,0.10793429,0.11049582,0.1301713,0.15901199,0.17451379,0.16867831,0.18595512,0.06261989,0.8714285714285714
62,62,0.5686704,0.002315382,0.35027713,0.22732328,0.53491026,0.47274998,0.50503284,0.4977048,0.51256406,0.53584975,0.49197719,0.54693776,0.14876185,0.8857142857142857
63,63,0.81140465,0.013278707,0.6434248,0.46776408,0.7315706,0.6914463,0.821312,0.8828155,0.9189392,0.9549749,0.8466833,1.00671,0.57764804,0.9
64,64,0.6054007,0.003688929,0.44918025,0.38328403,0.5490447,0.46698192,0.5071369,0.5269203,0.537658,0.5544074,0.5161971,0.56300616,0.26600608,0.9142857142857143
65,65,0.56995183,0.00490983,0.45910245,0.33910713,0.56080717,0.5022125,0.55612326,0.5678717,0.58703774,0.6078509,0.5813581,0.6215257,0.23323247,0.9285714285714286
66,66,0.7993042,0.04874572,0.35990018,0.28929067,0.7873944,0.7113549,0.816814,0.8430512,0.8643469,0.89814633,0.8561298,0.9245751,0.36227176,0.9428571428571428
67,67,0.59158784,0.15248978,0.285408,0.25953704,0.5624844,0.4966427,0.54122114,0.55336595,0.5661128,0.5819701,0.5596113,0.5874274,0.35361558,0.9571428571428572
68,68,0.5495433,0.037821848,0.32999718,0.24101211,0.5072681,0.44437537,0.46812332,0.48048547,0.48774782,0.49945578,0.47677675,0.5038146,0.28079152,0.9714285714285714
69,69,0.30406246,0.04232381,0.19987501,0.15387607,0.26239762,0.21680664,0.2257196,0.2398048,0.26125333,0.2748413,0.2698169,0.28592384,0.12866567,0.9857142857142858


==> images/example/prep74526670.csv <==
,Unnamed: 0,Unnamed: 0.1,Unnamed: 0.1.1,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id,t
0,0,0,20180102T102421_20180102T102420_T32UPA,0.6514942558139539,0.0031134651162790703,0.4061823953488373,0.3032256511627908,0.6213402790697675,0.5462037674418606,0.6218303720930236,0.6459286511627906,0.6705095348837212,0.6957249069767444,0.6433838604651164,0.7100120697674418,0.2605684651162791,0.0,0.0,1024.0,2018-01-02,451,74526670,0.005479452054794521
1,1,1,20180104T101409_20180104T101403_T32UPA,0.5305916279069767,0.13709148837209303,0.24149651162790697,0.22840241860465121,0.49924060465116277,0.43535711627906987,0.47388358139534886,0.5006566511627908,0.5181939069767444,0.5301840465116282,0.5206471162790698,0.5411682325581396,0.37740567441860484,0.0,0.0,1024.0,2018-01-04,451,74526670,0.010958904109589041
2,2,2,20180107T102359_20180107T102401_T32UPA,0.523561604651163,0.02872793023255815,0.4063593953488373,0.3290643488372093,0.48393890697674435,0.4257434186046512,0.4741607441860466,0.4754581395348838,0.49397597674418614,0.5176276976744187,0.4770759767441862,0.532682023255814,0.16829758139534887,0.0,0.0,1024.0,2018-01-07,451,74526670,0.019178082191780823
3,3,3,20180109T101401_20180109T101536_T32UPA,0.32259765116279077,0.13459239534883727,0.19163651162790704,0.17500555813953492,0.27073444186046514,0.23376660465116283,0.24392162790697686,0.26504981395348853,0.2877344883720931,0.30218527906976755,0.28790809302325593,0.31397925581395364,0.2518934651162791,0.0,0.0,1024.0,2018-01-09,451,74526670,0.024657534246575342
4,4,4,20180112T102401_20180112T102630_T32UPA,0.6014144418604654,0.010246139534883725,0.3508948372093025,0.28380651162790704,0.5114189069767444,0.4385744651162792,0.4874818139534886,0.5143755813953489,0.535610604651163,0.5632495813953488,0.4851171395348839,0.5830379302325585,0.33470648837209316,0.0,0.0,1024.0,2018-01-12,451,74526670,0.03287671232876712
5,5,5,20180114T101349_20180114T101347_T32UPA,0.5226889767441862,0.017330418604651163,0.33967706976744194,0.27492893023255827,0.46855313953488376,0.3884507906976745,0.4120080000000001,0.4314966046511628,0.43922406976744205,0.4477097209302326,0.43424860465116294,0.45257809302325597,0.28396913953488384,0.0,0.0,1024.0,2018-01-14,451,74526670,0.038356164383561646
6,6,6,20180117T102339_20180117T102341_T32UPA,0.8295240697674421,0.46091034883720944,0.3451623953488373,0.3648983023255815,0.8120062790697677,0.7128054186046513,0.8012336744186048,0.8397988139534888,0.8541144651162793,0.8612263720930236,0.8651136744186047,0.8658539302325584,0.7473597674418607,0.0,0.0,1024.0,2018-01-17,451,74526670,0.04657534246575343
7,7,7,20180119T101331_20180119T101331_T32UPA,0.8405611860465116,0.08373113953488373,0.6000250232558142,0.5582609302325584,0.7582830000000002,0.6990176744186049,0.8133745581395351,0.8643522093023258,0.899734093023256,0.9317142325581398,0.8419402790697674,0.9508593953488377,0.5784590465116279,0.0,0.0,1024.0,2018-01-19,451,74526670,0.052054794520547946
8,8,8,20180122T102321_20180122T102323_T32UPA,0.6313268139534886,0.04768216279069768,0.27751160465116276,0.19962469767441868,0.5935168139534885,0.5173578604651163,0.5607735813953493,0.5703204186046512,0.5846057906976746,0.6018270930232561,0.5634009069767442,0.6084022093023258,0.25991446511627914,0.0,0.0,1024.0,2018-01-22,451,74526670,0.06027397260273973
9,9,9,20180124T101309_20180124T101352_T32UPA,0.8795286511627909,0.045571418604651165,0.6140554883720932,0.38680930232558147,0.8930315813953492,0.8293349767441862,0.9351154651162792,0.9350973255813957,0.9592577209302329,1.0186947906976744,0.9564372093023256,1.0480498139534886,0.2671201627906978,0.0,0.0,1024.0,2018-01-24,451,74526670,0.06575342465753424
10,10,10,20180127T102259_20180127T102314_T32UPA,0.49476276744186043,0.004659883720930233,0.43590623255813965,0.3721903488372094,0.46195879069767465,0.4102274418604651,0.44842444186046526,0.46385772093023264,0.4888078372093023,0.510251674418605,0.47904567441860463,0.5268223255813954,0.22349709302325593,0.0,0.0,1024.0,2018-01-27,451,74526670,0.07397260273972603
11,11,11,20180129T101251_20180129T101247_T32UPA,0.5920139534883723,0.008034441860465119,0.3028692558139535,0.20489723255813952,0.535971069767442,0.473128581395349,0.5018897906976745,0.5099161162790699,0.5189526279069769,0.5338424418604651,0.490430534883721,0.5421996046511628,0.22536390697674422,0.0,0.0,1024.0,2018-01-29,451,74526670,0.07945205479452055
12,12,12,20180201T102241_20180201T102237_T32UPA,0.7212075581395352,0.2535249302325581,0.25942465116279084,0.28768900000000014,0.694457069767442,0.6141435348837211,0.6745290232558141,0.7064499534883724,0.7167795116279072,0.7294759767441862,0.7217928837209304,0.7321882558139536,0.5962502325581397,0.0,0.0,1024.0,2018-02-01,451,74526670,0.08767123287671233
13,13,13,20180203T101219_20180203T101237_T32UPA,0.47224869767441874,0.013190860465116283,0.21455451162790698,0.15825695348837218,0.41223490697674425,0.3428022325581396,0.3527972093023257,0.3622774883720932,0.3692237906976744,0.3775717441860466,0.3540508837209303,0.38018653488372106,0.19415609302325587,0.0,0.0,1024.0,2018-02-03,451,74526670,0.09315068493150686
14,14,14,20180206T102209_20180206T102206_T32UPA,0.3399558139534884,0.03664044186046512,0.15178044186046516,0.1417798139534884,0.31570423255813973,0.27474174418604663,0.2876684883720931,0.30909120930232564,0.3461987441860465,0.36331853488372096,0.35247039534883723,0.3759764883720931,0.18384344186046514,0.0,0.0,1024.0,2018-02-06,451,74526670,0.10136986301369863
15,15,15,20180208T101151_20180208T101153_T32UPA,0.41214325581395356,0.0030100000000000005,0.3447155116279071,0.3216938604651163,0.3886928139534884,0.3395452790697676,0.3621404883720932,0.38237479069767455,0.4101562790697674,0.4277093255813954,0.4194448372093024,0.440176069767442,0.18991723255813958,0.0,0.0,1024.0,2018-02-08,451,74526670,0.10684931506849316
16,16,16,20180211T102141_20180211T102559_T32UPA,0.31971686046511627,0.02546244186046512,0.18516337209302328,0.12895367441860472,0.2859512790697674,0.24115404651162795,0.24818639534883724,0.26730281395348837,0.2967723255813953,0.31219476744186053,0.3007740697674419,0.3253338604651164,0.1419160930232559,0.0,0.0,1024.0,2018-02-11,451,74526670,0.11506849315068493
17,17,17,20180213T101119_20180213T101559_T32UPA,0.2146343488372093,0.00198093023255814,0.19838386046511633,0.12395820930232558,0.17774911627906978,0.1519786744186047,0.15418195348837216,0.19401009302325586,0.24848220930232565,0.27635937209302336,0.2837398139534884,0.3165407906976745,0.1456939767441861,0.0,0.0,0.0,2018-02-13,451,74526670,0.12054794520547946
18,18,18,20180216T102059_20180216T102601_T32UPA,0.6506501627906978,0.005961511627906977,0.46483772093023273,0.3442843255813954,0.6247101162790699,0.5602926511627907,0.6132593720930236,0.629413,0.644647162790698,0.6605627441860467,0.6391626976744188,0.6709750000000003,0.3218918372093023,0.0,0.0,1024.0,2018-02-16,451,74526670,0.12876712328767123
19,19,19,20180218T101051_20180218T101313_T32UPA,0.18049534883720933,0.0018425813953488366,0.21681020930232558,0.1272119534883721,0.14143904651162795,0.11889744186046511,0.12082604651162794,0.15955274418604654,0.20694062790697682,0.23547134883720938,0.2428159534883721,0.272087511627907,0.13253051162790697,0.0,0.0,0.0,2018-02-18,451,74526670,0.13424657534246576
20,20,20,20180221T102031_20180221T102033_T32UPA,0.16199879069767445,0.002347,0.24061313953488372,0.1562532325581396,0.13375000000000006,0.11741895348837207,0.12302700000000003,0.16000697674418618,0.20395518604651172,0.2286743255813953,0.23810558139534893,0.2634887674418605,0.15040295348837213,0.0,0.0,0.0,2018-02-21,451,74526670,0.14246575342465753
21,21,21,20180223T101019_20180223T101508_T32UPA,0.1686221162790698,0.0036849534883720936,0.305503558139535,0.21099104651162798,0.1377754651162791,0.11935334883720933,0.12757627906976746,0.16326004651162795,0.20753390697674431,0.23051046511627912,0.24317830232558155,0.26842941860465125,0.15255679069767444,0.0,0.0,0.0,2018-02-23,451,74526670,0.14794520547945206
22,22,22,20180226T102019_20180226T102050_T32UPA,0.1954958604651164,0.015096813953488374,0.17294081395348848,0.11674134883720934,0.16906948837209304,0.1362400465116279,0.14041760465116282,0.15598751162790697,0.1769553023255814,0.18560200000000002,0.19343367441860465,0.1991411627906977,0.13523818604651167,0.0,0.0,0.0,2018-02-26,451,74526670,0.15616438356164383
23,23,23,20180228T101021_20180228T101021_T32UPA,0.1809143488372093,0.004354302325581397,0.33626958139534885,0.24232260465116284,0.14841851162790703,0.1241588372093023,0.13757334883720934,0.17074651162790705,0.20860216279069774,0.23344541860465115,0.2449279302325581,0.26974990697674434,0.1685362790697675,0.0,0.0,0.0,2018-02-28,451,74526670,0.16164383561643836
24,24,24,20180303T102021_20180303T102019_T32UPA,0.7073132790697676,0.019428511627906986,0.6119870465116279,0.49737688372093025,0.7064176976744188,0.6339275581395352,0.7014736279069769,0.7295441860465117,0.7476533488372094,0.7659118604651165,0.7579233720930234,0.7768323720930235,0.41932006976744207,0.0,0.0,1024.0,2018-03-03,451,74526670,0.16986301369863013
25,25,25,20180305T101019_20180305T101315_T32UPA,0.32004583720930235,0.09733958139534889,0.23365197674418606,0.18900709302325575,0.2934546976744187,0.2573837209302327,0.2679596744186047,0.29105555813953493,0.3190426511627908,0.3363785813953489,0.3407414651162791,0.3575169534883721,0.23335432558139538,0.0,0.0,1024.0,2018-03-05,451,74526670,0.17534246575342466
26,26,26,20180308T102019_20180308T102241_T32UPA,0.46027958139534886,0.03201600000000002,0.3253821162790698,0.2505679534883721,0.452984558139535,0.39256151162790703,0.40695593023255827,0.4121818604651164,0.41718325581395366,0.42100386046511634,0.43052979069767455,0.42276800000000003,0.2455773023255814,0.0,0.0,1024.0,2018-03-08,451,74526670,0.18356164383561643
27,27,27,20180310T101021_20180310T101020_T32UPA,0.2880957674418605,0.04245688372093024,0.25495160465116296,0.21132848837209303,0.25534802325581407,0.22579716279069778,0.23499020930232564,0.2525428604651163,0.27753441860465117,0.29414769767441856,0.2855804883720931,0.31227055813953514,0.1575265813953489,0.0,0.0,1024.0,2018-03-10,451,74526670,0.18904109589041096
28,28,28,20180313T102021_20180313T102540_T32UPA,0.8808644651162791,0.005098093023255814,0.47961158139534876,0.3177479767441861,0.916587488372093,0.8415946279069767,0.9129558139534888,0.9262613488372096,0.9350696744186049,0.9543929069767441,0.9601510930232561,0.9583462093023258,0.434714534883721,0.0,0.0,1024.0,2018-03-13,451,74526670,0.19726027397260273
29,29,29,20180315T101019_20180315T101038_T32UPA,0.14427967441860473,0.0020763953488372087,0.22460886046511633,0.13869339534883726,0.12067686046511629,0.1075448139534884,0.12482690697674421,0.1553380930232559,0.1865513488372093,0.21069774418604653,0.22451758139534886,0.2507297209302326,0.12902553488372098,0.0,0.0,0.0,2018-03-15,451,74526670,0.20273972602739726
30,30,30,20180318T102019_20180318T102016_T32UPA,0.7008536046511629,0.18764348837209305,0.3225423953488373,0.3188220000000001,0.6799116511627908,0.6216773488372093,0.6728534186046512,0.6932370465116281,0.7109449767441864,0.7253909534883722,0.7152460232558141,0.7350113255813956,0.5150153720930234,0.0,0.0,1024.0,2018-03-18,451,74526670,0.21095890410958903
31,31,31,20180320T101021_20180320T101021_T32UPA,0.46474658139534886,0.014432604651162792,0.36968627906976753,0.2871034651162792,0.44106437209302324,0.3960544651162792,0.43377218604651174,0.4561934651162793,0.475003046511628,0.49272706976744196,0.4845107906976745,0.505317534883721,0.2850246046511629,0.0,0.0,1024.0,2018-03-20,451,74526670,0.21643835616438356
32,32,32,20180323T102021_20180323T102021_T32UPA,0.7511334883720931,0.019252139534883722,0.5239244186046513,0.39266213953488377,0.7303546744186049,0.6701678837209305,0.7219502093023257,0.7374221395348839,0.748466046511628,0.7663186744186049,0.7428929069767441,0.7716749302325584,0.4289462093023255,0.0,0.0,1024.0,2018-03-23,451,74526670,0.22465753424657534
33,33,33,20180325T101019_20180325T101511_T32UPA,0.1532513023255815,0.0019973488372093022,0.2996466279069768,0.20641893023255822,0.13179541860465116,0.12000834883720932,0.13662781395348836,0.16639190697674416,0.19851741860465127,0.2214266511627907,0.23234132558139536,0.2585057906976745,0.12373809302325586,0.0,0.0,0.0,2018-03-25,451,74526670,0.23013698630136986
34,34,34,20180328T102019_20180328T102018_T32UPA,0.8533297674418607,0.039507651162790716,0.3549915348837209,0.25212776744186044,0.8273809534883722,0.7601537906976746,0.8191347209302327,0.8122187441860468,0.8259553720930235,0.8561607441860468,0.8088508837209305,0.8634401860465117,0.3532228372093025,0.0,0.0,1024.0,2018-03-28,451,74526670,0.23835616438356164
35,35,35,20180330T101021_20180330T101620_T32UPA,0.16994165116279072,0.013418023255813953,0.30748741860465123,0.20855988372093026,0.15136481395348836,0.14050883720930232,0.15730762790697675,0.18979848837209304,0.23107018604651172,0.2592864651162791,0.2643657906976745,0.29624990697674425,0.12525400000000006,0.0,0.0,2048.0,2018-03-30,451,74526670,0.24383561643835616
36,36,36,20180402T102021_20180402T102435_T32UPA,0.7441439069767443,0.0053740232558139546,0.6491806744186048,0.5187062325581395,0.7690450000000003,0.7285600465116279,0.7918609767441862,0.8062483255813956,0.8199350232558141,0.8348561162790696,0.8359415116279072,0.8404915348837213,0.4173462093023255,0.0,0.0,1024.0,2018-04-02,451,74526670,0.25205479452054796
37,37,37,20180404T101019_20180404T101021_T32UPA,0.34001013953488374,0.058219465116279075,0.2696812093023256,0.22923648837209304,0.2812760697674419,0.2619096046511629,0.2803163953488373,0.30392886046511625,0.3349289534883721,0.35693093023255823,0.32144730232558144,0.374555046511628,0.22501023255813957,0.0,0.0,1024.0,2018-04-04,451,74526670,0.25753424657534246
38,38,38,20180407T102019_20180407T102020_T32UPA,0.12562109302325583,0.006022302325581396,0.2990691860465117,0.20306109302325587,0.1125928372093024,0.10892658139534883,0.12116727906976747,0.1530368139534884,0.1991416046511629,0.22439786046511642,0.23815774418604657,0.26129225581395366,0.15294381395348836,0.0,0.0,0.0,2018-04-07,451,74526670,0.26575342465753427
39,39,39,20180409T101031_20180409T101343_T32UPA,0.4085766976744186,0.2312826976744186,0.23793541860465123,0.22499874418604646,0.37326376744186057,0.3478149534883722,0.36008418604651166,0.3853657209302328,0.42156662790697697,0.4400854651162791,0.4315342558139535,0.45107044186046524,0.3594879302325582,0.0,0.0,1024.0,2018-04-09,451,74526670,0.27123287671232876
40,40,40,20180412T102021_20180412T102024_T32UPA,0.1525629302325582,0.029168139534883723,0.23598627906976746,0.15466748837209304,0.13954762790697678,0.12693018604651166,0.12531083720930236,0.15258483720930233,0.21178230232558146,0.2391836511627908,0.2421888604651164,0.26675548837209306,0.10825172093023257,0.0,0.0,2048.0,2018-04-12,451,74526670,0.27945205479452057
41,41,41,20180414T101019_20180414T101536_T32UPA,0.15134904651162792,0.001997953488372093,0.32279974418604657,0.19463225581395346,0.1292303023255815,0.12379234883720928,0.12373260465116287,0.16556079069767443,0.2547407209302326,0.2987118139534884,0.3054239767441861,0.3463726744186047,0.12108216279069771,0.0,0.0,0.0,2018-04-14,451,74526670,0.28493150684931506
42,42,42,20180417T102019_20180417T102021_T32UPA,0.26494572093023255,0.02399544186046512,0.3162866744186047,0.23298586046511632,0.27855723255813963,0.2599386976744187,0.25942532558139536,0.27296902325581407,0.31999972093023266,0.3391671627906977,0.36099751162790694,0.3463036976744186,0.17223581395348847,0.0,0.0,586.0613953488373,2018-04-17,451,74526670,0.29315068493150687
43,43,43,20180419T101031_20180419T101457_T32UPA,0.13281427906976748,0.0014297674418604657,0.2701761395348838,0.15623513953488377,0.10947523255813958,0.10496611627906981,0.091810511627907,0.1345462790697675,0.23812565116279072,0.27814241860465116,0.27926223255813953,0.31218779069767455,0.13441779069767443,0.0,0.0,0.0,2018-04-19,451,74526670,0.29863013698630136
44,44,44,20180422T102031_20180422T102115_T32UPA,0.14699851162790703,0.0029298837209302325,0.2652398837209302,0.14602190697674422,0.12235018604651164,0.11320255813953489,0.09588897674418609,0.13391704651162795,0.2592040697674418,0.31063551162790703,0.3059536046511628,0.3491869534883721,0.0940529534883721,0.0,0.0,0.0,2018-04-22,451,74526670,0.30684931506849317
45,45,45,20180424T101029_20180424T101526_T32UPA,0.2319771627906977,0.03894074418604652,0.16043553488372095,0.10936032558139537,0.20242446511627915,0.17938944186046515,0.16227044186046516,0.18413453488372095,0.26098932558139537,0.2926291860465117,0.2887319069767442,0.3062592093023256,0.13413272093023254,0.0,0.0,2048.0,2018-04-24,451,74526670,0.31232876712328766
46,46,46,20180427T102019_20180427T102022_T32UPA,0.1086550697674419,0.0020006511627906976,0.166333023255814,0.08372348837209304,0.08517688372093028,0.07930055813953489,0.05643339534883723,0.09189513953488376,0.21585716279069772,0.26126353488372106,0.25337020930232573,0.28972513953488366,0.10765760465116281,0.0,0.0,2048.0,2018-04-27,451,74526670,0.32054794520547947
47,47,47,20180429T101031_20180429T101258_T32UPA,0.13408762790697676,0.001032581395348838,0.22677274418604654,0.11135976744186049,0.11124039534883723,0.10817441860465117,0.08046344186046513,0.12736553488372096,0.2882579069767442,0.34709341860465115,0.3357237209302327,0.38288432558139535,0.0921684186046512,0.0,0.0,0.0,2018-04-29,451,74526670,0.32602739726027397
48,48,48,20180502T102031_20180502T102434_T32UPA,0.15231879069767446,0.015043441860465117,0.2061081162790699,0.10854804651162794,0.12883020930232564,0.12280300000000002,0.09583772093023256,0.14198483720930233,0.31729332558139534,0.385346534883721,0.37384193023255824,0.42066406976744203,0.12398683720930236,0.0,0.0,2048.0,2018-05-02,451,74526670,0.33424657534246577
49,49,49,20180504T101029_20180504T101023_T32UPA,0.13008083720930233,0.0012517674418604655,0.20456555813953492,0.09547518604651165,0.10112127906976745,0.09727123255813956,0.06515879069767444,0.11323441860465117,0.28717758139534894,0.3606644883720931,0.3506908604651164,0.3981590465116281,0.09913662790697676,0.0,0.0,0.0,2018-05-04,451,74526670,0.33972602739726027
50,50,50,20180507T102019_20180507T102022_T32UPA,0.10708109302325584,0.0013007209302325585,0.1921045813953489,0.08752997674418608,0.08424441860465118,0.08238979069767442,0.05256632558139534,0.09938965116279072,0.2815449069767442,0.3521733720930234,0.3533976744186047,0.38818867441860466,0.15345413953488374,0.0,0.0,0.0,2018-05-07,451,74526670,0.34794520547945207
51,51,51,20180507T102019_20180507T102648_T32UPA,0.10708109302325584,0.0013007209302325585,0.19207488372093023,0.08750344186046514,0.08423239534883724,0.08236020930232558,0.052558023255813956,0.09935737209302328,0.2815355813953489,0.3522310697674419,0.3534708604651163,0.38823123255813974,0.15345760465116282,0.0,0.0,0.0,2018-05-07,451,74526670,0.34794520547945207
52,52,52,20180509T101031_20180509T101621_T32UPA,0.13197269767441855,0.0009636976744186047,0.06805004651162792,0.028698906976744185,0.09640009302325585,0.07504234883720932,0.04622372093023257,0.06438948837209305,0.15120225581395352,0.1853812790697675,0.17574716279069774,0.1941082558139535,0.047465604651162806,0.0,0.0,0.0,2018-05-09,451,74526670,0.35342465753424657
53,53,53,20180512T102031_20180512T102148_T32UPA,0.2101941395348838,0.0014847209302325584,0.2827349069767442,0.16509065116279073,0.21695304651162792,0.19937830232558146,0.17950979069767445,0.21080448837209306,0.3571532558139535,0.42272816279069775,0.4187350000000001,0.45268720930232587,0.12131276744186048,0.0,0.0,0.0,2018-05-12,451,74526670,0.36164383561643837
54,54,54,20180514T101029_20180514T101052_T32UPA,0.12757720930232566,0.00102446511627907,0.20893176744186048,0.09229383720930234,0.09857183720930238,0.09476334883720933,0.05990779069767442,0.11034206976744187,0.3100759069767443,0.39870874418604657,0.3925975813953489,0.44275674418604644,0.1171375581395349,0.0,0.0,0.0,2018-05-14,451,74526670,0.36712328767123287
55,55,55,20180517T102019_20180517T102209_T32UPA,0.6359374651162791,0.23069272093023252,0.2735413488372093,0.265444534883721,0.6122966279069769,0.5675045813953489,0.5930662093023259,0.5989939767441862,0.6259973023255816,0.6508646976744187,0.6315159069767444,0.6596264651162793,0.4269488372093025,0.0,0.0,1024.0,2018-05-17,451,74526670,0.37534246575342467
56,56,56,20180519T101031_20180519T101207_T32UPA,0.23886593023255812,0.027968395348837216,0.23456023255813957,0.149541023255814,0.2018459302325582,0.1859537441860465,0.16634144186046523,0.20741025581395348,0.36657055813953504,0.4338766976744189,0.4236147906976745,0.4679093953488372,0.17288909302325586,0.0,0.0,2048.0,2018-05-19,451,74526670,0.38082191780821917
57,57,57,20180522T102031_20180522T102025_T32UPA,0.12100323255813954,0.0071627674418604645,0.19419055813953492,0.08882686046511627,0.09979130232558144,0.09346627906976747,0.06177660465116282,0.10950313953488373,0.3013184418604652,0.37965423255813957,0.3737809767441861,0.4184141395348838,0.12759958139534885,0.0,0.0,0.0,2018-05-22,451,74526670,0.38904109589041097
58,58,58,20180524T101019_20180524T101022_T32UPA,1.031237604651163,0.03139039534883722,0.4526343720930233,0.3133616976744187,1.0144381860465115,0.9642006279069769,1.0211753488372093,1.0193736744186046,1.0296658372093028,1.0656222325581397,1.0207613488372096,1.0791255116279073,0.46937030232558147,0.0,0.0,1024.0,2018-05-24,451,74526670,0.39452054794520547
59,59,59,20180529T101031_20180529T101225_T32UPA,0.13242674418604652,0.0011115348837209306,0.21108974418604654,0.0898692558139535,0.10169600000000004,0.09665058139534884,0.061554232558139535,0.11147193023255816,0.3068687209302325,0.3889997209302325,0.37177113953488383,0.43391995348837237,0.07327202325581397,0.0,0.0,0.0,2018-05-29,451,74526670,0.40821917808219177
60,60,60,20180601T102021_20180601T102024_T32UPA,0.2207688604651163,0.0015180930232558147,0.18635560465116288,0.1372217674418605,0.17006348837209304,0.15342604651162797,0.13873955813953492,0.16056995348837214,0.2605477906976744,0.31091609302325596,0.2697199302325581,0.33480511627906984,0.06522172093023258,0.0,0.0,0.0,2018-06-01,451,74526670,0.41643835616438357
61,61,61,20180603T101019_20180603T101329_T32UPA,0.5882143255813952,0.012718511627906985,0.5772233720930233,0.4774734186046513,0.5598217441860467,0.5458307906976747,0.5815960232558142,0.6120818837209305,0.6851770697674421,0.7441897209302328,0.6805476511627908,0.7860590000000002,0.3180860697674419,0.0,0.0,1024.0,2018-06-03,451,74526670,0.42191780821917807
62,62,62,20180606T102019_20180606T102512_T32UPA,0.25524746511627916,0.0018615348837209308,0.30760560465116293,0.19055681395348847,0.17428546511627913,0.17269902325581402,0.16118953488372095,0.2038398372093024,0.37018793023255825,0.4546080232558141,0.42038783720930234,0.5061807674418606,0.14559248837209304,0.0,0.0,820.8669767441862,2018-06-06,451,74526670,0.4301369863013699
63,63,63,20180608T101021_20180608T101024_T32UPA,0.35778960465116283,0.016474860465116283,0.3506886046511628,0.27791490697674426,0.3187822325581396,0.30072725581395365,0.3107977674418605,0.3327914186046512,0.4173701162790699,0.465913558139535,0.4287933488372095,0.4901917674418607,0.1515120930232559,0.0,0.0,2048.0,2018-06-08,451,74526670,0.43561643835616437
64,64,64,20180611T102021_20180611T102634_T32UPA,0.977111255813954,0.589913069767442,0.25788200000000006,0.3124179534883721,0.9592263023255816,0.9107586511627908,0.9529642325581398,0.9789456511627909,0.9812126279069772,0.989893046511628,0.9840796744186053,0.9822246279069771,0.9455454651162789,0.0,0.0,1024.0,2018-06-11,451,74526670,0.4438356164383562
65,65,65,20180613T101019_20180613T101424_T32UPA,0.6486568604651165,0.01355918604651163,0.5782577906976746,0.46186409302325593,0.6205132790697677,0.5896433023255815,0.6248308837209303,0.6353324418604652,0.6736131395348839,0.7159092790697678,0.6832253953488372,0.7377465813953492,0.2767762790697676,0.0,0.0,1024.0,2018-06-13,451,74526670,0.44931506849315067
66,66,66,20180616T102019_20180616T102021_T32UPA,0.7007883023255816,0.02874637209302326,0.5436008139534885,0.4437236279069769,0.6770991395348838,0.6457867441860466,0.6886454418604655,0.7057346976744189,0.7437463953488374,0.7775008372093025,0.7319933255813954,0.8029052093023258,0.4534675348837208,0.0,0.0,1024.0,2018-06-16,451,74526670,0.4575342465753425
67,67,67,20180618T101021_20180618T101024_T32UPA,0.12878679069767449,0.0009017209302325585,0.14113725581395356,0.06389420930232562,0.09269167441860468,0.0802104651162791,0.050089209302325584,0.08590041860465117,0.21488858139534897,0.2651047209302326,0.2456368139534884,0.29680400000000007,0.07037467441860466,0.0,0.0,0.0,2018-06-18,451,74526670,0.46301369863013697
68,68,68,20180621T102021_20180621T102316_T32UPA,0.3521137906976745,0.137195,0.20849739534883727,0.1819981860465117,0.31833783720930237,0.2958643023255814,0.2955226046511629,0.3166950000000001,0.37878225581395353,0.41284304651162806,0.3946689302325582,0.4280250232558141,0.2657618139534884,0.0,0.0,1024.0,2018-06-21,451,74526670,0.4712328767123288
69,69,69,20180623T101029_20180623T101139_T32UPA,0.9398552558139535,0.007612906976744189,0.5746334883720932,0.43193846511627926,0.924601558139535,0.8719424651162792,0.9260652093023257,0.9242597674418603,0.9333632325581397,0.9681107906976748,0.9271546511627908,0.9826143023255814,0.3845235116279071,0.0,0.0,1024.0,2018-06-23,451,74526670,0.4767123287671233
70,70,70,20180626T102019_20180626T102626_T32UPA,0.7727972790697677,0.0032378604651162805,0.520979093023256,0.337698,0.7613985348837211,0.7256889534883724,0.7693136976744186,0.7669923720930233,0.7897112558139538,0.82207111627907,0.7857089534883721,0.8363553488372094,0.3193447441860466,0.0,0.0,1024.0,2018-06-26,451,74526670,0.4849315068493151
71,71,71,20180628T101031_20180628T101358_T32UPA,0.3499596511627907,0.03017558139534885,0.22729274418604664,0.16815781395348847,0.3170498139534886,0.2852550465116279,0.27681116279069773,0.2900464186046513,0.35097993023255825,0.3851803953488373,0.3701118139534886,0.40482895348837217,0.14792595348837212,0.0,0.0,1024.0,2018-06-28,451,74526670,0.4904109589041096
72,72,72,20180701T102021_20180701T102404_T32UPA,0.11559665116279073,0.001230558139534884,0.2872475813953489,0.15362630232558144,0.0989643023255814,0.09825730232558141,0.08420583720930237,0.13659874418604656,0.2487987674418605,0.2984927674418605,0.3087703255813954,0.3495141627906977,0.1429133720930233,0.0,0.0,0.0,2018-07-01,451,74526670,0.4986301369863014
73,73,73,20180703T101029_20180703T101023_T32UPA,0.12246011627906986,0.0016686279069767446,0.30084872093023274,0.16667706976744195,0.10110288372093025,0.1011022558139535,0.09056018604651164,0.14382776744186046,0.25212669767441864,0.29967776744186075,0.3143867441860465,0.35362432558139545,0.16229055813953494,0.0,0.0,0.0,2018-07-03,451,74526670,0.5041095890410959
74,74,74,20180706T102019_20180706T102022_T32UPA,0.12805265116279071,0.0013173023255813956,0.23835251162790708,0.11883160465116276,0.1052134651162791,0.09643158139534887,0.09251565116279073,0.12264106976744188,0.1939151860465117,0.2356111860465117,0.2359431162790699,0.2804821395348837,0.06197565116279072,0.0,0.0,0.0,2018-07-06,451,74526670,0.5123287671232877
75,75,75,20180708T101031_20180708T101025_T32UPA,0.19661604651162792,0.0035035116279069772,0.36352469767441853,0.23098809302325582,0.18526946511627912,0.17968132558139535,0.185901,0.2226347674418605,0.3143204418604652,0.35984555813953495,0.36118932558139544,0.4039142790697676,0.12719379069767445,0.0,0.0,0.0,2018-07-08,451,74526670,0.5178082191780822
76,76,76,20180711T102021_20180711T102024_T32UPA,0.834398093023256,0.04311486046511629,0.39868339534883734,0.2958746976744187,0.8410390000000002,0.7833529534883722,0.8262128372093025,0.8378446744186051,0.8422442790697675,0.8564865116279072,0.8456433953488375,0.849063604651163,0.5124679302325582,0.0,0.0,1024.0,2018-07-11,451,74526670,0.5260273972602739
77,77,77,20180713T101029_20180713T101023_T32UPA,0.14352448837209308,0.0011923488372093025,0.33132932558139533,0.19137776744186047,0.1182648604651163,0.1123819069767442,0.11410004651162793,0.15001023255813953,0.22462116279069766,0.2696981395348838,0.27050167441860473,0.3192625116279069,0.07131306976744188,0.0,0.0,0.0,2018-07-13,451,74526670,0.5315068493150685
78,78,78,20180716T102019_20180716T102549_T32UPA,0.5457732790697676,0.03452169767441861,0.438269581395349,0.37049318604651166,0.5479592325581396,0.5154205116279069,0.5414119767441862,0.5486833720930234,0.5806342790697676,0.6083786279069767,0.6022403953488372,0.6242819302325584,0.3043932325581396,0.0,0.0,1024.0,2018-07-16,451,74526670,0.5397260273972603
79,79,79,20180718T101031_20180718T101539_T32UPA,0.14270472093023262,0.002807790697674419,0.08284490697674424,0.04735755813953489,0.10650134883720935,0.08151139534883722,0.06008167441860468,0.06820681395348838,0.10252267441860467,0.11593369767441859,0.11543823255813958,0.12397713953488375,0.03366713953488373,0.0,0.0,0.0,2018-07-18,451,74526670,0.5452054794520548
80,80,80,20180721T102021_20180721T102024_T32UPA,0.9005343255813956,0.14074213953488376,0.3503785581395348,0.31017293023255826,0.8692950930232559,0.8233342790697677,0.8738607906976744,0.8824341162790695,0.893317093023256,0.9176770930232563,0.8806200930232561,0.9201828604651167,0.5979635348837211,0.0,0.0,1024.0,2018-07-21,451,74526670,0.5534246575342465
81,81,81,20180723T101019_20180723T101036_T32UPA,0.7258595813953492,0.06995162790697676,0.525978441860465,0.39109223255813963,0.6922709302325583,0.6704106976744187,0.7167900930232559,0.7381210232558141,0.7547351395348836,0.7774908604651163,0.7404725581395352,0.7931400232558141,0.5190672325581397,0.0,0.0,1024.0,2018-07-23,451,74526670,0.5589041095890411
82,82,82,20180726T102019_20180726T102150_T32UPA,0.11810581395348842,0.0012153023255813957,0.27756772093023246,0.1504368837209303,0.09689369767441865,0.09185362790697676,0.08080553488372096,0.11377853488372093,0.21380300000000002,0.259899,0.25866751162790697,0.299525093023256,0.07317362790697673,0.0,0.0,0.0,2018-07-26,451,74526670,0.5671232876712329
83,83,83,20180728T101031_20180728T101340_T32UPA,0.15533997674418604,0.019281000000000003,0.17729432558139538,0.11178395348837217,0.11231411627906983,0.1001767674418605,0.08985725581395351,0.11064174418604651,0.17722325581395346,0.20979239534883729,0.19045086046511636,0.2344336279069768,0.06959993023255813,0.0,0.0,2048.0,2018-07-28,451,74526670,0.5726027397260274
84,84,84,20180731T102021_20180731T102024_T32UPA,0.1271753720930233,0.0013103953488372096,0.27809041860465117,0.1502808139534884,0.10371446511627908,0.09648934883720932,0.08633948837209304,0.1184614186046512,0.2137681860465117,0.2580999069767441,0.2514999767441861,0.295577581395349,0.06159872093023256,0.0,0.0,489.1386046511629,2018-07-31,451,74526670,0.5808219178082191
85,85,85,20180802T101019_20180802T101020_T32UPA,0.18011476744186047,0.010647,0.15490688372093023,0.08299816279069767,0.15210797674418608,0.12657872093023256,0.10609988372093028,0.11699541860465125,0.17279244186046516,0.2079899302325582,0.19961741860465124,0.2247378837209303,0.03998048837209303,0.0,0.0,1553.1460465116284,2018-08-02,451,74526670,0.5863013698630137
86,86,86,20180805T102019_20180805T102019_T32UPA,0.136359,0.0015465813953488379,0.2943991395348839,0.15406867441860467,0.11171179069767444,0.10275493023255818,0.09224883720930233,0.12336032558139541,0.2252314186046512,0.275278558139535,0.27237453488372104,0.32198674418604667,0.06480760465116278,0.0,0.0,0.0,2018-08-05,451,74526670,0.5945205479452055
87,87,87,20180807T101021_20180807T101024_T32UPA,0.13618320930232564,0.0013211627906976745,0.2999335116279071,0.1624950930232559,0.11046323255813957,0.10376972093023261,0.09455304651162794,0.1331203023255814,0.23517190697674428,0.28106941860465134,0.275840046511628,0.32232016279069775,0.0770131627906977,0.0,0.0,0.0,2018-08-07,451,74526670,0.6
88,88,88,20180810T102021_20180810T102023_T32UPA,0.5192055348837212,0.02842955813953489,0.4636710930232558,0.3345192325581396,0.49439383720930247,0.47331379069767454,0.5141628837209304,0.5331717674418605,0.567838604651163,0.591508534883721,0.5608723023255816,0.6026506511627908,0.3607422558139535,0.0,0.0,1024.0,2018-08-10,451,74526670,0.6082191780821918
89,89,89,20180812T101019_20180812T101124_T32UPA,0.15995402325581398,0.026578000000000004,0.23514158139534885,0.14048034883720933,0.13759199999999994,0.1260017674418605,0.11900765116279072,0.1485445813953488,0.2293483023255814,0.2688983023255814,0.2710812093023256,0.3035769302325581,0.11204488372093027,0.0,0.0,2048.0,2018-08-12,451,74526670,0.6136986301369863
90,90,90,20180815T102019_20180815T102017_T32UPA,0.7865039534883722,0.005542232558139536,0.5836314651162793,0.3766240000000001,0.8273334418604653,0.7959181395348839,0.8485785116279074,0.8434858139534883,0.859242627906977,0.883824534883721,0.8856919767441861,0.8945505581395353,0.3745973953488373,0.0,0.0,1024.0,2018-08-15,451,74526670,0.6219178082191781
91,91,91,20180817T101021_20180817T101024_T32UPA,0.1503945813953489,0.013285488372093025,0.25519213953488384,0.14548241860465125,0.12254876744186045,0.1105733720930233,0.09957088372093024,0.13095106976744186,0.21797018604651172,0.25675858139534885,0.2522245581395349,0.2921737441860465,0.08243779069767443,0.0,0.0,2048.0,2018-08-17,451,74526670,0.6273972602739726
92,92,92,20180820T102021_20180820T102358_T32UPA,0.12891116279069767,0.0012852093023255815,0.2581948139534885,0.13733793023255814,0.10495539534883724,0.09486727906976747,0.08507013953488378,0.11335658139534888,0.20239204651162795,0.24325465116279074,0.23780218604651168,0.2818323255813954,0.05483990697674419,0.0,0.0,0.0,2018-08-20,451,74526670,0.6356164383561644
93,93,93,20180822T101019_20180822T101321_T32UPA,0.13871693023255816,0.0012113023255813956,0.2781458372093024,0.1510733720930233,0.11110539534883725,0.10113074418604653,0.09134213953488377,0.12276500000000001,0.2105928139534885,0.2554903720930233,0.25304544186046507,0.29726341860465116,0.062216604651162806,0.0,0.0,0.0,2018-08-22,451,74526670,0.6410958904109589
94,94,94,20180825T102019_20180825T102015_T32UPA,0.601330069767442,0.09079376744186052,0.27516946511627915,0.25013541860465127,0.5866707441860466,0.5546805581395352,0.5817553488372094,0.5798591860465118,0.5885374418604653,0.6015163953488372,0.5956796279069768,0.6066559302325584,0.3430994418604653,0.0,0.0,1024.0,2018-08-25,451,74526670,0.6493150684931507
95,95,95,20180827T101021_20180827T101023_T32UPA,0.6743820930232559,0.01466962790697675,0.4792894418604653,0.30570306976744194,0.6704294883720932,0.6412627209302328,0.6833794186046513,0.6912140930232559,0.71061211627907,0.7334561860465119,0.7136602325581395,0.7465142790697674,0.3674272325581396,0.0,0.0,1024.0,2018-08-27,451,74526670,0.6547945205479452
96,96,96,20180830T102021_20180830T102524_T32UPA,0.8637750697674419,0.006958139534883722,0.5443748604651164,0.36859381395348845,0.8568534883720932,0.8125223720930234,0.8660579069767445,0.8620486976744187,0.8778076744186046,0.905978906976744,0.8586489069767445,0.9143591627906981,0.3631247209302328,0.0,0.0,1024.0,2018-08-30,451,74526670,0.663013698630137
97,97,97,20180901T101019_20180901T101015_T32UPA,0.6492978837209304,0.03783258139534884,0.5091366511627909,0.3810462558139535,0.6538312093023255,0.6059031627906978,0.632224023255814,0.6407629767441863,0.659071581395349,0.6865981395348837,0.6817559302325583,0.7031995348837211,0.34628825581395367,0.0,0.0,1024.0,2018-09-01,451,74526670,0.6684931506849315
98,98,98,20180904T102019_20180904T102014_T32UPA,0.1410291162790698,0.0010654883720930233,0.2274179767441861,0.11485658139534885,0.11376532558139536,0.09991823255813957,0.08093565116279068,0.10800023255813956,0.20495227906976748,0.24978293023255824,0.2422789767441861,0.2854334418604652,0.049933372093023266,0.0,0.0,0.0,2018-09-04,451,74526670,0.6767123287671233
99,99,99,20180906T101021_20180906T101022_T32UPA,0.14682700000000004,0.0012129069767441859,0.2579046976744187,0.13609055813953494,0.11543704651162787,0.10221130232558141,0.08293297674418608,0.11876934883720931,0.2268869302325582,0.27053204651162804,0.263193046511628,0.3083357674418605,0.06742486046511628,0.0,0.0,0.0,2018-09-06,451,74526670,0.6821917808219178
100,100,100,20180909T102021_20180909T102205_T32UPA,0.2516400232558141,0.027565302325581402,0.216587023255814,0.17432772093023252,0.22108048837209313,0.20411869767441868,0.19959337209302327,0.2242270000000001,0.2967012790697676,0.3287980000000001,0.31607260465116277,0.3500007906976745,0.1597179069767442,0.0,0.0,2048.0,2018-09-09,451,74526670,0.6904109589041096
101,101,101,20180911T101019_20180911T101438_T32UPA,0.145144534883721,0.01834409302325581,0.2212182325581396,0.12202374418604657,0.1162272093023256,0.10511076744186046,0.08585772093023258,0.11774267441860468,0.21949900000000008,0.26502537209302335,0.25951111627906975,0.29796781395348854,0.08059897674418609,0.0,0.0,2048.0,2018-09-11,451,74526670,0.6958904109589041
102,102,102,20180914T102019_20180914T102014_T32UPA,0.3698843488372095,0.002582069767441861,0.37570209302325597,0.3164522325581396,0.3542492325581395,0.3261121627906977,0.3358497441860465,0.33735351162790694,0.37230981395348856,0.4012619069767442,0.38090032558139536,0.41706374418604675,0.11681725581395351,0.0,0.0,1024.0,2018-09-14,451,74526670,0.7041095890410959
103,103,103,20180916T101021_20180916T101512_T32UPA,0.13010495348837214,0.0038999767441860477,0.24706011627906987,0.12716904651162794,0.1005841162790698,0.09099255813953493,0.06984362790697674,0.11020646511627911,0.235264046511628,0.28307139534883724,0.2791758139534884,0.3219373255813955,0.09131411627906981,0.0,0.0,0.0,2018-09-16,451,74526670,0.7095890410958904
104,104,104,20180919T102021_20180919T102018_T32UPA,0.1273161627906977,0.0008800000000000001,0.22669004651162797,0.10875151162790701,0.1000565581395349,0.08806481395348839,0.06829793023255813,0.09955434883720932,0.21304944186046523,0.2590691860465117,0.25097288372093024,0.3001210000000001,0.05069100000000001,0.0,0.0,0.0,2018-09-19,451,74526670,0.7178082191780822
105,105,105,20180921T101019_20180921T101017_T32UPA,0.3418670232558141,0.06729172093023256,0.22038897674418614,0.1752398604651163,0.31066469767441873,0.28387437209302324,0.2800504883720932,0.29406067441860473,0.3394392093023257,0.36769823255813955,0.3585554418604651,0.38653272093023283,0.20730886046511635,0.0,0.0,1024.0,2018-09-21,451,74526670,0.7232876712328767
106,106,106,20180921T101019_20180921T101647_T32UPA,0.34186804651162794,0.06731123255813952,0.22036267441860474,0.1752286046511628,0.310700534883721,0.2838587674418605,0.2800240232558141,0.2940503023255815,0.3394541162790699,0.3676982325581396,0.358543046511628,0.3865082790697676,0.20730886046511635,0.0,0.0,1024.0,2018-09-21,451,74526670,0.7232876712328767
107,107,107,20180924T102019_20180924T102602_T32UPA,0.1567034651162791,0.003430581395348837,0.12283488372093022,0.09325011627906979,0.11813106976744189,0.09328339534883723,0.07761030232558137,0.09216506976744188,0.14024986046511634,0.1590533720930233,0.14923093023255812,0.17375576744186044,0.07233637209302325,0.0,0.0,0.0,2018-09-24,451,74526670,0.7315068493150685
108,108,108,20180926T101021_20180926T101020_T32UPA,0.14470439534883728,0.01854588372093024,0.2230178139534885,0.12190504651162794,0.11507137209302326,0.1037111627906977,0.08163793023255812,0.122276511627907,0.23942013953488372,0.28111009302325596,0.2807866046511629,0.3143894186046512,0.13032267441860468,0.0,0.0,2048.0,2018-09-26,451,74526670,0.736986301369863
109,109,109,20180929T102021_20180929T102019_T32UPA,0.12301669767441865,0.005391116279069769,0.21962062790697684,0.11282641860465115,0.09675162790697676,0.08750397674418608,0.0664462558139535,0.10775781395348838,0.22794448837209313,0.2702184418604652,0.27494,0.3074127906976745,0.12573688372093025,0.0,0.0,0.0,2018-09-29,451,74526670,0.7452054794520548
110,110,110,20181001T101019_20181001T101558_T32UPA,0.4128241162790699,0.04151018604651164,0.14504141860465122,0.12952723255813955,0.39433644186046524,0.3587856046511628,0.3622489302325582,0.37896234883720936,0.4139162325581396,0.4318728139534886,0.43051486046511656,0.4446333953488374,0.2546239534883721,0.0,0.0,1024.0,2018-10-01,451,74526670,0.7506849315068493
111,111,111,20181004T102019_20181004T102018_T32UPA,0.1250749302325582,0.0011553720930232562,0.2194685116279069,0.10594902325581397,0.09787220930232561,0.08828606976744188,0.06642658139534885,0.10569876744186052,0.21898648837209309,0.2660680930232559,0.2661173953488373,0.3081827906976745,0.07606888372093025,0.0,0.0,0.0,2018-10-04,451,74526670,0.7589041095890411
112,112,112,20181006T101021_20181006T101510_T32UPA,0.146815534883721,0.008551395348837212,0.22556018604651168,0.11495690697674422,0.11472741860465119,0.10206441860465117,0.08046809302325578,0.12114723255813958,0.22938202325581403,0.2735706511627907,0.2659418604651163,0.31293339534883724,0.07478497674418602,0.0,0.0,2048.0,2018-10-06,451,74526670,0.7643835616438356
113,113,113,20181006T101021_20181006T101651_T32UPA,0.146815534883721,0.008551395348837212,0.22556018604651168,0.11495690697674422,0.11472741860465119,0.10206441860465117,0.08046809302325578,0.12114723255813958,0.22938202325581403,0.2735706511627907,0.2659418604651163,0.31293339534883724,0.07478497674418602,0.0,0.0,2048.0,2018-10-06,451,74526670,0.7643835616438356
114,114,114,20181009T102021_20181009T102559_T32UPA,0.32301120930232563,0.1337062325581396,0.2442717441860466,0.19809730232558137,0.2889295348837209,0.2660489767441861,0.2629472093023257,0.29228574418604675,0.36121479069767454,0.3934109534883721,0.38412230232558137,0.4182421627906978,0.25088004651162804,0.0,0.0,1024.0,2018-10-09,451,74526670,0.7726027397260274
115,115,115,20181011T101019_20181011T101020_T32UPA,0.13739911627906976,0.0011953720930232565,0.2639566976744186,0.13781188372093026,0.10689209302325585,0.0958570930232558,0.07859997674418609,0.12284944186046515,0.22868576744186053,0.2713166046511629,0.2802572093023256,0.3173046976744188,0.11345030232558143,0.0,0.0,0.0,2018-10-11,451,74526670,0.7780821917808219
116,116,116,20181014T102019_20181014T102627_T32UPA,0.13030758139534884,0.0014264883720930236,0.2559342558139536,0.13270520930232557,0.103981511627907,0.09203618604651165,0.07883853488372093,0.1134592558139535,0.2034445581395349,0.24415393023255821,0.24894906976744194,0.28940465116279074,0.07604425581395348,0.0,0.0,0.0,2018-10-14,451,74526670,0.7863013698630137
117,117,117,20181016T101021_20181016T101021_T32UPA,0.15799609302325582,0.0012928604651162793,0.2840662093023256,0.15235730232558142,0.1252050930232558,0.10861744186046518,0.09621658139534887,0.13328662790697673,0.22026723255813954,0.26107493023255823,0.2612603953488374,0.30919834883720937,0.0728448139534884,0.0,0.0,0.0,2018-10-16,451,74526670,0.7917808219178082
118,118,118,20181019T102031_20181019T102029_T32UPA,0.5672313255813952,0.0024915581395348846,0.5358798604651163,0.44567283720930245,0.5553702790697674,0.5202685581395351,0.5575910000000003,0.5663294883720932,0.5878529069767443,0.6101728139534887,0.5792832093023256,0.6252674186046513,0.24843446511627915,0.0,0.0,1024.0,2018-10-19,451,74526670,0.8
119,119,119,20181021T101039_20181021T101201_T32UPA,0.6878143023255815,0.02016413953488372,0.7088242558139537,0.5733694883720931,0.6983113720930234,0.6857530000000003,0.7553259069767442,0.7884488604651165,0.8207323488372092,0.8447166279069767,0.8322352325581398,0.8754817674418605,0.48979646511627917,0.0,0.0,1024.0,2018-10-21,451,74526670,0.8054794520547945
120,120,120,20181024T102059_20181024T102428_T32UPA,0.16676176744186053,0.001236279069767442,0.1361486279069767,0.06838616279069769,0.13967390697674426,0.10991169767441863,0.09382948837209304,0.11134688372093027,0.15916362790697675,0.18545551162790688,0.18609369767441866,0.2125853953488373,0.04878560465116281,0.0,0.0,0.0,2018-10-24,451,74526670,0.8136986301369863
121,121,121,20181026T101111_20181026T101108_T32UPA,0.5896298372093023,0.002704581395348837,0.5461206511627907,0.4689788837209304,0.5649300697674416,0.5169565348837211,0.5524301395348838,0.5647776744186049,0.5878466976744186,0.6110570232558142,0.5934232093023255,0.6319107209302325,0.2654952093023256,0.0,0.0,1024.0,2018-10-26,451,74526670,0.8191780821917808
122,122,122,20181029T102131_20181029T102131_T32UPA,0.4644016046511627,0.13337618604651164,0.2910273255813953,0.2727660697674418,0.4283633720930234,0.38742490697674437,0.4079662790697675,0.4172327674418606,0.441119697674419,0.4614181162790699,0.43353725581395347,0.47533439534883737,0.26367502325581393,0.0,0.0,1024.0,2018-10-29,451,74526670,0.8273972602739726
123,123,123,20181031T101139_20181031T101140_T32UPA,0.24428462790697683,0.09074658139534886,0.2243064651162791,0.15345465116279075,0.2145389069767443,0.1887701860465116,0.18262344186046522,0.2101786744186047,0.2644096046511629,0.2885189534883721,0.2918476976744187,0.31723876744186047,0.16365223255813946,0.0,0.0,2048.0,2018-10-31,451,74526670,0.8328767123287671
124,124,124,20181103T102159_20181103T102338_T32UPA,0.42628853488372115,0.0043076511627906985,0.2827571162790698,0.1687862790697675,0.41851758139534895,0.372162046511628,0.37923495348837216,0.3815867209302328,0.4002816976744187,0.4150291627906978,0.4113446744186047,0.42193127906976746,0.16853060465116282,0.0,0.0,1024.0,2018-11-03,451,74526670,0.8410958904109589
125,125,125,20181105T101211_20181105T101404_T32UPA,0.2557023023255814,0.11272132558139539,0.20254993023255813,0.15286200000000005,0.23187125581395354,0.20038411627906974,0.19620567441860468,0.216383511627907,0.25147858139534884,0.26866013953488377,0.2696072093023257,0.28527002325581396,0.17640595348837218,0.0,0.0,2048.0,2018-11-05,451,74526670,0.8465753424657534
126,126,126,20181108T102231_20181108T102225_T32UPA,0.4645553023255816,0.027325395348837208,0.41133730232558163,0.34286644186046505,0.4274657906976745,0.38807506976744205,0.4173674883720931,0.43621297674418613,0.4730524186046513,0.49970883720930237,0.46817200000000003,0.524933627906977,0.2666997906976744,0.0,0.0,1024.0,2018-11-08,451,74526670,0.8547945205479452
127,127,127,20181110T101239_20181110T101317_T32UPA,0.23717876744186053,0.01584660465116279,0.16507211627906979,0.11073646511627909,0.19031011627906982,0.1465348604651163,0.12965779069767447,0.13623527906976748,0.15799048837209306,0.17529681395348834,0.16528762790697674,0.1844618139534884,0.055318162790697685,0.0,0.0,2048.0,2018-11-10,451,74526670,0.8602739726027397
128,128,128,20181115T101251_20181115T101254_T32UPA,0.48295720930232566,0.0017230000000000006,0.431836023255814,0.3503783488372095,0.46324772093023275,0.423220581395349,0.45479167441860485,0.46097195348837233,0.48000767441860476,0.49837167441860486,0.4668422325581397,0.5139876046511628,0.15902246511627913,0.0,0.0,1024.0,2018-11-15,451,74526670,0.873972602739726
129,129,129,20181118T102311_20181118T102312_T32UPA,0.15274904651162796,0.0016398604651162792,0.2426163720930233,0.15039744186046514,0.11970020930232558,0.09540983720930238,0.08711495348837209,0.11518267441860468,0.17015044186046516,0.1935691627906977,0.1993362093023257,0.22616355813953498,0.09387995348837214,0.0,0.0,0.0,2018-11-18,451,74526670,0.8821917808219178
130,130,130,20181120T101319_20181120T101557_T32UPA,0.6643241860465119,0.12696441860465119,0.14657944186046512,0.14993825581395354,0.6248838837209301,0.5543127674418604,0.5893900465116279,0.6010856744186049,0.6061078139534886,0.6150875348837209,0.5933488139534884,0.6176192325581394,0.4000905581395349,0.0,0.0,1024.0,2018-11-20,451,74526670,0.8876712328767123
131,131,131,20181123T102339_20181123T102334_T32UPA,0.2317511627906977,0.0018855813953488367,0.2235488837209303,0.15191830232558146,0.1881407209302325,0.14799544186046515,0.1392709069767442,0.1553770697674419,0.19113904651162797,0.2099604418604652,0.2065585813953489,0.23171439534883723,0.07177639534883722,0.0,0.0,0.0,2018-11-23,451,74526670,0.8958904109589041
132,132,132,20181125T101331_20181125T101402_T32UPA,0.20582439534883726,0.0011678139534883726,0.06287625581395351,0.03640027906976745,0.15030011627906978,0.10172816279069767,0.07611016279069768,0.08144120930232558,0.09697839534883722,0.10265720930232561,0.09337479069767445,0.10444918604651167,0.03050876744186047,0.0,0.0,0.0,2018-11-25,451,74526670,0.9013698630136986
133,133,133,20181128T102351_20181128T102346_T32UPA,0.1755969069767442,0.002885581395348837,0.23978920930232572,0.14837062790697678,0.14069104651162792,0.10998241860465116,0.1009480930232558,0.13108293023255813,0.18347230232558145,0.20691374418604652,0.21341630232558145,0.2371506046511628,0.11020820930232562,0.0,0.0,0.0,2018-11-28,451,74526670,0.9095890410958904
134,134,134,20181130T101349_20181130T101352_T32UPA,0.5954526279069765,0.07337809302325583,0.18787281395348843,0.1796244883720931,0.5626077906976744,0.4974491627906979,0.5294163488372094,0.5386426279069769,0.5463460697674422,0.5618018604651165,0.5393899069767444,0.569713093023256,0.30324009302325594,0.0,0.0,1024.0,2018-11-30,451,74526670,0.915068493150685
135,135,135,20181203T102359_20181203T102604_T32UPA,0.9164962558139534,0.008290837209302331,0.6818531627906977,0.4339587674418606,0.8992037441860469,0.8904673488372095,1.044924534883721,1.071301488372093,1.1096365116279074,1.1600449302325582,1.0490924883720931,1.1979380930232564,0.4950964883720931,0.0,0.0,1024.0,2018-12-03,451,74526670,0.9232876712328767
136,136,136,20181205T101401_20181205T101359_T32UPA,0.18290730232558144,0.005653302325581396,0.14829579069767448,0.07697234883720934,0.1407714651162791,0.109762,0.09822648837209304,0.13224813953488374,0.18946106976744193,0.21458127906976748,0.21808074418604656,0.24659832558139538,0.09667211627906978,0.0,0.0,0.0,2018-12-05,451,74526670,0.9287671232876712
137,137,137,20181208T102401_20181208T102407_T32UPA,0.6167334651162791,0.077976488372093,0.31231332558139546,0.24539716279069773,0.5746840232558141,0.5134952325581396,0.566408069767442,0.5865914651162791,0.601057488372093,0.6177397441860468,0.5766717906976746,0.6224577441860465,0.3792778604651164,0.0,0.0,1024.0,2018-12-08,451,74526670,0.936986301369863
138,138,138,20181210T101409_20181210T101406_T32UPA,0.53221411627907,0.005164558139534887,0.22522274418604654,0.17403351162790703,0.5004351162790699,0.43546283720930246,0.473441139534884,0.48977204651162803,0.5059142558139537,0.5210519069767442,0.49947844186046525,0.5276079302325584,0.2181850000000001,0.0,0.0,1024.0,2018-12-10,451,74526670,0.9424657534246575
139,139,139,20181213T102419_20181213T102422_T32UPA,0.2127987209302326,0.003263418604651163,0.10356790697674421,0.07925897674418605,0.15984900000000002,0.11524413953488373,0.09773067441860465,0.10839118604651164,0.12945488372093028,0.14001276744186053,0.1293221162790698,0.14974839534883724,0.08028279069767442,0.0,0.0,0.0,2018-12-13,451,74526670,0.9506849315068493
140,140,140,20181215T101421_20181215T101420_T32UPA,0.6032960930232559,0.003274604651162791,0.4379899069767444,0.36966402325581393,0.5663776976744186,0.4812017906976745,0.5189364883720932,0.5340055348837212,0.5413202093023257,0.5523013255813954,0.5410057441860466,0.5557360000000002,0.25308239534883736,0.0,0.0,1024.0,2018-12-15,451,74526670,0.9561643835616438
141,141,141,20181218T102431_20181218T102426_T32UPA,0.5036479534883722,0.004062186046511629,0.3840006046511629,0.29892848837209307,0.4794514651162791,0.4179637674418606,0.44821672093023274,0.4638529534883721,0.479374,0.4935267441860466,0.47916567441860475,0.5037952558139537,0.24359248837209313,0.0,0.0,1024.0,2018-12-18,451,74526670,0.9643835616438357
142,142,142,20181220T101429_20181220T101427_T32UPA,0.4962567441860466,0.013767860465116286,0.15111134883720936,0.0920816976744186,0.42238641860465115,0.32645893023255823,0.32284411627906984,0.3213311395348838,0.320115046511628,0.3276339534883721,0.3010553488372093,0.3236291162790699,0.11118004651162794,0.0,0.0,1024.0,2018-12-20,451,74526670,0.9698630136986301
143,143,143,20181223T102429_20181223T102536_T32UPA,0.6362803255813955,0.1765400000000001,0.27586483720930244,0.2665233023255815,0.6096424186046514,0.5437446511627908,0.5946007906976745,0.6113462093023257,0.6279243023255816,0.6412861162790698,0.6202922093023258,0.6493001627906979,0.4199128604651162,0.0,0.0,1024.0,2018-12-23,451,74526670,0.9780821917808219
144,144,144,20181225T101421_20181225T101424_T32UPA,0.4738222093023257,0.034708209302325585,0.29020248837209306,0.20609318604651164,0.43188772093023264,0.3741246976744186,0.39081081395348855,0.40085867441860473,0.41253937209302344,0.4230397674418606,0.4020574186046512,0.4276001627906976,0.21335648837209312,0.0,0.0,1024.0,2018-12-25,451,74526670,0.9835616438356164
145,145,145,20181228T102431_20181228T102427_T32UPA,0.452810023255814,0.0021462558139534885,0.35578872093023267,0.28521981395348855,0.42201895348837215,0.3630062558139535,0.39078260465116277,0.39774158139534893,0.4123644186046515,0.42822548837209307,0.39741600000000016,0.43896197674418613,0.13554409302325585,0.0,0.0,1024.0,2018-12-28,451,74526670,0.9917808219178083
146,146,146,20181230T101429_20181230T101429_T32UPA,0.34507279069767455,0.019476023255813962,0.16484813953488378,0.1376138604651163,0.3013967674418607,0.24177253488372086,0.24317755813953493,0.2550454883720931,0.2747845813953488,0.2895205581395349,0.2777464418604651,0.29905944186046524,0.11412616279069769,0.0,0.0,1024.0,2018-12-30,451,74526670,0.9972602739726028


==> images/example/prep77770412.csv <==
,Unnamed: 0,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id,t
0,20180102T102421_20180102T102420_T32UPA,0.6321868932038835,0.003741909385113268,0.37677491909385125,0.29401682847896443,0.6138289644012944,0.5426980582524271,0.619354207119741,0.6441964401294495,0.6670485436893203,0.6889540453074434,0.6582276699029125,0.708064077669903,0.2697466019417476,0.0,0.0,1024.0,2018-01-02,590,77770412,0.005479452054794521
1,20180107T102359_20180107T102401_T32UPA,0.48861003236245953,0.041347087378640776,0.2977169902912621,0.2346878640776699,0.4478566343042072,0.37896909385113264,0.4032412621359225,0.4030546925566343,0.41545954692556625,0.43095954692556626,0.40066796116504855,0.43227006472491913,0.15805469255663432,0.0,0.0,1024.0,2018-01-07,590,77770412,0.019178082191780823
2,20180112T102401_20180112T102630_T32UPA,0.5280849514563108,0.008328155339805826,0.33065113268608415,0.2376131067961165,0.5016815533980583,0.4185760517799353,0.44113122977346286,0.44500873786407774,0.44859288025889965,0.45877750809061485,0.47229530744336573,0.46289724919093844,0.2023355987055016,0.0,0.0,1024.0,2018-01-12,590,77770412,0.03287671232876712
3,20180117T102339_20180117T102341_T32UPA,0.7341966019417476,0.13362135922330096,0.3980218446601941,0.33338106796116507,0.6910658576051779,0.6004922330097087,0.6769218446601943,0.7085399676375401,0.7253281553398055,0.7422880258899677,0.7079294498381874,0.7549407766990291,0.4708574433656958,0.0,0.0,1024.0,2018-01-17,590,77770412,0.04657534246575343
4,20180122T102321_20180122T102323_T32UPA,0.5860127831715211,0.048927993527508096,0.2140262135922331,0.16497265372168285,0.5400210355987055,0.4668466019417475,0.5015928802588997,0.5070923948220065,0.5220033980582524,0.5361503236245955,0.4975008090614887,0.5431828478964401,0.24328996763754046,0.0,0.0,1024.0,2018-01-22,590,77770412,0.06027397260273973
5,20180127T102259_20180127T102314_T32UPA,0.4554038834951456,0.0029211974110032357,0.48866391585760516,0.42469676375404525,0.4500063106796116,0.4023533980582524,0.44568867313915855,0.4594004854368931,0.4872252427184465,0.5052606796116506,0.5103097087378641,0.5227626213592234,0.2146878640776699,0.0,0.0,1024.0,2018-01-27,590,77770412,0.07397260273972603
6,20180201T102241_20180201T102237_T32UPA,0.7030697411003236,0.30921909385113266,0.31630275080906145,0.34011423948220065,0.6777381877022653,0.5994521035598704,0.6504810679611651,0.6818831715210357,0.6938582524271845,0.7071294498381876,0.70755857605178,0.7099977346278316,0.6044889967637541,0.0,0.0,1024.0,2018-02-01,590,77770412,0.08767123287671233
7,20180206T102209_20180206T102206_T32UPA,0.33695032362459537,0.04482653721682848,0.2303639158576052,0.2402496763754045,0.2944380258899676,0.25698996763754045,0.2737830097087378,0.29554563106796117,0.3352385113268608,0.35298139158576053,0.3287029126213592,0.36870404530744333,0.21422605177993534,0.0,0.0,1024.0,2018-02-06,590,77770412,0.10136986301369863
8,20180211T102141_20180211T102559_T32UPA,0.5278498381877023,0.003427022653721683,0.192834142394822,0.15556747572815538,0.4906788025889969,0.4280551779935276,0.4629051779935276,0.47686860841423945,0.4963605177993527,0.5145637540453073,0.48298980582524265,0.5256915857605179,0.20681310679611647,0.0,0.0,1024.0,2018-02-11,590,77770412,0.11506849315068493
9,20180216T102059_20180216T102601_T32UPA,0.5211745954692557,0.0034490291262135936,0.45836618122977335,0.3816161812297734,0.5111847896440128,0.45880388349514556,0.5051076051779936,0.5199975728155338,0.5415626213592234,0.5604639158576051,0.5450716828478963,0.5752215210355988,0.2451854368932039,0.0,0.0,1024.0,2018-02-16,590,77770412,0.12876712328767123
10,20180221T102031_20180221T102033_T32UPA,0.19311197411003234,0.001812297734627832,0.07078737864077668,0.0526453074433657,0.17574449838187697,0.14554077669902912,0.1403911003236246,0.1494179611650485,0.16449061488673142,0.1711956310679611,0.1633398058252427,0.16943155339805827,0.09723559870550161,0.0,0.0,0.0,2018-02-21,590,77770412,0.14246575342465753
11,20180226T102019_20180226T102050_T32UPA,0.4519951456310679,0.10701504854368935,0.7051483818770227,0.634415857605178,0.4650423948220064,0.43313203883495144,0.503238996763754,0.5479380258899675,0.5938229773462782,0.6155037216828478,0.6298260517799351,0.6519826860841424,0.49291294498381877,0.0,0.0,1024.0,2018-02-26,590,77770412,0.15616438356164383
12,20180303T102021_20180303T102019_T32UPA,0.7004493527508091,0.003994174757281554,0.5195448220064725,0.3981689320388349,0.6719797734627831,0.6017812297734628,0.664638996763754,0.6859868932038834,0.7071867313915856,0.7272427184466018,0.690546925566343,0.7387561488673139,0.33423446601941736,0.0,0.0,1024.0,2018-03-03,590,77770412,0.16986301369863013
13,20180308T102019_20180308T102241_T32UPA,0.20389692556634303,0.0023969255663430413,0.143378640776699,0.11688689320388347,0.14125695792880255,0.11178478964401294,0.11254336569579285,0.12432540453074432,0.1465967637540453,0.16527233009708736,0.13373268608414235,0.18006278317152105,0.0841933656957929,0.0,0.0,1024.0,2018-03-08,590,77770412,0.18356164383561643
14,20180313T102021_20180313T102540_T32UPA,0.6040540453074433,0.0065567961165048545,0.22062702265372172,0.19015016181229774,0.575792071197411,0.511481715210356,0.5390542071197411,0.5433813915857605,0.5516901294498383,0.5664218446601941,0.5470501618122975,0.5676223300970873,0.22701715210355983,0.0,0.0,1024.0,2018-03-13,590,77770412,0.19726027397260273
15,20180318T102019_20180318T102016_T32UPA,0.5344771844660193,0.06859223300970875,0.17660631067961158,0.16219093851132685,0.5225962783171523,0.47245533980582505,0.5065061488673139,0.5222069579288027,0.549284627831715,0.5657922330097087,0.5508446601941748,0.5775375404530744,0.2981208737864077,0.0,0.0,1024.0,2018-03-18,590,77770412,0.21095890410958903
16,20180323T102021_20180323T102021_T32UPA,0.631784142394822,0.02025533980582524,0.5283257281553398,0.44655177993527506,0.6012338187702265,0.5505331715210355,0.593038996763754,0.60855,0.6218211974110032,0.6378242718446602,0.6248388349514562,0.6504582524271845,0.36973948220064723,0.0,0.0,1024.0,2018-03-23,590,77770412,0.22465753424657534
17,20180328T102019_20180328T102018_T32UPA,0.7483533980582524,0.027216666666666663,0.4538019417475728,0.3219909385113268,0.7434521035598703,0.6820991909385112,0.7293765372168283,0.7269718446601939,0.7386925566343041,0.761546278317152,0.7447454692556635,0.7685331715210356,0.31152637540453065,0.0,0.0,1024.0,2018-03-28,590,77770412,0.23835616438356164
18,20180402T102021_20180402T102435_T32UPA,0.18890938511326857,0.0015058252427184468,0.14905954692556633,0.11361682847896441,0.14092588996763755,0.11882055016181231,0.11831084142394821,0.13057071197411005,0.15595873786407768,0.17154061488673136,0.14642362459546923,0.18508802588996767,0.07985485436893203,0.0,0.0,0.0,2018-04-02,590,77770412,0.25205479452054796
19,20180407T102019_20180407T102020_T32UPA,0.12318446601941746,0.004366828478964402,0.18601779935275078,0.1544537216828479,0.10209919093851133,0.09723737864077671,0.10843608414239482,0.1246019417475728,0.14299530744336567,0.15277362459546923,0.1492266990291262,0.16347281553398058,0.1065252427184466,0.0,0.0,0.0,2018-04-07,590,77770412,0.26575342465753427
20,20180412T102021_20180412T102024_T32UPA,0.12805954692556634,0.008171521035598704,0.13481844660194178,0.09830080906148864,0.10492346278317151,0.09104724919093851,0.09256262135922329,0.10484288025889967,0.12668754045307445,0.1396187702265372,0.1351294498381877,0.14717313915857605,0.06133996763754045,0.0,0.0,0.0,2018-04-12,590,77770412,0.27945205479452057
21,20180417T102019_20180417T102021_T32UPA,0.6056504854368931,0.06466666666666666,0.638271359223301,0.5564944983818769,0.5944008090614887,0.5785275080906147,0.6245313915857605,0.6470873786407766,0.6734734627831716,0.6910009708737863,0.6731255663430421,0.7073474110032364,0.47656003236245953,0.0,0.0,1024.0,2018-04-17,590,77770412,0.29315068493150687
22,20180422T102031_20180422T102115_T32UPA,0.8319343042071196,0.04647411003236245,0.7409826860841425,0.5579323624595469,0.8400059870550161,0.8258610032362458,0.9060291262135926,0.9285221682847894,0.9557412621359225,0.980052427184466,0.9664820388349512,0.9974088996763752,0.627108414239482,0.0,0.0,1024.0,2018-04-22,590,77770412,0.30684931506849317
23,20180427T102019_20180427T102022_T32UPA,0.13167119741100322,0.00963948220064725,0.20268608414239483,0.1564275080906149,0.12253495145631066,0.12440711974110037,0.13140177993527508,0.15600339805825245,0.20366051779935276,0.22269352750809054,0.21624061488673138,0.2370186084142395,0.09849126213592234,0.0,0.0,0.0,2018-04-27,590,77770412,0.32054794520547947
24,20180502T102031_20180502T102434_T32UPA,0.17697750809061485,0.013373462783171522,0.2233017799352751,0.16984207119741096,0.17035970873786407,0.17119789644012942,0.1747354368932039,0.20707734627831711,0.2954033980582524,0.3366584142394822,0.3197478964401294,0.35458203883495143,0.11519466019417476,0.0,0.0,2048.0,2018-05-02,590,77770412,0.33424657534246577
25,20180507T102019_20180507T102648_T32UPA,0.12482977346278315,0.0013870550161812296,0.2520970873786408,0.19937847896440128,0.12766812297734625,0.13830663430420712,0.154607281553398,0.1854443365695793,0.2482119741100323,0.2725797734627831,0.26471618122977353,0.28519012944983807,0.1202229773462783,0.0,0.0,0.0,2018-05-07,590,77770412,0.34794520547945207
26,20180512T102031_20180512T102148_T32UPA,0.13231035598705498,0.0012367313915857606,0.2102262135922329,0.15471165048543686,0.11476084142394821,0.11721796116504857,0.11548576051779935,0.14823656957928802,0.2242364077669903,0.25401521035598706,0.24445177993527506,0.27747750809061494,0.08161245954692557,0.0,0.0,0.0,2018-05-12,590,77770412,0.36164383561643837
27,20180517T102019_20180517T102209_T32UPA,0.36424741100323615,0.01667411003236246,0.2878542071197411,0.2251694174757281,0.3273862459546925,0.2993891585760517,0.2991169902912621,0.3114451456310679,0.38228689320388337,0.42820453074433645,0.4053733009708738,0.44275711974110027,0.15372022653721687,0.0,0.0,1024.0,2018-05-17,590,77770412,0.37534246575342467
28,20180522T102031_20180522T102025_T32UPA,0.1345514563106796,0.005879288025889965,0.21086132686084147,0.16409514563106797,0.12308640776699029,0.12318171521035595,0.12754579288025888,0.15630097087378642,0.24518834951456306,0.2874635922330097,0.2754059870550161,0.30640242718446603,0.10213656957928803,0.0,0.0,0.0,2018-05-22,590,77770412,0.38904109589041097
29,20180601T102021_20180601T102024_T32UPA,0.19581521035598706,0.0013715210355987053,0.23240242718446605,0.1610482200647249,0.15883317152103563,0.1525069579288026,0.14511391585760516,0.17744676375404528,0.27899773462783173,0.3440784789644013,0.3093723300970873,0.36888446601941743,0.08164692556634302,0.0,0.0,1024.0,2018-06-01,590,77770412,0.41643835616438357
30,20180606T102019_20180606T102512_T32UPA,0.1355490291262136,0.000992233009708738,0.24476375404530737,0.1891092233009709,0.1216757281553398,0.12076326860841426,0.12413252427184467,0.15555113268608411,0.245188996763754,0.2964807443365695,0.28351974110032363,0.3174783171521036,0.07593203883495145,0.0,0.0,0.0,2018-06-06,590,77770412,0.4301369863013699
31,20180611T102021_20180611T102634_T32UPA,1.0439555016181228,0.590084789644013,0.2655237864077669,0.3148768608414239,1.0216577669902913,0.9821441747572813,1.0313938511326861,1.0548621359223302,1.0562763754045308,1.0570215210355989,1.0519061488673138,1.0438043689320389,0.9868435275080906,0.0,0.0,1024.0,2018-06-11,590,77770412,0.4438356164383562
32,20180616T102019_20180616T102021_T32UPA,0.17331294498381877,0.0031805825242718438,0.18104061488673134,0.11625598705501614,0.14234967637540452,0.12690145631067962,0.1079912621359223,0.13844368932038834,0.22835339805825244,0.27544239482200644,0.2724891585760517,0.2946747572815534,0.09176278317152105,0.0,0.0,1024.0,2018-06-16,590,77770412,0.4575342465753425
33,20180621T102021_20180621T102316_T32UPA,0.18308996763754048,0.04191666666666666,0.18157750809061485,0.1307071197411003,0.16967508090614886,0.16049482200647247,0.14789676375404529,0.17975436893203878,0.27629546925566334,0.3220161812297734,0.3158016181229773,0.3433922330097088,0.14179417475728148,0.0,0.0,2048.0,2018-06-21,590,77770412,0.4712328767123288
34,20180626T102019_20180626T102626_T32UPA,0.8515705501618123,0.0027941747572815534,0.5658747572815533,0.3777021035598705,0.8473786407766991,0.8053152103559871,0.851670064724919,0.8474521035598706,0.8624606796116503,0.8957603559870552,0.8583857605177991,0.9073830097087375,0.33737977346278325,0.0,0.0,1024.0,2018-06-26,590,77770412,0.4849315068493151
35,20180701T102021_20180701T102404_T32UPA,0.11489029126213589,0.0011792880258899678,0.21533462783171523,0.14930841423948218,0.10489482200647247,0.11119482200647252,0.1018964401294498,0.15238608414239485,0.2705349514563107,0.3069935275080906,0.29667718446601943,0.3368396440129449,0.12490728155339806,0.0,0.0,0.0,2018-07-01,590,77770412,0.4986301369863014
36,20180706T102019_20180706T102022_T32UPA,0.2370035598705501,0.017558899676375406,0.27848867313915854,0.2017485436893204,0.22414951456310683,0.21070258899676375,0.20136585760517803,0.22853932038834948,0.3264101941747573,0.3794088996763755,0.3761556634304208,0.41351100323624607,0.13149692556634301,0.0,0.0,0.0,2018-07-06,590,77770412,0.5123287671232877
37,20180711T102021_20180711T102024_T32UPA,0.6376582524271845,0.01254029126213592,0.5326564724919095,0.42108592233009706,0.6156592233009708,0.5872126213592233,0.6317542071197408,0.6507100323624594,0.6811613268608413,0.7097412621359223,0.6855694174757281,0.7253488673139157,0.3931509708737863,0.0,0.0,1024.0,2018-07-11,590,77770412,0.5260273972602739
38,20180716T102019_20180716T102549_T32UPA,0.2241966019417476,0.010130906148867315,0.27882621359223303,0.20361423948220067,0.19646634304207122,0.1898393203883495,0.1979046925566343,0.21936877022653722,0.2953608414239482,0.3390265372168284,0.32461440129449837,0.3719388349514563,0.12122281553398055,0.0,0.0,0.0,2018-07-16,590,77770412,0.5397260273972603
39,20180721T102021_20180721T102024_T32UPA,0.8743092233009708,0.28589012944983805,0.22701084142394823,0.26287346278317153,0.8553522653721681,0.803330906148867,0.8430820388349514,0.8505440129449838,0.8557482200647248,0.8725351132686083,0.8589864077669903,0.8709360841423947,0.6501915857605179,0.0,0.0,1024.0,2018-07-21,590,77770412,0.5534246575342465
40,20180726T102019_20180726T102150_T32UPA,0.12404385113268605,0.0008419093851132688,0.19757653721682847,0.1298236245954692,0.10153122977346278,0.09712750809061488,0.09204595469255661,0.11883754045307444,0.22793721682847892,0.2737616504854369,0.25457411003236247,0.29749158576051776,0.06123770226537217,0.0,0.0,0.0,2018-07-26,590,77770412,0.5671232876712329
41,20180731T102021_20180731T102024_T32UPA,0.1331496763754045,0.0011289644012944986,0.20423673139158574,0.13308495145631066,0.1082613268608414,0.1030618122977346,0.09945420711974108,0.12350355987055016,0.21286618122977344,0.2541512944983819,0.2355527508090615,0.27819724919093847,0.055517637540453066,0.0,0.0,0.0,2018-07-31,590,77770412,0.5808219178082191
42,20180805T102019_20180805T102019_T32UPA,0.7687270226537216,0.014120064724919095,0.6142781553398058,0.4278555016181229,0.809438996763754,0.7829182847896441,0.8360729773462783,0.8370681229773463,0.8516530744336569,0.873115857605178,0.881970550161812,0.8876296116504855,0.4317144012944984,0.0,0.0,1024.0,2018-08-05,590,77770412,0.5945205479452055
43,20180810T102021_20180810T102023_T32UPA,0.5080681229773464,0.027597411003236243,0.43756116504854353,0.31257362459546917,0.5089906148867315,0.4921135922330096,0.5081004854368931,0.5202364077669903,0.5491964401294498,0.575081715210356,0.5932394822006472,0.5933333333333333,0.3688352750809062,0.0,0.0,1024.0,2018-08-10,590,77770412,0.6082191780821918
44,20180815T102019_20180815T102017_T32UPA,0.26183122977346274,0.002492233009708737,0.32369158576051776,0.23701763754045307,0.24334886731391586,0.22361990291262132,0.22865016181229772,0.24463867313915855,0.30785404530744337,0.3499398058252427,0.3396648867313915,0.3829208737864077,0.09993899676375405,0.0,0.0,0.0,2018-08-15,590,77770412,0.6219178082191781
45,20180820T102021_20180820T102358_T32UPA,0.1348101941747573,0.0011710355987055016,0.2015592233009709,0.13855226537216828,0.11084838187702264,0.10272669902912622,0.10567799352750809,0.1210300970873786,0.17168058252427187,0.20193543689320387,0.19128074433656964,0.22300113268608418,0.04528268608414239,0.0,0.0,0.0,2018-08-20,590,77770412,0.6356164383561644
46,20180825T102019_20180825T102015_T32UPA,0.7283017799352751,0.13352847896440131,0.3606032362459547,0.33906860841423947,0.7211888349514562,0.6804998381877022,0.7249618122977345,0.7355713592233009,0.7521946601941747,0.7717080906148864,0.7437367313915858,0.7787898058252426,0.4594318770226536,0.0,0.0,1024.0,2018-08-25,590,77770412,0.6493150684931507
47,20180830T102021_20180830T102524_T32UPA,0.9158894822006473,0.02608932038834952,0.5411576051779936,0.40489288025889975,0.8997105177993525,0.848837702265372,0.8974111650485437,0.8922953074433656,0.9043195792880261,0.931738996763754,0.8902179611650485,0.938118932038835,0.41345614886731386,0.0,0.0,1024.0,2018-08-30,590,77770412,0.663013698630137
48,20180904T102019_20180904T102014_T32UPA,0.14822799352750807,0.0009425566343042074,0.156102427184466,0.10454611650485438,0.1169046925566343,0.09892864077669901,0.09132588996763753,0.10346375404530743,0.1423692556634304,0.1658720064724919,0.15232718446601942,0.18136359223300969,0.03322394822006473,0.0,0.0,0.0,2018-09-04,590,77770412,0.6767123287671233
49,20180909T102021_20180909T102205_T32UPA,0.13908300970873785,0.004478640776699029,0.1693532362459547,0.1269744336569579,0.11198058252427184,0.10020776699029126,0.09675210355987054,0.11134757281553398,0.15548155339805828,0.17820647249190938,0.17130533980582527,0.19191796116504847,0.061486407766990284,0.0,0.0,2048.0,2018-09-09,590,77770412,0.6904109589041096
50,20180914T102019_20180914T102014_T32UPA,0.21294741100323622,0.00152378640776699,0.13704368932038832,0.10128333333333335,0.14798122977346276,0.12117864077669901,0.10782184466019419,0.11103705501618125,0.14118721682847896,0.1580529126213592,0.14820485436893205,0.1677702265372168,0.05812249190938512,0.0,0.0,997.4886731391588,2018-09-14,590,77770412,0.7041095890410959
51,20180919T102021_20180919T102018_T32UPA,0.13833624595469254,0.0009000000000000001,0.17480598705501618,0.1233454692556634,0.1114796116504854,0.09810728155339807,0.09255809061488676,0.1050032362459547,0.1501122977346278,0.16735048543689318,0.16118203883495144,0.19093495145631068,0.03701116504854368,0.0,0.0,0.0,2018-09-19,590,77770412,0.7178082191780822
52,20180924T102019_20180924T102602_T32UPA,0.7560378640776698,0.05429482200647249,0.6512927184466021,0.46145889967637543,0.8040883495145629,0.7708608414239483,0.8339584142394822,0.8554432038834952,0.8694839805825243,0.8831262135922329,0.9008189320388349,0.8993483818770228,0.5755275080906149,0.0,0.0,1024.0,2018-09-24,590,77770412,0.7315068493150685
53,20180929T102021_20180929T102019_T32UPA,0.13112831715210355,0.005637378640776698,0.16204870550161812,0.1165715210355987,0.10519838187702263,0.0932383495145631,0.08714644012944983,0.10803203883495144,0.14681326860841426,0.16814207119741104,0.166457281553398,0.184352427184466,0.08336779935275081,0.0,0.0,0.0,2018-09-29,590,77770412,0.7452054794520548
54,20181004T102019_20181004T102018_T32UPA,0.13176747572815534,0.0007419093851132684,0.1257330097087378,0.08709223300970874,0.09792491909385112,0.08257233009708738,0.07449838187702265,0.08732200647249189,0.12080744336569578,0.134302427184466,0.13147508090614887,0.14746051779935276,0.044015372168284786,0.0,0.0,0.0,2018-10-04,590,77770412,0.7589041095890411
55,20181009T102021_20181009T102559_T32UPA,0.3852768608414239,0.1919440129449838,0.2543415857605177,0.22998737864077667,0.36837912621359215,0.34140663430420715,0.3447171521035599,0.3682367313915857,0.4122957928802589,0.4351048543689321,0.43322669902912614,0.4471012944983819,0.30690792880258905,0.0,0.0,1024.0,2018-10-09,590,77770412,0.7726027397260274
56,20181014T102019_20181014T102627_T32UPA,0.13301278317152107,0.001139320388349515,0.11405566343042067,0.08242977346278317,0.09818673139158578,0.07890242718446602,0.06858122977346276,0.0796766990291262,0.11074870550161811,0.13084886731391585,0.12303608414239482,0.13840291262135918,0.04417362459546926,0.0,0.0,0.0,2018-10-14,590,77770412,0.7863013698630137
57,20181019T102031_20181019T102029_T32UPA,0.5803551779935275,0.0025574433656957935,0.5892843042071197,0.4859943365695793,0.6138423948220064,0.5825922330097087,0.6276789644012946,0.6398823624595469,0.6558032362459547,0.6757016181229774,0.6631283171521034,0.6892896440129448,0.2553265372168285,0.0,0.0,1024.0,2018-10-19,590,77770412,0.8
58,20181024T102059_20181024T102428_T32UPA,0.3899901294498381,0.003362621359223301,0.21450566343042074,0.11478333333333333,0.36164644012944974,0.3253800970873786,0.33649255663430416,0.3366527508090615,0.36348495145631055,0.38404352750809057,0.3567648867313915,0.39332669902912615,0.11271860841423947,0.0,0.0,1024.0,2018-10-24,590,77770412,0.8136986301369863
59,20181029T102131_20181029T102131_T32UPA,0.54183284789644,0.1287697411003236,0.3619063106796116,0.31125436893203884,0.5112011326860841,0.44559110032362453,0.47724498381877023,0.4864506472491908,0.5069796116504854,0.5259035598705502,0.48876844660194174,0.5394218446601943,0.25707864077669895,0.0,0.0,1024.0,2018-10-29,590,77770412,0.8273972602739726
60,20181103T102159_20181103T102338_T32UPA,0.4234577669902912,0.02611941747572816,0.3470056634304208,0.2454839805825243,0.40559126213592245,0.3759294498381876,0.39545177993527497,0.4034813915857604,0.42796165048543694,0.4439021035598705,0.42348754045307446,0.45197847896440135,0.1922574433656958,0.0,0.0,1024.0,2018-11-03,590,77770412,0.8410958904109589
61,20181108T102231_20181108T102225_T32UPA,0.44453025889967634,0.002430906148867314,0.4352119741100323,0.3553150485436892,0.40143074433656956,0.3791529126213591,0.4182166666666666,0.43278317152103557,0.47325485436893205,0.5023161812297734,0.45079417475728145,0.5203153721682848,0.16777087378640773,0.0,0.0,1024.0,2018-11-08,590,77770412,0.8547945205479452
62,20181118T102311_20181118T102312_T32UPA,0.14812750809061484,0.0012064724919093853,0.09228042071197408,0.06749417475728156,0.11245679611650486,0.08489336569579288,0.07126925566343043,0.08088932038834952,0.10482265372168284,0.1156640776699029,0.10766213592233008,0.11965258899676376,0.05302588996763754,0.0,0.0,0.0,2018-11-18,590,77770412,0.8821917808219178
63,20181123T102339_20181123T102334_T32UPA,0.5247349514563107,0.002012297734627832,0.42266860841423953,0.3460491909385114,0.4919436893203882,0.42555987055016176,0.45506003236245945,0.4594585760517798,0.47626035598705485,0.4976857605177993,0.4694423948220064,0.5095351132686085,0.15394142394822008,0.0,0.0,1024.0,2018-11-23,590,77770412,0.8958904109589041
64,20181128T102351_20181128T102346_T32UPA,0.1928514563106796,0.01592022653721683,0.12346990291262135,0.0968836569579288,0.1503480582524272,0.11922718446601939,0.10966423948220064,0.1247160194174757,0.1593417475728155,0.17216860841423948,0.15741682847896438,0.18481488673139163,0.10578996763754042,0.0,0.0,2048.0,2018-11-28,590,77770412,0.9095890410958904
65,20181203T102359_20181203T102604_T32UPA,0.8355396440129449,0.008133818770226536,0.16109449838187703,0.11943025889967636,0.8104300970873786,0.7391503236245954,0.8117077669902911,0.8228590614886729,0.8435870550161811,0.8759906148867312,0.8066160194174755,0.8897593851132685,0.3798661812297734,0.0,0.0,621.3592233009707,2018-12-03,590,77770412,0.9232876712328767
66,20181208T102401_20181208T102407_T32UPA,0.6635996763754046,0.030425404530744334,0.3480328478964401,0.29427346278317146,0.6387833333333333,0.5639592233009708,0.6150690938511326,0.6311205501618123,0.6411718446601941,0.6528299352750807,0.6318367313915858,0.6561056634304206,0.34303462783171523,0.0,0.0,1024.0,2018-12-08,590,77770412,0.936986301369863
67,20181213T102419_20181213T102422_T32UPA,0.497522491909385,0.013906148867313915,0.5359983818770226,0.47256844660194175,0.4824215210355986,0.4273174757281553,0.47499061488673133,0.5006961165048543,0.5232160194174756,0.5378535598705502,0.5585635922330097,0.554915210355987,0.3384611650485436,0.0,0.0,1024.0,2018-12-13,590,77770412,0.9506849315068493
68,20181218T102431_20181218T102426_T32UPA,0.2825519417475728,0.02782459546925567,0.21357394822006467,0.18841245954692554,0.2245503236245954,0.18744870550161807,0.18880825242718446,0.2137145631067961,0.26529514563106793,0.2885401294498381,0.2572257281553398,0.3079156957928802,0.1404752427184466,0.0,0.0,1024.0,2018-12-18,590,77770412,0.9643835616438357
69,20181223T102429_20181223T102536_T32UPA,0.5016113268608414,0.1544618122977346,0.2611111650485437,0.23676699029126208,0.4716202265372168,0.41206440129449834,0.4387880258899676,0.4504187702265372,0.4684613268608415,0.48086537216828484,0.466643851132686,0.48559935275080907,0.3026941747572815,0.0,0.0,1024.0,2018-12-23,590,77770412,0.9780821917808219
70,20181228T102431_20181228T102427_T32UPA,0.1776291262135922,0.001422491909385113,0.04506569579288026,0.02852815533980582,0.1319370550161812,0.08964126213592233,0.0694640776699029,0.07079822006472494,0.08560938511326859,0.08608398058252428,0.08185744336569577,0.09022896440129448,0.04437928802588995,0.0,0.0,0.0,2018-12-28,590,77770412,0.9917808219178083


==> images/example/prep78251661.csv <==
,Unnamed: 0,Unnamed: 0.1,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9,QA10,QA20,QA60,doa,label,id,t
0,0,20180102T102421_20180102T102420_T32UPA,0.33129748201438847,0.003246043165467626,0.11079604316546764,0.09313920863309352,0.2574248201438849,0.20376258992805765,0.20164964028776983,0.22234820143884895,0.2602388489208633,0.2767895683453238,0.2499262589928058,0.2917406474820144,0.11146474820143885,0.0,0.0,1024.0,2018-01-02,841,78251661,0.005479452054794521
1,1,20180107T102359_20180107T102401_T32UPA,0.5086910071942448,0.01388453237410072,0.2840525179856116,0.21132194244604321,0.45932266187050363,0.3848258992805757,0.4102917266187051,0.40562553956834535,0.41679604316546776,0.4333169064748202,0.3934158273381296,0.43961834532374106,0.13265611510791372,0.0,0.0,1024.0,2018-01-07,841,78251661,0.019178082191780823
2,2,20180112T102401_20180112T102630_T32UPA,0.609138489208633,0.010035971223021583,0.4244453237410072,0.31582122302158283,0.5657920863309355,0.49328057553956844,0.5521996402877698,0.5744816546762591,0.5892226618705035,0.6043913669064749,0.5557273381294965,0.6070539568345323,0.31078884892086334,0.0,0.0,1024.0,2018-01-12,841,78251661,0.03287671232876712
3,3,20180117T102339_20180117T102341_T32UPA,0.5597014388489211,0.10713597122302161,0.1882474820143885,0.17778597122302162,0.5354992805755396,0.4592845323741009,0.506593165467626,0.5286658273381296,0.5486237410071942,0.5588115107913671,0.5422636690647482,0.5650877697841726,0.31366798561151094,0.0,0.0,1024.0,2018-01-17,841,78251661,0.04657534246575343
4,4,20180122T102321_20180122T102323_T32UPA,0.6217913669064749,0.060938129496402885,0.2180967625899281,0.15922805755395686,0.5857510791366908,0.5152820143884892,0.559429856115108,0.5702420863309353,0.5839039568345323,0.6020888489208635,0.5639748201438849,0.6119676258992807,0.27308273381294973,0.0,0.0,1024.0,2018-01-22,841,78251661,0.06027397260273973
5,5,20180127T102259_20180127T102314_T32UPA,0.33072302158273387,0.002525539568345324,0.1721784172661871,0.13745503597122308,0.2773241007194245,0.2166467625899281,0.20428776978417268,0.20827230215827341,0.22394784172661872,0.23306366906474818,0.22647697841726622,0.2341208633093525,0.0997902877697842,0.0,0.0,1024.0,2018-01-27,841,78251661,0.07397260273972603
6,6,20180201T102241_20180201T102237_T32UPA,0.6873744604316546,0.2790733812949641,0.3002636690647483,0.3203154676258993,0.653736330935252,0.5786043165467627,0.6315410071942448,0.6633996402877698,0.6773341726618707,0.6894776978417267,0.6783712230215829,0.6964870503597121,0.5766737410071945,0.0,0.0,1024.0,2018-02-01,841,78251661,0.08767123287671233
7,7,20180206T102209_20180206T102206_T32UPA,0.41402985611510795,0.03995035971223022,0.14861978417266195,0.1356381294964029,0.39381043165467644,0.34464316546762597,0.3654942446043165,0.38058489208633123,0.4093043165467626,0.4218953237410072,0.4061039568345325,0.4298028776978418,0.1952241007194245,0.0,0.0,1024.0,2018-02-06,841,78251661,0.10136986301369863
8,8,20180211T102141_20180211T102559_T32UPA,0.5252665467625901,0.0048489208633093524,0.2507298561151079,0.16785467625899284,0.4857874100719425,0.42950935251798555,0.46313057553956843,0.4834852517985613,0.5123413669064749,0.534053237410072,0.5050143884892088,0.5463194244604317,0.24628453237410083,0.0,0.0,1024.0,2018-02-11,841,78251661,0.11506849315068493
9,9,20180216T102059_20180216T102601_T32UPA,0.6552809352517989,0.00679748201438849,0.677131654676259,0.5833266187050363,0.6735291366906476,0.6223061151079137,0.7022032374100722,0.7311345323741009,0.7562276978417267,0.7776093525179858,0.7694974820143887,0.8034086330935253,0.37473309352517986,0.0,0.0,1024.0,2018-02-16,841,78251661,0.12876712328767123
10,10,20180221T102031_20180221T102033_T32UPA,0.15215395683453242,0.0021539568345323745,0.17355287769784175,0.09294856115107913,0.11592014388489211,0.10358489208633094,0.08350251798561154,0.14374856115107917,0.25638884892086333,0.29365647482014395,0.3079964028776979,0.3333525179856116,0.1767223021582734,0.0,0.0,0.0,2018-02-21,841,78251661,0.14246575342465753
11,11,20180226T102019_20180226T102050_T32UPA,0.16595359712230218,0.012885611510791371,0.2620169064748202,0.17316294964028775,0.1326248201438849,0.1140773381294964,0.10935935251798563,0.16147805755395686,0.259219784172662,0.2975125899280576,0.31481007194244615,0.3475723021582734,0.22361043165467628,0.0,0.0,0.0,2018-02-26,841,78251661,0.15616438356164383
12,12,20180303T102021_20180303T102019_T32UPA,0.6104593525179856,0.0063057553956834544,0.49578129496402884,0.4262874100719425,0.5619546762589929,0.5112719424460432,0.5685435251798561,0.5930478417266187,0.6196500000000001,0.6409784172661873,0.5910028776978419,0.6547568345323743,0.3121597122302159,0.0,0.0,1024.0,2018-03-03,841,78251661,0.16986301369863013
13,13,20180308T102019_20180308T102241_T32UPA,0.6249262589928056,0.015864388489208636,0.41033489208633095,0.2916794964028777,0.6159251798561153,0.5651561151079137,0.6141352517985612,0.6283097122302158,0.6448823741007196,0.6658733812949641,0.6533241007194246,0.6803956834532374,0.30174892086330934,0.0,0.0,1024.0,2018-03-08,841,78251661,0.18356164383561643
14,14,20180313T102021_20180313T102540_T32UPA,0.7508870503597121,0.011672661870503597,0.43734316546762597,0.31674892086330936,0.7033284172661873,0.6362223021582735,0.6865154676258993,0.7037302158273383,0.725738129496403,0.75518309352518,0.7169766187050363,0.7785654676258994,0.3424902877697842,0.0,0.0,1024.0,2018-03-13,841,78251661,0.19726027397260273
15,15,20180318T102019_20180318T102016_T32UPA,0.6340334532374101,0.15046762589928064,0.29671079136690653,0.2927219424460432,0.614721582733813,0.5614176258992807,0.6065669064748203,0.6277136690647483,0.6529111510791369,0.6709651079136693,0.6581338129496405,0.6819449640287771,0.43204064748201454,0.0,0.0,1024.0,2018-03-18,841,78251661,0.21095890410958903
16,16,20180323T102021_20180323T102021_T32UPA,0.7337809352517985,0.02006978417266188,0.5367978417266188,0.39100863309352524,0.7076593525179856,0.6540978417266187,0.7097093525179856,0.7280147482014387,0.7448158273381298,0.7667992805755397,0.7398302158273383,0.7747741007194248,0.4458625899280576,0.0,0.0,1024.0,2018-03-23,841,78251661,0.22465753424657534
17,17,20180328T102019_20180328T102018_T32UPA,0.8534989208633095,0.051823021582733816,0.4930845323741009,0.3594197841726619,0.8417161870503599,0.7843629496402879,0.8514953237410073,0.8542510791366907,0.8728057553956837,0.9067758992805756,0.8635971223021585,0.9260697841726623,0.36061978417266194,0.0,0.0,1024.0,2018-03-28,841,78251661,0.23835616438356164
18,18,20180402T102021_20180402T102435_T32UPA,0.6028859712230217,0.003851438848920864,0.5697546762589929,0.48722086330935266,0.580061870503597,0.5457798561151079,0.5910388489208634,0.6124615107913671,0.6427766187050363,0.6720550359712232,0.6419611510791368,0.6895323741007195,0.3352129496402878,0.0,0.0,1024.0,2018-04-02,841,78251661,0.25205479452054796
19,19,20180407T102019_20180407T102020_T32UPA,0.11799316546762592,0.004174820143884893,0.22181690647482016,0.12267841726618706,0.09014280575539567,0.08890575539568346,0.07066294964028777,0.12716798561151083,0.25105000000000005,0.29430827338129495,0.30680179856115114,0.32892985611510805,0.17827697841726625,0.0,0.0,0.0,2018-04-07,841,78251661,0.26575342465753427
20,20,20180412T102021_20180412T102024_T32UPA,0.1444377697841727,0.020925899280575543,0.17871079136690646,0.10323848920863311,0.1152017985611511,0.10738776978417268,0.08536978417266188,0.13020503597122307,0.2601294964028777,0.3061284172661871,0.29716079136690654,0.33057410071942445,0.11614820143884892,0.0,0.0,2048.0,2018-04-12,841,78251661,0.27945205479452057
21,21,20180417T102019_20180417T102021_T32UPA,0.1360151079136691,0.0012744604316546767,0.19392374100719428,0.08780215827338131,0.10319712230215829,0.10048453237410072,0.06193633093525183,0.12038057553956835,0.3255730215827339,0.40093884892086334,0.40021474820143893,0.44380323741007205,0.12487625899280577,0.0,0.0,0.0,2018-04-17,841,78251661,0.29315068493150687
22,22,20180422T102031_20180422T102115_T32UPA,0.16056258992805758,0.005415107913669065,0.15998165467625908,0.0831679856115108,0.14877553956834536,0.13491690647482016,0.11446187050359716,0.1361881294964029,0.2581906474820145,0.3058269784172662,0.31785827338129496,0.3247273381294965,0.07845611510791368,0.0,0.0,0.0,2018-04-22,841,78251661,0.30684931506849317
23,23,20180427T102019_20180427T102022_T32UPA,0.134976618705036,0.01398561151079137,0.23523201438848929,0.15631438848920867,0.11996834532374105,0.1281312949640288,0.12215647482014388,0.16370215827338133,0.2921194244604317,0.3405356115107914,0.34541798561151094,0.3718161870503598,0.14723956834532376,0.0,0.0,2048.0,2018-04-27,841,78251661,0.32054794520547947
24,24,20180502T102031_20180502T102434_T32UPA,0.23069604316546766,0.04556223021582734,0.21027122302158277,0.15096834532374107,0.19991043165467626,0.1951320143884893,0.18621115107913672,0.22000287769784174,0.34901366906474823,0.40994460431654683,0.3873258992805757,0.43399676258992814,0.17626582733812954,0.0,0.0,2048.0,2018-05-02,841,78251661,0.33424657534246577
25,25,20180507T102019_20180507T102648_T32UPA,0.12107050359712232,0.0013000000000000002,0.24655179856115111,0.16555827338129503,0.11181330935251801,0.12093992805755395,0.12083920863309353,0.158963309352518,0.28765719424460434,0.33950647482014396,0.34090719424460436,0.36700971223021583,0.14958669064748206,0.0,0.0,0.0,2018-05-07,841,78251661,0.34794520547945207
26,26,20180512T102031_20180512T102148_T32UPA,0.1368334532374101,0.0013974820143884896,0.2663420863309353,0.17466294964028783,0.12207410071942448,0.1277201438848921,0.12982050359712233,0.15985719424460434,0.28617230215827344,0.3340438848920863,0.3288302158273382,0.3711428057553957,0.09874136690647485,0.0,0.0,0.0,2018-05-12,841,78251661,0.36164383561643837
27,27,20180517T102019_20180517T102209_T32UPA,0.4474424460431656,0.029715467625899283,0.25325431654676267,0.20930035971223024,0.42674568345323755,0.38924892086330937,0.40329856115107926,0.4040543165467626,0.4404744604316548,0.4706007194244605,0.44127374100719446,0.4816302158273382,0.16913848920863309,0.0,0.0,1024.0,2018-05-17,841,78251661,0.37534246575342467
28,28,20180522T102031_20180522T102025_T32UPA,0.19441294964028774,0.0028636690647482026,0.17799280575539567,0.12269352517985616,0.12911079136690648,0.12487697841726621,0.12291402877697842,0.14485035971223023,0.23211366906474828,0.27984892086330937,0.23131618705035978,0.303834892086331,0.10512374100719427,0.0,0.0,0.0,2018-05-22,841,78251661,0.38904109589041097
29,29,20180601T102021_20180601T102024_T32UPA,0.8281874100719426,0.0037057553956834533,0.7001730215827339,0.5337424460431656,0.8495654676258994,0.8295269784172663,0.8980543165467627,0.8921967625899283,0.9285453237410076,0.9746967625899281,0.913241726618705,1.004434892086331,0.28919892086330934,0.0,0.0,1024.0,2018-06-01,841,78251661,0.41643835616438357
30,30,20180606T102019_20180606T102512_T32UPA,0.13596294964028777,0.001223021582733813,0.31449208633093534,0.21075251798561162,0.12066798561151082,0.12369100719424464,0.1370906474820144,0.16621366906474822,0.23519568345323744,0.27501690647482013,0.2687107913669065,0.3059521582733813,0.07661510791366907,0.0,0.0,0.0,2018-06-06,841,78251661,0.4301369863013699
31,31,20180611T102021_20180611T102634_T32UPA,0.9647643884892089,0.5809248201438849,0.27100323741007204,0.3170751798561151,0.9356467625899283,0.8908899280575541,0.932188129496403,0.9553345323741009,0.9621928057553958,0.9735823741007195,0.9623942446043168,0.9677302158273382,0.9236223021582736,0.0,0.0,1024.0,2018-06-11,841,78251661,0.4438356164383562
32,32,20180616T102019_20180616T102021_T32UPA,0.678388129496403,0.02225251798561152,0.5380129496402878,0.4138928057553957,0.6489517985611513,0.6174043165467628,0.6574669064748202,0.6715859712230218,0.7048910071942446,0.7358284172661873,0.7089007194244606,0.7522169064748203,0.4091021582733813,0.0,0.0,1024.0,2018-06-16,841,78251661,0.4575342465753425
33,33,20180621T102021_20180621T102316_T32UPA,0.19913884892086328,0.049684892086330944,0.2128107913669065,0.1443021582733813,0.193189928057554,0.17531438848920866,0.16191510791366917,0.18935827338129504,0.2894464028776979,0.3347521582733813,0.3315438848920864,0.3590809352517985,0.14647266187050367,0.0,0.0,2048.0,2018-06-21,841,78251661,0.4712328767123288
34,34,20180626T102019_20180626T102626_T32UPA,0.7644557553956837,0.00247410071942446,0.5158237410071944,0.33573165467625893,0.7437917266187052,0.7032827338129497,0.7446852517985612,0.741356474820144,0.7617755395683455,0.793524820143885,0.7548021582733814,0.8070971223021585,0.2985125899280576,0.0,0.0,1024.0,2018-06-26,841,78251661,0.4849315068493151
35,35,20180701T102021_20180701T102404_T32UPA,0.12179748201438852,0.0014,0.2705248201438849,0.16088453237410075,0.10037338129496404,0.10563453237410074,0.09829208633093524,0.14381726618705037,0.2761737410071943,0.32177122302158284,0.3236330935251799,0.34748309352517986,0.13357805755395682,0.0,0.0,0.0,2018-07-01,841,78251661,0.4986301369863014
36,36,20180706T102019_20180706T102022_T32UPA,0.14046007194244606,0.0013744604316546767,0.2832374100719425,0.15728345323741008,0.11411151079136694,0.11259100719424464,0.10236043165467627,0.14250395683453243,0.2815061151079137,0.3441625899280576,0.3392104316546763,0.38073201438848936,0.07719712230215828,0.0,0.0,0.0,2018-07-06,841,78251661,0.5123287671232877
37,37,20180711T102021_20180711T102024_T32UPA,0.7212701438848923,0.011521223021582734,0.48843417266187056,0.363811510791367,0.7048575539568345,0.6552431654676258,0.6932636690647481,0.7041161870503597,0.7314974820143886,0.7587410071942449,0.7491302158273383,0.7730388489208635,0.41454388489208643,0.0,0.0,1024.0,2018-07-11,841,78251661,0.5260273972602739
38,38,20180716T102019_20180716T102549_T32UPA,0.5562758992805756,0.018264388489208642,0.44811834532374106,0.38326690647482015,0.5229230215827338,0.49589784172661877,0.5237802158273384,0.5333496402877698,0.5612057553956834,0.5891924460431657,0.5606625899280577,0.601948201438849,0.3021366906474821,0.0,0.0,1024.0,2018-07-16,841,78251661,0.5397260273972603
39,39,20180721T102021_20180721T102024_T32UPA,0.9103500000000002,0.1940125899280576,0.2555582733812949,0.26115539568345325,0.8875514388489208,0.8375877697841727,0.8835884892086333,0.8926269784172662,0.8990773381294965,0.9171147482014391,0.8921823741007197,0.9137989208633097,0.635089928057554,0.0,0.0,1024.0,2018-07-21,841,78251661,0.5534246575342465
40,40,20180726T102019_20180726T102150_T32UPA,0.12871007194244605,0.0011284172661870505,0.3050104316546763,0.19971294964028785,0.11363453237410077,0.11678273381294965,0.12759748201438853,0.14904604316546766,0.22211906474820145,0.2624823741007195,0.2611838129496403,0.2956773381294964,0.0717017985611511,0.0,0.0,0.0,2018-07-26,841,78251661,0.5671232876712329
41,41,20180731T102021_20180731T102024_T32UPA,0.1239244604316547,0.0009028776978417269,0.045203597122302173,0.0242726618705036,0.09306834532374104,0.0714402877697842,0.05438057553956836,0.05421870503597123,0.07527410071942447,0.08263669064748203,0.07280755395683453,0.08238093525179857,0.014835971223021585,0.0,0.0,0.0,2018-07-31,841,78251661,0.5808219178082191
42,42,20180805T102019_20180805T102019_T32UPA,0.20363992805755401,0.00131726618705036,0.20176079136690647,0.1206834532374101,0.20919856115107918,0.1691888489208633,0.1508471223021583,0.15331151079136696,0.19196582733812953,0.2145561151079137,0.2516032374100719,0.22185827338129502,0.06070467625899281,0.0,0.0,0.0,2018-08-05,841,78251661,0.5945205479452055
43,43,20180810T102021_20180810T102023_T32UPA,0.32006510791366916,0.01184640287769784,0.3117964028776979,0.24937014388489212,0.34337697841726617,0.31756834532374106,0.3038205035971223,0.30516978417266194,0.3402866906474821,0.367003237410072,0.3988705035971224,0.3857669064748202,0.19246870503597122,0.0,0.0,1024.0,2018-08-10,841,78251661,0.6082191780821918
44,44,20180815T102019_20180815T102017_T32UPA,0.5240100719424462,0.0024000000000000002,0.29889244604316556,0.18985287769784176,0.4941071942446044,0.45643345323741014,0.46759640287769794,0.4600248201438849,0.48136726618705045,0.5080341726618707,0.46814748201438855,0.5146744604316548,0.15931187050359713,0.0,0.0,1024.0,2018-08-15,841,78251661,0.6219178082191781
45,45,20180820T102021_20180820T102358_T32UPA,0.14211762589928056,0.0015715827338129496,0.3178992805755396,0.2056219424460432,0.12426510791366907,0.12316151079136695,0.13939208633093525,0.15791510791366908,0.21579892086330937,0.2522241007194245,0.2451471223021583,0.2834406474820145,0.05502482014388489,0.0,0.0,0.0,2018-08-20,841,78251661,0.6356164383561644
46,46,20180825T102019_20180825T102015_T32UPA,0.6717798561151079,0.10791618705035974,0.33137733812949643,0.30226438848920867,0.6663611510791367,0.6293902877697843,0.6648176258992807,0.6637280575539569,0.6752244604316546,0.6952705035971226,0.6858776978417266,0.7024992805755398,0.3999546762589928,0.0,0.0,1024.0,2018-08-25,841,78251661,0.6493150684931507
47,47,20180830T102021_20180830T102524_T32UPA,0.8663104316546762,0.03103093525179856,0.6186737410071945,0.49427985611510794,0.8581388489208633,0.8111787769784173,0.8607438848920865,0.8582597122302159,0.8737723021582734,0.8998269784172664,0.8646974820143886,0.9073913669064749,0.4154794964028778,0.0,0.0,1024.0,2018-08-30,841,78251661,0.663013698630137
48,48,20180904T102019_20180904T102014_T32UPA,0.155176618705036,0.0011460431654676262,0.2857330935251799,0.18012733812949647,0.12903453237410076,0.11446187050359713,0.11213776978417268,0.13096582733812948,0.19542625899280577,0.23221474820143886,0.22327158273381298,0.2620334532374101,0.04359352517985612,0.0,0.0,0.0,2018-09-04,841,78251661,0.6767123287671233
49,49,20180909T102021_20180909T102205_T32UPA,0.2951701438848921,0.030617266187050362,0.20957769784172667,0.17057446043165467,0.2702374100719425,0.2515107913669065,0.2557208633093525,0.272989928057554,0.3275255395683454,0.3543161870503598,0.34127014388489213,0.37141726618705045,0.17705143884892086,0.0,0.0,2048.0,2018-09-09,841,78251661,0.6904109589041096
50,50,20180914T102019_20180914T102014_T32UPA,0.2351802158273382,0.0018974820143884891,0.25382410071942446,0.19360647482014387,0.22141115107913675,0.1956780575539568,0.19493129496402886,0.1985169064748201,0.22987410071942452,0.251334892086331,0.24819532374100722,0.2620053956834532,0.06853884892086332,0.0,0.0,1024.0,2018-09-14,841,78251661,0.7041095890410959
51,51,20180919T102021_20180919T102018_T32UPA,0.14191834532374106,0.0010435251798561153,0.2924100719424461,0.1896093525179856,0.12014280575539572,0.11583381294964025,0.1240723021582734,0.14338417266187053,0.2005417266187051,0.2314503597122302,0.22226834532374107,0.2582381294964029,0.04439424460431656,0.0,0.0,0.0,2018-09-19,841,78251661,0.7178082191780822
52,52,20180924T102019_20180924T102602_T32UPA,0.18453345323741008,0.0028410071942446043,0.0709517985611511,0.04904676258992807,0.15131798561151083,0.12016043165467627,0.1073611510791367,0.11161438848920867,0.13073453237410076,0.14347769784172665,0.13111330935251803,0.14276330935251802,0.053141366906474835,0.0,0.0,0.0,2018-09-24,841,78251661,0.7315068493150685
53,53,20180929T102021_20180929T102019_T32UPA,0.1400003597122302,0.006648561151079139,0.28228381294964033,0.19633165467625907,0.12025935251798563,0.1176492805755396,0.12477050359712233,0.15256187050359712,0.22205251798561154,0.24730503597122303,0.2479701438848921,0.2749525179856116,0.11195899280575541,0.0,0.0,0.0,2018-09-29,841,78251661,0.7452054794520548
54,54,20181004T102019_20181004T102018_T32UPA,0.13924784172661872,0.0010510791366906476,0.2785428057553957,0.1832122302158274,0.11462769784172666,0.10972266187050361,0.1114856115107914,0.1405474820143885,0.2104964028776979,0.2445406474820144,0.23887949640287773,0.2718636690647483,0.06366366906474819,0.0,0.0,0.0,2018-10-04,841,78251661,0.7589041095890411
55,55,20181009T102021_20181009T102559_T32UPA,0.3305176258992806,0.1325744604316547,0.25706834532374107,0.21676726618705044,0.3034356115107914,0.2808187050359713,0.28645359712230223,0.31103776978417275,0.36970719424460435,0.39931690647482015,0.3871446043165469,0.41864064748201457,0.2513082733812949,0.0,0.0,1024.0,2018-10-09,841,78251661,0.7726027397260274
56,56,20181014T102019_20181014T102627_T32UPA,0.1441237410071943,0.0014766187050359713,0.2992482014388489,0.2005161870503597,0.11991654676258993,0.11452446043165469,0.12173956834532376,0.14636618705035975,0.21018848920863317,0.24477661870503603,0.2411017985611511,0.2729147482014389,0.07018776978417267,0.0,0.0,0.0,2018-10-14,841,78251661,0.7863013698630137
57,57,20181019T102031_20181019T102029_T32UPA,0.4551435251798561,0.0022586330935251797,0.44573848920863324,0.38223920863309363,0.4438996402877698,0.41427769784172663,0.44545935251798574,0.4540888489208635,0.48244316546762595,0.49822374100719446,0.4623258992805756,0.5105025179856115,0.19544892086330937,0.0,0.0,1024.0,2018-10-19,841,78251661,0.8
58,58,20181024T102059_20181024T102428_T32UPA,0.14676654676258993,0.0008489208633093526,0.057257553956834524,0.03319964028776979,0.10302589928057553,0.07040827338129496,0.051183093525179864,0.05261474820143884,0.06778453237410072,0.07714820143884893,0.06720503597122304,0.08086906474820145,0.022615107913669066,0.0,0.0,0.0,2018-10-24,841,78251661,0.8136986301369863
59,59,20181029T102131_20181029T102131_T32UPA,0.5457928057553958,0.06165071942446046,0.3899276978417266,0.3271654676258993,0.5236755395683453,0.47579532374100736,0.5100276978417267,0.5114352517985613,0.5378920863309353,0.5661906474820145,0.5246571942446044,0.5770895683453239,0.2062758992805756,0.0,0.0,1024.0,2018-10-29,841,78251661,0.8273972602739726
60,60,20181103T102159_20181103T102338_T32UPA,0.4462920863309353,0.02699460431654676,0.29728561151079136,0.19676151079136692,0.41017517985611524,0.3684190647482015,0.37569496402877706,0.3808474820143885,0.4051330935251799,0.42034208633093534,0.409611510791367,0.4331971223021584,0.20002050359712234,0.0,0.0,1024.0,2018-11-03,841,78251661,0.8410958904109589
61,61,20181108T102231_20181108T102225_T32UPA,0.5181017985611512,0.0208863309352518,0.3972363309352519,0.3043852517985612,0.49823597122302166,0.45810287769784164,0.4851410071942447,0.4967802158273382,0.5225920863309353,0.5448812949640289,0.5188039568345325,0.5592212230215828,0.2556377697841727,0.0,0.0,1024.0,2018-11-08,841,78251661,0.8547945205479452
62,62,20181118T102311_20181118T102312_T32UPA,0.15898021582733815,0.0020769784172661875,0.2705992805755396,0.18536762589928066,0.12772482014388492,0.11179172661870503,0.11214172661870503,0.14345755395683457,0.2099262589928058,0.23755071942446054,0.2365428057553957,0.2642169064748202,0.10684460431654677,0.0,0.0,0.0,2018-11-18,841,78251661,0.8821917808219178
63,63,20181123T102339_20181123T102334_T32UPA,0.47673417266187057,0.0022460431654676267,0.42512985611510795,0.36476438848920867,0.4410446043165468,0.38211294964028786,0.4108187050359713,0.4143107913669065,0.43503848920863314,0.4559712230215827,0.4258676258992807,0.468281654676259,0.142681654676259,0.0,0.0,1024.0,2018-11-23,841,78251661,0.8958904109589041
64,64,20181128T102351_20181128T102346_T32UPA,0.1785406474820144,0.008316187050359714,0.19967014388489213,0.13540683453237415,0.14705539568345327,0.11610503597122307,0.10887769784172666,0.13179316546762593,0.1822838129496403,0.20274352517985617,0.20535431654676267,0.2221446043165468,0.10216007194244604,0.0,0.0,0.0,2018-11-28,841,78251661,0.9095890410958904
65,65,20181203T102359_20181203T102604_T32UPA,0.3550097122302159,0.0019791366906474826,0.30132230215827344,0.21995827338129495,0.36024460431654676,0.3164485611510792,0.34108884892086333,0.3441974820143885,0.3753118705035972,0.4002010791366907,0.3749723021582735,0.41385287769784185,0.08563812949640288,0.0,0.0,1024.0,2018-12-03,841,78251661,0.9232876712328767
66,66,20181208T102401_20181208T102407_T32UPA,0.5745334532374101,0.12800719424460436,0.4202705035971224,0.29436402877697837,0.6587435251798562,0.5935100719424461,0.6376316546762592,0.6527075539568344,0.6510661870503598,0.6418323741007194,0.7175834532374101,0.6233374100719428,0.3751856115107914,0.0,0.0,1024.0,2018-12-08,841,78251661,0.936986301369863
67,67,20181213T102419_20181213T102422_T32UPA,0.8105388489208635,0.026976618705035975,1.0250482014388491,0.9688870503597123,0.819591366906475,0.7936669064748202,0.9616838129496402,1.0221187050359715,1.0630223021582736,1.0999197841726622,1.0058010791366907,1.1441762589928057,0.6600392086330938,0.0,0.0,1024.0,2018-12-13,841,78251661,0.9506849315068493
68,68,20181218T102431_20181218T102426_T32UPA,0.3934960431654677,0.01003237410071943,0.21487769784172667,0.17344964028776982,0.32831618705035975,0.2691147482014389,0.2670021582733813,0.2729428057553957,0.2877388489208633,0.29631330935251815,0.2663881294964029,0.2992284172661871,0.13737374100719424,0.0,0.0,1024.0,2018-12-18,841,78251661,0.9643835616438357
69,69,20181223T102429_20181223T102536_T32UPA,0.4711205035971223,0.15112410071942448,0.24183992805755397,0.22055863309352522,0.4409233812949641,0.3873935251798561,0.41565,0.43363345323741015,0.4556895683453239,0.46647338129496413,0.4549071942446044,0.4741453237410074,0.32068165467625903,0.0,0.0,1024.0,2018-12-23,841,78251661,0.9780821917808219
70,70,20181228T102431_20181228T102427_T32UPA,0.4669035971223022,0.0032748201438848926,0.52618309352518,0.43599820143884893,0.45556294964028776,0.41662985611510794,0.47373884892086326,0.49273093525179884,0.525839568345324,0.5496978417266187,0.5206143884892087,0.5750161870503597,0.17304712230215827,0.0,0.0,1024.0,2018-12-28,841,78251661,0.9917808219178083


==> images/example/proba.csv <==
,index,meadows,winter barley,corn,winter wheat,summer barley,clover,winter triticale,t
0,0,0.14226447,0.1324438,0.13270004,0.15331645,0.13466856,0.121461555,0.18314508,0.0
1,1,0.14769396,0.103047684,0.14060992,0.14499561,0.1521663,0.10862824,0.20285836,0.014285714285714285
2,2,0.1474769,0.098384455,0.1418221,0.14856872,0.16095799,0.102758154,0.20003156,0.02857142857142857
3,3,0.16024533,0.07131549,0.14568758,0.14224325,0.15194078,0.09462693,0.23394066,0.04285714285714286
4,4,0.17603664,0.06116726,0.1508676,0.124265775,0.14531183,0.09414976,0.24820107,0.05714285714285714
5,5,0.18079491,0.05989243,0.15145439,0.113508254,0.14942794,0.09239949,0.25252265,0.07142857142857142
6,6,0.17888562,0.061380666,0.14635633,0.1103732,0.16093752,0.0861234,0.25594333,0.08571428571428572
7,7,0.17270668,0.06485521,0.13869584,0.1117433,0.17849635,0.07774296,0.25575975,0.1
8,8,0.16379759,0.07163127,0.13234241,0.11513178,0.1928757,0.070516005,0.25370526,0.11428571428571428
9,9,0.14996886,0.08421728,0.12604311,0.12479879,0.2027023,0.06302216,0.24924733,0.12857142857142856
10,10,0.13120858,0.10567739,0.121142775,0.14206217,0.20112744,0.0558698,0.24291177,0.14285714285714285
11,11,0.11733299,0.13893412,0.14836155,0.15201633,0.13006927,0.055685487,0.2576001,0.15714285714285714
12,12,0.12203182,0.14100677,0.14759627,0.14496803,0.11264805,0.05955651,0.2721925,0.17142857142857143
13,13,0.12139912,0.14689422,0.1411893,0.1480012,0.10762184,0.06380748,0.27108678,0.18571428571428572
14,14,0.118986905,0.17313845,0.14318173,0.1476314,0.100957364,0.067787975,0.2483162,0.2
15,15,0.56592214,0.030052358,0.03869405,0.016626319,0.06487058,0.22150305,0.062331382,0.21428571428571427
16,16,0.637162,0.017269224,0.04330611,0.00547587,0.027865155,0.25730026,0.011621312,0.22857142857142856
17,17,0.67060786,0.013490367,0.048962936,0.003684528,0.017918687,0.23999889,0.005336693,0.24285714285714285
18,18,0.7037016,0.011228102,0.042456254,0.0023568228,0.011252495,0.2263594,0.002645205,0.2571428571428571
19,19,0.66167784,0.013031329,0.049158696,0.0019379477,0.009113838,0.26377934,0.0013012099,0.2714285714285714
20,20,0.5797623,0.01638899,0.06291389,0.0018249574,0.009686159,0.32859787,0.00082579337,0.2857142857142857
21,21,0.5019726,0.019027436,0.07031207,0.0018269025,0.010671819,0.39550662,0.0006826694,0.3
22,22,0.47289333,0.01738051,0.06645642,0.0016395539,0.00997796,0.4311045,0.00054755853,0.3142857142857143
23,23,0.43531793,0.017430032,0.07777568,0.0016698468,0.010634645,0.4566792,0.000492645,0.32857142857142857
24,24,0.29145974,0.035488673,0.21610333,0.0024268385,0.016493157,0.4374825,0.0005455853,0.34285714285714286
25,25,0.23042925,0.037268475,0.3006942,0.003873612,0.024969071,0.4019876,0.0007778754,0.35714285714285715
26,26,0.14211407,0.042974867,0.49469727,0.0051017995,0.028700441,0.28556746,0.00084418984,0.37142857142857144
27,27,0.0055930093,0.04157813,0.9318923,0.00084011466,0.002199312,0.017710248,0.00018706205,0.38571428571428573
28,28,0.0024178037,0.03135023,0.95628643,0.00039014863,0.00067523273,0.008781648,9.8346594e-05,0.4
29,29,0.0021807444,0.023066612,0.9649713,0.0002789942,0.00047180845,0.008958357,7.209615e-05,0.4142857142857143
30,30,0.009273853,0.19903193,0.7345702,0.0008908134,0.0017523994,0.05424018,0.0002408342,0.42857142857142855
31,31,0.010503007,0.7011507,0.1904384,0.0011780637,0.002893321,0.09347697,0.0003594639,0.44285714285714284
32,32,0.008347009,0.8045499,0.09040336,0.0010361613,0.0032635762,0.09202244,0.0003777276,0.45714285714285713
33,33,0.00761122,0.8147038,0.06998093,0.0010437658,0.0034837832,0.102812394,0.00036407213,0.4714285714285714
34,34,0.006547111,0.8360047,0.049781963,0.0009026473,0.003168701,0.10327618,0.00031881896,0.4857142857142857
35,35,0.0056202947,0.8501684,0.039651733,0.0008007739,0.002943462,0.10055418,0.00026117038,0.5
36,36,0.004953901,0.8647551,0.03299745,0.00075289153,0.0029375167,0.0933845,0.00021867162,0.5142857142857142
37,37,0.004640145,0.8741541,0.032892324,0.0007629355,0.0033502732,0.08400809,0.00019221936,0.5285714285714286
38,38,0.0043899445,0.8839474,0.03783831,0.0008625073,0.0041041067,0.0686622,0.00019575462,0.5428571428571428
39,39,0.004517524,0.8952404,0.033889163,0.0008795322,0.0040474357,0.061221562,0.00020462346,0.5571428571428572
40,40,0.0036214886,0.9181987,0.02832232,0.0008624818,0.0037560377,0.045052968,0.00018610651,0.5714285714285714
41,41,0.002997899,0.9464921,0.017997785,0.0007585748,0.0032012523,0.028393338,0.00015929223,0.5857142857142857
42,42,0.002683738,0.95727146,0.013841807,0.00071936985,0.0029937634,0.02235246,0.00013752504,0.6
43,43,0.0024549805,0.96470994,0.011106735,0.0006778108,0.0027536764,0.018181685,0.00011498671,0.6142857142857143
44,44,0.0014752398,0.98229486,0.0055585257,0.0004580462,0.0019682278,0.008162505,8.277871e-05,0.6285714285714286
45,45,0.0015713657,0.9835425,0.005052887,0.00045840978,0.0019988806,0.007290031,8.615524e-05,0.6428571428571429
46,46,0.0016341138,0.98368275,0.004988471,0.0004544847,0.0019342097,0.007219065,8.725115e-05,0.6571428571428571
47,47,0.0019059886,0.98246956,0.0050922357,0.0004643427,0.0019360182,0.008049092,8.280428e-05,0.6714285714285714
48,48,0.0022420532,0.98052686,0.0053140423,0.00047658893,0.002071821,0.009290243,7.824157e-05,0.6857142857142857
49,49,0.0025486343,0.9786524,0.005547185,0.0004962665,0.0022189238,0.010459649,7.697185e-05,0.7
50,50,0.002437041,0.9800192,0.0051220576,0.0005057177,0.0022302866,0.009608595,7.696011e-05,0.7142857142857143
51,51,0.0022072943,0.982234,0.0046560853,0.00053932855,0.002217684,0.0080636665,8.195222e-05,0.7285714285714285
52,52,0.0022744075,0.98203444,0.0048155286,0.000575643,0.0022445766,0.007968788,8.652281e-05,0.7428571428571429
53,53,0.0022733102,0.98210186,0.004872748,0.0006113305,0.0022975814,0.0077518574,9.103418e-05,0.7571428571428571
54,54,0.0023270415,0.98183125,0.0050059133,0.0006445438,0.0023387487,0.0077579482,9.427552e-05,0.7714285714285715
55,55,0.0022978096,0.9820869,0.0049463357,0.00067120395,0.0023918655,0.007507571,9.8214536e-05,0.7857142857142857
56,56,0.0023906704,0.9817165,0.0050545787,0.0006976715,0.0024093366,0.007631214,0.00010002135,0.8
57,57,0.0024645245,0.98138887,0.005138877,0.00071615266,0.002456934,0.007733855,0.00010047739,0.8142857142857143
58,58,0.002543847,0.9811217,0.0051602274,0.00073130964,0.0025065504,0.0078357095,0.00010085698,0.8285714285714286
59,59,0.0025898216,0.98106605,0.005141781,0.0007382976,0.002528615,0.007834977,0.00010046838,0.8428571428571429
60,60,0.0027411967,0.9805254,0.005223348,0.00074906996,0.0025529414,0.008108493,9.9503595e-05,0.8571428571428571
61,61,0.0029257017,0.9799066,0.00528437,0.0007568607,0.0025382736,0.008489812,9.82923e-05,0.8714285714285714
62,62,0.0031156114,0.97924477,0.005353027,0.0007601013,0.0025214932,0.008909032,9.6339696e-05,0.8857142857142857
63,63,0.0031891551,0.9790579,0.0053509674,0.0007677633,0.0025134925,0.009024882,9.564286e-05,0.9
64,64,0.0032775463,0.9787947,0.0053823516,0.00078375736,0.0025197505,0.0091461325,9.570573e-05,0.9142857142857143
65,65,0.0033439132,0.97857445,0.005432111,0.00079874846,0.002520915,0.009233783,9.5898875e-05,0.9285714285714286
66,66,0.0033845261,0.9784251,0.005482017,0.00081585895,0.0025402482,0.009255789,9.649067e-05,0.9428571428571428
67,67,0.0034218654,0.9782865,0.0055367807,0.00083726406,0.0025769966,0.009242941,9.778918e-05,0.9571428571428572
68,68,0.0035033536,0.977967,0.005633028,0.00086141727,0.0026124597,0.009323313,9.931834e-05,0.9714285714285714
69,69,0.0035920811,0.9776458,0.005704559,0.00088372175,0.0026457058,0.009427152,0.000100646364,0.9857142857142858


==> images/example/tstop.txt <==
tstop, label, prediction
0.6285714285714286, winter barley, winter barley

==> images/example/used/12-71456800.csv <==
t,doa,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,2018-01-01,0.0376,0.0655,0.0687,0.1251,0.2079,0.2324,0.2732,0.2027,0.1266,0.2563
1,2018-01-17,0.0376,0.0655,0.0687,0.1251,0.2079,0.2324,0.2732,0.2027,0.1266,0.2563
2,2018-02-02,0.0376,0.0655,0.0687,0.1251,0.2079,0.2324,0.2732,0.2027,0.1266,0.2563
3,2018-02-18,0.0376,0.0655,0.0687,0.1251,0.2079,0.2324,0.2732,0.2027,0.1266,0.2563
4,2018-03-06,0.0494,0.0672,0.0679,0.11015,0.1742,0.19405,0.21605,0.16355,0.1098,0.21185
5,2018-03-22,0.0612,0.0689,0.0671,0.0952,0.1405,0.1557,0.1589,0.1244,0.093,0.1674
6,2018-04-07,0.0417,0.0729,0.0739,0.1308,0.2373,0.2676,0.312,0.2696,0.169,0.2976
7,2018-04-23,0.03035,0.0676,0.0387,0.1118,0.37455,0.455,0.48325,0.18155,0.08785,0.4844
8,2018-05-09,0.0449,0.0741,0.0459,0.11745,0.3655,0.4491,0.46975,0.18935,0.09025,0.47985
9,2018-05-25,0.042,0.0615,0.0431,0.1008,0.2534,0.3081,0.3319,0.1872,0.0915,0.3443
10,2018-06-10,0.0611,0.085475,0.087175,0.144675,0.2613,0.309525,0.33675,0.262,0.1507,0.352975
11,2018-06-26,0.0802,0.10945,0.13125,0.18855,0.2692,0.31095,0.3416,0.3368,0.2099,0.36165
12,2018-07-12,0.15825,0.13805,0.10905,0.1114,0.148,0.14235,0.24845,0.1407,0.0699,0.13355
13,2018-07-28,0.06425,0.08865,0.09455,0.14535,0.2402,0.27535,0.29075,0.33465,0.20155,0.3116
14,2018-08-13,0.05815,0.07195,0.0792,0.11325,0.16935,0.19055,0.1984,0.231,0.14265,0.2149
15,2018-08-29,0.0723,0.0851,0.088,0.11255,0.1551,0.17565,0.1858,0.1904,0.1349,0.18495
16,2018-09-14,0.0508,0.07033333,0.0769,0.11316667,0.167875,0.1876,0.20026666,0.262875,0.1853,0.212325
17,2018-09-30,0.037,0.05745,0.06065,0.1011,0.18185,0.21015,0.22635,0.26645,0.17515,0.23735
18,2018-10-16,0.1449,0.1308,0.1171,0.139,0.1728,0.185,0.2047,0.1481,0.1121,0.1957
19,2018-11-01,0.08765,0.091125,0.08295,0.114225,0.176025,0.19495,0.2156,0.176925,0.117625,0.2137
20,2018-11-17,0.0304,0.05145,0.0488,0.08945,0.17925,0.2049,0.2265,0.20575,0.12315,0.2317
21,2018-12-03,0.0368,0.055675,0.0522,0.095325,0.180575,0.2046,0.22585,0.182475,0.105525,0.233
22,2018-12-19,0.0432,0.0599,0.0556,0.1012,0.1819,0.2043,0.2252,0.1592,0.0879,0.2343


==> images/example/used/12-71456800_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.69067353,0.6160857,0.70568854,0.7309551,0.7570254,0.7835254,0.74728996,0.467815,0.35112157,0.80036664
1,0.43322027,0.36080742,0.38138133,0.38766867,0.40063143,0.41385418,0.38857004,0.2789994,0.2131078,0.41956708
2,0.6468304,0.56636167,0.6341541,0.6635044,0.6855073,0.6985657,0.6814477,0.32492843,0.30493718,0.70803845
3,0.67117155,0.59308785,0.6424768,0.65463746,0.67121583,0.68641555,0.65241444,0.18757193,0.1812526,0.69048685
4,0.20053242,0.17182443,0.17354369,0.19830321,0.24317639,0.26169014,0.2587266,0.20321976,0.18860888,0.2807883
5,0.3647571,0.31820095,0.33932316,0.35676607,0.3886695,0.40808633,0.38909572,0.2180413,0.13594757,0.42356345
6,0.49833485,0.44924405,0.49331743,0.5122812,0.5337049,0.5506721,0.532913,0.5023326,0.44154277,0.5683363
7,0.12038324,0.10907997,0.103630684,0.15752168,0.24615453,0.2793668,0.2915936,0.22991896,0.1378234,0.31646606
8,0.116684884,0.09161091,0.085089795,0.11172791,0.16005997,0.1760432,0.17079252,0.17062184,0.12069871,0.19739476
9,0.5321103,0.47166967,0.51413417,0.53570837,0.5545239,0.5727212,0.54976875,0.44163185,0.36046454,0.58413976
10,0.7980195,0.734461,0.80052054,0.8172414,0.834126,0.85632944,0.8236107,0.49109134,0.33747476,0.86738443
11,0.5323296,0.48923764,0.5278175,0.54529065,0.57569987,0.5931275,0.5721703,0.17855719,0.16655733,0.60378754
12,0.8105235,0.7473025,0.80069876,0.797165,0.81031895,0.83581704,0.80230474,0.40593368,0.2955103,0.84442264
13,0.12460908,0.104344636,0.09545125,0.114479356,0.14994864,0.16588572,0.15745246,0.1378834,0.09360194,0.17842318
14,0.12013349,0.10680674,0.09405783,0.1217147,0.19789949,0.22477376,0.22457571,0.15904146,0.09913195,0.24312684
15,1.0574119,1.050069,1.1498731,1.1688416,1.1888764,1.2061403,1.2284291,0.7759375,0.5879907,1.2222297
16,0.43563232,0.40744057,0.40696886,0.4218077,0.47366863,0.49524137,0.5401679,0.44433784,0.347343,0.5002537
17,0.108100526,0.10963079,0.078535594,0.12824672,0.32026935,0.38984784,0.38738316,0.1905138,0.09783702,0.4206699
18,0.1072432,0.10766085,0.07293346,0.12727094,0.3472415,0.432619,0.4192107,0.17912552,0.08643206,0.46795812
19,0.09918391,0.09810807,0.05853561,0.116105005,0.37453327,0.48370606,0.47044396,0.1876633,0.07847523,0.5312852
20,0.33758372,0.3130738,0.31385213,0.3275349,0.42142037,0.47408754,0.45291218,0.2585245,0.20908141,0.49604845
21,0.102652594,0.09903025,0.06802321,0.11775386,0.32036364,0.40463722,0.39941466,0.18094379,0.083972126,0.44404155
22,0.6022377,0.57356495,0.60172063,0.60133845,0.66479665,0.71227777,0.68437684,0.56544375,0.42047518,0.7323346
23,0.09431169,0.08603639,0.058882948,0.09769947,0.24036607,0.30477658,0.30611706,0.17220181,0.07534427,0.3453637
24,0.89697164,0.8547652,0.9030934,0.8918466,0.907467,0.9378101,0.9070562,0.5491763,0.36370793,0.9484064
25,0.10582318,0.10818211,0.10973032,0.1589033,0.25682014,0.30396697,0.31633127,0.3081318,0.17840219,0.3516667
26,0.12814581,0.12567809,0.13253339,0.172642,0.27206823,0.33333734,0.33979326,0.29916632,0.15922341,0.39907545
27,0.7711854,0.72881377,0.7756,0.7879605,0.8080967,0.83372754,0.8198352,0.5766626,0.42880565,0.844629
28,0.33813062,0.3194463,0.32872465,0.3468658,0.40825543,0.45092377,0.41635972,0.35751295,0.29281747,0.4771192
29,0.8828766,0.83469915,0.8798042,0.88661546,0.8952481,0.9139665,0.884541,0.18270674,0.20863627,0.91339564
30,0.21957557,0.18938604,0.17373376,0.17699899,0.22399372,0.2409699,0.29352176,0.2181436,0.12770472,0.24190721
31,0.10459048,0.09979516,0.09445661,0.12551147,0.22254549,0.26613155,0.2624914,0.29044995,0.16058512,0.30552238
32,0.12323043,0.117615804,0.118127525,0.14921314,0.24989344,0.30255887,0.30281687,0.3360224,0.18318231,0.35197258
33,0.1076703,0.10053746,0.104439944,0.13073725,0.2013124,0.24035329,0.2389894,0.30250204,0.17568246,0.27944243
34,0.15019779,0.1310563,0.12248648,0.13279541,0.1800992,0.20590329,0.20535097,0.20180896,0.14077234,0.2242095
35,0.12480971,0.1086145,0.101261765,0.119088314,0.17038034,0.19393072,0.1897922,0.18119557,0.119820714,0.21381745
36,0.2827349,0.25959414,0.26315895,0.2729449,0.32068375,0.35265926,0.34552005,0.35435474,0.27705318,0.37615082
37,0.10826355,0.09539609,0.094356164,0.11415576,0.1725696,0.20429406,0.19936535,0.2762515,0.16968922,0.23476787
38,0.1795553,0.15304418,0.14293341,0.15478066,0.19665214,0.21817863,0.21805933,0.17516035,0.1297603,0.23201452
39,0.104508445,0.09198306,0.08479596,0.110950164,0.19168429,0.22637954,0.22894853,0.2642116,0.15372889,0.26138404
40,0.5439701,0.4980445,0.51822853,0.52019906,0.53385174,0.55014175,0.52494824,0.4035916,0.30933836,0.5570693
41,0.19612563,0.16351216,0.15199214,0.16172077,0.20170899,0.22312276,0.2187234,0.16976427,0.11433971,0.2395558
42,0.32596925,0.29107112,0.29346296,0.3005419,0.33024204,0.34773347,0.337531,0.2753872,0.18830748,0.3607004
43,0.32884374,0.29223675,0.30125389,0.3075709,0.33860365,0.3614489,0.33498046,0.22672768,0.17009784,0.37690476
44,0.4136544,0.35867515,0.38065553,0.3843186,0.4076504,0.42676425,0.40809542,0.39561844,0.33847228,0.44016737
45,0.5029142,0.45313895,0.4929811,0.48894516,0.50878954,0.53491867,0.48415318,0.4243694,0.31167382,0.55133593
46,0.6299649,0.5590836,0.60224813,0.62144655,0.6308315,0.6421076,0.6464702,0.3668239,0.28190464,0.6476986
47,0.1894908,0.14528857,0.13717963,0.14939332,0.17552327,0.18822983,0.17203781,0.18092787,0.16282968,0.20204964
48,0.49359998,0.4410656,0.48458895,0.50192946,0.5192146,0.53555954,0.5201248,0.4242814,0.32189623,0.54770446
49,0.14243329,0.10964192,0.09109609,0.122649275,0.2050005,0.23799038,0.23804235,0.17221321,0.08941241,0.26961306


==> images/example/used/27-71460294.csv <==
t,date,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,2018-01-01,0.07845,0.09685,0.1093,0.132,0.177,0.1924,0.1872,0.141,0.096,0.2029
1,2018-01-17,0.07845,0.09685,0.1093,0.132,0.177,0.1924,0.1872,0.141,0.096,0.2029
2,2018-02-02,0.07845,0.09685,0.1093,0.132,0.177,0.1924,0.1872,0.141,0.096,0.2029
3,2018-02-18,0.0586,0.07921667,0.0980375,0.12223333,0.1474,0.15806666,0.16795833,0.19153333,0.1488,0.163525
4,2018-03-06,0.0474,0.06975,0.08935,0.1155,0.1416,0.1505,0.15975,0.17685,0.1232,0.1549
5,2018-03-22,0.0569,0.0797,0.1013,0.127,0.1534,0.1622,0.1717,0.215,0.1733,0.16975
6,2018-04-07,0.0554275,0.0806725,0.0781525,0.117995,0.228825,0.26044,0.26517,0.20502,0.1383475,0.26687
7,2018-04-23,0.0294,0.0548,0.0395375,0.0867125,0.2720625,0.343025,0.3475125,0.161,0.084675,0.3501
8,2018-05-09,0.04725,0.06685,0.049883332,0.09606667,0.28796667,0.37233335,0.37491667,0.16113333,0.079,0.38973334
9,2018-05-25,0.058383334,0.0722,0.054866668,0.097433336,0.297,0.4204,0.42486668,0.17686667,0.09003333,0.44603333
10,2018-06-10,0.17505,0.1924,0.19065,0.2411,0.3481,0.3891,0.3926,0.3034,0.2214,0.4133
11,2018-06-26,0.0773375,0.1114125,0.1432875,0.16125,0.185175,0.198425,0.2009875,0.247975,0.2024,0.2058625
12,2018-07-12,0.08745,0.123275,0.15925,0.17855,0.1988,0.21915,0.21115,0.27745,0.23525,0.21955
13,2018-07-28,0.0823625,0.1215,0.1574625,0.178395,0.1978,0.2101,0.20276,0.2768,0.228625,0.218975
14,2018-08-13,0.073975,0.1141,0.1495,0.17045,0.1842,0.19525,0.190975,0.2673,0.22215,0.202
15,2018-08-29,0.077625,0.10825,0.13435,0.15325,0.16685,0.175975,0.1731,0.2382,0.19965,0.18
16,2018-09-14,0.0773,0.1167,0.14531666,0.1645,0.181875,0.193025,0.18985416,0.2473375,0.205375,0.1988
17,2018-09-30,0.08078333,0.12058333,0.14716667,0.1681,0.20193334,0.21766667,0.21561667,0.27043334,0.22176667,0.22816667
18,2018-10-16,0.0879,0.122625,0.14695,0.163625,0.19555,0.20485,0.209825,0.2706,0.210025,0.2119
19,2018-11-01,0.07605,0.1069875,0.12698333,0.1487125,0.18515833,0.193375,0.20042917,0.23515,0.18132083,0.20055
20,2018-11-17,0.0642,0.09135,0.10701667,0.1338,0.17476666,0.1819,0.19103333,0.1997,0.15261666,0.1892
21,2018-12-03,0.05075,0.0741,0.08185,0.1113,0.1502,0.1572,0.1645,0.127,0.0852,0.16395
22,2018-12-19,0.05075,0.0741,0.08185,0.1113,0.1502,0.1572,0.1645,0.127,0.0852,0.16395


==> images/example/used/27-71460294_raw.csv <==
t,B02,B03,B04,B05,B06,B07,B08,B11,B12,B8A
0,0.49671328,0.4347178,0.47358656,0.5001969,0.5184558,0.53152907,0.52112967,0.24050903,0.22603388,0.5417476
1,0.44505477,0.36836743,0.38618279,0.3800121,0.38687608,0.4019361,0.37473124,0.26880655,0.20695147,0.4034954
2,0.63402826,0.54749304,0.60334027,0.6248054,0.6329198,0.6452154,0.6357247,0.4181765,0.29202524,0.64976406
3,0.7005837,0.622094,0.69737095,0.726242,0.7398637,0.75750643,0.7208277,0.4579597,0.34478587,0.76355815
4,0.6403924,0.5721885,0.6130579,0.6198589,0.62680984,0.6399417,0.60942906,0.37453452,0.25575608,0.64482385
5,0.7172142,0.658826,0.73568153,0.7692247,0.787476,0.80992514,0.79146165,0.42204574,0.28321928,0.82623523
6,0.18354805,0.15512086,0.15206055,0.17259246,0.20262635,0.21482863,0.21009769,0.118535176,0.07796262,0.22353303
7,0.12629057,0.10451703,0.10279368,0.12084706,0.14603455,0.15561587,0.15436855,0.1692954,0.12634026,0.16345121
8,0.4297694,0.39977992,0.46866772,0.5157472,0.56110203,0.5924399,0.61253947,0.6284314,0.484361,0.62856156
9,0.6369727,0.60326344,0.67997575,0.7095679,0.7345324,0.7589331,0.6902695,0.5534313,0.4426534,0.7814242
10,0.7035831,0.6454966,0.70130426,0.7216489,0.7409684,0.756935,0.7451743,0.35532886,0.34575012,0.76970845
11,0.78900254,0.7265791,0.78351074,0.7993301,0.8100453,0.82733876,0.8086873,0.55281216,0.40933695,0.8321403
12,0.12072383,0.1099107,0.11380638,0.13445821,0.16528967,0.17960669,0.17395793,0.1934609,0.13647602,0.18958648
13,0.09712846,0.09531225,0.0987129,0.12055926,0.16584633,0.18062866,0.18150906,0.20299783,0.14728174,0.1912378
14,0.18893227,0.17117795,0.15056838,0.17999418,0.2987009,0.3519716,0.33766982,0.18450911,0.120274335,0.36871335
15,0.11037256,0.10377527,0.07850926,0.111895226,0.2677003,0.33384237,0.31221625,0.16675203,0.08439706,0.34968027
16,0.09810031,0.090559624,0.062230095,0.0968382,0.25766265,0.33802226,0.32255554,0.14989401,0.07098295,0.35748586
17,0.26380065,0.25016555,0.2468374,0.27260625,0.38053858,0.43953568,0.4502742,0.3161202,0.18930325,0.46539438
18,0.53144205,0.49156833,0.5088511,0.51701933,0.5722959,0.6101492,0.59054536,0.26059183,0.23205543,0.62585294
19,0.09817778,0.08479551,0.060639583,0.08452851,0.22934958,0.31117803,0.29803807,0.12480192,0.06080954,0.33187294
20,0.9433353,0.8921416,0.9395224,0.93080443,0.9373279,0.97338235,0.9302458,0.47366983,0.32370052,0.9821279
21,0.10558507,0.09247056,0.065169,0.09233498,0.267822,0.37731224,0.35251045,0.14641295,0.0637336,0.40577313
22,0.39446914,0.35913607,0.35996965,0.36298925,0.4234661,0.46433157,0.4446283,0.37225732,0.31070977,0.4838904
23,0.10754444,0.09388834,0.07047933,0.095835574,0.25716695,0.36586502,0.35817063,0.16431282,0.0737048,0.40261802
24,0.15819418,0.1429945,0.126324,0.15200827,0.28426853,0.36369964,0.34246618,0.19161978,0.111231595,0.39618975
25,0.84357727,0.8177576,0.88349843,0.8953203,0.924335,0.96637547,0.90713036,0.64717394,0.48451942,0.9956905
26,0.8691472,0.8162387,0.86284226,0.86186695,0.86972773,0.9008088,0.8646279,0.54239833,0.41572943,0.91153055
27,0.79055476,0.7546275,0.80160385,0.79773635,0.8199289,0.8505753,0.8162781,0.55099314,0.35591492,0.86391693
28,0.60195607,0.5653072,0.5946642,0.603945,0.6400577,0.67102665,0.6383371,0.4235094,0.34582508,0.6859026
29,0.8088844,0.7697468,0.8308302,0.8380245,0.8581718,0.89112496,0.82996976,0.42153004,0.31443942,0.8990369
30,0.4780938,0.43754643,0.4476977,0.45454612,0.49684176,0.52860576,0.52993256,0.35735807,0.28761992,0.5464817
31,0.7181772,0.6897495,0.7288101,0.74151427,0.75987303,0.77719915,0.78256005,0.52953696,0.3676535,0.79247385
32,0.12398122,0.1225788,0.13332623,0.14248198,0.1765081,0.19863187,0.17267539,0.19092236,0.14361843,0.21157193
33,0.12624842,0.12789063,0.14510737,0.15192033,0.18558577,0.2095462,0.19800231,0.24473925,0.17528862,0.2242011
34,0.13071583,0.13632502,0.16008551,0.17052177,0.20185593,0.22308606,0.20884757,0.26536286,0.19722104,0.23724678
35,0.14578493,0.13994873,0.15147318,0.16324322,0.1950863,0.21834144,0.20700458,0.20258495,0.15256985,0.23524018
36,0.66958493,0.6302842,0.66688544,0.6680403,0.67857045,0.69316685,0.67991513,0.3663042,0.33089092,0.6972386
37,0.6424972,0.6192505,0.66657084,0.67819643,0.69777685,0.72247475,0.6754218,0.4150941,0.24462225,0.73308516
38,0.12145342,0.116536394,0.1280672,0.13984878,0.16480799,0.1800297,0.17263348,0.21326438,0.16398744,0.18773876
39,0.38921124,0.34977365,0.360211,0.3643263,0.3825809,0.4018624,0.37291458,0.3363046,0.27350122,0.41204903
40,0.46560645,0.41954213,0.44388035,0.45069632,0.4738632,0.4951122,0.47460547,0.30459112,0.284087,0.5079117
41,0.23731014,0.21096282,0.21195465,0.22835445,0.25539964,0.26884383,0.25920647,0.2009376,0.1661037,0.27623948
42,0.18072847,0.14023899,0.1237009,0.12538159,0.1434284,0.15269336,0.13942572,0.121519566,0.087790936,0.15321727
43,0.32693148,0.28307918,0.28781843,0.28808972,0.3023493,0.3139681,0.29053319,0.26953715,0.21906674,0.31918746
44,0.29743272,0.26201564,0.28467715,0.29522097,0.32701367,0.34612006,0.33535978,0.38061962,0.33035916,0.36712986
45,0.16355562,0.12784514,0.11863442,0.13235047,0.16319509,0.17618994,0.16440536,0.1690528,0.10903831,0.18344107
46,0.13548718,0.10351731,0.09147595,0.107475325,0.13703944,0.1470267,0.1384007,0.10426262,0.06522682,0.15080395
47,0.37461236,0.32560107,0.3480029,0.36566168,0.3914684,0.4096621,0.39391428,0.37163588,0.34314734,0.4210663
48,0.5983688,0.53158504,0.58025384,0.5959562,0.6115186,0.62697315,0.61100256,0.27478066,0.27039143,0.63516426
49,0.49808446,0.43652067,0.45955968,0.47311857,0.4850641,0.497095,0.47783843,0.3511951,0.26057875,0.50353897


==> images/example/used/71456800_raw.csv <==
doa,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
2018-01-02,0.7001934215295398,0.010156306632837987,0.4678150235592607,0.3511215839072129,0.6906735411380936,0.6160857375860822,0.7056885103298298,0.7309551105472998,0.7570254077564336,0.7835253896339253,0.7472899782529904,0.8003666545849948,0.31399731786879304
2018-01-07,0.5044049293222184,0.07042616890177603,0.3012901776005799,0.2355338347227256,0.46478088075389645,0.38959459949256986,0.4075083182312434,0.40503622689380214,0.41503499456324766,0.42748075389633916,0.4082951431678145,0.4312368068140631,0.1809381478796666
2018-01-12,0.47932111272200045,0.003605436752446538,0.2789994019572309,0.21310779267850669,0.4332202790866255,0.3608074121058355,0.3813813338166002,0.3876686661833999,0.40063142442914096,0.413854186299384,0.38857004349401975,0.41956708952519023,0.15141634650235591
2018-01-17,0.6779807176513233,0.18869608553823852,0.32492843421529544,0.30493718738673437,0.6468304095686842,0.566361670895252,0.634154077564335,0.6635044400144978,0.6855073214932947,0.698565748459587,0.6814476803189562,0.7080384197172891,0.4683986589343967
2018-01-22,0.7022055454874956,0.07869679231605653,0.18757192823486774,0.18125259151866627,0.6711715476621967,0.5930878579195362,0.6424768031895616,0.6546374411018485,0.6712158028271115,0.6864155672345055,0.6524144436389998,0.6904868611815878,0.3457529539688293
2018-01-27,0.5190211670895254,0.0028402863356288524,0.5869374411018484,0.5173811163465024,0.5248192823486773,0.47823010148604567,0.5356522834360276,0.5492820949619429,0.5751703696991664,0.5960901957230883,0.5921743566509605,0.618326766944545,0.2272610366074665
2018-02-01,0.7047138637187387,0.2403831279449077,0.2631816237767307,0.2924694454512505,0.6584436208771296,0.5856314787966651,0.6461677056904677,0.680182946719826,0.6951892352301562,0.7095776911924611,0.6827116165277275,0.7164662015222907,0.5742382022471914
2018-02-06,0.23873408843783983,0.042844508880029,0.20321975353388916,0.188608880028996,0.20053242116708955,0.1718244291409932,0.173543693367162,0.1983032076839435,0.24317638637187394,0.2616901413555637,0.2587266038419717,0.28078831098223994,0.1618501268575571
2018-02-11,0.39716319318593696,0.0029260057992026105,0.21804130119608564,0.1359475715839072,0.3647570859006886,0.3182009604929323,0.33932316056542233,0.35676607466473365,0.38866949981877513,0.40808631750634294,0.38909572308807544,0.42356344690105124,0.165166237767307
2018-02-16,0.5295454331279449,0.004795813700616165,0.5023326205146792,0.44154278724175433,0.4983348677056905,0.4492440558173251,0.4933174338528452,0.5122811525915186,0.5337048930772018,0.5506721275824572,0.5329130300833635,0.5683363175063432,0.2678048024646612
2018-02-21,0.14848481333816607,0.0029118339978253,0.2299189561435303,0.1378233961580283,0.12038323667995651,0.10907997462848855,0.10363068140630671,0.15752167451975355,0.2461545306270388,0.27936678144255156,0.2915936208771294,0.3164660565422255,0.17437205509242482
2018-02-26,0.15181386371873873,0.008981225081551287,0.17062183762232694,0.120698713301921,0.11668488582819866,0.09161090974990937,0.08508979702790866,0.11172790866255894,0.1600599673794853,0.17604320405944188,0.17079251540413196,0.19739476259514316,0.13035588981515045
2018-03-03,0.5656048387096777,0.003682384922073215,0.4416318593693368,0.36046455237404856,0.5321102573396158,0.4716696629213485,0.5141341609278725,0.5357083725987678,0.5545239035882567,0.5727211852120335,0.5497687205509244,0.5841397426603842,0.2833909568684307
2018-03-08,0.6722471003986952,0.06270177600579921,0.46051772381297573,0.31700028996013047,0.6404003080826387,0.5930639543312796,0.6465617615077928,0.6694366980790142,0.6849275099673797,0.6983944545125045,0.6829345415005437,0.7091947988401596,0.4891803914461761
2018-03-13,0.8138862993838348,0.013891645523740491,0.49109133744110195,0.33747475534614,0.7980195179412833,0.7344609822399422,0.800520514679232,0.8172413555636103,0.8341260239217109,0.8563294309532441,0.8236107104023198,0.8673844146429865,0.3898890358825661
2018-03-18,0.5538608010148606,0.08834927509967379,0.17855719463573763,0.16655732149329475,0.5323295940558174,0.4892376404494383,0.5278174700978615,0.545290630663284,0.575699855019935,0.5931275099673795,0.5721702972091337,0.6037875317143894,0.3129618521203335
2018-03-23,0.6462077383109827,0.014794164552374055,0.4950792497281625,0.40659380210221124,0.6193566328379848,0.5690516310257342,0.6132237404856834,0.6276766582094964,0.6434796303008338,0.6629517578832912,0.634648930772019,0.6717372055092424,0.3394359006886553
2018-03-28,0.8338060710402319,0.03561886553098951,0.4059336716201523,0.2955102935846321,0.8105235048930772,0.7473024465386012,0.8006987676694455,0.7971649873142446,0.8103189742660385,0.8358170532801742,0.8023047480971369,0.8444226168901778,0.34776163465023574
2018-04-02,0.16455764769844147,0.0012728343602754625,0.13788339978252995,0.09360193910837257,0.12460907937658576,0.10434463573758608,0.09545125045306274,0.11447935846321132,0.14994864081188838,0.16588571946357375,0.15745246466110907,0.17842317868793045,0.07012169264226169
2018-04-07,0.1184797209133744,0.005381297571583908,0.2684502899601305,0.16396444363899962,0.09840848133381662,0.09789945632475534,0.09263455962305184,0.13824980065241027,0.23496843059079384,0.2679218194998188,0.2820850126857557,0.302348115259152,0.1676097136643712
2018-04-12,0.14126654584994566,0.02530235592606016,0.15904146429865895,0.09913194998187752,0.12013349039507068,0.1068067415730337,0.09405782892352305,0.12171469735411382,0.19789949256977163,0.22477375860819143,0.22457571583907213,0.2431268394345778,0.09268220369699168
2018-04-17,0.9897887096774195,0.0855365893439652,0.775937495469373,0.5879906850308084,1.0574118883653498,1.0500689198985143,1.149873178687931,1.1688416455237405,1.1888764226168904,1.206140268213121,1.228429032258065,1.2222296846683578,0.7754923704240667
2018-04-22,0.37573648060891635,0.02069963754983689,0.44433783979702796,0.34734298658934387,0.4356323124320406,0.4074405762957595,0.40696886553098954,0.4218077201884741,0.4736686480608918,0.4952413736861182,0.5401679412830737,0.5002536788691557,0.2515827654947445
2018-04-27,0.12873508517578836,0.01801112722000725,0.19051380935121429,0.09783702428416093,0.10810052555273648,0.10963079014135556,0.07853559260601668,0.12824671982602392,0.32026933671620145,0.3898478434215296,0.387383164189924,0.4206698985139543,0.1513668358100761
2018-05-02,0.13388492207321495,0.006116473359913015,0.17912551649148245,0.08643205871692643,0.10724320405944184,0.10766085538238494,0.07293345415005435,0.12727093149691918,0.3472414824211672,0.4326190105110548,0.4192106922798116,0.4679581370061617,0.12173903588256615
2018-05-07,0.10763894527002536,0.0015437296121783258,0.1770168539325843,0.07829280536426245,0.0840317506342878,0.08743870967741937,0.051517089525190296,0.10661286698079016,0.34112018847408476,0.4322058898151505,0.4354373867343241,0.46857658571946353,0.17177870605291778
2018-05-12,0.12758861906487856,0.0012104748097136646,0.1876633019209859,0.07847522653135193,0.09918390721275827,0.09810806451612902,0.05853561072852483,0.11610500181225082,0.3745332548024646,0.4837060710402321,0.47044396520478443,0.5312852301558538,0.11662276187024284
2018-05-17,0.3610138818412469,0.024988782167451977,0.25852450163102575,0.20908140630663294,0.33758370786516856,0.31307381297571585,0.3138521203334541,0.3275349039507069,0.42142036969916635,0.4740875317143892,0.4529121964479885,0.4960484595868068,0.15692415730337084
2018-05-22,0.12977729249728162,0.008527437477346866,0.1809437839797028,0.08397212758245742,0.1026525915186662,0.09903024646611093,0.06802321493294673,0.11775386009423706,0.32036364624864094,0.40463720550924254,0.39941466110909746,0.4440415367886916,0.12781602029720918
2018-06-01,0.5873996194273288,0.0022321674519753536,0.5654437839797027,0.4204751721638275,0.6022377129394708,0.5735649510692278,0.601720659659297,0.6013384197172889,0.6647966473359912,0.7122777455599856,0.6843768394345778,0.7323346139905762,0.1939999818774919
2018-06-06,0.12296743385284524,0.001178035520115984,0.1722018122508155,0.07534427328742298,0.09431168901776006,0.08603638999637553,0.05888294671982604,0.09769947444726354,0.24036607466473361,0.30477658571946364,0.306117053280174,0.3453637006161653,0.0765572671257702
2018-06-11,1.063066255889815,0.5894322943095327,0.295118339978253,0.35342515404131936,1.0380573758608194,0.9920368068140634,1.0419932946719828,1.0710068140630666,1.0719480608916276,1.0760971910112365,1.05886660021747,1.0611251540413196,1.013205491119971
2018-06-16,0.21411274012323317,0.006667288872779994,0.18788510329829644,0.12444162740123241,0.17307528089887647,0.15173568321855743,0.13451399057629573,0.15730540050743022,0.24866453425154042,0.2962579557810802,0.28338738673432406,0.31891409931134473,0.10937941283073577
2018-06-21,0.3865489126495108,0.18009073939833278,0.2480211852120334,0.2075922073214933,0.38971000362450176,0.35705159478071774,0.34777848858281984,0.3710708952519029,0.4543766038419717,0.4984084450888002,0.4998252990213846,0.5200145886190649,0.3079960492932223
2018-06-26,0.8974685030808264,0.0031422073214932944,0.5491762595143168,0.363707937658572,0.8969716563972456,0.8547652047843421,0.9030933852845234,0.8918465748459589,0.9074669989126495,0.9378101304820589,0.9070561978977889,0.9484063972453789,0.34820369699166365
2018-07-01,0.11786029358463214,0.0014156578470460315,0.30813182312432036,0.17840219282348674,0.10582317868793044,0.10818211308445091,0.10973031895614352,0.15890329829648422,0.2568201341065604,0.3039669807901415,0.3163312794490757,0.35166669083001095,0.14905656034795217
2018-07-06,0.14859478071765134,0.0013432040594418269,0.2991663283798478,0.15922341428053643,0.1281458137006162,0.12567808988764048,0.13253338166002177,0.17264198985139545,0.2720682312432041,0.3333373504893077,0.33979327654947444,0.399075462123958,0.07988947082276186
2018-07-11,0.7751205690467562,0.010348713301920989,0.5766625951431679,0.4288056361000363,0.7711853751359186,0.72881375498369,0.7756,0.7879605291772384,0.8080966835810076,0.8337275462123959,0.819835157665821,0.84462897789054,0.439549528814788
2018-07-16,0.40027049655672353,0.015360692279811523,0.35751295759333096,0.2928174700978616,0.3381306089162741,0.31944628488582827,0.32872466473359924,0.34686580282711127,0.4082554367524466,0.4509237767306996,0.4163597317868794,0.4771192098586445,0.22638959768031897
2018-07-21,0.9083778361725264,0.16253272924972811,0.18270674157303374,0.2086362631388184,0.8828765494744474,0.8346991482421167,0.8798041862993842,0.8866154403769483,0.8952481333816603,0.9139664914824213,0.8845409568684307,0.9133956324755349,0.5940331098223995
2018-07-26,0.18450108735048934,0.0029155491119971016,0.21814360275462133,0.1277047299746285,0.21957557085900695,0.18938604566872055,0.173733762232693,0.17699898513954335,0.2239937114896702,0.24096989851395442,0.2935217470097862,0.24190721275824578,0.07319519753533889
2018-07-31,0.12652953968829286,0.0015964842334179055,0.2904499456324756,0.16058512142080467,0.10459048568321858,0.09979516129032255,0.09445661471547664,0.12551147154766223,0.2225454874954694,0.26613155128669813,0.26249140993113457,0.3055223812975715,0.06522557085900689
2018-08-05,0.14625657847046036,0.0014650598042769123,0.3360223994200798,0.1831823124320406,0.1232304276911925,0.1176158028271113,0.11812752808988769,0.14921313881841256,0.24989343965204786,0.30255888002899606,0.3028168720550925,0.3519725806451612,0.07122584269662921
2018-08-10,0.5966174882203699,0.03737836172526279,0.4347572127582458,0.31240628851032987,0.6063306451612904,0.5738230155853571,0.5938547843421531,0.6069368611815877,0.6321710945994925,0.6506119246103661,0.6518881478796665,0.6564348677056906,0.3987749184487134
2018-08-15,0.16174452700253716,0.0017077564334903948,0.14807664008698804,0.07804168176875681,0.13041110909749914,0.1084558173251178,0.09380578108010154,0.10523291047480969,0.15528539325842702,0.17974102935846328,0.17626032982964845,0.19595819137368614,0.04175447625951432
2018-08-20,0.12929849583182312,0.0013855201159840526,0.3025020478434215,0.17568245741210584,0.10767029720913376,0.10053745922435665,0.10443994200797392,0.1307372417542588,0.20131239579557814,0.24035328017397606,0.23898939833272925,0.2794424429140993,0.05881475172163829
2018-08-25,0.6607926966292138,0.07329577745559986,0.30107131206959054,0.26998289235230166,0.6425731605654221,0.6049328923523015,0.6340254077564336,0.6352458499456325,0.6504198803914463,0.6696853388909028,0.6486899238854659,0.6763046574845961,0.3682870605291772
2018-08-30,0.8698532801739762,0.01653988764044944,0.5797893258426965,0.4352126495106923,0.8665174338528455,0.8197557810801016,0.8710922435665094,0.860119246103661,0.8791654222544399,0.912172073214933,0.8641634287785428,0.9232848677056904,0.33072122145704974
2018-09-04,0.17328682493657124,0.00296529539688293,0.20180895251902867,0.14077234505255523,0.1501977890540051,0.13105628851032985,0.12248648060891631,0.13279541500543676,0.1800992026096412,0.20590329829648418,0.20535096049293222,0.2242094961942733,0.061524610366074664
2018-09-06,0.15977740123233058,0.0067577600440286165,0.2613694980694981,0.15669092664092665,0.1302317868793041,0.11006888365349767,0.10099800652410294,0.11940309894889455,0.17475703153316421,0.19884662921348306,0.1954004530627039,0.22167837984777095,0.05575585068198136
2018-09-09,0.153606071040232,0.00879267850670533,0.18119557810801018,0.11982071402682132,0.12480971366437119,0.10861449800652413,0.10126176150779267,0.11908831098223993,0.17038033707865172,0.19393071765132297,0.1897922073214933,0.21381745197535348,0.07359157303370788
2018-09-14,0.3040020840884379,0.0031107104023196824,0.3543547480971367,0.27705317143892716,0.28273490395070683,0.2595941283073578,0.2631589525190286,0.2729448894527003,0.3206837441101849,0.3526592606016673,0.3455200434940196,0.376150815512867,0.10428773106197899
2018-09-16,0.13638329104748095,0.002688238492207322,0.2863760601667271,0.18617986589343966,0.10720161290322582,0.09645090612540778,0.09481292134831461,0.11938620877129395,0.18366447988401605,0.21219465386009428,0.21156814063066331,0.2408379666545849,0.07486861181587533
2018-09-19,0.13392569771656396,0.0011032801739760787,0.2762515041681769,0.16968921710764773,0.1082635556361001,0.0953960855382385,0.09435616165277273,0.11415576295759336,0.17256960855382386,0.2042940558173252,0.19936534976440745,0.23476786879304107,0.04393127944907576
2018-09-24,0.2084069227981153,0.0050517578832910475,0.1751603479521566,0.1297602935846321,0.1795552917723813,0.15304418267488218,0.14293341790503805,0.15478066328379853,0.19665213845596233,0.21817863356288508,0.21805933309169992,0.2320145161290323,0.10317363175063429
2018-09-29,0.13215547299746283,0.006458880028996015,0.26352207321493304,0.16863851032982966,0.10639570496556726,0.09829816962667633,0.09482515404131932,0.12586047480971366,0.19694613990576307,0.22450248278361734,0.2315840703153317,0.2558260239217108,0.11291891989851395
2018-10-04,0.12988256614715482,0.0012596592968466835,0.25498280173976084,0.15361190648785794,0.10325226531351944,0.09325942370424069,0.08607154766219648,0.11397761870242847,0.19001652772743757,0.22226770569046758,0.22510288147879665,0.2561930772018847,0.06684702790866258
2018-10-09,0.2614479702790867,0.09445665096049298,0.2538983870967742,0.19132586081913738,0.23219575933309172,0.21177830735773828,0.2077962486408119,0.23456235955056182,0.30382256252265305,0.33394528814787977,0.3300611090974992,0.3589230518303735,0.18971132656759698
2018-10-14,0.1327318231243204,0.0014560891627401233,0.2642115802827112,0.15372888727799933,0.1045084450888003,0.09198305545487497,0.0847959586806814,0.11095016310257338,0.19168428778542954,0.22637953968829294,0.22894853207683938,0.26138405219282357,0.07168236679956508
2018-10-19,0.5694452700253715,0.0021534070315331645,0.4035916092787242,0.30933834722725634,0.5439701159840522,0.498044490757521,0.518228506705328,0.5201990576295762,0.5338517216382748,0.5501417723812976,0.524948242116709,0.5570693004711853,0.22192388546574845
2018-10-24,0.22867477346864812,0.0027374411018484973,0.16976426241391815,0.11433970641536792,0.19612562522653135,0.1635121602029721,0.15199213483146065,0.16172076839434585,0.20170898876404506,0.2231227618702429,0.21872339615802827,0.23955579920260972,0.06641576658209498
2018-10-29,0.46656672707502717,0.07558031895614355,0.3076268575570859,0.2665660927872418,0.43374795215657835,0.39061482421167093,0.41379657484595866,0.4159657303370787,0.43639229793403406,0.4573915186661835,0.42382084088437844,0.4694665639724538,0.19237007973903592
2018-11-03,0.3473288510329831,0.002602664008698805,0.27538718738673423,0.18830748459586807,0.32596924610366085,0.29107111272200076,0.2934629575933309,0.3005419173613628,0.3302420260964118,0.3477334722725626,0.33753098948894533,0.36070039869517945,0.13017587894164556
2018-11-08,0.3664560529177238,0.010137078651685394,0.22672767306995292,0.1700978434215295,0.3288437296121783,0.29223675244653863,0.3012538963392534,0.30757091337441095,0.3386036426241392,0.3614489126495108,0.33498046393620895,0.3769047662196448,0.12464093874592246
2018-11-18,0.14969539688292863,0.0015682493657122145,0.23584668358100777,0.1324918629938384,0.11351520478434218,0.09140877129394713,0.07584458137006164,0.10940507430228343,0.20365144980065245,0.23932937658571946,0.24348711489670177,0.2753889996375499,0.10848133381660023
2018-11-23,0.4424295396882929,0.0025812250815512874,0.39561844871330176,0.3384722906850309,0.4136543856469736,0.35867515404131933,0.38065552736498737,0.3843185755708591,0.4076503986951794,0.4267642624139181,0.40809543312794494,0.4401673613628128,0.13429010511054734
2018-11-28,0.17641841246828563,0.01027656759695542,0.20415070677781813,0.11914133744110186,0.14181902863356297,0.11058597317868794,0.09488260239217108,0.12495514679231608,0.20309189923885473,0.23413840159478078,0.23935420442189204,0.26138831098224,0.12940028996013053
2018-11-30,0.6298578720963577,0.10426733626857457,0.18750690208667734,0.17963620178041545,0.5981140993113448,0.5331708965000935,0.5669659143640583,0.5774497094322754,0.5846956778523489,0.596927634740817,0.578178470460312,0.6024572997153316,0.3392311926605504
2018-12-03,0.5391632656759697,0.002168140630663284,0.4243694092062342,0.31167383109822416,0.5029142080463936,0.45313894527002535,0.49298109822399433,0.48894516129032256,0.5087895433127947,0.5349186661833999,0.4841531895614355,0.5513359369336718,0.1323140449438202
2018-12-08,0.6495091881116349,0.09561846683581009,0.3668239035882568,0.28190463936208776,0.6299648604566873,0.5590835810076114,0.6022481152591519,0.6214465748459588,0.6308314787966657,0.6421075933309173,0.6464702065965932,0.6476985683218559,0.44629748097136657
2018-12-13,0.2472384922073215,0.0051136281261326575,0.18092787241754266,0.16282968466835812,0.18949079376585723,0.1452885646973541,0.13717963030083366,0.14939331279449075,0.17552326930047116,0.1882298296484234,0.17203780355201168,0.20204963754983696,0.11404365712214572
2018-12-18,0.5108492750996738,0.005979793403407032,0.42428138818412475,0.3218962305183038,0.49359998187749193,0.4410656034795217,0.4845889452700255,0.5019294490757521,0.5192145523740486,0.5355595505617978,0.5201248097136645,0.5477044581370061,0.2585205509242479
2018-12-23,0.6155476621964483,0.16583291047480966,0.2965749003262052,0.2764633562885104,0.5895664733599129,0.5268784160927873,0.572556995288148,0.5856171801377312,0.6011142986589344,0.6157183399782532,0.5962168720550924,0.6260084269662923,0.37690578108010153
2018-12-28,0.18505578108010154,0.0013797571583907217,0.1722132113084451,0.08941241391808626,0.142433291047481,0.10964191736136283,0.0910960855382385,0.12264927509967384,0.2050005074302284,0.23799037694816957,0.2380423523015586,0.26961306632837995,0.09211513229430957


==> images/example/used/71456800_raw_sampled.csv <==
doa,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
2018-01-02,0.7001934215295398,0.010156306632837987,0.4678150235592607,0.3511215839072129,0.6906735411380936,0.6160857375860822,0.7056885103298298,0.7309551105472998,0.7570254077564336,0.7835253896339253,0.7472899782529904,0.8003666545849948,0.31399731786879304
2018-01-07,0.5044049293222184,0.07042616890177603,0.3012901776005799,0.2355338347227256,0.46478088075389645,0.38959459949256986,0.4075083182312434,0.40503622689380214,0.41503499456324766,0.42748075389633916,0.4082951431678145,0.4312368068140631,0.1809381478796666
2018-01-12,0.47932111272200045,0.003605436752446538,0.2789994019572309,0.21310779267850669,0.4332202790866255,0.3608074121058355,0.3813813338166002,0.3876686661833999,0.40063142442914096,0.413854186299384,0.38857004349401975,0.41956708952519023,0.15141634650235591
2018-01-17,0.6779807176513233,0.18869608553823852,0.32492843421529544,0.30493718738673437,0.6468304095686842,0.566361670895252,0.634154077564335,0.6635044400144978,0.6855073214932947,0.698565748459587,0.6814476803189562,0.7080384197172891,0.4683986589343967
2018-01-22,0.7022055454874956,0.07869679231605653,0.18757192823486774,0.18125259151866627,0.6711715476621967,0.5930878579195362,0.6424768031895616,0.6546374411018485,0.6712158028271115,0.6864155672345055,0.6524144436389998,0.6904868611815878,0.3457529539688293
2018-01-27,0.5190211670895254,0.0028402863356288524,0.5869374411018484,0.5173811163465024,0.5248192823486773,0.47823010148604567,0.5356522834360276,0.5492820949619429,0.5751703696991664,0.5960901957230883,0.5921743566509605,0.618326766944545,0.2272610366074665
2018-02-01,0.7047138637187387,0.2403831279449077,0.2631816237767307,0.2924694454512505,0.6584436208771296,0.5856314787966651,0.6461677056904677,0.680182946719826,0.6951892352301562,0.7095776911924611,0.6827116165277275,0.7164662015222907,0.5742382022471914
2018-02-06,0.23873408843783983,0.042844508880029,0.20321975353388916,0.188608880028996,0.20053242116708955,0.1718244291409932,0.173543693367162,0.1983032076839435,0.24317638637187394,0.2616901413555637,0.2587266038419717,0.28078831098223994,0.1618501268575571
2018-02-11,0.39716319318593696,0.0029260057992026105,0.21804130119608564,0.1359475715839072,0.3647570859006886,0.3182009604929323,0.33932316056542233,0.35676607466473365,0.38866949981877513,0.40808631750634294,0.38909572308807544,0.42356344690105124,0.165166237767307
2018-02-16,0.5295454331279449,0.004795813700616165,0.5023326205146792,0.44154278724175433,0.4983348677056905,0.4492440558173251,0.4933174338528452,0.5122811525915186,0.5337048930772018,0.5506721275824572,0.5329130300833635,0.5683363175063432,0.2678048024646612
2018-02-26,0.15181386371873873,0.008981225081551287,0.17062183762232694,0.120698713301921,0.11668488582819866,0.09161090974990937,0.08508979702790866,0.11172790866255894,0.1600599673794853,0.17604320405944188,0.17079251540413196,0.19739476259514316,0.13035588981515045
2018-03-03,0.5656048387096777,0.003682384922073215,0.4416318593693368,0.36046455237404856,0.5321102573396158,0.4716696629213485,0.5141341609278725,0.5357083725987678,0.5545239035882567,0.5727211852120335,0.5497687205509244,0.5841397426603842,0.2833909568684307
2018-03-08,0.6722471003986952,0.06270177600579921,0.46051772381297573,0.31700028996013047,0.6404003080826387,0.5930639543312796,0.6465617615077928,0.6694366980790142,0.6849275099673797,0.6983944545125045,0.6829345415005437,0.7091947988401596,0.4891803914461761
2018-03-13,0.8138862993838348,0.013891645523740491,0.49109133744110195,0.33747475534614,0.7980195179412833,0.7344609822399422,0.800520514679232,0.8172413555636103,0.8341260239217109,0.8563294309532441,0.8236107104023198,0.8673844146429865,0.3898890358825661
2018-03-18,0.5538608010148606,0.08834927509967379,0.17855719463573763,0.16655732149329475,0.5323295940558174,0.4892376404494383,0.5278174700978615,0.545290630663284,0.575699855019935,0.5931275099673795,0.5721702972091337,0.6037875317143894,0.3129618521203335
2018-03-23,0.6462077383109827,0.014794164552374055,0.4950792497281625,0.40659380210221124,0.6193566328379848,0.5690516310257342,0.6132237404856834,0.6276766582094964,0.6434796303008338,0.6629517578832912,0.634648930772019,0.6717372055092424,0.3394359006886553
2018-03-28,0.8338060710402319,0.03561886553098951,0.4059336716201523,0.2955102935846321,0.8105235048930772,0.7473024465386012,0.8006987676694455,0.7971649873142446,0.8103189742660385,0.8358170532801742,0.8023047480971369,0.8444226168901778,0.34776163465023574
2018-04-02,0.16455764769844147,0.0012728343602754625,0.13788339978252995,0.09360193910837257,0.12460907937658576,0.10434463573758608,0.09545125045306274,0.11447935846321132,0.14994864081188838,0.16588571946357375,0.15745246466110907,0.17842317868793045,0.07012169264226169
2018-04-07,0.1184797209133744,0.005381297571583908,0.2684502899601305,0.16396444363899962,0.09840848133381662,0.09789945632475534,0.09263455962305184,0.13824980065241027,0.23496843059079384,0.2679218194998188,0.2820850126857557,0.302348115259152,0.1676097136643712
2018-04-22,0.37573648060891635,0.02069963754983689,0.44433783979702796,0.34734298658934387,0.4356323124320406,0.4074405762957595,0.40696886553098954,0.4218077201884741,0.4736686480608918,0.4952413736861182,0.5401679412830737,0.5002536788691557,0.2515827654947445
2018-04-27,0.12873508517578836,0.01801112722000725,0.19051380935121429,0.09783702428416093,0.10810052555273648,0.10963079014135556,0.07853559260601668,0.12824671982602392,0.32026933671620145,0.3898478434215296,0.387383164189924,0.4206698985139543,0.1513668358100761
2018-05-02,0.13388492207321495,0.006116473359913015,0.17912551649148245,0.08643205871692643,0.10724320405944184,0.10766085538238494,0.07293345415005435,0.12727093149691918,0.3472414824211672,0.4326190105110548,0.4192106922798116,0.4679581370061617,0.12173903588256615
2018-05-07,0.10763894527002536,0.0015437296121783258,0.1770168539325843,0.07829280536426245,0.0840317506342878,0.08743870967741937,0.051517089525190296,0.10661286698079016,0.34112018847408476,0.4322058898151505,0.4354373867343241,0.46857658571946353,0.17177870605291778
2018-05-17,0.3610138818412469,0.024988782167451977,0.25852450163102575,0.20908140630663294,0.33758370786516856,0.31307381297571585,0.3138521203334541,0.3275349039507069,0.42142036969916635,0.4740875317143892,0.4529121964479885,0.4960484595868068,0.15692415730337084
2018-05-22,0.12977729249728162,0.008527437477346866,0.1809437839797028,0.08397212758245742,0.1026525915186662,0.09903024646611093,0.06802321493294673,0.11775386009423706,0.32036364624864094,0.40463720550924254,0.39941466110909746,0.4440415367886916,0.12781602029720918
2018-06-01,0.5873996194273288,0.0022321674519753536,0.5654437839797027,0.4204751721638275,0.6022377129394708,0.5735649510692278,0.601720659659297,0.6013384197172889,0.6647966473359912,0.7122777455599856,0.6843768394345778,0.7323346139905762,0.1939999818774919
2018-06-06,0.12296743385284524,0.001178035520115984,0.1722018122508155,0.07534427328742298,0.09431168901776006,0.08603638999637553,0.05888294671982604,0.09769947444726354,0.24036607466473361,0.30477658571946364,0.306117053280174,0.3453637006161653,0.0765572671257702
2018-06-11,1.063066255889815,0.5894322943095327,0.295118339978253,0.35342515404131936,1.0380573758608194,0.9920368068140634,1.0419932946719828,1.0710068140630666,1.0719480608916276,1.0760971910112365,1.05886660021747,1.0611251540413196,1.013205491119971
2018-06-16,0.21411274012323317,0.006667288872779994,0.18788510329829644,0.12444162740123241,0.17307528089887647,0.15173568321855743,0.13451399057629573,0.15730540050743022,0.24866453425154042,0.2962579557810802,0.28338738673432406,0.31891409931134473,0.10937941283073577
2018-06-21,0.3865489126495108,0.18009073939833278,0.2480211852120334,0.2075922073214933,0.38971000362450176,0.35705159478071774,0.34777848858281984,0.3710708952519029,0.4543766038419717,0.4984084450888002,0.4998252990213846,0.5200145886190649,0.3079960492932223
2018-06-26,0.8974685030808264,0.0031422073214932944,0.5491762595143168,0.363707937658572,0.8969716563972456,0.8547652047843421,0.9030933852845234,0.8918465748459589,0.9074669989126495,0.9378101304820589,0.9070561978977889,0.9484063972453789,0.34820369699166365
2018-07-01,0.11786029358463214,0.0014156578470460315,0.30813182312432036,0.17840219282348674,0.10582317868793044,0.10818211308445091,0.10973031895614352,0.15890329829648422,0.2568201341065604,0.3039669807901415,0.3163312794490757,0.35166669083001095,0.14905656034795217
2018-07-06,0.14859478071765134,0.0013432040594418269,0.2991663283798478,0.15922341428053643,0.1281458137006162,0.12567808988764048,0.13253338166002177,0.17264198985139545,0.2720682312432041,0.3333373504893077,0.33979327654947444,0.399075462123958,0.07988947082276186
2018-07-11,0.7751205690467562,0.010348713301920989,0.5766625951431679,0.4288056361000363,0.7711853751359186,0.72881375498369,0.7756,0.7879605291772384,0.8080966835810076,0.8337275462123959,0.819835157665821,0.84462897789054,0.439549528814788
2018-07-16,0.40027049655672353,0.015360692279811523,0.35751295759333096,0.2928174700978616,0.3381306089162741,0.31944628488582827,0.32872466473359924,0.34686580282711127,0.4082554367524466,0.4509237767306996,0.4163597317868794,0.4771192098586445,0.22638959768031897
2018-07-21,0.9083778361725264,0.16253272924972811,0.18270674157303374,0.2086362631388184,0.8828765494744474,0.8346991482421167,0.8798041862993842,0.8866154403769483,0.8952481333816603,0.9139664914824213,0.8845409568684307,0.9133956324755349,0.5940331098223995
2018-07-26,0.18450108735048934,0.0029155491119971016,0.21814360275462133,0.1277047299746285,0.21957557085900695,0.18938604566872055,0.173733762232693,0.17699898513954335,0.2239937114896702,0.24096989851395442,0.2935217470097862,0.24190721275824578,0.07319519753533889
2018-07-31,0.12652953968829286,0.0015964842334179055,0.2904499456324756,0.16058512142080467,0.10459048568321858,0.09979516129032255,0.09445661471547664,0.12551147154766223,0.2225454874954694,0.26613155128669813,0.26249140993113457,0.3055223812975715,0.06522557085900689
2018-08-05,0.14625657847046036,0.0014650598042769123,0.3360223994200798,0.1831823124320406,0.1232304276911925,0.1176158028271113,0.11812752808988769,0.14921313881841256,0.24989343965204786,0.30255888002899606,0.3028168720550925,0.3519725806451612,0.07122584269662921
2018-08-10,0.5966174882203699,0.03737836172526279,0.4347572127582458,0.31240628851032987,0.6063306451612904,0.5738230155853571,0.5938547843421531,0.6069368611815877,0.6321710945994925,0.6506119246103661,0.6518881478796665,0.6564348677056906,0.3987749184487134
2018-08-15,0.16174452700253716,0.0017077564334903948,0.14807664008698804,0.07804168176875681,0.13041110909749914,0.1084558173251178,0.09380578108010154,0.10523291047480969,0.15528539325842702,0.17974102935846328,0.17626032982964845,0.19595819137368614,0.04175447625951432
2018-08-20,0.12929849583182312,0.0013855201159840526,0.3025020478434215,0.17568245741210584,0.10767029720913376,0.10053745922435665,0.10443994200797392,0.1307372417542588,0.20131239579557814,0.24035328017397606,0.23898939833272925,0.2794424429140993,0.05881475172163829
2018-08-25,0.6607926966292138,0.07329577745559986,0.30107131206959054,0.26998289235230166,0.6425731605654221,0.6049328923523015,0.6340254077564336,0.6352458499456325,0.6504198803914463,0.6696853388909028,0.6486899238854659,0.6763046574845961,0.3682870605291772
2018-08-30,0.8698532801739762,0.01653988764044944,0.5797893258426965,0.4352126495106923,0.8665174338528455,0.8197557810801016,0.8710922435665094,0.860119246103661,0.8791654222544399,0.912172073214933,0.8641634287785428,0.9232848677056904,0.33072122145704974
2018-09-04,0.17328682493657124,0.00296529539688293,0.20180895251902867,0.14077234505255523,0.1501977890540051,0.13105628851032985,0.12248648060891631,0.13279541500543676,0.1800992026096412,0.20590329829648418,0.20535096049293222,0.2242094961942733,0.061524610366074664
2018-09-06,0.15977740123233058,0.0067577600440286165,0.2613694980694981,0.15669092664092665,0.1302317868793041,0.11006888365349767,0.10099800652410294,0.11940309894889455,0.17475703153316421,0.19884662921348306,0.1954004530627039,0.22167837984777095,0.05575585068198136
2018-09-09,0.153606071040232,0.00879267850670533,0.18119557810801018,0.11982071402682132,0.12480971366437119,0.10861449800652413,0.10126176150779267,0.11908831098223993,0.17038033707865172,0.19393071765132297,0.1897922073214933,0.21381745197535348,0.07359157303370788
2018-09-14,0.3040020840884379,0.0031107104023196824,0.3543547480971367,0.27705317143892716,0.28273490395070683,0.2595941283073578,0.2631589525190286,0.2729448894527003,0.3206837441101849,0.3526592606016673,0.3455200434940196,0.376150815512867,0.10428773106197899
2018-09-16,0.13638329104748095,0.002688238492207322,0.2863760601667271,0.18617986589343966,0.10720161290322582,0.09645090612540778,0.09481292134831461,0.11938620877129395,0.18366447988401605,0.21219465386009428,0.21156814063066331,0.2408379666545849,0.07486861181587533
2018-09-19,0.13392569771656396,0.0011032801739760787,0.2762515041681769,0.16968921710764773,0.1082635556361001,0.0953960855382385,0.09435616165277273,0.11415576295759336,0.17256960855382386,0.2042940558173252,0.19936534976440745,0.23476786879304107,0.04393127944907576
2018-09-24,0.2084069227981153,0.0050517578832910475,0.1751603479521566,0.1297602935846321,0.1795552917723813,0.15304418267488218,0.14293341790503805,0.15478066328379853,0.19665213845596233,0.21817863356288508,0.21805933309169992,0.2320145161290323,0.10317363175063429
2018-09-29,0.13215547299746283,0.006458880028996015,0.26352207321493304,0.16863851032982966,0.10639570496556726,0.09829816962667633,0.09482515404131932,0.12586047480971366,0.19694613990576307,0.22450248278361734,0.2315840703153317,0.2558260239217108,0.11291891989851395
2018-10-04,0.12988256614715482,0.0012596592968466835,0.25498280173976084,0.15361190648785794,0.10325226531351944,0.09325942370424069,0.08607154766219648,0.11397761870242847,0.19001652772743757,0.22226770569046758,0.22510288147879665,0.2561930772018847,0.06684702790866258
2018-10-09,0.2614479702790867,0.09445665096049298,0.2538983870967742,0.19132586081913738,0.23219575933309172,0.21177830735773828,0.2077962486408119,0.23456235955056182,0.30382256252265305,0.33394528814787977,0.3300611090974992,0.3589230518303735,0.18971132656759698
2018-10-14,0.1327318231243204,0.0014560891627401233,0.2642115802827112,0.15372888727799933,0.1045084450888003,0.09198305545487497,0.0847959586806814,0.11095016310257338,0.19168428778542954,0.22637953968829294,0.22894853207683938,0.26138405219282357,0.07168236679956508
2018-10-19,0.5694452700253715,0.0021534070315331645,0.4035916092787242,0.30933834722725634,0.5439701159840522,0.498044490757521,0.518228506705328,0.5201990576295762,0.5338517216382748,0.5501417723812976,0.524948242116709,0.5570693004711853,0.22192388546574845
2018-10-24,0.22867477346864812,0.0027374411018484973,0.16976426241391815,0.11433970641536792,0.19612562522653135,0.1635121602029721,0.15199213483146065,0.16172076839434585,0.20170898876404506,0.2231227618702429,0.21872339615802827,0.23955579920260972,0.06641576658209498
2018-10-29,0.46656672707502717,0.07558031895614355,0.3076268575570859,0.2665660927872418,0.43374795215657835,0.39061482421167093,0.41379657484595866,0.4159657303370787,0.43639229793403406,0.4573915186661835,0.42382084088437844,0.4694665639724538,0.19237007973903592
2018-11-03,0.3473288510329831,0.002602664008698805,0.27538718738673423,0.18830748459586807,0.32596924610366085,0.29107111272200076,0.2934629575933309,0.3005419173613628,0.3302420260964118,0.3477334722725626,0.33753098948894533,0.36070039869517945,0.13017587894164556
2018-11-08,0.3664560529177238,0.010137078651685394,0.22672767306995292,0.1700978434215295,0.3288437296121783,0.29223675244653863,0.3012538963392534,0.30757091337441095,0.3386036426241392,0.3614489126495108,0.33498046393620895,0.3769047662196448,0.12464093874592246
2018-11-18,0.14969539688292863,0.0015682493657122145,0.23584668358100777,0.1324918629938384,0.11351520478434218,0.09140877129394713,0.07584458137006164,0.10940507430228343,0.20365144980065245,0.23932937658571946,0.24348711489670177,0.2753889996375499,0.10848133381660023
2018-11-23,0.4424295396882929,0.0025812250815512874,0.39561844871330176,0.3384722906850309,0.4136543856469736,0.35867515404131933,0.38065552736498737,0.3843185755708591,0.4076503986951794,0.4267642624139181,0.40809543312794494,0.4401673613628128,0.13429010511054734
2018-11-28,0.17641841246828563,0.01027656759695542,0.20415070677781813,0.11914133744110186,0.14181902863356297,0.11058597317868794,0.09488260239217108,0.12495514679231608,0.20309189923885473,0.23413840159478078,0.23935420442189204,0.26138831098224,0.12940028996013053
2018-11-30,0.6298578720963577,0.10426733626857457,0.18750690208667734,0.17963620178041545,0.5981140993113448,0.5331708965000935,0.5669659143640583,0.5774497094322754,0.5846956778523489,0.596927634740817,0.578178470460312,0.6024572997153316,0.3392311926605504
2018-12-03,0.5391632656759697,0.002168140630663284,0.4243694092062342,0.31167383109822416,0.5029142080463936,0.45313894527002535,0.49298109822399433,0.48894516129032256,0.5087895433127947,0.5349186661833999,0.4841531895614355,0.5513359369336718,0.1323140449438202
2018-12-08,0.6495091881116349,0.09561846683581009,0.3668239035882568,0.28190463936208776,0.6299648604566873,0.5590835810076114,0.6022481152591519,0.6214465748459588,0.6308314787966657,0.6421075933309173,0.6464702065965932,0.6476985683218559,0.44629748097136657
2018-12-13,0.2472384922073215,0.0051136281261326575,0.18092787241754266,0.16282968466835812,0.18949079376585723,0.1452885646973541,0.13717963030083366,0.14939331279449075,0.17552326930047116,0.1882298296484234,0.17203780355201168,0.20204963754983696,0.11404365712214572
2018-12-18,0.5108492750996738,0.005979793403407032,0.42428138818412475,0.3218962305183038,0.49359998187749193,0.4410656034795217,0.4845889452700255,0.5019294490757521,0.5192145523740486,0.5355595505617978,0.5201248097136645,0.5477044581370061,0.2585205509242479
2018-12-23,0.6155476621964483,0.16583291047480966,0.2965749003262052,0.2764633562885104,0.5895664733599129,0.5268784160927873,0.572556995288148,0.5856171801377312,0.6011142986589344,0.6157183399782532,0.5962168720550924,0.6260084269662923,0.37690578108010153
2018-12-28,0.18505578108010154,0.0013797571583907217,0.1722132113084451,0.08941241391808626,0.142433291047481,0.10964191736136283,0.0910960855382385,0.12264927509967384,0.2050005074302284,0.23799037694816957,0.2380423523015586,0.26961306632837995,0.09211513229430957


==> images/example/used/71460294_raw.csv <==
doa,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
2018-01-02,0.31284220779220767,0.0021633822699040086,0.07562843026538679,0.052670045172219085,0.2457773009599097,0.17031259175607005,0.1484381422924901,0.14519988706945228,0.14758619424054203,0.1481482495765104,0.13275014116318465,0.14133814229249012,0.047380067758328634
2018-01-04,0.5261435911914172,0.1133123658949746,0.240509034443817,0.226033879164314,0.49671326933935617,0.43471781479390165,0.47358656126482224,0.500196866177301,0.5184558159232071,0.5315290513833991,0.5211296725014116,0.541747628458498,0.35962769621682666
2018-01-07,0.4883876058723886,0.03687679277244495,0.26880654997176734,0.20695146809712028,0.445054771315641,0.3683674477696217,0.3861827780914737,0.38001208356860533,0.38687608695652165,0.40193610954263126,0.37473125352907977,0.4034953980801808,0.1360456239412761
2018-01-09,0.3520379728966685,0.16373382269904013,0.2164293619424054,0.19783370976849235,0.30583071710897797,0.2628799548277809,0.28183927159796723,0.30555948616600787,0.3252423771880294,0.33555940146809715,0.3127140880858272,0.34094542631281755,0.27512848673066054
2018-01-12,0.6504806888763411,0.01281205533596838,0.4181765104460757,0.29202523997741386,0.6340282326369284,0.5474930547713157,0.6033402597402598,0.6248053924336535,0.6329197628458499,0.6452153867871259,0.6357247317899493,0.6497640316205536,0.34946259175607014
2018-01-14,0.6303442123094298,0.027243111236589488,0.38875909090909094,0.3248018633540374,0.5385831168831169,0.45307820440429136,0.4914953133822699,0.5175739130434782,0.5282119141727838,0.5399339638622246,0.49378097120271036,0.5534664596273292,0.38611677018633545
2018-01-17,0.8255343026538676,0.4012250705815923,0.3616326651609259,0.37015217391304345,0.8040218520609826,0.7111410502540938,0.8068991530208921,0.8438072557876906,0.859190175042349,0.8675349520045171,0.8627689440993789,0.8753741389045736,0.7083121964991529
2018-01-19,0.7348217673630717,0.017443365330321856,0.4579597120271033,0.34478585544889895,0.7005836815358554,0.6220939864483341,0.697370920383964,0.7262420101637493,0.7398636928289102,0.7575064088085828,0.7208276962168266,0.7635581309994354,0.4161990683229814
2018-01-22,0.5958082156973461,0.049729587803500834,0.24542619988706948,0.1772894127611519,0.5613907679277245,0.4901527385657822,0.5296112083568605,0.5386307171089779,0.552842433653303,0.569238565782044,0.5314322134387353,0.5738084697910785,0.23430770750988142
2018-01-24,0.810916996047431,0.034809937888198764,0.458562648221344,0.28425937323546024,0.7831649915302091,0.7032908526256353,0.7700304912478826,0.7662462168266515,0.7819497459062674,0.8273107284020326,0.7597218238283455,0.8470167137210615,0.21657625635234332
2018-01-27,0.5327081592320723,0.003829841897233202,0.47970197628458494,0.40053122529644264,0.5146692828910219,0.45915878035008467,0.5053643986448335,0.5168992941840768,0.5372667701863354,0.5535893280632411,0.535033060417843,0.5682477696216828,0.22666137775268214
2018-01-29,0.6667877188029362,0.014373771880293621,0.3745345285149633,0.2557560700169395,0.6403924336533033,0.5721884810841332,0.6130579051383398,0.6198589215132693,0.6268098249576509,0.6399416996047429,0.6094290513833992,0.6448238283455677,0.27494141727837373
2018-02-01,0.8063077357425185,0.28154302653867874,0.30826979107848684,0.33998105590062105,0.7829795595708641,0.7003918690005647,0.7813435911914173,0.8222930830039527,0.8356756634669678,0.8494986730660642,0.8353682382834555,0.8521863918690008,0.6875819875776398
2018-02-03,0.7290353190287973,0.015028289102202146,0.42204573687182384,0.283219282891022,0.7172142010163748,0.6588259740259738,0.7356815358554489,0.7692247317899493,0.7874760304912479,0.8099251552795029,0.7914616318464146,0.8262352625635234,0.4167371259175608
2018-02-06,0.3930340767927723,0.035009853190287966,0.1076307453416149,0.08453543195934503,0.3618716826651609,0.31784009034443816,0.33707075098814226,0.35426143421795603,0.3890610954263128,0.40613670242800676,0.3859686617730096,0.4148119141727839,0.1869569452286844
2018-02-08,0.431061349520045,0.003100112930547713,0.3368046019198193,0.32176970638057595,0.3957512422360248,0.3475305194805195,0.37466665725578774,0.3955034161490683,0.4236068322981366,0.4427505081874648,0.4146831733483909,0.4554278656126482,0.1944060135516657
2018-02-11,0.3846302089215132,0.04678404856013554,0.22642487295313382,0.16754988706945229,0.358009062676454,0.3013098531902879,0.31281208356860524,0.3279021456804066,0.3480417560700169,0.36058215697346135,0.3499116600790513,0.3657039243365331,0.18309652738565785
2018-02-13,0.22324212309429706,0.0019233483907396952,0.11853517786561266,0.07796261998870695,0.18354805194805193,0.15512086391868996,0.15206055900621118,0.17259246188594018,0.20262634105025412,0.21482862789384533,0.21009768492377195,0.2235330321852061,0.10905485601355162
2018-02-16,0.641352004517222,0.005892631281761717,0.4905412196499153,0.3785800112930548,0.6243901468097122,0.5568915302089213,0.6069439017504233,0.620037436476567,0.6335548560135518,0.6458254093732354,0.6350592038396387,0.6527488989271598,0.3131253246753246
2018-02-18,0.1926668266516093,0.0015766516092603053,0.05142292490118577,0.03388376623376623,0.14652786561264824,0.11091685488424621,0.09652140033879164,0.10531118012422362,0.12041191417278377,0.12433215697346132,0.11673068887634107,0.12354692264257482,0.06517439299830602
2018-02-21,0.15837896668548845,0.0020809429700734045,0.12753481084133259,0.0845880293619424,0.12603026538678713,0.10469105025409373,0.09977425183512141,0.11734096555618297,0.14315090344438175,0.15344045736871825,0.14974624505928855,0.15740996612083566,0.09397857142857145
2018-02-23,0.16193701298701302,0.003091134952004517,0.16929539808018068,0.12634025974025975,0.12629057029926594,0.10451702428006775,0.10279367588932803,0.12084706380575945,0.14603455674760019,0.15561586674195366,0.15436854884246187,0.1634512140033879,0.0967623658949746
2018-02-26,0.16288712591756074,0.00957182382834557,0.21967422360248443,0.1725640880858272,0.13188608130999435,0.11226908526256353,0.120027950310559,0.1388399209486166,0.1667372388481084,0.18013046301524555,0.1817920101637493,0.18956795595708642,0.13343802936194238
2018-02-28,0.41677281197063815,0.019817250141163187,0.6284313664596273,0.484360982495765,0.42976939582156976,0.39977992659514394,0.46866773009599094,0.515747204968944,0.5611020045172219,0.5924398644833426,0.6125394409937887,0.6285615753811407,0.41065892151326927
2018-03-03,0.6138951722190854,0.008719395821569735,0.5894760304912479,0.5152068322981368,0.5949586391869002,0.5410946357989838,0.6062125352907961,0.6367892151326934,0.6638404856013553,0.6885059570863918,0.6657967532467531,0.7097427159796725,0.3464256352343309
2018-03-05,0.321198051948052,0.08485601355166573,0.2501341050254094,0.19907264257481644,0.3008749858836816,0.26303156408808576,0.2754173066064371,0.2986223320158103,0.3280872388481084,0.34292476002258615,0.3475202428006776,0.35995835686053085,0.23094539808018072
2018-03-08,0.7120056465273858,0.05802216261998869,0.5534312535290796,0.4426533879164313,0.6369727272727274,0.6032634387351777,0.6799757199322418,0.7095678994918124,0.7345324392998308,0.7589331451157537,0.6902694805194806,0.7814242236024845,0.5053414455110109
2018-03-10,0.3037837944664032,0.04543099943534726,0.2956231225296443,0.24715220214568037,0.27746547148503664,0.24782360248447205,0.26072433653303223,0.2819363918690006,0.31360177865612654,0.33447659514398653,0.32575177865612653,0.354030321852061,0.17766998870694525
2018-03-13,0.7472953980801805,0.003780011293054771,0.3652781761716545,0.2549777526821005,0.6726942687747036,0.6178230095990964,0.6758871541501975,0.6953876341050251,0.7131089497459061,0.7376284302653869,0.6579608977978543,0.7495086109542632,0.3537263128176172
2018-03-15,0.1387733766233766,0.0022467532467532465,0.15941400338791642,0.10384424054206662,0.108023235460192,0.0953828345567476,0.09776109542631281,0.11726309994353475,0.1409656126482213,0.15151533032185208,0.15030039525691696,0.15922382834556748,0.08983263692828909
2018-03-18,0.7239164313946923,0.16881391869000567,0.35532885375494067,0.34575011293054775,0.7035831451157537,0.6454965838509316,0.7013042631281762,0.7216488989271597,0.7409683794466404,0.7569350084697909,0.7451743083003953,0.7697084697910784,0.5199865612648221
2018-03-20,0.6636103331451156,0.051042574816487864,0.49934127611518925,0.3697065782044043,0.632606775832863,0.5894324957651043,0.6637795878035009,0.7043712591756071,0.7336271880293618,0.7600112365894973,0.7337249011857708,0.7794231507622812,0.5229514680971201
2018-03-23,0.8001502823263693,0.02252010163749294,0.552812168266516,0.40933695652173907,0.7890025127046867,0.72657913608131,0.7835107566346696,0.7993300959909656,0.810045285149633,0.8273387634105024,0.8086873235460191,0.8321403162055339,0.45905767927724456
2018-03-25,0.14487317899491817,0.0017905420666290237,0.19345942970073401,0.1435073687182383,0.11506332580463016,0.10236391869000563,0.10662481648785997,0.12551569734613213,0.15033723884810837,0.1613779785431959,0.1594230378317335,0.17125002823263696,0.08707168266516092
2018-03-28,0.8894225861095425,0.03642679277244495,0.4345074251835122,0.3202660643704122,0.8715898362507059,0.8048021456804065,0.8701084980237155,0.8643561264822133,0.879230632411067,0.9095641727837379,0.8684019480519479,0.9185418972332018,0.36999740259740255
2018-03-30,0.1492709486166008,0.007927667984189722,0.19346089779785428,0.1364760304912479,0.12072382834556752,0.1099107001693958,0.11380638057594582,0.13445821569734612,0.16528966685488422,0.17960669113495198,0.17395793337097687,0.18958647656691133,0.0821268492377188
2018-04-02,0.5084875494071145,0.003709486166007904,0.5299208074534162,0.4490695934500283,0.4930723884810841,0.46242569169960474,0.5019150197628458,0.5242773856578204,0.5547448616600791,0.5785498870694522,0.5638291643139469,0.5982412196499154,0.29295488424618865
2018-04-04,0.5070755787690568,0.06048560135516657,0.3643107284020328,0.3299473461321287,0.3921230378317335,0.3756260587238848,0.4092959062676454,0.4437848673066064,0.4771276679841897,0.5047398927159796,0.4364054488989272,0.5350634952004517,0.37696352343308864
2018-04-07,0.1180128740824393,0.004181027667984189,0.20299782608695652,0.14728173348390744,0.09712845849802373,0.09531225296442687,0.0987129023150762,0.12055926030491251,0.16584632975719932,0.1806286561264822,0.181509062676454,0.19123780350084696,0.11312072275550539
2018-04-09,0.3863182100508188,0.21257199322416714,0.22411798418972326,0.2165855731225296,0.3450496329757199,0.3166545172219085,0.3242470073404856,0.34745485601355175,0.38269415584415584,0.40444559570863914,0.3898610671936761,0.41626346696781485,0.33020251270468653
2018-04-12,0.1264894409937888,0.01623385093167702,0.12490341614906834,0.08474520045172217,0.10236343873517785,0.09028675889328064,0.08109649915302089,0.09775683229813666,0.14527399774138905,0.16152010163749295,0.1530669678147939,0.1679932806324111,0.06580841332580463
2018-04-14,0.16572202145680406,0.003117899491812535,0.248146075663467,0.15432795031055907,0.1713021456804065,0.14760327498588371,0.1298559570863919,0.15926151891586676,0.2514880293619424,0.2885631564088085,0.30553173348390733,0.30092622811970654,0.10912140033879164
2018-04-17,0.17604322416713722,0.006433399209486165,0.1746872106154715,0.12502521174477696,0.12569378881987575,0.11617309429700734,0.10663898927159798,0.1320416996047431,0.21674545454545452,0.24872292490118572,0.21852430830039526,0.2623485319028797,0.10664898362507057
2018-04-19,0.1275584697910785,0.0014745341614906835,0.17786092603049128,0.10182540937323545,0.09863698475437607,0.09346338226990401,0.07274587803500847,0.10828839638622247,0.2304723884810841,0.2711112365894975,0.2617352907961603,0.28083718238283445,0.1229548842461886
2018-04-22,0.13965945793337098,0.002516403162055336,0.1526102766798419,0.08230793337097687,0.11278746470920382,0.09829333709768492,0.07518785996612083,0.1007772444946358,0.21840335968379446,0.2675081592320722,0.25350883681535846,0.2828057312252964,0.07629347826086959
2018-04-24,0.22336888763410495,0.03380124223602484,0.18450911914172785,0.1202743365330322,0.18893226990400902,0.17117795031055905,0.15056837944664037,0.17999418407679277,0.2987009034443817,0.3519715979672502,0.33766981931112366,0.36871335403726707,0.148257876905703
2018-04-27,0.1114212309429701,0.003026256352343309,0.14281143421795597,0.07182072275550536,0.08722382834556747,0.08093342744212309,0.05608610954263127,0.08748608130999434,0.23601614906832294,0.29785400903444376,0.2908900056465275,0.31265872388481086,0.11574195369847547
2018-04-29,0.1341040372670807,0.0010927159796725013,0.16675203274985886,0.08439706380575944,0.11037255787690574,0.10377526821005084,0.07850926030491247,0.11189522868435914,0.2677003105590063,0.3338423771880294,0.31221626199887076,0.3496802653867872,0.08272778091473743
2018-05-02,0.17561902879728963,0.01500050818746471,0.19076315640880853,0.11540460191981931,0.14155629587803495,0.13411787125917565,0.11368927159796727,0.1501757481648786,0.3099771880293619,0.3833591191417279,0.36205940146809706,0.4052325522303784,0.12702171089779787
2018-05-04,0.1282219649915302,0.0012516374929418404,0.1498940146809712,0.07098294748729532,0.0981003105590062,0.09055962732919257,0.062230095990965566,0.09683819875776396,0.25766264822134394,0.3380222755505363,0.32255553359683803,0.35748585544889894,0.08786640316205535
2018-05-07,0.10696239412761155,0.001316600790513834,0.14354692264257476,0.06779616036137776,0.0824044607566347,0.07821914172783738,0.05284593450028232,0.08660674760022588,0.2510421513269339,0.32659737436476566,0.3226319875776398,0.3471478825522304,0.13143074534161492
2018-05-09,0.14181634669678148,0.0012722190852625633,0.1868320158102767,0.08731773009599099,0.11081583850931677,0.1046461885940147,0.07673359683794466,0.1197832862789385,0.32099768492377195,0.41660095990965557,0.3984656408808582,0.4442703557312254,0.11859590626764542
2018-05-12,0.13207673630717104,0.001116883116883117,0.1392648503670243,0.06279178430265385,0.10176086956521742,0.09018252399774136,0.06396840767927728,0.09387351778656124,0.24533732354601923,0.3216895539243365,0.3080186053077357,0.3439870976849238,0.07901239412761149
2018-05-14,0.22991852060982487,0.0036925465838509313,0.3161202145680406,0.18930324675324678,0.26380064935064945,0.2501655561829474,0.24683740824393,0.27260623941276113,0.38053859401468104,0.4395356860530773,0.45027419536984764,0.46539438170525127,0.15729584980237155
2018-05-17,0.5502595143986447,0.08295957086391867,0.26059184076792774,0.2320554206662902,0.5314420383963862,0.49156832298136627,0.5088511293054773,0.5170193111236588,0.5722959062676451,0.610149209486166,0.5905453416149068,0.6258529644268773,0.30434768492377196
2018-05-19,0.21274042913608124,0.030159627329192546,0.17286905702992658,0.10831521739130438,0.17442778091473737,0.1560187464709204,0.1360656126482213,0.16692704686617732,0.30915189158667417,0.37932004517221907,0.3645922360248448,0.40089658385093174,0.15141230942970074
2018-05-22,0.12297083568605309,0.006601242236024844,0.1248019198193111,0.06080954263128178,0.0981777809147374,0.08479551101072841,0.06063958215697345,0.08452851496329757,0.2293495765104461,0.31117803500846974,0.29803805759457924,0.33187295313382265,0.10137377188029359
2018-05-24,0.9558207792207792,0.02427670807453416,0.47366981931112373,0.3237005081874647,0.9433352907961604,0.8921415866741953,0.9395223884810839,0.9308044042913609,0.9373278938452851,0.9733823263692828,0.9302458215697343,0.9821278938452852,0.40511708074534164
2018-05-29,0.13605996612083565,0.0011386504799548276,0.1464129587803501,0.06373359683794466,0.1055850649350649,0.09247055335968382,0.06516900056465272,0.09233498023715414,0.2678219932241672,0.37731225296442694,0.35251044607566334,0.4057731225296443,0.06967097684923772
2018-06-01,0.3965631846414455,0.002048221343873517,0.37225731225296443,0.3107097684923772,0.39446914172783737,0.35913608130999436,0.359969649915302,0.3629892433653304,0.42346609260304907,0.46433156408808574,0.4446282891022021,0.48389040090344426,0.11910149632975715
2018-06-03,0.2032050818746471,0.0024063805759457933,0.1908398927159797,0.10556566911349519,0.12068531902879727,0.10982473178994923,0.0861904291360813,0.12016654432524002,0.3063659796725014,0.44006194240542046,0.4235318746470921,0.4822261998870694,0.13122814793901755
2018-06-06,0.13508969508752117,0.0014324110671936755,0.16431281761716543,0.07370479954827784,0.10754443817052516,0.0938883399209486,0.07047933370976849,0.09583557312252965,0.25716693958215686,0.3658650197628458,0.3581706380575947,0.40261801242236017,0.08886504799548277
2018-06-08,0.1921580180688876,0.01691699604743083,0.19161979107848678,0.11123159232072276,0.15819418407679275,0.14299449463579902,0.12632399774138905,0.15200827216261997,0.284268520609825,0.36369963297572,0.34246617730095996,0.396189751552795,0.08927673630717109
2018-06-11,0.990586702428007,0.5887548842461886,0.2484666854884246,0.29463351214003386,0.9884201016374929,0.9358134669678148,0.9752783738001131,0.9987079333709766,0.9972790513833992,1.0025849237718805,1.0098124223602485,0.9898419536984757,0.949384217955957
2018-06-13,0.8564605025409375,0.0038909937888198754,0.6471739695087522,0.4845194240542066,0.8435772444946357,0.8177575945793337,0.8834984472049688,0.8953202710333146,0.9243349802371542,0.9663754658385095,0.9071303783173349,0.995690542066629,0.3545347826086957
2018-06-16,0.3119729813664596,0.012114172783738001,0.30732811970638063,0.25238461321287403,0.2564788255223038,0.24141250705815925,0.2384992377188029,0.26205389610389607,0.3507680971202711,0.4028026821005082,0.3761795878035009,0.4298709486166008,0.1851432523997741
2018-06-18,0.2212692546583851,0.002331309994353473,0.27398560135516653,0.1836753529079616,0.18988766233766236,0.18059539808018074,0.1772172783738001,0.2084389328063241,0.31541346696781475,0.3682774138904573,0.3511028797289667,0.3992509599096556,0.12530581592320725
2018-06-21,0.4953944381705251,0.21272120271033318,0.26086569734613213,0.25011126482213436,0.4823387634105026,0.4523702145680406,0.4602618859401468,0.47823842461885935,0.5274823263692828,0.5578107284020329,0.5533485319028798,0.5707129587803501,0.39087778091473746
2018-06-23,0.8861739977413893,0.010998418972332015,0.5423983060417844,0.41572944664031614,0.8691472049689442,0.8162386787125917,0.8628422642574816,0.8618669678147938,0.8697277244494636,0.9008088368153584,0.8646279220779223,0.9115305477131564,0.374146442687747
2018-06-26,0.7971257481648785,0.0033848673066064366,0.5509931677018632,0.3559149068322981,0.7905547713156408,0.754627526821005,0.8016038678712593,0.7977363636363637,0.8199288819875777,0.8505753246753246,0.8162780914737436,0.863916939582157,0.3321095708639186
2018-06-28,0.6275016657255789,0.027349774138904572,0.42350940146809707,0.34582507058159223,0.6019560982495766,0.5653071710897797,0.5946642292490119,0.6039450310559008,0.6400577075098813,0.6710266233766232,0.638337097684924,0.6859025974025975,0.3120126482213439
2018-07-01,0.11871459627329196,0.0012604460756634665,0.20776075663466964,0.1558878317334839,0.10267041219649914,0.10634726143421792,0.12164345002823261,0.1353523150762281,0.16565367024280064,0.18260429136081313,0.18015050818746473,0.19309440993788823,0.08431908526256351
2018-07-03,0.13052848673066061,0.0014990965556182945,0.23274223602484473,0.17879723320158106,0.1117294466403162,0.11687868435911918,0.13543596837944666,0.15184548277809143,0.18496149068322987,0.20675561829474884,0.20085948616600793,0.21987834556747604,0.1035012987012987
2018-07-06,0.15578116883116888,0.0059789102202145675,0.22564407114624502,0.1550812252964427,0.14179409937888202,0.1368231789949181,0.14510824392998306,0.15697653867871258,0.20609265951439862,0.23576349520045184,0.2372241671372105,0.2524528232636929,0.06812868435911912
2018-07-08,0.1394649350649351,0.002856295878035008,0.2566971767363072,0.19589853190287967,0.12320846979107851,0.1314847261434218,0.1547919254658385,0.16662840203274984,0.1995552512704687,0.22123102766798422,0.2095033314511576,0.23512204968944103,0.06468032185206098
2018-07-11,0.8433787690570298,0.015942970073404856,0.4215300395256916,0.314439412761152,0.808884387351779,0.7697467532467532,0.8308302089215133,0.8380244776962167,0.8581717955957086,0.8911249576510447,0.8299697346132129,0.8990369000564652,0.41041318464144555
2018-07-13,0.1529261716544325,0.0012041501976284583,0.25426222473179,0.18802312252964432,0.13355084697910788,0.1361154714850367,0.15438850931677014,0.16534596273291927,0.2002336250705816,0.2276344155844156,0.2133483907396951,0.24105313382269897,0.05579477696216827
2018-07-16,0.4733612648221343,0.01301651609260305,0.35735807453416146,0.2876199322416713,0.47809381705251275,0.43754644268774695,0.44769768492377193,0.45454613212874073,0.49684175607001707,0.5286057594579333,0.5299325522303784,0.5464817334839074,0.2477593450028232
2018-07-18,0.7483370694522868,0.016162817617165443,0.6184504517221908,0.49649672501411624,0.702456719367589,0.694679051383399,0.7646734613212876,0.7929026256352342,0.8298720214568043,0.861187012987013,0.794748390739695,0.884739723320158,0.49504514398644817
2018-07-21,0.8796973743647658,0.14377741389045734,0.3273896668548842,0.29136024844720504,0.8597899209486166,0.8137271597967252,0.8586764539808017,0.8672214568040654,0.877783907396951,0.9004213721061548,0.8742058159232075,0.9027378035008468,0.5841430830039525
2018-07-23,0.6969277526821004,0.05320426312817617,0.5295369847543759,0.3676535008469791,0.718177216261999,0.6897494635798985,0.7288100508187466,0.7415142574816486,0.7598730378317334,0.7771991530208922,0.7825600790513835,0.7924738283455675,0.4550620835686053
2018-07-26,0.13746504799548273,0.0014143139469226425,0.24806070016939585,0.18092882552230374,0.12156911349520047,0.12659765669113496,0.14670530773574256,0.15469085262563523,0.18938243929983067,0.21485149632975722,0.2034994071146245,0.2301522303783173,0.05298418972332016
2018-07-28,0.1605958780350085,0.013368859401468095,0.1909223602484472,0.14361843591191417,0.12398122529644268,0.12257879728966686,0.13332622811970635,0.14248198757763975,0.1765081027667984,0.19863187464709203,0.17267538114059866,0.21157193675889327,0.0599994071146245
2018-07-31,0.13474370412196499,0.002584669678147938,0.2301668831168831,0.1690439299830604,0.11893283455674762,0.12223811405985319,0.13953424618859406,0.14706132128740823,0.17654373235460194,0.19697332015810282,0.18476166007905145,0.2068615189158668,0.04721016374929418
2018-08-02,0.17048800112930548,0.003155420666290232,0.2560958498023716,0.1783389045736872,0.1455508752117448,0.14187992659514395,0.15406857707509877,0.16059531338226987,0.19902413890457374,0.2333532185206099,0.21279057029926599,0.2500564370412197,0.03747340485601355
2018-08-05,0.1452796160361378,0.0012763410502540937,0.2447392433653303,0.17528862224731792,0.12624841897233202,0.12789062676453983,0.14510736871823823,0.1519203274985884,0.18558577075098814,0.20954618859401472,0.1980023150762281,0.22420110107284022,0.04777348955392433
2018-08-07,0.14974568040654998,0.0013367024280067758,0.26536284584980235,0.1972210333145116,0.13071583850931678,0.13632501411631845,0.1600855166572558,0.17052176736307176,0.20185592885375492,0.2230860530773574,0.20884757199322418,0.2372467814793902,0.056103557312252965
2018-08-10,0.5668768492377187,0.0656609824957651,0.5288224167137211,0.4352678430265387,0.576441332580463,0.5495093732354601,0.5770183512140032,0.5944486448334274,0.6245639751552795,0.6467686900056466,0.6471977413890458,0.6580166007905142,0.42892385657820453
2018-08-12,0.17484796725014115,0.02214508752117448,0.2025849520045172,0.1525698475437606,0.1457849237718803,0.13994872953133822,0.15147317899491816,0.16324322416713716,0.19508630717108982,0.21834144551101073,0.2070045736871825,0.2352401750423489,0.0982357425183512
2018-08-15,0.8820681253529079,0.0048870412196499145,0.6179864201016373,0.4438939017504233,0.8706941276115189,0.8608746753246753,0.9457529361942407,0.9466486730660645,0.9714377752682098,1.0108572275550536,0.9465876058723885,1.0332648503670243,0.4138036702428008
2018-08-17,0.1786127329192547,0.01490680406549972,0.240072840203275,0.17170465838509316,0.16115014116318466,0.1531103613777527,0.1640579898362507,0.17603074534161492,0.2120008187464709,0.23430471485036702,0.2285374929418408,0.24981657255787693,0.08183085827216262
2018-08-20,0.13693269339356293,0.0013256352343308864,0.2262666572557877,0.16749878599661205,0.11949556747600223,0.12036151891586674,0.13781456804065506,0.1438448616600791,0.1678183794466403,0.18563370976849242,0.17343314511575383,0.1970398080180689,0.04035581592320722
2018-08-22,0.14851422924901186,0.001334584980237154,0.24943740824393,0.185787803500847,0.12807425183512144,0.12970059288537547,0.14959345002823263,0.15718370976849236,0.18185861095426312,0.20518664596273295,0.19219793901750418,0.21765197628458496,0.04785313382269903
2018-08-25,0.6828230660643706,0.12310815923207229,0.3663041784302654,0.3308909373235461,0.6695849520045174,0.6302842179559571,0.666885460191982,0.6680402879728968,0.6785704686617731,0.6931668548842462,0.6799151326933937,0.6972386504799549,0.4292212027103331
2018-08-27,0.6796400903444381,0.013805815923207228,0.41509409937888203,0.2446222473178996,0.642497176736307,0.619250479954828,0.66657086391869,0.67819641445511,0.6977768492377188,0.7224747317899491,0.6754217955957086,0.7330851778656128,0.3818643986448334
2018-08-30,0.8942180124223602,0.014081874647092043,0.5568237718802937,0.43375937323546027,0.8848160361377754,0.838159768492377,0.8931588932806325,0.8895171654432523,0.9051137492941842,0.9364453133822701,0.8887994918125353,0.9467884810841332,0.4117372106154715
2018-09-01,0.6476963862224732,0.02642018633540372,0.49251312817617154,0.3455884528514964,0.6583924618859401,0.6210667419536985,0.6501049689440993,0.6515049689440994,0.6634910220214568,0.6879000846979106,0.6789693393562959,0.6993924054206662,0.2888383963862225
2018-09-04,0.14635045172219086,0.0013394409937888196,0.1823837944664032,0.12923927159796728,0.12209745906267645,0.11130700169395821,0.11533447204968945,0.11829398644833428,0.14139127611518912,0.15958289102202147,0.14677368718238282,0.16797216261998874,0.031207086391869
2018-09-06,0.15859299830604182,0.0011595708639186896,0.2396085544889893,0.18186007905138335,0.13481245059288538,0.13229980237154151,0.1485555618294749,0.15600186335403726,0.17956832298136646,0.1966494635798984,0.18201230942970073,0.20722538114059855,0.0465455110107284
2018-09-09,0.1850522586109542,0.014708977978543194,0.20451112365894974,0.15685607001693955,0.16494963297571996,0.1566951439864483,0.16334844720496897,0.17403308865047992,0.20612213438735172,0.2246966967814794,0.21588828345567482,0.23753469791078494,0.08688797289666858
2018-09-11,0.15578337097684924,0.017510333145115756,0.21163932806324115,0.1583765951439865,0.13232947487295313,0.1289146527385658,0.13915364201016375,0.14663690005646532,0.17222532467532464,0.19200225861095427,0.18101662902315072,0.20218828345567483,0.06056530208921516
2018-09-14,0.493772868435912,0.0026180124223602486,0.5156428006775832,0.43244963297572,0.5005726425748166,0.4690977413890457,0.49421538678712595,0.4869612648221344,0.5134372106154715,0.5409556465273858,0.5349784302653868,0.557502428006776,0.16346648785996606
2018-09-16,0.14470087521174477,0.003462196499153021,0.23836792772444948,0.18286324110671934,0.1242420383963862,0.1263321287408244,0.14393071710897795,0.15334469226425748,0.17631956521739137,0.1913541501976284,0.18074616036137775,0.20020556182947485,0.06031301524562392
2018-09-19,0.13684974590626767,0.0011554206662902316,0.2034229531338227,0.14582473178994917,0.11758636363636366,0.11418003952569171,0.12508565782044045,0.13021654432523994,0.153212987012987,0.16961592320722754,0.15700335968379447,0.17802219085262563,0.03333726708074533
2018-09-21,0.28876781479390184,0.046987775268210054,0.23310420666290235,0.18075214568040657,0.23726671372106148,0.228949209486166,0.2393952851496329,0.2528500564652739,0.2911137210615472,0.31868469791078496,0.2899643421795596,0.3367264257481649,0.15878387916431394
2018-09-24,0.225781112365895,0.007871795595708638,0.25064144551101075,0.20230623941276116,0.213605900621118,0.18939491812535292,0.19183777526821005,0.20474785431959347,0.2411579333709769,0.2570608695652174,0.26426569734613214,0.27117518351214015,0.13174277244494637
2018-09-26,0.15731264822134386,0.01911434217955957,0.20629686617730092,0.15799785431959354,0.13201341050254095,0.12705036702428005,0.13571643139469225,0.1484209768492377,0.17411911349520048,0.18925335968379448,0.18141290231507626,0.19903994918125348,0.09173294748729532
2018-09-29,0.13569887069452283,0.004954573687182382,0.20640383963862227,0.16040406549971772,0.11794522868435911,0.11706516092603052,0.12896781479390174,0.13993605307735746,0.16267515527950313,0.17476801242236023,0.1701899774138905,0.18405022586109548,0.07758387916431396
2018-10-01,0.376639356295878,0.03999985883681536,0.12617058159232072,0.11440448898927162,0.35136674195369844,0.31765367024280067,0.32051055900621117,0.3338036702428006,0.3626169960474308,0.3786577922077922,0.3728591191417277,0.3883568322981368,0.225043308865048
2018-10-04,0.1856285431959345,0.001620779220779221,0.2721219367588933,0.1950342179559571,0.1617560417843026,0.15736013551665726,0.17028224167137215,0.18358865047995482,0.22910285149632975,0.25418334274421234,0.23717763975155287,0.2753128176171655,0.07789672501411632
2018-10-06,0.16970976849237718,0.021112450592885374,0.15465787690570298,0.11467007340485602,0.13353193111236591,0.12111804065499719,0.12088636363636365,0.1285094014680971,0.1529944099378882,0.16611338226990408,0.15108808582721622,0.17328370976849236,0.061836109542631294
2018-10-09,0.3055724731789949,0.11846891586674195,0.24373495200451722,0.20578893280632407,0.2778909655561829,0.2585284584980237,0.2635623941276115,0.28379217955957087,0.3317113212874081,0.35617125917560694,0.3441012704686617,0.37186134952004524,0.22123150762281205
2018-10-11,0.14618015245623942,0.0011197628458498022,0.21326437041219654,0.16398743647656686,0.12145341614906834,0.11653639186900056,0.1280671936758893,0.1398487859966121,0.16480798983625072,0.1800297007340486,0.1726334839073969,0.18773876341050258,0.07067744212309432
2018-10-14,0.13619627329192546,0.0013064088085827216,0.19662512704686622,0.14562732919254653,0.11546956521739131,0.10927523997741394,0.11846405985319032,0.12556341050254094,0.1533426312817617,0.16768596837944671,0.16138709768492376,0.17761976284584982,0.04962927724449464
2018-10-16,0.16492346132128735,0.0013313099943534725,0.222845285149633,0.1660079898362507,0.13681304347826087,0.12807298136645967,0.13828831168831165,0.1490130717108978,0.17613133822699037,0.1913089215132693,0.1787125635234331,0.20166973461321286,0.049231197063805764
2018-10-19,0.43343856578204404,0.0018075945793337102,0.33630460191981937,0.27350121400338784,0.3892112365894974,0.3497736307171089,0.3602110107284021,0.3643263128176172,0.3825809147374364,0.40186242236024844,0.3729145962732919,0.4120490118577074,0.16328187464709204
2018-10-21,0.1725966403162055,0.0011480801806888767,0.20479802371541506,0.14869119141727835,0.13854895539243361,0.12210940146809712,0.12552913608130997,0.13652261434217952,0.16337701863354034,0.17840897797854327,0.17276499153020894,0.1909821287408244,0.067263777526821
2018-10-24,0.31653162055335965,0.0016294748729531344,0.2994671936758893,0.18755798983625077,0.29466106719367596,0.26673819875776406,0.27042241671372114,0.287703557312253,0.3491820722755505,0.3829557594579334,0.37445431959345005,0.4080858272162619,0.12008099943534728
2018-10-26,0.3330794184076793,0.002148362507058159,0.2673217391304347,0.2182486730660644,0.3486012987012988,0.2844719085262564,0.26465909090909084,0.2567284584980237,0.2630390175042349,0.26639912478825517,0.3359646245059288,0.26863819875776396,0.11522786561264824
2018-10-29,0.4784047995482778,0.1306027950310559,0.3045911067193676,0.284087012987013,0.46560646527385663,0.41954212309429706,0.4438803500846978,0.45069632975719925,0.4738632128740824,0.49511219649915295,0.474605477131564,0.5079116883116883,0.24999006211180122
2018-10-31,0.21784133258046304,0.06297422360248447,0.16802286843591188,0.1245654432523998,0.1824996612083569,0.1576490965556183,0.15233032185206094,0.16716428571428568,0.1992312535290796,0.21567684923771882,0.2068514116318464,0.22712651044607574,0.12137789384528518
2018-11-03,0.44507108977978543,0.004814822134387351,0.3580796442687747,0.24052137210615476,0.4422832298136646,0.39944116318464146,0.4124036137775268,0.41734446640316203,0.44457834556747616,0.4629171089779785,0.4633201298701299,0.47686643139469226,0.19304277244494636
2018-11-05,0.2706751270468662,0.12304904009034442,0.2009376058723885,0.1661036984754376,0.23731013551665725,0.21096281761716543,0.21195465838509314,0.22835446075663463,0.2553996329757199,0.2688438170525128,0.25920646527385655,0.27623949745906257,0.1874982495765104
2018-11-08,0.36119497459062677,0.018655674760022584,0.24695719932241675,0.19335587238848112,0.3409761998870695,0.30438125352907963,0.3039352060982496,0.3135404291360814,0.3445953416149068,0.3669348955392433,0.36154048560135515,0.37993133822699043,0.17899421230942972
2018-11-10,0.22854124788255217,0.01524184076792773,0.12151956521739132,0.08779093732354601,0.18072845849802371,0.14023898927159797,0.12370090344438173,0.12538159232072277,0.1434284020327498,0.15269336533032182,0.13942571993224168,0.15321727837380011,0.04929649915302088
2018-11-15,0.37010516657255793,0.0014915866741953695,0.2695371541501975,0.21906674195369846,0.32693147939017503,0.2830791643139469,0.28781843591191414,0.2880897233201581,0.3023492941840768,0.313968097120271,0.2905331733483906,0.31918746470920395,0.10200909090909092
2018-11-18,0.15418704121964993,0.0009859401468097122,0.14896767363071717,0.1084750423489554,0.12283035008469788,0.10052385657820441,0.09603664596273294,0.11044904009034445,0.1391131846414455,0.14995931677018642,0.1422871541501977,0.15331507622811968,0.062365104460756646
2018-11-20,0.661377950310559,0.13730033879164313,0.1476975437605873,0.15011708074534158,0.6313891304347825,0.5581018633540373,0.5919238848108412,0.6024441840767929,0.6056289666854886,0.6170919819311124,0.6009691699604744,0.6184114906832299,0.3993575945793337
2018-11-23,0.31963294748729537,0.002246640316205533,0.3806196216826651,0.3303591473743648,0.2974327216261999,0.2620156408808583,0.284677159796725,0.29522097684923765,0.3270136645962733,0.3461200734048559,0.3353597684923772,0.36712987012987014,0.11098322981366457
2018-11-25,0.21092430830039527,0.0013853190287972893,0.16905279503105586,0.10903831168831168,0.16355561829474868,0.1278451439864483,0.11863441558441562,0.13235047995482782,0.16319508752117454,0.17618994918125355,0.1644053642010164,0.18344107848673066,0.04991329757199322
2018-11-28,0.1735855166572558,0.0013562676453980802,0.14009508752117447,0.09975025409373232,0.13692323546019194,0.10629937888198758,0.09736095426312816,0.11179395821569733,0.13928839638622245,0.14816693958215696,0.14275369847543756,0.15232704686617732,0.07389308300395257
2018-11-30,0.5984702992659513,0.07634178430265387,0.1922349802371541,0.1849835686053077,0.5689957368718238,0.5042787690570298,0.5360150479954827,0.5464801806888763,0.5541815640880857,0.5672101919819312,0.5501933935629589,0.5749785431959344,0.317022388481084
2018-12-03,0.4270131564088085,0.0019180124223602487,0.06812315076228118,0.02334353472614342,0.3859229249011858,0.310179559570864,0.299105110107284,0.28760107284020336,0.2923514963297572,0.30366134952004525,0.2843837380011293,0.29956154714850375,0.07552834556747601
2018-12-05,0.17770618294748727,0.002201468097120271,0.10426261998870696,0.06522682100508184,0.13548718238283455,0.10351730660643706,0.09147594579333714,0.10747532467532472,0.13703944099378884,0.14702670807453416,0.13840070581592323,0.15080395256916995,0.060719706380575944
2018-12-08,0.6355553359683794,0.07831688311688312,0.344818887634105,0.2643640880858273,0.6268065782044043,0.5504481084133259,0.5959127046866177,0.6113974872953135,0.620090598531903,0.6329618012422359,0.6290551948051948,0.6350208356860532,0.3602404573687183
2018-12-10,0.5989396386222473,0.0158382269904009,0.6468977978543196,0.49159390175042367,0.6460867306606437,0.5932487859966121,0.6729601355166575,0.7096634105025409,0.7429264822134387,0.762954630152456,0.8004396950875213,0.7869452569169962,0.3964228684359119
2018-12-13,0.36030189158667414,0.0054014398644833435,0.21440759457933373,0.20314073969508759,0.28614347826086955,0.2244924901185771,0.2206435629587803,0.2291782044042913,0.2438970638057594,0.25227645398080184,0.21555279503105587,0.2586739695087521,0.15108839638622246
2018-12-15,0.6271890175042351,0.0032678430265386796,0.4446629870129871,0.3777454827780914,0.5829979672501411,0.49448317334839087,0.5347966120835688,0.5505900903444383,0.5582101637492943,0.5690320158102767,0.549722783738001,0.5757703274985884,0.26260194805194803
2018-12-18,0.39879714850367026,0.02147978543195934,0.37163588368153583,0.3431473461321287,0.37461236589497465,0.32560107284020334,0.34800290796160355,0.3656616883116883,0.39146840767927726,0.40966211180124223,0.3939142857142857,0.4210663184641446,0.19997332015810282
2018-12-20,0.588777583286279,0.009062789384528515,0.23578574251835122,0.15663529079616034,0.5381616600790516,0.44552523997741383,0.4743910220214568,0.4800634669678149,0.4852114059853189,0.5020484472049689,0.4719359683794466,0.5049299548277809,0.17055564652738567
2018-12-23,0.6219321287408244,0.18410626764539806,0.27478066064370404,0.27039144551101074,0.5983688311688312,0.531585036702428,0.5802538396386221,0.5959561829474873,0.6115186053077358,0.6269731507622813,0.6110025691699604,0.6351642857142858,0.4218605025409374
2018-12-25,0.5316512140033879,0.04026705251270468,0.3511950875211744,0.26057874082439303,0.4980844438170526,0.4365206662902315,0.4595596837944663,0.4731185770750988,0.4850640880858273,0.49709500282326363,0.47783842461885917,0.503538989271598,0.2602998870694523
2018-12-28,0.4690422360248446,0.0023651891586674192,0.3759007340485601,0.3155282608695652,0.4410528514963298,0.3798843873517786,0.4101440146809712,0.4167971485036703,0.43023743647656676,0.4458230378317336,0.41261806888763397,0.45536431394692245,0.14251400338791642
2018-12-30,0.3340960191981931,0.016573913043478262,0.2244570016939583,0.1931252117447769,0.29534113495200454,0.24136719367588932,0.24784438170525133,0.2601341050254093,0.28404345002823256,0.299269678147939,0.2863568322981366,0.30799940711462453,0.12558331451157537


==> images/example/used/71460294_raw_sampled.csv <==
doa,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
2018-01-04,0.5261435911914172,0.1133123658949746,0.240509034443817,0.226033879164314,0.49671326933935617,0.43471781479390165,0.47358656126482224,0.500196866177301,0.5184558159232071,0.5315290513833991,0.5211296725014116,0.541747628458498,0.35962769621682666
2018-01-12,0.6504806888763411,0.01281205533596838,0.4181765104460757,0.29202523997741386,0.6340282326369284,0.5474930547713157,0.6033402597402598,0.6248053924336535,0.6329197628458499,0.6452153867871259,0.6357247317899493,0.6497640316205536,0.34946259175607014
2018-01-24,0.810916996047431,0.034809937888198764,0.458562648221344,0.28425937323546024,0.7831649915302091,0.7032908526256353,0.7700304912478826,0.7662462168266515,0.7819497459062674,0.8273107284020326,0.7597218238283455,0.8470167137210615,0.21657625635234332
2018-01-27,0.5327081592320723,0.003829841897233202,0.47970197628458494,0.40053122529644264,0.5146692828910219,0.45915878035008467,0.5053643986448335,0.5168992941840768,0.5372667701863354,0.5535893280632411,0.535033060417843,0.5682477696216828,0.22666137775268214
2018-02-01,0.8063077357425185,0.28154302653867874,0.30826979107848684,0.33998105590062105,0.7829795595708641,0.7003918690005647,0.7813435911914173,0.8222930830039527,0.8356756634669678,0.8494986730660642,0.8353682382834555,0.8521863918690008,0.6875819875776398
2018-02-03,0.7290353190287973,0.015028289102202146,0.42204573687182384,0.283219282891022,0.7172142010163748,0.6588259740259738,0.7356815358554489,0.7692247317899493,0.7874760304912479,0.8099251552795029,0.7914616318464146,0.8262352625635234,0.4167371259175608
2018-02-06,0.3930340767927723,0.035009853190287966,0.1076307453416149,0.08453543195934503,0.3618716826651609,0.31784009034443816,0.33707075098814226,0.35426143421795603,0.3890610954263128,0.40613670242800676,0.3859686617730096,0.4148119141727839,0.1869569452286844
2018-02-08,0.431061349520045,0.003100112930547713,0.3368046019198193,0.32176970638057595,0.3957512422360248,0.3475305194805195,0.37466665725578774,0.3955034161490683,0.4236068322981366,0.4427505081874648,0.4146831733483909,0.4554278656126482,0.1944060135516657
2018-02-13,0.22324212309429706,0.0019233483907396952,0.11853517786561266,0.07796261998870695,0.18354805194805193,0.15512086391868996,0.15206055900621118,0.17259246188594018,0.20262634105025412,0.21482862789384533,0.21009768492377195,0.2235330321852061,0.10905485601355162
2018-02-18,0.1926668266516093,0.0015766516092603053,0.05142292490118577,0.03388376623376623,0.14652786561264824,0.11091685488424621,0.09652140033879164,0.10531118012422362,0.12041191417278377,0.12433215697346132,0.11673068887634107,0.12354692264257482,0.06517439299830602
2018-02-26,0.16288712591756074,0.00957182382834557,0.21967422360248443,0.1725640880858272,0.13188608130999435,0.11226908526256353,0.120027950310559,0.1388399209486166,0.1667372388481084,0.18013046301524555,0.1817920101637493,0.18956795595708642,0.13343802936194238
2018-02-28,0.41677281197063815,0.019817250141163187,0.6284313664596273,0.484360982495765,0.42976939582156976,0.39977992659514394,0.46866773009599094,0.515747204968944,0.5611020045172219,0.5924398644833426,0.6125394409937887,0.6285615753811407,0.41065892151326927
2018-03-05,0.321198051948052,0.08485601355166573,0.2501341050254094,0.19907264257481644,0.3008749858836816,0.26303156408808576,0.2754173066064371,0.2986223320158103,0.3280872388481084,0.34292476002258615,0.3475202428006776,0.35995835686053085,0.23094539808018072
2018-03-08,0.7120056465273858,0.05802216261998869,0.5534312535290796,0.4426533879164313,0.6369727272727274,0.6032634387351777,0.6799757199322418,0.7095678994918124,0.7345324392998308,0.7589331451157537,0.6902694805194806,0.7814242236024845,0.5053414455110109
2018-03-13,0.7472953980801805,0.003780011293054771,0.3652781761716545,0.2549777526821005,0.6726942687747036,0.6178230095990964,0.6758871541501975,0.6953876341050251,0.7131089497459061,0.7376284302653869,0.6579608977978543,0.7495086109542632,0.3537263128176172
2018-03-15,0.1387733766233766,0.0022467532467532465,0.15941400338791642,0.10384424054206662,0.108023235460192,0.0953828345567476,0.09776109542631281,0.11726309994353475,0.1409656126482213,0.15151533032185208,0.15030039525691696,0.15922382834556748,0.08983263692828909
2018-03-18,0.7239164313946923,0.16881391869000567,0.35532885375494067,0.34575011293054775,0.7035831451157537,0.6454965838509316,0.7013042631281762,0.7216488989271597,0.7409683794466404,0.7569350084697909,0.7451743083003953,0.7697084697910784,0.5199865612648221
2018-03-20,0.6636103331451156,0.051042574816487864,0.49934127611518925,0.3697065782044043,0.632606775832863,0.5894324957651043,0.6637795878035009,0.7043712591756071,0.7336271880293618,0.7600112365894973,0.7337249011857708,0.7794231507622812,0.5229514680971201
2018-03-28,0.8894225861095425,0.03642679277244495,0.4345074251835122,0.3202660643704122,0.8715898362507059,0.8048021456804065,0.8701084980237155,0.8643561264822133,0.879230632411067,0.9095641727837379,0.8684019480519479,0.9185418972332018,0.36999740259740255
2018-04-07,0.1180128740824393,0.004181027667984189,0.20299782608695652,0.14728173348390744,0.09712845849802373,0.09531225296442687,0.0987129023150762,0.12055926030491251,0.16584632975719932,0.1806286561264822,0.181509062676454,0.19123780350084696,0.11312072275550539
2018-04-19,0.1275584697910785,0.0014745341614906835,0.17786092603049128,0.10182540937323545,0.09863698475437607,0.09346338226990401,0.07274587803500847,0.10828839638622247,0.2304723884810841,0.2711112365894975,0.2617352907961603,0.28083718238283445,0.1229548842461886
2018-04-22,0.13965945793337098,0.002516403162055336,0.1526102766798419,0.08230793337097687,0.11278746470920382,0.09829333709768492,0.07518785996612083,0.1007772444946358,0.21840335968379446,0.2675081592320722,0.25350883681535846,0.2828057312252964,0.07629347826086959
2018-05-02,0.17561902879728963,0.01500050818746471,0.19076315640880853,0.11540460191981931,0.14155629587803495,0.13411787125917565,0.11368927159796727,0.1501757481648786,0.3099771880293619,0.3833591191417279,0.36205940146809706,0.4052325522303784,0.12702171089779787
2018-05-04,0.1282219649915302,0.0012516374929418404,0.1498940146809712,0.07098294748729532,0.0981003105590062,0.09055962732919257,0.062230095990965566,0.09683819875776396,0.25766264822134394,0.3380222755505363,0.32255553359683803,0.35748585544889894,0.08786640316205535
2018-05-07,0.10696239412761155,0.001316600790513834,0.14354692264257476,0.06779616036137776,0.0824044607566347,0.07821914172783738,0.05284593450028232,0.08660674760022588,0.2510421513269339,0.32659737436476566,0.3226319875776398,0.3471478825522304,0.13143074534161492
2018-05-14,0.22991852060982487,0.0036925465838509313,0.3161202145680406,0.18930324675324678,0.26380064935064945,0.2501655561829474,0.24683740824393,0.27260623941276113,0.38053859401468104,0.4395356860530773,0.45027419536984764,0.46539438170525127,0.15729584980237155
2018-05-22,0.12297083568605309,0.006601242236024844,0.1248019198193111,0.06080954263128178,0.0981777809147374,0.08479551101072841,0.06063958215697345,0.08452851496329757,0.2293495765104461,0.31117803500846974,0.29803805759457924,0.33187295313382265,0.10137377188029359
2018-05-24,0.9558207792207792,0.02427670807453416,0.47366981931112373,0.3237005081874647,0.9433352907961604,0.8921415866741953,0.9395223884810839,0.9308044042913609,0.9373278938452851,0.9733823263692828,0.9302458215697343,0.9821278938452852,0.40511708074534164
2018-06-03,0.2032050818746471,0.0024063805759457933,0.1908398927159797,0.10556566911349519,0.12068531902879727,0.10982473178994923,0.0861904291360813,0.12016654432524002,0.3063659796725014,0.44006194240542046,0.4235318746470921,0.4822261998870694,0.13122814793901755
2018-06-18,0.2212692546583851,0.002331309994353473,0.27398560135516653,0.1836753529079616,0.18988766233766236,0.18059539808018074,0.1772172783738001,0.2084389328063241,0.31541346696781475,0.3682774138904573,0.3511028797289667,0.3992509599096556,0.12530581592320725
2018-06-26,0.7971257481648785,0.0033848673066064366,0.5509931677018632,0.3559149068322981,0.7905547713156408,0.754627526821005,0.8016038678712593,0.7977363636363637,0.8199288819875777,0.8505753246753246,0.8162780914737436,0.863916939582157,0.3321095708639186
2018-06-28,0.6275016657255789,0.027349774138904572,0.42350940146809707,0.34582507058159223,0.6019560982495766,0.5653071710897797,0.5946642292490119,0.6039450310559008,0.6400577075098813,0.6710266233766232,0.638337097684924,0.6859025974025975,0.3120126482213439
2018-07-06,0.15578116883116888,0.0059789102202145675,0.22564407114624502,0.1550812252964427,0.14179409937888202,0.1368231789949181,0.14510824392998306,0.15697653867871258,0.20609265951439862,0.23576349520045184,0.2372241671372105,0.2524528232636929,0.06812868435911912
2018-07-11,0.8433787690570298,0.015942970073404856,0.4215300395256916,0.314439412761152,0.808884387351779,0.7697467532467532,0.8308302089215133,0.8380244776962167,0.8581717955957086,0.8911249576510447,0.8299697346132129,0.8990369000564652,0.41041318464144555
2018-07-18,0.7483370694522868,0.016162817617165443,0.6184504517221908,0.49649672501411624,0.702456719367589,0.694679051383399,0.7646734613212876,0.7929026256352342,0.8298720214568043,0.861187012987013,0.794748390739695,0.884739723320158,0.49504514398644817
2018-07-23,0.6969277526821004,0.05320426312817617,0.5295369847543759,0.3676535008469791,0.718177216261999,0.6897494635798985,0.7288100508187466,0.7415142574816486,0.7598730378317334,0.7771991530208922,0.7825600790513835,0.7924738283455675,0.4550620835686053
2018-08-02,0.17048800112930548,0.003155420666290232,0.2560958498023716,0.1783389045736872,0.1455508752117448,0.14187992659514395,0.15406857707509877,0.16059531338226987,0.19902413890457374,0.2333532185206099,0.21279057029926599,0.2500564370412197,0.03747340485601355
2018-08-07,0.14974568040654998,0.0013367024280067758,0.26536284584980235,0.1972210333145116,0.13071583850931678,0.13632501411631845,0.1600855166572558,0.17052176736307176,0.20185592885375492,0.2230860530773574,0.20884757199322418,0.2372467814793902,0.056103557312252965
2018-08-12,0.17484796725014115,0.02214508752117448,0.2025849520045172,0.1525698475437606,0.1457849237718803,0.13994872953133822,0.15147317899491816,0.16324322416713716,0.19508630717108982,0.21834144551101073,0.2070045736871825,0.2352401750423489,0.0982357425183512
2018-08-20,0.13693269339356293,0.0013256352343308864,0.2262666572557877,0.16749878599661205,0.11949556747600223,0.12036151891586674,0.13781456804065506,0.1438448616600791,0.1678183794466403,0.18563370976849242,0.17343314511575383,0.1970398080180689,0.04035581592320722
2018-08-25,0.6828230660643706,0.12310815923207229,0.3663041784302654,0.3308909373235461,0.6695849520045174,0.6302842179559571,0.666885460191982,0.6680402879728968,0.6785704686617731,0.6931668548842462,0.6799151326933937,0.6972386504799549,0.4292212027103331
2018-09-01,0.6476963862224732,0.02642018633540372,0.49251312817617154,0.3455884528514964,0.6583924618859401,0.6210667419536985,0.6501049689440993,0.6515049689440994,0.6634910220214568,0.6879000846979106,0.6789693393562959,0.6993924054206662,0.2888383963862225
2018-09-04,0.14635045172219086,0.0013394409937888196,0.1823837944664032,0.12923927159796728,0.12209745906267645,0.11130700169395821,0.11533447204968945,0.11829398644833428,0.14139127611518912,0.15958289102202147,0.14677368718238282,0.16797216261998874,0.031207086391869
2018-09-09,0.1850522586109542,0.014708977978543194,0.20451112365894974,0.15685607001693955,0.16494963297571996,0.1566951439864483,0.16334844720496897,0.17403308865047992,0.20612213438735172,0.2246966967814794,0.21588828345567482,0.23753469791078494,0.08688797289666858
2018-09-11,0.15578337097684924,0.017510333145115756,0.21163932806324115,0.1583765951439865,0.13232947487295313,0.1289146527385658,0.13915364201016375,0.14663690005646532,0.17222532467532464,0.19200225861095427,0.18101662902315072,0.20218828345567483,0.06056530208921516
2018-09-19,0.13684974590626767,0.0011554206662902316,0.2034229531338227,0.14582473178994917,0.11758636363636366,0.11418003952569171,0.12508565782044045,0.13021654432523994,0.153212987012987,0.16961592320722754,0.15700335968379447,0.17802219085262563,0.03333726708074533
2018-09-21,0.28876781479390184,0.046987775268210054,0.23310420666290235,0.18075214568040657,0.23726671372106148,0.228949209486166,0.2393952851496329,0.2528500564652739,0.2911137210615472,0.31868469791078496,0.2899643421795596,0.3367264257481649,0.15878387916431394
2018-09-26,0.15731264822134386,0.01911434217955957,0.20629686617730092,0.15799785431959354,0.13201341050254095,0.12705036702428005,0.13571643139469225,0.1484209768492377,0.17411911349520048,0.18925335968379448,0.18141290231507626,0.19903994918125348,0.09173294748729532
2018-10-01,0.376639356295878,0.03999985883681536,0.12617058159232072,0.11440448898927162,0.35136674195369844,0.31765367024280067,0.32051055900621117,0.3338036702428006,0.3626169960474308,0.3786577922077922,0.3728591191417277,0.3883568322981368,0.225043308865048
2018-10-04,0.1856285431959345,0.001620779220779221,0.2721219367588933,0.1950342179559571,0.1617560417843026,0.15736013551665726,0.17028224167137215,0.18358865047995482,0.22910285149632975,0.25418334274421234,0.23717763975155287,0.2753128176171655,0.07789672501411632
2018-10-06,0.16970976849237718,0.021112450592885374,0.15465787690570298,0.11467007340485602,0.13353193111236591,0.12111804065499719,0.12088636363636365,0.1285094014680971,0.1529944099378882,0.16611338226990408,0.15108808582721622,0.17328370976849236,0.061836109542631294
2018-10-11,0.14618015245623942,0.0011197628458498022,0.21326437041219654,0.16398743647656686,0.12145341614906834,0.11653639186900056,0.1280671936758893,0.1398487859966121,0.16480798983625072,0.1800297007340486,0.1726334839073969,0.18773876341050258,0.07067744212309432
2018-10-14,0.13619627329192546,0.0013064088085827216,0.19662512704686622,0.14562732919254653,0.11546956521739131,0.10927523997741394,0.11846405985319032,0.12556341050254094,0.1533426312817617,0.16768596837944671,0.16138709768492376,0.17761976284584982,0.04962927724449464
2018-10-16,0.16492346132128735,0.0013313099943534725,0.222845285149633,0.1660079898362507,0.13681304347826087,0.12807298136645967,0.13828831168831165,0.1490130717108978,0.17613133822699037,0.1913089215132693,0.1787125635234331,0.20166973461321286,0.049231197063805764
2018-10-19,0.43343856578204404,0.0018075945793337102,0.33630460191981937,0.27350121400338784,0.3892112365894974,0.3497736307171089,0.3602110107284021,0.3643263128176172,0.3825809147374364,0.40186242236024844,0.3729145962732919,0.4120490118577074,0.16328187464709204
2018-10-24,0.31653162055335965,0.0016294748729531344,0.2994671936758893,0.18755798983625077,0.29466106719367596,0.26673819875776406,0.27042241671372114,0.287703557312253,0.3491820722755505,0.3829557594579334,0.37445431959345005,0.4080858272162619,0.12008099943534728
2018-10-26,0.3330794184076793,0.002148362507058159,0.2673217391304347,0.2182486730660644,0.3486012987012988,0.2844719085262564,0.26465909090909084,0.2567284584980237,0.2630390175042349,0.26639912478825517,0.3359646245059288,0.26863819875776396,0.11522786561264824
2018-11-03,0.44507108977978543,0.004814822134387351,0.3580796442687747,0.24052137210615476,0.4422832298136646,0.39944116318464146,0.4124036137775268,0.41734446640316203,0.44457834556747616,0.4629171089779785,0.4633201298701299,0.47686643139469226,0.19304277244494636
2018-11-05,0.2706751270468662,0.12304904009034442,0.2009376058723885,0.1661036984754376,0.23731013551665725,0.21096281761716543,0.21195465838509314,0.22835446075663463,0.2553996329757199,0.2688438170525128,0.25920646527385655,0.27623949745906257,0.1874982495765104
2018-11-10,0.22854124788255217,0.01524184076792773,0.12151956521739132,0.08779093732354601,0.18072845849802371,0.14023898927159797,0.12370090344438173,0.12538159232072277,0.1434284020327498,0.15269336533032182,0.13942571993224168,0.15321727837380011,0.04929649915302088
2018-11-15,0.37010516657255793,0.0014915866741953695,0.2695371541501975,0.21906674195369846,0.32693147939017503,0.2830791643139469,0.28781843591191414,0.2880897233201581,0.3023492941840768,0.313968097120271,0.2905331733483906,0.31918746470920395,0.10200909090909092
2018-11-18,0.15418704121964993,0.0009859401468097122,0.14896767363071717,0.1084750423489554,0.12283035008469788,0.10052385657820441,0.09603664596273294,0.11044904009034445,0.1391131846414455,0.14995931677018642,0.1422871541501977,0.15331507622811968,0.062365104460756646
2018-11-20,0.661377950310559,0.13730033879164313,0.1476975437605873,0.15011708074534158,0.6313891304347825,0.5581018633540373,0.5919238848108412,0.6024441840767929,0.6056289666854886,0.6170919819311124,0.6009691699604744,0.6184114906832299,0.3993575945793337
2018-11-23,0.31963294748729537,0.002246640316205533,0.3806196216826651,0.3303591473743648,0.2974327216261999,0.2620156408808583,0.284677159796725,0.29522097684923765,0.3270136645962733,0.3461200734048559,0.3353597684923772,0.36712987012987014,0.11098322981366457
2018-11-30,0.5984702992659513,0.07634178430265387,0.1922349802371541,0.1849835686053077,0.5689957368718238,0.5042787690570298,0.5360150479954827,0.5464801806888763,0.5541815640880857,0.5672101919819312,0.5501933935629589,0.5749785431959344,0.317022388481084
2018-12-08,0.6355553359683794,0.07831688311688312,0.344818887634105,0.2643640880858273,0.6268065782044043,0.5504481084133259,0.5959127046866177,0.6113974872953135,0.620090598531903,0.6329618012422359,0.6290551948051948,0.6350208356860532,0.3602404573687183
2018-12-18,0.39879714850367026,0.02147978543195934,0.37163588368153583,0.3431473461321287,0.37461236589497465,0.32560107284020334,0.34800290796160355,0.3656616883116883,0.39146840767927726,0.40966211180124223,0.3939142857142857,0.4210663184641446,0.19997332015810282
2018-12-20,0.588777583286279,0.009062789384528515,0.23578574251835122,0.15663529079616034,0.5381616600790516,0.44552523997741383,0.4743910220214568,0.4800634669678149,0.4852114059853189,0.5020484472049689,0.4719359683794466,0.5049299548277809,0.17055564652738567
2018-12-28,0.4690422360248446,0.0023651891586674192,0.3759007340485601,0.3155282608695652,0.4410528514963298,0.3798843873517786,0.4101440146809712,0.4167971485036703,0.43023743647656676,0.4458230378317336,0.41261806888763397,0.45536431394692245,0.14251400338791642
2018-12-30,0.3340960191981931,0.016573913043478262,0.2244570016939583,0.1931252117447769,0.29534113495200454,0.24136719367588932,0.24784438170525133,0.2601341050254093,0.28404345002823256,0.299269678147939,0.2863568322981366,0.30799940711462453,0.12558331451157537


==> images/example/used/sample.txt <==
images/example/12-71456800_raw.csv


==> images/models/tsnetransformer.tikz <==

	\tikzstyle{conn} = [-stealth, draw=tumblue, rounded corners=1pt]
	\tikzstyle{n} = [circle, inner sep=1pt, fill=tumbluelight]
	\tikzstyle{s} = [tumred]
	\tikzstyle{txtlabel} = [font=\tiny]
	
	
	\newcommand{\attn}{
	\tikzset{external/export next=false}
	\begin{tikzpicture}[yscale=-.4, xscale=.2]
		\node[n](a1) at (-2,0){};
		\node[n](a2) at (-1,0){};
		\node[n](a3) at (0,0){};
		\node[n](a4) at (1,0){};
		\node[n](a5) at (2,0){};
		
		\node[n](b1) at (-2,1){};
		\node[n](b2) at (-1,1){};
		\node[n](b3) at (0,1){};
		\node[n](b4) at (1,1){};
		\node[n](b5) at (2,1){};
		
		\draw[tumred,opacity=.05] (a1) -- (b1);
		\draw[tumred,opacity=.05] (a1) -- (b2);
		\draw[tumred,opacity=.05] (a1) -- (b3);
		\draw[tumred,opacity=.05] (a1) -- (b4);
		\draw[tumred,opacity=.05] (a1) -- (b5);
		\draw[tumred,opacity=.05] (a2) -- (b1);
		\draw[tumred,opacity=.05] (a2) -- (b2);
		\draw[tumred,opacity=.05] (a2) -- (b3);
		\draw[tumred,opacity=.05] (a2) -- (b4);
		\draw[tumred,opacity=.05] (a2) -- (b5);
		\draw[tumred,opacity=.05] (a3) -- (b1);
		\draw[tumred,opacity=.05] (a3) -- (b2);
		\draw[tumred,opacity=.05] (a3) -- (b3);
		\draw[tumred,opacity=.05] (a3) -- (b4);
		\draw[tumred,opacity=.05] (a3) -- (b5);
		
		\draw[tumred,opacity=.8] (a4) -- (b1);
		\draw[tumred,opacity=.8] (a4) -- (b2);
		\draw[tumred,opacity=.8] (a4) -- (b3);
		\draw[tumred,opacity=.8] (a4) -- (b4);
		\draw[tumred,opacity=.8] (a4) -- (b5);
		
		\draw[tumred,opacity=.05] (a5) -- (b1);
		\draw[tumred,opacity=.05] (a5) -- (b2);
		\draw[tumred,opacity=.05] (a5) -- (b3);
		\draw[tumred,opacity=.05] (a5) -- (b4);
		\draw[tumred,opacity=.05] (a5) -- (b5);
		
		%%% HEAD 2
		\draw[tumbluedark,opacity=.8] (a1) -- (b1);
		\draw[tumbluedark,opacity=.8] (a1) -- (b2);
		\draw[tumbluedark,opacity=.8] (a1) -- (b3);
		\draw[tumbluedark,opacity=.8] (a1) -- (b4);
		\draw[tumbluedark,opacity=.8] (a1) -- (b5);
		
		\draw[tumbluedark,opacity=.05] (a2) -- (b1);
		\draw[tumbluedark,opacity=.05] (a2) -- (b2);
		\draw[tumbluedark,opacity=.05] (a2) -- (b3);
		\draw[tumbluedark,opacity=.05] (a2) -- (b4);
		\draw[tumbluedark,opacity=.05] (a2) -- (b5);
		\draw[tumbluedark,opacity=.05] (a3) -- (b1);
		\draw[tumbluedark,opacity=.05] (a3) -- (b2);
		\draw[tumbluedark,opacity=.05] (a3) -- (b3);
		\draw[tumbluedark,opacity=.05] (a3) -- (b4);
		\draw[tumbluedark,opacity=.05] (a3) -- (b5);
		\draw[tumbluedark,opacity=.05] (a4) -- (b1);
		\draw[tumbluedark,opacity=.05] (a4) -- (b2);
		\draw[tumbluedark,opacity=.05] (a4) -- (b3);
		\draw[tumbluedark,opacity=.05] (a4) -- (b4);
		\draw[tumbluedark,opacity=.05] (a4) -- (b5);
		\draw[tumbluedark,opacity=.05] (a5) -- (b1);
		\draw[tumbluedark,opacity=.05] (a5) -- (b2);
		\draw[tumbluedark,opacity=.05] (a5) -- (b3);
		\draw[tumbluedark,opacity=.05] (a5) -- (b4);
		\draw[tumbluedark,opacity=.05] (a5) -- (b5);
		
%		\node[font=\sffamily\tiny] at (0,.5) {self-attention};
		
	\end{tikzpicture}
	}

	\newcommand{\ff}{
		\tikzset{external/export next=false}
		\begin{tikzpicture}[yscale=-.3, xscale=.2]
		\node[n](a1) at (-2,0){};
		\node[n](a2) at (-1,0){};
		\node[n](a3) at (0,0){};
		\node[n](a4) at (1,0){};
		\node[n](a5) at (2,0){};
		
		\node[n](b1) at (-2,1){};
		\node[n](b2) at (-1,1){};
		\node[n](b3) at (0,1){};
		\node[n](b4) at (1,1){};
		\node[n](b5) at (2,1){};
		
		\draw[tumbluelight,-stealth] (a1) -- (b1);
		\draw[tumbluelight,-stealth] (a2) -- (b2);
		\draw[tumbluelight,-stealth] (a3) -- (b3);
		\draw[tumbluelight,-stealth] (a4) -- (b4);
		\draw[tumbluelight,-stealth] (a5) -- (b5);
		
%		\node[font=\sffamily\tiny] at (0,.5) {feed forward};
		\end{tikzpicture}
	}
	
	\newcommand{\block}{
		
	\tikzset{external/export next=false}
	\begin{tikzpicture}[xscale=.5, yscale=-.55]
		\node[inner sep=0](attn) at (0,0){\attn};
		\node[inner sep=0](ff) at (0,1){\ff};
	\end{tikzpicture}
	}

	\tikzset{external/export next=false}
	\begin{tikzpicture}[yscale=-1.2, node distance=1.2em]
	\node(x) at (0,0){\M{X}};{}
	
	\node[inner sep=0, below=of x](l1){\block};
	\node[inner sep=0, below=of l1](l2){\block};
	\node[inner sep=0, below=of l2](l3){\block};
	
	\node[font=\scriptsize\sffamily, inner sep=0, below=of l3](d){dense}; %$\text{softmax}(cH)c$ 
	\node[font=\scriptsize\sffamily, inner sep=0, below=of d](p){pooling}; %$\text{softmax}(cH)c$ 
%	\node[inner sep=0,font=\small\sffamily](s) at (0,4){softmax$(\M{H}\Mweight)$};
	\node[inner sep=0, below=of p](y){$\yhat$};
	
	\draw[-stealth, tumbluelight] (x) -- (l1);
	\draw[-stealth, tumbluelight] (l1) -- (l2);
	\draw[-stealth, tumbluelight] (l2) -- (l3);
	\draw[-stealth, tumbluelight] (l3) -- (d);
	\draw[-stealth, tumbluelight] (d) -- (p);
	\draw[-stealth, tumbluelight] (p) -- (s);
	\draw[-stealth, tumbluelight] (s) -- (y);
	
	\node[right=1.5em of l1.south, yshift=-1em](aa){(a)};
	\node[left =1.5em of l2.south, yshift=-1em](bb){(b)};
	\node[right=1.5em of l3.south, yshift=-1em](cc){(c)};
%	\node[left =1.5em of d.south,  yshift=-1em](dd){(d)};
	
	\draw[-stealth] (aa) -- (l1.south);
	\draw[-stealth] (bb) -- (l2.south);
	\draw[-stealth] (cc) -- (l3.south);
%	\draw[-stealth] (dd) -- (d.south);
	
	\end{tikzpicture}

==> images/partition_histograms.csv <==
8.218000000000000000e+03,2.251000000000000000e+03,1.599000000000000000e+03,1.340000000000000000e+03,1.337000000000000000e+03,1.250000000000000000e+03,6.050000000000000000e+02
1.525000000000000000e+03,4.190000000000000000e+02,3.010000000000000000e+02,2.720000000000000000e+02,2.530000000000000000e+02,1.890000000000000000e+02,9.800000000000000000e+01
4.479000000000000000e+03,9.260000000000000000e+02,6.660000000000000000e+02,5.440000000000000000e+02,4.860000000000000000e+02,3.810000000000000000e+02,3.310000000000000000e+02


==> images/preprocessing_and_end2end.tikz <==


%{r\tikzsetnextfilenameawinput}
\tikzsetnextfilename{optimizationscheme}
\begin{tikzpicture}[node distance=.1em]
\node[minimum width=1cm, minimum height=1.5cm, draw,rounded corners](veg) at (0,0){\vegetationsmodell};
\coordinate[below=1em of veg](labelreference);
\node(annotveg) at (labelreference){$f_{{\Mweight}}$};
\node[right=1.5em of veg, inner sep=0](input){%
			\begin{tikzpicture}
			\node[draw, rounded corners, minimum width=1cm, minimum height=1.5cm](preproc){\includegraphics[width=.8cm]{images/icons/gears}};
			\node[right=1.5em of preproc](input){\rawtimeseriestwo{12-71456800_raw.csv}};
			\node[font=\huge,left=0em of input, inner sep=0](bopen){$\Bigg($};
			\node[font=\huge, right=0em of input, inner sep=0](bopen){$\Bigg)$};
			\end{tikzpicture}
};% \rawtimeseries{prep77770412.csv}
\node[right=1.5em of annotveg]{$f_{{\Mweight}_\text{preproc}}$};


\node(annotinput) at (labelreference -| input){$\M{X}$};
\node[font=\huge,left=0em of input, inner sep=0](bopen){$\Bigg($};
\node[font=\huge, right=0em of input, inner sep=0](bopen){$\Bigg)$};
\node[left= of veg, font=\huge](equals){$=$};
\node[left= of equals](probas){\drawprobas{10}{30}{10}{100}{10}};
\node(annotprobas) at (labelreference -| probas){$\yhat$};
\node[left= 5em of probas](gt){\drawprobas{0}{0}{0}{100}{0}};
\node(annotgt) at (labelreference -| gt){$\V{y}$};
\draw[stealth-stealth] (gt) -- node[midway,above](loss){$\mathcal{L}(\V{y},\yhat)$} (probas);


\draw[-stealth] (loss)  to [out=60,in=135,looseness=1] node[midway,above]{${\Mweight} \leftarrow \Mweight - \frac{\partial \mathcal{L}}{\partial {\Mweight}}$} (veg);

\coordinate(fpreproc) at ($ (veg)+(3.5em,0) $);

\draw[-stealth, dotted, red, thick] (loss)  to [out=-60,in=-135,looseness=1] node[midway,below]{\xcancel{$\frac{\partial \mathcal{L}}{\partial {\Mweight}_\text{preproc}}$}} ($ (fpreproc)+(0,-2.3em) $);

%\node[above right=6em of fpreproc](a){$\Mweight_\text{sel}$: start/end of vegetation period};
%\node[below right=6em of fpreproc](b){$\Mweight_\text{atm}$: atmospheric parameters};
%\node[below right=7em and 2em of fpreproc, text width=14em](c){$\Mweight_\text{cl}$: cloud classifier trained on different training set};
%\draw[-stealth, shorten >=4em] (a.south west) -- (fpreproc);
%\draw[-stealth, shorten >=4em] (b.north west) -- (fpreproc);
%\draw[-stealth, shorten >=4em] (c.north west) -- (fpreproc);

\end{tikzpicture}

==> images/rnn_examples/10/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.00946771,0.0147806145,0.008015423,0.018128673,0.07787629,0.003920465,0.0123282,0.006140281,0.010763548,0.004813925,9.394214e-06,0.009468055,-0.0014775306,-0.004810365,-0.011408515,0.012854833,0.011374308,0.0030377943,-0.003385714,-0.060199484,0.020309137,-0.06994632,-0.0032842958,0.0095276,0.018777233,0.014817409,0.0206865,-0.00094639347,0.010324736,-0.031245837,0.11216947,0.04832187
1,-0.028396964,0.039007537,0.021163024,0.05012621,0.1526494,0.011725757,0.030973261,0.013713481,0.024437975,0.007299301,-0.0016280618,0.01919475,0.0011250005,-0.010523268,0.022937458,0.030663611,0.031073116,0.007806282,-0.0075879814,-0.21009177,0.07795951,-0.17815508,-0.005784357,0.024331804,0.0033937022,0.035712134,0.05299032,-0.0027369563,0.023781601,-0.083037645,0.29912737,0.034831576
2,-0.034666106,0.045092233,0.021462275,0.05790727,0.14793304,0.013805621,0.03849987,0.012645512,0.028472483,0.014781,-0.0050640735,0.022549711,-0.0041755917,-0.017593678,0.0554112,0.029926762,0.03586621,0.012740814,-0.014410945,-0.24800974,0.09856257,-0.22807851,-0.008102331,0.026730558,0.004901917,0.043128446,0.06043321,-0.004318344,0.025731573,-0.101124234,0.35867083,0.10271335
3,-0.041497115,0.05143834,0.024053495,0.06880537,0.1351903,0.015753174,0.045817986,0.013164568,0.03282712,0.018684208,-0.007544047,0.028969295,-0.008331725,-0.025028009,0.062410757,0.032694697,0.040846433,0.017161123,-0.020574896,-0.2836399,0.12669471,-0.24902847,-0.013834615,0.03117169,-0.008340185,0.053071856,0.073551446,-0.0060216347,0.03123486,-0.11652273,0.4473974,0.13088411
4,-0.05368651,0.068918325,0.03098559,0.09138845,0.16148572,0.02483171,0.056730196,0.020248521,0.033708356,0.011772717,-0.0050385185,0.02848385,0.0045094634,-0.022031981,0.08365537,0.041537106,0.053428598,0.015387967,-0.01716846,-0.37491292,0.09710652,-0.28222764,-0.007265331,0.041976985,-0.0107173985,0.06180412,0.08948457,-0.008383238,0.0333509,-0.14355773,0.5365422,0.109810114
5,-0.04420565,0.048998795,0.017535497,0.06905882,0.12197001,0.018895745,0.042717297,0.00849515,0.018802049,0.010680931,-0.008791118,0.017918102,0.002187233,-0.02467136,0.11553486,0.020538367,0.03768899,0.014209656,-0.018226966,-0.3405372,0.018921025,-0.21929725,-0.009125919,0.030710196,0.010697389,0.04562225,0.06361067,-0.009983507,0.018164594,-0.1074329,0.38109902,0.1726129
6,-0.036224514,0.03425781,0.01092762,0.05475895,0.07757524,0.01417239,0.03130708,0.00284005,0.008446921,0.0047407933,-0.009728296,0.0123208705,0.0031643524,-0.023637645,0.09214149,0.011486554,0.026336499,0.013252696,-0.016328823,-0.3242697,-0.0020809928,-0.16547234,-0.012765519,0.024239924,-0.01340716,0.0351416,0.049865827,-0.009884929,0.012024857,-0.10837965,0.29464886,0.1520801
7,-0.03238479,0.03260319,0.010621931,0.04768567,0.08295548,0.0139417965,0.030605221,0.0039410386,0.010949203,0.009172608,-0.0082044555,0.010930974,0.0032944614,-0.019577004,0.106382,0.0096712895,0.025196157,0.012925546,-0.013931203,-0.28555006,-0.0117425425,-0.1805079,-0.008451982,0.023271993,0.018668072,0.03196635,0.04324764,-0.008236591,0.011088835,-0.10684542,0.24764048,0.19108218
8,-0.03645041,0.036469493,0.014606869,0.05430123,0.084920466,0.014489671,0.033969123,0.0055955737,0.015667588,0.010102781,-0.008577817,0.016229406,0.001777484,-0.022000637,0.08716467,0.016062511,0.02932927,0.014130664,-0.0154041145,-0.30534506,0.024612367,-0.18981051,-0.011825385,0.026428089,-0.002395277,0.037483398,0.052369326,-0.008476818,0.017023694,-0.10923155,0.29800975,0.1479499
9,-0.030353388,0.023506753,0.0076348493,0.038467366,0.069580466,0.011447873,0.022848953,0.0014240998,0.007115785,0.005471868,-0.007932067,0.007896524,0.0067945225,-0.017923856,0.1185298,0.0048901653,0.018552274,0.010443454,-0.009821789,-0.24211657,-0.03950563,-0.10505212,-0.010468299,0.021443525,0.01615114,0.025314534,0.035169017,-0.007460378,0.0068819714,-0.06014662,0.18889746,0.17509006
10,-0.042293504,0.048279762,0.023680842,0.05865285,0.12005971,0.018897168,0.042656515,0.010950619,0.03195336,0.02104019,-0.0075765643,0.018105326,0.0044071297,-0.017757516,0.1452257,0.022644801,0.039697114,0.015610145,-0.011414423,-0.27278268,0.049682096,-0.2447857,-0.003142125,0.03355111,0.034851126,0.042816263,0.057995055,-0.007484112,0.021661019,-0.11739431,0.31564882,0.1803844
11,-0.05413957,0.06126749,0.03088393,0.07458401,0.12887138,0.024397746,0.053763583,0.013902107,0.04231433,0.027469784,-0.009044679,0.025014758,0.004259563,-0.022846969,0.15818503,0.030326989,0.0507091,0.018491274,-0.013670607,-0.30714598,0.08861831,-0.30705804,-0.003663885,0.041822787,0.026353091,0.054664895,0.074596435,-0.009056331,0.028729089,-0.16485354,0.41066352,0.17815666
12,-0.05254361,0.057179265,0.024530439,0.07322796,0.13742538,0.026481383,0.04945221,0.013184095,0.029511655,0.01851274,-0.006765634,0.018507909,0.01195195,-0.020149734,0.16804665,0.023662858,0.04591131,0.014311548,-0.009883538,-0.342098,0.023923459,-0.2573364,-0.0005050679,0.039999314,0.02672133,0.04788896,0.06681358,-0.011130716,0.020587763,-0.13794596,0.36364415,0.17756805
13,-0.045837864,0.04694657,0.018733148,0.060286045,0.10967383,0.022771467,0.04186216,0.007863721,0.023478147,0.018194787,-0.008451486,0.013279814,0.009868767,-0.020147324,0.18643045,0.014212018,0.037827015,0.014309844,-0.009985059,-0.31878433,0.0060060564,-0.2327643,-0.00083877984,0.033624966,0.03857415,0.039452516,0.05364735,-0.01138217,0.014168177,-0.12756093,0.28644893,0.20241565
14,-0.05438868,0.05906056,0.02877985,0.078204855,0.10629198,0.024158321,0.051986735,0.012071324,0.03574198,0.020927247,-0.009944534,0.026869535,0.0039434535,-0.027627137,0.15029904,0.0295376,0.048012875,0.018240292,-0.015998196,-0.35706916,0.082466885,-0.26464057,-0.009192093,0.041474868,0.008045361,0.056064896,0.078796975,-0.011912415,0.028759155,-0.16606261,0.44409794,0.16765352
15,-0.057438254,0.064976186,0.029675465,0.087948516,0.11809732,0.02721662,0.05540455,0.015174136,0.03303854,0.015398642,-0.008001449,0.02758506,0.008200466,-0.026773661,0.12880374,0.03379668,0.051660962,0.016701961,-0.015219849,-0.4051538,0.072574966,-0.27169836,-0.008167309,0.04442676,-0.012846785,0.05947507,0.08532712,-0.011807896,0.029552689,-0.19156043,0.48264134,0.1447235
16,-0.041823454,0.036751978,0.012097989,0.0542431,0.05471196,0.018579971,0.033031408,0.0026040422,0.012586355,0.008827178,-0.00934267,0.010788577,0.009968592,-0.023058295,0.17619687,0.0069860527,0.028808888,0.011573913,-0.010710107,-0.3112156,-0.033587616,-0.12628534,-0.00724464,0.028660046,0.016588777,0.03376621,0.046937212,-0.010957576,0.008202489,-0.08792512,0.25512952,0.19367824
17,-0.030674815,0.024650851,0.008642509,0.03675637,0.02768301,0.013704288,0.023032807,0.00036609633,0.008678354,0.0068518315,-0.008416811,0.0054733497,0.0101448875,-0.017828915,0.15940046,0.00056636706,0.01914157,0.010462746,-0.0067329356,-0.23465756,-0.048333034,-0.08979615,-0.006312796,0.022776395,0.034006167,0.023459606,0.032304,-0.009841561,0.0036287468,-0.072876394,0.16230023,0.19392377
18,-0.028706003,0.020843884,0.01092656,0.028059345,0.05785019,0.012573946,0.019111473,0.0019514624,0.014316894,0.008800867,-0.0069467276,0.00403275,0.014306106,-0.012712178,0.18697949,0.0010982716,0.016826592,0.0096008275,0.0001685354,-0.17879248,-0.046714343,-0.09689848,-0.0049961386,0.024607936,0.051016636,0.01993146,0.02784096,-0.007053937,0.0033943362,-0.07933311,0.11118862,0.21361686
19,-0.028552236,0.01806138,0.012267309,0.023839107,0.0740729,0.012446836,0.016982583,0.0027379943,0.017114146,0.009541025,-0.006244995,0.0036603967,0.017200613,-0.009916529,0.19179839,0.0018304744,0.015423865,0.00910799,0.0043517128,-0.1461084,-0.037211742,-0.10276412,-0.004922606,0.02585524,0.05647535,0.017982734,0.026115883,-0.005873019,0.0038899458,-0.09446736,0.0896265,0.21408315
20,-0.030832186,0.017328862,0.014345326,0.0226345,0.10874143,0.013482148,0.01581586,0.003773815,0.02016738,0.00914075,-0.005628692,0.0028503835,0.022344463,-0.007163112,0.21025136,0.0033314135,0.015605759,0.008115116,0.009465815,-0.14024647,-0.033002857,-0.12379945,-0.0045051384,0.028735619,0.058013387,0.016855497,0.026309047,-0.0047003683,0.003913057,-0.116939306,0.07557975,0.21851331
21,-0.03192843,0.016421994,0.014848458,0.022208128,0.11322527,0.013916854,0.015711185,0.0042760884,0.02202318,0.009924905,-0.0055079567,0.003742665,0.023394804,-0.006641235,0.21029079,0.0043918127,0.015405511,0.00840109,0.011160523,-0.1341672,-0.013888003,-0.12922505,-0.0055549266,0.029722236,0.046878293,0.017010868,0.027161863,-0.0037621832,0.004997889,-0.13780984,0.076668724,0.23137294
22,-0.034556344,0.019030122,0.016713372,0.02551627,0.13072953,0.015518952,0.017949145,0.0058485046,0.024649514,0.010639301,-0.0050097005,0.0050310423,0.02515899,-0.006039229,0.21387878,0.0071326,0.017818931,0.008482555,0.012552207,-0.15235874,-0.00055477675,-0.15329836,-0.005366816,0.032055132,0.043042675,0.019010093,0.030503847,-0.0031846846,0.00688647,-0.1559304,0.09034426,0.23320559
23,-0.03550786,0.017138965,0.01589066,0.0242702,0.13684385,0.015781004,0.016697593,0.00524525,0.023851454,0.009846231,-0.005126419,0.004112416,0.027310472,-0.0057628686,0.22337013,0.0056621735,0.016445367,0.007938638,0.014162207,-0.14965567,-0.008983181,-0.14565828,-0.0061099613,0.032554384,0.044005528,0.017757874,0.029181201,-0.002852521,0.005507843,-0.15725824,0.07994528,0.25036258
24,-0.036416903,0.022524547,0.016496763,0.03179872,0.12913516,0.017581508,0.02212921,0.0067489543,0.02247443,0.010503246,-0.004833064,0.0065151723,0.024007715,-0.006975526,0.18973292,0.008855582,0.020672742,0.008556259,0.009470357,-0.182723,0.0004177764,-0.16548707,-0.0043466217,0.032075517,0.051230244,0.02147413,0.033969156,-0.004843986,0.008626762,-0.15412386,0.12658302,0.21712723
25,-0.05601242,0.060121324,0.038046125,0.07419505,0.118019864,0.026073199,0.053424045,0.018072437,0.052579213,0.027212119,-0.007130404,0.030838372,0.009822397,-0.019664332,0.17388257,0.037294656,0.051023252,0.01813054,-0.005531516,-0.24850008,0.14675333,-0.26270398,-0.0070953816,0.048037983,0.022761995,0.057087727,0.08289843,-0.0066919895,0.036529243,-0.2062609,0.44274616,0.1878884
26,-0.04396701,0.035665203,0.01863352,0.046592344,0.065095365,0.020521566,0.034628917,0.005353545,0.028292097,0.020779898,-0.0082163345,0.014171883,0.011643284,-0.018643409,0.22214171,0.00870463,0.030747432,0.012842438,-0.0030836791,-0.20907068,0.037751507,-0.15939833,-0.0050652637,0.032619104,0.05423554,0.033539634,0.04649069,-0.008039387,0.014148015,-0.12218394,0.2327223,0.21997385
27,-0.03633312,0.026875831,0.014192894,0.031052291,0.057929672,0.017387273,0.026782347,0.001988729,0.023844942,0.021203814,-0.008096879,0.0064930874,0.012119038,-0.014262309,0.25647813,-0.00065519847,0.023786917,0.011372438,-0.000118962605,-0.16662613,0.007085177,-0.14905387,-0.000107213855,0.026676163,0.09661331,0.023024987,0.029971095,-0.008333588,0.0064973165,-0.08968584,0.13640523,0.22461294
28,-0.061212067,0.06896825,0.041567437,0.08293593,0.10490451,0.029047225,0.05774174,0.019030005,0.053251132,0.02605528,-0.0071998155,0.031716608,0.011322489,-0.02244653,0.19679226,0.038625717,0.056488752,0.017040314,-0.006757091,-0.27739418,0.123533644,-0.23368555,-0.0042077433,0.0515223,0.04610456,0.06231574,0.090051055,-0.010430563,0.037731778,-0.17763114,0.48507035,0.17030954
29,-0.0729559,0.08709356,0.050319213,0.11225973,0.111739434,0.03530816,0.071515456,0.024602594,0.0562609,0.019362394,-0.007455264,0.04206076,0.0119433515,-0.029825363,0.14434744,0.052883767,0.06895716,0.018511273,-0.013436893,-0.37366545,0.14593863,-0.26663977,-0.009166639,0.061521776,0.012558632,0.08103278,0.12045844,-0.01357336,0.047697984,-0.2393089,0.68650615,0.124183506
30,-0.052647147,0.053729545,0.025381105,0.07378151,0.07494209,0.024473304,0.046909075,0.009113672,0.029839283,0.014906362,-0.009475889,0.023412146,0.008565359,-0.029050004,0.17663,0.020746887,0.04188531,0.014647551,-0.012293251,-0.31336161,0.034259614,-0.16364238,-0.010473156,0.04051081,0.029551417,0.05156214,0.07378909,-0.01251413,0.021754237,-0.14825206,0.40391406,0.21707208
31,-0.035317846,0.029337885,0.01263515,0.042044245,0.039287142,0.015576827,0.028602913,-0.00015923474,0.015676325,0.012595608,-0.010642121,0.009371268,0.006875816,-0.023342304,0.19942553,0.00018078834,0.022998657,0.013136623,-0.009576236,-0.22081642,-0.016490184,-0.112366185,-0.009090888,0.025982512,0.075434834,0.029704202,0.040723197,-0.011529123,0.0071858354,-0.0884859,0.21740785,0.24047983
32,-0.04300029,0.043131392,0.022374844,0.05263649,0.09807703,0.019923221,0.0385271,0.006516703,0.029368294,0.020308275,-0.009227579,0.013762227,0.008671987,-0.019712139,0.20583215,0.01288423,0.035920165,0.01449498,-0.007727077,-0.25779074,0.026135439,-0.21321954,-0.0027240731,0.033572353,0.07539956,0.03751097,0.051763974,-0.011016272,0.015798826,-0.12102529,0.26577112,0.19741784
33,-0.035650104,0.027746908,0.012863977,0.03413944,0.043270487,0.01675104,0.027129909,0.0014238885,0.019067477,0.018618587,-0.008870918,0.0066218507,0.010081222,-0.016832197,0.21702467,-7.5315125e-05,0.023575792,0.012181512,-0.004278686,-0.1894997,-0.01466493,-0.131391,-0.0014353758,0.026083946,0.08406569,0.02463459,0.03223202,-0.010605349,0.006432404,-0.081459954,0.15517753,0.21832857
34,-0.030949285,0.02298223,0.011623375,0.025937717,0.03800706,0.0155408,0.023287185,0.0018228823,0.018366247,0.019055761,-0.0072791837,0.0047580157,0.01093816,-0.01294372,0.21152692,-0.001998518,0.019826584,0.011059571,-0.0011950571,-0.14357845,-0.020633481,-0.12033718,0.0008341166,0.024021255,0.10075195,0.020033117,0.02536932,-0.009630888,0.0050048428,-0.074312754,0.112670034,0.2128802
35,-0.031526595,0.027309578,0.014378888,0.032570798,0.050321855,0.016557831,0.02692471,0.0046617473,0.02008159,0.018840011,-0.0061212955,0.009221249,0.008905404,-0.013366326,0.16038918,0.0051718815,0.023433208,0.011491643,-0.0029205226,-0.1642363,0.008097934,-0.15594631,-7.091669e-05,0.025348116,0.08098869,0.024566192,0.032774277,-0.009828988,0.01063978,-0.10214913,0.15788186,0.16587296
36,-0.02743936,0.018966302,0.009273434,0.025145195,0.03743752,0.013841064,0.020140732,0.0017088461,0.012679694,0.014237309,-0.0059314948,0.0059773386,0.009381663,-0.012754945,0.13958234,-5.768356e-05,0.0164551,0.00906354,-0.0020471679,-0.13102025,-0.023313353,-0.10449451,-0.0019653128,0.02106709,0.07865052,0.018410547,0.024796387,-0.009207452,0.005833859,-0.07404224,0.117296115,0.15405971
37,-0.025342138,0.017791372,0.009550061,0.022018641,0.054681256,0.0126083195,0.018718196,0.0026490993,0.014361716,0.014588393,-0.0051216898,0.005593014,0.009141091,-0.010633975,0.14580601,0.0008053928,0.0154583845,0.008692683,-0.0006768571,-0.110517606,-0.016887642,-0.10145037,-0.0014725928,0.020473056,0.081793696,0.017270543,0.023117166,-0.007476719,0.0059183296,-0.06472515,0.10514459,0.1620287
38,-0.032593343,0.033337098,0.018009562,0.037504762,0.12369663,0.018135324,0.029463742,0.010685432,0.024266269,0.01668005,-0.0027374402,0.009664154,0.012978032,-0.007602101,0.16469826,0.013474874,0.027644051,0.009537348,0.0010499033,-0.183721,0.016837325,-0.17511582,0.0036045425,0.02872256,0.073897794,0.026827667,0.037796684,-0.007029428,0.013281207,-0.08882949,0.17846437,0.15549031
39,-0.02882785,0.021853436,0.011159703,0.026298773,0.08116594,0.014218522,0.021411657,0.0042566597,0.01657528,0.014978701,-0.0052674823,0.005665404,0.010821806,-0.010179687,0.16849792,0.0035685436,0.018445402,0.009171661,-0.0003200156,-0.13997725,-0.012757326,-0.10566856,-5.7307538e-05,0.022819806,0.082651235,0.01974304,0.02670335,-0.007873202,0.006840442,-0.056735367,0.12631685,0.18440442
40,-0.041188497,0.048291266,0.025895601,0.054499917,0.13298362,0.02243588,0.042069454,0.015302937,0.034802713,0.022711422,-0.0038697706,0.017087687,0.009943211,-0.011282503,0.1635642,0.024368905,0.039600752,0.013815272,-0.0037490753,-0.22842717,0.06956303,-0.23388074,0.0036634186,0.035566863,0.060860135,0.040050186,0.055685826,-0.008134884,0.022988124,-0.12597048,0.29284286,0.17223284
41,-0.04907728,0.053557318,0.028010165,0.06534271,0.12600012,0.023293456,0.047345474,0.012948364,0.038290396,0.025043283,-0.007612033,0.02240796,0.005516588,-0.020172898,0.1686781,0.026727904,0.044737525,0.016410211,-0.009692244,-0.2774682,0.09651493,-0.26586026,-0.0026652794,0.038233906,0.035772014,0.047704026,0.06665742,-0.009864619,0.026191272,-0.14530465,0.36150402,0.16005656
42,-0.051274486,0.057692684,0.028164115,0.0706224,0.115004554,0.024480717,0.05244129,0.013101022,0.040995892,0.029837962,-0.008671675,0.026491143,0.00075373263,-0.024726056,0.1688581,0.027411658,0.047567338,0.018994365,-0.014210408,-0.2893526,0.113255724,-0.29669362,-0.0047238036,0.039249424,0.027302276,0.053350143,0.07213853,-0.009994818,0.028727133,-0.1754168,0.40074387,0.19134328
43,-0.066149,0.07929121,0.04015773,0.10333246,0.12715168,0.03272157,0.06654878,0.022612823,0.04596064,0.019398801,-0.0064192596,0.03595168,0.0093235355,-0.02710085,0.12581281,0.04597433,0.06261678,0.018214263,-0.014750756,-0.38546485,0.12737493,-0.30408043,-0.007373535,0.053627156,-0.0019060019,0.07249501,0.105369456,-0.011591783,0.040690653,-0.2279624,0.6032007,0.13854903
44,-0.05587972,0.06328555,0.027008846,0.08244209,0.10662489,0.02764925,0.0566386,0.013095651,0.035152048,0.023702389,-0.008924618,0.026649464,0.0039143083,-0.02836769,0.15974191,0.026722554,0.050246544,0.018105514,-0.01686849,-0.3478643,0.075481474,-0.30260795,-0.006207075,0.04186357,0.017218396,0.05789473,0.0793442,-0.010918428,0.02660119,-0.20660248,0.4432022,0.20957711
45,-0.05780153,0.06450539,0.028738061,0.090610996,0.109738246,0.027379483,0.05705018,0.013827583,0.03170114,0.016014958,-0.009076043,0.030143917,0.0046608225,-0.030949987,0.11619036,0.032338765,0.0510315,0.01803838,-0.018832691,-0.40503275,0.08797069,-0.29639596,-0.012496472,0.043834582,-0.014706917,0.062304534,0.08920018,-0.01173415,0.030893657,-0.2314144,0.51648533,0.15838979
46,-0.06283578,0.07020757,0.030410847,0.096194305,0.13451874,0.029723588,0.059459284,0.015690165,0.032640275,0.014045589,-0.008106746,0.027798418,0.010622925,-0.028610945,0.12920365,0.034487695,0.055530176,0.015301119,-0.01605611,-0.42112523,0.04450976,-0.29634833,-0.008005593,0.047354657,-0.0053124987,0.06267988,0.09036133,-0.0121676475,0.028237533,-0.20274603,0.5153403,0.14456995
47,-0.057307452,0.064234436,0.026400795,0.0870958,0.11533584,0.02686948,0.05704707,0.0120206,0.031634998,0.01962148,-0.01002055,0.026623065,0.0041150195,-0.030609928,0.1377222,0.028117202,0.05097443,0.017635358,-0.019614121,-0.3887167,0.04511962,-0.30457926,-0.008581626,0.042372953,0.0068120337,0.05914069,0.08207149,-0.012329915,0.02547479,-0.1969155,0.470522,0.18216795
48,-0.052247982,0.056589015,0.021420594,0.07931359,0.10329017,0.024753155,0.051631685,0.009589214,0.024645954,0.01707834,-0.009737916,0.023228917,0.0038115843,-0.029565578,0.13512287,0.022119377,0.044863716,0.016606558,-0.019455202,-0.37450475,0.023056418,-0.26626965,-0.009001851,0.037887026,0.008235443,0.05278132,0.07312189,-0.0128819235,0.021305546,-0.15731423,0.42055848,0.18527547
49,-0.043447606,0.04525177,0.015345059,0.06531221,0.07326026,0.020182919,0.043602973,0.0057603116,0.018190362,0.016648151,-0.010133699,0.01946766,0.00035094516,-0.028455475,0.119717546,0.0142654935,0.035704978,0.016660873,-0.019900896,-0.33407196,0.012940027,-0.23051931,-0.010491062,0.030781783,0.0114032,0.044717,0.06023727,-0.012089983,0.017148126,-0.13718504,0.3491441,0.2075988


==> images/rnn_examples/10/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.48710424,0.48180547,0.49383703,0.4833506,0.44356036,0.49425474,0.4881992,0.491867,0.49109766,0.49196205,0.49054265,0.49326566,0.49451008,0.4852681,0.5660624,0.48325673,0.48087564,0.49281424,0.49428165,0.54645056,0.47796243,0.5489829,0.48546842,0.49335456,0.5020471,0.49315777,0.4930802,0.4928684,0.48122433,0.5750846,0.49969846,0.587177
1,0.4755607,0.462637,0.4889827,0.46605408,0.3690081,0.48900357,0.47606176,0.48366833,0.4838892,0.48335654,0.48064375,0.48680872,0.48908228,0.47070855,0.5734099,0.4662945,0.46119177,0.48548815,0.4889235,0.58610153,0.45469314,0.5667781,0.46965617,0.48753914,0.51094496,0.4874373,0.48744214,0.48606044,0.46328193,0.6713424,0.51115876,0.66443944
2,0.47476912,0.46453008,0.4875991,0.47037923,0.37821096,0.4880128,0.4760369,0.4833004,0.4821427,0.48378348,0.48094413,0.48641747,0.48801348,0.47087875,0.6446892,0.4704725,0.46410784,0.485207,0.4879694,0.60231537,0.45830673,0.553428,0.46942794,0.48643756,0.49707496,0.4863383,0.48558888,0.48571253,0.4616173,0.66945815,0.4768744,0.7049294
3,0.46701825,0.45233047,0.48356873,0.4588452,0.35253233,0.48451573,0.46829095,0.47810695,0.47631964,0.47920287,0.47470194,0.48209018,0.48449603,0.46135482,0.6680382,0.45896053,0.4510052,0.48084185,0.48468322,0.6241522,0.44535184,0.580269,0.45968038,0.4824717,0.52625084,0.48203942,0.48145533,0.48176202,0.45278957,0.6973788,0.47758475,0.7441758
4,0.47470924,0.45798096,0.4882536,0.46548998,0.3277547,0.48760328,0.4733001,0.48130527,0.48309025,0.47954568,0.47796637,0.48450276,0.48723835,0.46714154,0.5523335,0.46360347,0.45731074,0.4829756,0.48732206,0.5900423,0.44808555,0.5293401,0.46471748,0.48587993,0.48552075,0.4861644,0.48556966,0.48399964,0.45532128,0.73410666,0.52139604,0.706851
5,0.4859119,0.48060217,0.49161905,0.487492,0.42487013,0.49217713,0.48601443,0.4897723,0.48893973,0.48950586,0.48880184,0.4905241,0.49170157,0.48353472,0.59564286,0.48525774,0.48122343,0.49079448,0.4921012,0.57220984,0.47666347,0.5122264,0.4814907,0.49075875,0.4867354,0.49102414,0.48973638,0.49091843,0.47363916,0.6314378,0.47491512,0.67853624
6,0.48854166,0.48230425,0.49318713,0.48676097,0.4431251,0.4938764,0.48790926,0.49159998,0.49101704,0.49153885,0.4902543,0.4919864,0.49340934,0.48584282,0.5453884,0.48520172,0.48202956,0.49260142,0.49390563,0.5527133,0.47961915,0.5152627,0.4841939,0.49275622,0.52139837,0.4928173,0.49209478,0.49298865,0.4808829,0.59428203,0.49340266,0.6335734
7,0.48858297,0.4845166,0.49342436,0.4895286,0.4375174,0.49392262,0.4890153,0.49202564,0.49122798,0.49164292,0.4911881,0.49252808,0.49363685,0.48700106,0.58417076,0.48800892,0.48497844,0.49280798,0.49364075,0.5600329,0.48087397,0.5168535,0.4856568,0.49277237,0.4808501,0.49320406,0.49198535,0.49274656,0.4784331,0.6044569,0.47971416,0.6474371
8,0.47906116,0.46893203,0.4889123,0.47344214,0.40663797,0.48982263,0.479378,0.4856694,0.48462054,0.48625478,0.48333403,0.48756197,0.48966897,0.4751809,0.5951005,0.47277364,0.46791312,0.48763764,0.48995924,0.58526444,0.4644531,0.5539838,0.47367343,0.48830697,0.5257829,0.48817626,0.48755354,0.48805305,0.46907353,0.63438874,0.48728392,0.6833692
9,0.49649096,0.49555895,0.49709398,0.499593,0.47535345,0.49771324,0.4964093,0.4971529,0.49669135,0.49668628,0.49709845,0.4964237,0.49685195,0.49617076,0.5272282,0.4973412,0.49616253,0.49738336,0.49725875,0.53124285,0.49387783,0.49973866,0.4945166,0.49683666,0.48816875,0.4974116,0.49634385,0.49728087,0.48977217,0.5583962,0.49028215,0.5984226
10,0.47428185,0.46517465,0.4877978,0.47084028,0.36489892,0.4878383,0.47623268,0.48318914,0.48266613,0.48293144,0.48090982,0.48604873,0.4879094,0.47151896,0.65501195,0.47140104,0.46532556,0.48513776,0.48732772,0.6183906,0.45690063,0.55881566,0.46971226,0.48621133,0.457908,0.48680437,0.48533416,0.48506156,0.45776308,0.6883769,0.46434084,0.73460275
11,0.4693272,0.45707846,0.48487574,0.46420524,0.3473485,0.48527583,0.4709266,0.4793167,0.47873896,0.4798575,0.47652993,0.4829122,0.48496076,0.46513358,0.66678417,0.46432137,0.45678312,0.48204195,0.48502487,0.63685966,0.44890255,0.5623293,0.4623355,0.48328906,0.48818108,0.4836077,0.4821664,0.48226467,0.45138916,0.71641386,0.46172398,0.76927596
12,0.4886721,0.4812555,0.49408996,0.4879924,0.4049326,0.49370548,0.4875975,0.49060738,0.4920819,0.4896698,0.48948604,0.49188074,0.49290326,0.4847613,0.54291224,0.4851831,0.48180497,0.49165708,0.4933245,0.55440104,0.47691372,0.49088728,0.4821172,0.49269736,0.47020745,0.49319154,0.4919318,0.492059,0.47510508,0.6513023,0.49663317,0.65510654
13,0.48858854,0.48454702,0.49371693,0.490524,0.42771345,0.49374703,0.4887393,0.49158207,0.49171168,0.49134192,0.49084523,0.49246874,0.4931477,0.486845,0.5844483,0.4890751,0.48547417,0.49263334,0.4933741,0.56630206,0.48110482,0.49944985,0.484511,0.492766,0.47123846,0.4933064,0.4917831,0.49266443,0.47721937,0.6213981,0.4721591,0.6649947
14,0.46301293,0.4457224,0.48148152,0.4521205,0.33639753,0.48241836,0.46403348,0.4750455,0.4738428,0.47637033,0.47093797,0.47921026,0.4823537,0.45668742,0.6632968,0.45310107,0.44395497,0.4785746,0.48270845,0.6455827,0.4374387,0.58945704,0.45437708,0.48018014,0.54156643,0.47983775,0.47904223,0.47928077,0.44703355,0.7172441,0.47581285,0.7754113
15,0.47467047,0.45962375,0.48721135,0.4668416,0.3528873,0.48724937,0.473664,0.48153293,0.48206046,0.48120433,0.47837707,0.48433486,0.48678538,0.46815196,0.58546436,0.46602353,0.45882562,0.48370168,0.48730814,0.60106194,0.45194402,0.5297077,0.46549627,0.48555806,0.5170175,0.48567253,0.48479015,0.4845242,0.45834002,0.7040069,0.49902037,0.7205893
16,0.49855295,0.4988709,0.49759856,0.50455904,0.47887486,0.49795005,0.49796388,0.49792323,0.4977029,0.49748832,0.49829897,0.4969379,0.49686256,0.4984213,0.5354212,0.5021379,0.5003285,0.4980782,0.4975662,0.5325639,0.4978856,0.47104836,0.49600506,0.49720076,0.47779104,0.49795702,0.4964234,0.49790904,0.49064714,0.56377935,0.47722352,0.6131098
17,0.49764195,0.49726495,0.49814966,0.50046396,0.47780466,0.49827293,0.49739957,0.4980993,0.49803212,0.4973921,0.49790797,0.49727654,0.4976822,0.49753127,0.5261069,0.4993628,0.4979569,0.49823445,0.4978403,0.52818394,0.49544626,0.49112377,0.49614233,0.49775234,0.4797811,0.49838826,0.4972235,0.49816638,0.49193272,0.5451795,0.48748982,0.585614
18,0.49835616,0.49963,0.49907404,0.50219786,0.4776326,0.49919003,0.49891385,0.49919224,0.4991959,0.49842024,0.49926117,0.49827895,0.49817887,0.4996131,0.5256593,0.501517,0.5004462,0.49919522,0.49830157,0.5329076,0.4969245,0.49710163,0.49783686,0.49861303,0.4690843,0.4996815,0.49836847,0.49889898,0.49226412,0.544228,0.48670387,0.58713806
19,0.49781713,0.49854928,0.49892056,0.5006744,0.47860962,0.49910277,0.4984263,0.498806,0.49894887,0.4984552,0.49878335,0.49820715,0.4980184,0.49889868,0.5222196,0.5001617,0.49915588,0.4990998,0.498283,0.5319451,0.49645206,0.5017441,0.49703237,0.49860108,0.48063812,0.49952564,0.4983378,0.49885362,0.49261433,0.5425806,0.48793054,0.58464634
20,0.49899763,0.500259,0.49974087,0.5022264,0.4782827,0.4998445,0.49963883,0.49960953,0.5001331,0.49917334,0.49975508,0.49890685,0.49839476,0.50058514,0.50630695,0.50182134,0.5010379,0.4998415,0.4988181,0.52982676,0.49785632,0.4979257,0.49827653,0.49935043,0.48069915,0.5005025,0.4992683,0.49951398,0.49353102,0.54526484,0.49153587,0.5808099
21,0.4970956,0.49742317,0.4987645,0.49957466,0.47474104,0.49900633,0.49782357,0.49834958,0.4986244,0.49851805,0.49831307,0.49814805,0.497527,0.4982832,0.5219571,0.49959144,0.49807978,0.49893665,0.49808428,0.53477615,0.4956687,0.5003641,0.4958792,0.4985337,0.49343115,0.4995194,0.4983217,0.49875334,0.49218673,0.54760885,0.4877156,0.59027034
22,0.4961084,0.4956687,0.4983442,0.49810332,0.4657705,0.49857008,0.49680075,0.49758652,0.4979912,0.4977236,0.4974257,0.49756762,0.49698323,0.49702564,0.520977,0.49801284,0.4963543,0.49826297,0.49759147,0.53776914,0.4933841,0.5021044,0.4944496,0.4980308,0.4933982,0.49908212,0.49784285,0.49807653,0.49026427,0.56092817,0.48929852,0.5985311
23,0.49799204,0.49868673,0.49905053,0.5012739,0.4757981,0.49940217,0.49869165,0.49881265,0.49914542,0.49899507,0.49895826,0.49842575,0.49758604,0.49943417,0.5140909,0.50087905,0.49957407,0.49937457,0.49834362,0.53304994,0.49693543,0.49708456,0.49665734,0.49886373,0.49422574,0.50000626,0.49867344,0.4991105,0.49253362,0.5518129,0.48864126,0.59397197
24,0.49243248,0.4891319,0.49618977,0.49214086,0.45169526,0.4964375,0.49281105,0.4945709,0.49501148,0.49489307,0.4938954,0.49525166,0.4954186,0.49157423,0.53670377,0.49148518,0.48946142,0.49574476,0.49589932,0.5428264,0.48695475,0.51341754,0.48948205,0.4958315,0.49820676,0.49640235,0.49532205,0.49565992,0.48547456,0.5819683,0.48997372,0.6138208
25,0.4523578,0.43163285,0.477581,0.43808833,0.28828287,0.4782082,0.45483404,0.46866927,0.46746942,0.47075716,0.4635725,0.47516057,0.47816464,0.44549227,0.7205203,0.44141024,0.42982766,0.47323915,0.47823885,0.6827523,0.4208576,0.6212892,0.44262657,0.4758204,0.53260595,0.4756535,0.4747316,0.47402135,0.43311313,0.76519626,0.46111888,0.81856835
26,0.4981787,0.49914435,0.49797738,0.50404894,0.47923905,0.49821585,0.4982483,0.49794143,0.49793008,0.49826592,0.4984092,0.49771777,0.4969279,0.49848598,0.554511,0.5021876,0.5005634,0.4984758,0.49776155,0.53557277,0.49906346,0.47413194,0.49565265,0.49772054,0.47935873,0.49844202,0.49684072,0.49833733,0.49140388,0.5634959,0.46658373,0.6154125
27,0.4985341,0.50079364,0.49913153,0.5040887,0.47786725,0.49890557,0.499309,0.49892622,0.49928826,0.49865773,0.4993613,0.49868098,0.49807695,0.49980542,0.5558576,0.50337166,0.5022485,0.49922746,0.49815947,0.53593355,0.49949476,0.4834371,0.49769875,0.4986109,0.45252758,0.4995199,0.4979017,0.4988658,0.49202412,0.55335504,0.46685845,0.6008599
28,0.45299506,0.42960632,0.47837523,0.43527827,0.27638143,0.47849846,0.4543447,0.46848217,0.46882883,0.46931067,0.46275088,0.47452712,0.47854954,0.4446959,0.6647225,0.4380102,0.42689726,0.4728505,0.47855404,0.6760428,0.41630656,0.61740184,0.44203728,0.47601822,0.5391716,0.475798,0.47522348,0.47368708,0.4320577,0.7778513,0.49222404,0.80517715
29,0.45323002,0.42623958,0.47777575,0.4339078,0.26363763,0.47764447,0.4523901,0.46726465,0.46822318,0.46730897,0.46096814,0.472995,0.47750276,0.44239447,0.6256219,0.43541962,0.4234232,0.4713805,0.47815794,0.6678038,0.41233495,0.59448403,0.43915823,0.4750471,0.5608466,0.4746463,0.47432745,0.47278887,0.43032947,0.79724056,0.5121326,0.8041353
30,0.49214768,0.48993894,0.49482957,0.49652645,0.44780302,0.49499634,0.49183732,0.49393985,0.49339297,0.49374703,0.49349508,0.49393612,0.49395856,0.4909066,0.58116716,0.4949349,0.49098843,0.49452576,0.4947705,0.5578677,0.48712364,0.48281786,0.48822626,0.49407762,0.48229745,0.4947028,0.4930984,0.49466684,0.4819601,0.60016084,0.4720075,0.6511483
31,0.49838114,0.5000126,0.49837056,0.50379926,0.48359933,0.4984623,0.49856386,0.49879044,0.4984277,0.49814025,0.4989597,0.49784976,0.49778593,0.4991244,0.5515554,0.50240076,0.5011976,0.49882498,0.49798506,0.5327355,0.49862325,0.487499,0.49734282,0.4979483,0.46607304,0.49870908,0.49723434,0.4986389,0.49208197,0.548257,0.47305465,0.5998589
32,0.48305458,0.47723654,0.4919984,0.4813149,0.4040505,0.4918643,0.48427647,0.48874995,0.48896733,0.4882997,0.48715147,0.49031597,0.4916533,0.48139897,0.60169184,0.48137593,0.4773852,0.49020502,0.4913516,0.5884153,0.47099015,0.5373338,0.47942278,0.49071705,0.46473613,0.49136713,0.48997378,0.49002326,0.47035977,0.6424964,0.47313,0.6846969
33,0.49793676,0.49905777,0.4983312,0.50275004,0.48228902,0.4984126,0.49827582,0.49818355,0.49832407,0.49831134,0.49847153,0.49794325,0.49760494,0.49830827,0.5538767,0.50142276,0.5000684,0.4986938,0.49791554,0.5356745,0.4988239,0.48425344,0.49625248,0.49804005,0.4706455,0.49861908,0.49714512,0.49853185,0.4922616,0.5482217,0.47127593,0.60161436
34,0.49753788,0.49851537,0.4986754,0.50112367,0.47816193,0.49857536,0.49816906,0.4982761,0.49858245,0.4980792,0.49838045,0.49814853,0.4980261,0.49803874,0.55054146,0.50019884,0.49927223,0.4987028,0.49800834,0.5336318,0.49734005,0.49528146,0.49650365,0.49826688,0.46301165,0.49888313,0.4975609,0.49846762,0.492022,0.54624635,0.47632754,0.58914876
35,0.4895374,0.48529336,0.49486494,0.4877323,0.44684935,0.49491668,0.49001294,0.49278736,0.49299318,0.49305025,0.49167612,0.49392885,0.4948201,0.4877699,0.5669513,0.48727486,0.48492673,0.49403363,0.4948208,0.5530463,0.48290232,0.5237006,0.4865625,0.4943237,0.4914914,0.49438977,0.493561,0.49411145,0.48303705,0.58070207,0.48387176,0.6155867
36,0.49655762,0.49600902,0.4977867,0.49834254,0.48193285,0.49803188,0.49683195,0.4973539,0.4974624,0.49750802,0.49724272,0.49734873,0.49753812,0.49625653,0.5372271,0.49696144,0.49614593,0.49798837,0.4978155,0.52984977,0.4954035,0.5048676,0.49490744,0.49756515,0.4891991,0.4978049,0.49694392,0.49785927,0.49209478,0.54354703,0.48610437,0.57867974
37,0.49603996,0.49586982,0.498094,0.49795154,0.4741622,0.49810168,0.49669033,0.4974188,0.4975752,0.4973327,0.49727666,0.49761415,0.49765483,0.4961219,0.5464229,0.49717984,0.49616182,0.49790928,0.49765286,0.5326607,0.49441892,0.5063636,0.49488702,0.49769315,0.47469035,0.498137,0.4972136,0.49776986,0.49106964,0.54748064,0.48495063,0.57873356
38,0.49170244,0.48759705,0.4970141,0.4907041,0.4253935,0.49623004,0.49187192,0.4940789,0.49557853,0.49312764,0.49315813,0.49534634,0.49582168,0.48988336,0.5405225,0.48999795,0.4878885,0.49473885,0.49554035,0.54334295,0.4832582,0.50517505,0.48832658,0.4957696,0.45420673,0.49640235,0.49544376,0.4948841,0.4822442,0.60614955,0.49799392,0.6021212
39,0.49634448,0.49662736,0.49783704,0.4996112,0.47970176,0.49804497,0.49697605,0.49743003,0.49743107,0.49771583,0.4974667,0.4975144,0.49734077,0.4965057,0.5490795,0.4983719,0.49721432,0.49805135,0.49758166,0.5337447,0.49605086,0.5006081,0.49492884,0.49762106,0.47924265,0.4979846,0.49687374,0.49792713,0.4914144,0.5471837,0.4796932,0.5903741
40,0.47861382,0.4686275,0.4908561,0.47318658,0.36804745,0.49014097,0.47938254,0.48552153,0.4865564,0.48496598,0.48311612,0.48862565,0.4901701,0.47461244,0.6065358,0.47350135,0.46835354,0.48725578,0.4896587,0.59091425,0.46127993,0.53818613,0.47294188,0.4891349,0.46214724,0.48950616,0.48846796,0.48764625,0.46440613,0.67559147,0.48800883,0.6841041
41,0.47359738,0.46268207,0.48703596,0.46842933,0.3729717,0.4873929,0.4747805,0.4821764,0.4817161,0.48308218,0.47960204,0.48542118,0.48703754,0.4697153,0.64066255,0.4688715,0.4621556,0.48474234,0.48732528,0.6157667,0.45657656,0.5552956,0.4671499,0.48582533,0.50498784,0.485869,0.48480466,0.48516417,0.45994326,0.6795893,0.4681877,0.7313633
42,0.4721076,0.4612433,0.48603612,0.46833056,0.36549395,0.4864735,0.47354355,0.48117635,0.480178,0.48219958,0.4787274,0.4846999,0.48621348,0.46799257,0.67595536,0.4685237,0.4610404,0.48373404,0.48640248,0.6228657,0.4551285,0.5486374,0.46553963,0.48480213,0.49571815,0.4848422,0.48345247,0.48419964,0.45693627,0.69058806,0.4576369,0.7478176
43,0.4611878,0.43703386,0.48163489,0.44483182,0.28498867,0.48143765,0.45986846,0.47216707,0.47363722,0.47186923,0.46697062,0.47722986,0.4810413,0.45102414,0.5928908,0.44469494,0.43482837,0.4755974,0.4816348,0.635782,0.42532006,0.56565833,0.44789818,0.47915336,0.54397154,0.47895053,0.47858417,0.47698748,0.43996936,0.77651596,0.5195208,0.76973945
44,0.4801657,0.47332358,0.4890439,0.48173404,0.39298373,0.48935604,0.48079905,0.4859641,0.4850042,0.48623964,0.48462814,0.48794562,0.4888112,0.47729573,0.65556526,0.4805323,0.47425184,0.48758516,0.4892613,0.6034159,0.46826497,0.51120126,0.47442746,0.48783138,0.4758122,0.48831442,0.48650312,0.48773733,0.46456173,0.67184156,0.45369533,0.7300755
45,0.46812913,0.44995803,0.483646,0.45690018,0.34194207,0.4843279,0.4673566,0.4773527,0.47705102,0.47796953,0.47339132,0.480897,0.4840068,0.46059698,0.6094324,0.45634198,0.4481955,0.48035353,0.48479792,0.61909956,0.44227666,0.5601394,0.45796186,0.4822443,0.5559067,0.48190904,0.48136857,0.48134312,0.45237634,0.7166553,0.49728245,0.74518824
46,0.47468734,0.46101436,0.48688954,0.46949664,0.34798014,0.4870034,0.47419542,0.48143035,0.48199046,0.48073316,0.4787744,0.4839392,0.48630616,0.46904013,0.59558403,0.46775022,0.46087292,0.48354793,0.48681495,0.60872245,0.45233136,0.5334739,0.4659553,0.4849717,0.4895811,0.4854896,0.4841887,0.4838715,0.45498472,0.7228919,0.49249777,0.7428645
47,0.4728443,0.4617345,0.48544893,0.47030562,0.3652455,0.486036,0.47355926,0.48107126,0.47995475,0.4813962,0.47873908,0.48374435,0.48580694,0.4684176,0.6658488,0.469329,0.46183026,0.4833845,0.48611796,0.62352186,0.45492837,0.54244363,0.46585664,0.48402253,0.4898133,0.4842455,0.48266947,0.48361936,0.45513922,0.7013869,0.46155748,0.75932354
48,0.47929546,0.46909046,0.48859024,0.476481,0.39019507,0.4891191,0.479064,0.48487338,0.48445055,0.48496878,0.48292142,0.48683923,0.4887587,0.47471914,0.6117854,0.4744822,0.46895874,0.48681262,0.48923418,0.5903884,0.46429452,0.5303069,0.47237846,0.48747152,0.49773642,0.48756883,0.48635274,0.48721665,0.46491066,0.6689738,0.47902495,0.7123956
49,0.4822498,0.4747962,0.48986313,0.481147,0.41689873,0.4906468,0.48247507,0.4874012,0.48626038,0.48781034,0.485894,0.4888464,0.49044657,0.47894618,0.61916167,0.47942904,0.47472376,0.48904297,0.4907824,0.5812606,0.47145516,0.52816653,0.47715548,0.48919556,0.50159335,0.48920205,0.4880029,0.48933265,0.47087047,0.63314605,0.4714684,0.69131935


==> images/rnn_examples/10/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.020100253,0.031179953,0.016495943,0.038362116,0.18989275,0.008141854,0.025849674,0.012805633,0.022285597,0.010011901,1.9594561e-05,0.019583313,-0.0030551562,-0.010168184,-0.031434786,0.027609814,0.024272315,0.0062922677,-0.0069910716,-0.15030363,0.041735575,-0.16704476,-0.0069257496,0.019797573,0.049290497,0.030718138,0.042865895,-0.001977462,0.021286575,-0.069470346,0.20867443,0.12091693
1,-0.053956855,0.07145914,0.036410395,0.09348699,0.4190299,0.021209173,0.055228967,0.023428101,0.0410674,0.010779306,-0.0035611966,0.031163171,0.0039515295,-0.018529795,0.12763013,0.05746036,0.05910184,0.01355659,-0.01265636,-0.5197376,0.15526396,-0.42248768,-0.009444894,0.042536415,-0.028294772,0.061104663,0.09196031,-0.004992384,0.040363386,-0.16280463,0.42227015,0.010175771
2,-0.04778792,0.060066357,0.023654105,0.07634683,0.30746335,0.017481286,0.052194234,0.013136064,0.03589923,0.02442505,-0.009331014,0.02832757,-0.0101108495,-0.028252713,0.16557582,0.035686515,0.048771437,0.01920052,-0.022902368,-0.46038562,0.14038084,-0.3640694,-0.011988438,0.032279994,0.013149219,0.055544235,0.074873134,-0.006563931,0.03144544,-0.11480337,0.38454074,0.28517884
3,-0.059220288,0.071721934,0.029546553,0.09761923,0.3143534,0.02007115,0.06299764,0.015954124,0.04235291,0.025795603,-0.011506598,0.03960424,-0.013767975,-0.039209593,0.117585115,0.046064727,0.058716156,0.02418254,-0.029606694,-0.53614295,0.19131766,-0.36822018,-0.023291416,0.040558197,-0.05313668,0.07115047,0.097999536,-0.008882118,0.042457677,-0.12638372,0.4739611,0.239356
4,-0.07784279,0.10196968,0.040950958,0.13394828,0.50575095,0.037620932,0.07793244,0.030862778,0.038439278,0.006191659,-0.0031721466,0.031248238,0.018520365,-0.0236197,0.28828254,0.063164786,0.08115807,0.015314982,-0.015418103,-0.7451504,0.09684356,-0.5095112,-0.0018850394,0.058919296,-0.044619627,0.07818639,0.11713158,-0.012230377,0.041116722,-0.16501877,0.52454257,0.08039065
5,-0.03864833,0.03368463,0.004791206,0.0514135,0.14808802,0.013992266,0.031870686,-0.003000749,0.0048593013,0.01035705,-0.013316065,0.00826248,-6.270455e-05,-0.029817088,0.21384622,0.0008283954,0.025695324,0.01390275,-0.020407697,-0.4068373,-0.058522925,-0.1834306,-0.0119114565,0.021311095,0.050017502,0.032100648,0.04173893,-0.012448805,0.0049402164,-0.037533436,0.23787831,0.29212934
6,-0.030761678,0.022310272,0.004699922,0.04415202,0.057477362,0.010054386,0.021837126,-0.002787547,-0.0016258941,-0.0010606978,-0.011296259,0.007265406,0.004308702,-0.024527851,0.07994533,0.0032732422,0.01736555,0.012948261,-0.01513948,-0.3406459,-0.02373071,-0.12853126,-0.01747957,0.018978605,-0.05226586,0.026285736,0.038645525,-0.010383599,0.006789759,-0.099709414,0.2014132,0.11653361
7,-0.030963924,0.03357751,0.010791448,0.04349153,0.12757924,0.014421791,0.031875692,0.005310154,0.014096511,0.014259195,-0.0071421005,0.010083823,0.0035841968,-0.01695688,0.15581538,0.008656406,0.026294017,0.013237508,-0.012155552,-0.3040077,-0.022626322,-0.22400159,-0.0047176913,0.02361155,0.07107273,0.030421609,0.0390035,-0.0070594447,0.011038757,-0.090501994,0.20198408,0.25542045
8,-0.046077937,0.04635452,0.019796683,0.0693447,0.14650062,0.016352573,0.041741714,0.007918778,0.021993127,0.012078804,-0.009918167,0.023119781,0.00034764316,-0.027869932,0.080167696,0.026063994,0.039150007,0.01661547,-0.018125633,-0.40640348,0.06608856,-0.2442867,-0.017064916,0.03222814,-0.042228054,0.04658081,0.06667606,-0.009618442,0.024913391,-0.10027453,0.31980854,0.058486514
9,-0.024849128,0.0110023,0.0007578087,0.022763398,0.06416114,0.008589487,0.012097697,-0.0027583274,-0.0013499308,0.0009224077,-0.007442756,-0.00032508932,0.011978426,-0.014218751,0.17573921,-0.006327611,0.00813577,0.0069210734,-0.0043864287,-0.19101448,-0.10578603,-0.022167306,-0.009343045,0.016916018,0.040469278,0.013545264,0.018692616,-0.006616069,-0.0029533918,0.0017170741,0.08441264,0.2052837
10,-0.063308276,0.08322503,0.042414896,0.09042511,0.36057773,0.028904345,0.069918804,0.02249844,0.06134403,0.040114142,-0.008241793,0.030680025,0.0023478132,-0.020876331,0.3266149,0.046709415,0.07072493,0.022662677,-0.014246401,-0.5119628,0.15481248,-0.5356358,0.0039613005,0.050264787,0.1318807,0.065912075,0.08853266,-0.00854864,0.039660607,-0.1896107,0.4055208,0.22487277
11,-0.07956885,0.08946934,0.04176639,0.10789693,0.36264494,0.033594243,0.07558634,0.019329697,0.059004314,0.038507055,-0.01211921,0.03551237,0.004623408,-0.033495113,0.33692083,0.04718387,0.07637055,0.023923358,-0.017705511,-0.6044618,0.15593421,-0.53305316,-0.0050446633,0.05663148,0.05286615,0.074600205,0.10260323,-0.012267279,0.041104633,-0.21168461,0.46162885,0.20134671
12,-0.055365317,0.05842608,0.019148458,0.077076785,0.2575711,0.030204829,0.04868304,0.013407717,0.018024769,0.010616761,-0.0049127177,0.012920867,0.020467957,-0.019273229,0.28891796,0.019412054,0.046035852,0.010817279,-0.006529818,-0.5294738,-0.04032653,-0.26973677,0.0026605662,0.04070909,0.05156175,0.043697305,0.06317309,-0.014127568,0.014415654,-0.070087045,0.3004229,0.19373657
13,-0.042538133,0.04037023,0.013667908,0.050645947,0.14145458,0.020176794,0.036863543,0.0028932013,0.018590875,0.018992897,-0.010713829,0.008648302,0.008230095,-0.021749828,0.27580032,0.0056189825,0.032887798,0.01501914,-0.010595368,-0.39106637,-0.011865387,-0.24802665,-0.0012452037,0.029057635,0.079674035,0.032956604,0.043440413,-0.012405536,0.009001098,-0.09154913,0.21939638,0.25386098
14,-0.07917042,0.089795314,0.043099366,0.12036595,0.28544232,0.029592196,0.07509845,0.018983979,0.05465845,0.027650984,-0.013586037,0.04545506,-0.0018056025,-0.04362852,0.14536405,0.05776726,0.07619064,0.025297921,-0.02463312,-0.62147635,0.19096963,-0.4520594,-0.02067313,0.057005774,-0.075877205,0.082888424,0.118585505,-0.014791338,0.049159452,-0.21402651,0.51775646,0.058883004
15,-0.07175485,0.08490605,0.033335097,0.11532937,0.3028317,0.033720255,0.06817491,0.0206583,0.034057528,0.011669486,-0.007149536,0.03147198,0.013530228,-0.03134602,0.19455668,0.04736976,0.06860135,0.016981915,-0.015970763,-0.666163,0.08295635,-0.41944084,-0.008716068,0.053147487,-0.08891918,0.06994567,0.1025519,-0.013400648,0.03508552,-0.20236112,0.45775706,0.104647614
16,-0.026487011,0.008717625,-0.0053998814,0.019550513,-0.004117134,0.010153226,0.01091515,-0.01002208,-0.00779762,0.0023621314,-0.010812713,-0.0059147794,0.011900397,-0.019540358,0.25600797,-0.020129008,0.005956869,0.0065675275,-0.0063489997,-0.24598062,-0.14368309,0.0035232233,-0.006404479,0.013339935,0.053179048,0.008413854,0.009326801,-0.010321264,-0.012755256,0.03975867,0.049984384,0.2500465
17,-0.019900916,0.012854177,0.005281652,0.019249834,0.0033660105,0.008987843,0.013296205,-0.0018833919,0.0048624063,0.00498254,-0.0076157474,0.00021936418,0.0104693,-0.0128404135,0.1542621,-0.0059205075,0.009701211,0.009475069,-0.0028340535,-0.16416034,-0.065157406,-0.05952007,-0.005475983,0.017245585,0.058630273,0.013412882,0.018187573,-0.008897008,-0.0008218063,-0.050404646,0.07539063,0.18916886
18,-0.02697266,0.017068038,0.013308049,0.019130819,0.09739977,0.011546877,0.015261288,0.0035623766,0.020051071,0.010860067,-0.00552988,0.0026298314,0.018647417,-0.007638961,0.24456146,0.0016320734,0.014555642,0.008804842,0.0071146796,-0.12515324,-0.046656918,-0.112443924,-0.003714064,0.026730485,0.0798021,0.016523363,0.02368844,-0.004340601,0.0032450526,-0.07833672,0.064245895,0.24042477
19,-0.028707081,0.015386801,0.013717167,0.019571692,0.1005222,0.012437069,0.01496076,0.0035573617,0.020028211,0.010394523,-0.0056076297,0.003326765,0.020315068,-0.007189772,0.22141454,0.0025777637,0.014147013,0.008685701,0.008617095,-0.116147555,-0.028800463,-0.117087446,-0.0048990455,0.027409675,0.07207355,0.016159495,0.024694685,-0.004765511,0.0044749845,-0.10182394,0.07030597,0.21526055
20,-0.03320803,0.016528443,0.016480668,0.02119033,0.15886883,0.014585349,0.014633788,0.0048324508,0.023214381,0.008798843,-0.005040353,0.002056322,0.027697934,-0.0044000396,0.27076367,0.004821632,0.015769864,0.0071461606,0.014694623,-0.13924067,-0.029825289,-0.1579151,-0.00409973,0.03181272,0.0707703,0.015750248,0.026662083,-0.0035660625,0.0040119058,-0.12830693,0.062921226,0.22896492
21,-0.03347726,0.015678452,0.015490143,0.02183457,0.13499245,0.014504695,0.015746811,0.0048355334,0.02405019,0.010832435,-0.005460341,0.004680651,0.024780355,-0.006188572,0.23944974,0.005497622,0.015407811,0.008764409,0.01302733,-0.1352725,0.0051151197,-0.14704733,-0.006683317,0.031081893,0.041801237,0.017298155,0.028343583,-0.0028742207,0.0062006186,-0.1467807,0.07892725,0.25309455
22,-0.037943088,0.021980101,0.01879493,0.02909257,0.1771812,0.017375363,0.02046327,0.0075429133,0.027568318,0.011543517,-0.0046041347,0.0064041754,0.027398713,-0.0055454304,0.26081032,0.010036781,0.02065814,0.008677531,0.014188151,-0.18735777,0.013157808,-0.19609942,-0.0052980324,0.03495267,0.048191685,0.021245912,0.034358807,-0.0026696648,0.008979739,-0.15842026,0.10404341,0.24296337
23,-0.036737267,0.015302916,0.015180571,0.022864904,0.16333264,0.016166715,0.015504284,0.0046891,0.023155712,0.00913567,-0.005292898,0.0032282518,0.029806716,-0.0055114515,0.27301064,0.0041930317,0.015159959,0.0074424385,0.015957491,-0.15653282,-0.01801779,-0.15053125,-0.0069027976,0.03337692,0.052414805,0.016582552,0.028134001,-0.0025558495,0.004265475,-0.14016443,0.07129643,0.27656245
24,-0.039117444,0.029127695,0.017542563,0.040761493,0.16294627,0.019983737,0.0285156,0.008547739,0.021756163,0.011550393,-0.0047336714,0.009156213,0.021427548,-0.0085562775,0.18811205,0.012671841,0.026221093,0.00943505,0.005006804,-0.25309342,0.01005942,-0.20705767,-0.0027932713,0.032701526,0.07621422,0.025900144,0.040006235,-0.0070768753,0.012163036,-0.13167003,0.16830093,0.16958778
25,-0.10013412,0.124593034,0.067210734,0.15063947,0.46531034,0.04101636,0.1043634,0.035238773,0.09605219,0.05190512,-0.011566192,0.06308112,-0.0037692587,-0.04123686,0.28942385,0.08846249,0.10897574,0.032128803,-0.022788772,-0.70382893,0.37558633,-0.6422631,-0.012775173,0.076018795,-0.04067286,0.10757534,0.1529457,-0.010480521,0.07369664,-0.28361553,0.6217757,0.08174591
26,-0.032273937,0.01138856,-0.000631662,0.018258454,0.01949027,0.015198049,0.016069997,-0.007377275,0.0042637275,0.014594966,-0.009409165,-0.0023798177,0.01363657,-0.017774506,0.29385313,-0.020180902,0.010471478,0.0076596965,-0.0006677265,-0.20455316,-0.07331002,-0.069764,-0.003112144,0.017648654,0.09968655,0.0102970945,0.010781978,-0.009547385,-0.007695417,-0.011616192,0.052890047,0.2538843
27,-0.028977267,0.018082878,0.009851131,0.015048217,0.061720725,0.014399355,0.019004421,-0.0013762923,0.019550512,0.021865727,-0.0080469055,-0.001157285,0.012728961,-0.009921218,0.31514204,-0.010059076,0.016714733,0.009962311,0.0028617983,-0.14347188,-0.024316743,-0.14510643,0.0048442795,0.021016214,0.1655319,0.012652299,0.013803409,-0.008754356,-0.0009372525,-0.042827982,0.056116678,0.22683068
28,-0.11363499,0.14194776,0.07735852,0.17471495,0.52604944,0.0483041,0.11006817,0.04291712,0.095685355,0.037649143,-0.008204805,0.06523041,0.012591758,-0.040395334,0.24225381,0.10484326,0.12105715,0.026651038,-0.015194315,-0.7697311,0.31272867,-0.66282964,-0.010299937,0.09029253,-0.06319343,0.11791803,0.17387344,-0.015506134,0.078582466,-0.36301,0.6650151,-0.09152287
29,-0.11510706,0.14337188,0.068006225,0.19232051,0.52806044,0.050257627,0.11025535,0.037527706,0.07153161,0.0169191,-0.009886555,0.06202112,0.014953561,-0.05032749,0.2112908,0.09941303,0.119133264,0.024037734,-0.02321745,-0.84730005,0.25205752,-0.646067,-0.018191967,0.0868797,-0.16365731,0.11885579,0.1797881,-0.020820435,0.07103013,-0.35487664,0.6923886,-0.11233072
30,-0.03459218,0.022829724,0.000988185,0.0367221,0.06310061,0.014395105,0.024091858,-0.006277124,0.004279528,0.011034499,-0.011943152,0.0054295016,0.005466146,-0.029756268,0.25212395,-0.011314693,0.016665116,0.011257169,-0.011601073,-0.3209129,-0.07757413,-0.07755831,-0.012350824,0.02092525,0.062320344,0.023684502,0.02983883,-0.012043631,-0.002536677,-0.009677369,0.1560434,0.3661814
31,-0.018229116,0.0049629994,-2.834294e-05,0.009685038,0.006720207,0.006807247,0.010451711,-0.009490718,0.0016201534,0.010443406,-0.011915716,-0.0046134107,0.0052625416,-0.017751409,0.23364677,-0.020569831,0.0040256004,0.0117303,-0.006977026,-0.13714038,-0.06855017,-0.06632803,-0.007784794,0.011752061,0.13603997,0.008064575,0.008176414,-0.010711202,-0.0071140714,-0.014115383,0.053024765,0.25827822
32,-0.056259956,0.06245216,0.033651367,0.06944212,0.25470066,0.025916725,0.052484173,0.014027654,0.045483347,0.03000775,-0.0085985605,0.019256275,0.011111226,-0.018271133,0.3158664,0.02805176,0.05429453,0.016892923,-0.006346487,-0.4133512,0.07489761,-0.39423227,0.0035086838,0.044060644,0.14641596,0.048294313,0.06713557,-0.011488596,0.026043184,-0.14596938,0.30094042,0.117460884
33,-0.028656814,0.012534331,0.0034585383,0.015304306,-0.008963449,0.0137617,0.01592997,-0.0036839312,0.008939693,0.01716749,-0.008621777,-0.00046658373,0.01162505,-0.014108844,0.23684202,-0.013148793,0.011298776,0.009968987,-0.0008714383,-0.13089874,-0.056831606,-0.058073655,-0.00016810372,0.018944172,0.10746624,0.011995109,0.013184212,-0.010360158,-0.0027185811,-0.029603245,0.060226068,0.2384371
34,-0.02668182,0.018458808,0.010501797,0.017696885,0.038871557,0.014516964,0.019662911,0.0022515869,0.01785569,0.019771159,-0.0057766526,0.002947364,0.011940024,-0.009202162,0.21532439,-0.0039536925,0.016259069,0.010035934,0.0018916937,-0.10564301,-0.02730234,-0.115198694,0.0031200603,0.022297475,0.13825838,0.015652094,0.018907098,-0.008808312,0.0037204796,-0.058848806,0.07738487,0.20206507
35,-0.034339216,0.033807233,0.017685017,0.041597974,0.082948245,0.018332705,0.0322421,0.007814611,0.02269444,0.0195494,-0.0052783624,0.014160977,0.0071879644,-0.01476968,0.10899026,0.013051819,0.029157756,0.012401338,-0.004793123,-0.21928684,0.03788475,-0.21711054,-0.0009965986,0.027885046,0.08237999,0.030288292,0.04188976,-0.010542282,0.01690734,-0.12741137,0.19652866,0.094433375
36,-0.023875436,0.0109911645,0.004276391,0.017964374,0.028654547,0.011321161,0.0136713935,-0.0012363292,0.0054372665,0.009853496,-0.005850886,0.0028167681,0.010006864,-0.012409601,0.1234538,-0.005357972,0.009813,0.0067504067,-0.0012001408,-0.102783255,-0.05533684,-0.05478132,-0.003909049,0.01714673,0.08626819,0.012529489,0.017283518,-0.008756811,0.0012104077,-0.037043177,0.080030106,0.13466258
37,-0.023853648,0.017017797,0.009964956,0.019193526,0.082787104,0.011577283,0.01763669,0.0036512816,0.016281672,0.0152258,-0.004406509,0.0053017554,0.009050479,-0.0087434035,0.16486886,0.0016982153,0.014841098,0.008447133,0.0006927381,-0.09867635,-0.010941221,-0.103508115,-0.0010146793,0.020262016,0.10116238,0.01641452,0.021895649,-0.0058861286,0.0061855204,-0.048651576,0.09507217,0.1730713
38,-0.042095654,0.051118728,0.027044829,0.055354625,0.274748,0.024509206,0.041841537,0.019417774,0.03506369,0.01958945,-0.00043808014,0.014142921,0.01734413,-0.004990815,0.26014265,0.02753151,0.04215803,0.010711666,0.002847865,-0.33571,0.05357941,-0.2944908,0.008988403,0.038307298,0.11047653,0.037500165,0.054212656,-0.0069251657,0.021401005,-0.10839259,0.24042816,0.1645589
39,-0.025633546,0.010727102,0.0044351975,0.015197467,0.048212085,0.010493381,0.013665061,-0.0021459763,0.009108751,0.013523934,-0.007910744,0.0017354273,0.008828901,-0.012969793,0.18228178,-0.006386042,0.009530481,0.008930189,-0.0017056626,-0.10323919,-0.043021213,-0.03797206,-0.003726154,0.017290266,0.10494198,0.012936165,0.016094644,-0.008882838,0.00063541665,-0.016147006,0.080769755,0.21865025
40,-0.06108574,0.08358071,0.042862542,0.09274776,0.3749891,0.03322632,0.06913368,0.028670324,0.056693017,0.033253968,-0.0028692964,0.030416578,0.00985968,-0.014285551,0.2667175,0.05146681,0.06957104,0.01981252,-0.007634694,-0.51677394,0.17167348,-0.504148,0.008130193,0.05237927,0.10000308,0.06480963,0.09103676,-0.009362189,0.041955456,-0.2196522,0.4146116,0.18026286
41,-0.066958055,0.06986957,0.032764245,0.08900776,0.27116877,0.026842173,0.0603797,0.012222804,0.046368536,0.030667484,-0.012618286,0.030373454,0.0014473692,-0.033424303,0.27212736,0.035555813,0.06052851,0.020894494,-0.016878078,-0.5172049,0.14866953,-0.39441612,-0.009787045,0.045601733,0.022397408,0.061134923,0.08593755,-0.013058874,0.03340921,-0.1498407,0.39854574,0.14632024
42,-0.06415436,0.0745134,0.031120596,0.08990854,0.26000583,0.02870957,0.066632986,0.015173368,0.049050424,0.03893374,-0.011080374,0.03382022,-0.0041598817,-0.034577895,0.24457088,0.03477266,0.062126964,0.02388447,-0.020480748,-0.52038676,0.1587826,-0.43345472,-0.007848545,0.04535444,0.042970777,0.06583644,0.08710405,-0.011592826,0.036031414,-0.19106986,0.41761127,0.30881065
43,-0.103950895,0.12965524,0.058302328,0.17413497,0.51254815,0.047892295,0.099779285,0.03819525,0.059277933,0.012207259,-0.005506845,0.052257337,0.020063644,-0.038873326,0.20617498,0.088651195,0.10611107,0.020571295,-0.01763233,-0.8215721,0.20332083,-0.59300894,-0.01261122,0.079672515,-0.1644016,0.10589926,0.16015953,-0.01598456,0.06214185,-0.3067192,0.6434394,-0.06046587
44,-0.052924473,0.056116946,0.015545436,0.07021258,0.19088772,0.024847943,0.052991766,0.0045405882,0.027396929,0.030621743,-0.012483441,0.019374609,-0.0013618163,-0.033648692,0.30101165,0.010306106,0.045336965,0.019545343,-0.020467116,-0.49597526,0.03511805,-0.37443748,-0.0058855703,0.03371566,0.06967827,0.04812032,0.060304936,-0.011426953,0.016307175,-0.12505494,0.31395194,0.39093345
45,-0.07385067,0.08331826,0.033862647,0.12256258,0.2863544,0.031075466,0.069458045,0.017050901,0.032746166,0.010449193,-0.010906708,0.03802749,0.0060479594,-0.041649435,0.09613296,0.049744867,0.06837965,0.020497918,-0.023226695,-0.67919505,0.12957613,-0.43696544,-0.022240816,0.05267438,-0.13838069,0.075941116,0.11280614,-0.01464812,0.040939346,-0.23977472,0.50395197,0.010761203
46,-0.08039579,0.09058717,0.035053432,0.119570486,0.38727802,0.035820052,0.07162556,0.019975638,0.03746817,0.013934389,-0.008295433,0.028607506,0.018047709,-0.031888794,0.33085927,0.0455898,0.07386721,0.014207638,-0.014862034,-0.6934454,0.011064853,-0.43276817,-0.0048827776,0.05726939,0.011213816,0.07055391,0.10303726,-0.014473721,0.030511416,-0.092974275,0.45826483,0.12645248
47,-0.06282274,0.07167133,0.024955023,0.09339537,0.24982154,0.027141802,0.0640081,0.0098879365,0.03470392,0.02825689,-0.01353406,0.028600385,-0.0022588845,-0.03888281,0.24894147,0.027895514,0.058301833,0.022171458,-0.025506223,-0.57348657,0.05653272,-0.42143878,-0.010890091,0.042730305,0.045094345,0.06288807,0.084286906,-0.014354994,0.027202612,-0.13925318,0.41277325,0.31113836
48,-0.054683886,0.058065586,0.01799281,0.08224948,0.18848692,0.024891542,0.052625377,0.008141312,0.019871112,0.016280603,-0.010576119,0.021900956,0.0038223881,-0.03309865,0.19672574,0.019969977,0.046879847,0.017058091,-0.020929603,-0.52322745,0.004682864,-0.2847899,-0.010817054,0.03711936,0.019145295,0.0513194,0.07141527,-0.01495127,0.020054126,-0.062232614,0.35388103,0.20088562
49,-0.039561946,0.03974995,0.010167183,0.05813091,0.0860829,0.017018631,0.039922718,0.002318473,0.013115488,0.017678337,-0.011501952,0.017125322,-0.0031904355,-0.030906055,0.1170679,0.008118293,0.031547137,0.017986502,-0.021758825,-0.3885568,0.004460156,-0.2268535,-0.0133358715,0.026052672,0.023178479,0.04006659,0.052214373,-0.012390981,0.014939457,-0.08706724,0.27912247,0.24935578


==> images/rnn_examples/10/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.0045861057,0.0071748504,0.0039916737,0.008643609,0.035726283,0.001909345,0.0060058455,0.0029648386,0.005308744,0.002361752,4.558792e-06,0.0046986477,-0.00072631426,-0.00233179,-0.0063315514,0.0062727453,0.005450339,0.0014998489,-0.0016701135,-0.032707945,0.010583158,-0.03740303,-0.0015885347,0.0046914443,0.010520189,0.007339432,0.010234887,-0.0004630571,0.0050709946,-0.01646642,0.052256353,0.026168011
1,-0.013378125,0.018468317,0.010591422,0.022700023,0.06067472,0.005536175,0.014685314,0.0063738734,0.012012088,0.0035070071,-0.000763491,0.009476785,0.00054366887,-0.0049478486,0.014331837,0.014653025,0.014217787,0.0038207672,-0.0036972035,-0.12602907,0.04223753,-0.10169917,-0.0027008264,0.0118225515,0.0020609172,0.017623683,0.026058815,-0.001308831,0.011442312,-0.045690082,0.1269264,0.019770728
2,-0.016283654,0.021242594,0.010650201,0.02642362,0.059256054,0.0065298444,0.018215902,0.005888981,0.013846344,0.0071009784,-0.0023784586,0.011079708,-0.0020146603,-0.008259952,0.035290577,0.014318552,0.016494768,0.006219278,-0.0069947317,-0.14912719,0.054295026,-0.12773995,-0.003780208,0.012952906,0.0031018779,0.021095058,0.029479621,-0.0020680244,0.012356874,-0.05749902,0.15001781,0.06010298
3,-0.019115165,0.023769017,0.011913156,0.030401949,0.05206301,0.0073266546,0.021329014,0.005995241,0.01584262,0.008877993,-0.003475334,0.01417525,-0.0039784014,-0.0115364585,0.04111526,0.015399245,0.01826315,0.008315055,-0.009903514,-0.17412789,0.07066891,-0.14441335,-0.006320831,0.014964722,-0.00547646,0.025836896,0.03564769,-0.0028464848,0.0148317255,-0.06694632,0.17535062,0.07838307
4,-0.025290418,0.032542743,0.015663689,0.040882416,0.05731586,0.011562606,0.02669883,0.009282332,0.016721241,0.005620483,-0.0023323065,0.014078936,0.0021666326,-0.010274745,0.05595876,0.019831471,0.024122715,0.0075571006,-0.008330783,-0.23482898,0.054048173,-0.16285743,-0.0033492353,0.020343108,-0.00671058,0.0305809,0.0440119,-0.003981054,0.015924372,-0.08066538,0.20950618,0.062402993
5,-0.02135897,0.023708655,0.008728418,0.03292942,0.053027358,0.009118712,0.020680351,0.0040778033,0.009270522,0.0052165817,-0.0042339694,0.008840585,0.0010680169,-0.011906875,0.06889072,0.0100330915,0.01799638,0.006998821,-0.0089339875,-0.19234414,0.01017615,-0.11781152,-0.004378307,0.015043654,0.0063167284,0.022450928,0.031245848,-0.004865185,0.008854257,-0.05891008,0.16702835,0.09529037
6,-0.017642401,0.016705144,0.005458366,0.026264776,0.03533041,0.0068806843,0.015269939,0.0013729989,0.004191274,0.0023278398,-0.0047150734,0.0061062668,0.0015530437,-0.0115020415,0.051890135,0.005628572,0.012660439,0.0065494208,-0.008043264,-0.17509042,-0.00108701,-0.08888329,-0.0061763735,0.011931548,-0.0074535604,0.0174193,0.024661459,-0.0048401444,0.00589827,-0.056562338,0.13380134,0.08012417
7,-0.015761953,0.01587726,0.005289353,0.02295445,0.037038356,0.0067784237,0.014915989,0.0019063166,0.005408687,0.0045004627,-0.003980864,0.005406932,0.0016167318,-0.009509014,0.061468195,0.0047440454,0.012139742,0.006384127,-0.0068551777,-0.15825878,-0.006223917,-0.09569623,-0.0040898444,0.0114505915,0.01073729,0.015790928,0.021345207,-0.004033616,0.005435557,-0.05751124,0.113588035,0.10327223
8,-0.017323183,0.017371321,0.0072659566,0.025122121,0.036539875,0.0069092163,0.016246522,0.0026372203,0.0076819896,0.0048924265,-0.0040683867,0.007995749,0.00086224213,-0.0104631465,0.052325852,0.0077279015,0.013656633,0.006915937,-0.0075154104,-0.17368607,0.013201256,-0.10584397,-0.00558671,0.012868084,-0.0014270152,0.018443909,0.02569013,-0.0040868525,0.008238414,-0.059147023,0.12919572,0.08230683
9,-0.015061653,0.011681208,0.0038144963,0.01906347,0.0332713,0.005654253,0.011335909,0.000704416,0.0035537349,0.0027200184,-0.0039229332,0.003926951,0.003367836,-0.008886753,0.063522056,0.0024336078,0.009173407,0.0051976936,-0.0048758085,-0.12631005,-0.020213975,-0.054201297,-0.0051735025,0.010652082,0.008606945,0.012597223,0.017502045,-0.003703106,0.0034161988,-0.030830037,0.09092367,0.08950236
10,-0.01984201,0.02273833,0.011751488,0.02673347,0.04651595,0.008916993,0.020141762,0.0050892527,0.015541723,0.0100822775,-0.003549102,0.008872217,0.0021233312,-0.008315057,0.09510929,0.010833853,0.01820958,0.007605758,-0.005532865,-0.16893432,0.027758166,-0.13700594,-0.0014637321,0.016247507,0.022444274,0.020917986,0.028301246,-0.0035765131,0.010377077,-0.06816886,0.13313115,0.10663089
11,-0.025066098,0.028499201,0.015314894,0.033317026,0.048451114,0.011373939,0.025108965,0.0063679777,0.020509906,0.013073287,-0.004181362,0.012219744,0.0020363913,-0.010576791,0.10656687,0.014373905,0.02283934,0.008963122,-0.006587854,-0.19400582,0.04997805,-0.17449132,-0.0016817569,0.020121155,0.017381731,0.026601993,0.036207106,-0.004290845,0.013652865,-0.0960616,0.16447242,0.107010186
12,-0.025608476,0.027853295,0.012351491,0.034947235,0.05676969,0.012769349,0.024034457,0.0063225874,0.0147418985,0.009061931,-0.0032570302,0.0091968,0.005852589,-0.009749603,0.10180931,0.011614765,0.02192281,0.0071049454,-0.0048603113,-0.19699824,0.012840837,-0.13701764,-0.00024248194,0.019699957,0.015440842,0.023799533,0.03311655,-0.0054331655,0.010057432,-0.0741312,0.1617372,0.094725676
13,-0.0223115,0.022867598,0.009349562,0.029031094,0.0475689,0.011049384,0.020382274,0.0037991123,0.011624753,0.008922333,-0.0040930626,0.0065707946,0.004839316,-0.009778204,0.1104022,0.0069849123,0.018212114,0.007076772,-0.0049093217,-0.18017268,0.0032145549,-0.12252019,-0.00040502122,0.016551666,0.022433495,0.019490879,0.026481008,-0.0055737183,0.006933599,-0.06934902,0.13048242,0.10952555
14,-0.024787491,0.027062623,0.014261623,0.033925537,0.03999394,0.01111831,0.023994118,0.0054343217,0.017243404,0.009882873,-0.004528496,0.013102352,0.0018712622,-0.012618453,0.10089471,0.013794581,0.021107163,0.008786344,-0.0076695406,-0.22240141,0.04644257,-0.15702967,-0.004153773,0.019810265,0.005333923,0.027250795,0.038105,-0.0055857683,0.013573539,-0.09561612,0.1703587,0.10094718
15,-0.027031315,0.030645156,0.01488471,0.039648794,0.045035377,0.012739976,0.026134143,0.007004002,0.016275663,0.0073786373,-0.0037230314,0.013585291,0.0039426466,-0.012534561,0.083741106,0.016138854,0.023481695,0.008169999,-0.007381044,-0.24502632,0.04007592,-0.15535562,-0.0037824486,0.021512229,-0.007998291,0.029287383,0.041793883,-0.0056256047,0.014147618,-0.10630803,0.19304995,0.0820837
16,-0.020852745,0.018334463,0.006045209,0.027137319,0.026083726,0.009199405,0.016430333,0.0012944578,0.006295032,0.0043980926,-0.0046363487,0.0053617842,0.004946223,-0.011477247,0.09534123,0.0034950536,0.014347661,0.0057708393,-0.0053181103,-0.16294996,-0.017316349,-0.06431327,-0.0035924364,0.0142539395,0.008897603,0.016782776,0.023330763,-0.005455386,0.0040752264,-0.045642782,0.122587875,0.098876774
17,-0.015278585,0.012285052,0.004323487,0.018286323,0.013236862,0.0067872987,0.011454641,0.0001816272,0.004339979,0.003411389,-0.0041726218,0.0027261234,0.0050407834,-0.008859649,0.08477246,0.00028257616,0.00949861,0.005218879,-0.0033472264,-0.122097544,-0.024698403,-0.04593417,-0.0031297603,0.011341087,0.017970348,0.011696757,0.016111106,-0.0048967134,0.0018045565,-0.037321873,0.07902574,0.09803909
18,-0.014317335,0.0104255695,0.0054632076,0.014022066,0.027712544,0.006242021,0.009527533,0.0009717855,0.007165415,0.0043892264,-0.0034547055,0.0020082493,0.0071158805,-0.0063322997,0.09928891,0.0005492983,0.008382208,0.0047903787,8.388192e-05,-0.092917405,-0.023738962,-0.049190357,-0.0024850788,0.012272534,0.026973406,0.009942233,0.013912911,-0.0035159972,0.0016911635,-0.040426347,0.0547459,0.10776317
19,-0.014222143,0.009023312,0.0061341417,0.01188592,0.03560914,0.006176685,0.008463285,0.0013618966,0.008564512,0.004759002,-0.0031032779,0.0018238667,0.008553734,-0.004936547,0.10128813,0.0009144421,0.007671099,0.0045430595,0.0021657923,-0.07575102,-0.01884835,-0.05217376,-0.002445963,0.0128951175,0.029689766,0.008974961,0.013055878,-0.0029265094,0.0019382056,-0.04766474,0.044147473,0.107431196
20,-0.0154018095,0.008694504,0.007184464,0.011330354,0.052187476,0.0067007467,0.007902464,0.0018829451,0.010124932,0.004567394,-0.0028037918,0.0014214386,0.011123119,-0.0035765967,0.11046822,0.0016688429,0.00778882,0.004052713,0.004717725,-0.07256452,-0.016619964,-0.062528424,-0.0022448224,0.014356191,0.030158846,0.008427485,0.013183013,-0.002346061,0.0019531776,-0.05836719,0.03746211,0.10843965
21,-0.015877048,0.008198906,0.0074247387,0.011052044,0.05411202,0.006898056,0.007823157,0.0021243088,0.011018803,0.004950044,-0.002733822,0.0018648157,0.01162243,-0.0033027718,0.111379154,0.0021929904,0.007650675,0.0041889055,0.0055511375,-0.06962232,-0.007021629,-0.065588385,-0.0027557027,0.014821329,0.024729723,0.008491357,0.013583469,-0.0018737483,0.0024894867,-0.06884837,0.037721798,0.11541748
22,-0.017144777,0.009481879,0.008363588,0.012640899,0.061473582,0.007669429,0.008916189,0.0028951403,0.012333726,0.005296935,-0.002478673,0.0025057343,0.012477142,-0.0029951527,0.11485617,0.003555304,0.008812668,0.0042265565,0.006236143,-0.08012119,-0.00028166902,-0.07818987,-0.0026535909,0.015966095,0.02292081,0.009488424,0.015250133,-0.0015826405,0.0034241085,-0.07811287,0.0441645,0.11689311
23,-0.017694978,0.008580281,0.007950833,0.012120363,0.06541664,0.007829147,0.0083299205,0.0026114306,0.011955907,0.0049182083,-0.0025487852,0.0020494473,0.013571449,-0.0028723532,0.11785746,0.002832774,0.008189993,0.0039609876,0.0070478385,-0.077487625,-0.004527862,-0.0736498,-0.0030364122,0.016246341,0.023109552,0.008870726,0.01460689,-0.0014223334,0.0027468677,-0.07796145,0.039454103,0.12381593
24,-0.01790434,0.0110987555,0.008253774,0.01549945,0.059186477,0.008618371,0.010899823,0.0032995464,0.011201552,0.0051973825,-0.002366923,0.0032408794,0.011849976,-0.0034248375,0.10482941,0.0043769754,0.010078443,0.0042497073,0.004686134,-0.09875775,0.00021554987,-0.085996814,-0.0021251678,0.015899591,0.027962929,0.010692762,0.01691401,-0.0023905411,0.004263457,-0.07863174,0.060447615,0.111323245
25,-0.024799565,0.026822869,0.018777434,0.030843012,0.039650016,0.011743355,0.024066087,0.007888409,0.024999535,0.012633035,-0.0031625468,0.014936267,0.0045984434,-0.008728165,0.1252545,0.017092997,0.021605035,0.0086492365,-0.0026216737,-0.1676701,0.08516373,-0.1611201,-0.0031133087,0.022684934,0.01620333,0.027515274,0.039756,-0.0030829548,0.016949177,-0.124114856,0.161004,0.119317435
26,-0.021896591,0.017761162,0.009300204,0.023316508,0.030962795,0.010176779,0.01722462,0.0026606962,0.014118627,0.010365048,-0.00407923,0.007048836,0.0057814396,-0.009274057,0.12076893,0.00435653,0.01531929,0.006407338,-0.0015308233,-0.11111182,0.019478848,-0.07965617,-0.0025103893,0.016242389,0.029341867,0.016661528,0.023113327,-0.004007361,0.007029294,-0.06319911,0.11266108,0.11248091
27,-0.018114252,0.013409474,0.007085706,0.015564602,0.027374722,0.008642867,0.013339504,0.0009901912,0.011897965,0.010574066,-0.0040270556,0.0032320244,0.0060303453,-0.00709739,0.13885488,-0.00032825186,0.011871525,0.0056781694,-5.9142087e-05,-0.08885529,0.0036595247,-0.074109256,-5.3276628e-05,0.013306916,0.05211926,0.011451957,0.014935901,-0.004158157,0.003231825,-0.046852417,0.067209184,0.115308665
28,-0.027175602,0.030909136,0.020710086,0.03419074,0.034339827,0.013021498,0.026033372,0.008276219,0.025636178,0.012086663,-0.003181175,0.015428217,0.0053007826,-0.009964601,0.14132108,0.017684653,0.023748156,0.00814956,-0.0032104068,-0.18823922,0.07133859,-0.1462921,-0.0018427512,0.024368087,0.032049067,0.030261775,0.043457806,-0.0047923946,0.017519565,-0.105383545,0.17330876,0.10631403
29,-0.032454763,0.03904802,0.025250707,0.045875,0.03525924,0.015707282,0.03214866,0.010631341,0.0273054,0.008962491,-0.0032729623,0.020499129,0.0055765677,-0.013217277,0.10494349,0.024184117,0.028777404,0.008874747,-0.006379227,-0.2532648,0.08440546,-0.16896628,-0.0039913687,0.029050061,0.0086705955,0.0394773,0.05811059,-0.0062148673,0.02208159,-0.13987114,0.22603132,0.07652386
30,-0.02585099,0.026397476,0.012661084,0.036065698,0.033879653,0.011960283,0.023017446,0.0044525284,0.014811366,0.0073605445,-0.0046320595,0.011599713,0.0042156,-0.014233237,0.10133,0.010268979,0.020437198,0.007269278,-0.006060195,-0.17114022,0.018103033,-0.08534909,-0.0051047467,0.02000368,0.016909782,0.02549263,0.036445044,-0.006169248,0.010706953,-0.07899163,0.182254,0.11496923
31,-0.017614089,0.014635711,0.0063056345,0.021051366,0.018834068,0.00773423,0.014243076,-7.924413e-05,0.007820993,0.0062795156,-0.005289958,0.00466245,0.0034189294,-0.011619777,0.10662156,9.0456386e-05,0.011471518,0.006555225,-0.0047584283,-0.11546431,-0.008485893,-0.056586828,-0.00451691,0.012941892,0.04053265,0.014769294,0.02026848,-0.0057489453,0.0035736733,-0.045843307,0.105593935,0.12232162
32,-0.02063488,0.020765437,0.01115286,0.024787761,0.04106112,0.00957193,0.01855943,0.0031037393,0.014464626,0.009875633,-0.004413973,0.0067890435,0.0042278203,-0.009442541,0.12576412,0.006264008,0.01696151,0.007126255,-0.0037825082,-0.15128785,0.014138462,-0.11523019,-0.0012991719,0.016440166,0.045171004,0.018483393,0.025498338,-0.005344798,0.007674255,-0.06697631,0.11865501,0.110149
33,-0.017749984,0.013811482,0.0064206924,0.017067838,0.020681689,0.008316315,0.013502513,0.0007076847,0.009511207,0.009284248,-0.0044056945,0.0032969946,0.0050125127,-0.008369368,0.11694963,-3.765576e-05,0.011739201,0.006077236,-0.0021258863,-0.09990887,-0.007551966,-0.06591288,-0.00071198365,0.012998276,0.045061063,0.012251411,0.016046733,-0.0052874084,0.0031991052,-0.04218497,0.07599231,0.111439876
34,-0.01539827,0.011433171,0.0058057755,0.012926677,0.018063579,0.0077137966,0.011583819,0.00090472726,0.009161982,0.009494254,-0.0036124405,0.002370788,0.0054407073,-0.0064273947,0.11381297,-0.0009978523,0.009851194,0.00551832,-0.0005940634,-0.07590917,-0.010612414,-0.060454242,0.0004135499,0.011974316,0.053888347,0.009974787,0.012647757,-0.0047977064,0.002489109,-0.038460016,0.055364285,0.108874895
35,-0.015382381,0.013324071,0.0071778675,0.015697489,0.022897018,0.00808502,0.01317258,0.0022612577,0.0099496115,0.009275461,-0.0029789058,0.004580614,0.0043871645,-0.0065124775,0.09043095,0.0025399183,0.011312978,0.0056909486,-0.0014413976,-0.090356424,0.0042386954,-0.08170416,-3.4430388e-05,0.012521913,0.04511725,0.012187129,0.016246764,-0.0048291674,0.0052327495,-0.053704865,0.074197344,0.08792777
36,-0.013612078,0.0094108805,0.004631561,0.012462127,0.018071422,0.006857922,0.010003848,0.0008459453,0.006324731,0.007088053,-0.0029379409,0.0029785426,0.0046608723,-0.0063256565,0.07415636,-2.8701232e-05,0.008142506,0.0045148414,-0.0010174839,-0.06842641,-0.011905402,-0.053086236,-0.00097225397,0.010484602,0.041534487,0.009167136,0.012349974,-0.0045780875,0.0028996554,-0.037776995,0.05723578,0.07877549
37,-0.012558754,0.008822067,0.0047696168,0.010897132,0.025975903,0.0062428443,0.009285738,0.0013097463,0.0071554263,0.007253665,-0.0025344025,0.002786646,0.0045404565,-0.0052639623,0.07854365,0.00040070325,0.00764019,0.004331588,-0.00033627142,-0.058226272,-0.008666428,-0.051528692,-0.00072777335,0.010189061,0.043830562,0.0085979495,0.011517649,-0.003715168,0.00293916,-0.033360858,0.051314976,0.08349548
38,-0.0160039,0.016378542,0.009054801,0.01814705,0.053240266,0.0088512665,0.014449455,0.005187618,0.012118142,0.00821463,-0.0013332644,0.0048175813,0.006403819,-0.0037096897,0.09569578,0.006654357,0.013383023,0.0047505884,0.00051919936,-0.1034633,0.008869417,-0.09140373,0.0017526407,0.014237038,0.041414447,0.01337766,0.018840784,-0.0034577542,0.006537652,-0.04705899,0.0842116,0.08185449
39,-0.01429495,0.01084512,0.0055685956,0.013059597,0.038805705,0.0070450986,0.010633161,0.002108294,0.008256884,0.007456859,-0.0026095852,0.0028216662,0.005374439,-0.0050464445,0.09050258,0.0017777823,0.00913927,0.0045696376,-0.00015893279,-0.07354547,-0.0065502017,-0.053592917,-2.8343291e-05,0.011357632,0.04428098,0.009820463,0.013292754,-0.0039166985,0.003399461,-0.029243229,0.061616518,0.094734415
40,-0.019575633,0.02298273,0.01296873,0.025075383,0.05134707,0.010652849,0.020045979,0.0071594967,0.017123898,0.010954211,-0.0018248586,0.008447699,0.0048231203,-0.005328356,0.104716875,0.011747151,0.018331863,0.0067939805,-0.0018280013,-0.13979563,0.038270988,-0.1290336,0.001719765,0.017357318,0.037647188,0.019767439,0.027428452,-0.003912949,0.011088135,-0.070736445,0.12680149,0.09755919
41,-0.022980897,0.025176639,0.013910261,0.029679729,0.050115556,0.010977205,0.022352075,0.006010955,0.018647814,0.012018029,-0.0035610262,0.010995005,0.0026559432,-0.00945281,0.10863955,0.012766503,0.020468224,0.007995099,-0.0046966104,-0.16864024,0.053272825,-0.14892222,-0.001239206,0.018508555,0.022660924,0.023326073,0.03251203,-0.004715189,0.012547045,-0.082219176,0.15052432,0.09313573
42,-0.023923445,0.026964406,0.013950312,0.031966228,0.044755545,0.011506571,0.024652997,0.0060538743,0.019859761,0.0142830275,-0.0040428364,0.012976115,0.00036206454,-0.01152744,0.11090125,0.013065451,0.021685397,0.009243322,-0.0068659126,-0.1782807,0.06329536,-0.16523796,-0.00218534,0.018955028,0.017792039,0.025990805,0.03505054,-0.004767034,0.013723768,-0.10098739,0.16382366,0.11326181
43,-0.030083712,0.036234096,0.020234799,0.04363993,0.04186921,0.01479815,0.03043817,0.009977372,0.02252102,0.009087741,-0.0028725427,0.017634006,0.004399969,-0.0122403195,0.088785306,0.021362193,0.026887678,0.008819474,-0.0070609967,-0.25286162,0.07244458,-0.18539973,-0.0032770722,0.025581535,-0.0012669675,0.035579085,0.05126591,-0.005379673,0.019062132,-0.12982503,0.214074,0.08219646
44,-0.026607051,0.030144984,0.013397442,0.038555063,0.043429945,0.013184795,0.027037838,0.0061845947,0.017167868,0.011471599,-0.004237208,0.0130811455,0.0018959778,-0.013478082,0.10171474,0.012939763,0.02355995,0.008870766,-0.0082041165,-0.20732188,0.041774444,-0.16287072,-0.002929005,0.0203641,0.0108744735,0.028281853,0.038681366,-0.0052718134,0.0128342,-0.11716569,0.18593134,0.12052913
45,-0.026738722,0.029929383,0.014355559,0.039806336,0.041603606,0.012666971,0.026569456,0.00627761,0.015484752,0.0076108975,-0.00416383,0.014782291,0.0022230688,-0.01429014,0.076385975,0.015231015,0.022698572,0.008754206,-0.009075981,-0.2469909,0.048819296,-0.17324452,-0.0056981696,0.021055155,-0.009382255,0.030520145,0.043402605,-0.0055340994,0.014665754,-0.12819357,0.19771203,0.09163309
46,-0.029526062,0.03312326,0.015234053,0.04345647,0.05051843,0.0138943335,0.028023887,0.0072434647,0.016072627,0.006723335,-0.0037710574,0.013651787,0.0050970963,-0.013386702,0.08560448,0.016480014,0.025254045,0.007472343,-0.007776418,-0.2580546,0.02482861,-0.16904733,-0.0037055793,0.022890314,-0.003371819,0.030770112,0.04415318,-0.0057902364,0.0134965265,-0.11444311,0.20353477,0.08357158
47,-0.026781255,0.030080441,0.013086313,0.039475165,0.044903245,0.01260608,0.026821742,0.005557492,0.015364139,0.009387687,-0.004670236,0.013017113,0.0019737913,-0.014287675,0.09066215,0.013405476,0.023253294,0.008573689,-0.009472771,-0.23678477,0.025367817,-0.17111713,-0.003971793,0.020426918,0.0044386,0.028786846,0.039807476,-0.0058740475,0.012163942,-0.113547735,0.18796985,0.10788313
48,-0.024845464,0.026916523,0.010678354,0.036703207,0.042289652,0.011754652,0.024628848,0.004502743,0.012103117,0.008255057,-0.00460248,0.011435401,0.0018445328,-0.014020667,0.08458707,0.010659207,0.02085534,0.00813926,-0.009468539,-0.21902573,0.012635183,-0.14709441,-0.004233553,0.018421669,0.005062357,0.025920594,0.035777282,-0.006200871,0.010276518,-0.087247826,0.17618304,0.1043151
49,-0.020813426,0.021667909,0.0076227793,0.030701963,0.031641364,0.009683384,0.020962376,0.0027372243,0.008918932,0.008095973,-0.004841263,0.009592132,0.00017075335,-0.013615884,0.07210594,0.006914131,0.016840689,0.008179224,-0.009719738,-0.18971485,0.0069959164,-0.12504056,-0.004988823,0.01502409,0.0068561453,0.021962935,0.02950949,-0.0058611655,0.008322799,-0.07522268,0.15187249,0.11529403


==> images/rnn_examples/10/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4710244,0.47404224,0.48590267,0.47256708,0.41010672,0.48151994,0.47691897,0.47949842,0.48298228,0.48082024,0.4794297,0.48347566,0.48361868,0.47308004,0.36292645,0.46558928,0.4686124,0.48278213,0.48429114,0.40051916,0.48661456,0.41872802,0.4742152,0.48125094,0.38095036,0.48236677,0.48258644,0.47858995,0.4850351,0.4497723,0.53753334,0.39962864
1,0.44284442,0.45018002,0.4735906,0.4458082,0.2957126,0.46247143,0.4545491,0.4585784,0.46824515,0.46129677,0.45843497,0.46804023,0.46757454,0.44571394,0.2309738,0.4293303,0.4369979,0.46703994,0.46874666,0.3363404,0.4426338,0.32784632,0.4491175,0.46282056,0.21913695,0.46624225,0.4665801,0.4560851,0.47068244,0.38119918,0.5725978,0.26775578
2,0.44329417,0.4490377,0.4710896,0.44964463,0.29336622,0.46239743,0.45513564,0.45811146,0.46490952,0.46058115,0.45879972,0.46643782,0.46728095,0.44733736,0.24534783,0.43434826,0.43970272,0.4662973,0.46756047,0.26384023,0.44759104,0.35565335,0.44934905,0.4614206,0.24450068,0.4637793,0.4634733,0.4553628,0.4691801,0.39662606,0.56177306,0.27407205
3,0.4273436,0.4328069,0.46282926,0.43264934,0.2641585,0.45160007,0.44110933,0.44619563,0.45487115,0.44973212,0.44671077,0.45697886,0.4582132,0.4312996,0.21596237,0.41158372,0.42016694,0.45631298,0.45902297,0.24031664,0.43278643,0.31687993,0.43407115,0.4505859,0.20550442,0.453718,0.45363027,0.4437253,0.4612563,0.36397746,0.58254087,0.22747423
4,0.4366165,0.4448434,0.46986407,0.4431579,0.23168808,0.45587417,0.44967848,0.45078072,0.46436608,0.45428634,0.45165554,0.4623668,0.46267986,0.4377854,0.1706098,0.4176335,0.4281655,0.46356976,0.4632126,0.2785389,0.41651136,0.2951984,0.4435683,0.45539048,0.14944243,0.46046978,0.45905828,0.44714642,0.46523657,0.3515819,0.5781626,0.21513139
5,0.46881038,0.4713277,0.48054528,0.47667804,0.3603232,0.4769882,0.47522053,0.47388634,0.47757778,0.47485694,0.47523654,0.47759116,0.4796651,0.47013757,0.30725878,0.46133208,0.46615082,0.4788496,0.4791499,0.3097266,0.46761343,0.4074173,0.47246358,0.47438315,0.31816715,0.47584507,0.47406164,0.47137222,0.47939232,0.44720477,0.53088915,0.3358196
6,0.47553372,0.4762597,0.4849738,0.47888666,0.4093309,0.4814046,0.47922578,0.4793339,0.4829379,0.48015502,0.47966436,0.48247924,0.4839396,0.47502086,0.3643754,0.46476918,0.47043094,0.482922,0.48392814,0.39938918,0.47010306,0.40827924,0.47751775,0.47987112,0.36323446,0.48156023,0.48034915,0.477982,0.48452598,0.44663998,0.52932775,0.3665651
7,0.47429746,0.47664973,0.484641,0.48008424,0.3841923,0.4813364,0.47985092,0.47901836,0.48237747,0.47981888,0.4796953,0.48221788,0.48334968,0.47564444,0.3372943,0.469681,0.47248483,0.48306003,0.4829587,0.3419267,0.47475004,0.42402792,0.4774202,0.47973254,0.35336912,0.48105183,0.4798129,0.47678345,0.48336464,0.4567259,0.52624565,0.36261734
8,0.45436305,0.4569309,0.4755178,0.45749453,0.3494021,0.4684684,0.462311,0.46491158,0.47111893,0.46714526,0.46503803,0.47145253,0.47257784,0.45561716,0.2975848,0.44084498,0.4480116,0.47110802,0.47327414,0.3401122,0.45493847,0.36765027,0.45836177,0.4674242,0.28915918,0.46968237,0.4691907,0.46337283,0.47453254,0.41336524,0.55451465,0.29699537
9,0.49322012,0.49389383,0.49334723,0.49811772,0.45531026,0.493181,0.4948351,0.49223882,0.49348435,0.49214172,0.49283457,0.4925962,0.49350193,0.492855,0.41296494,0.4896607,0.49167916,0.49343452,0.49287435,0.41831484,0.48835495,0.45997772,0.49453363,0.49143255,0.4279898,0.49241248,0.4908796,0.49047542,0.49291125,0.49378395,0.50689787,0.42162865
10,0.4406603,0.44872338,0.47050872,0.4483364,0.26255053,0.46056944,0.45445713,0.45614317,0.46489954,0.45863262,0.45644867,0.46503323,0.46512142,0.44577166,0.20693262,0.4354491,0.4392266,0.46524215,0.46523976,0.24036914,0.43751153,0.34740195,0.4480758,0.4600642,0.20818353,0.462632,0.46227384,0.4521619,0.46672776,0.4007726,0.5620822,0.23018686
11,0.43094853,0.43813723,0.4645282,0.43891007,0.24036963,0.4532743,0.44552356,0.44766828,0.45788196,0.45117682,0.44839713,0.45819178,0.4590289,0.43550688,0.18209276,0.41990036,0.4265535,0.4584026,0.45942348,0.22072811,0.4252812,0.31780675,0.43831843,0.45218495,0.1766618,0.45520812,0.45450002,0.4440274,0.46105602,0.3814667,0.5738829,0.19563903
12,0.47118148,0.47399977,0.48416427,0.47785497,0.33094224,0.47793952,0.4773166,0.4746235,0.48208883,0.4767572,0.47598708,0.48012507,0.4813572,0.4708296,0.2843924,0.4609876,0.4665801,0.48257807,0.4807934,0.32450324,0.45478326,0.39522055,0.47409233,0.47638834,0.27791744,0.4789471,0.47674128,0.47244272,0.48131195,0.43626428,0.5315674,0.31411964
13,0.47406074,0.4766019,0.48449665,0.48110417,0.3597985,0.48057002,0.47995713,0.4778983,0.48232922,0.4790581,0.47887704,0.48162603,0.4829459,0.47529235,0.3198542,0.4696765,0.4724628,0.48334977,0.4821708,0.3197757,0.4638395,0.420268,0.47708574,0.47886425,0.32610416,0.48028567,0.47857648,0.47547016,0.48252976,0.45703945,0.5230307,0.3322048
14,0.41890845,0.42469278,0.45847967,0.42327833,0.24312432,0.44514936,0.4335814,0.43909124,0.4503792,0.44337627,0.4390101,0.45112053,0.45235994,0.42234084,0.18326622,0.39984792,0.4097535,0.4503123,0.45379242,0.24340029,0.41807485,0.28190106,0.42620403,0.44432035,0.16928804,0.4480009,0.44775817,0.43655005,0.4561789,0.3484161,0.5944916,0.18168479
15,0.4406888,0.4455577,0.4695831,0.44602025,0.26611555,0.45804796,0.45149022,0.45315424,0.4641777,0.45660618,0.45376527,0.46298987,0.46420872,0.44152218,0.20975384,0.42287445,0.4319365,0.46397015,0.46483678,0.28601575,0.42557985,0.31355125,0.44612125,0.4569982,0.19125657,0.46101344,0.4595441,0.4504292,0.4666089,0.36890095,0.5702314,0.22852105
16,0.4978835,0.49752656,0.49417368,0.5047377,0.44736895,0.49515828,0.49856788,0.4940604,0.49464095,0.4938476,0.4953018,0.49359143,0.49528497,0.49711117,0.4188644,0.49602747,0.49714655,0.49562496,0.4941289,0.38801965,0.485246,0.4818669,0.49865317,0.49258307,0.42736486,0.49325567,0.49093333,0.49202478,0.4937143,0.5048634,0.49618918,0.41970932
17,0.49554053,0.49597725,0.49528053,0.4992072,0.45792493,0.49471167,0.4966078,0.4943078,0.49562812,0.49397755,0.49437317,0.49435446,0.49513313,0.49505353,0.4323945,0.49357387,0.49436983,0.49564013,0.49434945,0.42810866,0.48639402,0.4666395,0.49642655,0.49350548,0.4442617,0.49436975,0.49295828,0.49262226,0.49443033,0.49482384,0.50307554,0.425562
18,0.49750447,0.4996227,0.49694037,0.5018277,0.45819288,0.49648938,0.4993083,0.49649718,0.4979632,0.4959247,0.49631107,0.49641785,0.49616188,0.49805447,0.42193544,0.49889234,0.49790087,0.49721214,0.49525318,0.42940697,0.4864546,0.46477094,0.49902105,0.49573842,0.43939787,0.49681947,0.49567077,0.49393892,0.49553412,0.5064258,0.50114447,0.41491914
19,0.49680758,0.49845815,0.4968828,0.50023836,0.46144274,0.4961896,0.49843207,0.4960399,0.49783516,0.4958561,0.49576795,0.49635354,0.49598205,0.4971562,0.42523873,0.4970048,0.49655515,0.4969339,0.49526376,0.4391019,0.48680848,0.46243966,0.4979263,0.49565336,0.4433639,0.49670234,0.4957213,0.49399465,0.49561003,0.50501627,0.5031461,0.41434824
20,0.49941793,0.50177103,0.49845377,0.50314796,0.46147278,0.4978054,0.50094354,0.4978606,0.5000361,0.49757954,0.49752945,0.49806714,0.49721283,0.49977848,0.4178644,0.5004203,0.49954885,0.49852836,0.496447,0.45126414,0.48538527,0.45993418,0.50059867,0.49743602,0.43613964,0.4987283,0.49771854,0.49542397,0.49683324,0.50994587,0.501025,0.41129306
21,0.49591532,0.49763942,0.49667192,0.49923152,0.456331,0.49564475,0.49773112,0.49537647,0.49759412,0.4955558,0.49504343,0.49624553,0.49546635,0.4963951,0.41991523,0.49611768,0.49537197,0.49657208,0.4947867,0.43738917,0.48297614,0.4575414,0.49689728,0.4953547,0.43665403,0.49665523,0.4957557,0.4933021,0.49542385,0.5026059,0.5043543,0.40455633
22,0.49327517,0.49545968,0.49554473,0.49683914,0.44018513,0.49382707,0.4957085,0.4932816,0.49630025,0.49373522,0.49301368,0.49480423,0.4938978,0.49380574,0.39999226,0.49272972,0.49241322,0.4951412,0.49328667,0.4280995,0.47860122,0.45086265,0.49455813,0.49359724,0.41320425,0.49516687,0.49424028,0.491009,0.49402148,0.49633163,0.5077723,0.3898599
23,0.49810663,0.49983257,0.49733588,0.5020603,0.4569998,0.49674946,0.49963638,0.49645817,0.49870032,0.4966545,0.49628535,0.4971158,0.49625424,0.49835712,0.41543072,0.49835148,0.49759308,0.49750718,0.49549738,0.43723008,0.483272,0.46140608,0.4989995,0.49624836,0.43370816,0.49767414,0.49654305,0.49416506,0.4960819,0.5080735,0.5021198,0.40441126
24,0.4839703,0.48549443,0.4909191,0.48708624,0.41316345,0.48775786,0.4874683,0.48607075,0.4903295,0.48746523,0.48612365,0.48912048,0.48897797,0.48416477,0.3713177,0.47922853,0.48142046,0.48973992,0.48880035,0.40098217,0.4763872,0.43805936,0.48541838,0.48725638,0.38452658,0.48876488,0.48780057,0.48469216,0.48942092,0.47546542,0.51937884,0.37413955
25,0.39485994,0.4045089,0.4488507,0.40005717,0.17363122,0.4306959,0.4154611,0.42309678,0.43802336,0.4290066,0.4227777,0.43979272,0.43967363,0.40150464,0.12844883,0.37739968,0.38666898,0.43827915,0.44147214,0.17581762,0.39026317,0.24894571,0.4048048,0.4311539,0.11121761,0.43572703,0.43657455,0.4194292,0.4449711,0.3114283,0.61819136,0.12422536
26,0.4977023,0.49663734,0.49486727,0.5035699,0.43794346,0.49555603,0.4984741,0.49414864,0.49518275,0.4947615,0.49552494,0.49454337,0.49589163,0.49739873,0.42783925,0.49672133,0.49726117,0.49673027,0.49466825,0.37144774,0.48407727,0.49942642,0.4975409,0.49350014,0.43460608,0.49380067,0.4918741,0.49275467,0.49413782,0.5127988,0.4943113,0.41099426
27,0.49742672,0.49853376,0.4966249,0.50275844,0.43458223,0.4964771,0.49945307,0.49574855,0.49712402,0.49583337,0.49633485,0.49612796,0.49648884,0.49834928,0.42202863,0.50072813,0.49920413,0.4979909,0.49521357,0.38040993,0.48409045,0.4961517,0.49827048,0.49542335,0.43538576,0.49566272,0.49431986,0.4938127,0.49490196,0.515428,0.4946276,0.40752634
28,0.39383417,0.40453067,0.4495679,0.39733028,0.16898379,0.42910317,0.41404632,0.42170396,0.4396904,0.42774156,0.4208482,0.4389895,0.4386146,0.39866334,0.108586445,0.3711512,0.38274637,0.4376134,0.44096497,0.21403289,0.38558677,0.2137192,0.40392002,0.42997977,0.09473436,0.435561,0.4359958,0.41809583,0.44443202,0.2971513,0.6284495,0.11520246
29,0.3927887,0.40242594,0.44788986,0.39659414,0.15922923,0.4264808,0.41171393,0.4186386,0.437953,0.4247583,0.4183842,0.43628624,0.43714216,0.39531365,0.10047711,0.36278316,0.37805152,0.43593135,0.4395804,0.2223776,0.37690362,0.19768447,0.40230802,0.42640865,0.081261,0.4329183,0.43242437,0.41506848,0.44292313,0.27529046,0.63271666,0.113668084
30,0.4839842,0.484413,0.48742932,0.4913005,0.39468443,0.48599118,0.48709828,0.48406398,0.48616365,0.48450202,0.48536202,0.48564634,0.48769972,0.4842185,0.36783502,0.47965387,0.48173335,0.48797792,0.48659924,0.3268978,0.47477877,0.4500346,0.48561642,0.48335278,0.3769944,0.48449385,0.4822985,0.481569,0.48657638,0.47825292,0.511896,0.37197468
31,0.49807695,0.49817374,0.49555516,0.50316477,0.4531403,0.4962077,0.4990326,0.49575248,0.4960024,0.49506348,0.4963222,0.4951789,0.4963573,0.49814296,0.43657488,0.49793616,0.49827126,0.49700856,0.49510783,0.39286426,0.4897555,0.49135625,0.4986823,0.49440044,0.45326173,0.49471843,0.4932146,0.49379057,0.494658,0.51048344,0.49664393,0.4269319
32,0.4610711,0.46644154,0.4801698,0.46657512,0.3227437,0.47311282,0.47014904,0.47010916,0.47716546,0.47180623,0.47022462,0.47607055,0.4762273,0.46385622,0.27175865,0.45619965,0.45936388,0.47684708,0.47613406,0.30932286,0.45264664,0.38769376,0.46578878,0.47258252,0.27553192,0.47449267,0.4738274,0.4671357,0.47685793,0.43963617,0.54133284,0.27891886
33,0.49686897,0.49638474,0.49555457,0.5015872,0.44971406,0.495655,0.49797866,0.49475017,0.49582797,0.4950487,0.49540046,0.4949973,0.4959978,0.49681428,0.43496943,0.4970617,0.4968017,0.49683642,0.4948762,0.39272928,0.4874385,0.48453483,0.49700114,0.49427176,0.4520417,0.49444374,0.49284816,0.4935626,0.4946519,0.5104598,0.4968945,0.41754895
34,0.49516892,0.49569672,0.49595568,0.49893725,0.44548663,0.4952237,0.49697128,0.49449247,0.4961744,0.4947727,0.494766,0.49513757,0.49559772,0.4956047,0.4274752,0.49595296,0.49546787,0.49667698,0.49467012,0.40187594,0.48860374,0.47970724,0.49575514,0.49442765,0.4471957,0.49471563,0.49356732,0.4932233,0.4945488,0.5066467,0.50080466,0.41695574
35,0.47688222,0.47789937,0.48780766,0.47887272,0.4019184,0.48364,0.4811625,0.48159197,0.4858968,0.48311278,0.48164463,0.4852157,0.48594883,0.47751668,0.3712601,0.47086993,0.47393116,0.486064,0.4859428,0.38684845,0.47675884,0.42801076,0.47839376,0.48319235,0.38200983,0.4840822,0.48348257,0.48094487,0.4863128,0.46303216,0.5259488,0.36879703
36,0.4935863,0.49316934,0.4947664,0.49619213,0.46016306,0.49418393,0.49473196,0.4931471,0.49470782,0.49365753,0.49355343,0.49388587,0.49474895,0.4933131,0.4326876,0.49046716,0.4920829,0.49490872,0.49434742,0.4280821,0.49379575,0.47027472,0.4937814,0.4930824,0.45243704,0.49334618,0.4923424,0.49264503,0.49411348,0.4999404,0.50667244,0.43124372
37,0.49179563,0.49281093,0.49483597,0.49483103,0.44608158,0.4935582,0.4941114,0.49272758,0.49458158,0.49309164,0.49292898,0.4939129,0.49414632,0.4924818,0.4217597,0.49114615,0.4914725,0.4948261,0.49358016,0.41274598,0.48998913,0.46893087,0.49275172,0.4929474,0.43948203,0.4934393,0.49270368,0.4915841,0.4936526,0.49717742,0.5076329,0.42103565
38,0.4782573,0.482447,0.49040976,0.4823468,0.3655553,0.4846627,0.48413104,0.48288584,0.48907885,0.48424584,0.48310167,0.48742932,0.48694754,0.47941938,0.33015278,0.4751005,0.4768269,0.4888819,0.48643926,0.36838952,0.46656764,0.42060944,0.48102525,0.484833,0.3326186,0.48678526,0.48592764,0.48075658,0.48722604,0.45756236,0.52449346,0.35202828
39,0.49350664,0.49382603,0.49465135,0.49751544,0.45275885,0.4942464,0.49534237,0.49329293,0.49452275,0.49370077,0.49372053,0.49402723,0.49465972,0.49385527,0.42826822,0.4927865,0.49319485,0.49512643,0.49390087,0.40601954,0.49067643,0.47414234,0.4941555,0.4931593,0.45011786,0.49344423,0.4922862,0.49230424,0.4939525,0.50345683,0.5040092,0.42353925
40,0.44840398,0.45525032,0.47635514,0.4534416,0.27496988,0.46549842,0.46005192,0.46167028,0.471626,0.46452388,0.4617735,0.470777,0.47047022,0.4515819,0.23007189,0.4406567,0.44503835,0.4717384,0.47053316,0.28196588,0.4394839,0.35110995,0.45392793,0.4659267,0.22662398,0.4688477,0.46840525,0.4588186,0.47220033,0.3989969,0.5576282,0.25563237
41,0.44162747,0.44674405,0.46996588,0.44730207,0.281747,0.4604086,0.45332652,0.45567694,0.46422362,0.45885083,0.45616996,0.4646569,0.4655834,0.4449856,0.2347748,0.43036613,0.4367498,0.46487674,0.4660024,0.26451874,0.43555722,0.3447813,0.4471876,0.45951378,0.22495392,0.46200892,0.46150568,0.45316812,0.46747702,0.39839944,0.5630435,0.23299432
42,0.4380798,0.44273555,0.46754128,0.44512355,0.26519513,0.45800295,0.45054483,0.4528049,0.46094784,0.45621362,0.45373794,0.46214977,0.46359655,0.44205374,0.22422633,0.42818123,0.43365282,0.4629028,0.46365866,0.22392413,0.43662864,0.34797806,0.44377786,0.4567038,0.22269648,0.45903486,0.4582203,0.45013815,0.46513277,0.3928989,0.5634577,0.23201977
43,0.40886444,0.4170873,0.4561209,0.41299787,0.18413234,0.4371399,0.42526552,0.43007845,0.44777977,0.43573943,0.43034476,0.4460487,0.44662666,0.41027623,0.12464362,0.38109472,0.3951817,0.44628164,0.448411,0.24526106,0.38955677,0.22976583,0.41691065,0.4370474,0.10193127,0.44327918,0.44234082,0.4269357,0.4514123,0.2991285,0.6138976,0.14446892
44,0.4556917,0.45895502,0.47409105,0.46520627,0.29680452,0.46831843,0.46501586,0.46395567,0.46943015,0.46600622,0.4657101,0.4700481,0.47226658,0.45863807,0.2566791,0.4492876,0.45328176,0.47195444,0.47156218,0.23240814,0.4509435,0.39302066,0.46025568,0.465735,0.26012838,0.46746087,0.4656605,0.46072504,0.4720541,0.42739514,0.5399962,0.2773512
45,0.42846742,0.43243283,0.4629095,0.4319686,0.25590217,0.45013577,0.4402623,0.44433653,0.45598677,0.44844976,0.44479105,0.45567745,0.45738912,0.4293915,0.19596261,0.40494913,0.41695485,0.45572105,0.45873433,0.27925724,0.42127356,0.29039663,0.43406093,0.44891107,0.1754489,0.45304233,0.45215952,0.44228476,0.4606793,0.34762475,0.58753353,0.20586762
46,0.44029835,0.44674826,0.46838737,0.4487123,0.24874125,0.4575562,0.45244113,0.45220816,0.46334335,0.45546797,0.45342654,0.4617877,0.4630138,0.44197842,0.1813536,0.4246834,0.4333606,0.46303946,0.4634678,0.25174686,0.4263824,0.31940612,0.44703975,0.4556732,0.16833968,0.45967227,0.45781115,0.44838688,0.4647896,0.38137895,0.56947947,0.21278982
47,0.43926626,0.44393164,0.4663543,0.44814932,0.26500306,0.45769784,0.45134243,0.45232013,0.46015382,0.45510983,0.4536358,0.4606839,0.46291485,0.44256204,0.20764764,0.42770773,0.43444455,0.46181154,0.4629834,0.21994568,0.43993762,0.34127617,0.44555807,0.4552327,0.208766,0.45776942,0.45626107,0.44900087,0.4640283,0.39289644,0.5636577,0.23267005
48,0.45316422,0.45564428,0.47360155,0.45974886,0.3092347,0.46645477,0.46180168,0.46193346,0.46904084,0.46451193,0.4631924,0.46882725,0.47099683,0.45423183,0.2585652,0.43957308,0.4470751,0.47024277,0.47106984,0.277147,0.45007163,0.3678121,0.4574328,0.46421647,0.25305676,0.4666103,0.46497327,0.45979932,0.47182527,0.41108528,0.5515037,0.27627575
49,0.46132788,0.46247917,0.47721183,0.46706152,0.3508098,0.47229776,0.4682039,0.4686349,0.4731818,0.47047183,0.4696684,0.47370133,0.47593293,0.4625357,0.30798066,0.45093498,0.45668513,0.4747756,0.4757897,0.2995369,0.46410033,0.39622307,0.464595,0.47010988,0.3137547,0.47162154,0.4702455,0.4669878,0.4763207,0.4316452,0.5404942,0.31887886


==> images/rnn_examples/10/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.48440892,0.48545837,0.49800977,0.47684437,0.4596839,0.48702255,0.48718792,0.48285672,0.4932341,0.49061224,0.48527655,0.49627808,0.49157342,0.4847466,0.55500877,0.48799473,0.4792005,0.4937311,0.4932844,0.5439822,0.5211749,0.5356108,0.48367763,0.49242058,0.5603289,0.49536115,0.49483225,0.48928618,0.4911675,0.52716714,0.4678219,0.541957
1,0.47123772,0.47369522,0.500543,0.45323658,0.40056014,0.47215956,0.47428036,0.46481803,0.4916315,0.48046646,0.46895745,0.49377814,0.48326117,0.4701991,0.62493193,0.47801343,0.45770636,0.4894577,0.48725402,0.6086763,0.54288524,0.576873,0.46692425,0.48598468,0.6072793,0.49370262,0.49222577,0.47820795,0.48123205,0.55149746,0.43690312,0.56783885
2,0.46991655,0.47141132,0.49630508,0.45681912,0.4034777,0.47301453,0.47337568,0.46572214,0.48643756,0.4804476,0.469677,0.4914292,0.4824878,0.46953252,0.63753694,0.4785959,0.46009433,0.4881646,0.48540995,0.61357373,0.5526513,0.56974816,0.46656826,0.4846884,0.6327938,0.4894249,0.4883987,0.4788959,0.48032823,0.5705347,0.43604413,0.5872089
3,0.4609028,0.46249503,0.49537307,0.4425514,0.3874524,0.4651292,0.46584186,0.4554337,0.48278102,0.47521552,0.46068108,0.48945668,0.47751135,0.46103817,0.65963995,0.4711691,0.44736603,0.48457614,0.48140758,0.6302804,0.5607703,0.5918454,0.45691437,0.4802296,0.6566506,0.48728555,0.485537,0.47271535,0.47499967,0.57713234,0.41774285,0.6022896
4,0.47152835,0.47294024,0.50567704,0.44859245,0.35800824,0.46573442,0.47113296,0.45848286,0.49624413,0.47743797,0.46289924,0.49441147,0.48046678,0.46643132,0.6704798,0.47771442,0.451924,0.49114332,0.4852853,0.6554315,0.5583348,0.592283,0.46099678,0.48490992,0.6261629,0.49543345,0.4931499,0.47489372,0.47765654,0.5657568,0.42724445,0.57056326
5,0.48348752,0.48424914,0.4978081,0.4775893,0.43691114,0.48263758,0.48441568,0.480027,0.4931172,0.48842,0.48163137,0.49344125,0.4882967,0.48271725,0.5989272,0.48857352,0.4777231,0.49257296,0.4902065,0.5864922,0.5378865,0.5458074,0.47977945,0.4900126,0.5905151,0.49244618,0.49186686,0.48733842,0.48749948,0.550451,0.4592962,0.55751854
6,0.48724234,0.487821,0.4995217,0.48012283,0.45634735,0.48553172,0.48790652,0.4834431,0.4962014,0.49102694,0.4846915,0.4956286,0.49079517,0.4866891,0.56474996,0.4900355,0.48082954,0.49422428,0.49262455,0.5587472,0.5223524,0.54204255,0.48385882,0.49232352,0.5559721,0.4958929,0.49496615,0.48966485,0.49053007,0.5239326,0.46717042,0.53091055
7,0.48687866,0.4871574,0.497984,0.4817348,0.44750845,0.48622593,0.4875196,0.48371172,0.49399975,0.4906553,0.48521847,0.49466288,0.4907441,0.48578572,0.5799844,0.49054402,0.48191124,0.49394298,0.49210548,0.56920666,0.5300558,0.53589535,0.48390326,0.49212193,0.5752354,0.4941542,0.4938654,0.48973018,0.49020296,0.5403125,0.46801943,0.5470216
8,0.47546393,0.4765359,0.4974696,0.46309835,0.43131733,0.47687072,0.47845718,0.47130963,0.49035105,0.48428184,0.47430325,0.4927137,0.48509187,0.4756605,0.6018299,0.48115554,0.46576503,0.4894602,0.4879219,0.5863881,0.53647506,0.5643104,0.4724557,0.48702273,0.59576327,0.49228585,0.4910052,0.4821326,0.4839849,0.54363483,0.44628698,0.5603687
9,0.49636236,0.4970214,0.4996262,0.49581954,0.47894156,0.49393454,0.49621013,0.49463984,0.49942416,0.49709633,0.49457672,0.49731153,0.4956769,0.4958589,0.5384237,0.49765748,0.49451947,0.4977168,0.49644366,0.53184533,0.5119394,0.5178433,0.4942247,0.49682665,0.5329465,0.49773437,0.4978604,0.49637896,0.4964061,0.5131993,0.48705027,0.516392
10,0.46943,0.4713361,0.49633726,0.45631403,0.3892999,0.4719254,0.47247124,0.46476424,0.48655325,0.4792621,0.46844053,0.49008703,0.48179767,0.46830484,0.65950435,0.4785074,0.45895386,0.48727128,0.48474684,0.63458514,0.5591753,0.57083213,0.465843,0.48444304,0.644265,0.48885083,0.4885411,0.4778897,0.47914183,0.5833479,0.43568522,0.5975291
11,0.46344262,0.4657421,0.49604318,0.44753268,0.3780439,0.4662806,0.4674754,0.45808798,0.4849928,0.47603485,0.46231338,0.48860323,0.47807804,0.46302125,0.67929465,0.47410944,0.45078522,0.48477697,0.48192918,0.6513793,0.56544536,0.5860166,0.45901126,0.48138553,0.6597236,0.4871222,0.4862731,0.47380802,0.47535864,0.5879779,0.42276925,0.6069936
12,0.4878241,0.48765308,0.5036179,0.4780917,0.4156919,0.4823137,0.48640993,0.47958952,0.49967304,0.4895529,0.48141533,0.49696863,0.48969978,0.48392317,0.61153173,0.49093533,0.47783893,0.4964823,0.4917743,0.5981442,0.5368491,0.54414725,0.48009777,0.49277005,0.5779846,0.4973531,0.4963933,0.48814383,0.48858404,0.54079735,0.46420205,0.53905624
13,0.48708907,0.48745617,0.49915025,0.48213905,0.43546826,0.48531324,0.48717454,0.48312888,0.4952217,0.49043265,0.48431247,0.49482477,0.49038276,0.48540083,0.59903467,0.49151236,0.48168746,0.4945725,0.4916831,0.5842037,0.53522533,0.5358422,0.48286963,0.49242884,0.5818565,0.49429014,0.49408606,0.4897097,0.4894111,0.5465996,0.46790847,0.5484621
14,0.45619655,0.45875084,0.49567878,0.4346875,0.37768084,0.46031645,0.4619588,0.4502063,0.48264658,0.47231802,0.4553904,0.48774588,0.47452617,0.45685744,0.67634034,0.4671535,0.43995237,0.48175317,0.47944126,0.649101,0.56444234,0.6071575,0.45189816,0.47791886,0.6629954,0.48656723,0.484585,0.46892527,0.4721029,0.5810666,0.40849933,0.60774875
15,0.47113264,0.47230026,0.50173026,0.45197996,0.38311243,0.46821102,0.47217923,0.46161044,0.49280578,0.47921243,0.46530458,0.49261218,0.48079398,0.46827945,0.6537364,0.4777096,0.45493892,0.4892096,0.48499918,0.63750815,0.5531695,0.58579564,0.46313086,0.48453635,0.6226252,0.4930117,0.49099585,0.4764495,0.47886458,0.5617297,0.43057245,0.57113034
16,0.4988804,0.4990947,0.49971145,0.5007813,0.47722194,0.49518183,0.49759632,0.4970967,0.50017375,0.4982574,0.4962696,0.49700645,0.49619716,0.4978374,0.5466943,0.5002983,0.49816674,0.49862975,0.4965696,0.5403879,0.5157514,0.51197386,0.49588376,0.49748147,0.536412,0.4972176,0.49742824,0.4978842,0.49683914,0.5204467,0.49087304,0.5168883
17,0.4982386,0.49846312,0.5002708,0.4977248,0.47828045,0.49529925,0.49740642,0.49611863,0.50010496,0.49788764,0.49576023,0.49807718,0.49689624,0.49697852,0.5363173,0.49892768,0.49629006,0.49882403,0.4971497,0.5298377,0.5114025,0.5129125,0.49578694,0.4980177,0.5286475,0.49868283,0.49890757,0.49757057,0.49729684,0.51303196,0.49117863,0.51187634
18,0.4988945,0.50024647,0.5000133,0.49986008,0.47957408,0.4964511,0.49858496,0.49797872,0.5005209,0.49873945,0.49732208,0.49798778,0.49743557,0.49815544,0.53718895,0.5001482,0.4981994,0.49897012,0.49771097,0.52522004,0.5085425,0.5092362,0.497404,0.49882326,0.5291765,0.49888715,0.49985722,0.49845293,0.4982329,0.5106458,0.494397,0.51211953
19,0.49824497,0.49964577,0.5000648,0.4986836,0.4816099,0.496271,0.49839875,0.49740788,0.5004836,0.4988087,0.49692884,0.49827245,0.49734142,0.49782628,0.5345567,0.49956623,0.49739203,0.49881312,0.49769044,0.5221417,0.50675,0.50948995,0.49688774,0.49885404,0.52627075,0.4991415,0.50003463,0.498303,0.4982628,0.5060631,0.49388987,0.509463
20,0.499695,0.50178564,0.500857,0.5006644,0.48181278,0.49703896,0.49969608,0.4989524,0.50211304,0.49968776,0.4981302,0.49868464,0.49788487,0.4993162,0.5331296,0.50094324,0.4991396,0.49941394,0.498411,0.520795,0.50377446,0.5076561,0.4982838,0.49973318,0.5204432,0.5000317,0.5011985,0.49912646,0.4991462,0.50139683,0.49660677,0.50413454
21,0.49743885,0.4993086,0.5000711,0.49773943,0.47995526,0.495694,0.49797648,0.4967909,0.5004084,0.49876612,0.49634555,0.4982611,0.496886,0.4973202,0.53742796,0.49933925,0.49665862,0.4986262,0.49741113,0.522032,0.505622,0.5103737,0.49608776,0.49880815,0.5279167,0.49922064,0.5002164,0.49805045,0.49811178,0.5027483,0.49297386,0.5077073
22,0.49633726,0.4983165,0.50045955,0.49551293,0.47291064,0.49423727,0.49680063,0.49502796,0.5004652,0.49788374,0.49477878,0.49805892,0.49603638,0.49595556,0.54517883,0.4984668,0.49462003,0.49827647,0.49684253,0.52993476,0.50771606,0.5140395,0.49444893,0.49825293,0.5328424,0.4991857,0.5000964,0.49695528,0.49723047,0.50500053,0.49017608,0.51029885
23,0.49854916,0.5006791,0.50038844,0.4994909,0.48101884,0.49615327,0.49891588,0.49787033,0.50136036,0.4995178,0.49719062,0.49835888,0.49705556,0.49842972,0.5363793,0.5003033,0.49805707,0.498961,0.49768442,0.52163243,0.50405127,0.509205,0.4969671,0.4992286,0.52549005,0.49959013,0.5007003,0.49862465,0.49872437,0.4998343,0.49456477,0.5048365
24,0.49186644,0.49282378,0.50037223,0.487588,0.46087456,0.4902457,0.49263406,0.48890486,0.49849707,0.49485403,0.48973933,0.49744275,0.4936852,0.49098706,0.5591244,0.49427465,0.48759276,0.49669033,0.4948361,0.5464797,0.51594555,0.524394,0.4889271,0.49586242,0.54630595,0.49801344,0.4981141,0.49351087,0.49422514,0.5142186,0.48008117,0.52074164
25,0.44321412,0.4466831,0.493782,0.41646427,0.3375189,0.4505015,0.45090142,0.43653592,0.4759023,0.46435755,0.44353735,0.48449385,0.46817407,0.44391492,0.72758484,0.45853546,0.42380247,0.47710565,0.47395697,0.6885604,0.584479,0.62735873,0.43878695,0.4725923,0.7119819,0.48250577,0.48067293,0.4607002,0.4641956,0.6102464,0.38710505,0.64249945
26,0.4983441,0.49820805,0.4991693,0.5007985,0.4763245,0.49597612,0.49760446,0.49700186,0.4991639,0.49887344,0.49648932,0.49741504,0.4965696,0.49750188,0.55257046,0.50049686,0.4983869,0.49894658,0.49642915,0.5391767,0.51622045,0.5039555,0.49561307,0.49811754,0.5415385,0.49695757,0.49751845,0.49847674,0.49687278,0.51981705,0.4928091,0.5195588
27,0.49877965,0.49906185,0.49927673,0.5013995,0.47307944,0.49713022,0.49818984,0.49790218,0.49906686,0.49876174,0.49736986,0.49777088,0.4976171,0.49766633,0.5532101,0.5009962,0.49917203,0.4993137,0.49714854,0.53818756,0.516513,0.5008744,0.49691924,0.49895,0.54113996,0.4974587,0.49849275,0.49897513,0.4974162,0.52380586,0.49576917,0.52197045
28,0.4445126,0.44887507,0.49851555,0.41319963,0.32854357,0.44841322,0.45135978,0.43495616,0.48187527,0.46399036,0.44184884,0.4866028,0.46818408,0.4440007,0.7273696,0.45807427,0.4208521,0.47829798,0.47512394,0.6959151,0.58041763,0.63737535,0.43794543,0.4733804,0.6956312,0.48624852,0.48389453,0.4594736,0.4645389,0.5994985,0.3848782,0.6302638
29,0.4456435,0.4494787,0.5022339,0.41036576,0.31686094,0.44504753,0.45030057,0.4322099,0.48584726,0.46293917,0.43902174,0.4876568,0.46694037,0.443287,0.7320625,0.45773324,0.4179842,0.4794787,0.47478318,0.7090406,0.58246285,0.6486345,0.43543553,0.4727871,0.69044554,0.48824275,0.48474303,0.45790055,0.46329698,0.5955946,0.37941727,0.6193804
30,0.49147716,0.49177548,0.49894604,0.48970422,0.45292374,0.4888049,0.491042,0.48856834,0.4965187,0.493822,0.48884052,0.4955476,0.4921806,0.4900943,0.57963866,0.49503583,0.48821768,0.49631494,0.4929941,0.5639032,0.5286141,0.5262059,0.48743027,0.4940563,0.57238215,0.49484405,0.4948044,0.4930083,0.49225545,0.53671765,0.47549525,0.53792906
31,0.4989379,0.49901038,0.49908152,0.50099057,0.47964185,0.49656168,0.4980947,0.49765605,0.49894556,0.4985744,0.49709615,0.49754065,0.49724767,0.49788952,0.54171246,0.50034416,0.49887875,0.49903247,0.49691483,0.5313686,0.51464933,0.5057107,0.49687493,0.4982122,0.53833884,0.49735853,0.4979885,0.49866757,0.49733046,0.5194375,0.49332345,0.51842415
32,0.48017344,0.48174453,0.4985385,0.47135836,0.42000344,0.48050448,0.48196232,0.47628123,0.4926668,0.486353,0.47835928,0.4933411,0.48753834,0.4790837,0.61960775,0.48620322,0.47240326,0.49167052,0.48952317,0.59980595,0.54109216,0.54859483,0.47692373,0.48987752,0.60022324,0.4929774,0.4930284,0.48519263,0.48578888,0.55610687,0.45691815,0.5651783
33,0.49810523,0.49789426,0.4991494,0.5001391,0.4782612,0.496512,0.4978205,0.49700886,0.49887875,0.49871242,0.49665776,0.49790353,0.49722964,0.49727067,0.547311,0.49997604,0.4980268,0.4989148,0.49685797,0.5335203,0.51500463,0.50453794,0.49602628,0.49843776,0.53728414,0.49742612,0.49802306,0.4985792,0.49734896,0.51900643,0.49363652,0.5185073
34,0.49769118,0.4975663,0.49951386,0.4984855,0.47549787,0.4963977,0.49752313,0.49631742,0.49890497,0.49829566,0.49627876,0.49827617,0.49742588,0.49659243,0.5460553,0.4992968,0.49693307,0.49898365,0.49710068,0.5323227,0.5144028,0.5047964,0.49579397,0.49858424,0.53667015,0.49798152,0.49865234,0.49817368,0.49734426,0.51849496,0.49346182,0.51913995
35,0.48807928,0.4880113,0.4992293,0.4821202,0.45539543,0.4883344,0.48935577,0.48507008,0.49552593,0.492386,0.48665237,0.49675962,0.49265373,0.4872592,0.56864846,0.49110577,0.48286384,0.49524674,0.4935424,0.55509883,0.5234407,0.5281652,0.4855047,0.49410358,0.55829835,0.49619335,0.4958944,0.49133468,0.4918285,0.527577,0.4738532,0.53494376
36,0.49620304,0.49624905,0.4994583,0.49571112,0.48293433,0.49550813,0.4967645,0.4950394,0.49883458,0.49788427,0.49531785,0.49831176,0.49682122,0.49596447,0.53471905,0.49756348,0.49487638,0.49814582,0.49702093,0.5252433,0.5107613,0.50987667,0.49470764,0.49775043,0.5291776,0.49798477,0.49815747,0.49722952,0.49704462,0.51114076,0.4901955,0.5153699
37,0.4956741,0.49591443,0.4994483,0.49498478,0.47551554,0.4951631,0.4961387,0.49441308,0.49826345,0.49725693,0.49484152,0.49824208,0.49672216,0.49503222,0.54249793,0.49752536,0.49428183,0.4983153,0.49681312,0.5289939,0.51323044,0.50966156,0.49421257,0.49775103,0.53706175,0.4978885,0.49831802,0.4969074,0.49662563,0.51614296,0.4898392,0.5198146
38,0.4911913,0.49148282,0.50283176,0.48408672,0.43260294,0.4881212,0.49055672,0.4855036,0.4994802,0.49252796,0.48704907,0.4985156,0.49346298,0.48799154,0.5862811,0.49386436,0.48424277,0.49811882,0.4945213,0.56947637,0.5268209,0.5272861,0.4862332,0.4958107,0.5614485,0.49877125,0.49871454,0.49190503,0.4922773,0.5311603,0.47686687,0.53066397
39,0.49601027,0.49634513,0.49901205,0.4967003,0.47915277,0.4955208,0.49668205,0.49529603,0.49819008,0.49786806,0.49541873,0.49805743,0.49664992,0.49575382,0.5421875,0.4981836,0.49553302,0.49824843,0.49664074,0.52883726,0.51347417,0.5090657,0.49458227,0.4977958,0.5369764,0.49747857,0.4979118,0.49748242,0.4969729,0.515985,0.490385,0.5195418
40,0.47553813,0.47628886,0.5009202,0.46055493,0.38838917,0.4748928,0.47677836,0.4678877,0.49222633,0.48240456,0.47157001,0.4944216,0.48508266,0.47228724,0.6459179,0.48215035,0.463159,0.4918045,0.4875895,0.62259966,0.5510499,0.5617298,0.46944475,0.48822513,0.6193489,0.49383062,0.4930662,0.48101923,0.48242685,0.564499,0.44530928,0.57202774
41,0.4686353,0.47053713,0.49674463,0.45486265,0.39984474,0.47134224,0.47245857,0.464251,0.48724818,0.47999063,0.46782446,0.4907562,0.48145157,0.46865314,0.65016115,0.47776073,0.4578232,0.48724642,0.48458925,0.6233002,0.5536774,0.57328796,0.4649452,0.48432332,0.6337521,0.4893458,0.48847032,0.47800547,0.47916394,0.56981665,0.4343658,0.58685315
42,0.4669848,0.4678984,0.49545318,0.45338807,0.39087743,0.4701198,0.47053745,0.4621182,0.48470432,0.47882846,0.4662234,0.489943,0.48036212,0.46630117,0.66300225,0.47675785,0.4562322,0.48669347,0.48319337,0.6332366,0.5612586,0.5731779,0.46262637,0.48318568,0.6518306,0.48763618,0.48672077,0.47696644,0.47785985,0.58159256,0.43045196,0.5991363
43,0.45545027,0.45793223,0.50415385,0.42382756,0.33105817,0.4524059,0.45805636,0.44130152,0.49035168,0.46852797,0.4474943,0.49070317,0.47193432,0.45176873,0.7094132,0.46498215,0.4299616,0.48426053,0.47872183,0.68816376,0.5718233,0.6283835,0.4444451,0.47748297,0.664726,0.49163923,0.4883341,0.46411446,0.46872315,0.57933295,0.39693084,0.59705746
44,0.4766441,0.47696856,0.49615964,0.46872142,0.4088577,0.4769806,0.47788513,0.47229025,0.48859003,0.48407555,0.47479007,0.4909758,0.48437357,0.4752483,0.64215106,0.48434156,0.46928152,0.49000183,0.4864036,0.6198332,0.5544903,0.5545528,0.47188777,0.48672375,0.63162374,0.48905045,0.4885361,0.4828555,0.48258093,0.57515293,0.44663337,0.5835018
45,0.46311048,0.464626,0.49966875,0.44051188,0.38063735,0.46276027,0.46622595,0.4540208,0.488624,0.47527745,0.45878416,0.49053904,0.47697267,0.4618646,0.6603767,0.4711474,0.44518134,0.4853626,0.4819839,0.64279217,0.5563804,0.6015206,0.456006,0.48063967,0.63799447,0.490488,0.48786515,0.471645,0.47486833,0.5638103,0.4162509,0.5833588
46,0.47051075,0.47256532,0.50109583,0.45314974,0.37781188,0.46758908,0.47186753,0.46169427,0.49259186,0.47871095,0.46518543,0.49122593,0.47983846,0.46801513,0.66623735,0.47804144,0.45524794,0.48839083,0.4843693,0.64857733,0.55819225,0.58703655,0.4628837,0.48374167,0.63470143,0.49155164,0.48995835,0.47589496,0.47809112,0.57217854,0.4293116,0.5820919
47,0.46783733,0.4689354,0.4957939,0.45438394,0.39105082,0.4692727,0.47067854,0.46235293,0.48583108,0.4785007,0.4660814,0.4890567,0.4796581,0.46691182,0.6624541,0.47689697,0.45657068,0.48621505,0.48301858,0.6395209,0.56261617,0.5790812,0.4628366,0.48236296,0.65159225,0.4873193,0.4861227,0.47643033,0.47759268,0.5840657,0.42854732,0.59875447
48,0.47596225,0.47615686,0.49858502,0.46373057,0.4108807,0.4749719,0.47743416,0.46957773,0.4911787,0.4834111,0.47264993,0.49238017,0.48393044,0.47436082,0.6298064,0.4819731,0.46517166,0.49016824,0.48674557,0.6119308,0.54810864,0.5654208,0.47031078,0.4864589,0.61471754,0.49155003,0.4901545,0.4813888,0.482413,0.5591762,0.4433384,0.5694547
49,0.47934794,0.47915688,0.49679688,0.47074822,0.43267587,0.47984627,0.4810603,0.4751921,0.4903649,0.4863436,0.47775534,0.4927836,0.4865528,0.478627,0.6051752,0.48470807,0.47186264,0.49096957,0.4884715,0.5888568,0.5406717,0.5520041,0.47554824,0.48823798,0.60127354,0.49148136,0.49047995,0.4848188,0.48539498,0.55176556,0.45251825,0.5633249


==> images/rnn_examples/10/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.2878059,0.0028036905,0.124678485,0.10965552,0.2391261,0.18196803,0.17293568,0.18322039,0.20496407,0.21354821,0.20588422,0.21744011,0.08785004
1,0.5155793,0.09815763,0.18390648,0.17862903,0.48883575,0.4261916,0.4574417,0.4790475,0.4935319,0.50405735,0.49913663,0.51121974,0.33544207
2,0.5227656,0.024974937,0.37291986,0.3037346,0.48862097,0.42249894,0.4594789,0.4580198,0.47202724,0.4922942,0.46115276,0.50365764,0.15443863
3,0.6316544,0.029847728,0.3860096,0.2523858,0.59462285,0.52242064,0.5510796,0.5468927,0.56750107,0.59964144,0.5594709,0.6127304,0.15683469
4,0.68702847,0.26123413,0.26431853,0.28580156,0.66229033,0.5845584,0.63981825,0.67278016,0.6839016,0.6930164,0.68701136,0.6973279,0.56772995
5,0.37687063,0.0059888866,0.30742946,0.2527221,0.32473058,0.28422445,0.29885378,0.3193158,0.35018295,0.36511046,0.34201404,0.37683183,0.19049497
6,0.2645391,0.022147143,0.0970175,0.08483816,0.24128595,0.20815638,0.20715259,0.2335302,0.28752178,0.3073441,0.30267185,0.32099786,0.14624575
7,0.3184266,0.002497227,0.24899335,0.23186338,0.26967788,0.23050077,0.23125637,0.25495276,0.30447373,0.3247113,0.30761474,0.34135213,0.13782871
8,0.40522784,0.0030542328,0.19764969,0.11521603,0.37524197,0.3236485,0.34079388,0.35681874,0.3843526,0.39985952,0.38509762,0.40933606,0.17365077
9,0.17116186,0.0018315888,0.16115537,0.08252346,0.12972665,0.108113095,0.08314877,0.13248868,0.2310357,0.26311016,0.27200764,0.29726008,0.13713028
10,0.5554817,0.0057073603,0.48134702,0.40921867,0.52984565,0.47376475,0.51687765,0.5344047,0.55742276,0.57366306,0.5577366,0.5869935,0.28300366
11,0.6275175,0.0050173476,0.48886427,0.390874,0.60016936,0.53574187,0.5897055,0.6125145,0.6332716,0.65413266,0.6281783,0.6664399,0.3166
12,0.41624284,0.16148852,0.27402756,0.23647694,0.3838861,0.34387752,0.35673842,0.38510853,0.422293,0.44274217,0.44781548,0.46630237,0.34857914
13,0.32698214,0.033456486,0.32260078,0.26725227,0.29830843,0.2737501,0.28805983,0.31142288,0.35172227,0.37440854,0.36715066,0.39692912,0.19101866
14,0.6688341,0.0032463095,0.35587782,0.23377982,0.64283746,0.5747999,0.61489636,0.6267885,0.64048415,0.66099334,0.6291866,0.67000973,0.28673804
15,0.5898291,0.1375376,0.25031462,0.24541895,0.56164813,0.51160634,0.5489538,0.56739277,0.5957036,0.61211306,0.59607875,0.6233564,0.38806906
16,0.14848503,0.0019130317,0.23501724,0.13858262,0.1182202,0.1054445,0.10208086,0.14715803,0.2178382,0.2461976,0.25775695,0.28501782,0.13718334
17,0.13858134,0.02016914,0.15587589,0.090212636,0.11554137,0.10227865,0.08277089,0.116090156,0.21135561,0.2454731,0.24266146,0.26725322,0.10055486
18,0.13522787,0.0019646373,0.2110824,0.102128066,0.10348935,0.09934687,0.066646665,0.12009156,0.28880662,0.34497544,0.3487872,0.38362327,0.12572695
19,0.12912029,0.0013020016,0.17990644,0.07799241,0.09961554,0.093496144,0.05819266,0.1079799,0.28141892,0.34076634,0.3400306,0.37560073,0.11251947
20,0.11809766,0.006163824,0.172689,0.077505775,0.09006589,0.0902264,0.05523338,0.107533865,0.32443964,0.40153906,0.4023276,0.43539733,0.15910202
21,0.1314545,0.00095356547,0.17810042,0.07684266,0.104352295,0.10301693,0.06518399,0.115572765,0.33106962,0.40818712,0.39202103,0.4438229,0.09873019
22,0.15880385,0.012411947,0.18550742,0.09321297,0.13440667,0.12846875,0.09678741,0.14603096,0.3618598,0.44934872,0.43218932,0.48799258,0.13661104
23,0.13291822,0.0010694537,0.18418507,0.07735882,0.10128034,0.098762825,0.05933578,0.11366032,0.35474053,0.44618985,0.4374856,0.49045962,0.12913318
24,0.23450254,0.032957695,0.17249815,0.11403421,0.19854699,0.17843015,0.15756156,0.18835415,0.3160322,0.36719584,0.35619864,0.39207453,0.15721826
25,0.8214939,0.0031552336,0.5595317,0.36760226,0.8131662,0.77574635,0.82256687,0.8132707,0.8351173,0.86673313,0.8295716,0.88031775,0.31370187
26,0.1361324,0.001194829,0.28959107,0.16000736,0.11349127,0.10478997,0.10554352,0.13610521,0.2119109,0.25553742,0.25978917,0.3047853,0.067636386
27,0.12911047,0.0028283154,0.31577688,0.18708357,0.105607025,0.10192621,0.10739183,0.14001869,0.21503267,0.25172526,0.2543525,0.29521948,0.08332588
28,0.8907961,0.0922913,0.40108928,0.3057346,0.8393227,0.79214823,0.84836024,0.86660117,0.88477093,0.9144471,0.8568421,0.9241992,0.53877664
29,0.93075883,0.18692623,0.29492205,0.27982345,0.9135632,0.8633536,0.9097241,0.91875744,0.9249781,0.9439099,0.92457646,0.9430141,0.6549622
30,0.28068346,0.027240492,0.34164646,0.21118464,0.2393023,0.22482128,0.21645847,0.23565295,0.32752964,0.38667533,0.37338698,0.42841077,0.11050692
31,0.1364037,0.0012928899,0.2592482,0.1421427,0.10684754,0.09558906,0.08453121,0.111658275,0.20052324,0.23802797,0.23338997,0.27262095,0.059080422
32,0.4047467,0.017711468,0.37296167,0.27104026,0.35493287,0.35008794,0.3730428,0.39013946,0.43378592,0.46022752,0.43504328,0.47988886,0.27451172
33,0.13019921,0.0013902211,0.25913748,0.1417427,0.104825914,0.0934491,0.08735012,0.113208,0.1882475,0.22573482,0.22052316,0.2618518,0.051749896
34,0.14334008,0.012828565,0.24494642,0.14390053,0.11328772,0.10113242,0.08916749,0.11438376,0.18946174,0.22334814,0.22150888,0.25502032,0.06724892
35,0.24777743,0.024290117,0.18365845,0.14021167,0.22973989,0.19841246,0.19374385,0.19885747,0.22763526,0.24558526,0.24183883,0.25697407,0.10315142
36,0.13831228,0.0016063178,0.14920239,0.07855033,0.104441494,0.08280648,0.06613534,0.08763188,0.14429246,0.16474378,0.17117767,0.18636996,0.07324539
37,0.15787323,0.01491397,0.2022745,0.112633504,0.12256999,0.10522306,0.08993874,0.11770202,0.18831143,0.21524754,0.21046491,0.24305041,0.06678259
38,0.31383693,0.13390256,0.25856072,0.20509273,0.2847201,0.26294675,0.2625095,0.29009667,0.35332817,0.38256744,0.37527484,0.40635732,0.23929775
39,0.15039165,0.0011929942,0.21925901,0.10707717,0.114586405,0.09255313,0.08017548,0.10757617,0.18114969,0.21601687,0.217468,0.25801545,0.05548113
40,0.52702934,0.13315213,0.36308178,0.33863688,0.50647664,0.45803234,0.48729366,0.49436653,0.52060926,0.54245836,0.5160052,0.5544333,0.29176515
41,0.50926924,0.010343808,0.40480602,0.2656003,0.49215585,0.46340832,0.4917801,0.49657223,0.5224868,0.5407855,0.5255157,0.5546195,0.23188874
42,0.5724964,0.012307297,0.4765986,0.37615988,0.5394428,0.49029335,0.520476,0.5176975,0.5374643,0.56812423,0.5332917,0.58433735,0.15238361
43,0.8540437,0.23880482,0.24778813,0.25585783,0.8149167,0.7477006,0.8089128,0.8330949,0.8426726,0.857564,0.8278641,0.86406547,0.60733616
44,0.478703,0.0027536906,0.4795842,0.41380978,0.4507419,0.39754483,0.43327007,0.4388922,0.4641984,0.48566785,0.4620663,0.50454503,0.15705457
45,0.6395628,0.09335861,0.20295234,0.19475405,0.6097877,0.54727626,0.5845613,0.5963065,0.6056194,0.6203219,0.5989185,0.6276236,0.34903425
46,0.64280623,0.11227191,0.37943023,0.30108035,0.58731323,0.5271107,0.58328676,0.6162675,0.6391832,0.65992415,0.6199317,0.67618734,0.5088733
47,0.59988165,0.0033761468,0.46055368,0.39387476,0.5661978,0.48682854,0.5231076,0.5383005,0.5477667,0.5582759,0.54383665,0.5626569,0.25052014
48,0.49533343,0.054891348,0.3322385,0.24785076,0.4635518,0.40449995,0.42216125,0.43181986,0.4450864,0.4547202,0.4446014,0.4585493,0.25489184
49,0.40640908,0.002135613,0.2917975,0.2327059,0.36584204,0.30775687,0.3219722,0.32613486,0.34495193,0.358062,0.33125034,0.36532024,0.11345759


==> images/rnn_examples/11/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.01555481,0.02766481,0.014332855,0.028192991,0.12819448,0.0099090235,0.020243581,0.0131852655,0.018146994,0.0062838825,0.002988853,0.009100386,0.0058385762,0.0008914809,0.05399075,0.020249063,0.021188825,0.002192925,0.0013561128,-0.12515901,0.024601553,-0.117897235,0.005793896,0.016679049,0.031338118,0.019458342,0.028040534,-0.00076348044,0.012734041,-0.022916414,0.1384747,0.052587237
1,-0.037470777,0.050159432,0.026366636,0.055930033,0.17556529,0.017727526,0.039208516,0.017358905,0.03379024,0.015891012,-0.0016460388,0.018020714,0.0070007127,-0.008481245,0.08438177,0.032955345,0.03974451,0.007904033,-0.004460356,-0.21037103,0.035462737,-0.2218287,0.0034395515,0.032226853,0.051108476,0.04020688,0.056504052,-0.004776654,0.023511183,-0.077126324,0.31383836,0.090694405
2,-0.05800093,0.08040462,0.041195557,0.09542644,0.16811356,0.030589955,0.061728895,0.029008731,0.04602219,0.014324281,-0.0008112222,0.027413435,0.015529279,-0.01216753,0.095203936,0.05201225,0.06204448,0.012336274,-0.0062853815,-0.3280313,0.08936539,-0.27651763,0.005291144,0.0508471,0.019280352,0.06402664,0.0945273,-0.008290846,0.036775067,-0.1295545,0.52952933,0.082961395
3,-0.05850018,0.07435505,0.038843162,0.09636061,0.12180726,0.025200516,0.061720386,0.020999264,0.047472835,0.019555178,-0.008254074,0.037613727,-0.0013196887,-0.029913604,0.0849725,0.047767796,0.05764791,0.019935608,-0.020042086,-0.35427505,0.15055455,-0.27847564,-0.01290722,0.048012577,-0.0148282265,0.07280654,0.10446167,-0.00970215,0.041584402,-0.16552961,0.61525214,0.09879231
4,-0.06776655,0.08682637,0.04222287,0.11397959,0.14166735,0.032094024,0.069100484,0.02511972,0.044923373,0.011797383,-0.0061090346,0.036037926,0.009503532,-0.027722556,0.090834156,0.052722022,0.0665251,0.017013906,-0.017289057,-0.42163795,0.1129636,-0.29676574,-0.007852266,0.055020012,-0.019005306,0.07776654,0.11439051,-0.011063967,0.040525682,-0.20143734,0.67685854,0.084416896
5,-0.051459562,0.058390748,0.022649625,0.083026186,0.1026984,0.022628512,0.049392797,0.010131333,0.02317199,0.009332377,-0.009785946,0.02314166,0.0038106912,-0.030340143,0.103493206,0.026284304,0.044116747,0.015148684,-0.0194913,-0.3822208,0.02636809,-0.23300408,-0.011931968,0.037481293,-0.009453348,0.05527252,0.07859478,-0.011458669,0.021746013,-0.16937609,0.46519738,0.1591788
6,-0.03515763,0.031167993,0.008298768,0.052238133,0.049649026,0.013867447,0.028962959,0.00013526576,0.0049308073,0.0027796403,-0.010431336,0.010422259,0.0043629752,-0.0262147,0.10300425,0.0053833397,0.022733392,0.011829516,-0.01599963,-0.29501203,-0.04836942,-0.110922985,-0.014053407,0.02363493,0.008494429,0.033064537,0.04659377,-0.010837702,0.0069675297,-0.089180246,0.27661434,0.18043685
7,-0.04799048,0.05362317,0.025262693,0.06077832,0.13189827,0.021876715,0.044803742,0.009233738,0.034903172,0.022918409,-0.009014264,0.012087256,0.010171752,-0.017150383,0.19832224,0.017771374,0.04427261,0.014709987,-0.008155345,-0.30097467,0.016224371,-0.28597644,0.0035754181,0.036246903,0.056989476,0.040981274,0.054983485,-0.008864618,0.014816862,-0.09531404,0.27671057,0.18956837
8,-0.0464731,0.047813352,0.020472875,0.057622857,0.10615263,0.02285732,0.040954597,0.008368181,0.026248071,0.019147214,-0.0080153635,0.011089291,0.012617581,-0.017370462,0.1916503,0.014188912,0.038917612,0.0134094525,-0.0069741886,-0.30627704,-0.0080372095,-0.22519667,0.002974777,0.034651987,0.045953553,0.03754635,0.0508117,-0.01140444,0.012687671,-0.09363757,0.25559327,0.18618006
9,-0.064167514,0.07448194,0.0382067,0.085429385,0.13006054,0.031232722,0.061024472,0.017976016,0.050260592,0.029167477,-0.008473819,0.023557514,0.013838923,-0.02052353,0.1912199,0.035269376,0.061043292,0.017165959,-0.008236007,-0.33886632,0.06402766,-0.3031085,0.005289528,0.05084808,0.03434483,0.059120946,0.082080446,-0.012054339,0.02872391,-0.1486799,0.42912108,0.17091808
10,-0.06834498,0.07564825,0.039797336,0.095902115,0.109677754,0.03029411,0.06367076,0.016369691,0.0504264,0.026490035,-0.011328025,0.03319108,0.0072915265,-0.031229738,0.16050202,0.040029384,0.06152378,0.019849787,-0.015467136,-0.37861043,0.10574151,-0.3035438,-0.007554532,0.052994605,0.0016329512,0.06932771,0.09808321,-0.013198689,0.0357179,-0.20058522,0.5425747,0.14792924
11,-0.07179322,0.081079945,0.041843627,0.10445472,0.111758836,0.03195847,0.06896789,0.017171439,0.05297999,0.027305536,-0.011730756,0.037430495,0.004921767,-0.03481401,0.15557063,0.042861134,0.06568357,0.020583365,-0.019001907,-0.38908982,0.11490618,-0.3243485,-0.0094584245,0.055180483,-0.0031353938,0.07523368,0.10647605,-0.013785504,0.038025986,-0.22067592,0.597947,0.14248458
12,-0.049155213,0.043936282,0.015949473,0.062153935,0.028876614,0.021889165,0.04001846,0.0019434602,0.020141639,0.015890045,-0.011528007,0.015331029,0.007498022,-0.029014952,0.18987665,0.0075689107,0.035099477,0.013243673,-0.013473417,-0.30167776,-0.01860341,-0.14282773,-0.007515114,0.03269467,0.022508806,0.040531795,0.05524483,-0.0132338395,0.010498796,-0.10555133,0.30073756,0.20082708
13,-0.059222072,0.0699948,0.037917387,0.090872966,0.0806442,0.025725938,0.060165994,0.0149158975,0.04746598,0.023351857,-0.01097478,0.036723364,-0.00055181026,-0.033514965,0.15000366,0.037679378,0.055727255,0.02090644,-0.019888423,-0.35302094,0.12980142,-0.22746778,-0.013872577,0.04779034,-0.0027449476,0.069321334,0.09831159,-0.011876849,0.038484648,-0.1814237,0.5616405,0.16562398
14,-0.056461744,0.06193479,0.028268402,0.08088772,0.1069161,0.025757905,0.05291351,0.011191493,0.033637077,0.018398648,-0.009776318,0.024239682,0.0074352166,-0.027877808,0.16291296,0.025784295,0.04927294,0.015535286,-0.014978886,-0.3583501,0.030377679,-0.2384147,-0.006531504,0.04249838,0.02890645,0.055675775,0.07758494,-0.012325025,0.024316011,-0.16900447,0.43338937,0.17743437
15,-0.0414603,0.033008296,0.013510851,0.04866627,0.06851195,0.01734601,0.02982468,0.00052828994,0.01540979,0.009574966,-0.010856906,0.0090035675,0.012248733,-0.02341767,0.19945912,0.0033654505,0.026181305,0.0119165145,-0.0076703075,-0.2731559,-0.044443924,-0.12868676,-0.00931832,0.03008251,0.037780005,0.03165373,0.044763193,-0.011026841,0.0063071903,-0.112089954,0.22959258,0.22851789
16,-0.042029727,0.037895486,0.019768773,0.046738915,0.08999144,0.018490033,0.033207655,0.004493742,0.027726587,0.017766695,-0.0095353145,0.010248843,0.012661355,-0.018028013,0.23654146,0.009319756,0.0319755,0.013859615,-0.0034409496,-0.27198723,0.017173905,-0.20667034,-0.0035740633,0.032774247,0.040171504,0.03270181,0.04532154,-0.008547104,0.011099676,-0.13536122,0.20658533,0.21283627
17,-0.05072295,0.054521896,0.028664008,0.069087096,0.1063381,0.024502825,0.04646857,0.012877498,0.036044724,0.018646106,-0.007277536,0.02186235,0.012237321,-0.02063295,0.1782653,0.026644794,0.044661783,0.015411603,-0.0061458903,-0.3375085,0.06864996,-0.25144848,-0.0047045583,0.041801635,0.009197682,0.048419,0.0692029,-0.009711143,0.024566764,-0.18849058,0.3502678,0.1754833
18,-0.064552166,0.07652039,0.043314572,0.098888986,0.09565713,0.029461622,0.06570302,0.020191995,0.054302998,0.024706583,-0.009098288,0.041667826,0.003041651,-0.031575404,0.14655295,0.04630664,0.061408103,0.021262642,-0.017177906,-0.37092638,0.15960345,-0.2847992,-0.013063839,0.054048263,-0.010930641,0.07549229,0.108421475,-0.010513896,0.044955313,-0.23747987,0.61093545,0.15127788
19,-0.047756284,0.043488603,0.019570548,0.06409958,0.04972453,0.021195363,0.039555352,0.0067049772,0.024349589,0.012299777,-0.0089324545,0.021612119,0.0093352655,-0.027770042,0.1565252,0.015808392,0.033901855,0.013879819,-0.010071954,-0.30617547,0.019259736,-0.13928896,-0.014531677,0.0369241,-0.01344316,0.045528837,0.06452253,-0.009175846,0.01838036,-0.15860412,0.34095496,0.23482913
20,-0.046859026,0.055569403,0.02603383,0.07417944,0.1210229,0.02449223,0.04748019,0.014153285,0.028334714,0.011106007,-0.00569979,0.020973157,0.01204484,-0.020964347,0.14848608,0.025533129,0.04307232,0.014252501,-0.0092832,-0.35973513,0.037493013,-0.22308059,-0.0064574447,0.04024826,0.007258145,0.04951992,0.07165189,-0.0099203065,0.02284566,-0.16590774,0.38433653,0.19285478
21,-0.059527427,0.07379013,0.03934633,0.09548304,0.10673034,0.027933564,0.06410004,0.018888902,0.048419405,0.022986252,-0.009136863,0.03679012,0.0019398264,-0.030102152,0.13548875,0.04183957,0.058640085,0.021479417,-0.019128865,-0.37571117,0.13712326,-0.28277758,-0.011664948,0.05004479,-0.0053548827,0.071327,0.10143635,-0.010386857,0.04037378,-0.21787892,0.5800356,0.17558022
22,-0.043297812,0.039912727,0.015562293,0.057203405,0.033913393,0.01988477,0.037846766,0.003989363,0.019595359,0.014263783,-0.009789902,0.015454384,0.0069311187,-0.025111433,0.18620291,0.008331201,0.031622216,0.014446508,-0.012575243,-0.2911497,0.009385463,-0.13878164,-0.009384615,0.031152437,0.013782473,0.03916422,0.053489763,-0.009529671,0.013348104,-0.11909298,0.29241684,0.2261306
23,-0.058406796,0.069080405,0.038304318,0.08900245,0.08744393,0.025663674,0.05963819,0.015455471,0.048060607,0.02315826,-0.010378923,0.03493657,0.0014595386,-0.030583233,0.15798524,0.03735143,0.055634733,0.020819878,-0.017989496,-0.34751642,0.13547176,-0.2350733,-0.012688718,0.047643527,-0.0027719168,0.06729437,0.09578138,-0.010050887,0.038247,-0.19185871,0.5414041,0.1827391
24,-0.05274593,0.05835173,0.028108597,0.078807004,0.083223276,0.023962166,0.052267186,0.010123106,0.034575075,0.019631907,-0.0102641545,0.027521823,0.0024281775,-0.02987668,0.15602493,0.026017118,0.047202434,0.018211275,-0.0175298,-0.35520267,0.081860185,-0.24835785,-0.011244482,0.040113054,0.0008374731,0.056183994,0.07860286,-0.01116877,0.027539043,-0.18342254,0.43531317,0.18394974
25,-0.063399374,0.07328746,0.037041962,0.09192817,0.11634992,0.029075518,0.06297029,0.0147833135,0.04808018,0.02684791,-0.010615049,0.030672465,0.0051666866,-0.029474244,0.1706529,0.03511749,0.060094997,0.019456021,-0.016453855,-0.36850777,0.1028998,-0.31754658,-0.0060321,0.048714336,0.009544382,0.06506141,0.09093651,-0.011296017,0.032440193,-0.21258178,0.4961151,0.17406523
26,-0.04437115,0.039079055,0.014290044,0.054208107,0.024346642,0.020495199,0.036861174,0.0017245989,0.019422214,0.016941685,-0.010534927,0.012944754,0.007828659,-0.025493758,0.1925826,0.0045088837,0.031654205,0.013455331,-0.0112068765,-0.2754763,-0.011169411,-0.13585863,-0.006421583,0.030260501,0.025414921,0.035811465,0.047935292,-0.011272518,0.009391223,-0.107967794,0.2507792,0.22630289
27,-0.03284733,0.02821247,0.011038704,0.03465224,0.011923662,0.016029526,0.0278363,0.00019800576,0.017375324,0.018490132,-0.00907105,0.006619347,0.007141397,-0.018396832,0.21471354,-0.0027164875,0.023275752,0.012443729,-0.0068935216,-0.20199625,-0.018325904,-0.12746096,-0.0017115731,0.023584358,0.069150716,0.024583163,0.030477125,-0.009783554,0.00470641,-0.07401941,0.1468265,0.22001946
28,-0.030975055,0.026845645,0.012781717,0.027272634,0.017706476,0.016044818,0.026169762,0.0022758204,0.02219795,0.02297084,-0.0072208876,0.005862197,0.008542358,-0.013397185,0.23329487,-0.0018201978,0.022968598,0.01184289,-0.0022790404,-0.15836164,-0.005775278,-0.14052793,0.0030877867,0.023848634,0.08933869,0.0217026,0.025486737,-0.008593084,0.0056222538,-0.06724104,0.10781291,0.2070542
29,-0.032538448,0.027976505,0.015041898,0.024872465,0.02992319,0.017270079,0.02644876,0.003958929,0.027192418,0.026732845,-0.006196054,0.0060755834,0.010450678,-0.010620688,0.25296044,2.2632652e-05,0.02469178,0.011306316,0.0014708998,-0.1389541,0.009025796,-0.15909669,0.006653592,0.025552647,0.09735068,0.021105714,0.024415137,-0.008015878,0.00682748,-0.07646121,0.093477845,0.19532546
30,-0.032808065,0.027444208,0.015124189,0.023152815,0.028135695,0.01800999,0.025969941,0.004326687,0.027943524,0.027992133,-0.005533252,0.0062532136,0.0112136565,-0.009670911,0.25029743,0.0001578347,0.024522027,0.010422558,0.003211013,-0.122694954,0.010148971,-0.15497127,0.008305787,0.02564559,0.104983345,0.020101128,0.023029894,-0.008449568,0.006875548,-0.07934763,0.085877866,0.18803129
31,-0.05258618,0.06010399,0.035859328,0.063686326,0.09446508,0.026873238,0.05163917,0.01650682,0.053913616,0.036296397,-0.005871022,0.02681993,0.0074034715,-0.018063726,0.22307137,0.030047813,0.050939098,0.016583042,-0.003267764,-0.21202925,0.12429525,-0.2613634,0.0036609864,0.044143856,0.056837473,0.05092055,0.06906143,-0.0092528155,0.031051854,-0.1588364,0.35032454,0.16019095
32,-0.052441992,0.05775795,0.030586354,0.06334472,0.100488015,0.027527172,0.051515274,0.013075022,0.04777969,0.036601603,-0.007311562,0.024474481,0.006171,-0.02140676,0.22579336,0.02344722,0.04858437,0.01696982,-0.0057531637,-0.23903024,0.10386147,-0.3013891,0.0025896784,0.041554496,0.057333317,0.04907451,0.06483177,-0.010311531,0.026104257,-0.20134735,0.32801992,0.20325796
33,-0.04099978,0.03440509,0.01464356,0.040623873,0.044375222,0.021935672,0.033968672,0.0028157113,0.024716951,0.026131067,-0.008147955,0.010953875,0.009265834,-0.019271266,0.22868448,0.0012695752,0.029433863,0.012244111,-0.0036334351,-0.19747068,0.014084604,-0.18614465,0.001406974,0.028738543,0.07985414,0.028884206,0.036837455,-0.011210104,0.009018514,-0.1347649,0.1813295,0.2178869
34,-0.036876783,0.030238241,0.013460161,0.036354043,0.04726012,0.020095801,0.030095667,0.0027856203,0.020866938,0.022162274,-0.007104068,0.009043248,0.010551014,-0.01646117,0.20313749,0.0011110111,0.026111,0.010944774,-0.0023492323,-0.18981993,-0.0015873467,-0.1830818,0.0014198008,0.026860615,0.08262276,0.025251493,0.03293201,-0.010821432,0.007864036,-0.12547617,0.15615398,0.19140527
35,-0.032804854,0.025139004,0.010857863,0.029410504,0.04053463,0.018564716,0.025524441,0.00252918,0.017046921,0.019771677,-0.0058536837,0.005885119,0.012205394,-0.012883566,0.19638127,-0.0015342515,0.021823984,0.009212468,-0.00015023828,-0.16259381,-0.02280273,-0.1498403,0.003236616,0.024383796,0.08987439,0.020120995,0.025945712,-0.009903463,0.0049082953,-0.09838851,0.11685388,0.18367806
36,-0.03932258,0.0370313,0.018876288,0.048227128,0.07884257,0.020295734,0.033374496,0.0079985205,0.022995472,0.016021544,-0.005323196,0.015118273,0.01121235,-0.016279493,0.132027,0.015025428,0.031160776,0.010562224,-0.0031332455,-0.24555795,0.025222313,-0.18952158,-0.0023458772,0.03125529,0.03894169,0.032979332,0.047423296,-0.009924946,0.016316373,-0.1435585,0.2357628,0.11632327
37,-0.029877199,0.024037028,0.009111923,0.034284934,0.04013718,0.015393152,0.023549195,0.0028551854,0.010937833,0.011041738,-0.0055530397,0.008562038,0.009018891,-0.015159874,0.11696439,0.003873626,0.0197228,0.008346934,-0.0041894396,-0.1959979,-0.02110908,-0.103827834,-0.0032765362,0.022193769,0.040572338,0.022409286,0.03138601,-0.009064777,0.007160509,-0.08653692,0.15963377,0.15184474
38,-0.03202058,0.033176906,0.014902186,0.042781234,0.08351617,0.016094148,0.03134639,0.0070296484,0.019388478,0.016112203,-0.0055374363,0.014177401,0.004461977,-0.016225144,0.10321921,0.012815383,0.026968434,0.011099961,-0.00818694,-0.21109897,0.0097533185,-0.1673813,-0.003675716,0.02574415,0.054749534,0.031088691,0.042282168,-0.008469289,0.014892323,-0.103597134,0.22926632,0.16051826
39,-0.026831914,0.021588169,0.008378742,0.029111627,0.072812036,0.01299548,0.02298797,0.0024488245,0.011872634,0.014427945,-0.006361535,0.0070907893,0.005616267,-0.014057211,0.13705671,0.0017559477,0.017742638,0.010102392,-0.0067170276,-0.1581196,-0.028103331,-0.120412156,-0.0034237793,0.020231415,0.083589785,0.021418776,0.027892806,-0.008037656,0.0069489125,-0.055122007,0.15124553,0.19418982
40,-0.031677376,0.033134412,0.01616742,0.04056093,0.09730886,0.015973436,0.033573877,0.0061558755,0.023568667,0.022533888,-0.007033107,0.013861103,0.000557119,-0.015932932,0.15444256,0.011007138,0.028405871,0.014907822,-0.010858992,-0.19090086,0.052733287,-0.22503763,-0.0020974604,0.024337713,0.0731094,0.030941565,0.04093194,-0.008882302,0.016119769,-0.08746694,0.22753745,0.1822819
41,-0.030862201,0.026988383,0.01098733,0.035845432,0.08551511,0.015966497,0.027712017,0.0046817004,0.014624994,0.016347516,-0.006003622,0.009108931,0.006155375,-0.014188098,0.14654309,0.0052522663,0.022510402,0.011807591,-0.0072920946,-0.18864392,0.0036532935,-0.15815148,-0.001964329,0.022838198,0.066392675,0.02530166,0.033886623,-0.009304585,0.01033758,-0.07443527,0.18514821,0.18292001
42,-0.032300584,0.031537384,0.013681494,0.041294105,0.08979109,0.015989708,0.03183265,0.0060315486,0.018550923,0.018850295,-0.0067195776,0.013279732,0.0022400976,-0.01665383,0.12244216,0.010249564,0.026186261,0.013623064,-0.0106729,-0.2025423,0.028625844,-0.19094604,-0.003949951,0.024259739,0.06257658,0.030732531,0.04091669,-0.009374458,0.015127927,-0.0988772,0.23321995,0.182765
43,-0.027059745,0.018820206,0.0065992726,0.028729111,0.063709155,0.012688637,0.021683957,0.0010278753,0.008347729,0.013017921,-0.0071462383,0.0063545047,0.00532742,-0.014951086,0.12558682,-0.00024493132,0.01582912,0.011030096,-0.007942499,-0.15886463,-0.019388117,-0.12496196,-0.0055245357,0.01892896,0.068064116,0.020508088,0.027220525,-0.00876665,0.0066501247,-0.07145484,0.15449461,0.18585865
44,-0.0242326,0.016279481,0.006388817,0.025560392,0.06330664,0.010983595,0.019560486,0.0014058006,0.008081235,0.011982337,-0.006520316,0.0065657226,0.0047299694,-0.013918769,0.10105375,0.00029006167,0.013621295,0.010579189,-0.007343417,-0.12970862,-0.02271818,-0.10638583,-0.006724894,0.018042207,0.07583001,0.01941406,0.02587593,-0.008055593,0.00700143,-0.06393842,0.14548466,0.18282165
45,-0.04024503,0.0440259,0.023562104,0.060010403,0.12089324,0.018007988,0.03963236,0.0122290095,0.026689203,0.014492229,-0.0059503987,0.021893498,0.0037968908,-0.018418552,0.07791427,0.026385646,0.036049202,0.014591891,-0.011604185,-0.25649455,0.079259224,-0.20737907,-0.009276535,0.03287543,0.028960258,0.043893438,0.06378159,-0.007961472,0.026978638,-0.13712652,0.36515,0.12025569
46,-0.029152391,0.02195755,0.0078091407,0.03917522,0.06800096,0.011357525,0.022856615,0.0016837618,0.0057993587,0.0050814794,-0.0075820573,0.010560689,0.003818755,-0.019132715,0.06761885,0.0064648697,0.017405707,0.010592917,-0.011548876,-0.20486514,-0.009815391,-0.09525668,-0.012950534,0.020208605,0.023407528,0.026427079,0.038454704,-0.00821122,0.010552393,-0.079754874,0.23028773,0.15375237
47,-0.0357154,0.03820012,0.018417886,0.057883814,0.10300126,0.012815136,0.035830602,0.0079113,0.02003744,0.0103888875,-0.008161673,0.0229548,-0.0038348974,-0.024196293,0.038030908,0.023069791,0.03056464,0.015203592,-0.018397544,-0.26231515,0.072368614,-0.17220484,-0.017151635,0.02721978,0.0043788524,0.04336732,0.062268987,-0.008136487,0.025136288,-0.113136336,0.38187802,0.12583204
48,-0.045936733,0.05700156,0.02651914,0.07820946,0.1452305,0.020226017,0.04864325,0.01587477,0.027872799,0.010564554,-0.00590528,0.025723238,0.002147213,-0.021667419,0.06670793,0.034646243,0.044784315,0.015521207,-0.01733845,-0.3433689,0.08878039,-0.24439237,-0.010531441,0.03648569,-0.0036038144,0.05413223,0.07866443,-0.007947067,0.030566473,-0.13954347,0.47249663,0.11192213
49,-0.03666592,0.03930145,0.013404717,0.058969326,0.104949646,0.01516803,0.036061835,0.0065557826,0.012595863,0.007871179,-0.00806152,0.016277961,0.00033297355,-0.022923177,0.07795188,0.016634142,0.030029157,0.013632878,-0.018194903,-0.30678606,0.014321344,-0.18055144,-0.011745315,0.02578057,0.010027823,0.03976858,0.055552952,-0.008759059,0.016950851,-0.10253494,0.3422028,0.1704084


==> images/rnn_examples/11/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.49096152,0.48564655,0.4969988,0.48818284,0.41767833,0.49608156,0.49116522,0.49373913,0.4951462,0.49225911,0.49266124,0.495279,0.4960969,0.4885809,0.52770835,0.48763788,0.48566085,0.49404615,0.49550322,0.5316918,0.47991422,0.5137266,0.48823264,0.49556744,0.4495296,0.4960311,0.49563023,0.49419883,0.4813487,0.606759,0.51401234,0.5699636
1,0.47439623,0.46493158,0.4880254,0.47036722,0.36434627,0.4881316,0.47654974,0.48319075,0.48317906,0.48269612,0.48096365,0.4860316,0.48811182,0.47138673,0.6265807,0.46957737,0.4645725,0.48511642,0.48761168,0.60966104,0.45553115,0.570479,0.47006217,0.4863199,0.46294132,0.48664197,0.4855719,0.4848086,0.45692238,0.6972063,0.4854953,0.7174115
2,0.47160533,0.4524324,0.48856556,0.46003655,0.29129428,0.48668423,0.47000048,0.47917718,0.4828277,0.476824,0.47521013,0.48369053,0.4863745,0.46280912,0.5484377,0.45911804,0.4516959,0.48107296,0.48604625,0.5994042,0.44022897,0.522184,0.46007177,0.4852291,0.45454156,0.48572272,0.48512143,0.48235056,0.44926974,0.76614165,0.53339094,0.71244305
3,0.45480368,0.43405637,0.47776434,0.44207525,0.3037595,0.47865802,0.4557896,0.4699593,0.4679125,0.47165105,0.46485892,0.4753722,0.4786215,0.44687605,0.70568275,0.4438418,0.4318791,0.47376686,0.47917598,0.6690418,0.4240689,0.5956373,0.44435418,0.4761059,0.5579315,0.47545773,0.4749271,0.47517613,0.43717247,0.7484911,0.47304,0.8027253
4,0.46858183,0.4481569,0.48527488,0.4570773,0.29510862,0.48439315,0.46670532,0.4768499,0.47891405,0.4749888,0.47262847,0.48068237,0.48387444,0.45961398,0.56432754,0.45606065,0.4472653,0.47898313,0.48425478,0.6166508,0.43566087,0.5288592,0.4564107,0.482325,0.49710128,0.48271012,0.48201558,0.48014998,0.44542655,0.771734,0.52255476,0.7473812
5,0.4834576,0.47652814,0.49011493,0.48411548,0.41444716,0.4906922,0.4831432,0.48795453,0.48687428,0.48782152,0.4865607,0.48883557,0.49019873,0.48034298,0.60589904,0.48230615,0.47691745,0.48915014,0.49087834,0.5829638,0.47178742,0.50865304,0.47806057,0.48912892,0.5034193,0.48934075,0.48805186,0.48936895,0.47018585,0.64504284,0.474852,0.69400674
6,0.49516734,0.49318308,0.49588588,0.49798533,0.47415522,0.49662277,0.49457213,0.49595344,0.495182,0.49558565,0.49566612,0.4951605,0.4959355,0.49407658,0.5371309,0.49538174,0.49366578,0.4963342,0.4965197,0.53397906,0.49183315,0.49788457,0.49243414,0.49562988,0.500353,0.4959829,0.4949224,0.49634573,0.4881941,0.56445664,0.48813143,0.60936016
7,0.48518533,0.48299912,0.49362406,0.48918957,0.38572133,0.49275905,0.48715657,0.49034765,0.4911662,0.48871145,0.48975256,0.49172506,0.49214318,0.48559,0.62089574,0.48929656,0.4852111,0.4910573,0.49135786,0.6003001,0.47469538,0.51280826,0.4826284,0.4915407,0.38949853,0.49334306,0.4910002,0.4903588,0.46700776,0.6745259,0.45354527,0.71515894
8,0.48999953,0.48499274,0.49464118,0.49055293,0.42852342,0.49450028,0.48962924,0.49206805,0.49299097,0.49177215,0.49125934,0.4930465,0.4938805,0.4874103,0.55628175,0.48850662,0.48553908,0.49320325,0.49413666,0.55566293,0.482108,0.49570116,0.4851358,0.49369356,0.4727892,0.49406332,0.4927167,0.49340296,0.47934586,0.616787,0.48395205,0.64770126
9,0.4669834,0.45339277,0.4846859,0.46122384,0.31480035,0.4842568,0.46861804,0.47752723,0.4783837,0.47711286,0.4744494,0.4815542,0.4838784,0.462501,0.6587625,0.46187535,0.45353132,0.48034495,0.4835604,0.6489602,0.4420377,0.558434,0.45921898,0.48221913,0.45351544,0.4830321,0.48124,0.48035872,0.4444059,0.75256443,0.46642277,0.7881489
10,0.45877305,0.43945077,0.47926486,0.44727984,0.3146212,0.4801336,0.45959637,0.47187337,0.4708566,0.47337115,0.46736473,0.47654372,0.47979406,0.4517098,0.6764154,0.44847164,0.4376789,0.4758281,0.4805194,0.66510236,0.4297569,0.5843006,0.44848573,0.47762063,0.5527635,0.4773228,0.47636226,0.47662038,0.439967,0.74765986,0.4703851,0.8057905
11,0.45925838,0.440715,0.4794828,0.449908,0.30342528,0.4800404,0.46023926,0.47196928,0.4711943,0.4726771,0.4678306,0.47657678,0.47965172,0.45247024,0.6865304,0.45062265,0.43978786,0.4755835,0.48020396,0.668177,0.42992187,0.57983863,0.44896665,0.47738487,0.51528084,0.4774913,0.47615764,0.47617897,0.43694904,0.76686454,0.4649589,0.8166174
12,0.4988848,0.49926955,0.49744076,0.50551116,0.48175833,0.49774453,0.49806866,0.49771512,0.49760917,0.49762017,0.4982889,0.49694315,0.4966781,0.49842724,0.5467675,0.50282925,0.50082076,0.49806085,0.49761018,0.53214186,0.49934456,0.4609081,0.49573222,0.49707028,0.4810055,0.49766132,0.4960494,0.49794793,0.49098876,0.56546456,0.46947777,0.61835104
13,0.44906664,0.42490435,0.4756693,0.43140396,0.2758596,0.47636598,0.4504416,0.4663677,0.4648415,0.46755895,0.46023503,0.47234657,0.47673574,0.44052747,0.70607805,0.43478772,0.4220787,0.47070137,0.47677281,0.68755895,0.41189486,0.6248844,0.43825486,0.4735732,0.5572928,0.47315955,0.47263783,0.47187263,0.42904696,0.77303135,0.478184,0.82075626
14,0.48488912,0.4781221,0.4915362,0.48523507,0.40183115,0.4915425,0.4847918,0.4887065,0.48890567,0.48776132,0.4873413,0.48954967,0.49096137,0.48202512,0.5861021,0.48336533,0.47877756,0.48985305,0.4912849,0.581883,0.4715977,0.5056391,0.47953376,0.49014017,0.47283125,0.49081767,0.48916823,0.4897024,0.4689785,0.66424793,0.47899845,0.6979271
15,0.4996947,0.5010753,0.49872723,0.5055479,0.48424482,0.49899986,0.49937457,0.49927235,0.49925426,0.4985719,0.4996337,0.49791163,0.49768117,0.50051826,0.52099746,0.5037586,0.50230545,0.49927804,0.49838796,0.53161263,0.49956438,0.47699785,0.49792534,0.49827293,0.48098624,0.4992444,0.49775907,0.4991004,0.49273688,0.552379,0.48268545,0.60233134
16,0.48927733,0.4867276,0.49501947,0.49076426,0.42956105,0.49485093,0.49015838,0.49301183,0.49315158,0.49278894,0.49221224,0.49380934,0.49398825,0.48920217,0.57988137,0.49149594,0.48772773,0.49393356,0.49402118,0.57082224,0.48240578,0.5055899,0.48662212,0.49407804,0.46622515,0.49515083,0.49353752,0.49381092,0.47943407,0.6056857,0.4683223,0.657558
17,0.47389528,0.46003494,0.48729753,0.4655588,0.3623626,0.48749313,0.47393513,0.4817967,0.4820006,0.4822996,0.47864884,0.48490012,0.48706752,0.46850163,0.602537,0.4661598,0.45900992,0.48435414,0.4874531,0.60599667,0.4530385,0.54644275,0.4661438,0.48599684,0.52312875,0.48605508,0.4851373,0.4849874,0.46003926,0.6837584,0.48989984,0.71669364
18,0.44438383,0.41749847,0.4727341,0.4258299,0.2601546,0.4738432,0.44566417,0.46261096,0.46084487,0.46471465,0.4561643,0.46943247,0.47378817,0.43459976,0.72204363,0.4288158,0.41466784,0.46770412,0.47441944,0.70258325,0.40475288,0.63053143,0.43151,0.4707472,0.5782112,0.47015247,0.4695381,0.46901765,0.4224748,0.796666,0.47392216,0.84623915
19,0.49629825,0.4947388,0.4963919,0.5007707,0.46957222,0.49705815,0.49550733,0.4964725,0.4958287,0.49645618,0.4963873,0.4956864,0.49547583,0.49547362,0.5391237,0.49856848,0.49563897,0.4968486,0.49674168,0.5391413,0.49323636,0.4740821,0.49260038,0.49613118,0.5085186,0.49684432,0.49539268,0.4970003,0.48842788,0.57362574,0.4831298,0.6245062
20,0.48402354,0.47366825,0.4927109,0.47932032,0.3761796,0.4919546,0.48292565,0.4882066,0.48954043,0.48634258,0.48590976,0.48975992,0.4916353,0.47934017,0.5456676,0.4781144,0.47373375,0.48912504,0.49152422,0.5632749,0.46599153,0.51355195,0.47745362,0.49087057,0.46744922,0.49154645,0.49052528,0.4896952,0.46916392,0.6706086,0.50809455,0.6585258
21,0.450442,0.42806244,0.475693,0.4363708,0.27954027,0.47656783,0.4520644,0.4669843,0.4651843,0.4683404,0.4614896,0.47278845,0.4766363,0.44249165,0.7215428,0.43861485,0.42616847,0.4712394,0.47684318,0.69013256,0.4158641,0.6158244,0.4396569,0.47371835,0.5412774,0.47350013,0.4724916,0.47218487,0.42872393,0.7803589,0.46514103,0.8336018
22,0.49908507,0.4995924,0.49770236,0.50546557,0.48207954,0.4981223,0.49840176,0.4982058,0.49778244,0.49806726,0.49862477,0.49729842,0.4968782,0.49891475,0.5442364,0.5029814,0.50109816,0.49838483,0.4978043,0.5325466,0.49929515,0.4643848,0.4961576,0.49748117,0.4856609,0.4982497,0.49663192,0.498341,0.4917574,0.5620684,0.47159365,0.6164454
23,0.45097443,0.42824164,0.47657368,0.43474385,0.27970046,0.47722107,0.4525622,0.46763033,0.4663142,0.46857762,0.4618665,0.47328055,0.47739798,0.4433172,0.6981903,0.43797067,0.42591667,0.47179154,0.47744438,0.68610716,0.4150591,0.622524,0.44071096,0.47444817,0.5458174,0.47431692,0.4736037,0.47270244,0.4303179,0.77380365,0.47422406,0.8214893
24,0.4794458,0.4699319,0.48868924,0.47665006,0.39497754,0.4892421,0.47943133,0.48542377,0.48452207,0.48563302,0.48326707,0.4871043,0.48872018,0.47561282,0.6123319,0.47594798,0.46988365,0.48719034,0.48935142,0.5962902,0.4644824,0.52988863,0.47309038,0.48772871,0.51004463,0.48794806,0.4866665,0.48758522,0.4661151,0.66023356,0.47255227,0.7130268
25,0.4661941,0.4523414,0.48337224,0.46063563,0.3222717,0.48351488,0.46764737,0.47701526,0.47668916,0.47695652,0.47385705,0.48071623,0.48303968,0.46169543,0.6712999,0.46133736,0.45240873,0.47980103,0.48315057,0.6520288,0.44164607,0.56253904,0.45825747,0.4812334,0.47943035,0.4819375,0.48023167,0.4799323,0.44446412,0.74812806,0.46008146,0.79461837
26,0.49899915,0.49952832,0.49767685,0.50527936,0.4853751,0.49809906,0.49836817,0.49803916,0.4977814,0.49821645,0.49857014,0.4973387,0.49694544,0.4987047,0.54780805,0.50275564,0.50093365,0.498454,0.49787357,0.53050447,0.5000541,0.46536365,0.49607745,0.49750695,0.48669112,0.4980808,0.4964926,0.49842107,0.49235716,0.55587465,0.4701349,0.61264247
27,0.49776557,0.4991623,0.4984323,0.5026206,0.47690737,0.49832964,0.4981916,0.4983417,0.49827695,0.49790713,0.49855942,0.49794272,0.4978297,0.4984418,0.560234,0.5016786,0.5004205,0.49854478,0.49777785,0.5346117,0.49779367,0.4857446,0.49681675,0.49797264,0.4557869,0.49876443,0.4972376,0.49829093,0.49148795,0.5496845,0.46824378,0.5994697
28,0.49659288,0.4977775,0.4983423,0.50067025,0.4716248,0.49813095,0.49746493,0.49773544,0.49796495,0.49766403,0.49786967,0.49787405,0.49760616,0.49730852,0.56733066,0.5001881,0.49880308,0.49820694,0.49747095,0.5410488,0.4963345,0.49120906,0.4956107,0.49785703,0.4533389,0.4986129,0.49709952,0.49792746,0.4905186,0.5524458,0.46675974,0.6024605
29,0.4961219,0.49729767,0.49838316,0.50005263,0.46816796,0.49803016,0.49717635,0.49742666,0.4979715,0.49756792,0.49758688,0.49790996,0.49742728,0.49693036,0.570037,0.49992585,0.49833372,0.498074,0.49733824,0.54474765,0.495851,0.48935765,0.49500194,0.49782056,0.45296356,0.49857506,0.4970552,0.49777195,0.48993865,0.55699635,0.46445212,0.6059031
30,0.49619493,0.4971421,0.49830943,0.49984843,0.4714952,0.49799675,0.49718037,0.49731004,0.49792504,0.49769568,0.4974916,0.4979198,0.49742848,0.4967468,0.56889033,0.4995905,0.49805567,0.49810594,0.49744457,0.5419419,0.49627241,0.4897144,0.49490762,0.49783102,0.45914674,0.4983985,0.49696228,0.4978231,0.49053222,0.55364096,0.4653354,0.6009031
31,0.4637599,0.44867855,0.48357755,0.45381615,0.32483217,0.48348188,0.46592093,0.47616255,0.47615564,0.4773558,0.47239223,0.48128164,0.483449,0.45876983,0.681316,0.45648757,0.4474138,0.4796491,0.48330373,0.6513927,0.43929937,0.58381987,0.45621532,0.48174155,0.49848932,0.4818116,0.4807429,0.48012954,0.44702303,0.72294265,0.46389964,0.7696541
32,0.48046178,0.47428432,0.49027735,0.48058575,0.39599875,0.49024346,0.48182684,0.4865976,0.48646864,0.48738593,0.48525697,0.48920542,0.48967102,0.47826985,0.65022624,0.48073322,0.4748544,0.48859334,0.4899991,0.6021276,0.46958035,0.5173961,0.47543782,0.48908067,0.47801816,0.48945558,0.48775923,0.48867393,0.466941,0.6597259,0.45184544,0.714718
33,0.4981086,0.4988429,0.49798653,0.5033729,0.48159236,0.49809214,0.49813622,0.4976621,0.49806264,0.49810368,0.49820083,0.49771795,0.49715984,0.4980838,0.556982,0.501412,0.5000652,0.49843138,0.49786744,0.5332099,0.49946663,0.47486222,0.4955701,0.49767992,0.47937822,0.49813622,0.4966487,0.4982476,0.49178067,0.5603959,0.46630403,0.6082409
34,0.49331126,0.49149826,0.49628735,0.49479774,0.46006066,0.4963463,0.49372506,0.49500674,0.4953537,0.49515823,0.49465543,0.49554068,0.4958554,0.49261934,0.5609165,0.4937947,0.49190652,0.49599004,0.4960906,0.5469533,0.48985597,0.50452113,0.49078402,0.49575892,0.480697,0.49614996,0.49495143,0.49582222,0.48623157,0.5747117,0.47619286,0.6159564
35,0.49732292,0.49741256,0.49832207,0.50049615,0.4749863,0.49821818,0.49759063,0.49759585,0.49821872,0.49762028,0.49776667,0.49776226,0.4976434,0.49721524,0.5465462,0.49918142,0.49813813,0.49823692,0.49784148,0.53244007,0.4967258,0.4898955,0.49545434,0.4978719,0.4702076,0.49836895,0.49713063,0.49800172,0.49134907,0.5552816,0.47808218,0.5902022
36,0.4812094,0.4711924,0.49082446,0.47423133,0.40727907,0.49110663,0.48128855,0.4869309,0.4872094,0.48748574,0.48457417,0.48909232,0.4909197,0.47730595,0.566514,0.47432122,0.469844,0.48897666,0.4912362,0.5772267,0.4664761,0.5451475,0.47570992,0.48998123,0.5270592,0.4898237,0.48936856,0.4893372,0.4722157,0.62768424,0.49707243,0.6543837
37,0.4962207,0.4948138,0.4972495,0.49841556,0.4757939,0.4974359,0.4959566,0.49670145,0.49671015,0.49679804,0.4965729,0.4967575,0.49693748,0.4952352,0.54213715,0.49696112,0.49525914,0.49728635,0.49735552,0.5289548,0.49426812,0.49127793,0.49380195,0.49694133,0.49137762,0.49715945,0.49623755,0.4972936,0.49080378,0.5527067,0.48611,0.5846119
38,0.48293644,0.47657818,0.49134815,0.48046106,0.4184514,0.4917424,0.48406067,0.4886923,0.48796147,0.48878738,0.4870871,0.4903131,0.49186397,0.48058537,0.6086158,0.4798078,0.4761439,0.49015477,0.4916568,0.5762053,0.47176144,0.5468029,0.47968316,0.4905539,0.48716953,0.49064013,0.48971817,0.49011463,0.47261128,0.6207205,0.4806294,0.6600138
39,0.496664,0.49715766,0.49769598,0.50051796,0.47851798,0.4979896,0.49722132,0.4975648,0.4973354,0.49735674,0.49771994,0.49736914,0.49746817,0.4967837,0.55343676,0.49841425,0.49783298,0.49792546,0.49756905,0.53249145,0.4962035,0.50430256,0.49539146,0.49739474,0.4691144,0.49785098,0.49671564,0.49771345,0.49056548,0.55412096,0.48036113,0.5930201
40,0.48161167,0.47518608,0.49122396,0.47887984,0.4108736,0.49131745,0.4829649,0.4879492,0.48751238,0.488215,0.486284,0.49027097,0.4915438,0.47926107,0.62455314,0.4789691,0.4750299,0.4895834,0.4911868,0.5859395,0.47122777,0.5503393,0.4778972,0.4903005,0.47197717,0.49038544,0.48943177,0.4898204,0.47167683,0.6263471,0.46818233,0.6735256
41,0.49496683,0.49263567,0.49709362,0.4962244,0.4629325,0.49722585,0.49488193,0.49585253,0.49636534,0.49571756,0.49557477,0.49627754,0.49666297,0.49350175,0.53788716,0.4939487,0.49286166,0.49654356,0.49691153,0.53147984,0.49164417,0.5001046,0.49190596,0.49664465,0.48287305,0.49684006,0.4959166,0.49670598,0.48848158,0.5711516,0.49029946,0.5942989
42,0.48340935,0.47716618,0.4914948,0.48105818,0.4247909,0.4919776,0.4844563,0.4888707,0.4882017,0.48934525,0.48738152,0.49066633,0.49204677,0.48093045,0.60932946,0.48024443,0.47672892,0.49048656,0.49195766,0.57385343,0.47376114,0.5432048,0.479821,0.49087977,0.49404788,0.49077713,0.48989853,0.49062946,0.4742897,0.6141524,0.47681856,0.6593236
43,0.49656507,0.49607885,0.4974616,0.49909493,0.4820115,0.49794307,0.49679205,0.49730003,0.49711388,0.49728388,0.49729955,0.49710152,0.49738228,0.4962272,0.53949183,0.49690905,0.49638638,0.49780786,0.49767902,0.52943355,0.4956544,0.5055795,0.4947839,0.49730894,0.48902068,0.49757376,0.49665856,0.49773967,0.4914847,0.5495914,0.48556745,0.58749914
44,0.49283797,0.49079838,0.4959752,0.4932547,0.46932572,0.49650505,0.49352404,0.49522626,0.49474412,0.49531662,0.49470654,0.49554425,0.49627772,0.49202287,0.55853415,0.491702,0.49059647,0.49601302,0.4962931,0.5386519,0.48938215,0.5255821,0.49116138,0.495762,0.49048713,0.4958717,0.4951063,0.49596933,0.4874491,0.5576658,0.4874793,0.5960959
45,0.46863785,0.4522585,0.48530492,0.45600367,0.34857842,0.48568165,0.4692068,0.47896487,0.47881156,0.47938004,0.47498298,0.48285517,0.48592484,0.46241236,0.6094761,0.4566908,0.45001948,0.4817316,0.4858582,0.61452335,0.44391027,0.5870615,0.46098375,0.4839076,0.53454953,0.4835511,0.48341447,0.48248106,0.45523688,0.6953959,0.5026074,0.7129288
46,0.49496767,0.49267825,0.4961053,0.49636957,0.4791566,0.49684572,0.49460676,0.49598664,0.4952978,0.4960125,0.49559832,0.49567327,0.496283,0.4936705,0.5344426,0.49407524,0.49266714,0.4965074,0.49689534,0.5306697,0.49196416,0.50645375,0.49230954,0.4960037,0.5120829,0.49603286,0.49537623,0.496647,0.4897542,0.55477,0.49325058,0.59049124
47,0.46809444,0.4531091,0.48413604,0.4572917,0.36627024,0.48517653,0.46920875,0.47909296,0.4773008,0.47991902,0.47530583,0.48249096,0.48564583,0.46249568,0.64321125,0.457863,0.4509274,0.4817834,0.48557886,0.61612535,0.4458074,0.5973483,0.46176538,0.4831958,0.5398069,0.48261416,0.482417,0.4824685,0.45600775,0.6749151,0.49065098,0.7192982
48,0.47450635,0.4595644,0.48802942,0.4658583,0.34396112,0.4877237,0.47390106,0.48199084,0.48268092,0.48085314,0.47871542,0.48505113,0.48761928,0.46808472,0.5813498,0.4649876,0.45871353,0.4836865,0.48754004,0.5948848,0.45053288,0.54324114,0.46616772,0.48607767,0.49234653,0.4862827,0.48570994,0.4845397,0.4576813,0.71005654,0.50985676,0.7019336
49,0.48772418,0.48248503,0.49251112,0.48837066,0.43776497,0.493184,0.4876081,0.4910577,0.49007145,0.49089745,0.49003944,0.49162832,0.49283868,0.48516536,0.58134913,0.48603982,0.48269546,0.4919342,0.49321,0.5593946,0.47940868,0.51427007,0.48365483,0.49192938,0.49815822,0.49200475,0.49100155,0.49214965,0.4777013,0.61060053,0.48380077,0.6506412


==> images/rnn_examples/11/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.032778002,0.057583157,0.02925083,0.058948778,0.35582858,0.020498209,0.04202956,0.02737845,0.03718669,0.013009418,0.0062033376,0.018697076,0.012019123,0.0018711971,0.16940606,0.042906757,0.04474504,0.004497663,0.0027919372,-0.33125386,0.052268587,-0.28346956,0.012107269,0.034466133,0.0980673,0.040022686,0.05772546,-0.0015928415,0.026161771,-0.051569734,0.26029274,0.14069065
1,-0.06831885,0.082900375,0.041150704,0.09511629,0.48026693,0.02797381,0.06502131,0.024084078,0.053739607,0.028023787,-0.006751553,0.029237537,0.008928468,-0.019987985,0.27682605,0.054099556,0.06817801,0.014719092,-0.0110032065,-0.5174681,0.053908844,-0.47007853,0.0015966506,0.052421834,0.18081683,0.06642635,0.09279362,-0.009739478,0.03790203,-0.15137915,0.43263802,0.21991198
2,-0.09452796,0.13168463,0.060494598,0.16064905,0.6333504,0.04882663,0.09775941,0.04656505,0.064332575,0.015040873,-6.520748e-05,0.040754016,0.026478829,-0.019225294,0.37637374,0.09033356,0.10541712,0.018528944,-0.008984575,-0.8096434,0.18572174,-0.62228936,0.0085221995,0.07813861,-0.03645339,0.09738741,0.14732431,-0.0136123495,0.056833003,-0.21615739,0.61305845,0.10472384
3,-0.07993069,0.096463636,0.04259696,0.13294935,0.3453695,0.024325995,0.08006887,0.017241031,0.059071496,0.029643275,-0.018430632,0.055676114,-0.019747946,-0.060182407,0.113815725,0.06495213,0.078845695,0.03199165,-0.03830915,-0.6889248,0.28058413,-0.456805,-0.03715209,0.054972693,-0.18872884,0.096834406,0.13616265,-0.013594863,0.056957014,-0.21973984,0.5957556,0.20877995
4,-0.095495515,0.1237254,0.050517228,0.16257794,0.55468047,0.044612788,0.0919898,0.034352966,0.048661496,0.0056522335,-0.005011265,0.03960476,0.022343371,-0.032948826,0.33237827,0.07727167,0.098819844,0.016416354,-0.016674984,-0.8276037,0.119610734,-0.5891232,-0.004549789,0.07158326,-0.109151304,0.09445247,0.14244895,-0.01472166,0.04812009,-0.2297117,0.5973324,0.0631579
5,-0.040306028,0.03651499,0.004096662,0.05903315,0.12690178,0.014541842,0.03402472,-0.0045261728,0.0027437774,0.007598481,-0.014463132,0.011660439,-0.0017798711,-0.03660918,0.16694392,0.0018852815,0.026950784,0.014365264,-0.023115376,-0.45960918,-0.05809538,-0.2098568,-0.017487543,0.022480622,0.00038190183,0.03648594,0.04844367,-0.012942983,0.0056498717,-0.0910601,0.26751614,0.3134463
6,-0.019707168,0.0048354403,-0.0059728636,0.021972174,0.0021095618,0.005355016,0.009215349,-0.009983253,-0.013336367,-0.0037689588,-0.011375163,-0.0021153833,0.0050277594,-0.022908244,0.11480015,-0.015769713,0.001955964,0.008775088,-0.012867154,-0.22389837,-0.12541397,0.011079957,-0.016624024,0.010352372,0.030987915,0.011544019,0.015779255,-0.010546473,-0.0074301623,0.013206852,0.0971568,0.19788088
7,-0.06683808,0.08156685,0.043962248,0.07422525,0.4147262,0.031703252,0.06459989,0.019442372,0.06781666,0.045638427,-0.008268337,0.01458136,0.016835688,-0.009439033,0.6011525,0.032314908,0.07113916,0.018577311,-0.0006180051,-0.5119593,0.089532256,-0.56502426,0.022025293,0.051975347,0.2481365,0.051816996,0.06759602,-0.00762635,0.024286954,-0.07743568,0.2860749,0.24716887
8,-0.048208006,0.04561511,0.016402246,0.05768845,0.1350081,0.024988638,0.03951326,0.007982339,0.018656917,0.016381813,-0.00747309,0.01061717,0.015677352,-0.01892059,0.24863507,0.011730902,0.036820747,0.012686,-0.0060864217,-0.40129703,-0.034202237,-0.20253061,0.0025916283,0.034877505,0.05766196,0.035883438,0.04940094,-0.014724614,0.011534441,-0.07648635,0.23255005,0.18846591
9,-0.1004436,0.12169178,0.061202932,0.13596259,0.49762958,0.04503094,0.09494114,0.03164754,0.08279454,0.044951286,-0.010561261,0.040112123,0.01703333,-0.029160725,0.48487827,0.06943629,0.10344488,0.023579858,-0.010704209,-0.7182042,0.16673872,-0.6197411,0.009072189,0.07632461,0.10701226,0.090799645,0.12795775,-0.015064791,0.05057874,-0.21431701,0.5317409,0.15869763
10,-0.094941765,0.10305199,0.047405247,0.13880453,0.32329115,0.034899,0.083616704,0.01828027,0.060225688,0.029071024,-0.017067347,0.049375758,0.0014597893,-0.053099386,0.20679475,0.062308002,0.08710052,0.026297905,-0.025695365,-0.7120664,0.19385044,-0.49575204,-0.02374911,0.06567633,-0.12810661,0.09313741,0.133832,-0.01740267,0.051239844,-0.2698956,0.5643475,0.0685922
11,-0.0988531,0.1144588,0.05029078,0.14688012,0.41675207,0.03980105,0.09299389,0.021954814,0.0658573,0.033989914,-0.014918173,0.04868957,0.0031971151,-0.050029725,0.3478485,0.06360896,0.09644336,0.025095021,-0.025913447,-0.7495736,0.17352515,-0.5673524,-0.0145107005,0.0685599,-0.03425521,0.09570461,0.13607918,-0.017608862,0.04994789,-0.20092137,0.57474786,0.1537492
12,-0.02674167,0.0069545195,-0.009850994,0.018489717,-0.05614665,0.012076363,0.0113636535,-0.0133719,-0.012590317,0.004660554,-0.011467142,-0.006628702,0.010194094,-0.02343627,0.24568771,-0.02818632,0.004428678,0.006032347,-0.008125683,-0.2546339,-0.1560172,0.013529592,-0.0056668688,0.010696999,0.05526795,0.006275184,0.0049544903,-0.012935786,-0.016555037,0.03784992,0.04060451,0.26604822
13,-0.095840424,0.1292449,0.06820266,0.1637866,0.42503732,0.036005244,0.103277385,0.03355686,0.08794802,0.03765165,-0.013607757,0.06786083,-0.009484426,-0.05273989,0.13316001,0.09446368,0.10881826,0.033909712,-0.030790016,-0.7517446,0.35836524,-0.6422476,-0.026577448,0.075995706,-0.15355636,0.11646777,0.16741589,-0.01361717,0.077052385,-0.35116547,0.66098297,0.006767408
14,-0.059755787,0.06078893,0.020098684,0.077876545,0.233943,0.027707145,0.050311577,0.008306838,0.021887025,0.014865592,-0.009401986,0.013184926,0.016176404,-0.025188802,0.29432964,0.016600186,0.049017295,0.011103541,-0.010939653,-0.52671856,-0.067779824,-0.31712943,0.00025792792,0.04049114,0.11459161,0.045743473,0.06259583,-0.01395233,0.013159665,-0.110566095,0.30540058,0.21435198
15,-0.02641489,0.00393473,-0.001182957,0.0153222475,0.036052838,0.009028922,0.006779324,-0.010173348,-0.0027792586,0.00080960785,-0.01199459,-0.006178138,0.017189873,-0.01889904,0.26831052,-0.019242622,0.0028580015,0.008356195,-0.0004132753,-0.1972935,-0.122213244,-0.03173422,-0.012081574,0.01797658,0.053798575,0.007772727,0.012429938,-0.00985163,-0.011445778,-0.03660094,0.041204765,0.28804824
16,-0.045655333,0.045432977,0.026849154,0.047413632,0.16634084,0.020522172,0.038514886,0.008800274,0.041441347,0.027082194,-0.0087134605,0.01196995,0.013644107,-0.013731729,0.3602827,0.016089218,0.04032072,0.01641625,0.0007201376,-0.34095508,0.08483431,-0.331525,0.0020019163,0.03713306,0.06883271,0.035177134,0.048074454,-0.006493793,0.016664261,-0.14509949,0.19065797,0.19759578
17,-0.06989009,0.08328652,0.040456675,0.10651498,0.26356745,0.0337407,0.06804596,0.023572048,0.048778474,0.02199536,-0.00597208,0.036392316,0.013059728,-0.027547074,0.15724972,0.052380122,0.069264725,0.01872656,-0.009596469,-0.5818931,0.14152925,-0.43236604,-0.0068143294,0.05639689,-0.055098496,0.07035738,0.102320224,-0.012307591,0.041612245,-0.25405505,0.43725336,0.09916674
18,-0.11110081,0.13880213,0.067825854,0.18143654,0.44790024,0.04270715,0.112543344,0.034782365,0.08842748,0.038573287,-0.014130063,0.073397934,-0.00642497,-0.05894038,0.17439748,0.09921481,0.11751859,0.032983523,-0.033051323,-0.8011171,0.3528604,-0.6300604,-0.028371466,0.08229495,-0.19566274,0.12452649,0.17916512,-0.014694959,0.07939075,-0.3243318,0.693312,0.027772555
19,-0.031804457,0.011423709,-0.0039243386,0.02915274,0.0108427815,0.013311424,0.014151522,-0.0067628254,-0.005233769,6.930716e-05,-0.008975407,0.0019504757,0.01588048,-0.024600111,0.18736127,-0.014898355,0.0070616454,0.0067254445,-0.0031281626,-0.27416852,-0.12330102,-0.009243858,-0.01637462,0.020650093,-0.018651394,0.016342347,0.022135327,-0.008079765,-0.0072715986,-0.045469835,0.090949364,0.34246218
20,-0.051684357,0.075222865,0.034123056,0.09355948,0.34625015,0.029873855,0.060630895,0.023264473,0.034397643,0.010911315,-0.0029046072,0.021868847,0.01568333,-0.016638296,0.25198478,0.04016344,0.059512187,0.015650384,-0.009116846,-0.5870464,0.06461801,-0.41527253,0.0010359619,0.0470385,0.05772162,0.05725983,0.084632814,-0.011685682,0.029847167,-0.14812261,0.38451996,0.13557203
21,-0.098351136,0.12498039,0.06061327,0.15891528,0.43645602,0.038120717,0.103682,0.029323747,0.08127625,0.041937742,-0.015539157,0.061765365,-0.008714913,-0.05251797,0.24463373,0.082924575,0.105793364,0.034023855,-0.033573817,-0.7582969,0.31403357,-0.6326752,-0.022002803,0.07273126,-0.09235105,0.11111294,0.1567763,-0.013759157,0.069296226,-0.29846036,0.6431343,0.12457963
22,-0.027200082,0.006119876,-0.00812818,0.017665343,-0.039009146,0.012038375,0.011810662,-0.010956114,-0.009102955,0.0056892764,-0.010546429,-0.0057472694,0.012024568,-0.020246873,0.25778216,-0.025573384,0.0044903983,0.0075332043,-0.006168031,-0.2390425,-0.12193292,-0.015086065,-0.0072024153,0.012681022,0.037188843,0.007340958,0.006333746,-0.008829821,-0.013159024,0.006631465,0.038321126,0.27813482
23,-0.099352,0.1294426,0.0691703,0.16203132,0.4557726,0.0378455,0.103232145,0.032352187,0.089316286,0.038742185,-0.013967719,0.06327222,-0.004232851,-0.048979905,0.2373144,0.091164075,0.11063898,0.032203846,-0.027300889,-0.7573456,0.34311575,-0.66296494,-0.021277428,0.076869,-0.104834765,0.11256402,0.16251273,-0.013340833,0.07346514,-0.33847484,0.64292896,-0.025996191
24,-0.05443955,0.056633804,0.019800534,0.07902892,0.15404987,0.024410564,0.05116851,0.005657156,0.02402404,0.018011764,-0.011309053,0.022363897,0.0036359334,-0.033630878,0.21752925,0.018622583,0.046917796,0.017137641,-0.018497437,-0.50871277,0.042404674,-0.33108357,-0.011431177,0.03626421,0.008534805,0.04992894,0.068609625,-0.01360317,0.020548273,-0.13722117,0.3274043,0.19430918
25,-0.09178201,0.10848763,0.05094579,0.12861584,0.43995422,0.039098173,0.08764536,0.022565097,0.06970913,0.039308496,-0.013012552,0.038510088,0.008803907,-0.03663183,0.45023546,0.05617349,0.0925776,0.023639543,-0.017582454,-0.70786965,0.16342619,-0.59644145,-0.0020358386,0.065940715,0.06759204,0.08443763,0.118475765,-0.013610986,0.044313107,-0.20690356,0.5082542,0.17400032
26,-0.025483433,0.0049659535,-0.0083789,0.015340484,-0.07068051,0.012118284,0.010971527,-0.011393345,-0.009113143,0.007201771,-0.010562198,-0.0046724747,0.010595603,-0.021655513,0.22315574,-0.02644929,0.0031120202,0.0075628795,-0.0060876766,-0.20961502,-0.12835364,0.024046896,-0.006868858,0.012208656,0.045889165,0.006897614,0.0056701885,-0.011429401,-0.013304607,0.020005897,0.035625603,0.2785221
27,-0.021716032,0.017550578,0.007905259,0.014801533,0.0007144286,0.011746947,0.019043857,-0.0013378701,0.015538103,0.020340959,-0.0077158604,0.0003509213,0.006547171,-0.011466931,0.24750337,-0.010008796,0.01497376,0.011550805,-0.0026603586,-0.14326254,-0.026363736,-0.12446595,0.002978724,0.017239809,0.13108511,0.013600864,0.013475355,-0.008458909,0.0001836624,-0.028978279,0.05917305,0.20374121
28,-0.029758446,0.025927465,0.014709857,0.019959575,0.028252296,0.016322512,0.024871156,0.0044173677,0.027378116,0.027908511,-0.0054834406,0.0051952237,0.010091529,-0.008601753,0.26469085,-0.000931218,0.022993084,0.011384765,0.002331953,-0.12970369,0.0069018328,-0.16067103,0.007970934,0.024548247,0.13514504,0.01914079,0.02099396,-0.0075757066,0.006717783,-0.052179895,0.07858872,0.18697022
29,-0.03492804,0.02966844,0.01752496,0.02264562,0.051574025,0.018812662,0.027161121,0.005743688,0.032632336,0.03104455,-0.005284788,0.006393343,0.012556915,-0.008037895,0.29150522,0.0018838864,0.026858566,0.010915545,0.0052846903,-0.14116037,0.024845552,-0.1877687,0.010401505,0.027757717,0.13563654,0.02085864,0.023872942,-0.0076204683,0.008264232,-0.07724907,0.08672301,0.18027855
30,-0.033868294,0.027477484,0.015415638,0.02161164,0.033007637,0.019067472,0.02591624,0.0047901403,0.02912559,0.029775402,-0.004974015,0.0065374896,0.012172559,-0.008912991,0.25490442,0.00029627886,0.024792306,0.009668169,0.005026816,-0.12557039,0.011758482,-0.15959395,0.010174894,0.026218565,0.1402701,0.019435897,0.022151489,-0.009078227,0.0071512656,-0.0731842,0.08464032,0.1782169
31,-0.08930491,0.1119756,0.061902586,0.1256156,0.3972959,0.040707603,0.09084482,0.032814875,0.08962295,0.051533613,-0.007401907,0.05251025,0.0043723118,-0.032135036,0.31133673,0.07369355,0.09679452,0.025562963,-0.010606279,-0.6075768,0.2912987,-0.58830976,-0.00030075014,0.0711544,0.028910253,0.09158841,0.12871487,-0.01188762,0.06123896,-0.2848488,0.52651745,0.093405284
32,-0.05952842,0.0635981,0.027294548,0.07059553,0.21072721,0.030552356,0.05716718,0.01083188,0.045647338,0.040380213,-0.009561459,0.024039589,0.0053743203,-0.027765522,0.3061439,0.019917246,0.05366355,0.018708441,-0.008774258,-0.44375208,0.10096789,-0.4230865,0.0018440725,0.042626,0.1108785,0.05141012,0.06647672,-0.012501079,0.0244954,-0.22263873,0.31457388,0.32720122
33,-0.02992568,0.011291122,-0.0011882506,0.017399056,-0.009150257,0.016601617,0.016690029,-0.0074765286,0.001857966,0.015972506,-0.0090987915,-0.0024838026,0.012497007,-0.017333688,0.24097115,-0.021166768,0.010349988,0.007623171,-0.0015542196,-0.18652673,-0.07729864,-0.086731255,0.0002489239,0.01633322,0.11827307,0.008998581,0.009440984,-0.01231502,-0.007730803,-0.042878084,0.05726735,0.22532006
34,-0.03429283,0.027424883,0.01261543,0.033224918,0.0648181,0.018842341,0.027271913,0.0028589226,0.017597053,0.018902114,-0.0063061058,0.0073924246,0.012155578,-0.014338157,0.19441955,0.00100378,0.02403091,0.009932638,-0.0011167335,-0.21442105,-0.017636437,-0.19636875,0.0014988452,0.02587032,0.110892974,0.022373145,0.030185763,-0.010833411,0.007108782,-0.09902181,0.13608532,0.14909093
35,-0.029270224,0.020436995,0.0083807865,0.022518836,0.041323155,0.017300777,0.021275282,0.00231822,0.013428691,0.017705247,-0.004693513,0.002800326,0.014051726,-0.009507509,0.20473844,-0.004233309,0.017855203,0.0075811115,0.0020626436,-0.15464525,-0.04508549,-0.12600054,0.005122697,0.022321764,0.117597125,0.0152701065,0.019451395,-0.009171806,0.002114664,-0.05714833,0.08403349,0.17027473
36,-0.051378667,0.054670863,0.028281799,0.07462148,0.17719722,0.02372978,0.04533339,0.014466392,0.030901339,0.013569014,-0.005318539,0.025796467,0.01098796,-0.022079524,0.06988327,0.035396863,0.046307888,0.012767955,-0.00642703,-0.40521455,0.07853221,-0.2980952,-0.008423608,0.041008536,-0.028691595,0.048880037,0.073468395,-0.010879756,0.02933583,-0.1965889,0.3213431,-0.012871926
37,-0.021052888,0.011622639,-0.0005558095,0.02066461,0.005841196,0.010747638,0.014178302,-0.0022735985,-0.0009822265,0.0062626414,-0.0059098722,0.002136034,0.006981156,-0.01443182,0.10619038,-0.0073514585,0.008747312,0.0062652836,-0.005334386,-0.16232772,-0.06842558,-0.022790814,-0.0042996877,0.013557764,0.048426915,0.012226436,0.01601197,-0.008411386,-0.001719022,-0.014642561,0.08888932,0.19366677
38,-0.038089335,0.046696205,0.021723768,0.056449138,0.18789037,0.017978653,0.042472277,0.011959856,0.029503504,0.022661682,-0.006008983,0.02094927,5.4292846e-05,-0.019258892,0.10556384,0.024082582,0.038297925,0.014703188,-0.01283285,-0.3026232,0.041856036,-0.27852535,-0.0045173494,0.031397346,0.10866514,0.04233902,0.056765333,-0.008579218,0.02406812,-0.11387116,0.28064948,0.18347788
39,-0.022146765,0.010312751,0.0019465158,0.015453617,0.07334734,0.010080199,0.0149390185,-0.0021273703,0.0045137955,0.013008107,-0.0073013846,7.980026e-05,0.006868816,-0.012141592,0.19112484,-0.009408742,0.008749105,0.009246861,-0.0053548208,-0.115720436,-0.066663675,-0.07543656,-0.0032422894,0.015074968,0.13081177,0.012054267,0.014013784,-0.007773016,-0.00072305964,0.004534364,0.08154456,0.23084405
40,-0.040909592,0.049481325,0.025150467,0.05752217,0.2016251,0.020293001,0.04807454,0.010574234,0.037442617,0.03288173,-0.008391567,0.021844441,-0.0046272255,-0.019917771,0.22749501,0.022462277,0.043750625,0.020931315,-0.015875414,-0.31932047,0.14353289,-0.40032154,-0.0009972785,0.030545814,0.1116435,0.043187026,0.05764934,-0.010580828,0.026922323,-0.122700416,0.28915834,0.16747676
41,-0.031083211,0.021828473,0.005990452,0.031941418,0.094539106,0.016358139,0.022610513,0.0033327222,0.0059487377,0.010567555,-0.0051427735,0.0045417342,0.011948466,-0.012961835,0.15947099,-0.000382347,0.017509906,0.008945211,-0.0038586068,-0.21755633,-0.04595421,-0.101013884,-0.0019069756,0.021968488,0.0753284,0.02025452,0.027796252,-0.010021046,0.0050128484,-0.050706185,0.14374593,0.18317227
42,-0.03750363,0.040066034,0.017233992,0.05147073,0.1468942,0.017119251,0.03911455,0.007928759,0.023929466,0.022894666,-0.008029151,0.018460192,-0.0016485242,-0.021121634,0.10337774,0.016953383,0.033578906,0.016395152,-0.014807707,-0.2858425,0.0571157,-0.26098067,-0.0064455383,0.02751856,0.08846118,0.03853193,0.051212456,-0.010213093,0.021340698,-0.120626956,0.26828095,0.18565847
43,-0.022324145,0.006437193,-0.0004183417,0.016332462,0.044386383,0.00956754,0.011861074,-0.0039998647,-0.0017692205,0.007388904,-0.0077081383,-0.0005002133,0.008518371,-0.013554663,0.13896544,-0.010900175,0.005751502,0.008591256,-0.005325321,-0.12270994,-0.06792538,-0.060523815,-0.0072279833,0.013935697,0.08313056,0.010583218,0.01402904,-0.008331011,-0.0015899998,-0.034289144,0.081504405,0.18102217
44,-0.022454662,0.014500516,0.006347159,0.02334443,0.075352676,0.009573404,0.018149491,0.0018383537,0.008066844,0.011330587,-0.0061158747,0.0069787474,0.00425378,-0.013511578,0.07608894,0.000854376,0.012118592,0.01042251,-0.0069394098,-0.1087627,-0.026859714,-0.09016617,-0.008247162,0.017734831,0.098222435,0.01891594,0.025405161,-0.0076108696,0.007669036,-0.049791433,0.13550866,0.17327164
45,-0.06737293,0.08424701,0.043900955,0.112320036,0.3697907,0.027999198,0.068918675,0.025811529,0.04968559,0.019378645,-0.0063802134,0.040772434,0.0032625222,-0.027770057,0.08025734,0.06402182,0.071238704,0.020729667,-0.01743565,-0.57517856,0.20789988,-0.49439597,-0.014194321,0.05329552,-0.060782842,0.075542204,0.11213916,-0.0091429055,0.051365986,-0.2606022,0.49550664,-0.045936834
46,-0.018815048,0.00054508256,-0.007890165,0.019002177,0.021681873,0.0049031633,0.0066199987,-0.008936452,-0.015105555,-0.0042954157,-0.009434669,-0.0005934606,0.0039273757,-0.020500306,0.060982466,-0.0135975545,-0.0007275258,0.0068093548,-0.01174754,-0.16125031,-0.098687276,0.021378947,-0.017073318,0.007970858,0.019228933,0.009495456,0.014029707,-0.008693925,-0.0054069147,-0.0075665517,0.09796219,0.18846975
47,-0.05131576,0.06495998,0.031493824,0.092481665,0.2662885,0.016102828,0.056746036,0.015827555,0.037749663,0.017588083,-0.010162112,0.038920276,-0.0123730535,-0.03543328,-0.023515508,0.04878387,0.053867836,0.02207716,-0.027722932,-0.4660957,0.17312366,-0.3659864,-0.025607247,0.03852407,-0.036444295,0.0671224,0.095756195,-0.009337303,0.04386261,-0.16138442,0.45848432,0.062005505
48,-0.06613607,0.08849673,0.03727066,0.115461506,0.43334347,0.030532744,0.070230246,0.026616406,0.039170362,0.012208377,-0.0044048014,0.03145936,0.008657748,-0.023486475,0.22658956,0.056663614,0.07137043,0.01759136,-0.018013239,-0.6605501,0.13189039,-0.48199087,-0.0056998185,0.050839577,-0.03232336,0.07156641,0.10504175,-0.008903659,0.04085235,-0.1629429,0.48327845,0.101295136
49,-0.0301441,0.024872541,0.0007117017,0.043359626,0.106643416,0.010818613,0.025820993,-0.0025968181,-0.0022146218,0.005614583,-0.010800422,0.0075577153,-0.0015031386,-0.026202837,0.11530186,-0.00044184082,0.01791264,0.012454852,-0.02000067,-0.3358972,-0.05931899,-0.13101554,-0.013981871,0.016395686,0.03339172,0.02742289,0.035456225,-0.010193312,0.004869546,-0.038377844,0.21479066,0.26447567


==> images/rnn_examples/11/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.007620174,0.013567128,0.0072155683,0.013549286,0.054662768,0.004828537,0.009906765,0.0063809296,0.009061351,0.0030875506,0.0014530388,0.0045411177,0.002879621,0.00043368226,0.031319655,0.009968843,0.010208885,0.0010923954,0.0006710671,-0.07068652,0.012957315,-0.062382158,0.0028111294,0.008259994,0.01754695,0.009713534,0.0139844,-0.00037458845,0.006264792,-0.012209743,0.06523105,0.02801986
1,-0.017566111,0.02367537,0.013122641,0.025425667,0.068068095,0.008360156,0.018545426,0.008065785,0.016514227,0.0076220953,-0.00077136833,0.008852389,0.0033726182,-0.003974088,0.054846823,0.015747638,0.018201493,0.0038525655,-0.0021658984,-0.13068561,0.019679897,-0.1255211,0.001601805,0.015614364,0.032463495,0.019693991,0.027638385,-0.002280891,0.011287588,-0.044302206,0.13186513,0.05384475
2,-0.027141862,0.03773178,0.020967493,0.041938048,0.053743288,0.0140947085,0.028817108,0.013111166,0.022902435,0.0067914883,-0.00037100146,0.0135846725,0.0074335528,-0.005609927,0.06692089,0.024723377,0.027560217,0.0060703848,-0.0030422767,-0.21623303,0.050736714,-0.16257864,0.0024086076,0.024611367,0.012449468,0.031779423,0.046612214,-0.003910718,0.017456573,-0.07444976,0.20364471,0.04775733
3,-0.026098792,0.03337292,0.019196853,0.04043632,0.042665266,0.011392142,0.02794355,0.009234923,0.022659954,0.009115722,-0.0036832287,0.01825962,-0.0006194256,-0.013378453,0.059913218,0.021986388,0.024636472,0.00954468,-0.009520198,-0.22841719,0.0865174,-0.17038313,-0.0056982925,0.022700682,-0.010378726,0.03512931,0.050038446,-0.0044890074,0.019369712,-0.098517254,0.21305424,0.06216977
4,-0.03142022,0.04043737,0.021363605,0.049583096,0.046856366,0.014692421,0.032031443,0.011296347,0.022220604,0.0055718655,-0.0027773434,0.017734313,0.004520732,-0.0127220005,0.063643284,0.024885414,0.0292973,0.00830588,-0.008330596,-0.2733386,0.06411609,-0.17701612,-0.003551942,0.02644278,-0.012381989,0.038317155,0.055919643,-0.0051893494,0.019140605,-0.11551198,0.2421376,0.04940038
5,-0.02471495,0.028090876,0.011267235,0.0391894,0.0440923,0.01085431,0.023774974,0.0048304736,0.011400119,0.0045416057,-0.004683057,0.011394545,0.0018534418,-0.014558168,0.06261443,0.012779087,0.020882951,0.007441075,-0.009525862,-0.21714793,0.014271502,-0.1268367,-0.005684771,0.018292794,-0.005677872,0.027136534,0.03847425,-0.00555874,0.010560369,-0.093065105,0.19646189,0.08883908
6,-0.01739457,0.015426472,0.004143037,0.025758998,0.023716155,0.0068273703,0.014324649,6.6641085e-05,0.002457842,0.0013790315,-0.005140395,0.005176935,0.0021578628,-0.012958291,0.055428144,0.0026712564,0.011191754,0.0058789016,-0.007926394,-0.15364268,-0.024874415,-0.05770748,-0.0069180657,0.011710828,0.004576275,0.016422784,0.023117572,-0.0053668674,0.003450179,-0.045877844,0.13021906,0.09265643
7,-0.023130728,0.025972253,0.01259324,0.028976275,0.05191866,0.010524903,0.021600017,0.0044188485,0.017201638,0.011131163,-0.0043250616,0.0059444145,0.004960259,-0.008229365,0.12815005,0.008710095,0.021079717,0.0072446642,-0.0039910623,-0.18408172,0.008984575,-0.15107386,0.001711102,0.017769849,0.035501067,0.020134756,0.027068282,-0.0043081213,0.0071853204,-0.055442158,0.12446403,0.10896902
8,-0.022710964,0.023359545,0.010261486,0.027787786,0.04605923,0.011104562,0.020002618,0.0040477007,0.013068816,0.00940977,-0.0038870042,0.005506754,0.0061998274,-0.008452321,0.11251734,0.006984654,0.018757671,0.006651653,-0.003436337,-0.17236474,-0.004272388,-0.11850499,0.0014389296,0.017102629,0.026100712,0.018633945,0.02518236,-0.0055936957,0.0062240055,-0.050170116,0.11778197,0.09891036
9,-0.029530162,0.03451971,0.019037925,0.03766264,0.04495066,0.014416932,0.028296255,0.008149211,0.024444625,0.013789199,-0.0038783697,0.011497003,0.0065853335,-0.009417667,0.13458908,0.01666274,0.027136074,0.008314349,-0.003958133,-0.22288395,0.036841758,-0.17589408,0.0024044893,0.024403563,0.023213394,0.028790105,0.0398734,-0.0056728437,0.013569949,-0.08915275,0.16826066,0.10457905
10,-0.030782836,0.034321114,0.019715533,0.040863983,0.03939674,0.013781102,0.029073412,0.0072766407,0.024262905,0.012419847,-0.005096309,0.016123995,0.0034349437,-0.014109924,0.11164977,0.018557712,0.026607117,0.009517778,-0.007376221,-0.24307933,0.06039881,-0.18278974,-0.0033685882,0.025160667,0.0011129838,0.033555787,0.047188755,-0.0061381925,0.016724316,-0.1173825,0.19654746,0.091208056
11,-0.032356102,0.036795866,0.020742653,0.044580974,0.038568813,0.014513516,0.03144403,0.007623123,0.025492843,0.012777998,-0.0052713007,0.01815849,0.0023158574,-0.015701914,0.11087716,0.019904388,0.028411783,0.009875214,-0.009051102,-0.25522557,0.06654049,-0.19432817,-0.0042116223,0.026177032,-0.0021782464,0.03634497,0.05114341,-0.0064046816,0.017762616,-0.13185084,0.2122695,0.08920868
12,-0.024517924,0.02189477,0.007965434,0.031142708,0.013792948,0.010844903,0.019905008,0.00096639845,0.01006678,0.007922481,-0.005723093,0.0076191016,0.0037209752,-0.014446089,0.10320478,0.0037892486,0.017499646,0.006605944,-0.006687842,-0.15895928,-0.00963344,-0.07209569,-0.003725553,0.016260155,0.012122272,0.020119883,0.027415546,-0.0065935603,0.005214236,-0.054981668,0.14346462,0.10270896
13,-0.026026212,0.031011552,0.018762477,0.03701594,0.026630593,0.011466204,0.026881658,0.006435352,0.02259537,0.0107698785,-0.004815034,0.017768087,-0.00025705955,-0.01475146,0.10840088,0.017120862,0.023202829,0.009943881,-0.009399543,-0.23560223,0.07557572,-0.14416859,-0.006026468,0.02245619,-0.0019563066,0.033419188,0.047051553,-0.005428242,0.017762193,-0.109373204,0.19173999,0.105552815
14,-0.02722001,0.02992782,0.014132739,0.038247153,0.04443173,0.0123526445,0.025522195,0.0053375303,0.016655143,0.008959797,-0.004678471,0.011958357,0.0036203265,-0.013390293,0.10048634,0.012571276,0.023329478,0.007651726,-0.007330878,-0.20975834,0.01650131,-0.12921147,-0.0031154973,0.020798277,0.017309906,0.02744158,0.038164828,-0.0059808474,0.01181722,-0.09316414,0.18578018,0.0986513
15,-0.020740865,0.016553951,0.0067584664,0.024461301,0.033051174,0.0086136935,0.014893932,0.0002637876,0.0077294745,0.004782901,-0.0054078694,0.004481298,0.006091112,-0.011703388,0.105713576,0.0016882122,0.013098586,0.005949929,-0.003816876,-0.14081943,-0.022624293,-0.06515206,-0.0046418915,0.014998719,0.0199029,0.015773004,0.022329153,-0.00550491,0.003142876,-0.056940798,0.11160608,0.11417527
16,-0.020498242,0.018541662,0.009858739,0.022611478,0.03941935,0.009003218,0.016212536,0.0021817638,0.013728811,0.008727443,-0.004634891,0.005069337,0.0062216236,-0.008776594,0.13831386,0.0045932876,0.015462326,0.006856428,-0.0016946737,-0.15286122,0.009102107,-0.10818859,-0.0017344409,0.016172135,0.023185214,0.016177919,0.022441735,-0.0041955463,0.005443324,-0.07300005,0.096434295,0.114222236
17,-0.023818675,0.025678767,0.0143222725,0.031186227,0.04164937,0.011508564,0.021943728,0.005957479,0.01767691,0.00894809,-0.0033939849,0.010761712,0.0058900854,-0.009662732,0.11390096,0.012710621,0.020331135,0.007525001,-0.0029815051,-0.2033593,0.037658475,-0.14297982,-0.0021828546,0.020256896,0.005713978,0.023821121,0.033911828,-0.004633681,0.011783358,-0.10401539,0.14583601,0.099470645
18,-0.027983807,0.033458408,0.021393841,0.039484464,0.030444931,0.012975427,0.02902562,0.008583563,0.025717847,0.011316822,-0.003939845,0.020083012,0.001405485,-0.013729052,0.10864705,0.02084219,0.025106624,0.010057502,-0.008068476,-0.25256935,0.09390031,-0.1824108,-0.0055889706,0.025223099,-0.0079732295,0.03622119,0.05157335,-0.004763681,0.020583967,-0.14401653,0.19883229,0.09829234
19,-0.023701347,0.021603685,0.00978118,0.031777628,0.023576457,0.010440791,0.0195996,0.0033135696,0.012167794,0.006118707,-0.0044101053,0.010738241,0.0046170647,-0.013762873,0.08520682,0.007876217,0.0167572,0.006911153,-0.00498994,-0.16011731,0.009905062,-0.0717822,-0.0071625183,0.018322881,-0.007284557,0.022626055,0.032043178,-0.004553638,0.009114652,-0.08079428,0.15924074,0.11893645
20,-0.022618897,0.026829183,0.013131123,0.03462493,0.047537684,0.0116825495,0.022841414,0.006689177,0.014114739,0.005389977,-0.0027094756,0.010407392,0.0058668517,-0.0100197885,0.092247576,0.012415986,0.02019291,0.007055456,-0.004547521,-0.21150845,0.020330355,-0.122855216,-0.0030635763,0.019730518,0.004313272,0.024615271,0.035493124,-0.0047990447,0.011084032,-0.09010364,0.16608132,0.10426884
21,-0.02623833,0.032757957,0.019424267,0.039288733,0.035161287,0.01248292,0.028695138,0.008184098,0.02301316,0.010620488,-0.004022961,0.017769571,0.0009039152,-0.013287774,0.09886706,0.019086717,0.024602793,0.010217389,-0.009035977,-0.25172305,0.08035282,-0.17621958,-0.005081276,0.023519663,-0.0038527783,0.034284327,0.048428703,-0.00475881,0.018644763,-0.13238621,0.19796494,0.11271204
22,-0.02162286,0.019916862,0.0077718506,0.028689247,0.016250584,0.009858361,0.018839724,0.0019855257,0.009794495,0.007116575,-0.004864025,0.007682001,0.0034414562,-0.012514538,0.1005726,0.004173688,0.015784357,0.0072092023,-0.0062439507,-0.15255398,0.004836104,-0.06999004,-0.004657954,0.015504706,0.007397934,0.019460222,0.026580185,-0.004751002,0.006634668,-0.061454076,0.14001809,0.11455084
23,-0.02578714,0.030778144,0.018956793,0.03658567,0.029061396,0.011480673,0.026748968,0.0067079924,0.02292918,0.010705784,-0.0045750937,0.016899068,0.0006811983,-0.013527866,0.11398763,0.017045889,0.023337683,0.009911159,-0.00851663,-0.23257865,0.078674175,-0.1477527,-0.0055423677,0.022430927,-0.0019636918,0.032456025,0.0459047,-0.004606934,0.017686546,-0.11556979,0.18811296,0.11595959
24,-0.025093464,0.027802372,0.013987599,0.036549557,0.03461265,0.011397724,0.02494842,0.0047683525,0.01695705,0.009498874,-0.0048598507,0.0135325445,0.0011756357,-0.01419354,0.096771285,0.012550327,0.021995125,0.008915855,-0.008534188,-0.20788427,0.044576894,-0.13709557,-0.0053001153,0.01951245,0.0005118119,0.027569158,0.038449552,-0.0053823297,0.0132939685,-0.10126153,0.18230197,0.10348866
25,-0.029108228,0.0338741,0.018387396,0.040471658,0.041372485,0.0134131005,0.029144038,0.006699723,0.023283185,0.0126872705,-0.004856042,0.014926908,0.0024545433,-0.013518743,0.119111665,0.016556779,0.026699113,0.009397814,-0.007894272,-0.23872156,0.058938306,-0.18404554,-0.002739953,0.023319114,0.0064701415,0.031568594,0.043987792,-0.0053116265,0.015302913,-0.12620269,0.18983077,0.1067444
26,-0.022150073,0.01948201,0.007133942,0.027192751,0.011717661,0.0101686,0.018356312,0.0008584164,0.009702679,0.008456673,-0.0052361838,0.0064383135,0.0038886378,-0.012704747,0.10359043,0.002258001,0.015801525,0.006715068,-0.005565342,-0.14387414,-0.0057533714,-0.06833337,-0.003187127,0.015064311,0.013611958,0.0177935,0.023816733,-0.005622633,0.0046700696,-0.055695374,0.12110688,0.114578426
27,-0.016354708,0.014035853,0.005507448,0.017303878,0.0056399475,0.007954316,0.013834479,9.833017e-05,0.008654968,0.009205067,-0.0045019267,0.003292266,0.0035502429,-0.009135739,0.1164397,-0.0013576457,0.011580475,0.0062072463,-0.003423956,-0.10730626,-0.009485291,-0.06396049,-0.00084885856,0.011746047,0.03746941,0.01221824,0.015165777,-0.00487315,0.002337785,-0.038850248,0.07192892,0.11332641
28,-0.015373292,0.013317975,0.006375496,0.013564484,0.008303798,0.0079520885,0.012982393,0.0011272366,0.011043819,0.011422983,-0.003576252,0.002915946,0.004243812,-0.006634909,0.12787962,-0.00090805243,0.01138673,0.0059025795,-0.0011312559,-0.085074194,-0.0029969232,-0.07049453,0.0015273857,0.011874477,0.048713677,0.010783361,0.012683197,-0.0042746672,0.0027900352,-0.035435982,0.05286466,0.107617356
29,-0.016125327,0.013866565,0.007503686,0.012353426,0.013939402,0.008554047,0.01310956,0.0019590193,0.013525953,0.013286838,-0.0030659465,0.003022057,0.005189879,-0.0052540605,0.13968278,1.1287276e-05,0.012224812,0.0056336587,0.000729926,-0.07528264,0.0046936604,-0.07961259,0.0032871012,0.012722699,0.05328068,0.010483894,0.012149723,-0.003985677,0.0033860018,-0.04040649,0.045831643,0.10206694
30,-0.016258858,0.013597226,0.0075447834,0.011498961,0.013187799,0.008925444,0.0128783425,0.0021413341,0.013900372,0.0139217395,-0.0027389897,0.0031123748,0.005570323,-0.0047856644,0.13738349,7.869118e-05,0.012142333,0.0051939003,0.001593836,-0.066215485,0.0052690757,-0.077436164,0.004103372,0.012771471,0.0571332,0.009986879,0.01145952,-0.004202863,0.0034118204,-0.041751385,0.042142496,0.09806024
31,-0.024001144,0.027586635,0.017786253,0.027753046,0.034102663,0.012408668,0.023856187,0.00744618,0.025994867,0.017145906,-0.0026794418,0.013097668,0.0035224436,-0.008246544,0.15285333,0.01408995,0.022466742,0.008009843,-0.0015686115,-0.13795221,0.07051953,-0.15223575,0.0016569755,0.021158671,0.038243942,0.024764828,0.033494625,-0.0043485127,0.014660027,-0.09349022,0.13929728,0.09790569
32,-0.024985867,0.027555177,0.015185019,0.029670358,0.041172452,0.013171716,0.024655858,0.006189382,0.023359085,0.017750803,-0.0034797557,0.012044065,0.0029969043,-0.010186481,0.14215776,0.0113666225,0.02281619,0.008324141,-0.0028040323,-0.1439451,0.05699027,-0.16011314,0.0012247864,0.02027848,0.035706446,0.024034845,0.031729244,-0.0049902084,0.012624552,-0.11311862,0.14285642,0.11628623
33,-0.02041151,0.017107617,0.007310096,0.020310046,0.021144167,0.010884073,0.016894905,0.0013982364,0.012332051,0.013031078,-0.004044419,0.0054523754,0.0046038954,-0.009580735,0.123960264,0.0006348219,0.014653458,0.0061085075,-0.0018044288,-0.10513924,0.007279731,-0.09244005,0.00069699495,0.014313252,0.042942636,0.014349911,0.018311972,-0.0055875354,0.004480537,-0.06970197,0.08839552,0.11145097
34,-0.018150836,0.01488564,0.006719051,0.017809208,0.021888655,0.009879321,0.014830221,0.0013655438,0.010373646,0.010969177,-0.0034873334,0.004493423,0.0052160383,-0.008091837,0.11282917,0.0005499849,0.01277696,0.005434817,-0.0011626125,-0.103259414,-0.00082664593,-0.09373373,0.0006956257,0.01331455,0.045388747,0.012533217,0.016347699,-0.005348629,0.0038843593,-0.065636106,0.07468084,0.10012306
35,-0.016306115,0.012487624,0.0054276586,0.014624927,0.019163767,0.009201242,0.012681482,0.0012528119,0.008509831,0.009844102,-0.0029004174,0.0029322528,0.006065635,-0.0063906047,0.1064854,-0.00076531037,0.010821007,0.0045951237,-7.465715e-05,-0.08661511,-0.011752518,-0.075294115,0.0016015451,0.012145973,0.04807704,0.0100167375,0.012925087,-0.0049277362,0.002438522,-0.050908454,0.05722454,0.09424774
36,-0.018793082,0.017744489,0.009432735,0.022413844,0.033905957,0.009715241,0.01604068,0.0037866076,0.01134891,0.007786721,-0.0025347618,0.0074791964,0.005459132,-0.0077776806,0.07835169,0.0072564944,0.014574267,0.005187953,-0.0015343813,-0.14031619,0.013403824,-0.10451717,-0.0011132591,0.015285964,0.022586843,0.016311018,0.02338982,-0.0048008147,0.007927761,-0.07628188,0.10469599,0.063560724
37,-0.014813611,0.011910081,0.004552827,0.01696481,0.019129265,0.0076094903,0.011674085,0.0014103123,0.005453435,0.0054896134,-0.002744729,0.0042640166,0.0044742324,-0.007504684,0.06297379,0.0019265718,0.009742219,0.0041585644,-0.002079738,-0.103046164,-0.010857395,-0.053070854,-0.0016169497,0.011030957,0.021706067,0.011149397,0.01560829,-0.004501205,0.003553617,-0.044558313,0.0772019,0.07793343
38,-0.015359754,0.015934562,0.007409039,0.020136187,0.036255557,0.0077517917,0.015114735,0.0033505205,0.009516885,0.007847269,-0.0026543625,0.0070007327,0.0021773444,-0.007777026,0.061331924,0.0062156194,0.01274778,0.005455078,-0.0040101535,-0.12063181,0.005231019,-0.09071982,-0.0017546796,0.012599921,0.032484427,0.015311973,0.020797206,-0.004112421,0.0072505637,-0.056578513,0.102887146,0.089454204
39,-0.013314525,0.010710885,0.004179614,0.014462887,0.03469426,0.006437504,0.01141148,0.0012122635,0.00591184,0.0071770893,-0.0031512778,0.0035288725,0.0027886888,-0.006967514,0.07398648,0.0008746537,0.008793438,0.005032318,-0.0033352084,-0.08343398,-0.01447695,-0.06101676,-0.0016935273,0.010061891,0.04505175,0.010644947,0.013871994,-0.0039962595,0.0034504877,-0.028595638,0.0734935,0.10021011
40,-0.015143862,0.015845519,0.008031449,0.019018736,0.04123504,0.00767867,0.016129468,0.002922384,0.01153069,0.010941004,-0.0033595974,0.0068390635,0.00027164287,-0.0076072724,0.09385731,0.005332719,0.013377951,0.0073216213,-0.0053097517,-0.11146821,0.028580112,-0.1209347,-0.000997685,0.011901905,0.04404538,0.0152119985,0.02010298,-0.0043074084,0.007818767,-0.048614226,0.101820946,0.102299005
41,-0.015262754,0.0133344475,0.005502789,0.017620673,0.039635748,0.007863016,0.013700472,0.0022995065,0.007301892,0.008108014,-0.0029541575,0.0045413873,0.0030494602,-0.0069963667,0.08064786,0.0026065586,0.011052031,0.0058840597,-0.0036159768,-0.10123349,0.0018903174,-0.08106619,-0.0009648481,0.0113461185,0.03580559,0.012603532,0.016871108,-0.004608644,0.0051181405,-0.03842584,0.08865639,0.094038315
42,-0.015512907,0.015152993,0.00680032,0.019488426,0.03931668,0.0077144457,0.015368778,0.0028790038,0.009105037,0.009191892,-0.0032255936,0.0065627084,0.0010943175,-0.0079951035,0.072316445,0.0049773287,0.012407548,0.0067001255,-0.0052300356,-0.115125604,0.015318888,-0.10260654,-0.0018879903,0.011884782,0.03685919,0.01513918,0.020127501,-0.004559475,0.007369968,-0.053717323,0.104971394,0.10099343
43,-0.01342628,0.00933715,0.0032944374,0.014246477,0.030687846,0.006282998,0.01076645,0.00050859054,0.0041621407,0.0064776978,-0.0035384777,0.0031645703,0.0026453321,-0.007414453,0.066900305,-0.00012188109,0.007835677,0.005493116,-0.0039454265,-0.08303122,-0.009918348,-0.06353486,-0.0027321547,0.009414385,0.036099005,0.010204349,0.01354678,-0.004357697,0.0033030855,-0.036499996,0.0749477,0.09488518
44,-0.011915427,0.00800577,0.0031845062,0.012496868,0.029990852,0.005405559,0.009644972,0.0006890519,0.0040097046,0.005932371,-0.0032037697,0.003265143,0.0023397934,-0.006842504,0.054788493,0.00014325934,0.0066621904,0.0052512144,-0.0036363332,-0.06865557,-0.0117135495,-0.055070274,-0.003297799,0.0089396,0.041250095,0.009640705,0.012847094,-0.0039816285,0.003463018,-0.033022128,0.06950613,0.09522958
45,-0.018632682,0.02047304,0.011757641,0.026439497,0.04650419,0.0083819665,0.018519936,0.0055737575,0.0130150635,0.0068963505,-0.0027427855,0.010760086,0.0018185613,-0.008519388,0.05045535,0.012435818,0.016096504,0.007087306,-0.0056103305,-0.15778804,0.043643247,-0.12145716,-0.0042523723,0.015841873,0.018271938,0.021547379,0.031162117,-0.0037643418,0.012849714,-0.076432444,0.14736624,0.06986403
46,-0.014408602,0.0108577525,0.0038979962,0.019289076,0.032838155,0.005599908,0.0113103725,0.0008295265,0.0028890453,0.002522867,-0.0037390396,0.005254237,0.0018908764,-0.009458259,0.0359057,0.0032048633,0.008565269,0.005265688,-0.005727209,-0.10642725,-0.005021016,-0.049377978,-0.0063767177,0.010021497,0.012459932,0.013137148,0.019096417,-0.0040686615,0.0052304985,-0.040577207,0.1093307,0.0787554
47,-0.016501147,0.017716756,0.009129488,0.025603304,0.041393314,0.0059822076,0.016749196,0.0036166743,0.009696892,0.004948679,-0.0037731822,0.011251027,-0.001836235,-0.011199684,0.02412604,0.010858946,0.013697281,0.0073660463,-0.008882391,-0.15711865,0.039817415,-0.1008326,-0.007878134,0.0130895,0.0027895682,0.021185704,0.030278457,-0.0038520675,0.011981984,-0.06340797,0.15338378,0.073967606
48,-0.021616273,0.026887674,0.0133262025,0.03515509,0.053912815,0.009464445,0.02292664,0.0073098345,0.013734759,0.0050522336,-0.0027449285,0.012689476,0.0010332057,-0.010122791,0.043727975,0.016537905,0.020318573,0.0076051177,-0.008414462,-0.21134613,0.049142648,-0.14041857,-0.004874126,0.017679345,-0.0022585753,0.026700942,0.038608342,-0.0037823818,0.014621483,-0.078354895,0.18932208,0.06399155
49,-0.017804867,0.01909097,0.006677971,0.02827185,0.046907626,0.007354814,0.017540788,0.0031617966,0.0062223007,0.0038582645,-0.0039012549,0.008052926,0.00016313455,-0.01111591,0.045043994,0.008143919,0.014419807,0.0067304764,-0.008942383,-0.16947961,0.007602025,-0.09654527,-0.0056648823,0.012663572,0.0057747504,0.019629959,0.027364606,-0.0042830016,0.008296422,-0.055041816,0.15291059,0.092241995


==> images/rnn_examples/11/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47455028,0.48043233,0.48999822,0.4782625,0.36027032,0.48340923,0.48165104,0.48159286,0.487997,0.48302564,0.4818137,0.48672777,0.4857739,0.47642276,0.31870615,0.4719318,0.4735458,0.48756984,0.4857247,0.37783414,0.47067568,0.41590792,0.47854692,0.48392576,0.31955725,0.4861828,0.48575678,0.47931978,0.4867423,0.4443772,0.531996,0.37377918
1,0.4404587,0.44990373,0.47075355,0.44859797,0.26830518,0.46081024,0.45464242,0.45623115,0.4656154,0.4588176,0.45671988,0.4650747,0.4648988,0.44534135,0.18261361,0.43340176,0.43856904,0.46471676,0.46546546,0.2590816,0.44994408,0.3288191,0.44847646,0.4600278,0.20241901,0.46273255,0.4621908,0.4524382,0.46680126,0.40394506,0.5700136,0.24085872
2,0.4266411,0.4382506,0.46803728,0.43384376,0.18468827,0.44980058,0.44293305,0.4443406,0.46177742,0.44858208,0.44485426,0.4587766,0.45788696,0.4287234,0.12999259,0.4082852,0.4182627,0.46056896,0.45827898,0.24941106,0.39711922,0.25821143,0.4351815,0.45060554,0.10837335,0.4569096,0.45556614,0.43980825,0.46121445,0.3259884,0.5906954,0.17519212
3,0.40186247,0.4090134,0.44983014,0.40748554,0.20482752,0.43403733,0.4194514,0.42725646,0.4391031,0.43177128,0.42738467,0.44152042,0.44320235,0.40670067,0.15629408,0.38001198,0.39129844,0.44046155,0.4445487,0.19567943,0.4015105,0.24905907,0.4107,0.43301454,0.13556668,0.4374951,0.43747747,0.4238761,0.44783524,0.31200182,0.6122706,0.15421546
4,0.42257926,0.43243864,0.46267894,0.43016508,0.19059798,0.44577053,0.4380404,0.43973562,0.45596555,0.44387645,0.44059214,0.45342204,0.45391968,0.42410755,0.12901516,0.4003668,0.41227746,0.45473468,0.45478788,0.24549666,0.39605874,0.25375223,0.43106896,0.44510883,0.10658759,0.4512543,0.44955307,0.43510577,0.4572495,0.32080436,0.5949043,0.16753846
5,0.46388373,0.4659878,0.47735628,0.47171628,0.34660482,0.47313297,0.47046292,0.46970093,0.47378308,0.47079933,0.4710965,0.47382772,0.47639874,0.46501473,0.2902584,0.45412236,0.4597181,0.47519696,0.47606736,0.29681984,0.46349153,0.39099652,0.46765342,0.47015664,0.2992644,0.47191286,0.46995372,0.46699497,0.47636658,0.43312475,0.5374994,0.32092544
6,0.49101597,0.49026862,0.49103096,0.49573198,0.4522467,0.49105608,0.49207672,0.4897606,0.49065426,0.48961848,0.49061054,0.49001837,0.49189276,0.48996967,0.41302082,0.48430967,0.48797673,0.49124357,0.49131417,0.40605077,0.48908523,0.45904076,0.4919205,0.4885915,0.4267612,0.48945794,0.48769423,0.48833779,0.49107212,0.4865055,0.50986505,0.421666
7,0.4627978,0.47285208,0.4814636,0.4745551,0.2718603,0.47450668,0.47514397,0.47151712,0.47895792,0.4724082,0.47234282,0.47748432,0.47663888,0.4683517,0.22351621,0.46843162,0.46728292,0.47913373,0.47540167,0.24197027,0.43766475,0.40545908,0.47027713,0.47386643,0.21633619,0.47608152,0.4749678,0.4655248,0.47609806,0.4540498,0.5287198,0.24488251
8,0.4762236,0.4780544,0.48633012,0.48203537,0.36761597,0.48179007,0.48129097,0.479127,0.484599,0.48081234,0.47999182,0.48315245,0.48438984,0.47626364,0.32709488,0.4694846,0.4731444,0.4851363,0.4837544,0.34646794,0.4636863,0.41197634,0.47854617,0.48045656,0.32967216,0.4820889,0.4801613,0.47747335,0.48422542,0.45562518,0.5232363,0.33638114
9,0.42277804,0.43391356,0.46213123,0.43285692,0.19420803,0.44777903,0.44061416,0.4417399,0.45539168,0.4456401,0.44227058,0.4541624,0.45402443,0.42830467,0.13398798,0.41355702,0.41947877,0.4548287,0.45436007,0.19507645,0.40530723,0.28616956,0.43247047,0.44727686,0.12619288,0.45137677,0.45036605,0.4365223,0.45642567,0.36493412,0.582815,0.15236816
10,0.4097949,0.41646063,0.4532454,0.4156296,0.2126812,0.43835726,0.4260409,0.43146455,0.44434312,0.43627608,0.4316817,0.44485182,0.44643006,0.41354638,0.15067084,0.38858685,0.39961207,0.44420806,0.44792417,0.21519007,0.40353367,0.25504148,0.4179866,0.43712112,0.1354467,0.44136864,0.44072565,0.42828748,0.4504371,0.3313252,0.603746,0.14877898
11,0.40874004,0.41709882,0.45259765,0.41739884,0.188313,0.43757817,0.42652383,0.43022218,0.4436768,0.43496144,0.43109563,0.4438814,0.4455184,0.4134239,0.1304623,0.39024353,0.4005062,0.44403765,0.44666106,0.18158464,0.40020478,0.26146376,0.41808397,0.43584746,0.11609394,0.4402119,0.43925154,0.42595398,0.44884947,0.33273828,0.60143256,0.14102833
12,0.49879703,0.4968761,0.49388447,0.50573564,0.44462377,0.4953487,0.49875832,0.49379852,0.49416482,0.4939886,0.49556386,0.49327877,0.49572706,0.49763468,0.42662162,0.49608895,0.49761578,0.495977,0.49446607,0.37161896,0.4870052,0.4927806,0.49873537,0.49229613,0.4345547,0.49255994,0.48994908,0.49238423,0.49359816,0.50814044,0.49291867,0.42368856
13,0.38760373,0.39712274,0.44471455,0.3911157,0.17099276,0.42490157,0.4080275,0.41748634,0.43324807,0.42288515,0.41661438,0.4344451,0.4350696,0.39311957,0.11967502,0.36403945,0.37597102,0.43269685,0.43730617,0.19368239,0.38358653,0.21520817,0.39804578,0.42511642,0.09956568,0.43053395,0.43126607,0.41360748,0.4410009,0.28427967,0.6321382,0.11731316
14,0.46431664,0.468321,0.47916734,0.47245252,0.3184996,0.4732539,0.4719695,0.46973315,0.4765695,0.4714589,0.4709489,0.47491893,0.47638115,0.46539545,0.25480103,0.4561027,0.46089813,0.47680306,0.47606662,0.29035088,0.45494914,0.38910964,0.4686006,0.4710762,0.26358253,0.4733274,0.47118214,0.46651015,0.47626886,0.43859884,0.53819287,0.28850168
15,0.5014849,0.5017626,0.49652764,0.50734407,0.46427366,0.49760303,0.50167525,0.49731052,0.4978535,0.49643368,0.4979185,0.4962097,0.49729082,0.500783,0.42704952,0.5001195,0.5007834,0.4978448,0.4960642,0.41893148,0.487832,0.4715242,0.5020967,0.49546236,0.44381103,0.49633938,0.49433768,0.49488416,0.49574652,0.51188385,0.49513295,0.4223029
16,0.47626728,0.48047563,0.48718995,0.48203963,0.36408004,0.48271424,0.48264036,0.48104054,0.48567975,0.48180214,0.4810273,0.48478034,0.48450404,0.4786024,0.3355111,0.47644645,0.47633457,0.48571676,0.48371965,0.3404078,0.4551686,0.42714006,0.47975904,0.48235023,0.32771504,0.48407695,0.4831927,0.47767612,0.48461756,0.46499085,0.5195797,0.31666914
17,0.44076723,0.44531396,0.47039792,0.44432607,0.27973318,0.45906165,0.45161092,0.4544547,0.4649693,0.45815283,0.45435908,0.46418276,0.4648172,0.44239897,0.22728395,0.42573974,0.43290013,0.46450824,0.46564925,0.29676437,0.43008438,0.32036504,0.44590318,0.45877448,0.21447386,0.46227014,0.4614506,0.45223352,0.46766227,0.3776198,0.56960493,0.23137692
18,0.37814045,0.38729653,0.43883148,0.3828867,0.15180342,0.41798916,0.39978945,0.40925118,0.42624724,0.41586977,0.40895325,0.42787206,0.42898983,0.38357958,0.10228148,0.35156983,0.36494905,0.4261089,0.43151605,0.16701499,0.37356752,0.20038243,0.38890392,0.41764724,0.083045155,0.42342782,0.42378825,0.4055268,0.4355227,0.26921758,0.6417541,0.09999216
19,0.4942439,0.49292195,0.4919186,0.50008583,0.44329968,0.4921504,0.49457744,0.49088845,0.49207285,0.4911593,0.4920312,0.49113312,0.49294484,0.49289468,0.4137195,0.48855314,0.49076483,0.49297932,0.49197304,0.3873302,0.48225462,0.4620111,0.49444965,0.48954138,0.42274192,0.49080583,0.4884193,0.4889296,0.49192327,0.49218464,0.5035091,0.40984133
20,0.45940134,0.46488833,0.48035574,0.4644661,0.29550183,0.47081548,0.46804345,0.4676603,0.47720146,0.46961355,0.46802303,0.47503227,0.47536418,0.459966,0.25031412,0.44754404,0.453888,0.47689143,0.47522914,0.31901088,0.44133425,0.3649374,0.46406838,0.47032338,0.23461123,0.47398642,0.47265312,0.46440917,0.47650275,0.4020079,0.54899406,0.28187028
21,0.39064273,0.40008643,0.44482368,0.3971506,0.16702615,0.42657527,0.41121837,0.41875753,0.43356505,0.4240777,0.4187144,0.43510234,0.4361697,0.39654246,0.11588624,0.36949676,0.38078025,0.43390372,0.4379077,0.16806906,0.38700086,0.22981636,0.4011256,0.42593035,0.100524604,0.43090674,0.4310692,0.41446134,0.44128373,0.29622474,0.6239209,0.11892909
22,0.49957794,0.49800658,0.49463326,0.5060765,0.44961563,0.4959506,0.4994802,0.49481028,0.49511087,0.49480522,0.4962851,0.4943716,0.49625576,0.49849796,0.43627924,0.4971311,0.49834728,0.49666688,0.49494097,0.3809615,0.48452476,0.49476406,0.49941072,0.49334317,0.44053885,0.49388123,0.49153137,0.4930422,0.49441355,0.5081656,0.49256718,0.4238771
23,0.39134178,0.40163064,0.44654626,0.39581,0.17104657,0.42737556,0.41179204,0.420062,0.43578854,0.425236,0.4193452,0.43656296,0.4369073,0.39712003,0.11790345,0.36969176,0.38111615,0.43485916,0.4390156,0.19509785,0.3834748,0.22426282,0.4019666,0.42752358,0.09819863,0.43280363,0.4334948,0.41573033,0.44242853,0.29456878,0.6264036,0.11635456
24,0.45450482,0.45712352,0.47421387,0.46038818,0.31603327,0.4672737,0.46268246,0.46324554,0.4698897,0.46555632,0.46408513,0.46968868,0.47164547,0.4558579,0.2725405,0.4424618,0.44888258,0.4707785,0.47177437,0.29089507,0.44655305,0.37390918,0.458533,0.46536067,0.26377574,0.46762142,0.46625048,0.4607827,0.4726207,0.41357312,0.5481644,0.276116
25,0.42284465,0.43223876,0.46039224,0.43250388,0.2034971,0.44732153,0.43958604,0.44114313,0.45329237,0.44479808,0.44198152,0.45292747,0.45363727,0.4280517,0.14639758,0.41148987,0.41846195,0.45340273,0.4541073,0.19340482,0.4084203,0.298161,0.43187693,0.44601572,0.13526551,0.44984964,0.4489436,0.43610093,0.4558488,0.36421916,0.58206224,0.16031803
26,0.49973312,0.4973657,0.49468097,0.50576633,0.45453426,0.49616852,0.4993641,0.49485642,0.49502194,0.49510267,0.49635318,0.4943525,0.496536,0.49847877,0.44407365,0.4970505,0.49826178,0.49682134,0.49525258,0.38156277,0.48790884,0.4955324,0.49923787,0.49348447,0.45260695,0.49373993,0.49133927,0.49366933,0.49463606,0.5099013,0.49229163,0.42963603
27,0.49552792,0.4960338,0.49537706,0.5003623,0.43751028,0.49512103,0.49739793,0.49439317,0.49540684,0.4943103,0.49492374,0.49470082,0.49548998,0.49618137,0.431599,0.49741226,0.49655786,0.49655798,0.49428934,0.38197982,0.4842198,0.4938568,0.49644643,0.49394146,0.4391569,0.49420953,0.49289206,0.49256474,0.4940438,0.50628215,0.4968596,0.41404346
28,0.49274436,0.49376646,0.49495137,0.4971693,0.4276814,0.49379736,0.4954406,0.49288762,0.49476185,0.49336088,0.4932463,0.4940299,0.49435073,0.49388576,0.42117554,0.49552634,0.49399987,0.49569207,0.4932716,0.37833783,0.4811042,0.48495343,0.49380168,0.49319184,0.42909437,0.49345502,0.49235943,0.49125233,0.49326873,0.50497085,0.49981993,0.3984654
29,0.49161202,0.49298945,0.49482027,0.49610972,0.41946667,0.4932463,0.49474293,0.49217078,0.49455452,0.49294618,0.49255243,0.49375376,0.49386936,0.49306688,0.41156635,0.49503863,0.49316671,0.49541098,0.49281105,0.37324187,0.4785353,0.4810614,0.4927298,0.492847,0.4193819,0.49309725,0.4920559,0.4905842,0.4928371,0.5049665,0.50048894,0.38757068
30,0.49198386,0.4926182,0.49486563,0.4960453,0.42496395,0.49348688,0.49467584,0.49223444,0.49453893,0.49326995,0.49271408,0.49377674,0.49415994,0.49311373,0.41737482,0.49455988,0.49306208,0.49552453,0.49321914,0.3773972,0.4821811,0.48284617,0.49267083,0.49295944,0.42977867,0.49300897,0.49190792,0.49118397,0.49312237,0.5057864,0.500699,0.39648098
31,0.4184665,0.42679265,0.46113762,0.42334875,0.21476611,0.44624916,0.43523926,0.4402459,0.45309988,0.44503358,0.44004297,0.4534424,0.45336217,0.4240544,0.16875532,0.4067624,0.41291183,0.45315057,0.4544156,0.21743204,0.4113881,0.29047298,0.42640388,0.44676518,0.15580618,0.4502272,0.45053047,0.43708733,0.45687133,0.3562332,0.5896971,0.16564275
32,0.4565272,0.45994416,0.4764812,0.46374008,0.29934415,0.46977532,0.46589908,0.4655556,0.47215033,0.46832964,0.46672878,0.47230536,0.4736849,0.45983016,0.26375344,0.45198205,0.45460495,0.47398156,0.47319812,0.2509545,0.45058745,0.3927346,0.46045196,0.46836644,0.27204528,0.46977443,0.46853125,0.4631537,0.47375718,0.43370205,0.5395469,0.27129057
33,0.4971641,0.4953402,0.49487242,0.502203,0.43922666,0.49540988,0.49772516,0.49370927,0.49498853,0.49457952,0.49515682,0.4942072,0.49594763,0.49665746,0.42711192,0.49545312,0.49647486,0.49662006,0.49486074,0.37537453,0.48889267,0.49608824,0.4965649,0.49333227,0.4427871,0.49323508,0.49135125,0.49308962,0.49400482,0.5114656,0.49543926,0.41832536
34,0.4855571,0.48598924,0.49088678,0.48919436,0.41415638,0.48869255,0.48857892,0.48683527,0.4900426,0.48794863,0.48740667,0.48903552,0.49002194,0.48595998,0.3850672,0.48227853,0.48405525,0.4904857,0.48957002,0.3815516,0.4812068,0.4540839,0.48656148,0.48755586,0.3989172,0.48811173,0.48695996,0.48583153,0.48938763,0.4849962,0.51295877,0.38363463
35,0.4941945,0.49411,0.4952242,0.49804726,0.43768978,0.4943491,0.49583924,0.4930795,0.4952547,0.49382424,0.49376994,0.4941321,0.49493933,0.49422228,0.41690868,0.4934314,0.49381116,0.4958874,0.49417508,0.397853,0.488278,0.47737363,0.49449924,0.4932697,0.43389273,0.49354178,0.49221155,0.49220094,0.49384132,0.5024452,0.50217414,0.41527158
36,0.4581002,0.46068406,0.47900003,0.45938173,0.35177565,0.47107384,0.46521726,0.4677728,0.4753856,0.47041985,0.4675441,0.47447994,0.47510925,0.45880023,0.29727083,0.44504383,0.4514762,0.4744333,0.4760275,0.3743806,0.45661825,0.36175197,0.4612712,0.4708212,0.29372486,0.4730682,0.47266963,0.4668132,0.4771843,0.4161048,0.5529229,0.3008611
37,0.49230868,0.49157763,0.49351692,0.49590993,0.44928533,0.4928828,0.4934931,0.49159577,0.49301392,0.49216703,0.49234313,0.49246532,0.49376538,0.49180877,0.4274177,0.4888047,0.49045265,0.4939096,0.4932344,0.40725535,0.49068877,0.470368,0.4926259,0.49135852,0.44267252,0.49182764,0.49043265,0.49090177,0.49308762,0.49111438,0.5065525,0.4329125
38,0.46185613,0.46516377,0.47989184,0.46605948,0.3551045,0.47415584,0.46965104,0.47110444,0.47625658,0.47283077,0.4713979,0.47635654,0.47722262,0.46417677,0.30344516,0.4549673,0.45896852,0.47667697,0.47746003,0.32437676,0.47094208,0.39711985,0.46576354,0.47318998,0.32194254,0.4745928,0.47408983,0.46933287,0.47815055,0.43805555,0.5435308,0.32864252
39,0.49345553,0.49395317,0.49420854,0.49819088,0.44784236,0.49411348,0.49547285,0.49304116,0.49405375,0.49311036,0.49380255,0.4935768,0.49449214,0.4939075,0.4182157,0.4922467,0.4934062,0.49481001,0.49365973,0.39501414,0.49416658,0.47724,0.49436086,0.4926319,0.44266653,0.49287453,0.491701,0.49174944,0.49338484,0.50356334,0.50420177,0.4288578
40,0.4584454,0.46231613,0.47917926,0.46277738,0.33424568,0.47250426,0.46743026,0.4691568,0.47487628,0.47108072,0.4694707,0.475393,0.47620812,0.4616912,0.30261484,0.45258516,0.45662406,0.47593087,0.47618768,0.30769193,0.45966023,0.39660645,0.46250457,0.47202015,0.3014679,0.47324648,0.47321123,0.46738255,0.47700667,0.43146908,0.5420109,0.30744612
41,0.48846143,0.48859078,0.49255183,0.49209177,0.4280523,0.49052596,0.4907855,0.48887783,0.4919236,0.48990247,0.48965633,0.49099672,0.49200243,0.48798394,0.39800596,0.48305485,0.4860241,0.4924655,0.49140444,0.400742,0.484672,0.45151332,0.4890339,0.489383,0.41272762,0.49019426,0.48883545,0.48824173,0.49141124,0.48274958,0.5119221,0.40721267
42,0.46346202,0.4657172,0.48052,0.46726298,0.36396974,0.47516966,0.47060212,0.47205403,0.4768588,0.4739408,0.4724688,0.47725868,0.4783883,0.4654158,0.32066038,0.45579064,0.46025622,0.47767785,0.4785007,0.32986113,0.47088727,0.402472,0.46659017,0.4741865,0.336593,0.47532156,0.47480017,0.4709009,0.4791277,0.44071907,0.5402465,0.3348166
43,0.49365404,0.49325487,0.49420017,0.49713457,0.46024972,0.49403223,0.4948751,0.49292016,0.4941115,0.49316823,0.49358165,0.4935302,0.49460572,0.49333593,0.42838183,0.4897199,0.49215242,0.49450594,0.49402094,0.42076415,0.4943166,0.46962595,0.49393636,0.49257493,0.45065105,0.4928924,0.4917585,0.49221045,0.49372348,0.4990726,0.50611484,0.4335622
44,0.4852681,0.48567626,0.49088764,0.4878947,0.44333255,0.48923275,0.488109,0.4878113,0.48981306,0.48844284,0.4880782,0.48959848,0.4904085,0.48569396,0.40622497,0.48046163,0.48319015,0.49010444,0.49018714,0.40579978,0.49255854,0.4514782,0.48640433,0.48818898,0.43213594,0.48872426,0.4880456,0.48714575,0.4902614,0.48382813,0.5178395,0.41571754
45,0.4287882,0.43518898,0.46608505,0.43050885,0.26724824,0.45263645,0.4418896,0.4476945,0.4592844,0.45143175,0.44722003,0.45921233,0.45930153,0.43148425,0.20340094,0.41006613,0.41998738,0.45806628,0.46091345,0.30735776,0.42974558,0.29313356,0.43513656,0.45303378,0.19042613,0.4567744,0.4572247,0.44567892,0.46317282,0.35557643,0.589353,0.21949998
46,0.49069244,0.4897314,0.49176973,0.49404258,0.464635,0.49158758,0.49156812,0.49031356,0.49119312,0.49048746,0.49106643,0.490905,0.49254838,0.4897497,0.42599374,0.48329458,0.4873383,0.491667,0.4922571,0.4263636,0.4945733,0.4570491,0.49103555,0.48956692,0.44607136,0.49018085,0.48887843,0.48967278,0.49205664,0.48650888,0.5122106,0.4390224
47,0.4300692,0.43489784,0.4647641,0.43218634,0.2932704,0.45363033,0.44242874,0.44887677,0.45747173,0.45202133,0.4485167,0.4588704,0.45982668,0.43313783,0.23228489,0.41222164,0.42169744,0.45749095,0.46133837,0.29198417,0.4432923,0.31504837,0.43626428,0.4530951,0.22655651,0.45608073,0.4565531,0.44711325,0.46336305,0.36749873,0.5864696,0.24575618
48,0.43833187,0.44573563,0.4703611,0.44381723,0.2533835,0.4577306,0.45084694,0.45316392,0.46466532,0.4561642,0.45363253,0.46374074,0.46399862,0.4403174,0.19682579,0.42212406,0.43104547,0.4642867,0.46459776,0.2835842,0.425929,0.3129595,0.44490942,0.45741457,0.17819086,0.46171734,0.46095732,0.44977197,0.4666088,0.36338058,0.57481056,0.23294695
49,0.4731096,0.47438067,0.48299152,0.47911206,0.38795474,0.47999525,0.4780216,0.47737092,0.48035276,0.47823077,0.47847202,0.48052734,0.48249456,0.47364703,0.3397281,0.4646731,0.46961096,0.48153642,0.48215422,0.34149542,0.4760827,0.41878814,0.47573978,0.477698,0.35407257,0.4789891,0.47745058,0.4755974,0.4824284,0.45155287,0.528927,0.3689838


==> images/rnn_examples/11/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.48993132,0.49053612,0.50346303,0.4807179,0.42873827,0.4873028,0.4894449,0.48397198,0.4993855,0.49135092,0.48615408,0.49901655,0.4932116,0.48647413,0.5806565,0.49237865,0.48187727,0.49814615,0.49484637,0.56771964,0.5267931,0.53157246,0.48519352,0.4952776,0.5601068,0.49925938,0.49885157,0.4906328,0.4919986,0.53288794,0.47407547,0.5333173
1,0.46901432,0.47239813,0.497814,0.45507166,0.3916835,0.47164118,0.4732372,0.46469495,0.48891374,0.47968858,0.4686214,0.49128726,0.48176146,0.46858492,0.6515263,0.47802073,0.45820352,0.48742786,0.48559192,0.6303521,0.5551784,0.57509804,0.46570355,0.48468184,0.63574106,0.4900804,0.48966032,0.47751173,0.48018286,0.5755495,0.43387398,0.5953212
2,0.4684803,0.47028464,0.5092625,0.44081357,0.32269043,0.46090636,0.46742618,0.45209986,0.49799025,0.47415662,0.45733654,0.4956721,0.4787183,0.46107993,0.70504385,0.47576615,0.44477078,0.492101,0.48403057,0.68266,0.5692551,0.60285985,0.45521918,0.48444405,0.6457875,0.49702495,0.49457633,0.47170186,0.474899,0.5778713,0.4198676,0.5769774
3,0.44664064,0.44965875,0.494463,0.4209334,0.35199925,0.45215553,0.45331898,0.4398383,0.4776832,0.46621332,0.44624177,0.48567986,0.46937278,0.4473698,0.7067857,0.4606264,0.4278344,0.4788389,0.4750739,0.67149645,0.57899344,0.62757677,0.44150555,0.47317025,0.6999817,0.48335436,0.4807536,0.46269625,0.46606117,0.6005899,0.38891736,0.63134366
4,0.4643634,0.4668966,0.50627303,0.43689948,0.33295894,0.45795023,0.46428627,0.44979492,0.4949662,0.47231865,0.4546345,0.4923144,0.47570395,0.45902187,0.7025796,0.472449,0.44104415,0.48822895,0.4818901,0.6862469,0.56999403,0.61389315,0.4523554,0.48108777,0.6515801,0.4937132,0.49097902,0.4690507,0.47256655,0.581174,0.4107694,0.5865848
5,0.4807029,0.48163098,0.49754295,0.47309658,0.4308461,0.4797559,0.48173636,0.47680187,0.4920665,0.48666456,0.47856447,0.49247023,0.48638177,0.4799791,0.6071686,0.48629898,0.4736636,0.4912403,0.48878565,0.5955221,0.5413668,0.5541697,0.4764546,0.48827982,0.6006381,0.49145874,0.49053434,0.48513338,0.48569977,0.55470264,0.4523533,0.56281453
6,0.49496335,0.4951062,0.49924666,0.49355564,0.47806856,0.49236226,0.49472344,0.4926678,0.49847052,0.49611998,0.4928018,0.4967371,0.4945883,0.49442714,0.5400169,0.49621284,0.4923894,0.49699208,0.49545336,0.53582335,0.5146601,0.5223801,0.49230203,0.49558043,0.5387513,0.49686974,0.49651054,0.49522287,0.49518767,0.5158026,0.48270634,0.51907253
7,0.48235574,0.48481172,0.49859762,0.47734037,0.39590657,0.48117745,0.4824255,0.4785683,0.49303895,0.4857716,0.47981498,0.49181587,0.48766723,0.47988266,0.6546204,0.49017093,0.4764456,0.49253523,0.48939076,0.62997603,0.5538189,0.54259706,0.47857597,0.4904593,0.62361497,0.49159104,0.49279442,0.48600334,0.4849776,0.58343923,0.4612206,0.5816963
8,0.48904228,0.48892918,0.50129354,0.48276907,0.4355248,0.48590547,0.4886826,0.48371267,0.49801055,0.4915034,0.4849546,0.49660337,0.4913903,0.48664057,0.5942676,0.49229446,0.4822274,0.49607182,0.4927301,0.580262,0.5315875,0.5350946,0.4837115,0.49375156,0.56838006,0.49652493,0.49602804,0.4905053,0.49058172,0.5373555,0.4708093,0.5373861
9,0.4608357,0.46432084,0.49853006,0.4419348,0.34755993,0.4617471,0.46426246,0.4533868,0.48676714,0.47289348,0.45769948,0.48813,0.47588632,0.45893613,0.7124024,0.472638,0.4450902,0.4843985,0.48059973,0.68271947,0.5761899,0.59796447,0.45457962,0.4803444,0.67615765,0.48753685,0.48687485,0.47062874,0.47255686,0.60404074,0.415883,0.61781305
10,0.45110482,0.45455855,0.4956598,0.4274065,0.36064363,0.45504948,0.45723793,0.44455883,0.48156255,0.46895945,0.44990426,0.4859714,0.47109538,0.4519574,0.70159155,0.46384987,0.43301433,0.47955313,0.47693437,0.6724185,0.5733203,0.620568,0.44591144,0.47522226,0.6815787,0.4847921,0.48265123,0.4650878,0.46843258,0.5930276,0.39711818,0.6210563
11,0.4514587,0.45481604,0.49600762,0.4283482,0.3465431,0.45429134,0.4566454,0.44398564,0.4816288,0.46807992,0.44937792,0.4853521,0.4705375,0.45120507,0.7184532,0.46467683,0.43317723,0.47983447,0.47638336,0.6887279,0.5816318,0.619998,0.44529065,0.4748707,0.6947304,0.48400548,0.48214164,0.46462482,0.46734297,0.6071538,0.3963305,0.6303248
12,0.49918747,0.49865064,0.49945915,0.5017027,0.47778392,0.4955253,0.49766114,0.49725723,0.49986705,0.49862337,0.49647322,0.49701157,0.4962702,0.49802402,0.55005234,0.50064284,0.49877754,0.49882913,0.49640316,0.54280615,0.51789165,0.50820154,0.49575073,0.49751067,0.5386478,0.49666932,0.49676016,0.49826393,0.4966691,0.5228328,0.4913383,0.518287
13,0.43998176,0.4437784,0.49506226,0.40845788,0.33093885,0.44580427,0.44733053,0.4314745,0.4763904,0.4612839,0.4387539,0.48405352,0.46584776,0.44031027,0.72806704,0.45459786,0.41679502,0.4757065,0.4726761,0.6948854,0.58550733,0.6446916,0.43444374,0.47024742,0.7126954,0.48286295,0.4801371,0.45706543,0.46176755,0.6094605,0.37655616,0.6431207
14,0.4826087,0.4838327,0.5000814,0.47387332,0.41715798,0.47967318,0.48278803,0.4769474,0.49532914,0.4870362,0.47856665,0.49343464,0.48692504,0.48044533,0.6222572,0.4876636,0.47385758,0.4925781,0.48945072,0.6101885,0.54337215,0.55219096,0.47700217,0.48968446,0.5989918,0.49339104,0.49289688,0.48528504,0.48608088,0.55649096,0.4551763,0.56181
15,0.500545,0.501691,0.5002555,0.50303036,0.48316932,0.49663052,0.49953088,0.49932358,0.5016348,0.49953675,0.49812368,0.49773815,0.49730992,0.49985877,0.53701115,0.5016323,0.50041735,0.49932477,0.49762684,0.5282863,0.5093877,0.50907576,0.49816126,0.4987364,0.527061,0.4984649,0.49916157,0.49924845,0.49830714,0.5101177,0.49461633,0.5083007
16,0.48799536,0.48951837,0.49876755,0.48413494,0.43921623,0.48697823,0.48839626,0.48551485,0.49527657,0.49127656,0.48609108,0.4946426,0.49141315,0.48688364,0.5955993,0.4928692,0.4837327,0.4947372,0.49250367,0.5758071,0.53004843,0.53091586,0.48528752,0.493617,0.5774662,0.49488655,0.4955061,0.49088535,0.49042398,0.5425879,0.47342306,0.54474634
17,0.46998647,0.4714474,0.4997973,0.45212248,0.39314452,0.46977717,0.47256717,0.46265265,0.4906284,0.47994614,0.4663728,0.49232706,0.48134553,0.46838203,0.6456946,0.47715244,0.4555271,0.4883072,0.48512787,0.6252375,0.5494193,0.5805585,0.46399057,0.48487797,0.62125856,0.49236318,0.4908168,0.47716597,0.4797428,0.55835325,0.4332453,0.5726448
18,0.43410882,0.43810135,0.49422672,0.4005814,0.31924158,0.44054538,0.4424055,0.4251551,0.47406444,0.458142,0.43304348,0.48225778,0.46208104,0.4349466,0.7466501,0.45041242,0.4093625,0.4730841,0.46974698,0.7118605,0.5933222,0.65771306,0.4278443,0.46713164,0.7294675,0.480711,0.47753713,0.45310098,0.45818457,0.6177945,0.3649737,0.65469587
19,0.49667522,0.49707973,0.4998546,0.4964329,0.47453207,0.49267167,0.49575642,0.4942029,0.49981123,0.49748996,0.4937302,0.49693933,0.4945975,0.49572882,0.5488033,0.4982716,0.49447498,0.49796015,0.495446,0.5391994,0.51435214,0.51867586,0.4929247,0.4964564,0.54191095,0.49730432,0.497309,0.49627748,0.49594665,0.51367277,0.48500255,0.51575667
20,0.48305425,0.48330182,0.50450087,0.46762845,0.39471492,0.4770854,0.481434,0.4726552,0.4982763,0.4853408,0.47536924,0.49629715,0.48710778,0.47801426,0.6258131,0.4863753,0.46910396,0.49506634,0.48987976,0.61310226,0.5424979,0.5598266,0.47443208,0.49048507,0.59427685,0.49748442,0.49620244,0.48377556,0.48525456,0.5480687,0.45319515,0.54734623
21,0.44129768,0.44473955,0.4939289,0.41272312,0.33069035,0.44699508,0.44827473,0.43332702,0.4756593,0.46211788,0.44031227,0.48321632,0.46597797,0.44155607,0.73416644,0.45645434,0.42003667,0.47575596,0.4724315,0.7012232,0.5896579,0.63969624,0.43562186,0.47036457,0.7194957,0.48147893,0.47906587,0.45817336,0.46205467,0.61719805,0.3787416,0.64852357
22,0.4997105,0.4992753,0.49944296,0.50207734,0.4793626,0.4958398,0.4980272,0.49770755,0.49990144,0.49896005,0.4968569,0.49711543,0.4965304,0.4984649,0.5463516,0.50098234,0.49932036,0.49906203,0.49655345,0.53869325,0.51529115,0.5075513,0.49635395,0.4978654,0.5367979,0.4971418,0.4973948,0.4985635,0.49707896,0.5184549,0.49240115,0.51517457
23,0.44201115,0.4462494,0.49514169,0.41214845,0.33318985,0.44744933,0.44905242,0.43405512,0.47745612,0.46237057,0.44082204,0.4839039,0.46672204,0.44246742,0.7275009,0.4565773,0.41991314,0.4761119,0.47347346,0.6959866,0.58429056,0.64007396,0.4368184,0.4711636,0.7084256,0.4830271,0.48073012,0.45837635,0.46265507,0.6097422,0.38075683,0.64161146
24,0.4761833,0.4770025,0.49775812,0.4647454,0.4168608,0.47574604,0.47775927,0.4710526,0.4906369,0.4839109,0.4734946,0.49182647,0.48416477,0.47521225,0.6252544,0.4824961,0.4663204,0.48963293,0.48688874,0.60966444,0.545765,0.5633114,0.47137243,0.48669732,0.6111384,0.49121037,0.4901693,0.48192897,0.4828537,0.55824435,0.44490805,0.56892335
25,0.45973983,0.46303588,0.49662066,0.44149253,0.35718983,0.46144938,0.4634336,0.45322797,0.48463055,0.47267434,0.4574849,0.48680758,0.4750753,0.45879576,0.7047387,0.47166196,0.44481647,0.48308954,0.4798258,0.67686754,0.57479393,0.5989373,0.45423424,0.4790696,0.6779211,0.4858967,0.48505247,0.4702412,0.4718924,0.60258245,0.41352382,0.6194247
26,0.49952742,0.49878192,0.4992586,0.50212747,0.48137957,0.4962149,0.49821055,0.4977489,0.49962887,0.49921137,0.4970492,0.49739632,0.4967284,0.49845532,0.5445348,0.50079274,0.4993587,0.49909386,0.49662146,0.53541905,0.5151221,0.50606483,0.4963217,0.49797288,0.53570455,0.49707842,0.49723223,0.49881235,0.49729484,0.51785463,0.49300382,0.5149194
27,0.49807978,0.49763727,0.49894187,0.499558,0.47302705,0.49627155,0.49712256,0.4966026,0.49816853,0.49789342,0.49630967,0.4973775,0.4971441,0.49664906,0.5506108,0.4997811,0.4976237,0.49885103,0.4966997,0.5384345,0.5176472,0.5045191,0.49595273,0.49813628,0.5427148,0.4971167,0.49776584,0.49811196,0.4967273,0.5258239,0.49340585,0.5233591
28,0.49647075,0.4962136,0.49882522,0.49748942,0.46901852,0.4956598,0.49619693,0.4953109,0.49759695,0.49736938,0.4952735,0.49742094,0.4968084,0.49527615,0.5580545,0.49887624,0.49583924,0.4984303,0.4963746,0.541698,0.5189285,0.50493854,0.49465543,0.49800456,0.54671955,0.49694756,0.49774683,0.4974666,0.49625376,0.5277933,0.49223536,0.52716094
29,0.49575248,0.49577966,0.49888995,0.49677315,0.46597847,0.4953595,0.49577436,0.49483827,0.49753892,0.49714136,0.49482873,0.49741632,0.496625,0.49471918,0.5639203,0.49871644,0.49519703,0.4982966,0.49624488,0.5452631,0.5200414,0.50461876,0.49404135,0.49800977,0.5490346,0.49680623,0.49772963,0.49723342,0.49594498,0.52948684,0.49172142,0.52917665
30,0.49575278,0.49557412,0.49889344,0.49674374,0.46884498,0.49563655,0.49600568,0.4949162,0.49757472,0.4974746,0.49501044,0.49773052,0.4967654,0.49486688,0.5602956,0.49856704,0.4952595,0.49835065,0.49636716,0.54238105,0.5191912,0.5036745,0.49404904,0.49810794,0.54620993,0.49689868,0.49768123,0.4974175,0.49623305,0.52728695,0.49193168,0.52764195
31,0.45683604,0.45953432,0.49621332,0.43636617,0.36208135,0.4618593,0.46238908,0.45113814,0.4826248,0.47259328,0.45638946,0.48847288,0.47579136,0.45657477,0.69654983,0.46905878,0.44143245,0.48305836,0.48002765,0.6603491,0.5702737,0.5956707,0.45260558,0.4796231,0.6735893,0.4867628,0.48576838,0.46997988,0.4722661,0.593536,0.4137584,0.61640006
32,0.4768844,0.47761065,0.49661866,0.46902144,0.4111032,0.47861955,0.47903588,0.4734015,0.48926347,0.48518994,0.47593355,0.49220532,0.48564938,0.47592616,0.6402556,0.48486367,0.46998942,0.49057323,0.487395,0.6136302,0.5506858,0.5472395,0.4729503,0.4882781,0.6234693,0.49015543,0.49009436,0.4839616,0.48373026,0.5693799,0.45102042,0.5799687
33,0.49812332,0.49743703,0.4992378,0.50022846,0.47679862,0.49626103,0.49755853,0.496585,0.49903253,0.4987949,0.4963833,0.49777755,0.49688208,0.4972129,0.5514745,0.5000273,0.4979873,0.49891844,0.49662006,0.53933233,0.51689154,0.50232583,0.49538612,0.4981878,0.538906,0.4969464,0.4973268,0.49845827,0.49682894,0.52033895,0.49281684,0.51957744
34,0.49242538,0.49242866,0.49921072,0.49009827,0.46349752,0.49167737,0.49291807,0.49021304,0.4972053,0.49502924,0.49090073,0.49689505,0.49438202,0.4916156,0.5630516,0.49503118,0.48944366,0.49658713,0.4948913,0.5505041,0.5207726,0.5176849,0.4899463,0.4958096,0.5505987,0.4964412,0.496587,0.4942819,0.49394986,0.5258386,0.48213223,0.5294671
35,0.49724242,0.4968476,0.4999024,0.4974122,0.47303405,0.49568757,0.49694473,0.49534416,0.4992488,0.49795395,0.4954915,0.49825445,0.49698818,0.49605504,0.54919076,0.49881715,0.4959097,0.49880815,0.49692497,0.53739464,0.5154889,0.50625086,0.49482262,0.4982153,0.53637546,0.49789235,0.49827066,0.49759337,0.49682048,0.5190913,0.49193716,0.51887125
36,0.47816718,0.47939444,0.49977276,0.4651162,0.43093702,0.47874963,0.48080534,0.4734236,0.493615,0.48605722,0.47617742,0.49475005,0.48690602,0.47780162,0.59689623,0.48298395,0.46786332,0.49119824,0.4897115,0.5828572,0.5315399,0.558066,0.47456068,0.48922732,0.5803102,0.49476233,0.4935834,0.48372778,0.4859208,0.53500974,0.45227087,0.5488768
37,0.4959641,0.49558437,0.49966988,0.49501204,0.47685304,0.4943816,0.49582344,0.49394903,0.49860445,0.49718955,0.49428013,0.49802643,0.49610913,0.49507394,0.5408544,0.49735865,0.49402124,0.49822617,0.49642685,0.5324665,0.51442355,0.51297826,0.49349537,0.49711105,0.53529024,0.49761793,0.49746412,0.49657354,0.49628845,0.5161899,0.48771992,0.51718277
38,0.4798477,0.48046696,0.4972148,0.47096515,0.43512303,0.4816944,0.48234218,0.4766349,0.49091408,0.487081,0.47935352,0.4938283,0.48798075,0.47936141,0.5962997,0.4850389,0.47280723,0.49147037,0.48983416,0.57991,0.53634924,0.54704714,0.47737297,0.48953664,0.59392065,0.49268416,0.49216014,0.4855802,0.48690185,0.5480921,0.4566024,0.56206185
39,0.49633878,0.49622312,0.49884722,0.49694827,0.4773325,0.49539274,0.49649838,0.49503994,0.49796176,0.49747816,0.49537107,0.49767825,0.496543,0.49568674,0.5431997,0.49810973,0.4956625,0.4981483,0.49653786,0.53205395,0.5152685,0.50917923,0.49463874,0.49740782,0.5402171,0.49706736,0.4974613,0.49720287,0.49655873,0.5192952,0.48962134,0.5225124
40,0.47822544,0.47839442,0.49681076,0.46915007,0.42509088,0.48075587,0.4805977,0.47473687,0.48932865,0.48561776,0.47769114,0.49343127,0.48758504,0.4774963,0.6125408,0.48449782,0.4710839,0.49116254,0.488992,0.5909822,0.5424771,0.5464388,0.47566402,0.4891279,0.6035315,0.49179325,0.4914061,0.48495555,0.48508418,0.55721784,0.45518708,0.56741524
41,0.49470222,0.49420097,0.50085056,0.49178424,0.46462333,0.4925115,0.49451393,0.49117264,0.4993105,0.49602252,0.49206847,0.49857807,0.49542046,0.49314827,0.5542694,0.49627772,0.49105734,0.49835172,0.49588507,0.5429886,0.5174306,0.5168522,0.4911852,0.4968908,0.54009247,0.49823692,0.4980598,0.49532324,0.49511805,0.5171847,0.48429918,0.51981634
42,0.4804341,0.48063648,0.49707618,0.4722103,0.43904454,0.48250434,0.48296225,0.47732994,0.49086943,0.48768368,0.48003644,0.49421886,0.48851413,0.48012036,0.59356576,0.4856307,0.4739273,0.49185264,0.49004808,0.5761542,0.53528804,0.5438738,0.47798064,0.48999348,0.5897939,0.492766,0.4921887,0.48638636,0.4872135,0.54504246,0.45822713,0.5587253
43,0.4962928,0.49618226,0.49921945,0.49602634,0.4823381,0.49519387,0.49659467,0.49479803,0.49860713,0.4976266,0.4951609,0.49801096,0.49655503,0.49595097,0.5354993,0.4976133,0.49505797,0.49803182,0.4967592,0.52704346,0.5116325,0.5110774,0.49455422,0.49741295,0.5311864,0.49764654,0.49779072,0.4970894,0.4967026,0.51168114,0.48896882,0.51638824
44,0.49180686,0.49181402,0.49845684,0.48902184,0.47437218,0.49216825,0.49314734,0.49014947,0.49618554,0.4951167,0.49135885,0.49730852,0.4946778,0.49163443,0.54401606,0.49389273,0.48913133,0.4963906,0.4951916,0.53227127,0.51569116,0.5195981,0.49039418,0.49553636,0.5450234,0.49664605,0.49659902,0.4942795,0.49462393,0.5171713,0.48112166,0.5266783
45,0.46323088,0.46532306,0.49909875,0.44111067,0.38654372,0.46550858,0.4675379,0.45580432,0.48776853,0.47589874,0.46094692,0.49155256,0.47896296,0.46259612,0.64888513,0.47141933,0.4467083,0.48573616,0.48349643,0.6286029,0.5517919,0.594049,0.45841408,0.48204938,0.6311078,0.4912173,0.4892378,0.47282988,0.4764077,0.56087554,0.42135677,0.5837602
46,0.4943911,0.4945678,0.49916828,0.49263138,0.48365137,0.49307823,0.49492636,0.4926631,0.49817196,0.49648702,0.49315262,0.49754637,0.49515763,0.4944104,0.5318104,0.49574205,0.49214515,0.49711376,0.49593255,0.5267466,0.5115616,0.51993454,0.49241784,0.49596998,0.5324017,0.49722505,0.49683982,0.4955114,0.4956878,0.5098523,0.4831199,0.5162523
47,0.46221408,0.46401352,0.49574205,0.44281623,0.4032921,0.4668335,0.4676551,0.4571625,0.48400342,0.4763606,0.46231526,0.4902244,0.47882482,0.4629581,0.63468564,0.4707833,0.44828096,0.48453113,0.48285756,0.6126446,0.55116296,0.59131527,0.4593677,0.4810007,0.6370587,0.48882395,0.48688093,0.47344178,0.47678107,0.5628455,0.4209939,0.5909273
48,0.4708971,0.47221145,0.5026304,0.4504153,0.37382865,0.46799803,0.47169378,0.4605074,0.49289328,0.47824278,0.46483153,0.4934167,0.48118523,0.46726263,0.6564859,0.4775271,0.45400172,0.4900217,0.48535517,0.6395094,0.554984,0.5859558,0.46283373,0.4847706,0.62672067,0.49373576,0.49180996,0.47595695,0.47849932,0.5651488,0.43006796,0.574136
49,0.48581475,0.4860074,0.49821055,0.47998875,0.4485934,0.4849264,0.4866195,0.48229817,0.4940217,0.49018633,0.4839459,0.49475712,0.48993248,0.48500502,0.5790135,0.48963574,0.48033786,0.49372506,0.49153164,0.56965935,0.5308541,0.54052234,0.4823321,0.4913149,0.5758921,0.49386492,0.49309263,0.48899218,0.48948672,0.53869027,0.46414948,0.54652905


==> images/rnn_examples/11/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.3509236,0.16045468,0.21203697,0.19824772,0.30548576,0.26058826,0.27485174,0.29828894,0.32189643,0.33899808,0.3169512,0.34619644,0.2741761
1,0.6410187,0.028830009,0.41310927,0.37396365,0.5179567,0.4450987,0.4934697,0.529763,0.549556,0.57005876,0.4797607,0.5944091,0.41479096
2,0.8168747,0.38880396,0.34873343,0.36171654,0.7983191,0.7013016,0.789309,0.8231302,0.8416122,0.85361874,0.85207736,0.86488485,0.6965293
3,0.8035033,0.034931168,0.44698113,0.2763554,0.7735983,0.6928299,0.7565871,0.7527849,0.76762396,0.81318456,0.7480238,0.8319038,0.21349303
4,0.8043705,0.28023148,0.3037004,0.33873883,0.78302467,0.7026666,0.78027713,0.8204681,0.8334153,0.8466913,0.8363283,0.8518939,0.6854372
5,0.41859543,0.0028343387,0.29085413,0.27455762,0.36202136,0.313576,0.33430842,0.35471493,0.3855485,0.40487796,0.37162584,0.41813836,0.18555917
6,0.1936614,0.0017897139,0.14251083,0.07943016,0.14446706,0.11649528,0.09923859,0.1363222,0.20175561,0.22892877,0.23340085,0.25740117,0.113372155
7,0.41499504,0.01981887,0.6404442,0.48590904,0.4376492,0.4047256,0.47359768,0.5210164,0.56829035,0.6006245,0.63087314,0.63872427,0.4126836
8,0.32246265,0.08431044,0.26409552,0.20520619,0.30005485,0.26606652,0.27542868,0.29989228,0.3357545,0.35691145,0.3632024,0.38061833,0.23790054
9,0.74524677,0.067407034,0.600461,0.46925467,0.682855,0.6547318,0.73595613,0.7632628,0.7858219,0.80621886,0.752259,0.825079,0.54039544
10,0.7572267,0.0040971385,0.40483665,0.28265306,0.7030736,0.65179,0.71440953,0.73362035,0.74838966,0.770942,0.7033277,0.7826735,0.36055198
11,0.79643357,0.022448491,0.54074657,0.39659026,0.7835812,0.7196159,0.7744331,0.7893398,0.80067617,0.81690866,0.79861206,0.8239246,0.45393997
12,0.14403,0.0018425367,0.25224417,0.16408569,0.11582413,0.102085926,0.10616458,0.13537417,0.17813271,0.19823527,0.20426597,0.22844486,0.10228329
13,0.8846816,0.035383373,0.42507163,0.30687875,0.8681087,0.8011971,0.86579305,0.85980695,0.87383664,0.90451586,0.8636843,0.91279536,0.36231208
14,0.47679907,0.0561232,0.34804508,0.30722252,0.36913675,0.3424472,0.38768005,0.42192537,0.45041794,0.47195962,0.40221626,0.4949605,0.35005802
15,0.1261915,0.001421191,0.20758477,0.10540031,0.09678561,0.09342513,0.064691335,0.11475321,0.27588555,0.32849976,0.32397664,0.35506815,0.1394266
16,0.25152552,0.0037817478,0.35418367,0.23558964,0.2575338,0.26319048,0.27805638,0.30888098,0.4153375,0.47326264,0.4424932,0.50922674,0.17280672
17,0.54073405,0.08052908,0.25642174,0.22710603,0.5242572,0.4834571,0.5006435,0.50903773,0.5643965,0.6026019,0.58377564,0.6187295,0.2963859
18,0.95837307,0.023770688,0.475171,0.3238785,0.94279337,0.8893994,0.9381785,0.93309104,0.9428529,0.98185205,0.92740625,0.98973286,0.40045577
19,0.19744425,0.016610596,0.2012406,0.11092251,0.1526509,0.13681965,0.11479397,0.14848717,0.3023935,0.381944,0.36420935,0.42182806,0.094485
20,0.49645168,0.20523828,0.25839752,0.24966891,0.47583565,0.44382352,0.45006418,0.4679161,0.5211473,0.5538168,0.5468518,0.5693462,0.39359954
21,0.88593674,0.008546249,0.5247948,0.394898,0.86642337,0.81526893,0.8630108,0.8620899,0.87160635,0.9022213,0.8627813,0.91543365,0.363958
22,0.13117169,0.0028427688,0.24298485,0.1462792,0.10342011,0.10035143,0.0978225,0.13161106,0.21399745,0.25044665,0.2482355,0.28933766,0.07357889
23,0.84917665,0.01573983,0.4547652,0.33002043,0.8421905,0.7984103,0.85488546,0.85857856,0.87676924,0.90688276,0.8700356,0.9093085,0.41968346
24,0.42965415,0.011957773,0.31581438,0.25280875,0.43810433,0.40415716,0.40635067,0.40918183,0.44980302,0.47995204,0.4927147,0.49806356,0.21735777
25,0.70458317,0.01600495,0.57703304,0.4500993,0.67104465,0.6507667,0.7059031,0.72789294,0.7551443,0.77881235,0.742986,0.7921708,0.45814052
26,0.12753287,0.0014325599,0.23965831,0.13656326,0.10077424,0.09288639,0.08563271,0.10979335,0.17837502,0.21730186,0.2144259,0.24773325,0.053935964
27,0.13095345,0.002528229,0.28435707,0.1742232,0.111696444,0.10638824,0.11350379,0.13473952,0.18394919,0.21452777,0.21320665,0.25111708,0.05343697
28,0.141486,0.001245553,0.30837184,0.18075608,0.121766746,0.11615816,0.13112924,0.1491123,0.1994454,0.23591818,0.23959428,0.280071,0.055315003
29,0.14632297,0.0014501933,0.3251033,0.19664687,0.1252256,0.122236505,0.14400665,0.16599211,0.21418267,0.24847099,0.2475976,0.29037756,0.06410286
30,0.14427803,0.0013882444,0.3032393,0.18688299,0.12045305,0.11329915,0.13032985,0.14498268,0.18189822,0.2131328,0.21302429,0.25013512,0.052228462
31,0.6648693,0.02766891,0.51041317,0.3662542,0.6640168,0.6292311,0.66406286,0.6699201,0.6852971,0.7118065,0.6844981,0.7256432,0.30093047
32,0.44339937,0.0024485693,0.46191522,0.40113613,0.41531476,0.38732597,0.4113925,0.41036436,0.44523117,0.47879606,0.44572335,0.5001128,0.14311276
33,0.13836195,0.0033804332,0.25588715,0.17813921,0.10928809,0.09742993,0.09897479,0.1159529,0.1565055,0.17692691,0.17048986,0.19489683,0.06038948
34,0.20156907,0.0058905645,0.22597224,0.17111322,0.18481144,0.16109195,0.15706961,0.17110889,0.2171741,0.2315624,0.24375159,0.24961671,0.11834269
35,0.15219884,0.019353906,0.22119033,0.15588747,0.120942,0.10799861,0.10442243,0.1236676,0.17076412,0.19043162,0.18666303,0.2086034,0.094788864
36,0.37737286,0.04073372,0.12799838,0.11516767,0.35246736,0.31889614,0.3204242,0.33496326,0.36530602,0.3817089,0.37623835,0.39182127,0.22579063
37,0.16451013,0.02091771,0.16025808,0.10762846,0.1225437,0.106572,0.09620363,0.11188507,0.15477139,0.17128251,0.15550457,0.18252939,0.06310364
38,0.40205753,0.0018256768,0.27502644,0.22827417,0.33010116,0.29171175,0.29481912,0.30036983,0.32117432,0.3394464,0.30396542,0.3521826,0.14623612
39,0.16900727,0.0011225058,0.23109505,0.14013317,0.12768771,0.102720186,0.08726481,0.109844856,0.17411965,0.20093913,0.19611037,0.22631787,0.07645027
40,0.33980238,0.0022367362,0.34822515,0.27526823,0.41358948,0.34646165,0.33678004,0.3339273,0.34227455,0.3396529,0.42158663,0.3332037,0.11748283
41,0.21410333,0.062580585,0.17408508,0.121980816,0.17886543,0.15088731,0.13536179,0.15571037,0.20937951,0.2309515,0.2280928,0.2485938,0.12231276
42,0.3669144,0.0015383604,0.26055253,0.21175817,0.3213587,0.27547047,0.27857006,0.27889118,0.29522738,0.30650124,0.28272057,0.31212777,0.09920975
43,0.15061454,0.0010853829,0.1509587,0.09332691,0.11396713,0.0880123,0.06685901,0.09215244,0.16081423,0.17986226,0.18013364,0.19338554,0.07112838
44,0.2151225,0.0013662026,0.16391647,0.095708355,0.16187131,0.122974016,0.09972243,0.122683525,0.18330425,0.20306396,0.1951464,0.21845816,0.056435112
45,0.6010877,0.077177495,0.19372119,0.18678446,0.5724124,0.5083929,0.5397474,0.5503658,0.559334,0.57046735,0.5546049,0.5762052,0.31721067
46,0.17595352,0.0020798917,0.09594911,0.052284144,0.13033156,0.09712482,0.07024501,0.10058384,0.16522004,0.18113643,0.17943442,0.19235514,0.06974671
47,0.58846194,0.009488322,0.23692815,0.1572539,0.54025424,0.44794023,0.47679567,0.4821966,0.48463604,0.503023,0.47393262,0.50555474,0.17072374
48,0.62272596,0.18253031,0.27461004,0.2697011,0.5974611,0.53107446,0.57837415,0.5966008,0.61169475,0.6278001,0.6109039,0.63598335,0.42251185
49,0.33734888,0.016343387,0.2209143,0.19347216,0.28185236,0.23160116,0.23790069,0.25609505,0.28434956,0.30293038,0.27579674,0.31928617,0.13175236


==> images/rnn_examples/12/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.0074232304,0.012667933,0.0063377675,0.017838307,0.06548029,0.0026211434,0.011316451,0.005530241,0.007709196,0.0030516577,-7.703768e-05,0.010598827,-0.0038740975,-0.0065491213,-0.04781407,0.012341164,0.009251149,0.003035875,-0.0056892806,-0.046311047,0.012926999,-0.039679684,-0.005989156,0.007900931,0.017176095,0.01494355,0.020961287,-0.0017690901,0.010600784,-0.014947528,0.12235282,0.047341805
1,-0.027816392,0.040468514,0.022098407,0.050669417,0.15848908,0.011603082,0.032242402,0.014774038,0.025955755,0.008362457,-0.0013737845,0.019357454,0.00021906267,-0.00983618,0.017798355,0.03164822,0.03207313,0.0084136715,-0.008308399,-0.19848904,0.08075196,-0.18004237,-0.005114154,0.02457111,0.011683199,0.03665113,0.053953234,-0.0024822764,0.024645753,-0.07069323,0.30714265,0.043635942
2,-0.050241735,0.06842508,0.037540957,0.08486011,0.14669909,0.021160262,0.05548697,0.020907193,0.04648807,0.018005209,-0.005207536,0.032560255,-0.0013098354,-0.020259634,0.055642664,0.047198452,0.0547106,0.015754279,-0.015939988,-0.27637243,0.15030204,-0.26668668,-0.006915584,0.040947642,0.0025900244,0.062023297,0.09033464,-0.006099851,0.038719,-0.11019267,0.5288709,0.051562533
3,-0.048846547,0.058800817,0.028096277,0.082395434,0.12909716,0.018117256,0.049278215,0.01376194,0.032613643,0.011724906,-0.008420816,0.031364813,-0.0048477985,-0.029002164,0.045867827,0.037946172,0.04603369,0.016013395,-0.02145583,-0.33527437,0.117268234,-0.238101,-0.016531117,0.035958894,-0.030950384,0.059492044,0.0863297,-0.008301885,0.032778285,-0.12688354,0.5255413,0.07301945
4,-0.055047598,0.067385286,0.032216314,0.085310824,0.13581768,0.021551106,0.05677458,0.014327902,0.044172145,0.023513442,-0.010206439,0.030604921,-0.004623313,-0.028745025,0.10568665,0.03737496,0.054231588,0.019211087,-0.020976428,-0.33874083,0.13557558,-0.3137932,-0.010180947,0.04001724,-0.010081416,0.062681615,0.08703318,-0.0073748296,0.03247317,-0.15529338,0.50454175,0.11691635
5,-0.050891228,0.057168067,0.023724183,0.081237644,0.11084592,0.019476905,0.05052252,0.009992927,0.029290382,0.015892077,-0.01062889,0.02945584,-0.0054706293,-0.032920346,0.07580978,0.029867874,0.04497385,0.017384335,-0.024137415,-0.35436064,0.079559565,-0.25561562,-0.016566884,0.03540372,-0.021341093,0.05825779,0.08130267,-0.010268148,0.027867153,-0.14284353,0.49218303,0.13245831
6,-0.06200087,0.07785565,0.035197847,0.104741424,0.14028224,0.028444229,0.06331856,0.02054325,0.036694862,0.010758823,-0.0068195164,0.03214853,0.0066321986,-0.027569653,0.08405772,0.04494071,0.060064904,0.016496606,-0.01938857,-0.4229254,0.08795013,-0.2894079,-0.009352969,0.0482938,-0.022241436,0.07013807,0.10219823,-0.01074069,0.035391778,-0.18063584,0.6063577,0.104301915
7,-0.051301047,0.05912626,0.02260238,0.081744164,0.111683644,0.022942511,0.050729617,0.010544772,0.025013795,0.012889359,-0.009528615,0.022603154,0.0032887114,-0.028332267,0.11796615,0.02603188,0.045636363,0.016279835,-0.019548327,-0.38880774,0.039790116,-0.27073663,-0.009629805,0.037049633,-0.011671744,0.054440923,0.07605199,-0.010145577,0.02219989,-0.17649494,0.44089186,0.17032628
8,-0.045263402,0.049391836,0.017447887,0.07134989,0.09576149,0.02013891,0.04410051,0.007487751,0.01835183,0.010878802,-0.00943538,0.019142814,0.0029044086,-0.027194384,0.1163495,0.01919191,0.038279302,0.015318977,-0.018747628,-0.37043595,0.019018017,-0.23005119,-0.010691037,0.032165233,-0.009008377,0.04684473,0.0652674,-0.01068844,0.01784738,-0.13861223,0.37771553,0.17317635
9,-0.054343637,0.064030804,0.028141832,0.079340585,0.122832134,0.025448691,0.055670016,0.0130909365,0.037758462,0.024813054,-0.0093917325,0.023159847,0.0044060065,-0.024657972,0.1563273,0.027897075,0.05164656,0.018659016,-0.01608391,-0.360529,0.06825257,-0.32126826,-0.0031046318,0.041088607,0.012333924,0.055486962,0.07491155,-0.009089237,0.025208596,-0.18254143,0.4106529,0.19307335
10,-0.06536697,0.07549101,0.03659398,0.09574717,0.11761129,0.03016589,0.06553023,0.016620068,0.047713213,0.027989315,-0.010336381,0.032387096,0.004488376,-0.029992025,0.15408048,0.037716374,0.061320223,0.020595137,-0.018398734,-0.37759292,0.104499936,-0.34154117,-0.006373838,0.05005032,0.0022467496,0.06831037,0.0947061,-0.010964779,0.03440831,-0.21162745,0.528882,0.17571926
11,-0.048856094,0.04250361,0.014944034,0.06036754,0.04219395,0.02198149,0.039194487,0.0028555975,0.018927319,0.015855573,-0.010611819,0.013646227,0.009605385,-0.02608455,0.18941289,0.00753046,0.03440259,0.013402961,-0.011861727,-0.31032777,-0.017979816,-0.16124387,-0.0066444376,0.032584477,0.009200263,0.03874316,0.052498683,-0.01123049,0.0104199955,-0.112723306,0.27834097,0.19495371
12,-0.03692682,0.028527148,0.010706275,0.03902366,0.036520436,0.01665023,0.026108751,-0.0002784693,0.0135020465,0.011794146,-0.009282963,0.004859037,0.013008246,-0.018752664,0.21377301,-0.0015598454,0.023186311,0.010091775,-0.0047491393,-0.23680776,-0.061900664,-0.110458374,-0.0032606265,0.026076829,0.054479413,0.0244128,0.032768004,-0.0105627235,0.002055516,-0.06518279,0.15234366,0.19419791
13,-0.033787962,0.02319648,0.012627959,0.030028049,0.0581772,0.014939396,0.02021382,0.001263574,0.016806118,0.010307351,-0.0076512117,0.003386539,0.018213285,-0.013655528,0.2154831,3.832567e-06,0.019232318,0.008781584,0.0028496108,-0.18535829,-0.06530864,-0.0996893,-0.0032051145,0.027808538,0.060198896,0.02029236,0.028784495,-0.00871717,0.0017884959,-0.08373683,0.103554666,0.20830008
14,-0.034929037,0.027266819,0.017356738,0.03379033,0.09558895,0.016419914,0.023354024,0.005785848,0.023091864,0.011659227,-0.005915843,0.0070516616,0.019802094,-0.011286365,0.19456887,0.007989311,0.022714056,0.009528472,0.0054407557,-0.19328126,-0.030979184,-0.13798489,-0.0031995215,0.031880982,0.053931545,0.024353959,0.035737745,-0.007496221,0.0075835846,-0.11925335,0.13097864,0.20896035
15,-0.03394166,0.021001954,0.015763626,0.027265709,0.10740687,0.015245354,0.018573737,0.004367452,0.022004245,0.010232904,-0.0060456777,0.0046365056,0.022952333,-0.009403211,0.2095708,0.00512985,0.018154072,0.008908649,0.009232899,-0.16925177,-0.03108703,-0.13174269,-0.0049853,0.031367406,0.048392802,0.020225337,0.03086906,-0.005700865,0.005261855,-0.13219526,0.095818296,0.23081544
16,-0.05864424,0.06708923,0.04472312,0.08370249,0.098763324,0.02647578,0.057130378,0.020413553,0.05712395,0.023940101,-0.0076043457,0.037372496,0.008619124,-0.023617156,0.16788669,0.043820564,0.054741282,0.019472284,-0.008224035,-0.25603592,0.1553143,-0.2169978,-0.011467729,0.053116187,0.01665628,0.06682071,0.098466404,-0.007832219,0.04406778,-0.20556979,0.5323425,0.18727088
17,-0.055016667,0.059156492,0.033527125,0.07378292,0.10794473,0.025891095,0.053139333,0.01392657,0.046438217,0.027112916,-0.008915378,0.028618887,0.007134189,-0.024816835,0.18855605,0.028793145,0.048780136,0.01859329,-0.0094775995,-0.27410793,0.112492695,-0.27602756,-0.0082261115,0.045358215,0.032040156,0.056619085,0.07932772,-0.008202605,0.0312782,-0.2319444,0.4165274,0.2248112
18,-0.06416082,0.07113311,0.03860986,0.08518976,0.134738,0.031441636,0.062730476,0.015931478,0.05399464,0.03347565,-0.009594535,0.028697746,0.00976551,-0.025211692,0.20955816,0.032323293,0.05958519,0.019591946,-0.009576527,-0.30502796,0.116603725,-0.35843268,-0.0021767954,0.050955303,0.038905505,0.061700955,0.08591147,-0.009882368,0.03184834,-0.25551295,0.44696978,0.21937893
19,-0.061617978,0.06568063,0.031007312,0.08506301,0.13405338,0.032704413,0.057611875,0.015197046,0.038407438,0.02220467,-0.007186981,0.023686454,0.016145416,-0.02370203,0.18948638,0.027328363,0.053568184,0.015727803,-0.007208381,-0.3600347,0.06389739,-0.3083331,-0.0019260665,0.048279487,0.01710975,0.05561211,0.07976883,-0.011648521,0.025135104,-0.24108398,0.4175806,0.19609953
20,-0.06801601,0.0786569,0.041027218,0.101356894,0.10939048,0.033795804,0.069532916,0.019022452,0.05263734,0.02907106,-0.009602372,0.037750017,0.0058801677,-0.031965323,0.16865651,0.041072164,0.063628376,0.021456726,-0.016685182,-0.37014493,0.13996474,-0.33778667,-0.008737929,0.054830432,0.0017166017,0.07375436,0.10472526,-0.011903061,0.039856184,-0.28205708,0.5876693,0.18340471
21,-0.05102136,0.042443447,0.016723732,0.061371323,0.04431472,0.024807144,0.04018766,0.0037723654,0.021842662,0.016191732,-0.0096618375,0.01526802,0.013828822,-0.026251592,0.22425014,0.0066267624,0.034506183,0.012670395,-0.007624812,-0.29508466,-0.009913921,-0.15492442,-0.0076814676,0.03621465,0.020626454,0.03947081,0.05536154,-0.010936624,0.01101264,-0.14848049,0.2851948,0.22977334
22,-0.03929457,0.0323062,0.014323219,0.04286371,0.042469397,0.019289088,0.030817648,0.0020454824,0.02052038,0.016458996,-0.00881239,0.009257744,0.012778545,-0.020113217,0.23081434,0.0012111817,0.026516173,0.012074985,-0.0035888627,-0.23809747,-0.017281147,-0.14832321,-0.00458271,0.02995507,0.05447831,0.02912096,0.03950625,-0.009833891,0.0066646216,-0.11796969,0.18245813,0.23311543
23,-0.044269998,0.045127746,0.0230949,0.0552252,0.0811918,0.022607347,0.040757455,0.008555646,0.031556558,0.021997117,-0.0075427033,0.016707717,0.010850389,-0.019354422,0.19964547,0.015358695,0.037521996,0.014481712,-0.0050055548,-0.27517703,0.039066307,-0.23601696,-0.0022899641,0.03606956,0.04374228,0.039445348,0.05411631,-0.009673599,0.017745929,-0.17253304,0.26384825,0.2013471
24,-0.03212425,0.024804853,0.009002848,0.037868805,-0.0073715895,0.016716558,0.02609257,0.0007361274,0.010176893,0.0118917255,-0.0076223137,0.009314174,0.008867557,-0.019309914,0.11423118,0.000535639,0.020466499,0.010738299,-0.006626784,-0.21437506,-0.022859693,-0.11254901,-0.0061209556,0.023492051,0.028299259,0.024658691,0.03381865,-0.010836814,0.006887396,-0.11619382,0.17124972,0.16951562
25,-0.06169337,0.07713544,0.043605447,0.0926513,0.08882155,0.031014837,0.0627656,0.021909636,0.052832723,0.022652784,-0.0055332244,0.032199822,0.012083745,-0.021418195,0.117327765,0.043428376,0.06234757,0.015694423,-0.008701051,-0.30252182,0.10816749,-0.22430046,-0.0008813337,0.05279146,0.0119979475,0.06515584,0.09546274,-0.010341624,0.03802684,-0.16010845,0.5055576,0.12182639
26,-0.06062236,0.073547155,0.037993137,0.08992357,0.12371637,0.029992253,0.06125304,0.017086744,0.0471752,0.023840224,-0.007914139,0.028379189,0.009006498,-0.025002133,0.1556997,0.03627121,0.059680484,0.016447261,-0.012256958,-0.33538622,0.084144995,-0.2837342,-0.0010909997,0.048518516,0.021573603,0.06157758,0.08807002,-0.012048025,0.03092109,-0.15891486,0.46784475,0.1384841
27,-0.04181125,0.04012685,0.016205072,0.052569672,0.052254993,0.019648008,0.03596114,0.0028567384,0.021019004,0.016318342,-0.009918467,0.011717741,0.0073927133,-0.023317397,0.18985242,0.0067144567,0.032068476,0.012722175,-0.0102641275,-0.25624627,-0.009250276,-0.1366461,-0.003636345,0.029401708,0.044678774,0.034696534,0.0473071,-0.012124986,0.009566065,-0.07797368,0.24723732,0.20395076
28,-0.031583175,0.02766322,0.011573367,0.032805555,0.029430933,0.014955528,0.026417576,0.00019706564,0.01759772,0.01794314,-0.009252566,0.0056625046,0.0063763605,-0.017629903,0.2119954,-0.00179566,0.02258877,0.012191175,-0.006880306,-0.18437056,-0.01879189,-0.116505355,-0.0008069066,0.02259775,0.08314365,0.02364343,0.029688055,-0.0107193105,0.0045596994,-0.05180516,0.14660306,0.21217236
29,-0.051258557,0.06272486,0.033914424,0.0721165,0.108273804,0.026541652,0.052468352,0.01659688,0.04323373,0.025108356,-0.0062497547,0.023236817,0.009656399,-0.018325325,0.17784029,0.030671315,0.05075004,0.016214956,-0.007672325,-0.28313982,0.07947453,-0.24116987,0.0019582247,0.04349163,0.047261328,0.05240316,0.07313519,-0.01064476,0.028925506,-0.15181823,0.38659,0.16871393
30,-0.06560905,0.08112447,0.04576553,0.096494615,0.10601338,0.032143388,0.06930865,0.021106683,0.060457394,0.033958767,-0.00905799,0.037591863,0.00383989,-0.028010186,0.16885284,0.04480316,0.06587815,0.02210753,-0.015229423,-0.3163594,0.15644233,-0.3074435,-0.0036917343,0.054710448,0.021713836,0.07352644,0.102920786,-0.011313366,0.042918745,-0.2235012,0.57026744,0.16032472
31,-0.046408683,0.043284506,0.018668752,0.05818208,0.035814114,0.022502962,0.040320873,0.004656156,0.025025379,0.01955884,-0.009734729,0.016796825,0.0074827243,-0.025745116,0.18757695,0.009447012,0.034775045,0.014254466,-0.01052287,-0.2545463,0.016383301,-0.14297713,-0.0062335962,0.033544544,0.035530493,0.040508766,0.055301886,-0.011691278,0.014639874,-0.12782063,0.29705882,0.21606928
32,-0.0480002,0.056101024,0.028369082,0.06760422,0.08737689,0.023824587,0.051400453,0.010663416,0.040705632,0.029815758,-0.009559415,0.024932474,0.00028588157,-0.025965605,0.18701005,0.022224937,0.04594545,0.019465894,-0.01444665,-0.27516174,0.10034714,-0.26533318,-0.0049709054,0.038170785,0.03746566,0.05160152,0.069304146,-0.010565475,0.026453635,-0.17953926,0.37856236,0.21617743
33,-0.03814411,0.032345295,0.013251481,0.04228933,0.04224326,0.018977465,0.032738194,0.001841049,0.020229476,0.02069657,-0.0091988575,0.010739854,0.007157709,-0.021195073,0.21040483,0.0007064687,0.026820458,0.013707785,-0.007987149,-0.21295132,0.00157414,-0.15443628,-0.0042538024,0.027404662,0.065988265,0.030157214,0.039204773,-0.010447979,0.008969981,-0.11079471,0.20249961,0.23707576
34,-0.035682574,0.03212464,0.014910209,0.039999783,0.06211815,0.018438749,0.0316045,0.00422942,0.021513425,0.019997276,-0.007427463,0.010606665,0.008496934,-0.01744706,0.19416744,0.0041820602,0.026781553,0.013025028,-0.005455081,-0.20792177,0.0062505375,-0.17312121,-0.0023100644,0.027723834,0.072521344,0.029060904,0.038331173,-0.009984566,0.010599457,-0.10936235,0.1886988,0.21105397
35,-0.03223227,0.024475753,0.011355808,0.030848354,0.056284547,0.0167304,0.02482834,0.0025542348,0.016309261,0.016515875,-0.0066852607,0.00584671,0.012060536,-0.013755434,0.19632883,-0.00054082205,0.020792313,0.010590217,-0.0016662463,-0.17356086,-0.024415607,-0.13518086,-0.0008267147,0.024981923,0.08270958,0.021699278,0.028827494,-0.009455052,0.005636315,-0.08839838,0.1318854,0.20201267
36,-0.029800022,0.019630317,0.0103849135,0.024161305,0.05509545,0.015185226,0.020260705,0.001838322,0.015227877,0.015054809,-0.0061906585,0.0034590354,0.014098478,-0.0109044295,0.19734581,-0.0021327497,0.017261446,0.009125185,0.0014602824,-0.13846183,-0.035507046,-0.11675184,3.9145205e-05,0.023635799,0.09061906,0.017249275,0.023291023,-0.008668946,0.0034471126,-0.07902424,0.095671445,0.19110718
37,-0.028529465,0.01856941,0.0111043975,0.0220992,0.05831743,0.014473604,0.019216085,0.0029772953,0.016990324,0.015424063,-0.0054219007,0.004375686,0.0139870895,-0.009539979,0.18275133,-0.000112762966,0.0164878,0.008940754,0.0028705383,-0.11579482,-0.024217524,-0.11035553,-0.00024395938,0.023782909,0.08756256,0.01704999,0.023289762,-0.0076721553,0.0048076687,-0.084692076,0.0925167,0.1900216
38,-0.027690798,0.017628044,0.011403361,0.020813605,0.06764482,0.013923924,0.018537875,0.0034423165,0.017814323,0.015517188,-0.0050554806,0.004691408,0.013762973,-0.008664422,0.17676297,0.0008123803,0.015894363,0.008795675,0.0035368048,-0.10298805,-0.015410495,-0.11241846,-0.00063294446,0.02354179,0.08874077,0.016690813,0.023067411,-0.00690499,0.005515691,-0.08760252,0.0914229,0.1872332
39,-0.03383806,0.031017162,0.018170131,0.035229072,0.124295086,0.018796496,0.02812409,0.010056249,0.024982356,0.016808253,-0.003035222,0.0086705275,0.01628951,-0.0068556787,0.18027431,0.011740699,0.026364177,0.009410982,0.004001805,-0.17274192,0.0134416055,-0.1778237,0.003207468,0.03011319,0.0800051,0.025207553,0.036236722,-0.0069555053,0.012111373,-0.11008501,0.16124243,0.17212912
40,-0.029976785,0.0199509,0.011390284,0.024737552,0.08732373,0.015256098,0.020258898,0.0038731077,0.01687266,0.014385641,-0.005248091,0.004380849,0.014788763,-0.008925933,0.18522802,0.0019705854,0.017519714,0.008692047,0.002962164,-0.13473123,-0.016349822,-0.11746761,1.3981131e-05,0.02431948,0.08579251,0.017870974,0.025341664,-0.0076270327,0.005445229,-0.08086418,0.10989533,0.19719216
41,-0.028135598,0.017098466,0.010719797,0.020983357,0.08120884,0.013747619,0.018499369,0.002998591,0.016779395,0.01513546,-0.0056341905,0.004067909,0.013438528,-0.0088123325,0.1821348,0.00057384925,0.015422416,0.009082813,0.002612073,-0.10765669,-0.015996806,-0.10997778,-0.0009692799,0.022996824,0.097790465,0.016539115,0.02291318,-0.0073094047,0.0051883543,-0.07579552,0.098371744,0.20390742
42,-0.03835448,0.037900686,0.022098225,0.04378894,0.1156925,0.01921432,0.036203757,0.009770181,0.03247776,0.025081623,-0.006125645,0.01569536,0.0071544438,-0.013425443,0.17482737,0.016674254,0.032961626,0.014111298,-0.004253952,-0.17366022,0.0666032,-0.22828364,-0.0001736201,0.031403884,0.08162935,0.03413354,0.04680328,-0.008264679,0.019642541,-0.12890092,0.24630824,0.18560764
43,-0.039920576,0.03425529,0.01849892,0.043403108,0.10416194,0.018578252,0.03348121,0.0066391584,0.027627163,0.022549463,-0.007417448,0.014777575,0.007417448,-0.017010238,0.17647657,0.012481336,0.029949117,0.013755582,-0.0049414113,-0.1983267,0.055673912,-0.21120748,-0.004212572,0.03020256,0.058291405,0.03279211,0.045238562,-0.008660233,0.016661882,-0.13120985,0.23243457,0.18522279
44,-0.045969352,0.046662547,0.024214555,0.055684745,0.116810694,0.022165783,0.043781478,0.010226595,0.036956403,0.02909812,-0.0077712703,0.020122087,0.0045453333,-0.019145302,0.18716337,0.019859746,0.040091913,0.016593978,-0.008165456,-0.23706536,0.097660966,-0.28547657,-0.0022696771,0.034899563,0.04849212,0.04220981,0.057022393,-0.008379331,0.02300617,-0.171657,0.30344787,0.1945104
45,-0.03390806,0.024206754,0.008089535,0.039199933,0.028787766,0.01610718,0.027011774,0.0011094478,0.010220616,0.013854319,-0.007930061,0.011660442,0.0052769613,-0.020936165,0.0888815,0.0024665743,0.020225361,0.011425879,-0.00938406,-0.19160555,-0.006987583,-0.12533227,-0.0091106845,0.022728104,0.037599403,0.026829831,0.03666633,-0.010682923,0.009600462,-0.11327553,0.20798579,0.18051872
46,-0.026293484,0.01667498,0.0058362596,0.028935898,0.0525937,0.011971149,0.019747108,0.000106417225,0.0062821135,0.009392466,-0.006804631,0.006902867,0.0066158674,-0.016438719,0.09808168,-0.0010681661,0.013810716,0.009392637,-0.0067683123,-0.1523108,-0.03768535,-0.10222045,-0.008939139,0.019019898,0.05936221,0.019875046,0.027559327,-0.008472386,0.0054266592,-0.07244232,0.14923707,0.1710993
47,-0.028936278,0.02670692,0.011918739,0.036417365,0.10161711,0.01435939,0.027359206,0.0055436343,0.014748931,0.0144183375,-0.005505438,0.010373171,0.005643798,-0.013986212,0.10223534,0.007928599,0.021886582,0.011046128,-0.00752234,-0.17580184,-0.009407053,-0.1757355,-0.0047699306,0.02326,0.07599011,0.02654389,0.036067158,-0.007667955,0.011943047,-0.096440166,0.19915892,0.17655037
48,-0.04627428,0.054795954,0.027623458,0.06988823,0.1456283,0.023729688,0.047442712,0.017192787,0.031558156,0.016674485,-0.004099719,0.021784594,0.009358615,-0.015598457,0.10478595,0.031023294,0.044093184,0.014336022,-0.009039151,-0.2909591,0.07158224,-0.25876614,-0.0026353681,0.03889242,0.034410257,0.04847467,0.07022543,-0.008157587,0.028065728,-0.14993896,0.39232972,0.13434097
49,-0.046058625,0.0494868,0.022198118,0.066468984,0.12854266,0.021552289,0.044467174,0.011413819,0.02672851,0.0172907,-0.0073087276,0.02044449,0.005261701,-0.021429854,0.118288785,0.02393492,0.039899096,0.0152718825,-0.012984586,-0.30712986,0.057589248,-0.25800145,-0.0067707677,0.03502346,0.020881817,0.046248272,0.06519622,-0.00898075,0.02318743,-0.15516193,0.36956203,0.16044757


==> images/rnn_examples/12/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.48559293,0.47912392,0.49281234,0.48055092,0.4453559,0.49350604,0.4866208,0.49083468,0.4896705,0.49114832,0.48923796,0.4923277,0.49397916,0.48304263,0.5709492,0.4801237,0.47769213,0.49198097,0.49378616,0.54526263,0.4756986,0.56157166,0.48371184,0.49250388,0.5141805,0.49196655,0.49211904,0.49216616,0.4804383,0.5708842,0.5038442,0.58550555
1,0.47627643,0.4642745,0.48975033,0.46778208,0.36334762,0.48946354,0.47699177,0.48436344,0.48481497,0.48347387,0.48147982,0.4874371,0.48957595,0.47188255,0.5762652,0.46796063,0.4631811,0.48585594,0.48913234,0.5864867,0.45541027,0.56430185,0.47081602,0.48803318,0.48752695,0.48821434,0.48807013,0.48634866,0.46272448,0.6787148,0.510195,0.66482925
2,0.45769933,0.4377168,0.48055205,0.44509795,0.28596002,0.4804112,0.45902663,0.47172147,0.47164744,0.4715837,0.46705943,0.47732472,0.4804983,0.45036227,0.66881263,0.44661573,0.4364205,0.47489434,0.4802695,0.66071194,0.4252922,0.5980177,0.44786724,0.4779734,0.49163404,0.47798967,0.4774325,0.47587734,0.43598908,0.7728373,0.4870967,0.79034865
3,0.46949714,0.45376787,0.48431987,0.46028623,0.3604484,0.48516503,0.46941003,0.47901762,0.47777122,0.47976717,0.47548306,0.48236883,0.48502073,0.46299356,0.62255937,0.46004128,0.4520639,0.48152512,0.48570415,0.6123563,0.44678003,0.5620246,0.46107325,0.48313683,0.5526231,0.4825122,0.48231182,0.48262826,0.4559881,0.6908678,0.4936716,0.7247393
4,0.46815437,0.4564964,0.4844727,0.46494427,0.33367854,0.48461723,0.46995088,0.47886896,0.4778125,0.4788763,0.47620428,0.48257357,0.48421463,0.4644822,0.68627506,0.46593595,0.4570392,0.4810738,0.48414847,0.6442696,0.446855,0.5503674,0.46141878,0.48248413,0.4692688,0.48315436,0.48157147,0.4814121,0.44812587,0.73146313,0.4536257,0.7800732
5,0.47088134,0.45639363,0.48414835,0.46367404,0.372413,0.48540837,0.4710401,0.47963285,0.478007,0.48054832,0.4765848,0.48250505,0.48527348,0.46476898,0.6355693,0.4622742,0.45502144,0.48227155,0.48598152,0.61012053,0.45054078,0.5647072,0.4629415,0.48325026,0.5448793,0.48264247,0.48203853,0.48304102,0.45674998,0.68585914,0.48431993,0.7352577
6,0.46884015,0.44874248,0.4854023,0.4570482,0.30039918,0.4847473,0.46721438,0.47723535,0.4790471,0.4754706,0.47310257,0.48099783,0.48437592,0.460138,0.5653028,0.45591426,0.447742,0.4793853,0.48454088,0.6126014,0.436881,0.5384028,0.4573166,0.48265824,0.49613366,0.48301142,0.4823698,0.48050052,0.4467522,0.76303744,0.522542,0.74150103
7,0.4818974,0.47467905,0.48967594,0.48256752,0.40119746,0.49012822,0.4818889,0.4870338,0.4860664,0.48686087,0.48559606,0.48832232,0.48959997,0.47889215,0.61931056,0.48114294,0.47535443,0.48829743,0.49008727,0.592682,0.4693554,0.5089622,0.47632948,0.48853904,0.4911864,0.4889781,0.48749033,0.48850662,0.46736786,0.6594229,0.46849567,0.7101684
8,0.48263887,0.47377932,0.49027276,0.48034397,0.40689313,0.4908174,0.48220557,0.48731267,0.4867603,0.48726082,0.48557773,0.4887172,0.4904115,0.4786933,0.58951294,0.47857952,0.4737241,0.48882803,0.4908713,0.57583046,0.469575,0.522241,0.47664967,0.4893627,0.503098,0.48950753,0.4884518,0.48925468,0.47044805,0.6442222,0.4844552,0.684603
9,0.4729084,0.46330175,0.48663124,0.47142076,0.34911966,0.48669133,0.47451332,0.48171976,0.4812431,0.48145598,0.47960153,0.4846638,0.48625812,0.46990785,0.6693609,0.47145212,0.46413237,0.4837458,0.48604986,0.6327126,0.45445916,0.5388597,0.4669068,0.48477608,0.4541637,0.4857098,0.4837395,0.4836911,0.4530988,0.71751255,0.454154,0.76858777
10,0.4601713,0.44210973,0.47998267,0.45096785,0.3080971,0.4806933,0.4613141,0.4726308,0.47186503,0.47354653,0.46867257,0.47727236,0.48027083,0.4536202,0.68419474,0.4512277,0.44119704,0.476285,0.48073062,0.6642978,0.43208006,0.58201915,0.45016927,0.47810116,0.5152092,0.47823143,0.4768754,0.4768332,0.43873632,0.76153123,0.46475467,0.81270355
11,0.49796754,0.49744052,0.49703974,0.5035144,0.47756788,0.49755076,0.4971339,0.49706653,0.4970419,0.49717534,0.49749056,0.49643767,0.4962816,0.4972946,0.5366177,0.500549,0.4987392,0.49760598,0.49732313,0.5341991,0.49747473,0.46733707,0.49435434,0.49677274,0.49167663,0.49737614,0.49584696,0.4975409,0.49021956,0.5706496,0.47371823,0.6233336
12,0.5001639,0.5018926,0.4993369,0.50550365,0.48345056,0.49933806,0.5001587,0.49963394,0.49996352,0.4987363,0.50006866,0.49846822,0.4984489,0.50113,0.52044165,0.5039899,0.503207,0.49961334,0.49866745,0.52615803,0.5001014,0.4814682,0.49920455,0.49880695,0.46067744,0.49977216,0.4982869,0.4992226,0.49332067,0.5469373,0.4806411,0.5893807
13,0.4991099,0.50056094,0.49946317,0.50302476,0.48025477,0.4995028,0.49954492,0.49953052,0.49993467,0.49877337,0.49968478,0.49848148,0.49836302,0.5004828,0.5133941,0.502441,0.5013615,0.49962708,0.4986057,0.53202546,0.49794427,0.49298748,0.4984943,0.49895424,0.47138923,0.5000275,0.49867055,0.49927565,0.49304718,0.5418762,0.4883689,0.5857687
14,0.49376947,0.4918919,0.49726334,0.49455264,0.45259833,0.4972449,0.49424577,0.49594852,0.49643403,0.49553454,0.4953485,0.49601835,0.49623603,0.49369252,0.5316712,0.4943173,0.49221554,0.49659136,0.49645865,0.5445838,0.48833188,0.50793386,0.49175733,0.49660712,0.48134086,0.49746954,0.4962784,0.49648026,0.48650324,0.57265145,0.49214786,0.6061381
15,0.4986307,0.4997574,0.49937648,0.5022982,0.47754604,0.4995648,0.49912807,0.4992827,0.49962845,0.49907818,0.49941728,0.49859563,0.49797794,0.500059,0.512554,0.50177956,0.5006015,0.4995786,0.49856243,0.5326301,0.49760783,0.49274296,0.49755806,0.4990504,0.48597494,0.500182,0.49884775,0.49932382,0.49314776,0.5472519,0.48921257,0.5882786
16,0.43860534,0.40922785,0.4711175,0.41550118,0.24134474,0.4720466,0.4407566,0.45943707,0.458038,0.46188086,0.45211837,0.46754265,0.47233668,0.4284482,0.72967577,0.4200427,0.40567762,0.4652176,0.47253725,0.7150947,0.3951376,0.66452456,0.42573836,0.46898887,0.5824075,0.46827883,0.46803072,0.46652156,0.41689825,0.80871975,0.4785702,0.8512568
17,0.48016068,0.47346175,0.48972663,0.48016372,0.39365092,0.48996016,0.48124164,0.486522,0.48575634,0.48693407,0.48490408,0.48855725,0.48918563,0.47795945,0.6452346,0.48010424,0.47403798,0.48826337,0.4896833,0.6037219,0.46764827,0.52008027,0.47497082,0.48860767,0.48867655,0.48923928,0.48749414,0.48835042,0.4658077,0.66635716,0.45640853,0.72303283
18,0.47152483,0.46106517,0.4862659,0.4690269,0.339491,0.4861517,0.47321722,0.480589,0.48078254,0.4805988,0.47828302,0.48403203,0.4853478,0.46836102,0.665726,0.4692085,0.4617856,0.4830914,0.48554868,0.6385021,0.4519578,0.54791003,0.46448466,0.4842322,0.46093172,0.4851815,0.483204,0.4830395,0.45087153,0.7345011,0.45341328,0.77842736
19,0.48424113,0.47380736,0.49195448,0.48102486,0.38398367,0.4916072,0.482857,0.4873753,0.48897862,0.48707005,0.4856098,0.4894698,0.4905364,0.47923455,0.5553472,0.4790152,0.47397587,0.48911574,0.49142495,0.5705402,0.4689776,0.4941479,0.4757979,0.49046493,0.4981205,0.49090165,0.48965952,0.48974884,0.4697867,0.676339,0.49559104,0.68238837
20,0.45143574,0.42947134,0.47597823,0.4385586,0.28024668,0.4768047,0.45292258,0.46714902,0.4657808,0.46883988,0.46205986,0.47315177,0.47659507,0.4435007,0.7237941,0.4403534,0.427867,0.47162846,0.47711676,0.68923885,0.4181281,0.60461247,0.4400648,0.473959,0.540897,0.47376922,0.47257334,0.4724967,0.42903432,0.78530586,0.46038517,0.8370219
21,0.50108594,0.5023212,0.49854228,0.5085033,0.48715758,0.49897915,0.500242,0.49914947,0.49925855,0.49916682,0.49998665,0.49805513,0.49724495,0.50133973,0.5278363,0.5056826,0.504032,0.4994598,0.49857026,0.5286919,0.50258696,0.45621988,0.49786764,0.49828607,0.48745352,0.4992481,0.49748605,0.49925533,0.49336773,0.56273717,0.4727138,0.61610335
22,0.49609914,0.4963401,0.49767703,0.50020087,0.46578175,0.49763763,0.49641916,0.49720854,0.49725226,0.49677888,0.49716198,0.4968563,0.49678123,0.49656314,0.55487096,0.4995524,0.49748796,0.49758798,0.49698582,0.54181135,0.49405715,0.4883235,0.4944746,0.4970798,0.46581247,0.4980032,0.49642327,0.49738193,0.4886871,0.5646465,0.47303182,0.6140446
23,0.48038128,0.47237983,0.49039486,0.47688633,0.39704075,0.49052086,0.48126635,0.48672003,0.4866133,0.4869966,0.48473424,0.4888072,0.49023935,0.47768918,0.6113005,0.47731,0.4721617,0.48860773,0.49027506,0.5939925,0.4666593,0.5370887,0.47563332,0.48932305,0.49216297,0.4897139,0.48843366,0.48867184,0.46829042,0.64674824,0.47305727,0.6935424
24,0.49551424,0.49272937,0.4962183,0.49628899,0.48326635,0.49682343,0.49477038,0.49582702,0.4955681,0.4964369,0.49543744,0.4957799,0.49634448,0.49374592,0.5371878,0.49438477,0.4927249,0.4968066,0.49710494,0.5283972,0.49345043,0.4961293,0.49222988,0.49627513,0.5190184,0.49617368,0.49534535,0.4969508,0.4914208,0.54608226,0.48537117,0.59134996
25,0.45500624,0.43209285,0.4800188,0.43889767,0.25683013,0.47926292,0.45591307,0.46945685,0.47088823,0.46863338,0.46405607,0.47536725,0.47922745,0.4469439,0.64517707,0.44131356,0.4305047,0.4730639,0.4788461,0.67141104,0.4164293,0.6035181,0.44376072,0.4767654,0.4836652,0.47735786,0.476575,0.47378013,0.42988142,0.7997907,0.4970079,0.8046846
26,0.47578332,0.46550563,0.48800945,0.47310165,0.35792977,0.48770216,0.4762317,0.483085,0.48329246,0.48240167,0.48074698,0.4856109,0.48727372,0.47184905,0.6263029,0.47270724,0.4659395,0.48487523,0.4874785,0.6148841,0.4569541,0.53477854,0.46888775,0.4860645,0.46513927,0.48667186,0.48519218,0.48513836,0.45753896,0.70571756,0.47123706,0.73889214
27,0.49810278,0.49893534,0.49779403,0.504218,0.4795936,0.49791235,0.4978095,0.4978277,0.49775842,0.49767867,0.4982479,0.49732313,0.49702978,0.49801806,0.55221784,0.5020769,0.50032353,0.49811906,0.49761757,0.53287655,0.4985654,0.47115877,0.4957327,0.4973748,0.47309637,0.4979126,0.49642783,0.49807897,0.49114424,0.5595223,0.4706777,0.60858864
28,0.49762228,0.49921945,0.49847865,0.5025025,0.47863883,0.49837086,0.4982147,0.49837163,0.49833134,0.49798214,0.49858993,0.49802202,0.49790952,0.49836534,0.560161,0.50155103,0.50039786,0.4985917,0.4978001,0.53485584,0.4979458,0.48909184,0.4968566,0.49803272,0.45467874,0.49872628,0.49725476,0.4983549,0.4916444,0.5472279,0.46915948,0.59712183
29,0.46813726,0.45265558,0.4856974,0.457935,0.32369918,0.48521397,0.46905828,0.4784531,0.4793818,0.47798204,0.4746856,0.482506,0.4853427,0.46241114,0.62839,0.45901638,0.45148298,0.48109785,0.48490217,0.63001025,0.44179714,0.5683256,0.46031567,0.4835111,0.48512304,0.48380065,0.4827944,0.48152763,0.44965002,0.7284689,0.48945096,0.7440496
30,0.45213622,0.43160328,0.47707674,0.44004816,0.27698925,0.47739896,0.4541378,0.46807313,0.4671575,0.46923858,0.46306583,0.4740895,0.47729954,0.44503552,0.72566277,0.44251227,0.4302511,0.4722459,0.4774515,0.69374806,0.41908255,0.60250896,0.4415981,0.47473836,0.5157956,0.47478932,0.4734632,0.4729869,0.42902473,0.78711987,0.4559642,0.8363206
31,0.49857572,0.49862123,0.49762493,0.504194,0.48180324,0.49791393,0.49786487,0.4977328,0.4976772,0.49781194,0.49810368,0.4971779,0.49676028,0.4980039,0.5448138,0.50170577,0.4998059,0.498163,0.49779758,0.5311325,0.49872842,0.46700868,0.49530685,0.49732667,0.49083766,0.4978209,0.49637344,0.4982009,0.49167922,0.5624351,0.47348955,0.61025524
32,0.47105163,0.4605182,0.48612922,0.46639517,0.35813263,0.48623556,0.47287273,0.48111612,0.48010325,0.4814676,0.47834685,0.48451322,0.48637956,0.46756828,0.6821156,0.46767563,0.46028733,0.4834567,0.48606843,0.6285628,0.45262715,0.56214565,0.4655402,0.48459998,0.47881943,0.4849126,0.48349637,0.48374775,0.45539805,0.6921251,0.4554177,0.74745727
33,0.49904492,0.5001444,0.4982925,0.5046913,0.48505124,0.49861032,0.49902093,0.49851367,0.49852782,0.49848598,0.4990229,0.49793527,0.49754885,0.49930218,0.5458701,0.50234604,0.501342,0.49891707,0.49820143,0.5304787,0.50015754,0.4788989,0.49688804,0.4980572,0.47746834,0.49870843,0.4971905,0.4987524,0.49257302,0.5551507,0.47200167,0.60599196
34,0.49156287,0.48881432,0.4957158,0.49227002,0.44783467,0.49574804,0.49203232,0.4941016,0.49428234,0.49394345,0.49341652,0.49472964,0.49528503,0.4905254,0.5656356,0.49132156,0.48912385,0.49499634,0.49533576,0.5506208,0.48613948,0.5115469,0.4888575,0.4950697,0.475138,0.4955391,0.4943328,0.49498612,0.48369795,0.58510214,0.47983095,0.6233936
35,0.4978594,0.49815568,0.49857002,0.5011854,0.47705612,0.49857998,0.49809527,0.49813467,0.49861476,0.49785784,0.49825576,0.49789217,0.49784413,0.49799722,0.53499484,0.49971014,0.49887374,0.4985789,0.4980669,0.5306527,0.49705982,0.49281266,0.4961798,0.49814877,0.47172892,0.49876288,0.49752724,0.49838766,0.49187255,0.5529175,0.48236826,0.5896178
36,0.49832633,0.49929467,0.49899316,0.5016279,0.48219413,0.4990022,0.49883127,0.4987267,0.4991762,0.49852142,0.49890146,0.49841496,0.4982701,0.49899447,0.5319899,0.50061506,0.49996126,0.4991465,0.49842682,0.5299003,0.49817514,0.49682996,0.4973031,0.4986295,0.4716959,0.49928528,0.49810192,0.49885523,0.49312925,0.54306555,0.48255217,0.5816024
37,0.49648497,0.4965427,0.49833193,0.49863705,0.47578597,0.4983462,0.4971512,0.49768132,0.4980144,0.4977215,0.4975905,0.49779072,0.49769658,0.49679306,0.5424945,0.49804005,0.4969193,0.49828973,0.4978081,0.53384256,0.49526322,0.50311846,0.4952699,0.49797902,0.47733918,0.49851662,0.49744487,0.4981112,0.49155757,0.54599667,0.4835664,0.5837314
38,0.4964202,0.4965033,0.49835688,0.4984809,0.47555676,0.498377,0.49715072,0.49769592,0.49800965,0.49774548,0.4976011,0.49785867,0.49771512,0.4967848,0.5423251,0.49786818,0.49687278,0.49829873,0.49783623,0.53329986,0.49519306,0.50525266,0.49526006,0.4980113,0.47788045,0.49855152,0.4975243,0.49811515,0.49155614,0.5469686,0.4839429,0.5822738
39,0.492324,0.4886614,0.4971496,0.49159727,0.43252796,0.49651766,0.49255282,0.4944871,0.49590823,0.4938184,0.49367577,0.49563837,0.4959655,0.49080446,0.5386466,0.49091515,0.4889541,0.49526563,0.4958574,0.54251164,0.48491037,0.5055993,0.48908386,0.49607486,0.46210313,0.49670216,0.49570385,0.49534252,0.48353606,0.59940124,0.49600726,0.60200393
40,0.49772215,0.49852124,0.49854952,0.5013246,0.48340866,0.49870482,0.49825817,0.4982824,0.4985255,0.4985021,0.4984801,0.49819747,0.49782193,0.4982258,0.5385798,0.5001711,0.49923965,0.49885792,0.49818936,0.53042644,0.49809593,0.4963683,0.4963838,0.49832657,0.4804983,0.4988284,0.49768192,0.4986772,0.4929372,0.54404336,0.48101902,0.58519363
41,0.4962095,0.49661312,0.49811214,0.49882948,0.47736275,0.49825847,0.49712262,0.4976318,0.49773,0.49773207,0.49759158,0.49771547,0.49758238,0.4967351,0.5479445,0.4980119,0.4970968,0.4982458,0.49767745,0.53499115,0.49542117,0.5085861,0.49524754,0.497844,0.47566003,0.49836683,0.49725592,0.49802396,0.4912071,0.54711956,0.48145267,0.5884122
42,0.47704872,0.46871942,0.48929098,0.47255227,0.38972858,0.48940802,0.47892123,0.48502135,0.4847231,0.48567182,0.48287418,0.48807475,0.48952946,0.47428545,0.6413808,0.473203,0.46822712,0.48725736,0.48921382,0.6027299,0.46315792,0.5625663,0.4727142,0.48820707,0.48133752,0.488297,0.48724774,0.48733836,0.4650919,0.65420836,0.4681331,0.69986814
43,0.48682365,0.48222196,0.4932685,0.4861916,0.43606338,0.4936946,0.487669,0.4909997,0.49079022,0.49183968,0.48997098,0.49252865,0.4929563,0.48524696,0.5882988,0.48555425,0.48213795,0.4925688,0.4934239,0.569029,0.47988287,0.5241862,0.48294625,0.49274725,0.50145173,0.4929442,0.49190006,0.49275094,0.47876695,0.60420483,0.47460267,0.6536989
44,0.47693557,0.46867853,0.488848,0.47419253,0.3839404,0.48902386,0.47855505,0.48459148,0.48417103,0.4854178,0.4826947,0.48769498,0.48872086,0.474183,0.6520726,0.4747348,0.4687553,0.4868181,0.48874432,0.6082124,0.46332037,0.54209554,0.47177103,0.48769298,0.48419452,0.4879788,0.486622,0.48699942,0.46359152,0.66764116,0.45920599,0.7192893
45,0.493681,0.4899739,0.4950737,0.49380317,0.48118898,0.4960779,0.49318388,0.49458066,0.4940391,0.4954578,0.49410883,0.49475992,0.49553764,0.49145362,0.5428065,0.49102417,0.48956048,0.49580324,0.4964395,0.53048325,0.49087754,0.51,0.49002513,0.49525762,0.53090644,0.4948786,0.49421513,0.4960153,0.48926803,0.555016,0.48917022,0.59952885
46,0.4960162,0.49519798,0.4973239,0.49773625,0.47786975,0.49781442,0.49630037,0.4971839,0.49682724,0.49678016,0.49699655,0.49679258,0.49734932,0.4957831,0.53465855,0.49575314,0.49530473,0.49753362,0.4975217,0.5288206,0.49358353,0.5157158,0.4946616,0.49705216,0.48644525,0.4974513,0.4966534,0.4973682,0.4904881,0.5509296,0.4918086,0.5818533
47,0.48742196,0.48306194,0.49373367,0.4864088,0.4327835,0.49396613,0.48842263,0.49161348,0.4913897,0.4913251,0.49056417,0.49277654,0.49398383,0.48576787,0.5857158,0.48506767,0.48289815,0.49265718,0.4936796,0.56028634,0.47909656,0.536588,0.48483902,0.49296293,0.47374552,0.4932146,0.49227968,0.4925217,0.47788322,0.60636073,0.4852555,0.63415074
48,0.47318485,0.45790505,0.48806107,0.46322134,0.3391776,0.48756266,0.4729947,0.4812209,0.48260504,0.4806438,0.47784826,0.48501375,0.48746467,0.46678412,0.5867144,0.46283793,0.45670095,0.4834665,0.48730603,0.60097927,0.44929326,0.55119175,0.46465757,0.4860729,0.4922515,0.48621264,0.48565072,0.48425484,0.45696446,0.71220666,0.5078936,0.7046143
49,0.47939345,0.47065803,0.4891855,0.47691432,0.39646238,0.4896722,0.4798887,0.48567823,0.48505124,0.48610303,0.48379442,0.48784626,0.48926553,0.47587729,0.618401,0.47587734,0.4704594,0.487512,0.489649,0.59445494,0.46568254,0.5333785,0.47360462,0.48816153,0.5021311,0.48826104,0.48718032,0.48784035,0.46650016,0.65845215,0.47577652,0.702941


==> images/rnn_examples/12/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.015851647,0.02693453,0.013088989,0.038047165,0.15621565,0.005463048,0.023876777,0.011580672,0.016034458,0.006369782,-0.00016135909,0.02200559,-0.008033358,-0.013936629,-0.1290175,0.026831118,0.01992097,0.0063145054,-0.011773862,-0.11440248,0.026285158,-0.096014425,-0.012709419,0.016484628,0.043684393,0.031111805,0.04361295,-0.0037063311,0.021904191,-0.033674717,0.22523084,0.11566451
1,-0.054774214,0.076501615,0.040036198,0.09460585,0.47612092,0.022289058,0.058883343,0.026333446,0.04734824,0.0149177015,-0.002910725,0.030266888,0.004520951,-0.015094959,0.20678726,0.059881557,0.063311376,0.0148238605,-0.011785515,-0.533304,0.17000696,-0.4768995,-0.005095922,0.044687748,0.015948672,0.062843904,0.09352128,-0.0035564564,0.04193125,-0.15788747,0.42877695,0.046417475
2,-0.09322088,0.12228612,0.059374817,0.15191835,0.5867957,0.03578271,0.09619572,0.032516576,0.07719715,0.032462317,-0.0106447525,0.052494537,-0.0031859097,-0.038736865,0.36862525,0.08583725,0.10294591,0.026517458,-0.026823891,-0.752314,0.29467148,-0.64952105,-0.011188085,0.067050256,-0.031685114,0.10099462,0.14644644,-0.011605881,0.062358536,-0.17778042,0.6197512,0.120279394
3,-0.058368023,0.06348803,0.021332633,0.099143274,0.26678342,0.017291179,0.05229494,0.008345386,0.02273204,0.006825978,-0.013223453,0.034133345,-0.009145832,-0.04512505,0.0494552,0.039317157,0.050312925,0.01839121,-0.02970382,-0.5810905,0.11531969,-0.28738537,-0.030420395,0.035743486,-0.15325871,0.06484402,0.09390589,-0.011988586,0.032621242,-0.14008778,0.45544443,0.14709902
4,-0.0752835,0.09275379,0.04020291,0.10724421,0.4280034,0.028301045,0.07570644,0.017358975,0.06278307,0.039900944,-0.013867159,0.033882134,-0.004978627,-0.035211075,0.43917778,0.04682467,0.07801441,0.025190335,-0.023167916,-0.65229803,0.2008291,-0.5681116,-0.005848639,0.050375223,0.02865814,0.0748575,0.10041679,-0.0076710233,0.03875149,-0.16742784,0.46511677,0.32180855
5,-0.057228148,0.060168486,0.017477022,0.09443656,0.20345965,0.019774744,0.05320571,0.0069275694,0.0178398,0.010119096,-0.012768823,0.031978883,-0.006986536,-0.04466674,0.03694396,0.030214103,0.047519293,0.01767684,-0.030122098,-0.54489815,0.04151127,-0.24109969,-0.026844079,0.035417955,-0.06876435,0.061363213,0.0864245,-0.014937837,0.028079888,-0.09628202,0.4307357,0.18375318
6,-0.090090014,0.1205767,0.051113185,0.15716238,0.5391311,0.04253948,0.09052417,0.035783872,0.049632195,0.007198947,-0.004056886,0.03957295,0.020414744,-0.02923028,0.30198267,0.078005366,0.09660893,0.017927878,-0.016885431,-0.80866855,0.13320602,-0.5875384,-0.004114612,0.069922395,-0.10291836,0.09286053,0.13968557,-0.013304562,0.050077166,-0.22188792,0.5874968,0.035016518
7,-0.04662102,0.047890153,0.011276966,0.06663508,0.17238992,0.019127928,0.043227077,0.0011555762,0.015210297,0.016341528,-0.01327719,0.014626372,8.7709166e-05,-0.03277775,0.24500719,0.009764267,0.037437055,0.017375039,-0.021209348,-0.50136787,-0.0032854558,-0.3224523,-0.011150315,0.028750373,-0.0027567376,0.042856384,0.056020614,-0.010567432,0.011931424,-0.13510938,0.2907171,0.32599765
8,-0.044476897,0.046173528,0.013329249,0.06875391,0.14791039,0.018821187,0.041960064,0.0050184466,0.013033178,0.009783451,-0.010251168,0.017090973,0.0027158817,-0.029531715,0.15902096,0.015002507,0.03658401,0.015501823,-0.019244932,-0.4687928,0.0007317959,-0.22992858,-0.013131123,0.029877594,-0.010949859,0.042787604,0.059766117,-0.012283518,0.015542593,-0.05900402,0.30208072,0.18376766
9,-0.07530454,0.09229949,0.042035006,0.10203363,0.38176227,0.03421774,0.0768501,0.020973336,0.06266672,0.04303722,-0.010737794,0.030070174,0.0064769615,-0.026835801,0.43500358,0.04361873,0.07770934,0.024319528,-0.015093778,-0.61922634,0.14045718,-0.58246756,0.0042371945,0.05590994,0.093767755,0.07131251,0.09464676,-0.0087643815,0.036952306,-0.21092555,0.42592537,0.29777473
10,-0.09824615,0.11266699,0.05085839,0.14311098,0.41102982,0.040831212,0.09304158,0.024154713,0.06714794,0.037183277,-0.013713653,0.047878947,0.005307917,-0.045277447,0.34542114,0.06399701,0.095668994,0.026279595,-0.02380866,-0.7344617,0.18658724,-0.5781152,-0.011855397,0.06945826,-0.033697985,0.09451376,0.13369407,-0.01549529,0.051853087,-0.21534209,0.56441957,0.12986037
11,-0.03281011,0.009998537,-0.0065782564,0.02414952,-0.031537004,0.014110307,0.013310062,-0.010977102,-0.00970162,0.003935663,-0.011069991,-0.0049377587,0.014915135,-0.022539001,0.2550078,-0.023042139,0.00771788,0.0063759913,-0.005493824,-0.28269914,-0.1449714,-0.0033889953,-0.007029705,0.015713738,0.019248752,0.009690788,0.011317226,-0.011759558,-0.013079521,0.015988348,0.05597699,0.20891722
12,-0.024937589,0.014337172,0.006521518,0.016806474,0.03532116,0.01139401,0.012964544,-0.0034268908,0.008099468,0.007818443,-0.007983589,-0.0039107855,0.016520886,-0.011346555,0.26999182,-0.010669905,0.0117138745,0.006810166,0.0023482817,-0.17569438,-0.10849632,-0.06784074,0.000112177804,0.019789169,0.11437557,0.010160501,0.013343276,-0.01000404,-0.0062180776,-0.0068746577,0.037541173,0.18765184
13,-0.030752243,0.017785328,0.014626306,0.020648371,0.0875946,0.013313702,0.014321857,0.0028193854,0.020142144,0.0089035025,-0.00605912,0.0019399793,0.023606488,-0.008547964,0.25139362,0.001573213,0.0152287595,0.0075084115,0.010518413,-0.1339672,-0.07083103,-0.09866371,-0.003154869,0.029795697,0.07814864,0.016245106,0.025071561,-0.006955522,0.0015618211,-0.094909176,0.058335174,0.22917947
14,-0.037480257,0.032393355,0.022486845,0.03862481,0.16485238,0.018366318,0.027254386,0.010556392,0.029941663,0.013392288,-0.0043531293,0.010944566,0.021947699,-0.009324037,0.21345168,0.016479457,0.027300188,0.01051362,0.008217374,-0.22395147,0.0019170172,-0.20370276,-0.003320762,0.036936257,0.06405613,0.029045504,0.04378925,-0.006513565,0.013681587,-0.14842445,0.15508571,0.22066765
15,-0.03310079,0.014720367,0.0142550105,0.020451015,0.13407171,0.0141606275,0.013820261,0.0029731053,0.020966073,0.008880124,-0.0062183966,0.002252562,0.026346833,-0.007527775,0.26146364,0.0022426806,0.013594641,0.0083288755,0.013146057,-0.1496665,-0.03235384,-0.13869788,-0.0067838826,0.031115811,0.050662022,0.01615059,0.02624796,-0.003956058,0.0030656743,-0.13154313,0.06342973,0.26312974
16,-0.11976346,0.15524715,0.08574079,0.19664367,0.54698455,0.046923723,0.12556614,0.04582492,0.11168203,0.04696209,-0.012161808,0.08323676,-0.0052567516,-0.052637577,0.17516306,0.12320211,0.13456662,0.03649548,-0.029548503,-0.81008595,0.4617786,-0.7243494,-0.02476477,0.09320979,-0.17050062,0.1370962,0.20009145,-0.012996005,0.09722415,-0.3955714,0.737894,-0.11119165
17,-0.0588449,0.05953297,0.024441812,0.072408006,0.22939914,0.027542258,0.055085763,0.008588474,0.03963824,0.033066433,-0.011213341,0.02196504,0.006170187,-0.029448679,0.3079563,0.017229853,0.05033057,0.019207364,-0.011536868,-0.47427022,0.0888992,-0.41622856,-0.006034219,0.041516025,0.08989,0.05097876,0.06692106,-0.009476372,0.022723932,-0.22045743,0.32021317,0.33384678
18,-0.08792723,0.09898141,0.047833845,0.11373444,0.45332977,0.041421343,0.08356753,0.020556277,0.06876345,0.045149714,-0.011827696,0.03227693,0.013686807,-0.030900842,0.51181275,0.044080656,0.08575099,0.02300683,-0.010804736,-0.6630119,0.15693888,-0.6206573,0.003717152,0.06388072,0.1537155,0.07490622,0.10435163,-0.013314547,0.03844688,-0.21692762,0.45606825,0.2455867
19,-0.06611768,0.068865806,0.025048401,0.09425187,0.27383378,0.03658837,0.058254298,0.015907306,0.02519089,0.012544212,-0.005394516,0.020311322,0.023855858,-0.025180817,0.28418404,0.02645743,0.055677004,0.012881274,-0.0052593555,-0.60951847,0.020869592,-0.35425586,-0.0019154339,0.049556214,-0.009382121,0.05352639,0.08004975,-0.014637394,0.02134633,-0.16525425,0.36096466,0.16896443
20,-0.10233529,0.12571053,0.058990724,0.1601237,0.43967083,0.042567376,0.10520376,0.028435107,0.080016576,0.043902487,-0.014962296,0.06093441,-0.0041516502,-0.05384587,0.27819327,0.07813416,0.10631884,0.032271344,-0.03019456,-0.7700441,0.29120454,-0.6412166,-0.0195929,0.07491237,-0.075758606,0.10993252,0.15552136,-0.015408417,0.06582483,-0.3071351,0.6376812,0.1624025
21,-0.03358117,0.0058383504,-0.0075133913,0.019226976,-0.019706715,0.015933342,0.010735747,-0.011507418,-0.008912819,0.0033778849,-0.009739905,-0.0071188435,0.021884033,-0.020339595,0.31094384,-0.028176283,0.0048417044,0.003915056,0.0013963254,-0.25631976,-0.16490875,-0.0016373977,-0.0066125453,0.017945766,0.04498975,0.0053394185,0.0066114147,-0.010077077,-0.017437914,0.019683817,0.015160556,0.2759713
22,-0.028405756,0.022782171,0.012155572,0.024463853,0.05143934,0.014097865,0.021969827,0.0003454117,0.019567288,0.017113319,-0.008147642,0.0033943108,0.011981635,-0.014361782,0.26263365,-0.0042616236,0.018994598,0.011675499,0.00040758398,-0.20648326,-0.025866155,-0.15383227,-0.0015890995,0.024329482,0.10875681,0.019229705,0.024501694,-0.008978928,0.0026069817,-0.068683885,0.09456702,0.23523854
23,-0.055698648,0.06494096,0.03367062,0.07555975,0.20225361,0.027997728,0.055771314,0.016223477,0.045565244,0.029849656,-0.0070182276,0.02576738,0.009687553,-0.021267146,0.21602486,0.03296875,0.055284042,0.018127652,-0.0068543726,-0.436301,0.104844004,-0.41869307,-0.00023962557,0.04565581,0.0622472,0.05346164,0.07402653,-0.010499965,0.030812398,-0.22808626,0.3242209,0.14454235
24,-0.020704687,0.005255497,-0.0049909493,0.021181354,-0.09997844,0.011147298,0.012053246,-0.007149461,-0.0111061,0.0019770956,-0.0079112565,0.0020986588,0.007058773,-0.019899271,0.015580019,-0.014587701,0.0040568896,0.007193302,-0.008393123,-0.16107844,-0.08558723,0.009703894,-0.010168095,0.011408199,0.012149712,0.010372589,0.014343099,-0.012284644,-0.0037208758,-0.045082815,0.08492016,0.11559959
25,-0.119497895,0.16256563,0.08710827,0.18970808,0.6454154,0.053587005,0.12213911,0.051121715,0.108823985,0.039966412,-0.004735319,0.06314508,0.017861325,-0.031974543,0.4811018,0.11517668,0.13880761,0.0241664,-0.012549455,-0.83436185,0.31836092,-0.7190984,0.0045166006,0.09666349,-0.024384908,0.122229025,0.18154083,-0.012516359,0.07898426,-0.22937192,0.6733476,-0.14325052
26,-0.07049808,0.08349748,0.035523977,0.10183235,0.36359128,0.03226811,0.06877112,0.0142607475,0.0465067,0.02816818,-0.011495702,0.027436167,0.0066958037,-0.033317648,0.41039696,0.03627112,0.06958935,0.018967578,-0.017213693,-0.623373,0.080665775,-0.47938535,-0.0015047889,0.04979283,0.08457248,0.06464163,0.09061943,-0.0155646745,0.028972976,-0.11584668,0.41108477,0.21775712
27,-0.023362061,0.0069128433,-0.005477664,0.014354696,-0.015951937,0.009521053,0.010981421,-0.011436163,-0.00498194,0.009016594,-0.012063643,-0.004852514,0.0058837594,-0.021870317,0.24236584,-0.02317958,0.0044457777,0.009131013,-0.00842582,-0.20603137,-0.105132274,-0.0060747266,-0.0062214453,0.010694264,0.07833723,0.008187155,0.007306545,-0.012436121,-0.011383069,0.021611663,0.05460396,0.28245032
28,-0.021753464,0.015380412,0.0070548975,0.012771166,0.010014159,0.010426145,0.01709043,-0.0024800673,0.0143763665,0.019854195,-0.008700743,-0.0003499915,0.005438961,-0.012110783,0.24465217,-0.010378092,0.013172111,0.011776771,-0.003581923,-0.12267535,-0.02919237,-0.1013072,0.0020141276,0.016098615,0.14136122,0.012825108,0.012503283,-0.009488896,-0.00029018102,-0.017993728,0.06154029,0.21680251
29,-0.085825406,0.11564087,0.060861263,0.13278289,0.45172215,0.042885575,0.09095367,0.037141982,0.07594651,0.036873627,-0.004183584,0.04488656,0.014372355,-0.023717277,0.28074008,0.076576225,0.09685494,0.022648145,-0.009477287,-0.66870487,0.21158323,-0.6209823,0.005381942,0.072332375,0.04584024,0.09016153,0.12949924,-0.012442068,0.05845189,-0.3236179,0.5358217,0.060274582
30,-0.10790523,0.13388164,0.0662262,0.1614202,0.48691142,0.045451675,0.10974823,0.031719107,0.09234343,0.052067112,-0.014648352,0.06082937,-0.001757035,-0.049648438,0.37090516,0.08314136,0.11428445,0.033114154,-0.02634266,-0.769075,0.31994158,-0.69315094,-0.011283411,0.07960762,-0.028125258,0.11245338,0.15788451,-0.015100131,0.06901319,-0.33918583,0.6382332,0.17043763
31,-0.027470486,0.0057099597,-0.008304696,0.01889716,-0.034006972,0.013116786,0.011668985,-0.011841303,-0.010235714,0.00536822,-0.010539301,-0.0038338322,0.011239639,-0.023720307,0.22019453,-0.026350064,0.003723132,0.006530645,-0.0059444513,-0.22647409,-0.12616363,0.0012277284,-0.0088459365,0.012859109,0.055926602,0.007922283,0.008589673,-0.012284093,-0.0130793955,-0.0041733403,0.054610576,0.27687067
32,-0.060079362,0.0819332,0.041298974,0.09167573,0.2949543,0.02821483,0.0720554,0.018645626,0.062309936,0.04486939,-0.010844484,0.03640308,-0.0072548534,-0.031648766,0.27589497,0.041706316,0.06933486,0.02722488,-0.020181404,-0.51701486,0.21474984,-0.5363134,-0.00468349,0.04807134,0.09773401,0.069727585,0.09290458,-0.010952103,0.042654287,-0.2349314,0.42907047,0.24889562
33,-0.028412594,0.008607131,-0.0017845798,0.016188651,-0.0003072843,0.014292121,0.014185685,-0.007013113,-0.00012777373,0.011767386,-0.008916071,-0.0033812649,0.014119423,-0.016503472,0.24919556,-0.021019682,0.007593321,0.008032254,-0.0015933462,-0.17188759,-0.099219866,-0.055421986,-0.0035742612,0.016972031,0.1067613,0.008939903,0.009632952,-0.0104762195,-0.00820259,-0.021637397,0.04817356,0.2497454
34,-0.03518386,0.03379791,0.017048446,0.039546277,0.108416185,0.018582426,0.031926464,0.006856482,0.023595195,0.020143697,-0.005961858,0.0108670825,0.010151541,-0.014627905,0.20324363,0.008033698,0.028500015,0.012775326,-0.003075804,-0.24534209,0.01154361,-0.21313329,-0.00047735867,0.029180761,0.108733445,0.029036265,0.039061803,-0.009971778,0.012841596,-0.09407107,0.17652106,0.17216466
35,-0.029182151,0.017078172,0.007909662,0.021614287,0.059648313,0.015220705,0.018274901,0.0009051559,0.011248029,0.013262778,-0.0060320213,0.001143008,0.01580088,-0.010223275,0.22029953,-0.005319514,0.015007585,0.008250581,0.0021238462,-0.15367275,-0.056376845,-0.10546786,0.0006438362,0.022609437,0.11088518,0.01456598,0.019779311,-0.00908407,0.0008548207,-0.055413667,0.08142667,0.1863205
36,-0.027631162,0.014882227,0.009495746,0.01734789,0.06117979,0.013770372,0.015796775,0.0011382857,0.014242375,0.013751839,-0.0057557197,0.0010981932,0.016292345,-0.008124272,0.21690746,-0.0037440902,0.013808297,0.0077181594,0.004620924,-0.10938204,-0.04758941,-0.1043798,0.0009046213,0.022554401,0.11502546,0.012931804,0.01804609,-0.007991028,0.0013472365,-0.060917765,0.063971035,0.17423022
37,-0.027845472,0.017857399,0.011967565,0.020257305,0.07142087,0.013973328,0.01846323,0.0041792467,0.018982185,0.016056515,-0.004744328,0.0053661647,0.01409112,-0.008351035,0.17905532,0.0019266899,0.016052991,0.008866953,0.004338893,-0.10033323,-0.013564422,-0.11065919,-0.0005331542,0.024332382,0.09990304,0.017098276,0.023722265,-0.0068124025,0.0062997877,-0.08300155,0.09140902,0.18888523
38,-0.02743509,0.017019682,0.011845694,0.019752696,0.08897085,0.013576853,0.018143939,0.0039726854,0.018873,0.015871711,-0.004776365,0.005080257,0.013749074,-0.007951074,0.18415976,0.0017632013,0.015631981,0.008759164,0.0042659454,-0.09880264,-0.0069855954,-0.1210131,-0.0010370385,0.023690838,0.10607875,0.016569188,0.023261135,-0.0062625716,0.006378918,-0.08242612,0.092117794,0.1840417
39,-0.042049073,0.04628817,0.025453884,0.051620256,0.25205573,0.024450812,0.039106503,0.017250668,0.032948803,0.01883134,-0.001113514,0.012991634,0.01939256,-0.0054073413,0.24982929,0.023768261,0.03882299,0.01032028,0.004611074,-0.30982205,0.04451417,-0.28400773,0.0072848513,0.03792684,0.11243744,0.034677826,0.05093286,-0.007328283,0.019345121,-0.12404282,0.2219019,0.16581787
40,-0.026446965,0.009032549,0.004698758,0.014136966,0.05934758,0.011856122,0.012543581,-0.0022968224,0.008897107,0.012119008,-0.0075340713,0.000123478,0.013460402,-0.011091841,0.20367473,-0.007862475,0.008777375,0.008044515,0.0019548696,-0.10330145,-0.04686045,-0.06121016,-0.0031754249,0.01881215,0.103913635,0.010691961,0.014786041,-0.008413122,-0.0010596398,-0.041218124,0.06455955,0.22532149
41,-0.026899118,0.014556771,0.010192121,0.017413622,0.08780842,0.0124363825,0.0170195,0.0021709718,0.016926724,0.016151343,-0.006124805,0.0038177855,0.012294636,-0.008869252,0.19145204,-0.0008269882,0.013620322,0.009595357,0.0023040562,-0.086469375,-0.016093437,-0.10682874,-0.0019767948,0.022064025,0.12770788,0.015451516,0.020910516,-0.007132956,0.005088652,-0.06268841,0.0898429,0.21047278
42,-0.055602945,0.06589816,0.03550328,0.07480221,0.2783304,0.026793368,0.059514023,0.018001974,0.051836155,0.038150106,-0.007368873,0.029170599,0.0012244651,-0.0204421,0.2271195,0.03716049,0.05774989,0.020601002,-0.011752567,-0.38720003,0.16377924,-0.45049754,0.0006276331,0.04331376,0.13172892,0.055731602,0.07621854,-0.010224959,0.03651448,-0.19030999,0.36028576,0.16083016
43,-0.044992816,0.033726152,0.01568532,0.04642658,0.1410818,0.01893121,0.033125658,0.0038566343,0.024246272,0.021303585,-0.009235365,0.014621145,0.008058363,-0.022162119,0.21318704,0.009414473,0.029958343,0.014098586,-0.0058899513,-0.28587323,0.05066483,-0.21869224,-0.008704163,0.030730689,0.0494395,0.033230685,0.046316814,-0.009631614,0.015021946,-0.11598685,0.21848992,0.18981706
44,-0.060064904,0.06753939,0.03203535,0.07722027,0.26644874,0.028115869,0.060412835,0.015209356,0.05034492,0.039139945,-0.009079955,0.027535982,0.0019593316,-0.024496162,0.28973976,0.031522423,0.058437873,0.021074126,-0.012243851,-0.45689657,0.16198091,-0.4578023,-0.0006226934,0.0434214,0.081700645,0.056186706,0.07513365,-0.009081339,0.032458715,-0.20237675,0.35654038,0.24070507
45,-0.022952547,0.0027698628,-0.007953207,0.023866631,-0.058845583,0.010434586,0.011092202,-0.008096196,-0.016429208,-0.0011502751,-0.008369918,0.0034868165,0.0061554653,-0.023691965,-0.029337225,-0.015259006,0.001238,0.0065262686,-0.010847957,-0.15598516,-0.11047272,0.04427138,-0.016403671,0.011165524,0.025901372,0.012178858,0.017448703,-0.0133578265,-0.0033728222,-0.037223954,0.11555542,0.14661917
46,-0.019251315,0.009516867,0.0036720375,0.019029891,0.08484154,0.008013602,0.012841186,-0.00090427836,0.0024392798,0.005098442,-0.0058113034,0.0022519152,0.008084129,-0.012312054,0.12065674,-0.0046947347,0.007732149,0.0075118374,-0.0042555523,-0.11965003,-0.06910063,-0.08074632,-0.008989014,0.015700439,0.09346971,0.013255919,0.019016197,-0.006432001,0.0014555351,-0.020261878,0.09197019,0.15285262
47,-0.034216058,0.03933127,0.01864042,0.047000486,0.20985141,0.01758592,0.037091926,0.011492833,0.024176927,0.020464763,-0.004532124,0.014464018,0.00492308,-0.012686714,0.1386711,0.018126689,0.03242381,0.013301849,-0.008665354,-0.25974518,0.01806167,-0.2906216,-0.00091904006,0.028959123,0.13812192,0.034834206,0.046873298,-0.007340656,0.019363444,-0.11522949,0.23766142,0.19055727
48,-0.07480119,0.09607244,0.046378013,0.1205159,0.45283496,0.036651094,0.076889575,0.032165907,0.0526313,0.02140403,-0.0032516622,0.03617218,0.01427289,-0.020714888,0.23755501,0.06521765,0.07963699,0.019404586,-0.011588047,-0.6514946,0.17899728,-0.5350813,-0.0009480265,0.06038891,-0.017413763,0.07714705,0.11443235,-0.009904711,0.048528522,-0.22434719,0.5031715,0.045805566
49,-0.05255488,0.051762063,0.018286338,0.07194109,0.22189121,0.021218758,0.046844587,0.0066011064,0.02427724,0.019697648,-0.011451187,0.02085399,0.0014460626,-0.030686965,0.20139623,0.020662697,0.04258248,0.017570963,-0.018122641,-0.46465576,0.05353243,-0.3242899,-0.012040979,0.03438281,0.013489769,0.04819273,0.06628365,-0.010830401,0.02133308,-0.1349587,0.33275205,0.23195845


==> images/rnn_examples/12/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.003582252,0.0061218687,0.0031532492,0.008450487,0.030294724,0.0012736543,0.0054999865,0.0026596317,0.0037939623,0.0014951011,-3.7274942e-05,0.0052595963,-0.0019015557,-0.0031648928,-0.026245166,0.0059972284,0.004409827,0.0014967707,-0.002802902,-0.024919754,0.006731629,-0.02140933,-0.0028867829,0.0038830342,0.009639717,0.00739688,0.010355547,-0.0008637743,0.005200564,-0.007837182,0.056497253,0.02568158
1,-0.013130753,0.019200124,0.011070378,0.023010481,0.061774004,0.005481886,0.015296829,0.0068734586,0.01276954,0.0040168804,-0.0006448265,0.009559698,0.00010594756,-0.0046269093,0.011259672,0.015157058,0.0147068845,0.0041240156,-0.0040499256,-0.12045677,0.043970414,-0.10235905,-0.0023908175,0.01195023,0.007155902,0.018093592,0.026557988,-0.0011878123,0.011856908,-0.039312735,0.13054302,0.024895404
2,-0.022572547,0.030988857,0.018695524,0.035802845,0.04806126,0.009577932,0.025211293,0.009211583,0.022397846,0.0083863605,-0.0023283148,0.015857344,-0.00061657454,-0.009082026,0.04021602,0.021851154,0.023462793,0.0075773206,-0.0075994404,-0.18653288,0.087049656,-0.16283324,-0.003064967,0.019443423,0.0018043487,0.030097226,0.043590654,-0.00282469,0.01804536,-0.066823654,0.1906119,0.03246748
3,-0.022646673,0.027376976,0.013978697,0.036581032,0.050949197,0.00844233,0.023049694,0.006302038,0.01587239,0.005589807,-0.0038939475,0.015385435,-0.0023198081,-0.013459338,0.029504133,0.017932888,0.020682566,0.0077779666,-0.010362061,-0.2013443,0.06457884,-0.13875633,-0.0075911703,0.01730043,-0.019621601,0.02908239,0.041955143,-0.0039340705,0.015616389,-0.071146935,0.20262711,0.04269846
4,-0.025398793,0.03127781,0.015949469,0.03802038,0.049195368,0.010012173,0.026386403,0.0065450403,0.021327924,0.01114386,-0.0047041266,0.014904264,-0.0022045225,-0.013250905,0.07329968,0.017716588,0.024369568,0.009303241,-0.010083759,-0.21719062,0.07733267,-0.17899764,-0.004656868,0.019203527,-0.0068345596,0.030378807,0.04208129,-0.0034854799,0.015365403,-0.0932201,0.19513279,0.07216212
5,-0.023668526,0.02665346,0.011775332,0.036356684,0.044746883,0.009108247,0.023709236,0.0045952825,0.014238539,0.0075979135,-0.0049344925,0.014436006,-0.0026204681,-0.015328942,0.048322473,0.014142303,0.020328388,0.008440942,-0.011658596,-0.21060783,0.043907862,-0.1471617,-0.007635574,0.01704128,-0.01352131,0.02843593,0.03946973,-0.004877919,0.013305365,-0.07999579,0.19305569,0.07732736
6,-0.028773349,0.036273014,0.01779063,0.04565612,0.047090188,0.013048987,0.029392077,0.009251335,0.018131081,0.005084799,-0.0031056972,0.015822506,0.0031584096,-0.0126659265,0.058334317,0.021214062,0.026502788,0.008051766,-0.0093481755,-0.27137837,0.049786042,-0.17232881,-0.004239449,0.023225041,-0.0144075295,0.034575235,0.05001032,-0.005042416,0.016735394,-0.10331861,0.22341865,0.060781423
7,-0.024545202,0.028335063,0.011237532,0.038381074,0.046544764,0.010965867,0.024314744,0.0050033964,0.012277446,0.0062512862,-0.0045402884,0.011110791,0.0015961679,-0.013531189,0.073261715,0.01263157,0.021490939,0.007984967,-0.009534478,-0.22570422,0.021748947,-0.14725205,-0.0045673307,0.0180529,-0.007148531,0.026685892,0.03718732,-0.0049076043,0.010744423,-0.09852864,0.18616344,0.0963088
8,-0.021716451,0.023707382,0.0087056905,0.03345024,0.040580984,0.009637701,0.021201298,0.003552436,0.009044644,0.0052870284,-0.0044994093,0.009446451,0.0014124839,-0.013013015,0.07043969,0.009306393,0.018011525,0.007533514,-0.009162355,-0.21051776,0.010261924,-0.12598254,-0.00507888,0.015707824,-0.005368866,0.023083325,0.03205679,-0.005176123,0.008659107,-0.075475775,0.1629699,0.09538018
9,-0.025401337,0.030049972,0.01396222,0.036015987,0.045747366,0.011934305,0.026146486,0.006052533,0.018348435,0.011847857,-0.004374943,0.011311768,0.0021136322,-0.011494759,0.10592641,0.013335837,0.023570966,0.009074778,-0.0077687223,-0.22701329,0.038673837,-0.17920017,-0.0014372447,0.019832712,0.008154643,0.027012067,0.03641475,-0.004327864,0.012018166,-0.10757792,0.16740067,0.11580905
10,-0.029543785,0.034322232,0.018138416,0.041047018,0.040988877,0.013738917,0.029951949,0.0073974538,0.022969902,0.013121425,-0.004657453,0.015725333,0.0021156678,-0.013562004,0.10911873,0.01754528,0.026627963,0.009889349,-0.008774123,-0.24675179,0.06028191,-0.20264485,-0.0028465632,0.023783779,0.0015502066,0.0330424,0.04557459,-0.0051040812,0.01610296,-0.12576015,0.1935156,0.109027244
11,-0.024318548,0.021149665,0.007468045,0.030119067,0.020100996,0.010866084,0.019466365,0.0014162301,0.009466483,0.007897059,-0.005255887,0.006780645,0.0047608647,-0.012967642,0.10312137,0.0037626093,0.017089514,0.0066786576,-0.0058848374,-0.16352876,-0.009279681,-0.08192099,-0.003286609,0.01619343,0.0049357098,0.01924579,0.026067741,-0.0055859345,0.0051701083,-0.058223084,0.13279486,0.099425614
12,-0.018488713,0.014305005,0.005357433,0.0196216,0.017540367,0.008281969,0.013044379,-0.00013911717,0.006771533,0.0058907676,-0.00462791,0.0024198876,0.006477496,-0.0093709305,0.11337047,-0.00078255165,0.011604201,0.005041759,-0.002365487,-0.12350745,-0.031589113,-0.055622034,-0.0016261287,0.01301516,0.028604891,0.01217345,0.016361231,-0.0052749435,0.0010247178,-0.033532374,0.07514504,0.09809252
13,-0.016880777,0.011631653,0.0063212207,0.015043114,0.028000373,0.007423684,0.010096606,0.000630595,0.008432731,0.0051476387,-0.0038107887,0.0016876325,0.009065828,-0.0068167225,0.11355193,1.9196066e-06,0.0095993895,0.004384011,0.0014196975,-0.0959867,-0.03303535,-0.050546482,-0.0015970347,0.013883624,0.03143077,0.010134435,0.0144037185,-0.0043501128,0.0008923051,-0.042374343,0.051187966,0.1042948
14,-0.017236698,0.01349858,0.008691169,0.016562998,0.04393123,0.008068545,0.011535353,0.0028416275,0.011534135,0.005776964,-0.0029071693,0.0035093706,0.009793316,-0.005559097,0.107159495,0.0039615436,0.01112519,0.0047394563,0.0026967118,-0.1036777,-0.015938478,-0.07165327,-0.0015709791,0.01583058,0.029309306,0.012140102,0.01782859,-0.0037073086,0.0037553788,-0.061175436,0.06296163,0.107041776
15,-0.016944323,0.010527431,0.00789051,0.013644737,0.051479127,0.0075711035,0.009273622,0.0021776992,0.011038048,0.005112272,-0.0030092413,0.002311119,0.011417173,-0.0046923338,0.11052219,0.0025692247,0.009056627,0.0044476553,0.004598057,-0.08754687,-0.015683524,-0.06662389,-0.0024814194,0.01566102,0.025332393,0.010105043,0.015452917,-0.0028445662,0.0026253662,-0.0660349,0.047351684,0.11454423
16,-0.025020631,0.028937481,0.02207953,0.032506883,0.030037059,0.011535373,0.024945665,0.008528464,0.026905535,0.01086878,-0.0032463267,0.0179876,0.0039598276,-0.010116034,0.12633547,0.01948288,0.021873122,0.009162438,-0.0038469722,-0.1809547,0.09206147,-0.14302345,-0.0048339027,0.024668662,0.012342815,0.032033503,0.0468042,-0.003514192,0.020028604,-0.12614189,0.17289731,0.123024374
17,-0.026210822,0.028244672,0.016644364,0.034491707,0.044321403,0.012361724,0.025410714,0.006585934,0.022713428,0.013142741,-0.0042373324,0.014064435,0.003459265,-0.011806949,0.11871594,0.013946506,0.022878563,0.009114127,-0.004615197,-0.16390967,0.06150043,-0.14864844,-0.0038881833,0.022103809,0.020012686,0.02772564,0.038797643,-0.0039642863,0.015115412,-0.12891531,0.17677447,0.12782331
18,-0.029867621,0.033289492,0.019185536,0.038399477,0.04911972,0.01468373,0.029377254,0.0073291827,0.026264058,0.015959634,-0.004449264,0.014017108,0.004673705,-0.011713547,0.14339598,0.015416262,0.027018031,0.009521,-0.0046185916,-0.1967461,0.0660894,-0.19913389,-0.0010026365,0.024567127,0.025899291,0.03003491,0.041751806,-0.0046943086,0.015141506,-0.14882457,0.17918037,0.13138013
19,-0.029713152,0.031666547,0.015613408,0.03985197,0.053531174,0.015607249,0.027731284,0.007193634,0.019127242,0.010803901,-0.0034196929,0.011743704,0.007856502,-0.011349757,0.1180067,0.01330645,0.025168749,0.0077781524,-0.0035278865,-0.2118616,0.034567405,-0.16621844,-0.00091308693,0.023658687,0.010151905,0.027576983,0.039404217,-0.0056434153,0.012196185,-0.1286703,0.17916122,0.1055838
20,-0.030040544,0.034968555,0.02026264,0.041897938,0.035919975,0.015122763,0.031176412,0.008258811,0.025050053,0.013455419,-0.004235708,0.01824004,0.0027413873,-0.014138452,0.12325415,0.018782875,0.026786635,0.010217273,-0.007884472,-0.24921718,0.08211324,-0.20688862,-0.0038106213,0.025789786,0.0012364354,0.035441365,0.049983222,-0.0054623317,0.01842007,-0.16971648,0.20103598,0.11748964
21,-0.025588812,0.021291789,0.008364425,0.030997748,0.021424484,0.012332641,0.02009072,0.001886945,0.010963303,0.008105978,-0.0048200195,0.0075961314,0.0068762884,-0.013147409,0.11977133,0.0033325842,0.017322896,0.006332796,-0.0037927919,-0.15332781,-0.0050706915,-0.07736377,-0.0038288212,0.018061295,0.0109047955,0.019644316,0.027564187,-0.005468234,0.0054885442,-0.07545159,0.13797292,0.11467002
22,-0.01949186,0.016040536,0.007153299,0.021263158,0.019797396,0.009526567,0.015269815,0.001011255,0.0102288,0.008176446,-0.004354372,0.0046009715,0.0063340724,-0.0099538425,0.12655537,0.00060370547,0.013113633,0.006014496,-0.0017795658,-0.12721284,-0.008955677,-0.075420246,-0.002262487,0.0148904435,0.029824186,0.014474206,0.01965526,-0.0048832553,0.0033037812,-0.06161747,0.088202894,0.12000037
23,-0.021112962,0.021570636,0.0114988135,0.025725668,0.033807743,0.010805668,0.019526027,0.004045332,0.015490985,0.010665105,-0.0035857763,0.008232961,0.0052718925,-0.009216171,0.1225924,0.007425221,0.0175581,0.00710098,-0.0024437967,-0.16188404,0.021176549,-0.12870342,-0.001084236,0.017608222,0.026475793,0.019409722,0.026591036,-0.0046743113,0.008595068,-0.09491473,0.11626618,0.112649105
24,-0.015906634,0.012258569,0.0044955346,0.01867354,-0.0035790107,0.008253356,0.012924475,0.00036291647,0.0050719376,0.0059132297,-0.0037610426,0.0046372954,0.0043950076,-0.009555063,0.060479823,0.00026567501,0.010081063,0.0053418754,-0.0032871785,-0.11136457,-0.011688164,-0.0577949,-0.0030156602,0.011662965,0.014929394,0.012267996,0.01680119,-0.0053763017,0.0034165962,-0.05878821,0.08239707,0.08593867
25,-0.02753772,0.034764607,0.021843024,0.038337443,0.027102545,0.013874915,0.028291926,0.009530575,0.025588209,0.010482337,-0.0024436428,0.015661545,0.0056581185,-0.009513077,0.087344944,0.019984929,0.026258454,0.00753343,-0.0041374518,-0.21052538,0.063404486,-0.14088397,-0.00038640446,0.024996111,0.0084410235,0.031701036,0.04617375,-0.004748574,0.01761125,-0.097579226,0.18045367,0.076780625
26,-0.028551504,0.034766406,0.018949818,0.041040745,0.047051046,0.014112466,0.028939972,0.00794522,0.023108698,0.011433446,-0.003703921,0.0139234215,0.0043356586,-0.011736972,0.103006475,0.017405907,0.027389163,0.008035214,-0.005942496,-0.20856597,0.047089145,-0.15887237,-0.00050792156,0.023499832,0.013812138,0.030136734,0.042979196,-0.005759549,0.014801524,-0.09175884,0.1899028,0.08111668
27,-0.020824518,0.019975694,0.008091039,0.026289357,0.024816869,0.009737035,0.01787618,0.0014191588,0.010490045,0.008129771,-0.0049217744,0.0058283857,0.003670812,-0.011592656,0.10325452,0.0033588568,0.015968984,0.006347371,-0.005095548,-0.13540876,-0.004792239,-0.06893979,-0.0018016748,0.014629762,0.024165811,0.017231505,0.023499414,-0.006040426,0.0047508487,-0.040757738,0.11905119,0.10471341
28,-0.015717126,0.013761379,0.0057733017,0.01638157,0.013952298,0.0074237557,0.013132466,9.7881304e-05,0.008764133,0.008933612,-0.0045930394,0.0028174226,0.0031706414,-0.008754656,0.11477925,-0.00089735043,0.011239507,0.006081003,-0.0034179117,-0.09783079,-0.009722465,-0.05852385,-0.00040022001,0.011256551,0.044963833,0.011751164,0.014774529,-0.0053403894,0.0022655926,-0.027196879,0.071810395,0.10948228
29,-0.023706514,0.029140633,0.016960744,0.031725015,0.03863072,0.012296163,0.024424111,0.0075331805,0.02110778,0.01190612,-0.0028674789,0.011402746,0.004614141,-0.0084348405,0.12082098,0.014478731,0.022575317,0.0078790635,-0.0037008952,-0.18269964,0.04484132,-0.14082892,0.0008932148,0.020945484,0.030847706,0.025687123,0.035720296,-0.0050200373,0.013724924,-0.087941565,0.15446267,0.10016297
30,-0.029025873,0.036163036,0.022616055,0.04004468,0.034235377,0.014410644,0.03111088,0.009186897,0.028792962,0.015717305,-0.0040028375,0.018169515,0.0017930738,-0.012402016,0.12464003,0.020544276,0.027814182,0.010537762,-0.0072042993,-0.21735801,0.09202294,-0.18840608,-0.0016137037,0.025779502,0.015678665,0.035341304,0.049202103,-0.0051985397,0.019841073,-0.13720988,0.19742864,0.10361031
31,-0.023141408,0.02156195,0.009329784,0.02910088,0.017146032,0.011149959,0.020060057,0.0023135173,0.012511549,0.009757554,-0.004831494,0.008359496,0.0037149885,-0.012814975,0.10133209,0.0047265748,0.017319692,0.0071151187,-0.0052247546,-0.13385098,0.008444566,-0.07200994,-0.0030887038,0.016694669,0.01905148,0.020134378,0.02747974,-0.005826462,0.007274885,-0.06569148,0.14181142,0.10956137
32,-0.022345556,0.026177088,0.014045049,0.030454846,0.033522993,0.01118036,0.024101667,0.004914789,0.01968232,0.014232749,-0.0044460846,0.012196614,0.00013724316,-0.0120689375,0.123452395,0.01057207,0.020867886,0.009460155,-0.006975573,-0.17139612,0.056366116,-0.14903784,-0.0022963926,0.018416852,0.024633175,0.025124077,0.033674445,-0.0050287032,0.012612045,-0.10443584,0.155134,0.12872282
33,-0.019042809,0.016136734,0.0066182,0.021208985,0.020304773,0.009426492,0.016318018,0.0009165805,0.010110396,0.010333687,-0.0045753256,0.005346759,0.0035591822,-0.010564014,0.112806775,0.0003537718,0.013389766,0.006843312,-0.0039698975,-0.11184007,0.0008086029,-0.07711917,-0.0021132329,0.013658758,0.035181288,0.015000906,0.019516831,-0.0052134967,0.004463353,-0.056876138,0.09874133,0.11991352
34,-0.017502366,0.015759444,0.0074476767,0.019453894,0.028143616,0.009026129,0.015515356,0.0020619442,0.010683102,0.009867438,-0.0036289599,0.005268417,0.0041914578,-0.00853676,0.10967124,0.0020641463,0.013021905,0.0064639812,-0.0026947025,-0.11414745,0.0032747304,-0.0897983,-0.0011264543,0.013718681,0.040538687,0.014422632,0.0190213,-0.0049196947,0.005221836,-0.057669014,0.089105874,0.11103297
35,-0.016048975,0.012190654,0.0056806626,0.015368658,0.026748966,0.008295943,0.0123547735,0.0012673842,0.008155901,0.008230078,-0.003316475,0.0029141281,0.0059962566,-0.006835668,0.105502546,-0.00027006734,0.010327234,0.0052851816,-0.0008285286,-0.0915952,-0.0125188045,-0.06818694,-0.00040980973,0.0124515705,0.04389343,0.010815166,0.014380452,-0.004708396,0.002803143,-0.04534769,0.06460292,0.102595545
36,-0.014851123,0.009794119,0.0051916046,0.012065989,0.026471933,0.007545763,0.0100987805,0.00091453834,0.007614858,0.0075108763,-0.0030780241,0.0017242976,0.0070174015,-0.005428693,0.1048014,-0.0010659795,0.00859461,0.004553984,0.0007268621,-0.072449535,-0.018105522,-0.058726236,1.9452993e-05,0.0117915,0.04767029,0.008600184,0.011627895,-0.00432259,0.0017169653,-0.04035195,0.047202423,0.09684528
37,-0.01415708,0.009224008,0.0055480557,0.010961082,0.027780565,0.0071717235,0.009546243,0.0014743103,0.008475758,0.0076785283,-0.0026858258,0.0021807356,0.006950255,-0.0047293254,0.09798938,-5.616938e-05,0.008162864,0.004456861,0.001426666,-0.06085124,-0.012390395,-0.05590839,-0.00012071418,0.0118466355,0.046660442,0.0084947795,0.01161605,-0.0038161795,0.0023901532,-0.043346927,0.04532034,0.09701205
38,-0.013737953,0.008755656,0.005697119,0.010320047,0.03221396,0.006899528,0.009208462,0.0017043268,0.00888541,0.0077244295,-0.0025042514,0.002338171,0.0068388646,-0.004294849,0.09476982,0.00040461714,0.007868131,0.0043844897,0.0017578481,-0.05412257,-0.007881967,-0.05691216,-0.0003131701,0.011726416,0.0473038,0.008315717,0.011505494,-0.0034343782,0.0027419203,-0.044790868,0.044780083,0.095644526
39,-0.016638355,0.0152640855,0.009128856,0.017101925,0.054331623,0.009192109,0.013819936,0.004895226,0.0124786785,0.008292969,-0.0014816377,0.004322494,0.00804422,-0.003353356,0.10339482,0.005804394,0.012801614,0.004687541,0.0019802966,-0.09636597,0.0070415344,-0.09233303,0.0015631473,0.014937582,0.044434283,0.012571668,0.018069558,-0.0034267893,0.0059711514,-0.057723273,0.07654923,0.08986423
40,-0.014915612,0.00993881,0.005688864,0.012342959,0.041998994,0.0075765727,0.010089851,0.0019250754,0.008424827,0.0071763713,-0.0026076147,0.0021835163,0.0073554395,-0.0044398303,0.09847914,0.0009843028,0.008717375,0.0043360335,0.0014732745,-0.07032328,-0.008347048,-0.059150048,6.9381485e-06,0.012124429,0.045389425,0.008901778,0.012636944,-0.0038022206,0.0027112248,-0.04125683,0.0540214,0.10002169
41,-0.01394982,0.008488327,0.005350208,0.010408863,0.03873589,0.0068122777,0.009187903,0.0014846982,0.008359826,0.007533679,-0.0027909745,0.0020263174,0.0066755023,-0.0043672477,0.09761579,0.00028575867,0.0076365056,0.0045249923,0.0012976356,-0.056565437,-0.008193461,-0.055712227,-0.00047952068,0.011450125,0.052315343,0.008232887,0.011419796,-0.0036354533,0.0025789023,-0.03888456,0.04811769,0.10437657
42,-0.0181193,0.017946096,0.010969443,0.020169407,0.047300987,0.009149531,0.01723622,0.0045813955,0.015831932,0.0121045485,-0.0028946984,0.0077252607,0.0034671077,-0.0063400827,0.10952003,0.0080109155,0.015279627,0.006899211,-0.002070847,-0.10443559,0.03647013,-0.12519996,-8.159144e-05,0.015283978,0.05064763,0.016737359,0.022923185,-0.0039770356,0.009472401,-0.07236195,0.10737954,0.10660227
43,-0.019333752,0.016621424,0.009211122,0.020782795,0.046506047,0.009019486,0.016288782,0.0032018851,0.013634935,0.011063715,-0.0035896644,0.0073164967,0.0036370389,-0.008243016,0.102445185,0.0061105113,0.014364561,0.0067897965,-0.0024293538,-0.11077058,0.029385218,-0.11125695,-0.0020311743,0.0148634035,0.03355038,0.016198901,0.02233527,-0.0042390046,0.008156978,-0.06968855,0.106659874,0.099906914
44,-0.021708976,0.022086538,0.012013025,0.025688894,0.047039732,0.010535732,0.02080885,0.0047929925,0.018002974,0.014031744,-0.003668223,0.009886832,0.0021990652,-0.009035114,0.119291365,0.00955505,0.018592356,0.008111495,-0.00396881,-0.14368859,0.05377296,-0.15521711,-0.0010648255,0.016966775,0.03055519,0.020653466,0.027867649,-0.0040302174,0.011073721,-0.0970564,0.13055079,0.11240928
45,-0.016706862,0.011908549,0.004035862,0.019197848,0.013983697,0.007926917,0.013340814,0.0005443348,0.005084567,0.0068769436,-0.0038988045,0.0058035906,0.002609356,-0.0103213005,0.047178794,0.0012184365,0.009904302,0.0056731487,-0.0046470803,-0.09967313,-0.0035765108,-0.06487481,-0.004467861,0.01125857,0.019997695,0.013331182,0.018184952,-0.0052856123,0.00475378,-0.05709556,0.09856348,0.09215802
46,-0.0130294645,0.008268899,0.0029142073,0.014300161,0.025293997,0.0059194523,0.009794263,5.257522e-05,0.00313211,0.0046683084,-0.0033651672,0.0034361074,0.003282487,-0.008141668,0.052091844,-0.0005305967,0.0068187,0.004674372,-0.0033616757,-0.0793931,-0.01923625,-0.052393526,-0.004417014,0.009450999,0.03156957,0.009892338,0.013718855,-0.0042049326,0.002693976,-0.036957566,0.07221283,0.08765621
47,-0.01403863,0.01296566,0.005940661,0.017420853,0.04493608,0.0069766208,0.0133156,0.0026715419,0.007282694,0.0070664845,-0.0026654992,0.005139978,0.0027704192,-0.006772636,0.059287436,0.0038781452,0.010495417,0.005455765,-0.0037025344,-0.098838985,-0.00498524,-0.09305883,-0.002302276,0.011448588,0.043727122,0.013127504,0.01782581,-0.0037499792,0.0058508767,-0.05178303,0.09179619,0.09594751
48,-0.02169942,0.025761332,0.013885093,0.03125434,0.053464733,0.011089063,0.022322237,0.007888894,0.0155405,0.007966583,-0.0019006431,0.010753716,0.0045011253,-0.007265644,0.069242634,0.014775426,0.019914486,0.00701933,-0.004384821,-0.18164915,0.03968941,-0.14827071,-0.0012159226,0.018847218,0.02163977,0.023923332,0.0345008,-0.0038776281,0.013413148,-0.08398302,0.16030735,0.07682579
49,-0.021895472,0.023576979,0.011041796,0.030867338,0.053330913,0.010269949,0.021244232,0.0053791925,0.013098927,0.008368296,-0.0034655381,0.01006469,0.0025504644,-0.01018111,0.07346792,0.0115499655,0.018619278,0.007481557,-0.006327437,-0.18009233,0.031363558,-0.14151187,-0.0031937794,0.017050637,0.012792131,0.022697996,0.031915616,-0.0043311794,0.011203526,-0.085891046,0.15759984,0.09084752


==> images/rnn_examples/12/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46829396,0.47032312,0.48420602,0.46884722,0.41916603,0.47979504,0.4739522,0.47754058,0.4807893,0.47908354,0.47743005,0.4816425,0.48225135,0.4699215,0.37060145,0.45995712,0.4643925,0.48077795,0.4832128,0.40480807,0.49179837,0.41326794,0.4712376,0.47929084,0.3931861,0.48031768,0.4806207,0.47731572,0.48396143,0.44387984,0.543233,0.40930277
1,0.4432904,0.4521096,0.47443277,0.4473822,0.28290498,0.46301317,0.45589378,0.45931673,0.46925128,0.46167037,0.45923004,0.46886855,0.4679829,0.44688857,0.2193169,0.43207026,0.43891278,0.46807468,0.4688457,0.32125813,0.44036356,0.330575,0.4502352,0.46355423,0.20750251,0.46711728,0.4675156,0.4560387,0.47078282,0.3834891,0.57073694,0.26200745
2,0.4023797,0.4146941,0.4534165,0.41013646,0.17276464,0.43557382,0.42295906,0.42864174,0.4436188,0.43316716,0.42893407,0.44424555,0.44417286,0.40864918,0.11865411,0.38519242,0.39548177,0.44343138,0.4454879,0.1930422,0.39351913,0.24482371,0.4133971,0.43554354,0.09953676,0.44066146,0.44095036,0.42380166,0.44859484,0.31251085,0.61195964,0.1419605
3,0.43274027,0.4371173,0.46475497,0.43709964,0.28569883,0.4540487,0.44425088,0.44899377,0.45763516,0.45218402,0.44955885,0.45875257,0.46059245,0.43483797,0.22701278,0.4128716,0.42337042,0.45822507,0.46168175,0.28573167,0.43458563,0.3069625,0.43860465,0.45254618,0.21128777,0.45594096,0.45535204,0.44691882,0.46359003,0.3623083,0.58064777,0.24235415
4,0.42744923,0.4371026,0.46276343,0.4382665,0.21668221,0.45126152,0.44403407,0.44574842,0.45536062,0.44857743,0.44684058,0.45655602,0.45714167,0.43378505,0.16897188,0.42060038,0.42546478,0.45682052,0.45703816,0.18815592,0.41415155,0.32168007,0.43654242,0.44997603,0.15502173,0.453365,0.45270583,0.44038478,0.45893386,0.37319213,0.57220626,0.18630901
5,0.43632972,0.43899813,0.46499383,0.44136748,0.29620445,0.45592594,0.44693357,0.45048904,0.4582892,0.45386794,0.4514635,0.45932844,0.46189672,0.43792206,0.23382953,0.4167059,0.42713845,0.45932278,0.46289137,0.27103764,0.44511384,0.3252362,0.44157597,0.45359427,0.23046735,0.45638058,0.4553029,0.44891393,0.46421248,0.37737212,0.57534915,0.25302786
6,0.42336568,0.43293524,0.46332616,0.4302041,0.19843821,0.44671094,0.4387084,0.4408207,0.45662677,0.44487163,0.441462,0.45435917,0.45467332,0.42496178,0.13643909,0.40155602,0.41329744,0.45531386,0.45560014,0.25454628,0.39932182,0.2583384,0.43179226,0.4462934,0.113229565,0.4522792,0.4508717,0.4364548,0.45813423,0.32286972,0.5943375,0.17374474
7,0.4595135,0.4629306,0.47591174,0.4682121,0.32138053,0.47057858,0.46769544,0.46688002,0.4718946,0.46821263,0.468253,0.4720452,0.474151,0.4615746,0.26900566,0.4515417,0.4563458,0.4733564,0.47367013,0.27554113,0.45343876,0.382813,0.46408647,0.46803656,0.27099177,0.47005704,0.4682444,0.4635638,0.47428614,0.42468953,0.53941065,0.29526088
8,0.4609926,0.46301502,0.47763804,0.46665817,0.3401937,0.47171977,0.46802616,0.468103,0.4738759,0.47001028,0.46906817,0.47371575,0.47556818,0.46160266,0.29434443,0.4488306,0.45539722,0.47484332,0.47554943,0.3126085,0.45582873,0.3856042,0.46462086,0.46973413,0.28642794,0.4719938,0.4704951,0.46604475,0.47633526,0.42217907,0.543309,0.3078369
9,0.43739983,0.445804,0.46749476,0.44793826,0.23417692,0.457285,0.4520975,0.4521903,0.461597,0.4548479,0.45321313,0.46165407,0.46220967,0.44265935,0.1803376,0.43213108,0.4359823,0.46253058,0.4618875,0.20372112,0.42439738,0.33873636,0.44536218,0.45601323,0.17516898,0.45902207,0.457904,0.44718885,0.4633532,0.39390874,0.56139386,0.20140097
10,0.41080067,0.4187773,0.45393476,0.41902533,0.19406636,0.43919525,0.42829096,0.43191934,0.44523054,0.43673342,0.43276098,0.4455725,0.446936,0.41536513,0.13641943,0.39265022,0.40278372,0.44552165,0.4480179,0.1880211,0.40200692,0.26734614,0.4197437,0.43775654,0.121900514,0.44199663,0.44117612,0.427919,0.4502795,0.33721444,0.59889704,0.14483152
11,0.4969647,0.495205,0.49323538,0.5034245,0.44308034,0.49413735,0.49715644,0.49245068,0.49354094,0.49292195,0.4940896,0.49252042,0.49465775,0.49557108,0.41853845,0.49250782,0.4949272,0.49477762,0.49357435,0.38421747,0.4826186,0.48068252,0.49696293,0.49134353,0.42057732,0.49193197,0.48942664,0.49109536,0.4929562,0.5029801,0.496631,0.40887967
12,0.500881,0.5018352,0.4974558,0.5062126,0.45643312,0.49798405,0.5017752,0.49760056,0.49868417,0.49708053,0.4980624,0.4968755,0.49757943,0.5006731,0.42665982,0.50189024,0.5015151,0.4985894,0.49649826,0.41848987,0.48765647,0.48384753,0.5019456,0.49640617,0.4392639,0.4970273,0.49527562,0.4954208,0.49611524,0.513511,0.4944318,0.42256954
13,0.49939188,0.5013629,0.4977723,0.5035836,0.4639337,0.49742436,0.50072604,0.49751198,0.4992506,0.49696687,0.49721017,0.49711815,0.4969166,0.49955082,0.4205886,0.50060785,0.49955443,0.49803615,0.4960405,0.44317216,0.48687077,0.45847356,0.5007216,0.49662852,0.44169533,0.49770615,0.4963415,0.49506843,0.4962345,0.510128,0.4997801,0.4125371
14,0.48680493,0.48950344,0.49261323,0.49035534,0.42012164,0.4895579,0.4903221,0.48872575,0.49258238,0.48920536,0.4883445,0.4908259,0.49043888,0.48742113,0.37480474,0.4846893,0.4852571,0.49151605,0.48994264,0.41231313,0.47631454,0.4288077,0.48885858,0.48925,0.3895858,0.49092376,0.48990613,0.48641855,0.49069422,0.4803881,0.5159369,0.37477958
15,0.49923187,0.5010173,0.49779534,0.50329465,0.4606397,0.4973327,0.5005034,0.4973515,0.49922997,0.49706936,0.49710622,0.49746823,0.49688435,0.49939895,0.42011094,0.49983805,0.49897465,0.49807784,0.49599227,0.443014,0.4843797,0.45964372,0.500208,0.49676323,0.43787086,0.49805766,0.49685255,0.49489233,0.49647403,0.5088341,0.5004261,0.41002026
16,0.36536393,0.376784,0.43499252,0.36804417,0.13316874,0.41086388,0.38978565,0.40168065,0.4212421,0.40913254,0.40051478,0.4229469,0.42271438,0.37213653,0.08545158,0.3381907,0.35206786,0.41999236,0.425975,0.166655,0.36294004,0.17871426,0.37736252,0.41202992,0.067612946,0.4183166,0.41990167,0.39801788,0.4306967,0.24941353,0.6592908,0.082850955
17,0.45642036,0.46012002,0.47562033,0.46392694,0.30107546,0.46906173,0.4655616,0.46514988,0.47151175,0.46741253,0.46623033,0.47167155,0.47289288,0.45940235,0.2605231,0.45007387,0.4536147,0.4730315,0.4724356,0.25203654,0.44837564,0.3920233,0.46058577,0.4674156,0.26588744,0.46936744,0.46810263,0.46196347,0.4731175,0.4307475,0.5420194,0.2678121
18,0.43466732,0.44309437,0.46633846,0.4447517,0.21638052,0.4551913,0.44974437,0.4494258,0.46053475,0.45283154,0.4506763,0.45993495,0.46051264,0.43974385,0.16418405,0.4267928,0.43217257,0.46115375,0.46041766,0.1960892,0.41902792,0.33383062,0.44230294,0.4538364,0.15702502,0.456977,0.45595837,0.44464046,0.46156907,0.39252502,0.5659476,0.18070906
19,0.46203482,0.46434134,0.47959232,0.467732,0.30060637,0.47139236,0.469013,0.4672342,0.47656962,0.4703112,0.4685834,0.47460097,0.475987,0.46145105,0.2572588,0.44770083,0.45487794,0.4770548,0.4757686,0.3051655,0.44144887,0.37039426,0.46483037,0.46992487,0.24193667,0.47309387,0.47097537,0.46515402,0.47657725,0.41312468,0.5431734,0.2746016
20,0.39282095,0.40131044,0.44529733,0.4000143,0.16335508,0.42760885,0.41290534,0.4193115,0.43425867,0.42504707,0.41982567,0.43559507,0.4370931,0.39842343,0.11325721,0.3716432,0.382889,0.43503135,0.4386864,0.15842603,0.38889313,0.23605853,0.402714,0.4264708,0.099500395,0.4312378,0.43099308,0.41530374,0.44166258,0.30192712,0.62009263,0.11862575
21,0.5044343,0.5022687,0.4964564,0.5113133,0.45546323,0.49856094,0.50340015,0.4973037,0.4978199,0.49747816,0.49905825,0.49636856,0.4983057,0.5027684,0.43489236,0.5019369,0.5030143,0.49900255,0.49696404,0.3877658,0.48668355,0.50045013,0.50376,0.4955715,0.43987107,0.49613777,0.493417,0.49557605,0.4961095,0.5204024,0.48780698,0.4231494
22,0.4922565,0.49336016,0.49361745,0.49729377,0.42435238,0.49256536,0.49466592,0.4916746,0.49363336,0.491739,0.4920309,0.4925099,0.49314183,0.49281093,0.40506783,0.49259,0.4922327,0.49422714,0.49207205,0.37880677,0.47873765,0.4723974,0.4936251,0.4913175,0.41257417,0.49217436,0.49072075,0.48939157,0.49209657,0.4969246,0.5028383,0.39119592
23,0.45591092,0.45990926,0.47729644,0.460352,0.31806463,0.4695255,0.4648619,0.46599558,0.47341058,0.46840212,0.46607718,0.4727863,0.47337475,0.45829174,0.27102694,0.4483211,0.45224756,0.4734083,0.47356996,0.30655196,0.44953182,0.373434,0.46019423,0.46898422,0.27198127,0.47107437,0.4703736,0.4636256,0.474645,0.42192957,0.5475745,0.2744639
24,0.49205467,0.48883814,0.492344,0.49388465,0.46618906,0.49202043,0.49173388,0.49038562,0.49175957,0.49140054,0.49111998,0.49118242,0.4932906,0.490156,0.44827062,0.48379558,0.48768345,0.4926374,0.49308196,0.4281907,0.49232787,0.46846366,0.49112117,0.49014097,0.46060428,0.49042204,0.4889033,0.49081686,0.49271265,0.48747176,0.50854105,0.4364119
25,0.39395368,0.4085577,0.45097798,0.4007777,0.14055257,0.42926845,0.41648948,0.4218179,0.4414518,0.427357,0.4215225,0.43981522,0.43861067,0.3999353,0.0906844,0.3750064,0.38568956,0.43922642,0.44048458,0.19007105,0.36966515,0.21745995,0.4062582,0.43026862,0.06928134,0.43676057,0.4370676,0.4160441,0.4439628,0.29287684,0.6244102,0.10178134
26,0.4435537,0.45079413,0.4704785,0.45260748,0.2528237,0.46071023,0.4560355,0.45597383,0.4653425,0.45840672,0.4570454,0.46444547,0.46572557,0.4470897,0.20033526,0.4340175,0.44015777,0.46592262,0.46563995,0.23961635,0.43038592,0.34165236,0.45039743,0.4590713,0.18910274,0.4620562,0.4607428,0.45172203,0.46672213,0.39641646,0.55854,0.22257616
27,0.4971773,0.49640557,0.49431387,0.5035699,0.44374448,0.49516523,0.49800432,0.49400455,0.49435487,0.49393055,0.49531177,0.49374098,0.49563813,0.49683243,0.4285763,0.49597454,0.4968596,0.49605456,0.4942961,0.37628654,0.4870251,0.48763344,0.49755335,0.49277076,0.44005105,0.4930019,0.49088752,0.49244606,0.4937729,0.5063342,0.49507803,0.42368838
28,0.4954137,0.49615806,0.49546927,0.5002803,0.44134155,0.49524862,0.497425,0.4946042,0.49548626,0.49444947,0.49505174,0.4948375,0.49558327,0.49619588,0.43182722,0.49751946,0.49663824,0.49657103,0.49437755,0.38569888,0.4859405,0.49031907,0.49641117,0.49412563,0.44445828,0.4942926,0.4930204,0.4928671,0.4941841,0.50772065,0.49738672,0.41691822
29,0.42497087,0.4341281,0.4648814,0.42997774,0.21860127,0.4496855,0.44063058,0.44431102,0.45818698,0.44833827,0.4440438,0.45680988,0.45654857,0.42893043,0.15895313,0.41129676,0.4186838,0.45698258,0.45752013,0.24971327,0.41485676,0.28174216,0.4328654,0.4502184,0.15109928,0.4543451,0.45407185,0.4406917,0.45978388,0.35251382,0.58757424,0.17996256
30,0.39324507,0.40373132,0.4467378,0.40118822,0.1561325,0.4284205,0.41441023,0.42050773,0.43598592,0.42593026,0.42079428,0.43688655,0.43772876,0.39990714,0.10730709,0.3756341,0.38537958,0.43637183,0.43906954,0.15594281,0.38487008,0.23391226,0.4038214,0.42788994,0.09469593,0.432588,0.43255645,0.41579333,0.44207472,0.30662262,0.61732334,0.11280252
31,0.4986298,0.49634707,0.49433687,0.50431234,0.44883367,0.4954203,0.49828914,0.49397707,0.49462974,0.49434632,0.4955653,0.49376622,0.4960319,0.4972926,0.434087,0.49453363,0.49655962,0.4963234,0.49486494,0.38201964,0.4885634,0.49004912,0.497975,0.49269179,0.4447351,0.49300992,0.4906755,0.49290973,0.49408868,0.5069587,0.4951996,0.42702344
32,0.43507978,0.44142938,0.46717036,0.44142962,0.25275335,0.45659843,0.44873548,0.4517555,0.4604541,0.45462644,0.4521043,0.4613398,0.46225092,0.44008052,0.21407019,0.4269569,0.43180212,0.46187446,0.4623967,0.2227468,0.43274358,0.34487152,0.4417466,0.45588696,0.20927177,0.45833096,0.4581678,0.44830164,0.46388456,0.38765103,0.566985,0.2196699
33,0.49942136,0.49803838,0.49570256,0.5046788,0.4523834,0.49665686,0.49967918,0.49547327,0.49631277,0.49576274,0.49668628,0.4953485,0.49686655,0.49870655,0.43468523,0.49754035,0.49860576,0.49748406,0.49569097,0.38969576,0.48997483,0.49382028,0.49907345,0.49454483,0.45053405,0.49475935,0.49283016,0.49430272,0.49501008,0.51408035,0.49441105,0.42472845
34,0.4812532,0.48268658,0.48926693,0.4850523,0.3984659,0.48598114,0.4853732,0.48417753,0.4879956,0.4852308,0.48451248,0.48709863,0.48779076,0.4819787,0.36977768,0.47735885,0.4794042,0.48841995,0.4872743,0.36955076,0.4751794,0.4416007,0.48299372,0.48513523,0.37861222,0.48617908,0.48515353,0.48265836,0.48753244,0.47343072,0.5185399,0.3674532
35,0.4957608,0.4961118,0.49585235,0.49971792,0.44679728,0.4951944,0.49720046,0.49429503,0.4962958,0.49462298,0.49477357,0.49495205,0.49556658,0.4956187,0.4196571,0.49452642,0.49519616,0.49647567,0.49473873,0.41143665,0.48818797,0.47279358,0.49623257,0.49410033,0.43738186,0.49463052,0.4932776,0.49304637,0.49452794,0.50402784,0.50183904,0.41633368
36,0.49718624,0.49788952,0.4969007,0.5007473,0.45693797,0.49648044,0.49855438,0.49588338,0.4975772,0.49602756,0.49609303,0.49622205,0.4964953,0.4973422,0.4282972,0.49731866,0.49724415,0.49741337,0.49574158,0.4250413,0.4905251,0.47509134,0.49774748,0.49564937,0.44864234,0.49607497,0.49495447,0.4945852,0.49559304,0.5091802,0.5006932,0.42252216
37,0.4932293,0.49403164,0.49544442,0.49619025,0.4495015,0.4942347,0.49522492,0.49348533,0.49555007,0.4939404,0.4935341,0.494545,0.49466085,0.49367926,0.42273152,0.4927787,0.49275884,0.49552184,0.49404258,0.4173892,0.48894018,0.4664369,0.49394125,0.49369508,0.44349533,0.49425688,0.49336615,0.4923456,0.49417764,0.5005341,0.5060026,0.4154181
38,0.4930983,0.49403223,0.49548882,0.4960121,0.44859153,0.49426866,0.49518383,0.49350217,0.4955744,0.49395624,0.49358383,0.49464715,0.4946797,0.49365726,0.4216575,0.49258208,0.4927094,0.49553904,0.4940867,0.41734397,0.4893134,0.4682223,0.49383038,0.4937619,0.44208986,0.49432194,0.49353516,0.49234936,0.49419853,0.5007953,0.50641793,0.41614807
39,0.48051512,0.48399013,0.49112168,0.48425102,0.37704682,0.48599702,0.485679,0.484275,0.4900963,0.48565736,0.48446062,0.48841318,0.48799893,0.4814089,0.34047866,0.47718635,0.47890604,0.4897916,0.48753375,0.37721556,0.46983495,0.42599192,0.48278692,0.48605943,0.34683922,0.4878388,0.48695713,0.4824009,0.48820257,0.46416196,0.52228487,0.3583088
40,0.49664804,0.49689034,0.49621066,0.5005565,0.45896414,0.49613136,0.49793118,0.49535564,0.4966017,0.49564213,0.4957603,0.49575013,0.4962324,0.49678475,0.4327288,0.4962526,0.49646628,0.4968981,0.49543333,0.4172676,0.49177998,0.47707066,0.49698985,0.4950671,0.4556687,0.49539366,0.49420267,0.49428508,0.49537343,0.5088336,0.5008502,0.428114
41,0.4929839,0.49396858,0.49510375,0.49636635,0.45011336,0.49420634,0.4952092,0.49342385,0.49515587,0.49378335,0.4935315,0.49439457,0.4945165,0.4936727,0.4212028,0.49278304,0.49289745,0.49524346,0.4938554,0.41143668,0.49068198,0.4702423,0.49383172,0.49354178,0.44619325,0.49398488,0.4931436,0.49221665,0.49396566,0.50333285,0.5060204,0.41752258
42,0.44840124,0.4535226,0.47469205,0.452837,0.30195442,0.46601555,0.45945498,0.4619383,0.4696413,0.46476302,0.4620842,0.46999085,0.47031844,0.45229614,0.25541443,0.44140178,0.4457226,0.47015336,0.47068983,0.2809202,0.45190248,0.3694001,0.45340544,0.46582592,0.26235035,0.46755406,0.46758816,0.45990655,0.47185332,0.41676667,0.5558287,0.26673692
43,0.47226888,0.47377902,0.4844378,0.47630677,0.38072014,0.48027807,0.47774935,0.4776191,0.4820286,0.4794182,0.47816837,0.4819842,0.48280525,0.47358203,0.34535795,0.4657807,0.4692204,0.48265818,0.48258632,0.3480879,0.46802047,0.41859898,0.47433883,0.47927278,0.35110033,0.48046497,0.4796536,0.47632763,0.4831387,0.45977017,0.52879345,0.33659396
44,0.44834515,0.45318487,0.4735829,0.45458677,0.28830582,0.46523812,0.4594864,0.4608555,0.46837157,0.46377704,0.46155602,0.46902764,0.46968663,0.45228863,0.24880199,0.44204795,0.44582573,0.46965224,0.46965367,0.2548511,0.44367024,0.37348425,0.45336577,0.46451724,0.24807316,0.46644413,0.46594715,0.45828068,0.4708092,0.4153436,0.5517258,0.25459224
45,0.48856726,0.484978,0.49017385,0.49033442,0.4659696,0.48983485,0.4885824,0.48768935,0.48920754,0.48907536,0.48867947,0.48893872,0.4913646,0.48654208,0.43330586,0.47742563,0.48299205,0.490101,0.49137416,0.42213216,0.4972011,0.45764983,0.4876034,0.48755702,0.45768338,0.4878207,0.4862826,0.4886009,0.49090067,0.48364422,0.51532084,0.4358511
46,0.4921501,0.49258274,0.4937696,0.4952561,0.457758,0.49325672,0.49381375,0.4923067,0.4936839,0.4922907,0.49273255,0.49293417,0.4937297,0.49211308,0.41904345,0.48798883,0.49054903,0.49360466,0.49336463,0.4261248,0.495457,0.46546546,0.49309447,0.4918871,0.4394168,0.49249777,0.49162665,0.49114412,0.49311522,0.4952889,0.5104683,0.43220642
47,0.47113132,0.474225,0.48481643,0.4753714,0.3757679,0.48027334,0.47757757,0.47780374,0.4823593,0.47904697,0.4782151,0.4819961,0.48255697,0.4729996,0.3229754,0.46598315,0.46932834,0.48254785,0.4824918,0.34828052,0.47879675,0.41595402,0.4742855,0.47943076,0.34656,0.48059738,0.48002303,0.47613195,0.48285505,0.4557339,0.53328305,0.357098
48,0.43558222,0.44306898,0.470188,0.43993303,0.24548028,0.456428,0.44872078,0.45156735,0.4643672,0.4552601,0.4517551,0.4631588,0.462938,0.4378453,0.18860053,0.41942075,0.42816234,0.46358052,0.46370786,0.28443187,0.42351913,0.30257493,0.44195387,0.45681176,0.17204699,0.4610506,0.4606162,0.44871,0.46587408,0.36217806,0.5786857,0.21702719
49,0.45428777,0.4577995,0.4749515,0.46063083,0.31910464,0.4681009,0.46323287,0.46411267,0.47044837,0.46630865,0.46504405,0.47074726,0.47221583,0.45644468,0.26559114,0.4438741,0.44983387,0.471397,0.47225872,0.28874665,0.4530832,0.36998114,0.45865414,0.46644455,0.2671177,0.46853504,0.46744224,0.46176958,0.47319767,0.41815978,0.5496608,0.2845932


==> images/rnn_examples/12/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.48258206,0.483283,0.49753976,0.4737772,0.4633151,0.48591667,0.48603767,0.48093,0.49214438,0.48993236,0.4838534,0.4962618,0.49084082,0.48326147,0.5493187,0.4859779,0.4766924,0.49302927,0.492669,0.53847986,0.52077085,0.5398371,0.48200738,0.49147567,0.5612838,0.49502498,0.4941044,0.48825958,0.4906013,0.52435195,0.46405876,0.5428767
1,0.47217265,0.47470495,0.50103974,0.45451817,0.39302626,0.4724721,0.47459644,0.46527284,0.49208382,0.48035806,0.46937993,0.49391273,0.48364043,0.47041216,0.63269114,0.47908282,0.45869946,0.490168,0.48746082,0.61481756,0.54569507,0.5746573,0.46749443,0.48645076,0.612523,0.4938918,0.49271843,0.4785183,0.48119074,0.5570293,0.43830585,0.57088727
2,0.44965678,0.45359397,0.49823728,0.4229166,0.3299648,0.45270523,0.4548304,0.44065812,0.48214474,0.46582446,0.44710895,0.48718745,0.47072703,0.44834316,0.7235009,0.4633071,0.42928058,0.48100886,0.4767936,0.6920304,0.5835195,0.6249859,0.4432042,0.47510156,0.69665474,0.48587885,0.48385826,0.46308097,0.46629247,0.6088781,0.3934056,0.6302299
3,0.46399766,0.46612483,0.49765936,0.44497344,0.3968478,0.4660338,0.4681247,0.4579613,0.486852,0.47676826,0.4624302,0.49069256,0.47853196,0.46421057,0.64369345,0.47281435,0.44960925,0.4857578,0.4830226,0.6228709,0.5532154,0.5937337,0.45924672,0.48132423,0.63417196,0.4894216,0.4871941,0.47388768,0.47659546,0.5637322,0.4204183,0.5857935
4,0.4618629,0.46486613,0.49524558,0.44674954,0.36444068,0.46465006,0.4652566,0.45683506,0.4831505,0.47402307,0.46091396,0.48714116,0.47683087,0.46110776,0.696137,0.47424367,0.4498016,0.48432377,0.4807891,0.6655087,0.5738932,0.5890328,0.45742592,0.48013744,0.67795944,0.48528716,0.48472878,0.47262692,0.4733386,0.6051015,0.4190263,0.6200213
5,0.4654821,0.46673766,0.4964361,0.44851902,0.4053374,0.4677026,0.46967974,0.4598688,0.48625553,0.47813466,0.46427032,0.49023148,0.47901148,0.46580553,0.6386381,0.47363627,0.4523093,0.48559764,0.4831031,0.6190032,0.5530506,0.5881995,0.46093598,0.48154265,0.6336771,0.4886573,0.48653576,0.4750701,0.47758052,0.5638277,0.4234166,0.58719665
6,0.46467423,0.46684182,0.5056553,0.43748647,0.33788082,0.45888063,0.4648139,0.45039788,0.49432585,0.4726349,0.45542017,0.49233845,0.47623062,0.4595319,0.695613,0.4723633,0.44176632,0.48813048,0.4822092,0.67947865,0.5675301,0.6119854,0.45328626,0.48128527,0.64788556,0.4937677,0.49104872,0.4694866,0.4730585,0.57817936,0.41254792,0.5848567
7,0.47887388,0.47978804,0.49726826,0.47057208,0.41848674,0.4780554,0.47971186,0.4745083,0.49092937,0.48502275,0.47650433,0.491643,0.48534927,0.47771716,0.62391824,0.48534423,0.47124386,0.4905254,0.487801,0.60946465,0.5468801,0.5571184,0.47430578,0.48748553,0.61249244,0.49066493,0.48991472,0.4837352,0.48406494,0.56403655,0.44925404,0.57089454
8,0.4801071,0.4803761,0.49900445,0.46961507,0.42506602,0.4786259,0.4810611,0.47444183,0.4929023,0.4860128,0.47687992,0.49353272,0.48632544,0.47863638,0.60814404,0.48497182,0.4707589,0.49181506,0.48877802,0.594057,0.5396547,0.55725515,0.47507772,0.48851627,0.5960021,0.49312288,0.49185807,0.48429146,0.48522675,0.54799306,0.45178825,0.556264
9,0.46788067,0.46994615,0.49626854,0.45489368,0.3743093,0.4690568,0.4701542,0.46237174,0.48617324,0.47758284,0.46584287,0.48850888,0.47971916,0.46626252,0.6831045,0.47816113,0.45679554,0.48640457,0.48305374,0.65671533,0.56750786,0.5768495,0.46293715,0.48295313,0.66118914,0.48731777,0.48701227,0.47616574,0.47684968,0.5958656,0.43030617,0.60725373
10,0.45261163,0.4555166,0.49588788,0.4300114,0.35011685,0.4555836,0.45772475,0.4451326,0.48178118,0.46892366,0.45060438,0.48571292,0.47136915,0.45232257,0.71378857,0.46541053,0.43478853,0.48024672,0.4769411,0.68425226,0.57895905,0.6162179,0.44660717,0.47559407,0.6899786,0.48446196,0.48265913,0.46551654,0.46818095,0.6030976,0.39939153,0.62683564
11,0.49815473,0.49789655,0.49977142,0.4995341,0.4766779,0.49440843,0.49691507,0.4959501,0.5002089,0.4981038,0.49530473,0.4969187,0.49566057,0.49725157,0.5509217,0.49966145,0.49694678,0.49832702,0.49614304,0.54376316,0.51617223,0.5124519,0.49464795,0.49714348,0.53649,0.49700174,0.49699697,0.497411,0.49618977,0.5186991,0.48935178,0.5164408
12,0.5009127,0.50158834,0.50042033,0.5030681,0.48050258,0.49745467,0.49973062,0.49957812,0.5015495,0.49948853,0.4985523,0.49802184,0.49798116,0.49977052,0.5383851,0.5016858,0.50056607,0.49960786,0.49809125,0.5312644,0.51097107,0.50560284,0.49871844,0.49922135,0.5255781,0.49874935,0.49948376,0.49941096,0.49852166,0.5151643,0.4970701,0.5114501
13,0.49979934,0.50153035,0.50060004,0.5011193,0.4818375,0.4969569,0.4995583,0.49905694,0.50181276,0.49943203,0.49807316,0.4983374,0.49781412,0.49922243,0.53509545,0.50086707,0.49918962,0.4992406,0.49820888,0.5237613,0.50655323,0.5087187,0.49827868,0.49938628,0.52274597,0.49948975,0.50053674,0.49904072,0.4989142,0.5072241,0.49607432,0.5079156
14,0.49367827,0.49517787,0.5007878,0.49035633,0.46098375,0.49143195,0.4940241,0.49113962,0.49957788,0.49550673,0.49142668,0.49767402,0.49462426,0.49257076,0.55768603,0.49586606,0.48987743,0.4974145,0.49565512,0.5430715,0.5146545,0.52257496,0.49100608,0.49672067,0.54398066,0.4985843,0.4990852,0.4945663,0.49520785,0.5154166,0.48344722,0.519693
15,0.49941072,0.5013333,0.50059325,0.5005598,0.48113248,0.49665558,0.49934426,0.49862325,0.50171363,0.49960893,0.49775693,0.49846497,0.49751705,0.4990287,0.5350722,0.5008426,0.4989306,0.4992646,0.49802208,0.522188,0.50466627,0.50863457,0.49775138,0.49944058,0.523883,0.49969107,0.50075465,0.4989764,0.49894768,0.50243187,0.49569353,0.50504065
16,0.42714015,0.4319752,0.49402297,0.38926876,0.3051199,0.4357971,0.43711945,0.41784242,0.47151488,0.45408568,0.42691237,0.4815299,0.45943478,0.42841378,0.7595611,0.4448904,0.39997172,0.47059688,0.46778244,0.72213167,0.5975016,0.6694138,0.4215407,0.464865,0.7410993,0.48010808,0.47686687,0.44869328,0.45478955,0.6222402,0.35490164,0.6645945
17,0.47689664,0.47801366,0.49663076,0.46832347,0.412187,0.47755745,0.47864032,0.47293484,0.48946223,0.48485976,0.47529614,0.49157307,0.48489377,0.47586137,0.6370495,0.48450282,0.46938586,0.4902401,0.48697302,0.6128768,0.54901016,0.5521356,0.47267422,0.4876507,0.6248264,0.49021035,0.49010605,0.48330685,0.48341468,0.56573415,0.44866514,0.57812726
18,0.46615043,0.46877775,0.4971546,0.45184213,0.3667607,0.4671693,0.46892327,0.46008307,0.48689234,0.47693157,0.4637432,0.4885734,0.4786082,0.46470615,0.69426507,0.47710583,0.45397183,0.4860272,0.4822972,0.6648914,0.5693528,0.57915914,0.46060285,0.48254812,0.66603315,0.48739952,0.48718145,0.47503403,0.47558597,0.59507483,0.42722517,0.6084497
19,0.48282576,0.48282227,0.5037009,0.46962884,0.40171644,0.47739166,0.4818791,0.4733938,0.49825367,0.48663983,0.4758259,0.49589103,0.48665112,0.47894135,0.6302072,0.4870311,0.47029445,0.4945887,0.48942304,0.61365646,0.5417191,0.55606353,0.47406882,0.4904167,0.5933982,0.496392,0.49502742,0.48449677,0.48532736,0.544016,0.45369872,0.54530346
20,0.44234958,0.4454872,0.49415994,0.41478497,0.32967347,0.44764492,0.44909146,0.43421364,0.47633836,0.46297622,0.44112417,0.48340917,0.46621445,0.44245654,0.73771596,0.4575711,0.42155364,0.47625345,0.4725872,0.70376784,0.5904969,0.6356025,0.4361123,0.4708266,0.72028154,0.4814035,0.47902307,0.45892313,0.4624081,0.6175823,0.38059336,0.64776987
21,0.5019665,0.501952,0.5001997,0.5057192,0.48377845,0.49724266,0.5001917,0.50020444,0.5020014,0.5006683,0.49888745,0.49755776,0.4972749,0.50093836,0.54302007,0.50290513,0.50222224,0.49983722,0.4974372,0.5346009,0.5114886,0.50335336,0.49845898,0.498947,0.52875507,0.4979507,0.4984027,0.50001276,0.49840602,0.51188713,0.49683064,0.50780904
22,0.49629992,0.4966884,0.49945396,0.4963681,0.46643698,0.49394497,0.49564615,0.49438524,0.49854025,0.49682158,0.4941321,0.49700043,0.49570724,0.4949574,0.55800194,0.49844357,0.49466813,0.49811977,0.49585998,0.5443473,0.5182855,0.5122092,0.49370414,0.49724126,0.5479921,0.4971779,0.49778163,0.49659008,0.4957266,0.5247369,0.48876697,0.52405906
23,0.47722504,0.478315,0.49798256,0.46630552,0.41730815,0.47805294,0.4793439,0.47283754,0.49105886,0.48491922,0.47540572,0.4928099,0.4858904,0.47623852,0.6221872,0.48349193,0.4681611,0.49037546,0.48822105,0.603065,0.54234254,0.5554023,0.47347373,0.48838568,0.60565376,0.49232134,0.4918478,0.48321798,0.48439112,0.5555728,0.45083392,0.5670173
24,0.49533,0.4943018,0.4993593,0.49334705,0.4855229,0.4937694,0.495444,0.49300778,0.498395,0.49727926,0.49343488,0.49788952,0.4956408,0.4948883,0.531752,0.49599648,0.4926329,0.49747923,0.49605158,0.5274184,0.5113892,0.5156752,0.49268416,0.49655563,0.52769506,0.4976129,0.49699184,0.496134,0.49607286,0.5082244,0.48584592,0.51181275
25,0.44693047,0.45158914,0.5012416,0.41496536,0.30593678,0.44750723,0.45134705,0.43506432,0.48477557,0.46281862,0.4416354,0.48655415,0.4682649,0.4442266,0.7478653,0.4604706,0.42170802,0.48004627,0.47552374,0.7170025,0.5884538,0.6386021,0.4384316,0.47392756,0.7035727,0.48723,0.4851519,0.4591874,0.46335006,0.614656,0.38684392,0.63336116
26,0.47154996,0.47356108,0.49900943,0.45762536,0.38225216,0.47067812,0.4730566,0.46503845,0.49021178,0.47967717,0.4680229,0.49075255,0.48140526,0.46953663,0.66690886,0.48009259,0.4594747,0.4885882,0.48485062,0.6450118,0.5609392,0.57487965,0.46555632,0.48472768,0.6403326,0.49002925,0.4892727,0.47807238,0.47883955,0.58226126,0.43510154,0.5894869
27,0.49835035,0.49808085,0.49933422,0.5005466,0.47535077,0.49563742,0.4973114,0.49677724,0.4991478,0.49824262,0.49623954,0.49742118,0.49655363,0.4972578,0.550386,0.50025004,0.49813586,0.49894875,0.4964598,0.5399478,0.5180792,0.5076496,0.4954653,0.4977254,0.54123884,0.49683407,0.4971123,0.49820444,0.49665076,0.5237704,0.49129748,0.5205241
28,0.49780786,0.4975881,0.49886602,0.49953267,0.47420603,0.49642575,0.49722657,0.4966939,0.49807802,0.497938,0.49642122,0.49756297,0.49725616,0.49663135,0.54951,0.49973348,0.49765518,0.4988284,0.4967752,0.53661925,0.51743644,0.50459826,0.49599308,0.4982119,0.5420425,0.49710864,0.49780527,0.49822178,0.4968767,0.5254535,0.49333295,0.5237262
29,0.4628939,0.46518782,0.5002959,0.44067574,0.35818046,0.46338674,0.46592885,0.45393303,0.48852897,0.4742892,0.4588206,0.49080727,0.47784734,0.46033478,0.6865263,0.472209,0.44521534,0.48595592,0.48237893,0.6624146,0.5654099,0.59521836,0.45613557,0.48190162,0.6531909,0.4906313,0.48928514,0.47161487,0.47462443,0.58369917,0.41926068,0.59930754
30,0.44304112,0.4467497,0.4945172,0.41628116,0.32414338,0.4484781,0.44959295,0.43532476,0.47683224,0.46301287,0.4419244,0.48356405,0.46696198,0.44288388,0.74515975,0.45885202,0.42281705,0.47673705,0.47308794,0.7098299,0.59301376,0.63200283,0.43711463,0.47166896,0.7221722,0.48152697,0.47974476,0.45952386,0.4625777,0.62409943,0.3829434,0.6517805
31,0.4990019,0.49845585,0.49981207,0.5007334,0.47895536,0.49557212,0.49778008,0.4968764,0.50005877,0.49894568,0.49633086,0.49772987,0.49648467,0.49787334,0.54653716,0.50033975,0.4982502,0.49918398,0.49653253,0.53714967,0.5154835,0.5070738,0.4954995,0.49787322,0.5364264,0.4973094,0.49741066,0.49838245,0.49695817,0.5167307,0.49134514,0.5149324
32,0.46588796,0.46709564,0.4952158,0.45117342,0.3846356,0.46936703,0.46931276,0.46091938,0.4837952,0.47749808,0.46511424,0.48928726,0.48006997,0.46490926,0.6678155,0.47576335,0.45450786,0.48604754,0.48288417,0.638534,0.56359535,0.5748209,0.46197048,0.48271984,0.6577943,0.48731843,0.48667136,0.4759739,0.47687158,0.5879248,0.4291892,0.6046967
33,0.49947536,0.49906364,0.49946022,0.50181985,0.48094887,0.49677992,0.4986178,0.49785832,0.49985352,0.49936596,0.49739385,0.49786198,0.49726006,0.49849305,0.54403,0.5007608,0.49935675,0.49925944,0.49704614,0.53310573,0.51367956,0.5033229,0.4967898,0.49853477,0.5339182,0.49757424,0.4980728,0.49901387,0.49760115,0.5154459,0.49425933,0.5152434
34,0.4907099,0.4907406,0.49953884,0.48660934,0.4536485,0.48957506,0.49108586,0.487527,0.496655,0.49350488,0.48859572,0.49672675,0.49330255,0.4893447,0.5719086,0.49357447,0.4863429,0.49630198,0.4939852,0.55688083,0.5239186,0.52387357,0.48762986,0.49496025,0.55996937,0.49642956,0.4964788,0.49274632,0.4926697,0.52942115,0.47780368,0.53387624
35,0.49808878,0.49817008,0.5002644,0.49835828,0.47574705,0.4959067,0.49770993,0.49619046,0.5001222,0.49835846,0.49609503,0.49842757,0.49720407,0.4969744,0.5442634,0.49936458,0.49675676,0.49908128,0.49724302,0.5330296,0.5128397,0.50748146,0.49570888,0.49852687,0.531903,0.49848956,0.4989832,0.49799156,0.49734142,0.5143278,0.49267814,0.5147567
36,0.49850696,0.49899232,0.49993593,0.4994903,0.4809601,0.49695298,0.4985099,0.49748594,0.50009906,0.4989398,0.497211,0.49849287,0.49777478,0.49786264,0.53793085,0.4998154,0.49795732,0.49907047,0.49775487,0.5265851,0.5101278,0.5052839,0.4969445,0.49897596,0.5274907,0.49863178,0.49933392,0.49864173,0.49808997,0.51168996,0.49488485,0.5129133
37,0.49636123,0.49678847,0.49964744,0.4960752,0.47690803,0.49553823,0.49684513,0.4951859,0.49890596,0.49786732,0.49537095,0.4983789,0.49693742,0.4957526,0.54214567,0.49811906,0.4951299,0.4985015,0.49700433,0.5278558,0.5117293,0.5086756,0.49481264,0.49820942,0.5342424,0.4982761,0.49885222,0.4974162,0.49715814,0.5130411,0.49125803,0.51666176
38,0.4962466,0.49674046,0.49962163,0.49590337,0.47694826,0.49554807,0.49679464,0.4951124,0.49883175,0.49783823,0.495358,0.49839798,0.4969345,0.49570033,0.541713,0.49806383,0.49506822,0.49849534,0.49701792,0.5273795,0.511508,0.5083837,0.49478298,0.49820262,0.5344545,0.49826747,0.49886546,0.4973842,0.4971178,0.5126038,0.49117646,0.5167864
39,0.49189302,0.4922752,0.50246525,0.48565,0.4393668,0.4890907,0.49152094,0.4868009,0.4996036,0.49343324,0.48814955,0.4985397,0.4938719,0.4891432,0.57974136,0.494405,0.48568097,0.49810734,0.4948535,0.5633988,0.52389264,0.5247007,0.48734787,0.49619776,0.55657756,0.49883187,0.49887145,0.4926809,0.4930443,0.5264682,0.47885343,0.5272204
40,0.49772114,0.4982296,0.49947044,0.49905813,0.48217922,0.4966644,0.49811357,0.49703884,0.49936566,0.49889097,0.49687374,0.49842623,0.49740306,0.49742118,0.5377309,0.49949834,0.49762607,0.49886325,0.4973657,0.5251067,0.51057386,0.5058574,0.49625087,0.49864635,0.53035784,0.49816674,0.49876952,0.49852866,0.49791327,0.51131064,0.4935487,0.5137871
41,0.49593762,0.4964863,0.49911514,0.4961261,0.47803915,0.4955554,0.49671704,0.49513343,0.49826652,0.49778825,0.4953691,0.49812534,0.49677345,0.49559644,0.5418669,0.49796826,0.4951955,0.49820653,0.49678499,0.5274526,0.51223725,0.5086178,0.4947186,0.49798802,0.5366781,0.4978282,0.49848142,0.4973754,0.4970604,0.51400137,0.49071816,0.51895696
42,0.47264844,0.47372994,0.49647558,0.4608994,0.41067344,0.4762415,0.47629723,0.46893105,0.48764133,0.48270747,0.47256,0.49224073,0.48461723,0.4722722,0.63281614,0.48048076,0.46372592,0.48894647,0.4868084,0.6074122,0.5483827,0.55793446,0.4699424,0.48685065,0.62183607,0.4905398,0.4901349,0.48121968,0.4823011,0.56448233,0.44473663,0.5809223
43,0.4845627,0.4854119,0.49798435,0.47913262,0.4480919,0.48554206,0.48668694,0.4822798,0.49365923,0.49072522,0.4839576,0.49514413,0.4903446,0.48463818,0.586517,0.48959735,0.4797756,0.49363413,0.49163553,0.5658296,0.5283547,0.5345757,0.48217252,0.4922736,0.57621485,0.49416482,0.4940587,0.48949152,0.48960453,0.5341673,0.46711546,0.54554206
44,0.4725815,0.47366825,0.49620456,0.46180406,0.4045305,0.475393,0.4755925,0.46869555,0.4873626,0.48235777,0.4720331,0.4914086,0.48381054,0.47198096,0.64478993,0.48118976,0.4639917,0.48886645,0.4860596,0.61742604,0.5523579,0.55840296,0.46915364,0.48635748,0.63060015,0.48959538,0.48924372,0.48098254,0.48142195,0.5709515,0.44334954,0.5851788
45,0.49289942,0.49204758,0.49891,0.48999268,0.48588556,0.49217817,0.49400896,0.49063602,0.49749875,0.49640718,0.49165905,0.49773875,0.49448538,0.4930611,0.5322026,0.49398023,0.48976392,0.4965391,0.4952245,0.52655005,0.51184636,0.5203301,0.4904115,0.49544424,0.53211266,0.4969983,0.49618003,0.4947909,0.4951768,0.5061954,0.48070887,0.51605123
46,0.49565384,0.49593255,0.49933356,0.49433932,0.48137543,0.49450016,0.49604917,0.494048,0.4985824,0.49704155,0.49454838,0.49778765,0.4961609,0.49531844,0.5328088,0.4967363,0.49375674,0.49767807,0.49668616,0.5252818,0.5106853,0.5143382,0.49413392,0.49696052,0.5324371,0.4977921,0.49791956,0.4963222,0.49643847,0.5110575,0.48746693,0.51730144
47,0.4852921,0.48559484,0.4984539,0.47857806,0.44373083,0.48589113,0.48681685,0.48191658,0.49381354,0.49013793,0.48416242,0.49552464,0.49088374,0.4842682,0.5819304,0.489144,0.47961318,0.4939275,0.49221444,0.5679983,0.52996266,0.5349792,0.48266813,0.49228948,0.576539,0.49467456,0.49445367,0.48905513,0.48992148,0.53860825,0.46699724,0.5490917
48,0.46926513,0.47060245,0.5027837,0.44793248,0.36972314,0.4673953,0.47086227,0.45889425,0.4926035,0.47781515,0.46360582,0.4937167,0.48097467,0.46583027,0.66321754,0.47642156,0.4519381,0.48966238,0.4851053,0.6418305,0.55540556,0.5857236,0.46138734,0.4848431,0.62912375,0.49390885,0.49209374,0.47535065,0.4780446,0.5643059,0.42935604,0.5753078
49,0.47571877,0.47681847,0.49750206,0.46507078,0.41717142,0.4765869,0.47806573,0.47130814,0.4901899,0.48402488,0.4741728,0.49236214,0.48472685,0.4751628,0.62398356,0.48264924,0.4669068,0.48992902,0.48733106,0.60469425,0.5452098,0.5606089,0.47170842,0.4870338,0.6126857,0.49113572,0.49022508,0.48228663,0.48325896,0.5579927,0.4456901,0.5710636


==> images/rnn_examples/12/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.3116568,0.0023290643,0.092198916,0.061908994,0.25281432,0.179715,0.15948458,0.15991116,0.17207912,0.17566931,0.16100982,0.17211644,0.055311512
1,0.53232914,0.11868462,0.24490254,0.23105727,0.5097334,0.4459209,0.4825446,0.50994503,0.53036106,0.5426459,0.53823936,0.5528054,0.3683089
2,0.81709933,0.11083038,0.5226579,0.3957505,0.87861735,0.7622028,0.82799846,0.84888846,0.8476917,0.8493453,0.918254,0.8443847,0.4993386
3,0.58983654,0.05311698,0.23502156,0.16676287,0.55186516,0.47961035,0.5160546,0.5231841,0.5364718,0.55078274,0.51271635,0.55459523,0.22864302
4,0.6462772,0.00551012,0.61230606,0.4831706,0.64272094,0.5921035,0.6685581,0.6866629,0.71277165,0.7375879,0.7119831,0.75778097,0.31255177
5,0.5946261,0.018494816,0.27028644,0.18869615,0.5309023,0.45696026,0.47244632,0.47597918,0.48141336,0.49182194,0.45266408,0.49305144,0.21574354
6,0.7799165,0.26481023,0.28116012,0.3163537,0.7650967,0.6816145,0.7526954,0.78943026,0.8008303,0.8160794,0.80941933,0.8187573,0.6529262
7,0.4338824,0.0030140842,0.34712648,0.34092513,0.4073219,0.35950935,0.387178,0.410783,0.44469,0.463033,0.44496462,0.4771829,0.20055936
8,0.41683835,0.05163381,0.26138884,0.1942611,0.39323553,0.3367254,0.3534964,0.37074876,0.39621282,0.4113976,0.40232477,0.42127037,0.21101828
9,0.6053688,0.008597008,0.5693616,0.499301,0.5837844,0.5304885,0.59524524,0.6271355,0.6565428,0.6844152,0.6556319,0.7051332,0.33510047
10,0.7727478,0.01810446,0.5188463,0.38783288,0.7562343,0.6961479,0.751407,0.7668426,0.77826715,0.7977487,0.773794,0.8048465,0.42968404
11,0.14723493,0.002030246,0.21779847,0.12880656,0.11952552,0.108286336,0.111333944,0.15208563,0.20737018,0.2344265,0.24513596,0.27137586,0.13196488
12,0.11415197,0.0045864875,0.22290067,0.12193099,0.09109815,0.08646379,0.074332155,0.11726087,0.21370019,0.24709815,0.26168326,0.28404632,0.1662537
13,0.124903716,0.0014628359,0.19167471,0.08777242,0.09437734,0.09137591,0.054834705,0.11130827,0.2944849,0.35601124,0.35302657,0.38843665,0.16219747
14,0.22292371,0.03646804,0.1972685,0.12000671,0.19097976,0.17558469,0.14747085,0.1878691,0.35644934,0.43196502,0.42405424,0.4608272,0.17325196
15,0.12274466,0.0045920718,0.17805092,0.08323097,0.09446505,0.090860985,0.059320774,0.11122949,0.32963374,0.42875108,0.4191374,0.46672675,0.13309295
16,1.0135747,0.02670892,0.46657497,0.31885582,1.0167289,0.96117353,1.0097297,1.0025755,1.0068799,1.0409895,1.008349,1.0456243,0.4435551
17,0.46998385,0.0019668192,0.44712517,0.3713815,0.40481788,0.39141217,0.41618308,0.42891258,0.5023826,0.55521065,0.48775122,0.58173746,0.15467861
18,0.62845874,0.023561997,0.61250937,0.49412158,0.62306213,0.59875935,0.6371381,0.654125,0.70495623,0.7408875,0.73381907,0.76412255,0.41706648
19,0.47171518,0.17217593,0.26742563,0.24668054,0.44741228,0.4222229,0.43161842,0.45085666,0.5074094,0.54188025,0.52600837,0.5560689,0.35577825
20,0.8881565,0.0126094725,0.5506823,0.4353192,0.87289953,0.8173776,0.8608218,0.85966575,0.8666966,0.89548033,0.8629289,0.9070472,0.37539545
21,0.11168083,0.0013606251,0.24854809,0.13203546,0.09045893,0.087624185,0.07328382,0.117673926,0.23254783,0.2789214,0.28235713,0.31579572,0.13074155
22,0.17225945,0.011277301,0.28125426,0.17026503,0.15350246,0.1445652,0.13904747,0.1705717,0.26954922,0.321179,0.32135364,0.36286765,0.10393473
23,0.41715837,0.01172348,0.31010485,0.27614424,0.3957438,0.36870742,0.3828668,0.39314193,0.43926433,0.4721394,0.45483044,0.4906904,0.21022657
24,0.1391135,0.003025729,0.07387027,0.04524616,0.113273054,0.0885509,0.06892665,0.07493909,0.10643819,0.11641679,0.115326166,0.11702775,0.029623557
25,0.90659094,0.16244322,0.55148596,0.3821692,0.9038222,0.9009927,0.9640152,0.9840602,0.986155,0.9904154,0.99505895,0.9989367,0.74640226
26,0.5480035,0.06026036,0.48742452,0.38595474,0.57656544,0.53903776,0.55651736,0.5696416,0.59563243,0.61384165,0.6296142,0.6231454,0.40063167
27,0.14649779,0.010350315,0.26626652,0.16233198,0.12070644,0.10794837,0.109165505,0.13255818,0.18506864,0.21539403,0.21392997,0.24930398,0.07308647
28,0.132494,0.0013453021,0.28538063,0.16653596,0.111327365,0.101193175,0.106778674,0.12820661,0.17875226,0.21109436,0.20846501,0.24878132,0.052116316
29,0.69333076,0.11415374,0.37657434,0.3744998,0.65375805,0.61751616,0.65896964,0.66871107,0.68750775,0.70869637,0.6628238,0.71900237,0.4525978
30,0.87788826,0.015224853,0.61243266,0.49238682,0.87662125,0.831028,0.88571346,0.8852825,0.8979834,0.92601526,0.8880772,0.9348965,0.4136042
31,0.14636557,0.017361578,0.23032151,0.14017831,0.11904254,0.10634187,0.09264738,0.118264325,0.18946762,0.22151259,0.21806145,0.24833605,0.070853576
32,0.5685595,0.0027552126,0.50214744,0.41067436,0.5622467,0.5246351,0.5496442,0.5399141,0.5579816,0.58444256,0.56214535,0.59576267,0.17791714
33,0.13324168,0.004075872,0.24512091,0.14305289,0.10359428,0.091050394,0.076027595,0.10604686,0.19072181,0.22415255,0.2186355,0.25080687,0.0751097
34,0.2479528,0.032947,0.25301385,0.17109546,0.22809365,0.20306489,0.19531448,0.21225664,0.27367532,0.31090495,0.30557218,0.3359806,0.12858635
35,0.14858545,0.022628779,0.2078795,0.12518027,0.118669584,0.10576415,0.087986775,0.12045904,0.20621765,0.23510683,0.23184349,0.2578412,0.113728814
36,0.123069204,0.0047658663,0.19818279,0.109962836,0.09605102,0.08477225,0.06524978,0.09972178,0.19744283,0.22924559,0.22797796,0.25314274,0.10473543
37,0.1520141,0.012316448,0.19982398,0.10862479,0.116439566,0.101393156,0.079707585,0.11322735,0.21280864,0.24831368,0.23559935,0.27502012,0.07168098
38,0.1520141,0.012316448,0.19982398,0.10862479,0.116439566,0.101393156,0.079707585,0.11322735,0.21280864,0.24831368,0.23559935,0.27502012,0.07168098
39,0.29101664,0.11488756,0.24043423,0.1894399,0.26286286,0.24030155,0.2328269,0.2619254,0.34093884,0.37554085,0.3659452,0.39616832,0.22078091
40,0.12824985,0.0013835335,0.20446397,0.10520932,0.099050485,0.08409726,0.063118584,0.09159731,0.19385402,0.2327769,0.23024523,0.26018283,0.069487095
41,0.15603825,0.0010968363,0.2173677,0.11344603,0.11952952,0.099503756,0.07656949,0.10826516,0.21054006,0.25044113,0.24179783,0.27969724,0.06566099
42,0.45873234,0.002070021,0.3832325,0.3080814,0.44842178,0.40075624,0.409461,0.41149879,0.42738962,0.44039044,0.43352643,0.4455021,0.17232622
43,0.2892968,0.0015482561,0.27469027,0.16555355,0.26960245,0.24219279,0.23853326,0.25735492,0.32934982,0.36528283,0.3562998,0.3929913,0.104959235
44,0.4713753,0.0020256147,0.4385265,0.35789877,0.45593938,0.41788906,0.44847742,0.45355543,0.47959867,0.50100213,0.47621402,0.51591676,0.159989
45,0.19233714,0.0012765771,0.059679225,0.029453345,0.13969511,0.09333985,0.06204797,0.07411165,0.11120682,0.12094544,0.1131842,0.12502666,0.033037867
46,0.16841288,0.0016214027,0.14283252,0.077703506,0.12802412,0.0959405,0.06946592,0.099210046,0.17817011,0.20212518,0.201436,0.21885756,0.10376341
47,0.34705633,0.021909205,0.24402745,0.22813056,0.28760847,0.2366394,0.23677218,0.25236303,0.28587756,0.30408743,0.27932847,0.3167588,0.15679358
48,0.6315598,0.18598145,0.27925488,0.27318597,0.6080737,0.5404593,0.59027743,0.60751903,0.6229465,0.6379575,0.6211172,0.64637107,0.42637143
49,0.45781425,0.01952247,0.32041273,0.26851478,0.4231453,0.3643389,0.3909932,0.4107561,0.43870264,0.45725295,0.44239357,0.47256324,0.19452697


==> images/rnn_examples/13/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.022715628,0.034477074,0.020030439,0.041718796,0.10750944,0.008671496,0.027606545,0.0127054965,0.026692973,0.010654063,-0.0009718204,0.021488486,-0.0042494275,-0.010917242,-0.0008314168,0.028754516,0.027504954,0.007023629,-0.007841728,-0.12645568,0.087688066,-0.12095873,-0.006358728,0.0206693,-0.001394792,0.033279687,0.047651976,-0.0018105388,0.024278365,-0.052926634,0.2728624,0.016388627
1,-0.046239205,0.06735174,0.036361925,0.08303834,0.15793115,0.02111306,0.050896537,0.023778237,0.040800977,0.009162115,-0.001053483,0.02960575,0.005334431,-0.014302604,0.038654875,0.04942533,0.052300684,0.010243999,-0.009359596,-0.28727016,0.1187958,-0.22423096,-0.0038423673,0.04034211,-0.007751335,0.057717115,0.086399496,-0.0046137106,0.036715068,-0.11524573,0.4955598,0.014203059
2,-0.03436521,0.03895963,0.016016113,0.057568695,0.113792606,0.012174573,0.030958321,0.007052214,0.015065301,0.001471591,-0.006791541,0.016585367,0.0013022067,-0.021139901,0.051219698,0.022277208,0.02912544,0.008957107,-0.013677016,-0.2760123,0.020204674,-0.12712665,-0.012355004,0.02451579,-0.013816993,0.037985235,0.056329127,-0.007181679,0.016759412,-0.07975699,0.33725917,0.09543069
3,-0.028984975,0.02884179,0.010933617,0.03953923,0.12362486,0.01001437,0.02370014,0.0023339342,0.011766234,0.0052654636,-0.007931762,0.0061290623,0.004204412,-0.0155999875,0.14537293,0.008748309,0.022093948,0.00861094,-0.009941612,-0.23439309,-0.025386188,-0.12651135,-0.0056541064,0.01951763,0.05611668,0.02547605,0.0357932,-0.0072592087,0.0066224225,-0.024679318,0.20966503,0.1535962
4,-0.033565797,0.03608324,0.01578784,0.045197543,0.12635294,0.014178824,0.02994314,0.006552523,0.018127536,0.010183886,-0.0070144245,0.008364116,0.0066454867,-0.0134353265,0.15831375,0.01417456,0.028707728,0.010845292,-0.008610964,-0.25902385,0.002705603,-0.16566442,-0.0009282867,0.02462919,0.05592522,0.029866114,0.041715264,-0.008818807,0.011472475,-0.04714185,0.23292655,0.14729822
5,-0.05900731,0.07078915,0.03791374,0.08189974,0.14011613,0.026278054,0.056250922,0.018323999,0.047962483,0.023369085,-0.007822339,0.023722487,0.010324623,-0.018379316,0.1615836,0.0390966,0.057579905,0.015684977,-0.009606628,-0.31592327,0.07868218,-0.26236272,0.0025177293,0.046757977,0.0374194,0.05754275,0.08157468,-0.010512332,0.030727265,-0.109342024,0.44698396,0.13121372
6,-0.0590879,0.06608817,0.033679213,0.086087495,0.11512,0.024385188,0.0552551,0.013829972,0.040586032,0.019926416,-0.010800391,0.029524118,0.0033611057,-0.029428776,0.12451111,0.03666226,0.05303326,0.017766872,-0.01745355,-0.35683185,0.08329753,-0.2584111,-0.009687083,0.044883993,0.006529685,0.06212058,0.08825996,-0.012962946,0.032120813,-0.15335895,0.50850385,0.12590209
7,-0.06795372,0.07716696,0.038929284,0.0975053,0.13673161,0.029059853,0.06281726,0.016283866,0.047467984,0.022119079,-0.010805567,0.02994844,0.008172522,-0.029290771,0.1456394,0.040679224,0.06241785,0.017439641,-0.015792144,-0.38375455,0.07868593,-0.30406088,-0.005427983,0.051222675,0.01001597,0.06727626,0.096035995,-0.013298169,0.032384247,-0.16608687,0.5374503,0.12084292
8,-0.047069043,0.04388488,0.016275045,0.05938696,0.044576406,0.01972185,0.03785073,0.0020543044,0.020189835,0.014821226,-0.011745486,0.012495231,0.006736986,-0.026267665,0.18318026,0.009406425,0.035152495,0.013150796,-0.013203906,-0.30783528,-0.00914694,-0.15194319,-0.0051173223,0.030590326,0.016494252,0.03823365,0.052189622,-0.012913752,0.009931885,-0.08596232,0.28564495,0.17524299
9,-0.049880944,0.05694359,0.026729733,0.066810854,0.095082425,0.0231985,0.048572488,0.008818861,0.03714543,0.025773609,-0.01028253,0.018681169,0.004722193,-0.023526296,0.20375296,0.020672241,0.04673926,0.016779602,-0.012464916,-0.31571344,0.054089926,-0.2666662,0.00018670363,0.03705508,0.034795698,0.0469639,0.06292778,-0.01172626,0.019815769,-0.13298137,0.33013237,0.18284135
10,-0.047346633,0.04946383,0.02177213,0.058194518,0.07912389,0.023116682,0.043848373,0.0063499976,0.032224495,0.02601885,-0.0098639205,0.015143279,0.0069043143,-0.022018952,0.22992231,0.013182645,0.041265488,0.015872682,-0.009644846,-0.299122,0.038565222,-0.25787246,0.0014015205,0.03414753,0.039422303,0.04017567,0.05275494,-0.011633897,0.014805077,-0.13502033,0.26115942,0.20639482
11,-0.046874717,0.045960046,0.020079369,0.054410703,0.081695974,0.023503412,0.04063584,0.0063805603,0.029211663,0.023696747,-0.008762773,0.012913321,0.011360876,-0.019694325,0.22794667,0.011068126,0.038395163,0.0137648545,-0.0057760514,-0.2925095,0.011491951,-0.23349048,0.0022267408,0.034445666,0.04673472,0.036617503,0.04850603,-0.011505114,0.012433958,-0.13688655,0.22983976,0.20863375
12,-0.03989983,0.033459745,0.013547535,0.038611155,0.040258814,0.020578131,0.030944912,0.002315584,0.021279737,0.021260563,-0.008390904,0.0061073336,0.013413369,-0.015918069,0.24464755,0.00048416527,0.028572928,0.011375146,-0.0021810029,-0.23677583,-0.022360936,-0.16943216,0.0042095683,0.028295936,0.0658709,0.025215138,0.032056637,-0.010978663,0.004739614,-0.10118719,0.13921306,0.20987275
13,-0.035457015,0.02700167,0.012487373,0.030169925,0.023161782,0.01862083,0.025161155,0.0020190305,0.01994422,0.019076971,-0.007157905,0.0044233147,0.015552682,-0.012776942,0.23212837,-0.0012087745,0.0234755,0.009911586,0.0019476527,-0.19232543,-0.027046926,-0.13985868,0.003918882,0.026800916,0.06297858,0.02036981,0.02619944,-0.009623608,0.0032405434,-0.10421367,0.09753921,0.1986394
14,-0.033771943,0.02582912,0.014042773,0.02728143,0.030824602,0.017896617,0.023929726,0.0036547491,0.023447603,0.01987718,-0.00589217,0.0057344288,0.016064191,-0.010793027,0.22729865,0.00110778,0.022752825,0.009570714,0.004748361,-0.16557941,-0.009831633,-0.14218697,0.0034405985,0.027550187,0.05815071,0.020070717,0.02622729,-0.007680475,0.0049936334,-0.115672246,0.088387795,0.19897239
15,-0.03507851,0.027581833,0.016593378,0.029035585,0.062455207,0.018741185,0.024820443,0.005947236,0.02706426,0.019674893,-0.0047744215,0.00711416,0.018589765,-0.009212001,0.2276065,0.004850179,0.02426362,0.009152839,0.0076644537,-0.1681185,0.0014654449,-0.16299349,0.0030353898,0.030344844,0.05442743,0.021664485,0.029595446,-0.006296505,0.007057722,-0.13600731,0.096687794,0.20459941
16,-0.03517476,0.024716493,0.01613186,0.026248809,0.07651457,0.01832471,0.022666147,0.005430256,0.027104829,0.018884141,-0.0048107374,0.0061290977,0.020731203,-0.008371362,0.23819077,0.0036814804,0.022164088,0.008620039,0.009975266,-0.1548877,-0.002554818,-0.15794672,0.0017853683,0.03073531,0.05818893,0.019955369,0.02784739,-0.0054137,0.0058843167,-0.13898778,0.08240935,0.22412321
17,-0.037704982,0.027264131,0.018220011,0.031462908,0.10224572,0.01942631,0.024795976,0.007170774,0.02841615,0.017324349,-0.00452305,0.008046083,0.022431456,-0.0086209355,0.22319537,0.0077869263,0.024248369,0.008836728,0.0103673395,-0.1759871,0.0045233197,-0.175282,-4.7345937e-05,0.03348816,0.05242932,0.02303193,0.033633556,-0.005428301,0.008476471,-0.15709336,0.111628264,0.22253785
18,-0.036554083,0.023337668,0.01629662,0.028578542,0.1017999,0.018581508,0.02203961,0.0058336454,0.025537219,0.015077267,-0.0047980538,0.0062222444,0.023650162,-0.008092582,0.2298075,0.005233405,0.021205977,0.008557517,0.0111796055,-0.17184673,2.8659124e-05,-0.16312888,-0.0014383701,0.032221887,0.046099074,0.020370454,0.030659202,-0.0050282027,0.0064189984,-0.15139738,0.09514065,0.23292693
19,-0.06048187,0.06814061,0.044668786,0.08443674,0.096280985,0.028656933,0.058710523,0.021049986,0.058702517,0.026443735,-0.006843201,0.03826627,0.009680488,-0.023289466,0.18271054,0.04352926,0.056062832,0.018885167,-0.006533466,-0.25761747,0.16573168,-0.23785402,-0.009767553,0.053880345,0.014452597,0.066790506,0.09808962,-0.007482281,0.044209056,-0.22352248,0.5278275,0.18960598
20,-0.04054053,0.03232131,0.016948411,0.05132467,0.0021229833,0.018798843,0.03203846,0.003509988,0.019497823,0.010447593,-0.00856458,0.018064177,0.009530259,-0.024045952,0.11549646,0.009441804,0.026349045,0.012005724,-0.0070320778,-0.21765631,0.027205743,-0.10321121,-0.013882233,0.030961797,0.007285498,0.036024388,0.053196914,-0.009874158,0.01638569,-0.15539159,0.28732637,0.1836037
21,-0.03132336,0.02486584,0.0141960215,0.03740053,0.05849698,0.013946993,0.024510404,0.0027534943,0.018599622,0.010099119,-0.007301641,0.011910852,0.009619054,-0.018692017,0.14807585,0.005155037,0.02009653,0.011154098,-0.003090399,-0.19148302,0.014638886,-0.12932864,-0.012391009,0.026587628,0.027426625,0.027796842,0.040427934,-0.0063549345,0.010940321,-0.13385954,0.1950563,0.20859951
22,-0.0603174,0.08620657,0.04664751,0.10608001,0.115556665,0.03606799,0.06735502,0.032993317,0.047010824,0.008020473,0.00163412,0.03183549,0.023084618,-0.012964728,0.106696524,0.05278198,0.06533818,0.012854515,-0.0033736941,-0.34124923,0.101104364,-0.21833783,0.002499322,0.058293447,0.007640411,0.07009213,0.107383095,-0.009591237,0.041983336,-0.1767272,0.56097317,0.12689087
23,-0.068544395,0.09005539,0.049386628,0.10921389,0.12089885,0.03498156,0.073430985,0.025587793,0.05906138,0.02363677,-0.00688529,0.035761684,0.011425196,-0.025430012,0.1350838,0.050453182,0.07132797,0.01929708,-0.012959185,-0.35460415,0.13461427,-0.30208576,-0.0016756405,0.059026714,0.009239656,0.07681595,0.11189048,-0.011311181,0.041718207,-0.20899731,0.59876335,0.133072
24,-0.061025552,0.0760438,0.035773516,0.09884785,0.13697565,0.03237401,0.062476087,0.019843038,0.038691368,0.013800734,-0.0062586265,0.02705768,0.013940536,-0.025109496,0.141276,0.037766166,0.05888936,0.015738353,-0.012182988,-0.398792,0.06693892,-0.2680466,-0.0030652187,0.050377987,-0.0030497955,0.06434119,0.094322726,-0.012425253,0.029537778,-0.19436362,0.5172093,0.14828736
25,-0.05817171,0.07028006,0.033040512,0.09184116,0.124590784,0.028341778,0.059965603,0.015006893,0.039339367,0.019240092,-0.0096999835,0.02791173,0.005939407,-0.02952025,0.1508049,0.0337337,0.0553997,0.0187753,-0.017026357,-0.39329255,0.08627929,-0.29715157,-0.007495882,0.046113215,-0.0014821364,0.06301731,0.08974648,-0.012173645,0.029109405,-0.21031263,0.49829102,0.16726933
26,-0.04339856,0.03758396,0.013733799,0.0551813,0.056401882,0.019642273,0.03388881,0.002006404,0.015771516,0.009925207,-0.010310666,0.010430781,0.011709445,-0.024472455,0.1976296,0.00565081,0.029460795,0.012472479,-0.009120135,-0.30548233,-0.024973217,-0.136882,-0.008417919,0.030832626,0.009052152,0.034635093,0.048823096,-0.010704923,0.00722344,-0.11402279,0.25178894,0.21567354
27,-0.035603646,0.027673261,0.0120049715,0.03745573,0.050771624,0.015859958,0.02481822,0.0005082898,0.0154360365,0.010474892,-0.009103261,0.004370847,0.01440968,-0.017256623,0.2238603,-6.972859e-05,0.022371996,0.010543169,-0.0025904386,-0.23837616,-0.044494025,-0.11778161,-0.004234803,0.026816577,0.04839409,0.02404795,0.03316728,-0.009239964,0.0025569254,-0.08350969,0.14680286,0.210056
28,-0.05855471,0.070922874,0.04040339,0.08844077,0.10185468,0.028365817,0.057463482,0.019782938,0.0463196,0.016892621,-0.0065361145,0.030484468,0.012887351,-0.022481643,0.16321939,0.040685154,0.056231454,0.016203966,-0.008860256,-0.3427202,0.09411025,-0.20908982,-0.0052935258,0.051032595,0.015951302,0.06326945,0.09296348,-0.010945802,0.036211416,-0.1648212,0.4975499,0.15096024
29,-0.06579862,0.0802387,0.04578328,0.10175702,0.094316766,0.02978547,0.06781128,0.019524783,0.056780756,0.025316998,-0.0103547275,0.040813185,0.0021251766,-0.03240962,0.15374604,0.047023837,0.06471172,0.021875322,-0.018719964,-0.37054408,0.1648244,-0.27145213,-0.010980589,0.05425319,-0.0047675064,0.07650798,0.110109404,-0.011850237,0.04427815,-0.21189176,0.6158503,0.13532431
30,-0.06849543,0.08236395,0.044502884,0.107094854,0.09753243,0.030721381,0.07105999,0.018895451,0.05599621,0.026750699,-0.011184648,0.04385346,-0.0011484415,-0.036769386,0.14043188,0.04711413,0.065992154,0.022588627,-0.022780836,-0.3847913,0.16384637,-0.3049103,-0.013854355,0.054712575,-0.014004164,0.080777854,0.114705086,-0.011939165,0.044692233,-0.25224394,0.6570669,0.13580225
31,-0.06582076,0.07672084,0.037822183,0.10119545,0.10279222,0.029734686,0.06734079,0.015443154,0.04914038,0.026325177,-0.011246535,0.03892158,-0.0011748979,-0.036649473,0.15241432,0.039294362,0.061834097,0.0210216,-0.022587027,-0.38336122,0.13488212,-0.31663573,-0.012555338,0.04997439,-0.012503071,0.07380422,0.10350658,-0.011893572,0.037120774,-0.24135436,0.58545554,0.14844301
32,-0.042797964,0.03952886,0.012619306,0.058152877,0.012397304,0.019537952,0.03827059,0.000825034,0.016967183,0.0153410155,-0.010948433,0.016541732,0.0019029803,-0.029900907,0.16940865,0.004816766,0.03116893,0.013793454,-0.016485646,-0.28454515,0.003317155,-0.13517058,-0.010303173,0.027852315,0.015971439,0.038949247,0.052191213,-0.011569312,0.010446498,-0.117128365,0.29306895,0.21465808
33,-0.037814118,0.04040508,0.016040972,0.053576104,0.057197228,0.018710468,0.037297197,0.004907907,0.020582322,0.01596968,-0.008288835,0.014794229,0.0040650154,-0.022819934,0.16512185,0.00930648,0.032054003,0.01369939,-0.012203564,-0.28188938,0.014872196,-0.18075246,-0.0056546843,0.028389068,0.033559643,0.03675585,0.049459767,-0.010371715,0.012966637,-0.11757563,0.26301068,0.19108945
34,-0.030466607,0.027073355,0.009315827,0.03530618,0.027677383,0.01545636,0.026672833,0.0009118576,0.012825755,0.014531307,-0.007843112,0.0064196484,0.0068770535,-0.017249685,0.18311611,-0.0014134641,0.021847054,0.0111770425,-0.0076905503,-0.21379323,-0.026953274,-0.13121879,-0.0019392758,0.021890659,0.06290297,0.023679584,0.030240044,-0.0096815415,0.0045946212,-0.077331744,0.153748,0.19748779
35,-0.02701535,0.022899626,0.008960078,0.027878504,0.020934215,0.014268035,0.023170402,0.0017683052,0.013258407,0.015491204,-0.006454815,0.005364184,0.0077631325,-0.013589554,0.16767952,-0.0016516999,0.018786537,0.010350306,-0.0046023624,-0.1652634,-0.028081104,-0.11506431,-0.00016292452,0.02077282,0.07408642,0.020097407,0.025063831,-0.008789967,0.0045543234,-0.07069686,0.11994532,0.18824396
36,-0.03281391,0.035418455,0.017013986,0.03963302,0.089789875,0.019118968,0.03156876,0.009660366,0.022858318,0.017662277,-0.0035152605,0.009460837,0.012088335,-0.009762249,0.1738216,0.010603661,0.028788343,0.010585178,-0.0012449917,-0.21063128,0.0030431533,-0.17853607,0.0044246046,0.028625842,0.067669325,0.027890872,0.037558928,-0.008009715,0.011899217,-0.095281124,0.17602542,0.17145538
37,-0.02864365,0.024105027,0.010744911,0.027569208,0.05375448,0.015711004,0.023583762,0.0038599565,0.016070107,0.01665191,-0.005450369,0.0049784305,0.010732359,-0.010590596,0.1809879,0.0011322466,0.02009782,0.009833414,-0.0013291312,-0.16224398,-0.019432332,-0.12801681,0.0025546215,0.02275097,0.07869556,0.019850664,0.025546482,-0.008381269,0.005612854,-0.07247343,0.117845714,0.19035602
38,-0.02728788,0.021417566,0.010533636,0.02302888,0.051946223,0.014676099,0.02193133,0.003345469,0.01726089,0.018631402,-0.005529722,0.004653182,0.009948202,-0.0097378325,0.18448716,-9.1966125e-05,0.018382967,0.0099446885,-0.0005701332,-0.1287852,-0.01596681,-0.1264844,0.002640081,0.021830905,0.09516461,0.018175326,0.022592068,-0.007878974,0.0054940493,-0.069389954,0.101908386,0.19532418
39,-0.033300497,0.029383652,0.016529612,0.03276937,0.08266233,0.01656584,0.028156344,0.0066263936,0.025716256,0.021972794,-0.0057319985,0.0106295105,0.008974446,-0.0119490735,0.17604227,0.008854021,0.025459472,0.011827171,-0.001349444,-0.15770096,0.027007718,-0.17530046,0.00036826852,0.027226754,0.07653378,0.026360074,0.03482441,-0.007408331,0.01283663,-0.10572024,0.16385306,0.1801019
40,-0.038496934,0.03919422,0.020264966,0.04532554,0.10787615,0.020026665,0.03750609,0.009221248,0.03028393,0.026071686,-0.006106605,0.016015131,0.0057809604,-0.015337964,0.16690052,0.015036713,0.03335041,0.014001243,-0.006057145,-0.19556561,0.050763704,-0.24461587,0.00036848034,0.030768849,0.07819873,0.034925748,0.046321616,-0.008834057,0.01856311,-0.1394788,0.24396376,0.19059014
41,-0.036389142,0.031420004,0.013894463,0.040029496,0.097752675,0.019241255,0.031027727,0.0062454413,0.019525185,0.018998658,-0.00581872,0.010274073,0.010075349,-0.014251614,0.17021194,0.0072919102,0.026508268,0.011470525,-0.0040289755,-0.2042914,0.009161271,-0.18254551,-0.0003312211,0.027491312,0.06836111,0.027899671,0.037892573,-0.00926666,0.011489126,-0.1105593,0.19725072,0.18654071
42,-0.036097307,0.031076854,0.0140384305,0.041884676,0.09017457,0.017594218,0.030413952,0.005478425,0.018377837,0.01667978,-0.0067081936,0.011811967,0.008082361,-0.016371906,0.13935345,0.009402694,0.026132304,0.011765303,-0.0061774673,-0.21827435,0.01177467,-0.17988497,-0.0038304685,0.02695031,0.055359006,0.029461578,0.04064151,-0.009450983,0.012938455,-0.1183954,0.21606103,0.16905066
43,-0.036344707,0.03509381,0.015653638,0.04386986,0.09595083,0.018437032,0.03460237,0.006994117,0.023059713,0.021920495,-0.0066633793,0.013753621,0.0050301584,-0.016317759,0.15106747,0.011341946,0.02948467,0.013867895,-0.008067008,-0.22126532,0.03821444,-0.23257689,-0.0021032928,0.027510345,0.05768758,0.032447804,0.042892784,-0.008177836,0.015494609,-0.14010108,0.2312493,0.19893348
44,-0.047043733,0.04988677,0.023957698,0.06790984,0.11626611,0.022620158,0.045206446,0.012432402,0.02819995,0.017490838,-0.006508446,0.023559134,0.005821146,-0.02150223,0.108021036,0.026502486,0.040859133,0.015128301,-0.01182952,-0.31464395,0.07825206,-0.26211137,-0.007728326,0.036447488,0.013879515,0.047746144,0.068205394,-0.009301734,0.02672546,-0.18217832,0.38560146,0.14028402
45,-0.045345116,0.045683786,0.01893393,0.060414046,0.11500926,0.021945722,0.04214021,0.008891452,0.025032774,0.019707996,-0.007378281,0.017785935,0.0065755257,-0.020624816,0.15113878,0.017747592,0.037503228,0.014304381,-0.0108378325,-0.3046107,0.04288353,-0.26940137,-0.0044053146,0.03304601,0.026360545,0.041450396,0.056703903,-0.008269314,0.018853944,-0.16927293,0.30960405,0.18755198
46,-0.04788524,0.050412297,0.021201447,0.06422873,0.117115155,0.024034077,0.046929486,0.009219509,0.029203221,0.024241906,-0.008132994,0.018742153,0.0053882576,-0.021484638,0.17756967,0.018302236,0.042090073,0.015803507,-0.012528955,-0.30965766,0.05318391,-0.30857736,-0.0015526392,0.03442742,0.036985528,0.04360831,0.05893357,-0.009899627,0.019583615,-0.15748014,0.32115507,0.19486701
47,-0.05060567,0.05231891,0.021703977,0.06989543,0.107274555,0.024647046,0.04827658,0.010077196,0.027957458,0.021655854,-0.008266186,0.021815866,0.0054581445,-0.02461183,0.15311913,0.021111967,0.042940646,0.015715929,-0.014103733,-0.3279664,0.044505328,-0.27725506,-0.005123481,0.036645956,0.020961745,0.04759238,0.06543557,-0.01148172,0.021790564,-0.1524747,0.36407736,0.18290424
48,-0.0473373,0.049262047,0.019532645,0.06464474,0.092972755,0.02315984,0.046533544,0.00856193,0.027213924,0.023937665,-0.008851349,0.020491417,0.0029502194,-0.024737217,0.15820432,0.017468173,0.04032175,0.016835637,-0.014979567,-0.31360757,0.04818568,-0.27897587,-0.005067395,0.03403253,0.021435961,0.04544754,0.060530998,-0.010667972,0.020172697,-0.16052157,0.33480227,0.20792589
49,-0.050787624,0.053155467,0.02271234,0.07060726,0.10164899,0.023932759,0.04921435,0.010179231,0.030530117,0.023469456,-0.009014672,0.023543717,0.0034906557,-0.026107937,0.14757499,0.022145055,0.04350035,0.017517788,-0.015229382,-0.33228624,0.06441328,-0.29089797,-0.0074595306,0.03732568,0.008205181,0.050135516,0.0680187,-0.010223523,0.023866475,-0.18223134,0.3768494,0.19501102


==> images/rnn_examples/13/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46786505,0.45343155,0.48500293,0.45646486,0.35964754,0.4856714,0.4698419,0.479408,0.47806284,0.4801509,0.47580746,0.48342615,0.48622847,0.46291035,0.63969445,0.45799935,0.45120317,0.48200938,0.48588887,0.6121297,0.44483304,0.60577095,0.4627669,0.48381913,0.52403075,0.48329854,0.48339128,0.48247293,0.45570275,0.67337716,0.49660617,0.69722426
1,0.46848065,0.44937453,0.48649907,0.45534095,0.3017346,0.4854899,0.46788824,0.47803554,0.4800071,0.47626913,0.4738,0.48235285,0.48538977,0.4607256,0.5612407,0.45562422,0.4480026,0.48002458,0.48515818,0.60850036,0.4365095,0.5567895,0.45872813,0.48365304,0.49049067,0.48389113,0.48378363,0.48103315,0.4482741,0.7526426,0.5301058,0.71105266
2,0.48920086,0.4843984,0.4933744,0.4893802,0.44889152,0.4939655,0.48883647,0.49220797,0.4913131,0.49203926,0.49118635,0.49248248,0.49350396,0.4870328,0.5533908,0.4877826,0.4843711,0.49289143,0.49414876,0.5514936,0.48121393,0.51046014,0.4855579,0.49279228,0.516557,0.49274296,0.49216586,0.49317598,0.48104936,0.5926133,0.49250793,0.6244289
3,0.49666464,0.49753085,0.4979108,0.50175166,0.46453664,0.49784118,0.49721277,0.4976647,0.4976215,0.49646217,0.49785784,0.49709904,0.49726316,0.4973018,0.5437713,0.5001227,0.49902058,0.49752325,0.49709216,0.53590983,0.49434543,0.4948716,0.4958099,0.497119,0.4452888,0.49801627,0.49665228,0.49714136,0.4877519,0.574428,0.48088378,0.60362965
4,0.48904714,0.48410442,0.49496937,0.48804912,0.42508823,0.49459267,0.48923734,0.49229556,0.49300957,0.49148017,0.49111438,0.4933458,0.49441788,0.48690546,0.5551301,0.48732463,0.48445246,0.49310988,0.49407843,0.5551388,0.47982574,0.51248837,0.48554265,0.4938832,0.46253017,0.49429452,0.4932445,0.49327615,0.47915128,0.61,0.49055153,0.62955296
5,0.46406707,0.44881913,0.48362526,0.45595872,0.30510283,0.48321697,0.46593988,0.47592637,0.47668764,0.47539926,0.47227517,0.48025697,0.48300853,0.45910048,0.65552837,0.45720246,0.44844076,0.47884393,0.4825075,0.65536845,0.43624416,0.57602334,0.45621532,0.48105696,0.45991865,0.48172307,0.48022452,0.4789405,0.4413272,0.75944835,0.4753388,0.7894418
6,0.46502936,0.44863015,0.4820382,0.4555372,0.34614876,0.4829519,0.46567005,0.47616455,0.4749242,0.47719824,0.47227105,0.4797676,0.4829051,0.45868364,0.6542513,0.4557639,0.4468959,0.4793704,0.48344702,0.63934946,0.44040117,0.5778293,0.4564653,0.4807103,0.5455595,0.48019361,0.4794458,0.4800849,0.4489656,0.71183103,0.47865483,0.76753134
7,0.46866822,0.45461527,0.4847278,0.46303803,0.32355237,0.4845741,0.4694186,0.478232,0.47871143,0.4775492,0.4751598,0.4815686,0.48399428,0.46370652,0.63519406,0.46298966,0.45463902,0.48070517,0.48415706,0.64049935,0.44362876,0.5519415,0.46026036,0.48233864,0.4716137,0.48304155,0.48152363,0.48090446,0.44648185,0.74827504,0.4756986,0.78013915
8,0.49682134,0.49642673,0.49690342,0.5023405,0.47195587,0.49698612,0.4961239,0.4966041,0.49657926,0.4965335,0.4968508,0.49627754,0.4961562,0.49611276,0.5548359,0.50045115,0.49788025,0.49703565,0.49683565,0.5390245,0.49597782,0.46358687,0.49360117,0.4963919,0.478852,0.49689505,0.4953883,0.49706182,0.48910975,0.5700853,0.46854413,0.6218766
9,0.4772651,0.46963963,0.48907897,0.47576195,0.37381196,0.48884925,0.4787535,0.4848801,0.48465577,0.4844666,0.48295903,0.48725888,0.48874864,0.47497636,0.6471424,0.47655603,0.47029886,0.48658913,0.48836064,0.61402196,0.46193558,0.53698754,0.47269213,0.48740315,0.4522457,0.4881416,0.48642808,0.48653868,0.46112078,0.6782895,0.4572814,0.7302001
10,0.4878399,0.48413494,0.4934084,0.49012247,0.4262219,0.49339354,0.48833194,0.49115735,0.49123764,0.49126977,0.49050438,0.49234018,0.4927032,0.48646322,0.6018062,0.48949945,0.48523334,0.4924152,0.49301946,0.57631695,0.48101875,0.49755052,0.48371843,0.4924636,0.46845832,0.49309412,0.49139488,0.4924467,0.4765087,0.62149006,0.45972925,0.6798732
11,0.48944718,0.48586726,0.494258,0.49128097,0.431676,0.49429062,0.4898348,0.49213463,0.49255306,0.49210912,0.49155885,0.493013,0.4934934,0.488167,0.5784104,0.49020755,0.4867281,0.49335793,0.49383366,0.5661929,0.48253104,0.49833485,0.4855967,0.49336883,0.47415066,0.49401727,0.4924094,0.49324328,0.47846743,0.6154349,0.47035033,0.66374725
12,0.49780053,0.49863616,0.49818403,0.50297725,0.4741207,0.49809068,0.4979607,0.49771973,0.49824345,0.49772006,0.49813184,0.49758556,0.49723318,0.49813718,0.55230856,0.5017224,0.5000761,0.49831715,0.49757972,0.538396,0.49796626,0.4746698,0.495766,0.49771205,0.46412098,0.4984753,0.496817,0.49801922,0.49066964,0.56154376,0.46705872,0.6135322
13,0.4979491,0.49857196,0.49868554,0.5015929,0.4771235,0.49857712,0.4981922,0.49822047,0.49876755,0.4981832,0.4983834,0.4980097,0.4977296,0.49846864,0.53850377,0.5010795,0.49951375,0.4987608,0.4980249,0.5355031,0.49744263,0.48254657,0.49638414,0.4982644,0.47427338,0.49902135,0.49761787,0.49851987,0.49228936,0.5477282,0.47562966,0.5952626
14,0.49625903,0.49646103,0.49817467,0.49924797,0.4695903,0.49804962,0.49684095,0.49740148,0.49780053,0.49752378,0.49739486,0.49756497,0.497181,0.49683583,0.5509385,0.4993062,0.4972802,0.49805766,0.4974411,0.5413344,0.49482873,0.48925343,0.4947594,0.49770743,0.4749944,0.49851337,0.4971555,0.49784443,0.49045438,0.55308956,0.47441593,0.6006602
15,0.49579668,0.49548554,0.4981684,0.49836618,0.46172425,0.4979905,0.49637273,0.49709788,0.4977298,0.49706805,0.49700493,0.49735132,0.49691224,0.49630156,0.54332036,0.49837783,0.49629232,0.49775657,0.49725664,0.5423015,0.4931558,0.49074808,0.4939951,0.49757612,0.47561595,0.49850425,0.4971556,0.49755824,0.4891514,0.56428844,0.47932902,0.6035199
16,0.4974627,0.49842557,0.49881864,0.50136626,0.4721687,0.49880895,0.49818107,0.4982773,0.49876437,0.4984299,0.49850792,0.49824238,0.4974601,0.49863675,0.53909963,0.50115526,0.49946567,0.49886912,0.49796867,0.5382974,0.49676627,0.4878147,0.49610242,0.49840674,0.4774356,0.4994253,0.49797913,0.49858093,0.49143842,0.554823,0.47719428,0.5999682
17,0.49408647,0.49253997,0.4972814,0.49555287,0.45520243,0.4973308,0.49468303,0.49593878,0.4965219,0.49607474,0.49559444,0.49634242,0.49605185,0.49421793,0.5386636,0.49534252,0.4931154,0.4968496,0.4965762,0.5456893,0.4899497,0.5015195,0.4917342,0.49675387,0.48763385,0.49763316,0.4963543,0.49670133,0.48699224,0.57522565,0.48477945,0.61350507
18,0.49748322,0.497607,0.49878725,0.50058395,0.47081104,0.4988556,0.4978604,0.49814254,0.49872226,0.4983063,0.49822688,0.49809092,0.49734843,0.49825954,0.5248888,0.5002139,0.49854454,0.49877658,0.49802563,0.53446317,0.49617907,0.48942915,0.4955675,0.4984425,0.48704118,0.49943274,0.49810246,0.49863485,0.49174932,0.5567659,0.48393932,0.59653056
19,0.43901792,0.40971342,0.4712016,0.41620052,0.24283211,0.47217026,0.441098,0.45955265,0.45820513,0.46221292,0.45233765,0.46770483,0.47232556,0.4288558,0.72955203,0.42069158,0.40621206,0.46541363,0.4726839,0.7144087,0.39597225,0.65941787,0.42594537,0.4691346,0.5872153,0.4684131,0.46812055,0.46672454,0.41747522,0.80799586,0.4768063,0.85156935
20,0.49705994,0.49485344,0.4966277,0.49888325,0.48897958,0.49732703,0.49598005,0.49679548,0.4963078,0.4972725,0.49647516,0.4962089,0.49636957,0.49564844,0.5255949,0.49691677,0.49504104,0.4975236,0.49764413,0.52582926,0.49528235,0.485238,0.4935215,0.49672475,0.53292483,0.4967881,0.4958929,0.49773425,0.49281874,0.547092,0.4852611,0.5932973
21,0.4953258,0.49478835,0.49758983,0.4977449,0.46312413,0.49773365,0.4956672,0.49719062,0.49680153,0.49653485,0.4968211,0.4968104,0.4967911,0.49573642,0.54380554,0.4972479,0.49534568,0.49729866,0.4970836,0.53844315,0.49150586,0.50158614,0.49389714,0.49699962,0.48219553,0.4979278,0.49682337,0.497267,0.4887025,0.5630059,0.48680902,0.5960611
22,0.4665668,0.4390747,0.48717126,0.44631594,0.2439878,0.484422,0.46313533,0.47471407,0.4802074,0.4709965,0.4689474,0.4802596,0.48445705,0.45367628,0.49484107,0.44573936,0.43730047,0.47694772,0.48389962,0.5933731,0.42331448,0.53550774,0.4512683,0.4829875,0.46051973,0.48346516,0.48339853,0.4788486,0.4408661,0.80562454,0.5735779,0.70594764
23,0.4597983,0.44382212,0.48080072,0.45307463,0.29158962,0.48051843,0.4614265,0.47314292,0.47271097,0.47282928,0.4691183,0.4776338,0.48016563,0.45457426,0.6988655,0.45471123,0.44386846,0.47610244,0.48020688,0.6777258,0.43039286,0.5747848,0.4507795,0.47807902,0.46952274,0.47885823,0.47712958,0.47647396,0.43519336,0.7784543,0.4552262,0.82167095
24,0.48369366,0.4723221,0.49188402,0.48012567,0.37159464,0.4911241,0.4817217,0.48706695,0.4886668,0.4857018,0.4848923,0.48887062,0.49033776,0.47796965,0.5451566,0.47812063,0.47252747,0.48821956,0.49099198,0.56911534,0.46540734,0.4889461,0.47499567,0.48996633,0.48596784,0.49044526,0.4893725,0.48908296,0.4677328,0.6862941,0.506706,0.6756762
25,0.4702412,0.457577,0.48489457,0.4656534,0.34831035,0.48521015,0.47089645,0.47966775,0.4788109,0.47988075,0.47672293,0.48273256,0.48481566,0.4655816,0.65754914,0.46589878,0.4574919,0.482062,0.4851676,0.6305832,0.449171,0.5477583,0.46269742,0.48323244,0.5002807,0.48355362,0.4821396,0.48254025,0.45243827,0.7134513,0.46661118,0.7626185
26,0.50011075,0.50101817,0.4983959,0.5065343,0.48496678,0.49882522,0.49940503,0.4989655,0.49887174,0.49868906,0.49950898,0.4977636,0.49732596,0.5004194,0.52210265,0.5041784,0.502517,0.49910074,0.49832183,0.5290225,0.5004794,0.46478814,0.49750128,0.4981138,0.48768726,0.49902043,0.4974389,0.49897665,0.49302638,0.5566904,0.47867796,0.6081464
27,0.49890935,0.50032645,0.49896616,0.5038133,0.47755322,0.49898142,0.4991472,0.49907357,0.49925646,0.49835473,0.49932095,0.49812025,0.49797878,0.5000106,0.52836347,0.5028965,0.5016479,0.49915147,0.4981719,0.5326782,0.49812114,0.48391753,0.49795443,0.49846146,0.4634861,0.4995392,0.49797773,0.4987845,0.4920485,0.55129135,0.47863358,0.5982676
28,0.4542462,0.42929393,0.47889543,0.4352723,0.27175578,0.47879615,0.45451465,0.4688112,0.46950814,0.468889,0.4628214,0.47450486,0.47901323,0.44483906,0.63551927,0.4376091,0.42658857,0.47281745,0.47894365,0.66382027,0.4154888,0.609057,0.442551,0.4763825,0.5384804,0.47617558,0.47577885,0.4738608,0.43294656,0.7788573,0.5076528,0.7916586
29,0.45158303,0.4294974,0.47633877,0.43764162,0.28249928,0.4768445,0.45279878,0.46760696,0.46609685,0.46895635,0.46206525,0.4733349,0.47684482,0.44372675,0.71472764,0.44099164,0.4277747,0.47178015,0.47727835,0.69107074,0.41746485,0.6024316,0.4404586,0.4742446,0.5433666,0.47405672,0.4730743,0.4728756,0.43065268,0.77452666,0.46042138,0.83129716
30,0.4548238,0.43393666,0.47723338,0.44298047,0.2932431,0.4780144,0.45580164,0.46933633,0.46769956,0.47052282,0.46438274,0.47445032,0.47779018,0.44711694,0.70670855,0.44476974,0.43240532,0.47320116,0.47846383,0.67949504,0.42242754,0.58991766,0.4438789,0.47528812,0.5456765,0.47510782,0.47399595,0.4741149,0.43320385,0.7722954,0.46481085,0.824131
31,0.4665997,0.45151663,0.48274523,0.46049014,0.3337718,0.48323223,0.46713623,0.4768089,0.4757374,0.47752547,0.4735047,0.48056522,0.482704,0.4608393,0.6748033,0.46098548,0.45118842,0.47969678,0.48343062,0.6434388,0.4430182,0.55197966,0.4574507,0.48104548,0.51359445,0.48123503,0.4798472,0.48034957,0.44747853,0.7329015,0.46177763,0.78466785
32,0.49852902,0.49865192,0.497211,0.50465494,0.4846365,0.49762842,0.4977463,0.49760675,0.49712884,0.49769706,0.4980946,0.4969598,0.49668664,0.49791133,0.55500555,0.5022,0.50007164,0.4979632,0.4976123,0.52917695,0.4992027,0.46413398,0.495512,0.49698973,0.4888807,0.49744216,0.49595532,0.49796957,0.49165744,0.55861926,0.46909264,0.6113756
33,0.4888447,0.48398656,0.4943456,0.4882737,0.42711237,0.49421397,0.48885334,0.4921345,0.4922231,0.49136242,0.49094683,0.49286422,0.49397323,0.48683715,0.5701578,0.48749623,0.48428458,0.49290806,0.49388734,0.557561,0.47955295,0.5108151,0.48529002,0.49333483,0.47300413,0.49387422,0.4926988,0.49305367,0.47881374,0.6088401,0.48363888,0.63837695
34,0.49826854,0.499027,0.49829695,0.50279546,0.48034814,0.49835202,0.49833295,0.49826226,0.4983323,0.49788073,0.49852687,0.49778056,0.49779192,0.49843648,0.5460571,0.5011942,0.50012517,0.49852,0.49795586,0.53088343,0.49815267,0.483967,0.4967544,0.4979069,0.46691293,0.49853173,0.4971556,0.49829116,0.49194863,0.55121917,0.47503528,0.5952162
35,0.4962439,0.49596387,0.49778575,0.49875167,0.4744339,0.49781388,0.49661487,0.49724436,0.49733534,0.49706647,0.49713662,0.4972294,0.4974686,0.4960671,0.5518817,0.4976824,0.49648014,0.4977372,0.49744695,0.5340841,0.49471202,0.4980753,0.49481472,0.49740452,0.47183886,0.4978582,0.49670604,0.4975837,0.49067298,0.54956764,0.4794785,0.590056
36,0.4922357,0.48841876,0.4969349,0.49179256,0.42980468,0.4962439,0.49224964,0.49430844,0.4956209,0.49335665,0.49346414,0.49530953,0.4958826,0.4904507,0.54420334,0.49089465,0.4887695,0.49492988,0.49563468,0.5438954,0.48433346,0.5005622,0.48889482,0.49576503,0.4550164,0.49641845,0.49533644,0.4950377,0.48284015,0.6012741,0.49396625,0.6061775
37,0.49725145,0.49789414,0.49818876,0.50109965,0.4798048,0.49822912,0.49767572,0.49782664,0.49801084,0.49791482,0.49800876,0.4978166,0.4976257,0.49747142,0.5504986,0.499859,0.4987436,0.4983507,0.4978196,0.5330564,0.49735108,0.49124256,0.49581626,0.49787617,0.47241038,0.49834502,0.4971116,0.49816674,0.49188265,0.5482011,0.4756344,0.5914074
38,0.49594998,0.49641094,0.49790466,0.4990425,0.47403672,0.4979069,0.49681148,0.49729815,0.49742848,0.49733046,0.49732396,0.4975174,0.4974522,0.49629217,0.560414,0.4981267,0.49706504,0.4978862,0.49740824,0.5376555,0.49519482,0.5022273,0.4948975,0.49753055,0.46612608,0.4980385,0.49682006,0.49763623,0.49032444,0.551712,0.47528732,0.5943221
39,0.48720533,0.4833241,0.49402234,0.48618197,0.43569064,0.49417496,0.48846164,0.4917176,0.4916435,0.4921988,0.4906328,0.49319607,0.4937726,0.48615283,0.5890634,0.4861951,0.48317173,0.49310362,0.49375957,0.5677526,0.48000053,0.5297123,0.48449653,0.49338955,0.48563802,0.49372336,0.49268085,0.4930808,0.47936776,0.5958058,0.47622186,0.6409243
40,0.4812733,0.4747271,0.4907421,0.4792603,0.40776864,0.49096623,0.48272428,0.4873963,0.48710474,0.48790544,0.48588836,0.4897486,0.49092233,0.47884223,0.6287518,0.4787268,0.47459215,0.48927122,0.49083397,0.58853716,0.47036478,0.544204,0.4772115,0.48980466,0.47961223,0.48989585,0.4887255,0.48926717,0.46970657,0.6400368,0.46843508,0.6847919
41,0.4946828,0.49221802,0.49705976,0.49617386,0.45708323,0.49703082,0.4945109,0.49552464,0.49630895,0.49549586,0.49525502,0.49615327,0.49629346,0.4932254,0.54138684,0.494107,0.49263543,0.4963539,0.49668688,0.5355829,0.49111295,0.49418613,0.49115768,0.49647978,0.48158833,0.496819,0.49576923,0.49648133,0.48745698,0.5812545,0.48753652,0.60360146
42,0.4866918,0.4813021,0.49298355,0.4849771,0.4371038,0.49345747,0.48727286,0.49079195,0.490521,0.491291,0.48956442,0.4920572,0.49311128,0.4846322,0.57791317,0.4840781,0.4809687,0.49228054,0.4933577,0.5635104,0.4784512,0.52990514,0.48308328,0.4924706,0.50376284,0.4925176,0.49163103,0.4923509,0.47855452,0.6011842,0.4830923,0.6430529
43,0.48526943,0.48057288,0.49250066,0.48522344,0.42396522,0.49272385,0.48634443,0.4900431,0.48958716,0.49043962,0.48898283,0.49177536,0.49248996,0.48352203,0.61657727,0.48465362,0.4808663,0.4914391,0.49246433,0.57614154,0.4772241,0.52407664,0.4817805,0.4917402,0.4780798,0.4920431,0.4907816,0.49146146,0.47509328,0.61903805,0.46811074,0.6659815
44,0.47099867,0.4550415,0.48560145,0.46018553,0.35907677,0.48621178,0.47094446,0.47975004,0.4796469,0.48057106,0.4762143,0.48331508,0.48605695,0.4645356,0.60262114,0.45986313,0.4531704,0.48262504,0.4865292,0.6082104,0.44837022,0.5673258,0.46248406,0.4844347,0.5452611,0.48402944,0.48365545,0.48340026,0.45767015,0.69188595,0.49830246,0.7171757
45,0.48571056,0.48083127,0.49212122,0.48730576,0.4168985,0.49243018,0.48628652,0.48975545,0.48938176,0.4898915,0.48892242,0.4911447,0.49172038,0.48385847,0.60837185,0.48594642,0.4816662,0.49101377,0.49208814,0.5799467,0.4768729,0.5079955,0.4812634,0.49117345,0.47787315,0.49175486,0.49022874,0.49097624,0.47303373,0.63964266,0.46738628,0.68552244
46,0.47983572,0.47205585,0.4894946,0.47875604,0.3912732,0.4897293,0.4807038,0.48577884,0.48555794,0.48604253,0.48428145,0.4881471,0.48938128,0.4768423,0.63222814,0.47780156,0.47260636,0.48770115,0.48953632,0.5988916,0.46728903,0.53234076,0.47427434,0.48828724,0.4713379,0.48867768,0.48718202,0.48778674,0.46534145,0.6678919,0.46218115,0.7177841
47,0.47684973,0.46576384,0.4877438,0.4723727,0.38561514,0.48839703,0.47716725,0.48347357,0.48313093,0.48420122,0.48129302,0.48609588,0.4880288,0.47217882,0.6194988,0.47096056,0.46517822,0.4858978,0.488502,0.59816676,0.4610408,0.5428963,0.46986133,0.4867442,0.5097794,0.48663825,0.4855602,0.48631513,0.4632056,0.6708555,0.47780356,0.7179784
48,0.4804948,0.47300076,0.48952237,0.47964624,0.40193874,0.49003127,0.48120886,0.48633012,0.48558012,0.48693752,0.4848505,0.48846126,0.48967177,0.47745124,0.6359821,0.478582,0.47325277,0.4881966,0.48994786,0.5936682,0.46899602,0.52510816,0.47513747,0.48861986,0.48985946,0.48882833,0.48739952,0.4884185,0.46764097,0.6520859,0.46257016,0.7094052
49,0.47487125,0.46362567,0.48693317,0.47022146,0.37723485,0.48763877,0.47552738,0.4825625,0.48182943,0.48332462,0.4801822,0.48533612,0.48722154,0.47056913,0.6352667,0.46949005,0.4630915,0.48498657,0.4876322,0.6096104,0.45793954,0.54579353,0.46806508,0.48587283,0.51187384,0.4859717,0.48479384,0.48536387,0.46057463,0.6798426,0.47168636,0.73247814


==> images/rnn_examples/13/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.053074043,0.079206206,0.042995304,0.09698471,0.37928927,0.019105535,0.0624399,0.028292539,0.058231153,0.0235366,-0.0021662957,0.046737123,-0.009244892,-0.025230987,-0.0037986455,0.06937332,0.06521697,0.015340496,-0.016992848,-0.4325479,0.1967043,-0.38677603,-0.014602226,0.045513656,-0.0064243088,0.07279573,0.10400577,-0.00405035,0.052353363,-0.14399791,0.46303165,0.06599221
1,-0.0842912,0.11941158,0.057210684,0.14965257,0.6206814,0.03773174,0.08652732,0.039997056,0.061058145,0.009155815,-0.0013394888,0.042145904,0.01623769,-0.021788917,0.2856049,0.08990163,0.096505895,0.015057906,-0.012160795,-0.76798904,0.1986861,-0.6065442,-0.0021444303,0.06763132,-0.060137335,0.09156095,0.13947369,-0.008541732,0.056202304,-0.23174146,0.5867344,0.01382978
2,-0.024603294,0.013228562,-0.0039654695,0.035089515,0.10314733,0.0036143013,0.012631804,-0.00967207,-0.010311194,-0.006309878,-0.013022718,0.0041506286,-0.0027434304,-0.029672407,0.08238199,-0.0039069992,0.008004882,0.008081562,-0.018671026,-0.30511492,-0.07696363,-0.030358624,-0.021858294,0.0096448,-0.026186222,0.019808223,0.02873065,-0.010238472,-0.0018603627,-0.025105422,0.17693175,0.22141813
3,-0.02423305,0.019094449,0.0059939455,0.021351047,0.16889842,0.0080196345,0.016763186,-0.002389146,0.008649167,0.009226344,-0.009233341,-0.004293478,0.007213568,-0.010314372,0.3098988,-0.004845233,0.015308796,0.008410313,-0.006387845,-0.22950035,-0.073243044,-0.13481797,0.0009534859,0.01491571,0.15814655,0.013323615,0.015924467,-0.0075421366,-0.003155043,0.042438805,0.09421852,0.23644502
4,-0.04096922,0.0463332,0.021319294,0.054166134,0.20200878,0.019175913,0.03824335,0.011278704,0.025433598,0.015817106,-0.0065086824,0.011044895,0.0094416775,-0.012306177,0.23914081,0.021132937,0.038178027,0.013616587,-0.00765424,-0.35820502,0.032189406,-0.24664722,0.0038113205,0.031179192,0.091779076,0.035794545,0.049966328,-0.010983744,0.017141534,-0.07144253,0.24614595,0.14877637
5,-0.104372256,0.12735091,0.065857925,0.14406951,0.54354054,0.043765537,0.09717285,0.034731396,0.08690723,0.04193218,-0.0102990875,0.043668747,0.015789961,-0.028934466,0.47032064,0.08041606,0.10846575,0.02325431,-0.0120786885,-0.72847605,0.19354579,-0.6261964,0.006893198,0.07864554,0.10161699,0.09624312,0.13742386,-0.014542509,0.05654487,-0.20934388,0.566432,0.10446374
6,-0.074708164,0.08007545,0.03350456,0.11378028,0.25791812,0.026119914,0.06649956,0.011552065,0.039387394,0.019688725,-0.016072495,0.040084854,-0.003573872,-0.049243998,0.09918406,0.046659064,0.06589823,0.022663793,-0.028097466,-0.6128752,0.11377831,-0.3767666,-0.025176184,0.050226085,-0.075068355,0.07673269,0.10953592,-0.018010851,0.040028445,-0.21192835,0.49930707,0.12653886
7,-0.09427571,0.107821584,0.048843347,0.13186261,0.4753506,0.038342185,0.083217554,0.021785453,0.061425734,0.028179076,-0.0127567975,0.034557726,0.014360687,-0.036266126,0.46151745,0.057187263,0.090726085,0.019518806,-0.016091099,-0.7291182,0.10191137,-0.5537617,-0.0022224002,0.06596294,0.052845377,0.082357906,0.118649006,-0.016101383,0.039396837,-0.13985975,0.5091839,0.13568261
8,-0.026947265,0.011311557,-0.0062329355,0.020786092,-0.04641499,0.010717205,0.013504582,-0.012282827,-0.0068739126,0.007812739,-0.012946557,-0.0048178923,0.0054346477,-0.02378758,0.24591936,-0.022270156,0.008266963,0.009077715,-0.010883785,-0.2748728,-0.100529164,-0.022968313,-0.004930469,0.010535725,0.028073955,0.009793919,0.009450965,-0.012878326,-0.012011195,0.017583711,0.067993544,0.24591844
9,-0.061273772,0.079933345,0.03967125,0.08463839,0.2897421,0.029199988,0.06622742,0.01699782,0.058434397,0.04021601,-0.010006585,0.026912715,0.0030510507,-0.024445547,0.3777957,0.036478195,0.06764239,0.022135457,-0.012849291,-0.5176662,0.1336811,-0.5091068,0.0057375696,0.04778658,0.123736225,0.06077026,0.08075433,-0.011933063,0.03245999,-0.18128686,0.36235613,0.23174128
10,-0.048684042,0.04609241,0.017739609,0.053041928,0.10988105,0.02432601,0.042024612,0.004233092,0.02903145,0.02792024,-0.010087115,0.012363594,0.009492138,-0.022285694,0.33254996,0.0065206597,0.039407864,0.015762666,-0.007268945,-0.38433257,0.027386447,-0.29547998,0.002756745,0.03324886,0.0720282,0.035497103,0.0456942,-0.012350555,0.011131851,-0.1140913,0.21005826,0.25952518
11,-0.049773827,0.04583615,0.01918183,0.053515334,0.13007024,0.025060982,0.039774064,0.0067929,0.02755299,0.02265408,-0.008152651,0.011279429,0.01643384,-0.018743746,0.29168186,0.009748544,0.038588196,0.012243255,-0.002096095,-0.3733043,-0.0153521905,-0.24810281,0.0032291599,0.036628243,0.08434087,0.03480437,0.046924785,-0.012088185,0.011063665,-0.11560076,0.2054459,0.21900506
12,-0.0334253,0.021269172,0.00716137,0.022431765,0.0035436004,0.01793638,0.02153575,-0.0017435794,0.013582201,0.01916752,-0.008146278,-0.0006440723,0.01568658,-0.01232028,0.28695896,-0.010207864,0.018892443,0.009102916,0.0014034538,-0.20954819,-0.058407422,-0.121315055,0.0062586614,0.02261458,0.1043185,0.014108878,0.016186895,-0.010673507,-0.0027586073,-0.047998227,0.064222425,0.20510674
13,-0.031408772,0.020777766,0.011551227,0.021594746,0.00885985,0.016875578,0.019579776,0.0017492297,0.018786285,0.017138826,-0.0060126144,0.0027900923,0.017906573,-0.009754844,0.23499039,-0.0029200567,0.018544264,0.008530637,0.006131315,-0.15907116,-0.03298837,-0.12270127,0.0036820008,0.025681563,0.072435066,0.015726494,0.020755388,-0.00841481,0.0018337101,-0.09665613,0.062819935,0.18113123
14,-0.032833073,0.0251662,0.01580452,0.024612183,0.04590242,0.017472243,0.023088986,0.005380129,0.027314186,0.021057216,-0.004732102,0.0071547995,0.016866976,-0.009008028,0.23857379,0.0034648804,0.022484057,0.009359092,0.007664063,-0.1541792,0.0074006086,-0.15756935,0.0030421726,0.028829223,0.06632844,0.020086192,0.02680294,-0.0058854027,0.0069001224,-0.11629106,0.08374095,0.20169924
15,-0.037318166,0.029983506,0.019405443,0.031170841,0.11385716,0.01995465,0.026193045,0.008401773,0.031115716,0.01989502,-0.0037540505,0.008639598,0.021511253,-0.007833815,0.262177,0.008736789,0.026413467,0.008875293,0.01077185,-0.19694747,0.013235496,-0.20373595,0.0027117438,0.033805627,0.065918125,0.02363761,0.03364262,-0.0050553,0.009367248,-0.14307132,0.107361585,0.22006243
16,-0.03573962,0.022057718,0.015825856,0.023367308,0.106892325,0.018116899,0.020687027,0.004985737,0.027375704,0.018329825,-0.004910622,0.005213999,0.023179164,-0.0076066297,0.27936232,0.002513327,0.020241372,0.008159861,0.012454241,-0.15882438,-0.0068161474,-0.16677238,0.00056256534,0.031548463,0.07538833,0.018427432,0.026508698,-0.004615811,0.004883111,-0.12528844,0.0725025,0.25458935
17,-0.04165227,0.030798947,0.0206906,0.037525,0.16136584,0.021034531,0.027651722,0.009155575,0.03034895,0.016236575,-0.0043732366,0.010183598,0.024738755,-0.009175695,0.2505103,0.012264622,0.027370209,0.00925182,0.011037539,-0.22886866,0.012142367,-0.21747446,-0.0018903405,0.037198547,0.061518602,0.026667437,0.04041492,-0.0056242007,0.0114262095,-0.15850185,0.13983078,0.22844833
18,-0.035872635,0.019648407,0.014520889,0.025653392,0.12118619,0.017947707,0.019475317,0.004571473,0.022856964,0.013014303,-0.0051423786,0.0044668242,0.025217196,-0.007650853,0.27170563,0.0026985565,0.018400962,0.008353735,0.012163958,-0.18561809,-0.004616131,-0.16665497,-0.0028480308,0.031388424,0.048494782,0.017878385,0.028106578,-0.0047113593,0.004546613,-0.12736852,0.0819286,0.25092033
19,-0.12125936,0.15524416,0.08497555,0.19653726,0.532931,0.04832849,0.1254553,0.045678895,0.11147424,0.047523845,-0.011649899,0.08351601,-0.0035207071,-0.05313333,0.1723811,0.12185194,0.13443993,0.035437465,-0.027710825,-0.81113046,0.45655355,-0.71831983,-0.024213327,0.093977615,-0.18304057,0.13672726,0.19930601,-0.012882066,0.096327744,-0.40259573,0.7337588,-0.10483879
20,-0.021099813,-0.0028377601,-0.010610003,0.01844735,-0.094411284,0.0092024915,0.005898149,-0.014099718,-0.019526554,-0.005476529,-0.010465788,-0.0018750333,0.009543886,-0.025305443,0.042419355,-0.025020553,-0.0028568513,0.005279126,-0.007641763,-0.18874867,-0.11133252,0.025484161,-0.018306814,0.008538199,-0.0008881313,0.005778701,0.009290358,-0.012478609,-0.010932365,-0.06682523,0.061898705,0.16005352
21,-0.022903318,0.018008789,0.011676257,0.023956968,0.1329201,0.009327395,0.017491225,0.0020511062,0.018063117,0.009997511,-0.006195469,0.005960332,0.009912275,-0.013773222,0.20983368,0.00094030023,0.014378705,0.010504081,0.0008234594,-0.18468946,0.0026312931,-0.16797757,-0.011238413,0.022802476,0.058039635,0.02001943,0.028473021,-0.0029546253,0.005957514,-0.09480907,0.10835491,0.24603155
22,-0.111430846,0.17779154,0.085767604,0.21592024,0.7254737,0.06687778,0.13063118,0.07338245,0.083527885,0.0074540786,0.011718054,0.057931617,0.041028053,-0.010925728,0.3509043,0.13207406,0.14268436,0.016628265,-0.0041693673,-0.8958609,0.25697628,-0.70204204,0.019280618,0.103171684,-0.07290412,0.12609829,0.19601314,-0.015324218,0.08177556,-0.25542215,0.7258607,-0.15105535
23,-0.09987647,0.123058684,0.059409514,0.14559019,0.5235007,0.040284894,0.09879761,0.023127072,0.082775086,0.045618426,-0.017706374,0.046196457,0.00076456164,-0.04701849,0.52434546,0.06669822,0.10464664,0.02958556,-0.025416337,-0.7687986,0.23272385,-0.66645324,-0.0066760457,0.07132,0.05590821,0.097991414,0.13762335,-0.015862914,0.052282356,-0.21189328,0.57576007,0.22434346
24,-0.0606782,0.07230178,0.023988167,0.09958302,0.318953,0.03236127,0.05801427,0.015845753,0.020684537,0.0049574603,-0.006252901,0.020239472,0.017571634,-0.028225414,0.2787232,0.030689372,0.055693142,0.013279873,-0.012274066,-0.65179646,0.009807838,-0.3397309,-0.004897913,0.04585159,-0.033678085,0.056532815,0.08428003,-0.01489937,0.021091918,-0.12792721,0.390642,0.21244974
25,-0.06799394,0.08066651,0.033774003,0.103724375,0.3124232,0.027823737,0.06835648,0.012229319,0.045437247,0.02793746,-0.014937953,0.032395866,-0.0017810091,-0.040776823,0.29902905,0.038325638,0.06647038,0.024371302,-0.0241558,-0.63172734,0.13226895,-0.46888506,-0.01379431,0.0481266,0.00023679435,0.070030294,0.09740241,-0.0138889635,0.034094397,-0.19115679,0.4500282,0.2613774
26,-0.028484866,0.004732482,-0.005509643,0.017026968,-0.008728983,0.011061728,0.007853749,-0.011032096,-0.0077499948,0.0006653796,-0.010974151,-0.006981949,0.01760079,-0.019361876,0.27332067,-0.022705343,0.0032359816,0.0062290817,-0.0012808249,-0.23951708,-0.14053571,0.0025360158,-0.009333766,0.015880696,0.022178253,0.0064288224,0.008469008,-0.009358424,-0.014377659,0.00596869,0.026981534,0.26832473
27,-0.027992735,0.017741749,0.010374541,0.01917071,0.053275656,0.012202659,0.015806869,-0.0009936687,0.015196327,0.011151275,-0.007967274,-0.0016631008,0.017286325,-0.010068349,0.28441164,-0.00582229,0.015213064,0.008679198,0.0039439145,-0.18391062,-0.06647474,-0.107594885,-8.616969e-05,0.023110753,0.1029869,0.01359589,0.017900623,-0.007900553,-0.0020141955,-0.040568307,0.0529065,0.19856799
28,-0.10735694,0.14558695,0.076937154,0.18131231,0.5223157,0.04838698,0.11142403,0.046304945,0.08866492,0.027997648,-0.0055161864,0.0646608,0.013629912,-0.037142742,0.19216606,0.1100034,0.12202647,0.025598034,-0.017256876,-0.79901165,0.2941613,-0.66107213,-0.008443245,0.08891975,-0.11085333,0.118738756,0.17678115,-0.015697796,0.07884364,-0.3502198,0.67216283,-0.12713523
29,-0.10008665,0.12368186,0.059483964,0.15782152,0.38746476,0.03799281,0.10116223,0.024437457,0.0808816,0.04086923,-0.017450571,0.060461048,-0.009186351,-0.056231476,0.29616803,0.078024216,0.106014825,0.03267252,-0.032988667,-0.76539826,0.32960108,-0.62040776,-0.021442613,0.070314705,-0.13197553,0.10760399,0.15294258,-0.01604129,0.064811684,-0.28187412,0.6253864,0.08344335
30,-0.0963865,0.116523825,0.050535463,0.15227328,0.38671666,0.038163625,0.095947064,0.022932477,0.06720628,0.034553953,-0.015005901,0.05576988,-0.0049074735,-0.055009227,0.2471818,0.06908479,0.0974314,0.027890997,-0.031246612,-0.757009,0.23886155,-0.5848165,-0.02193409,0.06719916,-0.100520335,0.10211757,0.14386812,-0.015039803,0.057314448,-0.28420776,0.60577905,0.18026051
31,-0.079595916,0.09167802,0.035506755,0.119644694,0.31390893,0.033210192,0.077657886,0.01455391,0.049723007,0.030385753,-0.013423588,0.039380576,-0.0013632859,-0.04591617,0.3229578,0.04285889,0.076636076,0.022432448,-0.025397243,-0.6803861,0.15013145,-0.4747826,-0.014372275,0.05300076,-0.033135854,0.07764956,0.10801235,-0.014051436,0.037433654,-0.15651445,0.48684683,0.22721487
32,-0.020033468,0.002565802,-0.012530438,0.014043598,-0.083119415,0.009572391,0.009541365,-0.01389263,-0.015116425,0.0045324997,-0.0107900705,-0.005677534,0.005014461,-0.023437604,0.19107528,-0.030125411,0.00049811875,0.0067057665,-0.010605257,-0.2200127,-0.13080831,0.023515016,-0.008198125,0.006125555,0.04896431,0.00454066,0.0017479387,-0.011460778,-0.015803844,0.03500233,0.037358765,0.28313065
33,-0.035650145,0.044651028,0.020181445,0.05265659,0.14141893,0.018830368,0.03877392,0.009404386,0.025290605,0.017575566,-0.006082117,0.013759802,0.006463234,-0.01740356,0.20357864,0.014862773,0.03599117,0.014253988,-0.008407721,-0.35461035,0.02860131,-0.2648072,-0.0013732604,0.030523784,0.0778863,0.03637677,0.049414206,-0.009796422,0.016471196,-0.10275227,0.23004484,0.15813497
34,-0.02341263,0.013918884,0.0026698152,0.016691506,0.00045397502,0.012376322,0.016245333,-0.0031010893,0.0051832646,0.013304751,-0.0074925083,-0.001909562,0.0097895665,-0.011834594,0.21675107,-0.01224468,0.011710786,0.00875675,-0.0032615229,-0.16159204,-0.07040977,-0.089990705,0.0017496963,0.015701268,0.106749594,0.010836688,0.011470186,-0.00915293,-0.0036091707,-0.024780344,0.057873588,0.19725326
35,-0.024178699,0.019241927,0.00874582,0.020728828,0.017609118,0.013329633,0.02008971,0.0026715996,0.013927395,0.016784793,-0.0051892106,0.0044044065,0.008791257,-0.010223044,0.15723257,-0.0019311331,0.01615565,0.009679717,-0.0015748782,-0.1268599,-0.030222671,-0.10533394,0.0016167522,0.020079637,0.10092972,0.016864624,0.02043267,-0.008089025,0.004663805,-0.056817897,0.091477096,0.17181858
36,-0.04068308,0.050164383,0.025609856,0.05358106,0.21721187,0.024808895,0.04157611,0.018172273,0.033289287,0.020668766,-0.00068221835,0.0139547,0.016901083,-0.006445178,0.24282825,0.023957781,0.04100722,0.011165338,0.0021280074,-0.32764512,0.03558719,-0.28439867,0.009341901,0.03777502,0.09931967,0.03678754,0.051746175,-0.0075984364,0.01989706,-0.11459726,0.22383115,0.16123456
37,-0.02490917,0.0130712595,0.0045811306,0.015443511,0.023812005,0.0124973515,0.015856506,-0.0019217175,0.009463641,0.0158968,-0.007481242,0.0005432928,0.009522696,-0.0115799,0.19885035,-0.008421689,0.011594733,0.009190334,-0.0014346642,-0.12469429,-0.042799156,-0.08403065,0.00072838913,0.017211966,0.10439926,0.012048463,0.013955602,-0.008909336,-0.000485894,-0.04010608,0.06817919,0.20998983
38,-0.026607012,0.019189069,0.01048505,0.018706754,0.06037124,0.013891969,0.020667251,0.0028964027,0.018756432,0.021002632,-0.0057221507,0.004410319,0.009332837,-0.009098379,0.19933759,-0.0013325327,0.017055582,0.0102059,0.00018452015,-0.10582372,-0.012984019,-0.13098603,0.0027927572,0.021340147,0.133599,0.016819254,0.020127373,-0.007550662,0.0055609737,-0.058641203,0.0909154,0.19920786
39,-0.042360056,0.040068183,0.02331921,0.045344774,0.15751734,0.019362269,0.036463074,0.0104041165,0.035643686,0.02665184,-0.006304812,0.017251378,0.0084060645,-0.015212075,0.19569476,0.01899158,0.035232864,0.014317908,-0.0022105912,-0.23804156,0.07378789,-0.25853533,-0.0019178218,0.034232393,0.08537117,0.036080938,0.049215466,-0.007383363,0.021088203,-0.13946262,0.21785045,0.16193515
40,-0.049070466,0.054717552,0.025419654,0.06396462,0.22666287,0.025218932,0.051227566,0.01280864,0.03746341,0.03264614,-0.0070902198,0.022798011,0.0028942183,-0.02086735,0.20119625,0.023918763,0.046691466,0.017296579,-0.011352418,-0.35228038,0.08205129,-0.3810177,0.00041735542,0.037042804,0.14015119,0.046648294,0.062176164,-0.011176296,0.026343003,-0.16508335,0.3072153,0.22330938
41,-0.03555768,0.024849264,0.0077643194,0.035659038,0.11695862,0.01895915,0.02545104,0.0034344974,0.0091443565,0.012428663,-0.005715197,0.004746443,0.014664178,-0.013718269,0.20713443,-0.00028564036,0.020764139,0.009184766,-0.0020794037,-0.25807515,-0.032823436,-0.13637769,-0.0010487378,0.02499631,0.077631354,0.02154198,0.030576766,-0.010019214,0.0049729645,-0.06115129,0.15295933,0.1822882
42,-0.039011505,0.033740137,0.0148518635,0.047336202,0.12243421,0.016884675,0.032087546,0.005058079,0.018274589,0.015344278,-0.008084048,0.014039282,0.0064578857,-0.020043472,0.120091334,0.012666815,0.02861053,0.012701086,-0.0086868545,-0.2833916,0.015623431,-0.20184125,-0.007749438,0.028019387,0.0589519,0.03275971,0.04594893,-0.010269799,0.015409866,-0.114449605,0.22661334,0.14076295
43,-0.0403056,0.042911023,0.018125575,0.049827248,0.16332191,0.020463908,0.04176872,0.009085198,0.029362649,0.028863726,-0.0071217115,0.016577853,0.0021861743,-0.017892107,0.20550482,0.014649965,0.036336657,0.016839702,-0.010473357,-0.30944845,0.06974693,-0.33194438,-0.0005483105,0.029934568,0.09477765,0.037600625,0.048142932,-0.007478352,0.019460237,-0.14865257,0.24465652,0.26112902
44,-0.06883692,0.07729829,0.035002537,0.109167606,0.29245567,0.029985012,0.06483442,0.02016203,0.03717642,0.015315669,-0.0074057947,0.03669928,0.0073106093,-0.031924427,0.07780415,0.051338706,0.064702116,0.018320365,-0.01706505,-0.58857644,0.14108974,-0.42347968,-0.015360828,0.05082344,-0.08585815,0.069897674,0.1036199,-0.011918533,0.04221784,-0.23295988,0.46545807,-0.010346044
45,-0.048093725,0.046083473,0.014847961,0.05745293,0.19629231,0.022671238,0.042436298,0.005920789,0.023490142,0.023453427,-0.00883999,0.012999356,0.0077461093,-0.02175272,0.2906195,0.010510963,0.038233534,0.014342508,-0.010477997,-0.4174428,0.012079426,-0.33026314,-0.0014553432,0.031893596,0.06583486,0.037726093,0.048999753,-0.00786712,0.0129634505,-0.11744217,0.244287,0.2897255
46,-0.057563394,0.06298202,0.025119934,0.07649994,0.243482,0.02838802,0.05749626,0.010571588,0.036230955,0.03145956,-0.00981084,0.021377986,0.0045979638,-0.025501959,0.32496396,0.021998001,0.053982448,0.018706176,-0.015309496,-0.48888484,0.07399943,-0.43061265,0.0011699715,0.039219927,0.09909143,0.049875878,0.06703279,-0.012727577,0.022879828,-0.10492433,0.32678762,0.22423571
47,-0.06195218,0.06394665,0.024074879,0.087170035,0.20401807,0.027829913,0.056543346,0.012243569,0.02965698,0.02145382,-0.009461145,0.02721055,0.006034612,-0.032166384,0.17211224,0.028771857,0.05288379,0.017181594,-0.0170176,-0.5096392,0.04467016,-0.3099088,-0.00970785,0.043034006,0.008508507,0.05676833,0.0794815,-0.0145774605,0.02705368,-0.11550441,0.37745684,0.16410306
48,-0.050409324,0.053379036,0.018724311,0.067141585,0.15617265,0.023597896,0.050076716,0.007864586,0.028938903,0.028624447,-0.010378999,0.02084506,0.00058603747,-0.028290076,0.21827729,0.016413737,0.04412249,0.019372836,-0.01705056,-0.43895695,0.060164817,-0.34286043,-0.005715736,0.034469232,0.03981587,0.04724643,0.061161056,-0.01092079,0.021060262,-0.14321749,0.30678013,0.27146155
49,-0.06372326,0.0676855,0.028079636,0.08934633,0.22893296,0.027394347,0.059558157,0.013246714,0.03748347,0.025887094,-0.010417636,0.029243542,0.0044021416,-0.03239331,0.19804908,0.032338925,0.05665566,0.020094143,-0.016977122,-0.5289197,0.09609801,-0.39823,-0.011324901,0.045202143,-0.011974507,0.060641363,0.08379002,-0.0111087505,0.031140864,-0.18329753,0.38997945,0.17424601


==> images/rnn_examples/13/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.010475314,0.015991442,0.009932528,0.01841475,0.04274643,0.004052537,0.012903096,0.005810275,0.01291448,0.005072896,-0.00044972711,0.010542284,-0.0020362472,-0.0050464603,-0.00052941154,0.013526564,0.012311364,0.0034037116,-0.003791633,-0.07691427,0.048204254,-0.07090832,-0.0029212723,0.009949671,-0.00088966114,0.016270278,0.023214456,-0.0008568762,0.01158307,-0.02995179,0.11239883,0.009766443
1,-0.021424219,0.031413935,0.018370464,0.03616686,0.053388216,0.009716495,0.023654759,0.010726646,0.020132478,0.0043315254,-0.00048091423,0.014597154,0.0025458387,-0.006570684,0.026574116,0.02331832,0.02309254,0.005001859,-0.004522684,-0.1871778,0.066691846,-0.13414402,-0.0017452906,0.019436374,-0.004993547,0.02849255,0.042397205,-0.002167991,0.017392965,-0.06608456,0.19006826,0.008326182
2,-0.016740534,0.019033527,0.007986816,0.027738126,0.052266687,0.0059243655,0.015120127,0.0034223872,0.007466815,0.0007233906,-0.0033025658,0.008216124,0.0006394467,-0.010306147,0.02870615,0.01093542,0.014060647,0.0044269646,-0.006741803,-0.149289,0.010572,-0.06817654,-0.005991214,0.012065946,-0.007725399,0.018787844,0.02780453,-0.0035218538,0.008229896,-0.04207199,0.15199277,0.05103694
3,-0.014381849,0.014343598,0.0054626013,0.019640133,0.057056114,0.004947541,0.011745741,0.0011547188,0.0058691045,0.002612321,-0.0039227046,0.0030453508,0.0020845241,-0.007722873,0.08051719,0.0043636817,0.010940562,0.0042887568,-0.0049335724,-0.12647387,-0.013213001,-0.06475867,-0.0027944988,0.009698252,0.030710764,0.012655459,0.01779971,-0.003602848,0.0032818085,-0.013107321,0.100801565,0.08062192
4,-0.01636766,0.017615942,0.007911147,0.02170641,0.054479424,0.0068869907,0.014605571,0.0031644865,0.009009114,0.004994632,-0.0033980554,0.004154375,0.0032666659,-0.006522592,0.09277158,0.006964844,0.0138006685,0.0053772363,-0.004244216,-0.14626236,0.0014372756,-0.0881585,-0.00044889515,0.012154914,0.03180638,0.014830288,0.02069531,-0.0043200105,0.005624857,-0.025405543,0.10751319,0.07897982
5,-0.026946915,0.032619707,0.018897545,0.035622608,0.047597237,0.012057567,0.025938362,0.008239597,0.023288367,0.010998493,-0.0035550245,0.011569954,0.0048972103,-0.00837514,0.1148049,0.018355986,0.025308048,0.007576507,-0.004607406,-0.21008681,0.045359083,-0.15588012,0.0011363728,0.022377277,0.025455588,0.028010711,0.039597712,-0.0049214894,0.014465228,-0.06594787,0.17162177,0.081231184
6,-0.027062336,0.030435568,0.016700808,0.037647028,0.04415855,0.011263483,0.025611106,0.0062636263,0.01963737,0.009440437,-0.0049425727,0.014414568,0.0015983206,-0.013513042,0.08266365,0.017183734,0.023482343,0.008573247,-0.00838402,-0.22041403,0.046721246,-0.15266284,-0.0043988526,0.021473408,0.004276548,0.030211316,0.042691145,-0.0060980925,0.015206175,-0.087929524,0.19272089,0.07561427
7,-0.031399626,0.035929617,0.019422598,0.043179415,0.048562914,0.013434453,0.029218553,0.0074133547,0.023169115,0.0104813,-0.004961174,0.014623771,0.0038922485,-0.013506749,0.10112386,0.019259654,0.027870994,0.008456234,-0.0076005445,-0.24675633,0.044857126,-0.17678493,-0.002477077,0.024591923,0.006659586,0.03279283,0.04663946,-0.0062694466,0.015326076,-0.09801748,0.20480955,0.07317788
8,-0.023365619,0.021772377,0.008125905,0.029541116,0.020909853,0.009737151,0.018746186,0.0010163699,0.010066791,0.0073634405,-0.0058045643,0.0062054484,0.003337453,-0.0130147,0.101372816,0.004694421,0.01741655,0.0065504187,-0.0065436587,-0.1643281,-0.004771483,-0.077397436,-0.0025251175,0.015187906,0.009007571,0.01896095,0.025871657,-0.006414821,0.004918064,-0.045399304,0.13553907,0.09091638
9,-0.023581918,0.027008377,0.013277624,0.030837348,0.03732727,0.011003853,0.023060443,0.004133557,0.01812747,0.012400458,-0.0048479107,0.00916227,0.0022825182,-0.011095232,0.13195282,0.009956503,0.021662265,0.008198911,-0.006055968,-0.19329603,0.030139338,-0.14668828,8.760157e-05,0.0180003,0.022134636,0.022968171,0.030750157,-0.0056320475,0.009523274,-0.07708639,0.14101939,0.10689938
10,-0.022990929,0.024034515,0.010844051,0.028005233,0.034262534,0.011211702,0.021311395,0.0030655225,0.015908772,0.012747376,-0.004772354,0.0074804616,0.0033829424,-0.010669017,0.13742672,0.006475283,0.019842312,0.007838611,-0.0047362917,-0.17104651,0.020737417,-0.13472398,0.00067581027,0.016796963,0.023177125,0.019803178,0.025998399,-0.005694529,0.0072336895,-0.074105695,0.11940648,0.112732135
11,-0.022857202,0.022440879,0.010023796,0.026291024,0.035858568,0.011429271,0.019833429,0.0030919623,0.0144865345,0.011644529,-0.004254361,0.0063922964,0.005577603,-0.009582469,0.13369432,0.005448139,0.018534126,0.006810111,-0.0028433013,-0.16496605,0.006114327,-0.12203463,0.0010780634,0.016982555,0.026874179,0.018109478,0.023985174,-0.0056433994,0.0060961093,-0.073745504,0.10638391,0.112123
12,-0.019856619,0.016648434,0.0067664846,0.019282471,0.018935269,0.010197625,0.015377034,0.0011492972,0.010621992,0.010586445,-0.0041604163,0.003037166,0.0066614323,-0.007905317,0.13383576,0.00024207305,0.01420587,0.005671977,-0.0010829541,-0.1268696,-0.011590373,-0.08497335,0.0020848438,0.014090463,0.03558197,0.012533188,0.015950708,-0.005466296,0.0023534193,-0.052967004,0.06813303,0.1078824
13,-0.01765899,0.013458244,0.0062419693,0.01505654,0.0110265,0.009238964,0.012522005,0.0010034381,0.009968654,0.009509316,-0.0035535505,0.002202618,0.0077331364,-0.0063535734,0.124696136,-0.00060419785,0.011674488,0.0049444004,0.0009684664,-0.101574525,-0.01386765,-0.07036881,0.0019443382,0.013362103,0.033447307,0.010147543,0.013067985,-0.004795052,0.0016120629,-0.0536284,0.04803563,0.10095557
14,-0.016750569,0.012827015,0.0070124096,0.013537999,0.014525431,0.00885712,0.011871303,0.0018094415,0.011688971,0.009887029,-0.0029160294,0.0028530192,0.007973647,-0.0053463946,0.12360451,0.00055220036,0.011261333,0.004768053,0.0023575898,-0.08811829,-0.0050604464,-0.07187705,0.0017008181,0.01371486,0.03140069,0.009986672,0.013068429,-0.003818193,0.0024792592,-0.059811465,0.04328167,0.102172606
15,-0.01738328,0.0136973625,0.008298281,0.014368071,0.029049013,0.009256121,0.012301144,0.0029384883,0.013511629,0.009778061,-0.0023585926,0.0035405785,0.009217978,-0.004557242,0.12482281,0.0024161283,0.0119794635,0.0045602755,0.0038042024,-0.09013653,0.0007545642,-0.08268913,0.0014977602,0.015101861,0.029487299,0.0107896,0.014760693,-0.0031262466,0.0035016208,-0.07005007,0.047159664,0.104881465
16,-0.017498625,0.012328067,0.008061905,0.013091517,0.036220796,0.009086478,0.011279273,0.0026982669,0.0135461865,0.009415459,-0.0023880734,0.0030515399,0.010299572,-0.0041611856,0.12834077,0.0018403978,0.011018948,0.0042994274,0.004958714,-0.08180244,-0.0013058883,-0.07935496,0.00088534155,0.015324306,0.031151325,0.009943074,0.013902323,-0.0026969316,0.0029279937,-0.07086437,0.04058918,0.11353246
17,-0.018610455,0.013499248,0.009115054,0.015460688,0.047164977,0.009556446,0.01225483,0.0035262578,0.014183348,0.008593656,-0.0022252568,0.004002836,0.011094848,-0.0042503485,0.12297898,0.0038657456,0.011900444,0.0043956884,0.0051378338,-0.09464269,0.0023279302,-0.0899636,-2.3259801e-05,0.016635258,0.02854924,0.011471066,0.016769068,-0.0026874545,0.004198285,-0.08023,0.053884663,0.11381724
18,-0.018193914,0.0116484165,0.008156645,0.014234331,0.04810987,0.009204666,0.01096967,0.0028962467,0.0127860755,0.007518314,-0.0023799527,0.0031005556,0.011746636,-0.004023557,0.12323411,0.0026156486,0.010532807,0.0042704875,0.005558324,-0.09027359,1.4588822e-05,-0.082335986,-0.00071293314,0.016067836,0.024481263,0.010165953,0.015323814,-0.0025042328,0.0031945733,-0.07624064,0.046770047,0.11649129
19,-0.025830843,0.029414443,0.022052452,0.03286214,0.029427022,0.01249659,0.025658332,0.008806389,0.027660457,0.01201803,-0.002924651,0.018420445,0.0044490327,-0.00998799,0.13715886,0.019372672,0.022439377,0.008889611,-0.0030570077,-0.18182878,0.09801414,-0.15590806,-0.004120919,0.025036018,0.01069141,0.032021932,0.04663041,-0.003360129,0.020106398,-0.1365483,0.17213702,0.12430862
20,-0.020153096,0.016055945,0.008469139,0.025457442,0.0010437596,0.009298452,0.015918443,0.0017384765,0.009744928,0.005209704,-0.0042400816,0.008995683,0.0047272947,-0.011951983,0.060378756,0.004699657,0.013048216,0.005980534,-0.003491827,-0.111999825,0.0138108805,-0.052756954,-0.006864181,0.01538985,0.0038017794,0.017935142,0.026446959,-0.004910662,0.008143589,-0.077329315,0.13649817,0.091821834
21,-0.015513038,0.012342525,0.0070930365,0.018465482,0.027411414,0.006879638,0.012133148,0.0013588917,0.00927238,0.005012897,-0.0036041525,0.0059229955,0.004765775,-0.009241522,0.08052992,0.0025640822,0.009910451,0.005554284,-0.0015329939,-0.10107834,0.007517178,-0.06632558,-0.0061118538,0.013208279,0.014940971,0.013832022,0.020133458,-0.0031513448,0.005422591,-0.06873887,0.09371348,0.10705617
22,-0.027956242,0.039977755,0.024046702,0.04479445,0.032516573,0.01627158,0.03099706,0.014502054,0.023584936,0.0037581215,0.0007299509,0.015834464,0.010961755,-0.0058674505,0.077806845,0.024757667,0.028041251,0.006332158,-0.0016258543,-0.23441243,0.058145106,-0.1352637,0.0011126625,0.028085278,0.004991854,0.03506744,0.053178597,-0.0044582128,0.01972381,-0.10096026,0.20559067,0.07210838
23,-0.030947303,0.04099912,0.024483554,0.046827294,0.039874684,0.015895268,0.033458196,0.011383835,0.02840321,0.011044171,-0.0030972534,0.01732523,0.005379305,-0.011468868,0.09873314,0.02352481,0.03096873,0.009268596,-0.0061727944,-0.23966688,0.07881511,-0.1808911,-0.0007473791,0.028026959,0.006544645,0.03705968,0.05375169,-0.0052588703,0.019459277,-0.12845956,0.21352756,0.08472845
24,-0.029411696,0.036645874,0.018061485,0.046053324,0.05318155,0.015389121,0.029988492,0.0093598105,0.01930158,0.0066950517,-0.0029676806,0.013420372,0.0067748628,-0.011989543,0.08925755,0.018367112,0.02754892,0.007790734,-0.0059588673,-0.2358156,0.036480755,-0.1476093,-0.0014487971,0.024655828,-0.0018251012,0.031928293,0.04657597,-0.00600453,0.014303908,-0.105639696,0.2138684,0.080574095
25,-0.027025495,0.032781746,0.016405892,0.041120518,0.04696049,0.013209998,0.028032646,0.0068874788,0.019105215,0.009165173,-0.0044888575,0.013639025,0.0028398875,-0.013695977,0.10080172,0.016019111,0.025017347,0.009114524,-0.008206964,-0.24291392,0.048592694,-0.16976966,-0.0034456474,0.022184387,-0.00097414263,0.030686872,0.043533973,-0.0057734028,0.013843594,-0.121507056,0.19494414,0.09956612
26,-0.021727407,0.01883722,0.0068689208,0.02777204,0.02722116,0.009753219,0.016920015,0.0010019849,0.007910481,0.0049603498,-0.0051359795,0.0051895366,0.0058204727,-0.012235957,0.10522705,0.0028366048,0.014750849,0.0062287985,-0.004536297,-0.15778556,-0.0127501,-0.069117755,-0.004191684,0.015368326,0.004772638,0.01724704,0.024322616,-0.00534514,0.0035983883,-0.058102574,0.12205917,0.10791864
27,-0.017778397,0.013846754,0.006003147,0.018764896,0.024173925,0.00787332,0.012372294,0.0002532788,0.007728137,0.0052242437,-0.0045274883,0.0021750133,0.0071657645,-0.008601107,0.11977667,-3.4926412e-05,0.011161228,0.0052619115,-0.0012886941,-0.12505272,-0.022767305,-0.059555504,-0.002106706,0.013371954,0.025704779,0.011984114,0.016553417,-0.0046071704,0.0012729972,-0.0430575,0.07215932,0.10646935
28,-0.026123473,0.031888817,0.020221867,0.03643488,0.032871522,0.0127027165,0.025939794,0.008600217,0.022420153,0.007836308,-0.0028867023,0.014861483,0.006038317,-0.009994226,0.11700427,0.018646196,0.023635406,0.007770119,-0.004215738,-0.23027009,0.054344077,-0.13218562,-0.0023201618,0.024161838,0.01095819,0.030850366,0.044986982,-0.0050282497,0.01682895,-0.09729318,0.17736611,0.09296831
29,-0.02908158,0.035737056,0.022618597,0.042067297,0.03129838,0.013336236,0.030410876,0.008494381,0.027031403,0.011714304,-0.004570278,0.019716233,0.0009916892,-0.014351862,0.112025894,0.02151705,0.027255593,0.010418672,-0.008852373,-0.2485204,0.096242465,-0.16882192,-0.0047981422,0.025532696,-0.0034076388,0.036786035,0.052580707,-0.005441403,0.020461557,-0.12894064,0.20917805,0.08668854
30,-0.030530125,0.036954913,0.022004478,0.044861943,0.033199564,0.013837509,0.03208865,0.008289862,0.026762832,0.012445449,-0.004975069,0.02122185,-0.00053758407,-0.016410284,0.100944534,0.021681571,0.028115021,0.010789545,-0.010802385,-0.25444844,0.09499967,-0.1862687,-0.006099499,0.025822943,-0.0098925,0.038892712,0.054845903,-0.0055088312,0.020757856,-0.15088217,0.22288589,0.08619045
31,-0.030264191,0.03540987,0.01875699,0.044597156,0.03778698,0.013737306,0.031195335,0.0070071314,0.023760805,0.012469828,-0.0051523787,0.018962752,-0.00055849896,-0.016838811,0.104449496,0.018521748,0.027522208,0.010166469,-0.010835433,-0.24228683,0.07659369,-0.18297786,-0.0057059405,0.023918193,-0.00840745,0.035797816,0.049954697,-0.005602673,0.01753417,-0.14063306,0.21796896,0.09006911
32,-0.021336168,0.019668255,0.0062956973,0.029108873,0.0059576198,0.009684094,0.019026712,0.00040997413,0.008462789,0.007648534,-0.005434813,0.008222079,0.00094452803,-0.014876976,0.09144888,0.0024091676,0.015533254,0.006879955,-0.00818051,-0.14895684,0.0017156834,-0.068092525,-0.005105767,0.013848838,0.008612087,0.019326616,0.025884416,-0.0057643875,0.005187902,-0.06078768,0.1399254,0.109537825
33,-0.018435733,0.019698918,0.008021862,0.025725491,0.024971439,0.009084924,0.018174237,0.0023700227,0.010206546,0.007832574,-0.0040148934,0.0073343622,0.0019963617,-0.011077383,0.09629963,0.004569195,0.015408491,0.0067849215,-0.006008513,-0.15792184,0.0078971675,-0.09576803,-0.0027337552,0.013991171,0.019255009,0.0182152,0.024483964,-0.005078659,0.006351932,-0.06316341,0.12064319,0.10239627
34,-0.015183343,0.013482243,0.00465264,0.017638093,0.0131944325,0.007670209,0.013269587,0.00045303433,0.0064020003,0.0072395466,-0.0038942776,0.0031950618,0.0034191934,-0.008576754,0.09869185,-0.0007064456,0.010874077,0.0055757314,-0.003822366,-0.11299125,-0.013890947,-0.06604551,-0.0009622034,0.010903629,0.033615567,0.0117793605,0.015053448,-0.004822978,0.0022839534,-0.0401986,0.07520887,0.10110172
35,-0.013399502,0.01135005,0.00447398,0.013811214,0.00992214,0.007061739,0.011490534,0.0008741297,0.0066044037,0.0077008503,-0.0031926848,0.0026706907,0.0038547853,-0.0067266338,0.09073451,-0.0008219668,0.009287673,0.005156763,-0.00228512,-0.08759414,-0.014474959,-0.058411848,-8.04952e-05,0.010334182,0.039831452,0.009998601,0.012475959,-0.0043671625,0.00226053,-0.036692422,0.05844628,0.09698594
36,-0.016135259,0.017411118,0.008547702,0.019225895,0.039046753,0.009341261,0.015494552,0.0046977554,0.011412057,0.008705052,-0.0017142381,0.004713429,0.0059672697,-0.0047703604,0.100488625,0.005240312,0.013964652,0.0052716923,-0.0006157474,-0.1180167,0.0016024645,-0.09290611,0.0021544192,0.014190215,0.03783244,0.013900404,0.018711593,-0.0039430684,0.0058604106,-0.050498843,0.083279006,0.09004916
37,-0.014236642,0.01197914,0.005363201,0.013732209,0.025638442,0.007793554,0.011721672,0.001914838,0.008010491,0.008293265,-0.0027035498,0.0024789935,0.005334392,-0.005257187,0.09753225,0.00056501717,0.009982043,0.0049026436,-0.0006604336,-0.085747406,-0.010002581,-0.06447406,0.0012654322,0.011330687,0.042122602,0.0098736305,0.012717486,-0.004173162,0.002789859,-0.037554074,0.057726145,0.09770227
38,-0.013519353,0.010611299,0.0052542174,0.011415096,0.024560314,0.007267666,0.010874928,0.0016542457,0.008586903,0.009262232,-0.0027361226,0.0023159666,0.0049396507,-0.004818279,0.10027748,-4.5777764e-05,0.00909299,0.004952775,-0.000283018,-0.06857773,-0.008245258,-0.06390275,0.0013042907,0.010861854,0.051498525,0.009034401,0.011242225,-0.00391564,0.0027268687,-0.03615566,0.04975787,0.10120746
39,-0.016146632,0.014275375,0.008231382,0.015706662,0.036899813,0.008057974,0.013713485,0.0032005077,0.012690795,0.01078368,-0.0027783078,0.0052656857,0.004407227,-0.005793121,0.10180036,0.004336699,0.012226752,0.005841125,-0.0006642171,-0.0881627,0.014249872,-0.09235443,0.00017793741,0.013415641,0.043919835,0.013035245,0.017222716,-0.0036286484,0.006292757,-0.05643415,0.07622987,0.09740492
40,-0.01838077,0.018731583,0.010067964,0.021231713,0.045495555,0.00961308,0.01801041,0.0043726927,0.014827917,0.012663968,-0.0029141735,0.007899141,0.0028145362,-0.0073167686,0.102059245,0.007279977,0.015685013,0.006871462,-0.002959681,-0.11505038,0.027556775,-0.13128704,0.00017492204,0.015035958,0.04740436,0.017159669,0.022735076,-0.0042798086,0.009005,-0.07723519,0.108424075,0.10751641
41,-0.017983533,0.015517225,0.0069623454,0.01966032,0.044753354,0.009463016,0.015324345,0.0030637912,0.009750993,0.009417588,-0.0028594101,0.005120153,0.0049871616,-0.007020708,0.094812654,0.0036193582,0.013000392,0.005716407,-0.00199649,-0.11064069,0.0047577037,-0.09338303,-0.00016245547,0.013653113,0.037224006,0.013893204,0.018860321,-0.004586918,0.005682349,-0.057207257,0.09417642,0.09607751
42,-0.017480452,0.015071972,0.006994999,0.019999431,0.04047621,0.008535871,0.014792347,0.002638916,0.009076913,0.008178275,-0.0032437183,0.005849907,0.0039625405,-0.007928862,0.08011304,0.0045946045,0.01250933,0.0058042263,-0.0030382376,-0.121269844,0.006207483,-0.0957968,-0.0018462789,0.013254953,0.031577926,0.014567141,0.020071244,-0.00462042,0.0063363463,-0.06275981,0.09909081,0.091091454
43,-0.01753551,0.016936807,0.0077810017,0.020891936,0.041617025,0.008922224,0.016751282,0.00335472,0.011329183,0.010710558,-0.00321084,0.0067950976,0.0024612073,-0.007861208,0.09015603,0.0055365143,0.014070802,0.0068333256,-0.003956545,-0.12670076,0.02051919,-0.122715026,-0.0010092448,0.013503146,0.034216,0.01597986,0.02111148,-0.003989099,0.0075590275,-0.07657519,0.10513988,0.1098168
44,-0.021911724,0.02330524,0.011960426,0.030230207,0.045628093,0.010566239,0.02122232,0.005700824,0.013791287,0.008358553,-0.0030146705,0.011586253,0.0027926457,-0.010005579,0.069211915,0.012548479,0.018393816,0.0073618535,-0.005726261,-0.19038175,0.042908344,-0.15093434,-0.0035592362,0.01759436,0.008650659,0.023451304,0.033327557,-0.004414954,0.012766222,-0.100146316,0.1564221,0.08033218
45,-0.021894118,0.022087177,0.009422031,0.02881296,0.049136,0.01059332,0.020385042,0.004264737,0.0123297265,0.009623444,-0.0035517465,0.008772593,0.0032110522,-0.009941355,0.09168978,0.00867647,0.0179023,0.0070459493,-0.0053108367,-0.17559288,0.023137845,-0.14238805,-0.0021118491,0.016200425,0.015748497,0.020393504,0.027873663,-0.00402963,0.009184893,-0.09297501,0.13831815,0.103980206
46,-0.022777874,0.024005923,0.010539122,0.029913051,0.047606528,0.011457689,0.022409348,0.004345298,0.014293587,0.011722397,-0.0038564168,0.009214457,0.0026118304,-0.010200058,0.1122845,0.008845145,0.019666225,0.0077412366,-0.006101126,-0.18544063,0.02929682,-0.16646837,-0.00073242484,0.016763482,0.022963544,0.021369252,0.02882981,-0.004775437,0.0094485665,-0.088924766,0.13894986,0.11120545
47,-0.023904439,0.024745412,0.010805773,0.032061007,0.043757245,0.011668053,0.022939993,0.004706676,0.013690708,0.01044294,-0.003889851,0.010733675,0.002635914,-0.011614109,0.09636199,0.010126288,0.019811189,0.00768278,-0.006853649,-0.1941919,0.02439279,-0.15381621,-0.0023970623,0.01778871,0.012955636,0.02334977,0.031993557,-0.0055102496,0.010488517,-0.08457289,0.15326245,0.10388885
48,-0.022567064,0.023490485,0.009698044,0.030222017,0.03881024,0.011071623,0.022271473,0.0040487177,0.013312425,0.011603769,-0.0042099594,0.010081405,0.0014321094,-0.011776739,0.09826723,0.008451736,0.018914986,0.008253166,-0.0073009282,-0.18381141,0.02634268,-0.15051033,-0.002397215,0.01658654,0.01319342,0.022276744,0.029612588,-0.005157309,0.009756781,-0.08953707,0.14506435,0.11759483
49,-0.023872105,0.02504081,0.01128521,0.032188326,0.040917538,0.011290867,0.023281252,0.004734292,0.014896675,0.011281223,-0.004225159,0.011554456,0.0016814746,-0.012265795,0.09420969,0.010591112,0.01996405,0.00854151,-0.0073845275,-0.19893685,0.035465844,-0.16203915,-0.003475609,0.018074708,0.005160419,0.024535332,0.03318325,-0.0048912084,0.01145176,-0.10184728,0.15673685,0.112130925


==> images/rnn_examples/13/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.42799884,0.43528247,0.46587506,0.4301585,0.28344974,0.4538735,0.44212988,0.44907588,0.4583968,0.4526594,0.4486093,0.4597734,0.4596514,0.4326918,0.21887192,0.41448957,0.42174533,0.45784888,0.4614722,0.2923507,0.4457862,0.31273586,0.4354629,0.45413405,0.2171116,0.45716542,0.45816666,0.447008,0.46374032,0.36755142,0.5892954,0.24834184
1,0.42231423,0.4342847,0.4652476,0.42793828,0.20218396,0.44798186,0.43893373,0.44264653,0.45838538,0.44648278,0.44273192,0.45652637,0.45554876,0.42557192,0.1369777,0.40404245,0.41425854,0.45640376,0.4568055,0.27386045,0.40525797,0.2586496,0.43155512,0.4486877,0.117517725,0.45448816,0.45418066,0.43817592,0.45962003,0.32540956,0.59807956,0.18437622
2,0.4773731,0.47885442,0.48517087,0.48251954,0.4158969,0.48292854,0.48118517,0.48093364,0.4830434,0.48123425,0.48177996,0.48307237,0.48492432,0.47768503,0.36207482,0.4688016,0.4737735,0.48356083,0.4848144,0.38537827,0.4802465,0.4172023,0.47987795,0.48062265,0.37473854,0.4818974,0.48054066,0.47920308,0.48503795,0.45650867,0.5267118,0.39094308
3,0.49176592,0.49533632,0.49366835,0.4989938,0.4189739,0.4929609,0.49556622,0.49210206,0.49362165,0.49151373,0.4928379,0.49272594,0.4930809,0.49320272,0.3792242,0.49389365,0.4938176,0.49398527,0.49200866,0.37679845,0.48297113,0.47174704,0.49463484,0.49145257,0.39374387,0.49226764,0.49089304,0.4891053,0.49191484,0.49801898,0.5039621,0.40597767
4,0.47330117,0.47742873,0.48669687,0.478167,0.36533785,0.48111343,0.47977352,0.47909206,0.48466092,0.48024052,0.47920942,0.48351467,0.48367998,0.47452652,0.32454884,0.46899742,0.47158697,0.48464075,0.4832652,0.35985857,0.46246734,0.40879774,0.47674373,0.48076165,0.32654026,0.48257196,0.4815336,0.47688773,0.4841651,0.4491368,0.5284468,0.34011644
5,0.41611183,0.42869186,0.45975244,0.42543024,0.1868591,0.44387907,0.43529874,0.43780217,0.45245153,0.44184855,0.43786412,0.4512509,0.4505899,0.4220279,0.12290433,0.40559006,0.41216868,0.45117548,0.45135477,0.20064797,0.40043172,0.2665875,0.42668554,0.44388956,0.115122005,0.44840145,0.44782606,0.43243217,0.45387232,0.35128906,0.5936546,0.14292374
6,0.42361858,0.42872092,0.45973873,0.42871323,0.25829506,0.4477102,0.43700635,0.4418892,0.45211136,0.4456728,0.4421297,0.4526108,0.45460704,0.42641717,0.18949446,0.4038537,0.41429088,0.45217317,0.45588645,0.25265577,0.42754903,0.28349185,0.43042022,0.44612178,0.18496244,0.44946837,0.44870508,0.43952027,0.4578076,0.35637468,0.5899232,0.19908063
7,0.42705697,0.4370393,0.46278635,0.43714833,0.20928608,0.44972456,0.44316956,0.443871,0.45646968,0.44725513,0.4447554,0.4551964,0.4558115,0.43137926,0.14419971,0.414515,0.42222545,0.45592,0.45626992,0.21286531,0.40950045,0.29152077,0.43619648,0.4483334,0.13125993,0.45253026,0.45121944,0.43873435,0.45797804,0.36702618,0.5804499,0.16672565
8,0.49386027,0.49304786,0.49239218,0.50062805,0.42992312,0.4926198,0.49506038,0.49111906,0.49197322,0.4912953,0.49254265,0.4913988,0.49352568,0.49337253,0.4162921,0.49175856,0.49303234,0.49381068,0.49227417,0.36737788,0.47919843,0.478249,0.4944891,0.49012345,0.41668817,0.49054983,0.48825848,0.4894845,0.49183825,0.49599072,0.49748465,0.40701956
9,0.44744322,0.4545476,0.47313735,0.4555474,0.27065182,0.4642977,0.45979926,0.46022195,0.4682227,0.46233377,0.4606908,0.46791103,0.46852717,0.45201597,0.22554319,0.44381455,0.4465703,0.46895653,0.4682475,0.24474421,0.43622637,0.36352804,0.45413336,0.46342003,0.22092353,0.465696,0.4648826,0.4561461,0.46937695,0.41191095,0.5505972,0.23681103
10,0.47269532,0.47503367,0.48385814,0.47979066,0.35126784,0.4797619,0.47897828,0.4768498,0.48145247,0.47840044,0.4778665,0.48091102,0.48225957,0.47448713,0.32266584,0.46982884,0.47163278,0.48279592,0.48141786,0.3048688,0.45814463,0.42369223,0.47563645,0.4781894,0.32101277,0.4794207,0.4777969,0.4744191,0.48174298,0.459051,0.52075034,0.31629258
11,0.47617477,0.478382,0.48578888,0.4824943,0.36549547,0.4819066,0.48165503,0.47925133,0.48413584,0.48082432,0.48009858,0.48295775,0.48397958,0.47724712,0.32555065,0.47247002,0.4744998,0.48467025,0.48332822,0.3298883,0.4635798,0.4231457,0.47881407,0.4804582,0.33249134,0.48183686,0.4801087,0.4770586,0.48358396,0.4653112,0.5208346,0.3271146
12,0.49559972,0.49566597,0.49492136,0.5012449,0.43036988,0.49459815,0.49730617,0.49332228,0.4951493,0.4938676,0.49419975,0.4939645,0.49496853,0.49573496,0.4138245,0.49657413,0.49609387,0.49609193,0.4938126,0.37838495,0.4808214,0.48305035,0.49621248,0.49312937,0.42351392,0.4934636,0.49163336,0.49176857,0.49349236,0.506673,0.49615678,0.3991543
13,0.49632412,0.49666452,0.49617356,0.5002534,0.4462103,0.49545226,0.4976892,0.49470863,0.49666974,0.49509323,0.49496228,0.49525362,0.49570912,0.49639788,0.42718658,0.49703825,0.4962682,0.4968103,0.49481168,0.4119618,0.4827048,0.4735058,0.49682748,0.49459836,0.43815467,0.4951464,0.49372646,0.4932406,0.49477923,0.5047853,0.498653,0.4069425
14,0.49267635,0.49367177,0.4949141,0.4964678,0.43457517,0.49349815,0.4949821,0.4926425,0.49495745,0.49322435,0.49277574,0.49387017,0.49396485,0.49344695,0.41668528,0.49390697,0.49274576,0.4951519,0.4931482,0.3986727,0.47995546,0.46811533,0.49362576,0.49294335,0.42570332,0.49367717,0.49256143,0.49094608,0.4933673,0.4990302,0.50290376,0.39493266
15,0.49130204,0.49306706,0.4945887,0.49531686,0.42353722,0.49255884,0.4941151,0.4916186,0.49472392,0.49231324,0.49173123,0.49332547,0.4931034,0.4921491,0.39710012,0.49195257,0.49109674,0.4945137,0.49232948,0.39769253,0.4770484,0.45753103,0.49258006,0.49212304,0.40611023,0.4932457,0.49212584,0.48958945,0.49268255,0.49440238,0.50596267,0.3840529
16,0.4959345,0.4972863,0.49632528,0.5003292,0.43993035,0.49547327,0.4979484,0.4947881,0.49701515,0.49523586,0.49497825,0.49568892,0.495425,0.49666157,0.41339928,0.4976621,0.49627277,0.49681842,0.49449888,0.4054161,0.4816213,0.4703183,0.49683842,0.49483347,0.42716613,0.49575964,0.49453488,0.4927373,0.49474218,0.5070523,0.50026536,0.39817095
17,0.4879832,0.4899606,0.49287775,0.4918117,0.4177842,0.4902827,0.4912322,0.48906812,0.49286744,0.49002966,0.48908284,0.49137366,0.49103943,0.48864508,0.3787895,0.48622227,0.48662093,0.49221283,0.4904952,0.39964637,0.47561175,0.44174674,0.48947403,0.48981157,0.39101058,0.49129117,0.49019974,0.4870575,0.4910512,0.48670742,0.5126046,0.37223786
18,0.49610204,0.49728435,0.49643725,0.50007874,0.44280198,0.49536043,0.49779308,0.49471527,0.49724248,0.4951809,0.4948194,0.49578038,0.49545208,0.49630013,0.41462052,0.49592295,0.49546787,0.49677947,0.49460912,0.41907614,0.47999448,0.46407712,0.49680182,0.49476728,0.42404228,0.49599302,0.49476838,0.49273735,0.49502784,0.5019541,0.50189245,0.39923552
19,0.36643744,0.37733373,0.43529928,0.36910218,0.13427761,0.41141984,0.3904888,0.4021358,0.42163312,0.40979064,0.4011074,0.42334515,0.42323554,0.37300342,0.087329894,0.3391625,0.35293615,0.4205262,0.4264718,0.16624784,0.36298114,0.18137313,0.37809286,0.4124806,0.06893273,0.41870746,0.42014498,0.39865467,0.43112484,0.25135398,0.65752375,0.08343727
20,0.49656457,0.4927491,0.49343476,0.49874893,0.4761767,0.49410278,0.49493718,0.49274388,0.49351737,0.49340537,0.49371356,0.49273208,0.4950981,0.4940662,0.45886448,0.4871441,0.49157533,0.49438256,0.49474669,0.43546534,0.4929219,0.47890908,0.4949925,0.49168384,0.4691313,0.4920934,0.49028984,0.49284104,0.49407077,0.49538502,0.50392365,0.4442951
21,0.4908716,0.4927389,0.49353695,0.49480125,0.43269435,0.49211764,0.49338973,0.49161825,0.49344045,0.4912747,0.49174273,0.49265394,0.49277353,0.4916469,0.4063611,0.48933282,0.4899359,0.49349084,0.49198696,0.40222907,0.48155174,0.46172425,0.49247295,0.4911584,0.41202173,0.49248642,0.49163952,0.48901019,0.49225107,0.48912156,0.50928223,0.4030397
22,0.41014642,0.42346564,0.4632474,0.41398415,0.139611,0.43828845,0.4287138,0.43179524,0.4558855,0.43785736,0.43165916,0.45079336,0.44907323,0.41046274,0.095246814,0.38224143,0.39632905,0.45311958,0.45048833,0.25408894,0.36932403,0.21235389,0.4196438,0.44054678,0.06844731,0.44927907,0.4481347,0.4273096,0.45441598,0.26969728,0.6187044,0.13484758
23,0.40861034,0.4208968,0.45377362,0.42002645,0.16657805,0.4381351,0.42867023,0.43140948,0.44504753,0.43500966,0.43215433,0.44496867,0.44568792,0.41550845,0.1154149,0.39660162,0.4044699,0.44538668,0.44613487,0.16042012,0.39144966,0.26496753,0.419752,0.43687382,0.101099804,0.44138312,0.44073066,0.42496642,0.44847518,0.3370719,0.59641796,0.12841678
24,0.45932582,0.4634554,0.47861192,0.4660579,0.2886014,0.46950334,0.4671745,0.46574435,0.47523582,0.4680445,0.46698356,0.47307765,0.47453362,0.4589737,0.24265717,0.44456616,0.45220885,0.47569293,0.47418126,0.30221295,0.43724695,0.35423017,0.4633191,0.4679638,0.22388361,0.4717113,0.469466,0.46264684,0.47529128,0.39811704,0.5473357,0.274765
25,0.43349424,0.43988726,0.46468073,0.4416737,0.24607886,0.4540576,0.44686088,0.44882533,0.45807177,0.4516297,0.44961667,0.4583951,0.4599547,0.43725163,0.19365671,0.42108858,0.42813498,0.45908245,0.4601614,0.22449717,0.4249846,0.3206049,0.4405884,0.45232648,0.18419926,0.45558697,0.45450377,0.44481078,0.46181738,0.37478998,0.5709762,0.20729665
26,0.5022408,0.5012953,0.4961225,0.5086404,0.46059284,0.49763292,0.50188553,0.49687004,0.49726266,0.49653447,0.49802822,0.49594498,0.4974563,0.50098187,0.43499804,0.5001904,0.5010861,0.49794072,0.49618718,0.4067423,0.4849602,0.48521918,0.50233835,0.49512923,0.44074574,0.49591836,0.4935295,0.49480107,0.49578753,0.5120445,0.49174505,0.42466933
27,0.49840423,0.49989507,0.4966263,0.5036149,0.4474224,0.49651712,0.49995458,0.49619505,0.49762058,0.4957836,0.49639684,0.49602312,0.49626654,0.49860576,0.4199548,0.50006115,0.49911377,0.49745527,0.4951822,0.41135404,0.48220325,0.47903773,0.499748,0.49534088,0.42916664,0.49620607,0.49464557,0.49370146,0.49516407,0.50901586,0.49688068,0.40804926
28,0.39477548,0.40555084,0.45042297,0.3978623,0.16859,0.42929175,0.41448185,0.42208552,0.44067323,0.4279309,0.42111164,0.43937716,0.43910214,0.39860335,0.10903004,0.37013102,0.38260397,0.4382747,0.44153887,0.23088688,0.38277307,0.20777473,0.40498757,0.43024915,0.09118327,0.43640688,0.43660304,0.41836095,0.44524083,0.28490412,0.629349,0.12059914
29,0.3932223,0.40246415,0.44613004,0.39951247,0.16915832,0.42795956,0.41311744,0.42042598,0.4350969,0.42562822,0.42030808,0.4363772,0.4376156,0.3989565,0.12522835,0.37273073,0.38350606,0.43555295,0.43927675,0.17468049,0.3808746,0.23450679,0.40335616,0.42738223,0.1017985,0.43227646,0.43238956,0.41606593,0.44256842,0.2988332,0.618446,0.11782256
30,0.4001458,0.40803188,0.4482709,0.40728405,0.18068704,0.43191645,0.41847545,0.42436585,0.4380525,0.42942914,0.42490557,0.43911937,0.44092548,0.4049956,0.12856218,0.3792347,0.39012536,0.4387509,0.4424163,0.1757026,0.39445448,0.24755783,0.40942216,0.43046188,0.11343623,0.43507028,0.4345207,0.42027086,0.44510192,0.311747,0.6121258,0.13467892
31,0.42540893,0.43120638,0.46015546,0.43361157,0.22375485,0.44833001,0.43969908,0.4420554,0.45252472,0.4459668,0.4432907,0.45319635,0.45518005,0.429145,0.17850758,0.41007665,0.4183304,0.4540703,0.45572162,0.19955076,0.4149377,0.31241977,0.4326145,0.44631726,0.16026777,0.44985557,0.4487048,0.43828973,0.45739487,0.36088935,0.57931304,0.18433368
32,0.49838623,0.49569917,0.49370182,0.50443584,0.45019028,0.49529165,0.4980378,0.49375704,0.49362975,0.4939993,0.49551055,0.49330035,0.4958731,0.4971805,0.44389755,0.4951588,0.49677557,0.49591193,0.4946664,0.3712478,0.48939064,0.50141716,0.49790075,0.49229115,0.45102134,0.49242073,0.49004757,0.49269563,0.49381703,0.50559026,0.4934876,0.43762004
33,0.4738426,0.47644246,0.48572698,0.47822288,0.36701018,0.48084778,0.47940698,0.47869995,0.48360574,0.47973886,0.4790662,0.48266685,0.48350316,0.47479153,0.3366374,0.4681714,0.47120923,0.48410913,0.48306927,0.34753102,0.46436495,0.4218363,0.47671705,0.4799061,0.33388525,0.48162106,0.4805343,0.4764416,0.4835538,0.45023996,0.527163,0.3418388
34,0.49652782,0.4964571,0.49541238,0.5013544,0.44672227,0.49545893,0.49776828,0.49452537,0.4956181,0.49458355,0.49528205,0.49468482,0.49578518,0.49645945,0.4288337,0.49636394,0.4966397,0.49648824,0.49477324,0.39694306,0.48802745,0.4860565,0.4970654,0.4939439,0.4424705,0.4942127,0.49265495,0.49311072,0.49437904,0.50531197,0.49778575,0.42457217
35,0.49202332,0.49226978,0.4942694,0.49542058,0.44312987,0.49316022,0.49399802,0.492173,0.49396932,0.49259946,0.49250597,0.49317566,0.49390146,0.49227533,0.42371058,0.4910297,0.49146318,0.4945471,0.4931946,0.40264767,0.48794484,0.47190362,0.49275187,0.49225533,0.439973,0.4926485,0.49153724,0.4911086,0.493131,0.49628434,0.50533366,0.41738844
36,0.4797078,0.48308873,0.4904913,0.48380122,0.37195134,0.48525113,0.48496923,0.4834991,0.48926175,0.48476958,0.48377565,0.48757085,0.48746774,0.480552,0.34003398,0.47644106,0.47811228,0.48923755,0.48688683,0.36852455,0.46768996,0.4252454,0.4821564,0.48517254,0.34191406,0.48696244,0.48590836,0.48146084,0.48751962,0.46050778,0.52171683,0.355669
37,0.49487334,0.49500868,0.49523452,0.49918154,0.44821364,0.494935,0.49650013,0.49394938,0.4952023,0.49428818,0.49453527,0.4945194,0.49533165,0.49518183,0.4289625,0.49492308,0.49503666,0.49598676,0.49443617,0.40070498,0.48939866,0.47973326,0.49538162,0.4937754,0.44758812,0.49395403,0.49266982,0.49286443,0.49427325,0.504667,0.5004748,0.4236207
38,0.49167725,0.49254948,0.4943892,0.4955789,0.43836477,0.49334127,0.4942431,0.4923072,0.49407914,0.49279067,0.49266842,0.49346226,0.49388704,0.49259356,0.4166751,0.49227187,0.49209952,0.494691,0.4931038,0.3926704,0.4886022,0.47479,0.49263334,0.492574,0.437747,0.49282402,0.49187058,0.49110284,0.49306652,0.50144774,0.5048409,0.41259116
39,0.4722774,0.474991,0.48568368,0.47575808,0.38109994,0.48100147,0.47839442,0.47878817,0.48339707,0.4803586,0.47883037,0.48312548,0.48325774,0.4742942,0.34424853,0.46856213,0.47050795,0.48354888,0.48309943,0.355328,0.46988463,0.41889873,0.47493544,0.48070297,0.35513428,0.4818747,0.48142847,0.4772026,0.4838231,0.46160972,0.52936345,0.33911034
40,0.45791894,0.46136943,0.4781021,0.46307606,0.32722187,0.47160596,0.4668256,0.46777555,0.47399366,0.4702253,0.46846125,0.47413537,0.47515583,0.4608272,0.27939692,0.45144707,0.4554911,0.47492334,0.47521085,0.29167888,0.46385896,0.39162654,0.46180865,0.4706193,0.29605308,0.47187272,0.47127447,0.46611184,0.4757871,0.4350163,0.5442738,0.30118665
41,0.48780948,0.48805884,0.4921956,0.49188507,0.41420037,0.48986295,0.49037513,0.48801473,0.49156004,0.48921153,0.4889408,0.49049643,0.49142182,0.48741874,0.38551867,0.48254758,0.4853885,0.492223,0.49075174,0.38573965,0.48043233,0.4521248,0.48839954,0.48868018,0.39547825,0.48964375,0.48820534,0.48713556,0.49073496,0.48219135,0.51196265,0.39223722
42,0.47132275,0.47285935,0.48402604,0.47471672,0.3875265,0.47969407,0.47666413,0.4771007,0.48156062,0.4787394,0.47742862,0.48125932,0.48221552,0.47222933,0.34128794,0.4636398,0.46775287,0.48173735,0.48230824,0.36399814,0.47310022,0.41197312,0.47364226,0.478656,0.35488623,0.47987288,0.47906104,0.47601074,0.48282582,0.4537272,0.53293735,0.34877875
43,0.46712586,0.46978876,0.4821751,0.47256133,0.35341215,0.4773253,0.47429547,0.47433776,0.4789132,0.47603238,0.4750526,0.47924092,0.48014328,0.4695692,0.31700125,0.46313393,0.4656049,0.48017272,0.4797722,0.30864075,0.4673365,0.41664627,0.4702586,0.47629866,0.329419,0.47742394,0.4766365,0.47243598,0.48034546,0.449436,0.531802,0.33067515
44,0.4347293,0.43878892,0.46728808,0.43714035,0.2797429,0.45542273,0.44591516,0.45020145,0.46102965,0.45420694,0.45035672,0.46082106,0.46182236,0.436094,0.21829925,0.4146334,0.42498693,0.46043342,0.46320897,0.30593833,0.43318418,0.30736896,0.43979314,0.4549185,0.20470133,0.45839083,0.45802075,0.44876045,0.465065,0.36591855,0.5808673,0.23064275
45,0.4677425,0.47081232,0.48113257,0.4755404,0.33897457,0.47667772,0.47499245,0.47335175,0.47816792,0.47495756,0.47467884,0.47809997,0.4793567,0.4698621,0.2939301,0.46321183,0.46615538,0.47942638,0.47878104,0.29257655,0.4608861,0.4125497,0.4713348,0.474828,0.29965734,0.47635454,0.47485253,0.47061473,0.47918573,0.4491053,0.5296198,0.31541625
46,0.45388272,0.45801955,0.4750566,0.46150547,0.29618254,0.468036,0.46390024,0.46352825,0.47054675,0.46608987,0.46477464,0.47057757,0.4720173,0.45682186,0.25238332,0.44651368,0.4513654,0.4718893,0.4718276,0.26024303,0.4479076,0.38355595,0.45871928,0.4663822,0.24786001,0.46821085,0.46706173,0.46088633,0.47247264,0.423392,0.5448858,0.26866904
47,0.44827488,0.45098037,0.47199008,0.4537744,0.30444938,0.46384883,0.45776147,0.45900077,0.46695513,0.46229032,0.45996892,0.4669285,0.46871603,0.4497627,0.25050476,0.43418595,0.4417471,0.4677703,0.469121,0.28007942,0.4473988,0.35407048,0.45261887,0.46216026,0.24766794,0.46453553,0.46324965,0.45737606,0.47015136,0.40542424,0.55801964,0.26199353
48,0.45669204,0.45926574,0.4757485,0.4634931,0.31922972,0.46961886,0.46533453,0.46551535,0.47128043,0.46787336,0.46666202,0.47182465,0.47355354,0.45903966,0.2786515,0.44867086,0.45328283,0.4729909,0.4732674,0.27087927,0.45396727,0.38904166,0.46066454,0.46785456,0.28048244,0.4695177,0.4682347,0.46334448,0.47399876,0.42658865,0.5423784,0.28796962
49,0.4442413,0.4478997,0.470136,0.45004556,0.2908119,0.46137705,0.45478868,0.45653313,0.4646755,0.4596805,0.45734096,0.46500838,0.4664196,0.4466159,0.23768376,0.43118072,0.43822083,0.4654456,0.46679664,0.26678494,0.4406663,0.34812737,0.44924542,0.45993838,0.23110151,0.46254402,0.4615543,0.45420712,0.46804878,0.39881578,0.5613827,0.24511234


==> images/rnn_examples/13/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4612294,0.46401203,0.49593806,0.4416578,0.39913696,0.4673517,0.4675114,0.45732868,0.48393062,0.4761646,0.46276787,0.490677,0.47918442,0.4622652,0.6367584,0.47054493,0.44771817,0.48461667,0.48353004,0.6114697,0.5511325,0.5890754,0.45941764,0.4814429,0.63784546,0.48907566,0.4875354,0.4732719,0.47718805,0.5664398,0.4220977,0.5959814
1,0.46366465,0.46712112,0.5054342,0.43654475,0.3408533,0.4602809,0.4651629,0.45119688,0.49370506,0.47277802,0.45649943,0.49319535,0.47725108,0.45943606,0.68781364,0.47217298,0.4419367,0.48828918,0.48322767,0.6693998,0.56403744,0.6082334,0.45422497,0.48205006,0.6442306,0.49420664,0.49193168,0.4699051,0.47394112,0.57595944,0.41443697,0.586264
2,0.48732784,0.48879203,0.49871644,0.48235872,0.4612961,0.48664197,0.4885587,0.48530063,0.4956675,0.49157077,0.48628384,0.4954293,0.49104884,0.48759365,0.5609414,0.4909605,0.4828982,0.4942537,0.49296013,0.55454403,0.5233165,0.53917426,0.4849467,0.49226898,0.5591586,0.49484697,0.4941303,0.49040264,0.49110714,0.5286203,0.46762934,0.53642887
3,0.49632183,0.49745786,0.49963513,0.49698406,0.463875,0.49406064,0.49569073,0.49475297,0.4988321,0.49612826,0.4945669,0.4968768,0.49579737,0.4950965,0.5577626,0.49881566,0.49526426,0.4980714,0.49627113,0.5494258,0.52059174,0.5146084,0.49424762,0.4969601,0.54784054,0.49686655,0.49750543,0.49632287,0.49556738,0.5312133,0.4877986,0.52901655
4,0.48781222,0.4884148,0.5011328,0.4805834,0.43346074,0.48575625,0.48792264,0.48294857,0.49703944,0.4904616,0.48444617,0.4967018,0.4915688,0.48550996,0.5908858,0.49139518,0.48086217,0.4958324,0.49289733,0.57723993,0.5312232,0.5370105,0.48357397,0.4936164,0.5693233,0.49670663,0.49639654,0.48987603,0.490313,0.5393161,0.469893,0.5400622
5,0.4572007,0.46157038,0.4986741,0.43592593,0.34191865,0.4589511,0.46160513,0.44971183,0.4859261,0.47072852,0.45448002,0.4878125,0.47434026,0.4557342,0.7166712,0.46974257,0.4400148,0.48308185,0.47962177,0.68697107,0.577674,0.60771,0.45134923,0.47892538,0.68059534,0.48731804,0.48649296,0.46818066,0.4709101,0.6055355,0.40919158,0.62262416
6,0.45853424,0.4612,0.4960663,0.438391,0.38528016,0.46199012,0.4639783,0.4529312,0.4841112,0.47382766,0.45764685,0.48837215,0.47553593,0.45931035,0.6673331,0.46891364,0.44320026,0.48259193,0.48041067,0.6436942,0.5621926,0.6038669,0.45410886,0.47874138,0.6549487,0.4869589,0.4849531,0.47045127,0.47356847,0.5778455,0.41111276,0.60374993
7,0.4627847,0.46653265,0.49917203,0.44424424,0.3573802,0.46243298,0.46574736,0.45529792,0.48846638,0.47393513,0.45914918,0.48844424,0.47627094,0.46125832,0.69924635,0.47371298,0.44710255,0.48493493,0.48132643,0.6742646,0.57125413,0.5992213,0.45635757,0.4805182,0.664919,0.48817053,0.48713773,0.47147968,0.4734226,0.59557444,0.41708022,0.60850686
8,0.49677816,0.49644324,0.49933022,0.49801904,0.46938956,0.493788,0.49550265,0.49475205,0.4986747,0.49685362,0.49421805,0.49665117,0.4954001,0.49557865,0.55958074,0.4990801,0.49566108,0.49812925,0.49561387,0.55057466,0.5216626,0.51329803,0.4934494,0.49664864,0.5461532,0.49616477,0.49617416,0.49677098,0.49519563,0.52943057,0.4873376,0.5241018
9,0.4731561,0.47481307,0.49685442,0.46224847,0.39376038,0.47441977,0.47513676,0.4687299,0.48823786,0.48123658,0.4714872,0.49051195,0.4833634,0.47169682,0.656549,0.48170498,0.46380785,0.48866954,0.4858662,0.6324597,0.5577513,0.56305957,0.4692012,0.48599374,0.6363881,0.4894196,0.48930272,0.4803156,0.4806536,0.5830911,0.4425669,0.59115726
10,0.48595017,0.486297,0.498149,0.48177803,0.43392718,0.48509118,0.4863362,0.48276612,0.49385655,0.49003905,0.48383486,0.49401677,0.48998293,0.48461622,0.6082049,0.49122602,0.4811181,0.49388435,0.4910849,0.5887823,0.5379898,0.53397375,0.48219824,0.4920851,0.58822364,0.4931799,0.4932716,0.48949945,0.4886309,0.55217963,0.46756458,0.55393034
11,0.48798037,0.488613,0.49927583,0.48367256,0.43990305,0.4863709,0.48834586,0.4845976,0.49605715,0.49148977,0.48551643,0.4950432,0.49096945,0.48662284,0.59663916,0.49225685,0.4829575,0.49477756,0.4922624,0.5799619,0.5320764,0.5321172,0.4841449,0.49321944,0.5754553,0.49477902,0.49486592,0.4905339,0.49030432,0.54209524,0.4709831,0.54519045
12,0.49792582,0.49775174,0.49949297,0.49964976,0.47059256,0.49562636,0.49707502,0.49633238,0.49923524,0.49801314,0.49583617,0.49730438,0.49665615,0.49666733,0.5579263,0.4999802,0.49731466,0.49865046,0.49654034,0.5457976,0.51841766,0.5063083,0.49526602,0.4981006,0.5409584,0.4971555,0.49774936,0.4979218,0.4965461,0.52524096,0.4925731,0.52156234
13,0.49824807,0.49854377,0.49988845,0.49920934,0.47614953,0.49622017,0.49777713,0.49699077,0.49989298,0.49853137,0.4964597,0.49795964,0.49726212,0.49729577,0.54680014,0.49984354,0.49739656,0.49886692,0.49724862,0.5346346,0.5128506,0.5064185,0.49614868,0.49868828,0.53179216,0.4982347,0.49890283,0.49827468,0.4974686,0.516462,0.4940359,0.5149025
14,0.4961792,0.49672103,0.49939355,0.49635807,0.47137773,0.49495757,0.49618495,0.49509543,0.49860588,0.49747154,0.49490476,0.49753,0.49640423,0.49537563,0.5531308,0.49847493,0.49502754,0.4982072,0.49650976,0.5370361,0.51472723,0.50891286,0.4943398,0.49793965,0.54059666,0.49764106,0.49839026,0.49713957,0.49648815,0.51938117,0.49095377,0.5202601
15,0.49575672,0.49673405,0.50014186,0.49498257,0.46572214,0.4939498,0.49570712,0.49409893,0.4993644,0.4970458,0.4940097,0.4976889,0.49592024,0.49472106,0.55785257,0.49815634,0.49381807,0.49825007,0.4963533,0.54119045,0.51490486,0.51180017,0.49343407,0.49782747,0.5423076,0.4981096,0.4988944,0.49651164,0.49614862,0.5182182,0.489271,0.5197516
16,0.49768186,0.4988805,0.49979386,0.49886164,0.47430772,0.4959148,0.49771157,0.49689987,0.49989262,0.49865004,0.4964087,0.49788374,0.4968861,0.49708548,0.5489665,0.49990925,0.49723464,0.4987836,0.49711743,0.532357,0.5111484,0.506587,0.49588788,0.49874657,0.53595203,0.49833176,0.49936154,0.4981728,0.49759856,0.5131393,0.4936457,0.5150162
17,0.4938147,0.49525118,0.5003324,0.49155626,0.46289682,0.49199504,0.4943279,0.49176258,0.49926418,0.49609458,0.49198478,0.49749947,0.49469405,0.4930386,0.5601117,0.49645054,0.49086913,0.4974469,0.49559656,0.54332256,0.51465434,0.5184962,0.49127343,0.49693608,0.545027,0.49813864,0.49876946,0.4950869,0.49529877,0.5149097,0.4847186,0.5198663
18,0.49794757,0.49921575,0.50055575,0.4982132,0.47422394,0.49542403,0.49780574,0.4964785,0.5007928,0.4986901,0.4960284,0.4983082,0.4967757,0.49720162,0.54565626,0.49980316,0.49676493,0.49904564,0.497205,0.53047544,0.5090463,0.5091989,0.49565384,0.49883476,0.5314337,0.49912286,0.4999678,0.49804157,0.49768156,0.5074213,0.4930708,0.50913155
19,0.4276047,0.43234065,0.49401653,0.39011693,0.30658072,0.43619496,0.43753326,0.41841784,0.47173825,0.4545814,0.4273872,0.48161045,0.459602,0.42894053,0.75902426,0.44533047,0.40067333,0.47077516,0.46790653,0.72135466,0.5968073,0.6677927,0.42191225,0.46510914,0.7398085,0.4801511,0.47690943,0.44908655,0.45509896,0.6210331,0.35586184,0.6634533
20,0.4973821,0.4969333,0.4997489,0.49644336,0.49164832,0.49468726,0.49702412,0.49529615,0.499859,0.49866924,0.49508387,0.49803886,0.49604505,0.49714342,0.52509826,0.49776468,0.495321,0.49816415,0.49656513,0.5226722,0.507771,0.512969,0.49448973,0.4972182,0.5218376,0.49807647,0.497621,0.49734083,0.49703842,0.5016406,0.48806491,0.50571585
21,0.4954166,0.496467,0.49968317,0.4939527,0.4691297,0.49330232,0.4951194,0.49351662,0.49858263,0.49638662,0.49361733,0.49730074,0.49546683,0.4944677,0.54781145,0.49739793,0.49320883,0.49797967,0.49605203,0.5343069,0.5135442,0.51570135,0.4932743,0.4969,0.54489815,0.49773943,0.4982799,0.4958961,0.49567175,0.5165784,0.48652092,0.5206364
22,0.46404746,0.4648919,0.51587194,0.4238532,0.2826421,0.45133194,0.46089986,0.43970466,0.5020611,0.46857616,0.44669396,0.49755204,0.47493538,0.45259562,0.7320002,0.4694908,0.42978153,0.49262902,0.4819229,0.71338403,0.57705814,0.62932885,0.44518667,0.48233697,0.65336156,0.501124,0.4971252,0.46483573,0.47007695,0.5772126,0.40414983,0.57131755
23,0.4521997,0.45649564,0.4961557,0.43047023,0.3314239,0.45457524,0.45646003,0.44499028,0.4814691,0.4673324,0.4498434,0.48466998,0.47084877,0.45109454,0.73534334,0.46666566,0.4349098,0.48037043,0.47635248,0.7039659,0.5890208,0.6169121,0.44602633,0.4753695,0.7083414,0.4833963,0.48239866,0.46494657,0.46671623,0.62357026,0.39824677,0.6404652
24,0.48255518,0.4828334,0.5050996,0.46741754,0.39068067,0.47552025,0.48062387,0.4717543,0.49910906,0.48515368,0.4741806,0.4961123,0.48601443,0.47759074,0.6359933,0.48656893,0.46834877,0.49505675,0.48913795,0.62234455,0.54579943,0.5638112,0.47265846,0.48983067,0.5984358,0.4969187,0.49525726,0.483277,0.4843989,0.5503428,0.4497349,0.54734147
25,0.46510532,0.46721223,0.49671933,0.4489933,0.37886614,0.4662211,0.46803895,0.45898882,0.48590177,0.47641686,0.4627841,0.4887754,0.4781489,0.46408668,0.67348415,0.4750498,0.452041,0.48550996,0.4820618,0.6491636,0.56459916,0.58804107,0.45968065,0.48142615,0.6572562,0.48760384,0.48637885,0.47427768,0.4757055,0.5862381,0.42308152,0.60078543
26,0.5009624,0.5014397,0.50017864,0.5037979,0.48314023,0.4966061,0.49947146,0.4993941,0.50160915,0.49978933,0.4981406,0.4975394,0.49709776,0.50008875,0.5393598,0.50198734,0.50083905,0.4994293,0.4974074,0.5324808,0.51065713,0.5080938,0.49795952,0.49860156,0.5272523,0.49816343,0.4985743,0.4993351,0.49816307,0.51177627,0.49496913,0.50811404
27,0.499553,0.5004935,0.5000791,0.5012229,0.47653967,0.49646917,0.49861896,0.49829608,0.5006953,0.49875784,0.49736172,0.49762145,0.49732268,0.49847302,0.543959,0.50089085,0.49897602,0.49910098,0.49748218,0.53450155,0.5120312,0.5079795,0.49747732,0.4987646,0.5315699,0.49843848,0.49927175,0.49862763,0.4978636,0.5167969,0.49506494,0.51429474
28,0.44664764,0.45038027,0.5007716,0.41304284,0.32384488,0.44793785,0.45191032,0.43478572,0.4843778,0.46393356,0.44166046,0.487661,0.46857193,0.4446254,0.72320724,0.45855752,0.4207665,0.4795615,0.47581565,0.6979918,0.57915497,0.64138156,0.43830585,0.4738699,0.68703604,0.48825333,0.48531428,0.45939535,0.46494466,0.595631,0.3854209,0.62051743
29,0.44261622,0.4463397,0.49438134,0.41483518,0.33282664,0.4478754,0.44915056,0.43511164,0.4765778,0.46280393,0.44138688,0.48335308,0.46663916,0.44298226,0.73437464,0.45791474,0.42177254,0.4763511,0.4729393,0.7011091,0.58918726,0.6371227,0.4369834,0.47108275,0.71476877,0.48175085,0.47945982,0.45920247,0.46241608,0.6176013,0.3815501,0.644504
30,0.44642183,0.4496924,0.49477696,0.42049938,0.3414738,0.4505612,0.4523311,0.43877485,0.4784395,0.46534926,0.44483086,0.4842366,0.46809897,0.44650403,0.723534,0.46053296,0.42665407,0.4777351,0.47426942,0.69358236,0.5849886,0.62971216,0.4402868,0.4724454,0.7064432,0.48252422,0.48024228,0.46143034,0.46477145,0.61079264,0.38668066,0.63857293
31,0.46046087,0.46244693,0.49616206,0.4422065,0.36889926,0.46213216,0.4639458,0.45377314,0.4839183,0.4737939,0.45814964,0.48745006,0.4753598,0.45966145,0.6905981,0.47160152,0.44566473,0.48369136,0.4798009,0.6626686,0.57129604,0.5970658,0.45448717,0.47900736,0.67246586,0.48591787,0.4843457,0.4710895,0.47257155,0.5939534,0.4139023,0.61120903
32,0.49883667,0.49782607,0.49892056,0.5011219,0.4805823,0.49571863,0.49740547,0.496918,0.49882177,0.49860677,0.49642086,0.49709597,0.4963421,0.4976909,0.5449666,0.5001668,0.49851835,0.49881572,0.49626514,0.53754365,0.5172172,0.50681686,0.4955704,0.4973525,0.53926384,0.49645087,0.49640375,0.4982703,0.49663445,0.5213546,0.49104038,0.51810354
33,0.48776808,0.487801,0.50012875,0.4806266,0.43706077,0.48560968,0.48750752,0.48290277,0.49595895,0.49050698,0.48438475,0.4957945,0.4911107,0.48550996,0.58849424,0.49098337,0.48086873,0.49530277,0.49238166,0.5749871,0.53104126,0.5355873,0.4834548,0.49296895,0.5739702,0.49579597,0.49543148,0.48968187,0.4898948,0.53968835,0.46922907,0.5423616
34,0.49851432,0.498111,0.49944836,0.49978277,0.47684425,0.49628887,0.49761248,0.49682587,0.49917927,0.49823847,0.49653223,0.49770725,0.49719656,0.49726146,0.54496837,0.49979767,0.49781573,0.49887648,0.49703094,0.53653497,0.5154962,0.5062091,0.496167,0.4981746,0.53510815,0.49754095,0.49795023,0.49817777,0.49709633,0.520856,0.4930181,0.5185773
35,0.49611652,0.4957301,0.49933714,0.4955356,0.4740369,0.49496785,0.49600306,0.49433243,0.4981587,0.4971509,0.49462754,0.4978793,0.49656022,0.4950161,0.5461806,0.49764946,0.49443734,0.49824107,0.49651375,0.53484404,0.5156052,0.50988364,0.49406436,0.49755728,0.53861827,0.497574,0.49787167,0.49684772,0.4963516,0.51987505,0.48960894,0.5212855
36,0.49189654,0.4917888,0.50244117,0.48535186,0.43603614,0.48864558,0.49098223,0.48630682,0.49933878,0.49291247,0.48765805,0.49821913,0.49366271,0.48866937,0.58392423,0.4942169,0.48521408,0.49804443,0.49457982,0.56856155,0.5265819,0.5258946,0.48692107,0.49584883,0.5599312,0.49851465,0.49842718,0.49229625,0.49252713,0.5316013,0.47798422,0.5303411
37,0.49716204,0.49705234,0.4991579,0.4982257,0.47741383,0.49609786,0.49711514,0.49608007,0.49851444,0.49808288,0.49603555,0.49795088,0.49705723,0.49641997,0.5447595,0.49902326,0.4967398,0.4985859,0.49689153,0.5331382,0.5148039,0.5063857,0.49535125,0.49811688,0.53636473,0.4974608,0.49792582,0.49792695,0.49705344,0.51908404,0.4921106,0.51944524
38,0.4955573,0.4955242,0.49882218,0.4957737,0.4732279,0.49523976,0.49594218,0.49447533,0.4975268,0.49718767,0.49480796,0.49772036,0.4965534,0.49481556,0.5496999,0.4977677,0.4946979,0.49804857,0.49640682,0.53543764,0.51644367,0.50791377,0.49403548,0.4976239,0.5427847,0.49712425,0.4977029,0.49698365,0.4963363,0.52188635,0.4899499,0.5247239
39,0.48505583,0.48596695,0.49802324,0.47948077,0.44740838,0.48646554,0.48717648,0.48300096,0.4936019,0.49085316,0.48470673,0.49540234,0.49109945,0.4848407,0.58423364,0.48981267,0.48034748,0.4938964,0.49221566,0.56367666,0.5277505,0.53222066,0.48317304,0.4928592,0.5749821,0.4946217,0.49475864,0.4898154,0.4902457,0.5357938,0.46938917,0.5466673
40,0.47769648,0.47816166,0.49688423,0.46874788,0.42337346,0.4800782,0.48042473,0.47421092,0.4897796,0.4858465,0.4772226,0.49327204,0.4868685,0.4770739,0.6171649,0.48418334,0.4704838,0.4908072,0.48863238,0.5957765,0.5433103,0.5473695,0.47471204,0.4888289,0.60743886,0.49151835,0.4911602,0.48447958,0.4851576,0.5573277,0.45320937,0.5709377
41,0.49441862,0.494027,0.50112003,0.49140814,0.45927963,0.4918694,0.49405044,0.49057075,0.49946937,0.49575716,0.4914212,0.49837422,0.49500322,0.49265882,0.5623961,0.49636135,0.4905427,0.49837807,0.4955356,0.5490961,0.5193424,0.51722986,0.49047443,0.49675882,0.54536813,0.49809936,0.49796957,0.4950057,0.49460676,0.5195416,0.48362136,0.5210088
42,0.48446944,0.4851464,0.49830773,0.4777672,0.45008102,0.48520216,0.48651713,0.4816973,0.493961,0.49035615,0.48355296,0.49527562,0.49028084,0.4843401,0.57860744,0.4886621,0.47880116,0.49335697,0.49183202,0.56437993,0.5272139,0.53827655,0.48200053,0.49194837,0.5710034,0.49458846,0.49413258,0.488897,0.48975706,0.53256106,0.4657386,0.54396445
43,0.48269013,0.4828133,0.49711365,0.47653073,0.4350631,0.48398432,0.4843011,0.47965667,0.49138474,0.4886876,0.48187077,0.49408996,0.48929435,0.4818006,0.60132617,0.48816592,0.4773626,0.49277586,0.4904707,0.5819336,0.5372099,0.5371115,0.47984105,0.49096268,0.5937838,0.49265176,0.49249372,0.48780483,0.4878879,0.55014247,0.4627361,0.55929065
44,0.46611705,0.4675502,0.49932653,0.44583622,0.3942121,0.46719575,0.46977317,0.4585693,0.48918325,0.47793052,0.46320012,0.49188548,0.47974697,0.46539924,0.6432165,0.47359392,0.45042688,0.486665,0.48408794,0.6249073,0.54945374,0.5889677,0.4605534,0.4829455,0.62330806,0.49153966,0.4893927,0.47465146,0.47779387,0.555784,0.42556643,0.5763911
45,0.48316386,0.48381588,0.4976863,0.47750494,0.4291172,0.48278296,0.48402956,0.47965726,0.49264625,0.4883647,0.48138735,0.49328405,0.48834097,0.48207775,0.6112718,0.48893285,0.47757736,0.4926064,0.49004677,0.59417,0.5398815,0.54126006,0.4793898,0.4904169,0.59756523,0.49227956,0.4920919,0.4873103,0.48721802,0.55449706,0.46094242,0.56089276
46,0.47603983,0.47659513,0.49716893,0.46636724,0.4083501,0.47681862,0.47786155,0.47132888,0.4895915,0.48365393,0.47417986,0.491701,0.48473105,0.47483355,0.6389727,0.48333618,0.46751726,0.48988372,0.48698756,0.6178767,0.55137795,0.55648553,0.47172934,0.48711476,0.6211623,0.49033764,0.48975787,0.48240128,0.48253474,0.5693332,0.44743013,0.5778788
47,0.47276998,0.4734041,0.49794877,0.45944634,0.40946305,0.47350162,0.47554758,0.46707785,0.48982546,0.48229784,0.47058454,0.4920904,0.482937,0.4719866,0.6342375,0.47971812,0.4616457,0.48889333,0.48597795,0.6131879,0.5484488,0.56892544,0.4678622,0.4856381,0.6181515,0.49099028,0.4896298,0.4799361,0.48140913,0.55896014,0.4393987,0.57431567
48,0.47708502,0.47723317,0.4965675,0.46816036,0.41863877,0.47813818,0.47895655,0.472886,0.48929778,0.48484197,0.47564152,0.49205068,0.48542613,0.4761708,0.62631476,0.4838855,0.46935555,0.49026632,0.48742893,0.60520923,0.54711413,0.5534344,0.4730706,0.48756123,0.61557496,0.49050134,0.48981094,0.4834569,0.48372835,0.56257105,0.44935325,0.5736882
49,0.47044194,0.47152987,0.49696112,0.45663574,0.40392303,0.47186467,0.47344005,0.46510935,0.48808536,0.48076507,0.46871075,0.49085668,0.48170936,0.4699177,0.6430128,0.478339,0.45922944,0.4876406,0.48492438,0.62056535,0.5513596,0.5726552,0.4659373,0.4844681,0.6289361,0.48979023,0.488607,0.47844353,0.47991732,0.565063,0.43541855,0.5822684


==> images/rnn_examples/13/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.6029661,0.011005398,0.27352995,0.18550473,0.54173774,0.46555707,0.48314068,0.48729664,0.49009943,0.5027586,0.46195632,0.5038555,0.2178347
1,0.763464,0.25809726,0.27001256,0.30598316,0.73871416,0.66066635,0.7303572,0.7650957,0.77801,0.79097193,0.78247523,0.797187,0.637472
2,0.27848545,0.0030442479,0.14328991,0.11496155,0.22320399,0.19100946,0.18766004,0.21793863,0.26073992,0.27546057,0.26668322,0.28723577,0.14096718
3,0.19573544,0.012695575,0.2939542,0.19957739,0.15806487,0.14030531,0.1546765,0.19214863,0.24819668,0.27728027,0.2958799,0.31699818,0.19639036
4,0.3190705,0.08632597,0.25812846,0.19626722,0.30062032,0.26955128,0.28355774,0.30919972,0.34055558,0.3588346,0.36620572,0.38094488,0.23385757
5,0.78484267,0.073134735,0.5798221,0.4365119,0.7188037,0.6845804,0.7684651,0.80126613,0.8217855,0.84455156,0.7866221,0.8670108,0.58412933
6,0.670484,0.004476239,0.31861317,0.23654005,0.60613513,0.5409667,0.57739145,0.5888867,0.60006374,0.61840284,0.56542665,0.6226221,0.2898132
7,0.70441735,0.06856323,0.531306,0.39798924,0.6760268,0.6247337,0.69780034,0.7352641,0.75848264,0.7804561,0.7610532,0.79640365,0.5626504
8,0.1545908,0.008508274,0.2604635,0.17435765,0.13518678,0.12531283,0.15143561,0.17187947,0.1956008,0.21600133,0.21774328,0.24087597,0.09134531
9,0.4845376,0.0037808407,0.50128037,0.41733775,0.49918336,0.46559137,0.49769846,0.5105928,0.53251356,0.5493868,0.5631694,0.5636887,0.27807412
10,0.29502234,0.005391991,0.3849421,0.29544616,0.31613532,0.29278636,0.30124554,0.32224274,0.37045962,0.38875884,0.40876758,0.39814937,0.15986991
11,0.31003022,0.020912124,0.32476938,0.24464713,0.2643261,0.25917718,0.2713512,0.29503167,0.35875058,0.38732132,0.37261376,0.40446302,0.20610324
12,0.13882864,0.0016437611,0.27893904,0.18738566,0.11638841,0.116116375,0.12594438,0.15446757,0.20895305,0.23408146,0.2330611,0.25591293,0.10730885
13,0.117724515,0.0027604424,0.21742885,0.13552026,0.098674424,0.10028854,0.09382004,0.12651473,0.2199985,0.25278106,0.25170296,0.2737083,0.092665754
14,0.14158978,0.0012049557,0.24674062,0.1481704,0.12087823,0.12154668,0.11285907,0.14869013,0.2556964,0.29500574,0.2813202,0.3184316,0.07215265
15,0.1699042,0.019226858,0.24532531,0.1567669,0.14659075,0.14415659,0.13224089,0.17200221,0.3086633,0.3596464,0.34604257,0.38408837,0.11664022
16,0.13882929,0.0012635398,0.24814884,0.14183,0.11171115,0.11141182,0.0943,0.13741946,0.29975855,0.36433563,0.3569694,0.3957116,0.09881863
17,0.20667478,0.023690088,0.22226664,0.13564597,0.17966275,0.16591509,0.14291173,0.18636787,0.35414818,0.41697952,0.40512955,0.44294932,0.14822796
18,0.13371743,0.018352479,0.2081001,0.10965027,0.127093,0.1202681,0.09314664,0.13371523,0.3203277,0.39254442,0.37334508,0.41882342,0.11488053
19,1.0063521,0.024389911,0.46430248,0.31787616,1.0043057,0.9525065,1.0042386,0.995277,1.0006815,1.0341278,0.9958216,1.0404984,0.43220672
20,0.12227655,0.001138407,0.061629955,0.028569557,0.09099146,0.072001904,0.04918522,0.06192044,0.1375366,0.1710523,0.16133505,0.17649579,0.030184468
21,0.18376297,0.020677831,0.21936756,0.12390823,0.15331204,0.14271411,0.12366341,0.15981562,0.30555475,0.3759292,0.35894236,0.41146618,0.08949195
22,0.9889052,0.58844167,0.25361463,0.3049035,0.976219,0.92918724,0.9714592,0.99560356,0.9946546,1.0004494,0.9997409,0.98907644,0.9508286
23,0.7973289,0.028515354,0.6958816,0.5257637,0.8122731,0.7870739,0.8451216,0.8585517,0.88741934,0.9115321,0.9114168,0.9282112,0.5143482
24,0.51649487,0.22152965,0.26958787,0.26057807,0.4964,0.4669279,0.47939292,0.49894994,0.5495886,0.58088464,0.5644649,0.5918512,0.40830508
25,0.6130036,0.025395177,0.4561939,0.37498483,0.59439546,0.56155485,0.5891819,0.5973157,0.63425595,0.66557324,0.63624734,0.68092334,0.29628545
26,0.11275124,0.0011552213,0.2106247,0.10799195,0.08931898,0.08667571,0.07679584,0.120094866,0.24325222,0.29594252,0.3011926,0.33283085,0.1284539
27,0.1253904,0.0014166815,0.2398435,0.12888221,0.09958752,0.09840469,0.09384071,0.14090487,0.25520712,0.3059523,0.31651473,0.35110092,0.1472593
28,0.8885687,0.14833443,0.31751612,0.28330594,0.86447513,0.81709635,0.86325485,0.87167996,0.8820069,0.9059748,0.8764349,0.90748584,0.5974459
29,0.8155047,0.005240885,0.53959405,0.3710759,0.85363317,0.81861275,0.8703138,0.8593631,0.8668034,0.88763285,0.87529737,0.8891256,0.36113012
30,0.8358336,0.011200885,0.50243807,0.39736775,0.8112268,0.76456326,0.81292343,0.80795336,0.8242574,0.85544896,0.79567325,0.8664155,0.36269158
31,0.6602219,0.024660397,0.51174104,0.37437207,0.659354,0.6238169,0.6553042,0.6601315,0.6760364,0.7019157,0.68426365,0.71597314,0.30958888
32,0.13617638,0.00094858406,0.2372595,0.15474385,0.10980288,0.096239954,0.09626615,0.11052447,0.15056819,0.17207359,0.16523261,0.19477761,0.03611854
33,0.31484863,0.063012965,0.26472208,0.20493571,0.29068315,0.27222708,0.27620924,0.2915228,0.33220574,0.35911492,0.35133013,0.379612,0.18058836
34,0.13241614,0.0047640707,0.22696178,0.1562304,0.10630124,0.095733896,0.09545004,0.12004571,0.16825669,0.18743686,0.18847947,0.20729898,0.08417075
35,0.15983663,0.0127311945,0.20781744,0.13446641,0.12358619,0.10728416,0.10158518,0.123507656,0.17356531,0.1948185,0.18342929,0.21470182,0.06202956
36,0.29815012,0.119539954,0.25330207,0.20738593,0.27064937,0.24973544,0.25151548,0.27593836,0.332334,0.35946682,0.350636,0.37821266,0.21993956
37,0.13591164,0.0014583186,0.22452806,0.1437623,0.107549466,0.093682215,0.0896727,0.11078177,0.16899036,0.19372393,0.19253297,0.2166565,0.05808323
38,0.1624135,0.0010567699,0.24803084,0.15677279,0.12610872,0.107888676,0.102623366,0.12698314,0.186022,0.21382433,0.2058051,0.23895548,0.05702354
39,0.2918818,0.0017401327,0.27792296,0.18035239,0.25147092,0.22987093,0.23360708,0.25385335,0.31868017,0.35314164,0.33212784,0.38190424,0.10705885
40,0.41971895,0.002053584,0.35233903,0.31141928,0.39373314,0.34075487,0.34197024,0.346211,0.36189952,0.3739856,0.3777496,0.37933096,0.1537207
41,0.22669815,0.071077965,0.20662495,0.144127,0.19098191,0.16866548,0.16025062,0.18559642,0.24160323,0.2646957,0.26023278,0.28468287,0.13946407
42,0.31019944,0.004561814,0.20295717,0.15147275,0.26154053,0.22679372,0.22847916,0.24417615,0.28571942,0.30997,0.27483723,0.3267245,0.13303597
43,0.34378955,0.0014690266,0.32897112,0.29248142,0.32574403,0.276353,0.28815618,0.2993515,0.33126602,0.3492846,0.32530224,0.36467513,0.0929327
44,0.5725535,0.07436354,0.18125057,0.17522651,0.5430906,0.47854203,0.5066293,0.5175458,0.5244779,0.5380044,0.52061415,0.5427871,0.30268335
45,0.368345,0.0034317255,0.3607421,0.32231748,0.33971202,0.29941455,0.32708627,0.34896982,0.390917,0.41671196,0.40560123,0.43880174,0.18182363
46,0.43750694,0.0093377875,0.42876017,0.35333496,0.47229752,0.40665093,0.4301122,0.43522784,0.4439763,0.44396213,0.50149596,0.44542614,0.23957938
47,0.51138115,0.038072653,0.31911787,0.23361607,0.4703855,0.40931442,0.4306969,0.44091088,0.45537633,0.46646538,0.4436107,0.47119355,0.24118456
48,0.4342802,0.0025746017,0.3729204,0.31632823,0.40860522,0.35406014,0.3831968,0.39136916,0.40870818,0.4262165,0.3985638,0.43763712,0.13705933
49,0.52620405,0.015966505,0.3427829,0.27504674,0.4869189,0.4228273,0.46306455,0.48235574,0.5072881,0.52629113,0.49937266,0.54147065,0.22000872


==> images/rnn_examples/14/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.024878634,0.038372613,0.021897905,0.043393865,0.12770094,0.011971402,0.028375199,0.015351855,0.027375326,0.008528593,0.0011401706,0.017095972,0.003998407,-0.004893266,0.035165213,0.030293027,0.03049786,0.0049330313,-0.0016653215,-0.16529477,0.07354824,-0.15220003,0.00072076026,0.023416748,0.00053672073,0.031088145,0.04577971,-0.00094714697,0.021758823,-0.06655959,0.2382245,0.009997803
1,-0.054328803,0.074065425,0.04155985,0.07850143,0.14894313,0.025406592,0.056698315,0.022984784,0.05790493,0.027618198,-0.0032060053,0.026104458,0.008325288,-0.011436295,0.09270801,0.04672902,0.0606807,0.012042465,-0.0039668474,-0.22986904,0.12141526,-0.29845643,0.008028024,0.044973984,0.019501472,0.056250863,0.07916474,-0.003712387,0.033262856,-0.12654056,0.41810197,0.04796521
2,-0.057187762,0.07055095,0.036528096,0.0793535,0.1468728,0.025953718,0.057398446,0.017249998,0.05368034,0.03138334,-0.007511301,0.027006937,0.0037973947,-0.021144351,0.13711296,0.038212553,0.05774475,0.015779069,-0.009736641,-0.2679183,0.12001032,-0.33464965,0.0015337698,0.04393789,0.017395345,0.058019392,0.07953134,-0.006446753,0.030199032,-0.16772088,0.4259436,0.109400325
3,-0.05440608,0.06087491,0.029089171,0.080951944,0.11834415,0.022792427,0.052650366,0.011740017,0.03892082,0.021879941,-0.009886745,0.030203797,-0.0016077955,-0.03060174,0.10480223,0.0328188,0.04918667,0.016622214,-0.017695347,-0.31921864,0.10860762,-0.28915495,-0.011662827,0.039341196,-0.012953405,0.05834497,0.082304776,-0.01027422,0.029416662,-0.16765249,0.47402334,0.10870029
4,-0.054829072,0.059113026,0.02673567,0.08254883,0.1216349,0.021803092,0.051063187,0.010304531,0.033578705,0.017067576,-0.010377711,0.029508462,-0.00082531077,-0.032231584,0.10437606,0.031222403,0.047501273,0.01593275,-0.019232713,-0.3540664,0.08495633,-0.2723096,-0.01469908,0.038702704,-0.020264085,0.057924137,0.08248289,-0.010886762,0.027655046,-0.16002202,0.47955337,0.11077593
5,-0.049481764,0.053558044,0.021521784,0.07266104,0.11582171,0.021133289,0.047332793,0.008164048,0.02849479,0.018564017,-0.009943392,0.02301022,0.0005818083,-0.028377306,0.13333979,0.022885326,0.04287918,0.015709585,-0.017509677,-0.34317732,0.055088773,-0.2816043,-0.009825541,0.034468498,-0.0019203424,0.05019265,0.06896434,-0.00980843,0.021195935,-0.167537,0.39120135,0.16579644
6,-0.055940546,0.06271312,0.027846936,0.081003785,0.12229136,0.024776187,0.05516805,0.0116930865,0.03790012,0.024438584,-0.01009855,0.026731482,0.0016114193,-0.028444925,0.15040861,0.028816057,0.051041618,0.017922645,-0.017610742,-0.35091263,0.081431635,-0.3203798,-0.0074452767,0.04059805,0.004554158,0.057060868,0.07823813,-0.010052953,0.026634645,-0.18371457,0.43870854,0.17269431
7,-0.04900577,0.05031055,0.018565474,0.06638445,0.096813016,0.023477927,0.04565929,0.0074972305,0.02520898,0.020370163,-0.009009149,0.017525502,0.0061443187,-0.024410276,0.17690489,0.015457133,0.04070279,0.014862259,-0.013523387,-0.33019906,0.021331815,-0.25582844,-0.0038103345,0.03412267,0.017656833,0.043960273,0.058988124,-0.01045135,0.015987383,-0.14575763,0.31964552,0.20057744
8,-0.05997705,0.066367716,0.032200545,0.08569845,0.10850543,0.026612373,0.057639245,0.013600225,0.042211086,0.024648063,-0.010223758,0.029776301,0.0039492324,-0.029224828,0.16023284,0.032794215,0.05413393,0.01878955,-0.016399128,-0.36439216,0.09756811,-0.29614782,-0.00849433,0.045191325,-0.00035425927,0.061438277,0.085679516,-0.010720663,0.031095905,-0.19129626,0.47662354,0.17095034
9,-0.0424331,0.035853893,0.0113607235,0.05404806,0.013027489,0.018778121,0.033925176,0.0010290756,0.012837691,0.011863134,-0.010182221,0.012768743,0.0068876036,-0.025596408,0.1456674,0.0052569825,0.028812554,0.012149582,-0.012825608,-0.29198092,-0.021654446,-0.12452161,-0.008548748,0.02747669,0.0044285785,0.03431849,0.04686706,-0.011659752,0.009202786,-0.10060516,0.25921637,0.17333016
10,-0.055166125,0.062063083,0.030974433,0.078976296,0.10168108,0.024289683,0.051542155,0.012317108,0.03778688,0.018642131,-0.008971854,0.024670348,0.0076046204,-0.02545833,0.14842379,0.029752446,0.050444417,0.015078729,-0.012596304,-0.34713075,0.055607174,-0.23059216,-0.0058000674,0.04241394,0.007918911,0.05426325,0.077135995,-0.011472838,0.026089108,-0.13082477,0.4168313,0.133745
11,-0.036588646,0.03291611,0.011750309,0.04812345,0.013102286,0.015913751,0.029488716,0.0010668961,0.01218956,0.008530598,-0.009433018,0.010479488,0.0071813,-0.02275217,0.12790623,0.0055555366,0.025828648,0.011039853,-0.010838549,-0.26600948,-0.031075384,-0.092751436,-0.0075691985,0.025400562,0.006756742,0.030654967,0.042622723,-0.011585601,0.0077738487,-0.07683158,0.23021252,0.17280336
12,-0.02773732,0.022239907,0.00962705,0.03233545,0.038259152,0.011712695,0.020199213,-4.54791e-05,0.010609658,0.006546219,-0.008146711,0.005138922,0.009971299,-0.016767204,0.14901718,0.00054922164,0.017347043,0.009547846,-0.0048632976,-0.20079271,-0.050462104,-0.08981601,-0.0072457474,0.022071857,0.03538118,0.021508478,0.030171633,-0.008757244,0.0032959084,-0.070513286,0.14116499,0.19317734
13,-0.0254431,0.022244904,0.010867545,0.031604722,0.053981796,0.011863822,0.020874592,0.002893512,0.011757264,0.0072269,-0.006233776,0.006785241,0.009626083,-0.013733303,0.114518136,0.004486028,0.017538695,0.009639259,-0.0039834366,-0.18656224,-0.033291537,-0.10674399,-0.0062998077,0.02226574,0.040920757,0.022006627,0.031169724,-0.007962295,0.006727954,-0.08144452,0.14611717,0.17285651
14,-0.024648935,0.017265342,0.010756839,0.02492311,0.078869455,0.010645461,0.016760124,0.0027825944,0.013890469,0.0076653706,-0.005888942,0.00532463,0.01256182,-0.011149418,0.14128959,0.0034650916,0.014088631,0.009445708,0.000607054,-0.1539772,-0.023491248,-0.11127601,-0.0077098873,0.022880137,0.034138165,0.01895799,0.027575998,-0.005157718,0.0057845446,-0.09445516,0.110172704,0.20208931
15,-0.024723962,0.014657272,0.010939885,0.021506412,0.095116384,0.010679401,0.014916483,0.003115559,0.014926177,0.007851547,-0.0053287083,0.004402561,0.015241997,-0.008847443,0.15134805,0.0031254026,0.01243056,0.008902049,0.0038665181,-0.1341404,-0.020629587,-0.113882504,-0.0077013406,0.023529015,0.04121769,0.017084189,0.02539223,-0.0039833793,0.005482232,-0.101375125,0.091052786,0.21143317
16,-0.025812907,0.013106823,0.0110082375,0.01938942,0.11073817,0.01142155,0.013698312,0.0029583285,0.0148066,0.0075346204,-0.005025208,0.0024225607,0.018510032,-0.0064381044,0.17072365,0.0020506065,0.011848524,0.0077778655,0.006631927,-0.1258986,-0.028287798,-0.11989896,-0.0058876825,0.023971902,0.057402384,0.014632828,0.022679102,-0.0038972795,0.0040369537,-0.0969963,0.07327221,0.20336202
17,-0.026745632,0.01273793,0.011499466,0.019078871,0.110576205,0.011749366,0.013616351,0.0035341727,0.016116913,0.008247245,-0.004838095,0.003288347,0.019127876,-0.0061511374,0.16461095,0.0032478399,0.011749806,0.007940786,0.007745685,-0.11641267,-0.018128365,-0.1162281,-0.0063551455,0.024844415,0.05300802,0.015087813,0.02353581,-0.0036083325,0.0051295985,-0.107826084,0.07581204,0.20949884
18,-0.028115094,0.013631124,0.012667552,0.019217614,0.12476374,0.012482258,0.01437266,0.004263452,0.018380044,0.009664627,-0.0046237465,0.003572328,0.02022611,-0.00546501,0.17758779,0.004144989,0.012672124,0.007997189,0.009068366,-0.11422314,-0.013505783,-0.1260599,-0.0057119215,0.02619767,0.06273908,0.015664168,0.02426567,-0.00330659,0.0058460664,-0.11049508,0.07627085,0.21662885
19,-0.028802453,0.013175037,0.012460788,0.019425519,0.12735441,0.012948857,0.014179664,0.0040080864,0.017456656,0.009064236,-0.0047246795,0.0030821692,0.021208916,-0.0052614934,0.1755393,0.0037979065,0.0124732535,0.0077503817,0.009466028,-0.117002375,-0.015537388,-0.12834167,-0.005547693,0.026331186,0.065971434,0.0151763,0.024054397,-0.003771856,0.0055277385,-0.11462304,0.076821044,0.2119276
20,-0.028768444,0.013217907,0.012365433,0.019234521,0.11878071,0.012850716,0.014750484,0.0041150474,0.018373657,0.010648736,-0.0048440304,0.0040429966,0.019649416,-0.005832392,0.17323549,0.004056756,0.012602852,0.008483726,0.008690806,-0.11161715,-0.0017021415,-0.12634286,-0.0059291627,0.02601168,0.061852753,0.015877547,0.024477106,-0.0034978362,0.0065435614,-0.11764528,0.08210133,0.21689007
21,-0.034512978,0.027519928,0.018023426,0.033689134,0.13237667,0.016976854,0.027604878,0.008680907,0.026996661,0.01896167,-0.0049115317,0.010875439,0.014073614,-0.0085526435,0.16393748,0.012808777,0.024336953,0.011617955,0.002673301,-0.15801814,0.042108156,-0.20586109,-0.002993564,0.030097391,0.07115152,0.026830832,0.037789006,-0.004364564,0.015099904,-0.15388814,0.17602402,0.21862304
22,-0.03267622,0.01883664,0.012566222,0.026556069,0.11336602,0.015414377,0.020876957,0.004398508,0.018971838,0.0149031645,-0.0056513185,0.0067071877,0.016261425,-0.009665747,0.17446983,0.0044633765,0.017110564,0.01014405,0.0040317527,-0.14489865,0.007576296,-0.15588626,-0.005568417,0.02702745,0.06590477,0.020693164,0.029658007,-0.004872896,0.009010068,-0.1272872,0.12663727,0.22039047
23,-0.03366199,0.022981873,0.013835247,0.03014405,0.1160624,0.016362783,0.024131885,0.006050187,0.020775408,0.016563734,-0.0053310143,0.007814687,0.014992378,-0.00941175,0.16905135,0.0068875477,0.020371798,0.0106334705,0.0025966284,-0.16169824,0.015810242,-0.17502812,-0.0036625187,0.027726252,0.069501445,0.023111014,0.032394607,-0.0049031205,0.010836318,-0.13850887,0.14799702,0.21742287
24,-0.03406425,0.022410132,0.013139001,0.028716387,0.107336216,0.016499449,0.023843655,0.004722238,0.020664793,0.017753184,-0.0059107943,0.006416551,0.014788648,-0.009407096,0.19682711,0.00437313,0.020535594,0.010684581,0.0024444018,-0.16372477,0.017511135,-0.17998074,-0.0020394265,0.026694972,0.071991056,0.021354381,0.0296402,-0.005221974,0.008998079,-0.12496464,0.13167953,0.20862281
25,-0.032672055,0.02143548,0.011023253,0.025350103,0.0798174,0.017140247,0.022971548,0.0030853683,0.01770644,0.018677693,-0.005819042,0.0032376598,0.014728027,-0.007750906,0.21295635,-1.9966392e-05,0.020109463,0.009422739,0.0023595206,-0.15883133,0.0022009104,-0.17830756,0.003256532,0.023717709,0.08905055,0.017232677,0.022874245,-0.006590507,0.005455248,-0.10766027,0.10213813,0.183379
26,-0.03185159,0.021936417,0.010786008,0.023942966,0.05515092,0.01757563,0.022907011,0.0033242078,0.018273214,0.020232983,-0.005201794,0.0035774657,0.014023406,-0.0074445624,0.20939921,-0.00033186993,0.020384254,0.008931069,0.0028436854,-0.14779863,0.0028011184,-0.166837,0.0055427756,0.023133337,0.084711924,0.01661216,0.021279924,-0.00693817,0.005190807,-0.10662049,0.09197427,0.17580348
27,-0.044440784,0.045433447,0.025419712,0.04471209,0.10645239,0.02451,0.041263856,0.012094259,0.042666174,0.034578748,-0.0048125214,0.015168721,0.011664,-0.010157592,0.24789608,0.016912403,0.040155474,0.013952882,0.0018112456,-0.1936958,0.08698861,-0.28739357,0.009089427,0.035724416,0.070717916,0.034646757,0.045045555,-0.0061207255,0.018994287,-0.1555275,0.20562613,0.19469884
28,-0.036255553,0.027805649,0.012222429,0.03335102,0.020163348,0.020228278,0.028172804,0.0035675187,0.020224774,0.022058833,-0.0059021343,0.008993563,0.01167049,-0.013894545,0.1686104,0.0022006528,0.024542311,0.010061483,-7.23984e-05,-0.17292374,0.012007505,-0.15610091,0.0025931753,0.025881443,0.052938454,0.023144038,0.03016048,-0.009397925,0.008312428,-0.12973173,0.14092666,0.17200084
29,-0.030581713,0.024591865,0.010696649,0.028436814,0.030019624,0.017683296,0.024969973,0.0034645502,0.017762553,0.019778665,-0.0048705013,0.007271463,0.010362247,-0.011772012,0.16530305,0.0008452245,0.021407854,0.008944032,-3.1582345e-05,-0.15779068,0.0013006679,-0.14802594,0.0028824476,0.022858888,0.062486693,0.020020608,0.02563101,-0.007984254,0.0066641443,-0.10452448,0.11616433,0.16424978
30,-0.027549766,0.022635601,0.009965042,0.024569018,0.029314876,0.016207928,0.02325654,0.0032996733,0.017335232,0.020124406,-0.0045151236,0.006357517,0.008934841,-0.010305101,0.1657579,5.6828605e-05,0.019782625,0.008757329,-0.0001657825,-0.14010563,0.0021261096,-0.14684029,0.0037732031,0.020889781,0.07020621,0.0181343,0.02235559,-0.007150652,0.0061357133,-0.09270773,0.10005728,0.16088296
31,-0.050179206,0.06188314,0.033665046,0.06993168,0.112486094,0.028075792,0.05206886,0.019530674,0.04480534,0.026653256,-0.0028309785,0.024973866,0.011370072,-0.014197689,0.15073505,0.03350338,0.050661907,0.013609678,-0.003240294,-0.2527282,0.096914746,-0.26119944,0.0046220557,0.043447793,0.0368423,0.050587036,0.071197994,-0.007597628,0.030595087,-0.1738308,0.3696146,0.13168716
32,-0.0653326,0.08097421,0.04570348,0.09613978,0.10914917,0.03295298,0.069069505,0.022838835,0.06162852,0.034271225,-0.0070424313,0.03907102,0.0047656284,-0.02614732,0.14838049,0.046899825,0.06593844,0.020164283,-0.012503147,-0.29474747,0.16698945,-0.31939006,-0.0029557964,0.05480913,0.014404133,0.07294667,0.102856815,-0.009088665,0.043899707,-0.23936148,0.5672287,0.12932059
33,-0.04329566,0.040561385,0.016088441,0.05705694,0.017823618,0.021459904,0.038600586,0.004035836,0.021380074,0.01777744,-0.008802401,0.017995441,0.0046433164,-0.026143722,0.13434656,0.009589223,0.03249366,0.012637563,-0.011671379,-0.24298961,0.024497345,-0.13964833,-0.007649728,0.030107604,0.014210084,0.03896472,0.0537356,-0.010667468,0.014774861,-0.13493857,0.2994577,0.17565913
34,-0.032001793,0.031546302,0.01237786,0.044145256,0.038511224,0.01611283,0.03079543,0.0024471052,0.015720865,0.014375545,-0.0077825086,0.012959322,0.0026888703,-0.021740604,0.12555516,0.0052603674,0.025016578,0.0119351875,-0.010831642,-0.22374538,0.010352406,-0.14870624,-0.0072206133,0.02351914,0.035963178,0.030614048,0.041561592,-0.0097380895,0.010937762,-0.106505804,0.227222,0.16811383
35,-0.024446148,0.020379033,0.006450365,0.030374387,0.0147446785,0.012174163,0.021692984,-0.0004201735,0.007372286,0.010741876,-0.007071402,0.0068752454,0.0033939357,-0.017281214,0.109523565,-0.0017085283,0.016258858,0.009675063,-0.008911567,-0.17443271,-0.023110304,-0.10277416,-0.0057126326,0.017108401,0.049346305,0.02052024,0.02706387,-0.008981571,0.005039587,-0.06710383,0.14918108,0.14761962
36,-0.021720417,0.018573057,0.00677409,0.023984771,0.027288707,0.011443084,0.019447602,0.0007824047,0.009151561,0.012501042,-0.005636797,0.0046319123,0.004683922,-0.012296383,0.12706277,-0.0017060523,0.015283933,0.00876957,-0.0057463474,-0.14493309,-0.022112856,-0.11521564,-0.001370903,0.01609233,0.0645513,0.016868237,0.021371227,-0.00736486,0.004255331,-0.057877764,0.110658556,0.14068386
37,-0.020949919,0.017690534,0.007191276,0.020695709,0.0292984,0.011389038,0.018536774,0.0017306134,0.01110496,0.014412807,-0.0048206616,0.0044570826,0.005140352,-0.009987473,0.12951437,-0.00094685296,0.014931994,0.008462444,-0.003781278,-0.12224701,-0.01356362,-0.116856016,0.0006363395,0.01600216,0.06731257,0.015549157,0.019186538,-0.0065494,0.0047083413,-0.059145868,0.09480173,0.1411756
38,-0.022334877,0.01971637,0.008823126,0.021395404,0.04889519,0.012400683,0.020163633,0.0033435393,0.01418113,0.01677614,-0.004182879,0.0054653725,0.005712596,-0.008899666,0.13450491,0.0012589303,0.016751114,0.008403353,-0.0026889099,-0.11516501,-0.009830906,-0.1324942,0.002222319,0.017598165,0.081081614,0.016792847,0.020587476,-0.006360315,0.006272061,-0.06215661,0.100695275,0.14858815
39,-0.035382826,0.04258669,0.021721805,0.04780919,0.117014945,0.020064032,0.03736645,0.013703294,0.029754866,0.021192757,-0.0025490774,0.016019154,0.0075569786,-0.010299414,0.13485177,0.020962264,0.034880284,0.011753453,-0.0037234938,-0.21104228,0.060214963,-0.22677332,0.0035007629,0.030632682,0.04996398,0.035230763,0.04830266,-0.0064029954,0.020502917,-0.11958761,0.25008437,0.13913208
40,-0.037987545,0.039607577,0.018432602,0.049894914,0.11083406,0.018652294,0.036079608,0.009483789,0.02499852,0.019011509,-0.0055803596,0.01666021,0.0051482525,-0.016839415,0.12597743,0.017709803,0.032446034,0.012288209,-0.007915089,-0.23554656,0.040672265,-0.20802493,-0.0030112215,0.029489066,0.040621366,0.036177628,0.049677864,-0.008248681,0.018478202,-0.116248034,0.26842612,0.15399674
41,-0.033501714,0.03419763,0.012982541,0.045150287,0.108730905,0.01799474,0.03167776,0.00783119,0.015156021,0.012990733,-0.0048073526,0.010629559,0.007961721,-0.014049462,0.13337088,0.011129327,0.027158827,0.010484916,-0.007316095,-0.24451661,0.0005514473,-0.16419852,-0.0008102519,0.025525838,0.048911124,0.029622536,0.04102528,-0.009196362,0.012053668,-0.0797101,0.2283368,0.16594084
42,-0.025032956,0.02236113,0.0062979725,0.034170896,0.054713037,0.012735951,0.023684321,0.0026114578,0.005284485,0.009233417,-0.0063661346,0.007846697,0.0031788484,-0.015855685,0.07668253,0.0034477506,0.017174743,0.010512518,-0.011012398,-0.19246997,-0.027281752,-0.10030473,-0.005287837,0.018004723,0.058226746,0.023066465,0.031028751,-0.010266224,0.007859236,-0.053596828,0.1881082,0.17148235
43,-0.030796457,0.034204036,0.014996417,0.043938972,0.09811473,0.01475317,0.033585347,0.0073302956,0.019916896,0.01854736,-0.0067986855,0.014602442,-0.0007086388,-0.016806915,0.09843899,0.0137106,0.027810127,0.014661545,-0.013411078,-0.21386655,0.04019691,-0.19665378,-0.0047426247,0.02400916,0.0565677,0.033417042,0.04430736,-0.008257214,0.01751334,-0.09143676,0.25931275,0.17644182
44,-0.02433096,0.018930249,0.0052903746,0.029651776,0.05262909,0.011195277,0.022098295,0.0006421048,0.005477518,0.011983905,-0.0074795345,0.0065928237,0.0012273747,-0.01571763,0.09180212,0.00023093494,0.015444037,0.011714158,-0.012104659,-0.16791579,-0.014919639,-0.12176276,-0.0061914697,0.016124034,0.06157123,0.021112336,0.027325206,-0.008682983,0.007472846,-0.05814724,0.17047308,0.16514985
45,-0.02310251,0.020158198,0.006719187,0.036078494,0.047606733,0.00911756,0.022957843,0.0023128777,0.0045582987,0.0077099735,-0.0070050485,0.013216993,-0.0033740122,-0.019525543,-0.0028762072,0.007848297,0.015864436,0.012137715,-0.016075635,-0.17886764,0.006518671,-0.10638216,-0.013716889,0.016485445,0.02570555,0.026856463,0.03716349,-0.008933168,0.01385352,-0.06962767,0.23477475,0.1205035
46,-0.01652267,0.011698374,0.0018137763,0.026373383,0.05132128,0.0054316707,0.015782101,-0.00044160523,-0.0021510005,0.0034615933,-0.006601761,0.007835711,-0.003278211,-0.016618678,0.00016609207,0.0016936732,0.008770801,0.010035361,-0.015080223,-0.1427449,-0.021265477,-0.07300955,-0.013757145,0.010898089,0.032164134,0.019113585,0.02637095,-0.006993902,0.008032601,-0.036335498,0.17660509,0.11725368
47,-0.021218289,0.023053478,0.00882849,0.03387793,0.11250033,0.00874963,0.024205592,0.00489314,0.009403164,0.010377778,-0.0054510497,0.010624269,-0.002711445,-0.01385322,0.04661782,0.009657618,0.018271312,0.011603253,-0.014039312,-0.1682421,0.009480956,-0.15947051,-0.00825258,0.01635441,0.056980655,0.025530126,0.034356534,-0.005780231,0.013289485,-0.051579576,0.21467613,0.14435093
48,-0.031225467,0.035042185,0.015743457,0.04587909,0.13249505,0.0129414555,0.034385048,0.008217902,0.02153988,0.018927956,-0.0068447683,0.01629071,-0.003924235,-0.01667451,0.08250891,0.017281758,0.028895268,0.015401558,-0.01577659,-0.20837833,0.06506485,-0.23382375,-0.0073044756,0.023294363,0.047193497,0.035644215,0.047600746,-0.0058099665,0.020462804,-0.089685656,0.2891451,0.1615642
49,-0.030361779,0.028033454,0.009844722,0.04326182,0.1091737,0.012111938,0.029344436,0.004555423,0.011098602,0.01278401,-0.0075690905,0.013618309,-0.0020779963,-0.0190899,0.06198107,0.011000767,0.022623748,0.01369822,-0.016272109,-0.21779644,0.022840926,-0.18136469,-0.010959404,0.020564523,0.03583006,0.031600676,0.04281299,-0.0076923342,0.015561072,-0.08164793,0.26853955,0.16264457


==> images/rnn_examples/14/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47673097,0.4647556,0.4901245,0.46778414,0.36550578,0.48973277,0.47757572,0.4846378,0.48525685,0.48401985,0.48181698,0.4878518,0.4898479,0.47245502,0.57493335,0.4688568,0.463569,0.48624995,0.48941875,0.5843292,0.45582998,0.5593712,0.47165248,0.4884289,0.48941588,0.4886042,0.48845506,0.4866212,0.46380264,0.6684374,0.5104471,0.65404475
1,0.46666658,0.45536527,0.48546934,0.46338966,0.30258968,0.48452923,0.46951076,0.47811046,0.4790207,0.47710887,0.47551805,0.48261547,0.48405358,0.46382454,0.6766302,0.4649782,0.4564582,0.48034552,0.48337469,0.6574985,0.44190127,0.5577211,0.4604366,0.48244274,0.41370988,0.4837645,0.48189387,0.48003292,0.4414622,0.769263,0.4587939,0.79037404
2,0.4720118,0.4622764,0.48641905,0.47017106,0.3529851,0.486422,0.47370344,0.4811562,0.48075172,0.48171985,0.47909027,0.48483336,0.48585865,0.46879143,0.67328864,0.47050524,0.4627481,0.48346874,0.4861241,0.6309356,0.45447832,0.5372203,0.46558,0.4846207,0.47605872,0.48505366,0.48355702,0.4837028,0.4540794,0.7123148,0.45409667,0.7576248
3,0.46748772,0.45139578,0.48310444,0.45822117,0.35838774,0.4841476,0.46779215,0.47743592,0.47625923,0.47900525,0.47401106,0.48134592,0.483919,0.46097645,0.64408064,0.4579969,0.44975245,0.48067603,0.4848171,0.62169576,0.4456021,0.5711394,0.4586141,0.48204806,0.556043,0.4813171,0.48090187,0.4816422,0.4537674,0.6972475,0.48039997,0.74569154
4,0.47061753,0.45648625,0.48464373,0.46360987,0.3612556,0.48553514,0.4710169,0.4795758,0.47859886,0.48030305,0.4766133,0.48269358,0.48511082,0.46520272,0.6299629,0.46314692,0.45549434,0.48223367,0.48578605,0.6174515,0.4495691,0.56000847,0.462697,0.48337913,0.53096193,0.4832025,0.48244417,0.4828421,0.45513976,0.6986757,0.48120517,0.74367744
5,0.4807664,0.47326088,0.48953104,0.480553,0.3960868,0.4899637,0.4812951,0.48643497,0.48567602,0.48648277,0.48501647,0.4882437,0.48946255,0.47788358,0.62554204,0.47957143,0.4738502,0.48795152,0.4898006,0.59415257,0.46800825,0.5184637,0.47541347,0.48837578,0.48656136,0.48878738,0.48734108,0.4881053,0.46624285,0.66317004,0.4666858,0.71132725
6,0.46982515,0.4573649,0.4846789,0.46528953,0.3481754,0.4851946,0.47107163,0.47932887,0.4785597,0.47981957,0.47668737,0.48274767,0.4848032,0.46542656,0.6659503,0.46518332,0.45730504,0.48197898,0.48501882,0.6332964,0.44954237,0.55538905,0.46252322,0.48309886,0.49049228,0.48345536,0.48197195,0.48223877,0.45148143,0.71727425,0.46156043,0.7702563
7,0.48913383,0.48442358,0.49347988,0.49130347,0.4273642,0.49369612,0.48886046,0.49135688,0.49148622,0.49131343,0.49080867,0.49231908,0.49289143,0.48679888,0.58209723,0.48904634,0.48541972,0.49248528,0.49343777,0.5624986,0.48180535,0.49089533,0.48410252,0.49262148,0.478191,0.49312797,0.49158207,0.4926058,0.47727895,0.62774736,0.47210267,0.66903126
8,0.46078104,0.44306827,0.4806178,0.4503552,0.31815752,0.4813755,0.46208286,0.47353947,0.47257683,0.47468293,0.46942553,0.47807485,0.48110044,0.4546604,0.6761157,0.4516722,0.4417212,0.47717172,0.48143333,0.65851355,0.43332896,0.58596665,0.45171764,0.47894797,0.5298568,0.47895646,0.47787836,0.4777546,0.44200838,0.74188936,0.46884266,0.79684675
9,0.49731454,0.4956667,0.4965749,0.5010007,0.4821731,0.4971701,0.49627227,0.496613,0.4963721,0.49676886,0.4967012,0.49601227,0.4963196,0.49596605,0.5327916,0.4982922,0.4964947,0.49723223,0.49725947,0.5290268,0.49601924,0.47583038,0.4937633,0.49645782,0.504583,0.49670616,0.49548906,0.497269,0.4909336,0.5594229,0.47942638,0.60905284
10,0.46822885,0.453758,0.48496026,0.45975325,0.33204758,0.48492804,0.46927437,0.4786284,0.47870564,0.47807,0.4751206,0.48194286,0.48483476,0.463412,0.6299672,0.46082664,0.4529609,0.48114285,0.48462576,0.63418335,0.44277492,0.57355493,0.46107304,0.48284388,0.48309976,0.48336372,0.48227125,0.48136088,0.44925943,0.7234117,0.48264632,0.75766414
11,0.49809256,0.49711588,0.49750033,0.5016452,0.48400682,0.4978048,0.49713698,0.4976316,0.49741986,0.49735057,0.49759784,0.49682605,0.49714288,0.49711037,0.52692586,0.4997068,0.49788538,0.49789444,0.49778837,0.5252008,0.49674633,0.47597024,0.49539173,0.49726006,0.49667162,0.49755427,0.49645147,0.49801072,0.49254212,0.54655606,0.4845813,0.589947
12,0.49854133,0.49941322,0.49878666,0.5021484,0.48040417,0.4989516,0.4986869,0.4991055,0.49892193,0.4980592,0.49913046,0.49795455,0.49819753,0.4993941,0.52059823,0.50107,0.5001757,0.4989551,0.49833804,0.5276084,0.49672604,0.4965465,0.497959,0.4983102,0.47379902,0.4992046,0.49806488,0.49871513,0.49254543,0.5426355,0.48931357,0.57995117
13,0.49330726,0.49039587,0.49641517,0.49291217,0.46041346,0.49664629,0.49339655,0.4953704,0.49528924,0.49497455,0.49460292,0.4954508,0.4963038,0.49220046,0.5367793,0.49188647,0.490328,0.49596834,0.49636006,0.5357827,0.48784104,0.5157954,0.49120775,0.4959922,0.49060088,0.49634326,0.4955324,0.4959918,0.48729023,0.5629017,0.49445686,0.59146905
14,0.4969727,0.4971919,0.49843776,0.4994765,0.4755974,0.4987589,0.49747244,0.49832353,0.49813077,0.4979938,0.49821597,0.49781898,0.49768052,0.49779356,0.5252082,0.49878365,0.49765772,0.4985186,0.49800906,0.53215384,0.49498215,0.50412714,0.4960285,0.49814546,0.4880456,0.4989925,0.49797925,0.49842,0.4919977,0.54512465,0.49113652,0.58186555
15,0.4973215,0.49752098,0.4985783,0.49967733,0.4780306,0.49900123,0.49789745,0.4984624,0.49835378,0.49837145,0.498435,0.4980397,0.497814,0.49815562,0.52012545,0.4987678,0.49802113,0.4987994,0.49822095,0.52825934,0.4957682,0.50624347,0.4963805,0.49843174,0.49161342,0.49923393,0.49820408,0.4986441,0.49270788,0.5439847,0.4916973,0.57896394
16,0.49880695,0.49964625,0.49932578,0.50165427,0.48235622,0.49965012,0.4993615,0.49929088,0.49954253,0.49911916,0.49947566,0.49875504,0.4984029,0.4999174,0.50868106,0.5005572,0.50034416,0.49959955,0.4988196,0.52377784,0.49815598,0.5034853,0.4980087,0.49916235,0.48583186,0.50003046,0.49895886,0.49931192,0.49413282,0.542391,0.49216375,0.573154
17,0.49697047,0.49694037,0.49853233,0.49889553,0.4781067,0.49893993,0.4976374,0.49819326,0.4982706,0.49844375,0.4981334,0.49804077,0.49768937,0.49772385,0.5201441,0.49824107,0.497359,0.49876174,0.4981573,0.5294335,0.49560183,0.5071881,0.49584174,0.4984485,0.4962298,0.49916598,0.4981548,0.49861223,0.49278674,0.54340404,0.49167946,0.57914853
18,0.49730444,0.49780533,0.4987914,0.49987754,0.47650385,0.4991579,0.4981354,0.498484,0.49861792,0.49864137,0.49854335,0.49828842,0.49779385,0.4983816,0.5210697,0.4990883,0.49842024,0.498984,0.49824357,0.53023666,0.49615777,0.5070835,0.4963726,0.49865395,0.4886319,0.49951017,0.49838167,0.49874282,0.4925747,0.5476205,0.49020606,0.5819896
19,0.4975825,0.49775934,0.49885565,0.49972704,0.47839212,0.49920803,0.49821278,0.49849975,0.4987933,0.4986773,0.4985162,0.49829832,0.4978848,0.49841022,0.51376307,0.49882725,0.4982808,0.4990579,0.49838886,0.5276366,0.4963971,0.506282,0.4964074,0.49874184,0.4935175,0.49950078,0.49844927,0.49884635,0.49312845,0.5464627,0.49264225,0.5779974
20,0.49616194,0.49599278,0.49820203,0.49807683,0.47511503,0.49860185,0.49696276,0.49768606,0.49770892,0.49818876,0.49758333,0.49781647,0.4973393,0.4968322,0.5309528,0.49751952,0.4964502,0.49839666,0.4978169,0.5330274,0.4948389,0.50809574,0.49485818,0.49814722,0.4961677,0.4988281,0.49776497,0.49827257,0.49196205,0.54768103,0.488038,0.58551115
21,0.48492628,0.480055,0.49278864,0.48359817,0.42343205,0.49313042,0.4864632,0.4901572,0.48984268,0.4908693,0.48897246,0.49206477,0.49263647,0.48359048,0.60440004,0.48339787,0.4801338,0.4917989,0.49266008,0.5726515,0.47633782,0.5374359,0.4818843,0.4922186,0.4891246,0.4925798,0.49140272,0.4916896,0.47559094,0.61673874,0.47474632,0.65770304
22,0.4967501,0.49663663,0.4980224,0.49950445,0.47780138,0.4985696,0.49725333,0.4976765,0.49769232,0.49823126,0.49773484,0.49766433,0.49718618,0.4971345,0.53052384,0.49788308,0.49713132,0.49839234,0.4978924,0.53260803,0.49606395,0.5032901,0.49481192,0.4979986,0.4990175,0.4986081,0.49747822,0.4982985,0.49206337,0.55349016,0.48622057,0.5924717
23,0.4917191,0.489372,0.49590605,0.4925247,0.4515452,0.49617955,0.49258423,0.49441063,0.49447477,0.4948155,0.49389553,0.49528486,0.49537694,0.4911806,0.56371486,0.49168384,0.4897189,0.49547642,0.49561027,0.54841554,0.4871853,0.5138105,0.4893203,0.49552605,0.48887476,0.49603292,0.49488404,0.49535868,0.48459283,0.5833086,0.48207012,0.6187374
24,0.49405026,0.49316487,0.49695992,0.49632645,0.46183884,0.4971541,0.4948412,0.49589273,0.49607122,0.49629745,0.49573192,0.49648425,0.49619976,0.4941583,0.5572974,0.4955372,0.49389225,0.49679604,0.49653012,0.54551023,0.49177906,0.5049849,0.49191952,0.4966143,0.4817047,0.49726814,0.4960149,0.49663627,0.4875897,0.5722199,0.4764114,0.61429495
25,0.49690905,0.4971389,0.49817562,0.500198,0.4731148,0.49810085,0.49742714,0.49735618,0.49799547,0.49763727,0.4975855,0.4977724,0.49743012,0.497107,0.5489646,0.49919152,0.4982064,0.49812746,0.49762902,0.53519744,0.49668205,0.4907173,0.4951077,0.49782234,0.4708416,0.4983809,0.4970654,0.4978095,0.49090463,0.5610033,0.47277075,0.59779954
26,0.49613917,0.49601272,0.49795124,0.49889085,0.47156003,0.49783397,0.496693,0.49694508,0.4975426,0.49742612,0.49705008,0.49757177,0.4972203,0.49615496,0.5559513,0.49835503,0.4968376,0.49781117,0.49741137,0.53812736,0.49556094,0.48994175,0.4942636,0.4975878,0.47522134,0.4980559,0.49680382,0.49759206,0.49066338,0.5567194,0.47281584,0.5960685
27,0.48101693,0.47607028,0.4917284,0.48100334,0.38974363,0.49130186,0.48316544,0.48765716,0.487981,0.48829624,0.48645088,0.4906501,0.49069256,0.480006,0.6482855,0.4824737,0.4769677,0.48952672,0.49048615,0.6046281,0.47066274,0.52553034,0.47718483,0.49037862,0.4484948,0.49124777,0.48948237,0.48943496,0.46792138,0.6540239,0.4509639,0.7059252
28,0.4958199,0.49382317,0.49679524,0.49735075,0.48156223,0.49718708,0.49549714,0.49598193,0.49631366,0.49705556,0.49590054,0.4964805,0.4964655,0.49448153,0.54283524,0.49569672,0.4940587,0.4972242,0.4973206,0.53056526,0.49503982,0.48811013,0.4925016,0.49680334,0.5145228,0.49670732,0.49573812,0.49730214,0.4917199,0.55077004,0.47812918,0.59459054
29,0.49570796,0.49490452,0.497591,0.49787155,0.46883705,0.49753314,0.495984,0.49666098,0.4969631,0.49678558,0.49658537,0.49710575,0.4970651,0.49531856,0.5536277,0.4969499,0.49549842,0.49733052,0.49725747,0.53449607,0.49380067,0.49444875,0.4937532,0.4971556,0.4774439,0.49758893,0.4965193,0.49719366,0.489969,0.5584472,0.47834864,0.5900731
30,0.49552593,0.49512047,0.49756232,0.4978915,0.47101152,0.4975203,0.4960427,0.49668223,0.49688998,0.496979,0.49665844,0.49722844,0.49712166,0.4953547,0.560787,0.4971682,0.4957438,0.4973959,0.49723065,0.53656363,0.49427053,0.495958,0.49387854,0.4971942,0.4757384,0.49758756,0.4964918,0.4972235,0.4901988,0.5546782,0.4745847,0.5909247
31,0.46737713,0.45121402,0.4854804,0.45679465,0.31719366,0.48497176,0.4682927,0.47777396,0.47887284,0.47764865,0.4740664,0.48239446,0.4848968,0.46136716,0.6301551,0.45791855,0.4500755,0.48059297,0.48465726,0.62994266,0.4405851,0.56725013,0.4589894,0.4832512,0.48837724,0.48354042,0.48266113,0.48109525,0.44869596,0.73556334,0.4911708,0.7431827
32,0.45136026,0.43031773,0.4767583,0.4389047,0.27325606,0.47711906,0.45337376,0.46747965,0.46661466,0.4688923,0.46248677,0.47383702,0.4768706,0.4441217,0.725711,0.441434,0.4289278,0.47178015,0.47719637,0.6941608,0.41783723,0.60296476,0.44049358,0.4743959,0.5224815,0.47442117,0.47322217,0.472561,0.42816252,0.7913776,0.45761272,0.83619016
33,0.4967618,0.49529517,0.49639916,0.50067747,0.48254547,0.49690598,0.49582955,0.4962951,0.49595702,0.49690095,0.49643397,0.496171,0.4960156,0.49536213,0.5499664,0.49823552,0.49605015,0.49704307,0.497211,0.5303258,0.49619305,0.4735644,0.49297348,0.4962756,0.51257926,0.49634808,0.49525538,0.49719897,0.49097595,0.5608525,0.4748207,0.60565895
34,0.49170187,0.4885197,0.49535704,0.49209318,0.45224416,0.49551266,0.49170724,0.49412325,0.49377924,0.4937486,0.49333698,0.494479,0.4952882,0.49029735,0.56207347,0.49100193,0.48872808,0.49474505,0.49541074,0.543971,0.48584864,0.5109013,0.4890492,0.49474335,0.48567918,0.49504372,0.4941244,0.4948508,0.4844503,0.5788694,0.48361847,0.61032444
35,0.4963146,0.49527037,0.49729383,0.49807033,0.4806416,0.49760878,0.49625835,0.49703252,0.49679163,0.4969338,0.49684924,0.49685556,0.49735174,0.49564165,0.5404061,0.49648592,0.495553,0.4974943,0.49753487,0.5274225,0.4945914,0.5017919,0.4945711,0.49708384,0.4893798,0.49728763,0.49644154,0.49742424,0.49156004,0.5456408,0.4848825,0.5801283
36,0.49673945,0.4966331,0.4980999,0.4989825,0.47590792,0.49808535,0.4970883,0.49762174,0.497702,0.49729472,0.4975813,0.49762726,0.4978737,0.4966797,0.54466176,0.49796548,0.49715385,0.49792534,0.49777263,0.5296438,0.4952713,0.5000493,0.49563333,0.49768347,0.4711156,0.4981148,0.4971767,0.49773654,0.49154,0.54726475,0.48246026,0.5760764
37,0.49599555,0.49563274,0.49783698,0.49784383,0.4756363,0.49785796,0.49649507,0.4971693,0.49725574,0.497208,0.49708986,0.4974846,0.4976257,0.4958327,0.5506949,0.49704838,0.49602106,0.4976822,0.49758038,0.5315894,0.4946945,0.50186294,0.49476698,0.49750087,0.4766651,0.49781153,0.4969219,0.49755096,0.49135673,0.5455824,0.4809055,0.57725745
38,0.4946147,0.4939442,0.49723843,0.49636316,0.46859607,0.49727893,0.49540806,0.49630544,0.49640048,0.49635807,0.49617168,0.49684644,0.49706134,0.49437928,0.5602665,0.49537247,0.4943018,0.49694932,0.4969604,0.53703564,0.49250793,0.5087967,0.49332926,0.49682164,0.47175437,0.49712938,0.49618226,0.49674088,0.4889511,0.5571165,0.4797519,0.58824426
39,0.4815551,0.47242326,0.49206212,0.47642115,0.3854407,0.49153787,0.48201403,0.4873271,0.488308,0.4870703,0.48527342,0.49015462,0.4914452,0.47776046,0.58791333,0.47639376,0.47194538,0.48891994,0.49117938,0.57681996,0.46653348,0.5310251,0.4761572,0.4906227,0.47610822,0.4908633,0.4900881,0.4893653,0.46969604,0.6525571,0.49291658,0.6570377
40,0.48299018,0.47615644,0.49107787,0.4809429,0.41994417,0.49164367,0.48376328,0.48826873,0.48774913,0.48895445,0.48680127,0.490101,0.49125493,0.48031002,0.60017055,0.47987798,0.47580302,0.49002072,0.49161243,0.5766973,0.47257793,0.5362811,0.4785358,0.4904074,0.50484747,0.49036252,0.48945838,0.49020296,0.4730276,0.62556624,0.47904637,0.66920215
41,0.4944272,0.4907275,0.49701032,0.49513903,0.44670302,0.49671003,0.4937373,0.49513197,0.49608448,0.49437842,0.49461383,0.4957144,0.49629426,0.4920761,0.5312664,0.49281752,0.49123466,0.4956564,0.49642256,0.52877176,0.48866516,0.49146467,0.49056616,0.4961784,0.47051835,0.49647167,0.49554953,0.4959288,0.48609525,0.5904727,0.49701098,0.5943144
42,0.4921159,0.48875707,0.49509755,0.49210727,0.4678386,0.49565747,0.49214154,0.49424797,0.49364907,0.49435657,0.49350476,0.4945485,0.49566016,0.49019942,0.5574881,0.49007994,0.48855245,0.49509907,0.49576935,0.5362583,0.48776647,0.5200901,0.4895991,0.49493134,0.49876538,0.49471897,0.4940149,0.4952423,0.48666915,0.56092006,0.48918974,0.5981692
43,0.4803925,0.4735489,0.49046034,0.4775672,0.40579575,0.490795,0.4818653,0.4873427,0.48643067,0.487428,0.48551244,0.48944855,0.4910105,0.47798973,0.6290666,0.47724658,0.4731663,0.48885584,0.49058208,0.5883779,0.46830055,0.5537655,0.47690672,0.48954138,0.478935,0.4896948,0.48873758,0.488981,0.4694228,0.6343539,0.473984,0.67819023
44,0.49581802,0.49452057,0.49683607,0.49762136,0.4821234,0.49740505,0.49581295,0.49662122,0.49624225,0.49668616,0.4964647,0.49654186,0.49711567,0.49484065,0.5422176,0.49507242,0.49466342,0.49717635,0.49736997,0.52785784,0.49447325,0.50837505,0.49371704,0.49677652,0.4947755,0.49678817,0.49602318,0.49720106,0.49111605,0.5500777,0.48621336,0.5853809
45,0.4822518,0.47310358,0.49039748,0.47549766,0.43753242,0.49155995,0.48253432,0.48805186,0.48665413,0.4888575,0.48582736,0.48960683,0.49194553,0.47824824,0.5788018,0.4742302,0.47114396,0.48980546,0.49209768,0.5600365,0.47053775,0.56654996,0.4781608,0.49029115,0.54338694,0.48948762,0.48951602,0.4903264,0.47678497,0.58853114,0.5007097,0.6257179
46,0.4936494,0.49092394,0.49595636,0.49318665,0.4755192,0.4966774,0.49371257,0.49562794,0.49470943,0.49537033,0.49498588,0.4955903,0.49669582,0.49227014,0.53940576,0.49102086,0.49045238,0.49601737,0.49674132,0.5271625,0.4895906,0.5277404,0.49191058,0.4958446,0.5032878,0.49575102,0.49544716,0.49613237,0.48925552,0.5496896,0.4984498,0.5724669
47,0.48671132,0.48212042,0.49346548,0.485375,0.43014964,0.49375492,0.4878084,0.49140456,0.49078676,0.4908365,0.49026334,0.4926069,0.4939516,0.4849845,0.58774287,0.48405704,0.481937,0.49217966,0.49346286,0.5590708,0.47780105,0.5439534,0.48442313,0.4926595,0.4696073,0.49286172,0.49215704,0.4921821,0.47733185,0.60626477,0.48806766,0.628207
48,0.4781184,0.47017354,0.48932946,0.4747344,0.3967094,0.4898369,0.4797437,0.4857316,0.48478436,0.48617002,0.48383376,0.4883877,0.4899153,0.47528654,0.6368449,0.47419026,0.46972182,0.48752508,0.48962295,0.59486216,0.4651445,0.5582983,0.47389838,0.48840922,0.4859512,0.48843333,0.48756725,0.4877776,0.46649343,0.64960235,0.47312465,0.69241625
49,0.48621777,0.47978994,0.49219358,0.4839638,0.4404739,0.49312612,0.48650584,0.49025053,0.48944873,0.49070513,0.48899525,0.49147436,0.49293214,0.48323324,0.5751761,0.48147377,0.47909334,0.4916293,0.4932458,0.5559858,0.4777645,0.53859913,0.4820782,0.49189886,0.51491356,0.49156767,0.4910229,0.4919686,0.47845876,0.60216796,0.4906343,0.63760865


==> images/rnn_examples/14/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.05602823,0.08479665,0.046071168,0.09701559,0.4441658,0.025814325,0.062171698,0.03336906,0.05822132,0.018422296,0.0024799672,0.036404688,0.008534459,-0.010931084,0.15520523,0.0696934,0.06934998,0.010521575,-0.0035462799,-0.50423914,0.16643956,-0.4564113,0.0015986548,0.050399985,0.002489979,0.06641039,0.09772241,-0.002072009,0.04613262,-0.17267004,0.4180762,0.037442815
1,-0.10165516,0.12985326,0.066902146,0.1346381,0.6504357,0.043796044,0.09829828,0.035426185,0.09839612,0.052920513,-0.008468716,0.039275732,0.014097615,-0.021373233,0.61977446,0.07793394,0.11086365,0.021265985,-0.0069759735,-0.73009676,0.22126378,-0.72765285,0.017805006,0.07526194,0.18446964,0.09126189,0.12658906,-0.00749804,0.05195488,-0.20399803,0.5313602,0.27312228
2,-0.07220275,0.081690766,0.03491624,0.0949672,0.3907861,0.02972007,0.067691125,0.01369349,0.056090213,0.03972978,-0.013175702,0.031090554,-0.0005350401,-0.03567794,0.39303696,0.037703097,0.06820494,0.021536753,-0.016886134,-0.59373194,0.15087356,-0.51591605,-0.0049609435,0.04857077,0.04365673,0.06703715,0.09016066,-0.010384129,0.03255261,-0.19663289,0.41990304,0.34317285
3,-0.06445573,0.06712735,0.024740973,0.10286728,0.23920102,0.022638341,0.058481876,0.007861283,0.029357381,0.015220953,-0.014165466,0.03771467,-0.007514569,-0.048327107,0.074976705,0.037490528,0.055335317,0.019822009,-0.028221885,-0.5803299,0.12707706,-0.31657523,-0.02843849,0.04036492,-0.11038074,0.06716206,0.09740566,-0.01613295,0.034059003,-0.1394861,0.4623618,0.12009012
4,-0.06719241,0.07124049,0.027163524,0.10209738,0.28732657,0.023585845,0.05876692,0.010392681,0.03258904,0.014472443,-0.012572427,0.032504097,-9.83756e-05,-0.041134976,0.18054001,0.03832932,0.058742896,0.017240738,-0.02302625,-0.5964551,0.08338478,-0.34511617,-0.021083854,0.043421824,-0.06722174,0.065118656,0.093873724,-0.0132511435,0.030785153,-0.11382238,0.43717885,0.13212146
5,-0.05065008,0.055558763,0.017740974,0.07099827,0.21805298,0.022270197,0.048866875,0.006774301,0.025869215,0.021964291,-0.010524773,0.018252194,0.0020841777,-0.028256824,0.26218966,0.017606264,0.04489662,0.016796164,-0.017114522,-0.49484152,0.03396816,-0.367638,-0.0061499667,0.033320792,0.030395083,0.046632946,0.061505977,-0.009725166,0.017538399,-0.1453974,0.3084753,0.30515975
6,-0.07568528,0.0871432,0.037512984,0.10715459,0.34054136,0.03201964,0.07367748,0.01737371,0.053028103,0.034417894,-0.0119393105,0.034109388,0.0028945834,-0.034931336,0.33175063,0.04320384,0.07356199,0.02257543,-0.019839521,-0.6210457,0.13329221,-0.505203,-0.0066031152,0.052981894,0.031137679,0.07206627,0.09909542,-0.011986818,0.03700843,-0.16706315,0.45140532,0.2243394
7,-0.045573335,0.041856434,0.009962448,0.055132627,0.12475514,0.023400782,0.038923226,0.0036693069,0.013655526,0.017456513,-0.008461083,0.009068322,0.011073584,-0.022217752,0.27748683,0.0029117924,0.03372131,0.012484103,-0.010020625,-0.42673057,-0.03864983,-0.23059022,-0.00043168289,0.029520314,0.048144285,0.032969728,0.042960484,-0.011568747,0.006788062,-0.06666534,0.21585579,0.2543087
8,-0.0905141,0.104743175,0.05106855,0.13307703,0.36519912,0.03469702,0.08501077,0.023118973,0.0677338,0.03410161,-0.013784889,0.047773905,0.0022132304,-0.04340215,0.2630704,0.06524913,0.08927827,0.026159378,-0.021972116,-0.68912065,0.21787365,-0.538806,-0.0160609,0.06549471,-0.07022949,0.090826735,0.129398,-0.01328608,0.053097792,-0.24441004,0.5460503,0.07175609
9,-0.025439247,0.0060004625,-0.009394868,0.022215514,-0.08604009,0.011242635,0.010744287,-0.011642142,-0.016470572,-0.00077437406,-0.010350913,-0.0040677153,0.009969782,-0.022491062,0.13865864,-0.022668546,0.003930989,0.0056833965,-0.009464132,-0.24499296,-0.14373083,0.034295138,-0.008795191,0.010272312,0.01045995,0.007740076,0.009027814,-0.0128845135,-0.012300621,0.01292921,0.061324194,0.1619902
10,-0.08271434,0.104981214,0.054885205,0.12491799,0.42515424,0.033703066,0.080535136,0.026555674,0.069159746,0.028915571,-0.009286209,0.040561743,0.009342018,-0.031542893,0.34196702,0.066057004,0.08877702,0.020232085,-0.013945109,-0.659121,0.15707013,-0.5401605,-0.0042666383,0.06475991,0.038746424,0.082953125,0.12017349,-0.01329356,0.047773216,-0.15922156,0.4989685,0.013504518
11,-0.018329721,0.004165047,-0.0074017546,0.016965067,-0.077456124,0.0077236434,0.0077802087,-0.010248407,-0.013359749,-0.0015004294,-0.010042096,-0.003601006,0.006862364,-0.020373918,0.111315764,-0.018907683,0.0014415792,0.007129974,-0.00923372,-0.19818237,-0.11997161,0.035962824,-0.009448719,0.008747106,0.006183333,0.0074125705,0.008811631,-0.01191022,-0.010266771,-0.010767507,0.056477766,0.21268575
12,-0.019079342,0.011618144,0.007585261,0.016279824,0.06893538,0.0075991945,0.011008752,-0.0011643082,0.00910422,0.0046363794,-0.0069265496,-0.00016008317,0.012883431,-0.010855652,0.19248828,-0.004492421,0.00889849,0.00813083,0.0010858341,-0.13829386,-0.071511716,-0.09365778,-0.006965285,0.019009694,0.07243638,0.012506419,0.018066645,-0.006030587,-0.0010760189,-0.0573134,0.05686316,0.21611081
13,-0.024227455,0.023305755,0.01238897,0.03211602,0.08383701,0.012369243,0.022343243,0.0059788832,0.013252403,0.008165414,-0.0045204633,0.008656864,0.009541858,-0.011290149,0.08676539,0.008776789,0.018707946,0.0100009,-0.0032031678,-0.18800272,-0.017919544,-0.13725023,-0.005628828,0.023185773,0.05725985,0.023156796,0.033201884,-0.0074388566,0.010444825,-0.08808829,0.14724448,0.14494398
14,-0.02424631,0.012490305,0.01076747,0.018327463,0.115617156,0.009548885,0.012830939,0.0027082497,0.016181406,0.008220852,-0.0056241057,0.0039291107,0.015691752,-0.008702982,0.19056799,0.0024829893,0.01083969,0.009359337,0.0052390997,-0.12436588,-0.0144095095,-0.12561837,-0.009237515,0.023835942,0.032185365,0.016091665,0.024356706,-0.0024127886,0.0049988613,-0.10048162,0.075985685,0.24133332
15,-0.025131404,0.012200462,0.011233575,0.018136995,0.124046244,0.010825632,0.013208399,0.0034882303,0.016100222,0.0081365695,-0.004831395,0.0035289677,0.018130895,-0.0066365073,0.18180688,0.002822712,0.010931915,0.00844233,0.0071982504,-0.11876721,-0.018394258,-0.12415226,-0.0077961166,0.024481375,0.054875776,0.015352179,0.023519,-0.0028590518,0.005311295,-0.099761434,0.0730357,0.2223361
16,-0.0270181,0.011558306,0.011136413,0.017123125,0.13913774,0.012227833,0.012495343,0.0028198846,0.014725623,0.007269638,-0.004751977,0.0004555797,0.021945717,-0.0040382375,0.2186137,0.0009751019,0.011286271,0.00668562,0.009469874,-0.12286184,-0.03677019,-0.13289337,-0.004106856,0.024594491,0.083678156,0.01222722,0.020132156,-0.0038499665,0.0026726148,-0.082586564,0.05674272,0.19159217
17,-0.028088327,0.012533839,0.012109553,0.018876376,0.12449043,0.012209715,0.013680207,0.004160622,0.017581273,0.009066015,-0.0047171437,0.00419684,0.020008544,-0.0059450604,0.17726016,0.004502797,0.011842737,0.008184333,0.008973071,-0.111360855,-0.008419612,-0.12018426,-0.00692379,0.026040059,0.054869086,0.015684912,0.024700632,-0.0033729235,0.006336413,-0.10997317,0.078640394,0.21750252
18,-0.029862959,0.014648332,0.013953851,0.019383099,0.15775946,0.013342567,0.01524395,0.00504768,0.02078865,0.011198538,-0.004463968,0.003895284,0.021589467,-0.0048326026,0.21850735,0.0050894087,0.013748536,0.008122914,0.010519931,-0.119504355,-0.00925358,-0.14432839,-0.0051454483,0.027861431,0.083713464,0.016364584,0.025281543,-0.00305188,0.0066964864,-0.101888895,0.07749443,0.22677957
19,-0.029825985,0.012834682,0.012356829,0.01965974,0.14680186,0.013537726,0.014092326,0.0037972196,0.016647099,0.008556526,-0.0048815426,0.00262187,0.02245158,-0.0051093567,0.19938172,0.003492369,0.012421699,0.0075648474,0.0099815205,-0.12631562,-0.0180842,-0.1392366,-0.005454082,0.026753142,0.07895792,0.014797479,0.024111755,-0.004293855,0.0053324676,-0.10757002,0.077732265,0.20565109
20,-0.029316097,0.013504609,0.012422406,0.019244261,0.12816025,0.012928801,0.015540233,0.004291666,0.019526288,0.01240263,-0.0050478885,0.0050651925,0.018394148,-0.0065117227,0.18859908,0.0043969336,0.013003713,0.009325095,0.008050005,-0.11377246,0.012310058,-0.13181165,-0.0064380006,0.026086656,0.06579035,0.016773233,0.025283564,-0.003285579,0.007728038,-0.10977156,0.088023916,0.2235206
21,-0.04403549,0.045032036,0.024699138,0.05175121,0.22955751,0.022275245,0.043069758,0.014034549,0.037485134,0.02880172,-0.005352754,0.018504543,0.009149753,-0.012210211,0.18885942,0.023436662,0.039308134,0.015496841,-0.0033498113,-0.2881348,0.09162125,-0.3337406,-0.00029012188,0.036233295,0.12255102,0.039713677,0.05386476,-0.005590932,0.02492191,-0.18021953,0.2559118,0.23175894
22,-0.031355716,0.010436126,0.0072470177,0.019504681,0.110110596,0.014042082,0.014400956,0.00015832018,0.011163861,0.011030601,-0.0064851856,0.0026155957,0.018705886,-0.010935275,0.20598559,-0.0038858373,0.010149738,0.008782188,0.0054607945,-0.14232221,-0.027283445,-0.11152588,-0.00824947,0.024368107,0.06876969,0.014783691,0.021993339,-0.0054738712,0.0031931854,-0.08357649,0.0813636,0.2178988
23,-0.036469456,0.028428627,0.015514887,0.03509166,0.15944992,0.017888797,0.028460536,0.007983565,0.023300968,0.018883549,-0.00522888,0.009196846,0.014200042,-0.009647359,0.19121121,0.009785657,0.024931991,0.011463539,0.0012261545,-0.21852826,0.025325201,-0.21360989,-0.0019373702,0.029456683,0.09574934,0.026341293,0.036390502,-0.0051438105,0.013242594,-0.13432345,0.16766976,0.21595557
24,-0.035732623,0.022638766,0.012719082,0.027948363,0.12831032,0.017050937,0.024231507,0.0035205637,0.021056792,0.01945398,-0.0066753626,0.005162621,0.014955353,-0.009729711,0.26191935,0.0019724986,0.021487426,0.0109740915,0.0023537234,-0.19646457,0.020341316,-0.19833556,-0.000486128,0.026385734,0.09565382,0.02009821,0.02770971,-0.005716282,0.0075644758,-0.09299159,0.12002204,0.19547682
25,-0.03192503,0.020850254,0.009045751,0.022083733,0.06776443,0.01806181,0.022426287,0.0014957848,0.014982745,0.019947028,-0.005834492,8.840859e-05,0.014908035,-0.0062278653,0.25617498,-0.0044623567,0.020007262,0.00827488,0.0023153299,-0.18135892,-0.013436276,-0.18647724,0.00864103,0.02114682,0.13046558,0.013357564,0.01654024,-0.008119544,0.0021035022,-0.07476584,0.079562776,0.14454748
26,-0.03180963,0.022974432,0.010711132,0.022798428,0.040762983,0.018336844,0.023271654,0.003641961,0.019150645,0.022203246,-0.004691026,0.0039853137,0.013566675,-0.0073103243,0.21937516,-0.00065388426,0.021128241,0.008568314,0.00338637,-0.15884641,0.003541477,-0.1669507,0.007991419,0.023008462,0.0990374,0.01629531,0.020169029,-0.007453164,0.0050983247,-0.09366479,0.0868444,0.16425095
27,-0.06379099,0.075623475,0.04200446,0.0715743,0.29458272,0.033697605,0.064564735,0.022404788,0.07108281,0.052541945,-0.0048765265,0.028245406,0.010079064,-0.014268609,0.42919573,0.037297864,0.06653389,0.020129178,0.0008787324,-0.4118432,0.19399537,-0.50339895,0.013959555,0.051746607,0.12772386,0.056010775,0.073303066,-0.005872104,0.034859776,-0.19621395,0.3055464,0.27539375
28,-0.028866904,0.010967447,-0.00082312507,0.022457862,-0.06837511,0.016323086,0.015682764,-0.004953529,-0.0019302195,0.009893466,-0.007149622,0.002972412,0.011904474,-0.018062389,0.07738059,-0.012711524,0.009613542,0.0063266973,-0.0019718122,-0.16883658,-0.063402295,-0.033441093,-0.0038323987,0.016562525,0.036349293,0.012084281,0.01599456,-0.012929424,-0.0020836606,-0.08919247,0.08433189,0.13233458
29,-0.025704311,0.022070134,0.009347109,0.023951605,0.047863472,0.01547637,0.022315612,0.0034480977,0.01563834,0.017936276,-0.003945741,0.005686665,0.0092474045,-0.00995912,0.17328258,-0.00050765456,0.018873887,0.007976686,8.968636e-06,-0.16631958,-0.00953892,-0.14893924,0.0032615024,0.020334093,0.0877755,0.017292611,0.021712407,-0.0067592715,0.005261661,-0.06512328,0.096303,0.15226917
30,-0.025279026,0.021321094,0.009403207,0.021082362,0.035185274,0.015048552,0.022061069,0.0032153388,0.017258998,0.020928487,-0.004263492,0.0055658664,0.007669664,-0.009110111,0.17422469,-0.00074141275,0.018702948,0.00872228,-0.00030461978,-0.1417089,0.0030537748,-0.15360563,0.0047852946,0.019373156,0.09411382,0.016615799,0.019616138,-0.006488953,0.0058245035,-0.07021766,0.088908,0.15444417
31,-0.08819822,0.11951371,0.06209404,0.1370906,0.4926826,0.045058854,0.09376379,0.040542394,0.07984792,0.0380914,-0.001559042,0.048029236,0.015444236,-0.022103554,0.3011043,0.08179661,0.10022422,0.020605553,-0.006918484,-0.6847531,0.23284145,-0.63115734,0.006705869,0.07424261,0.01801561,0.09220272,0.13323832,-0.009465063,0.060638662,-0.3036623,0.54364175,0.06849135
32,-0.108999304,0.13509512,0.06648332,0.16375528,0.51499635,0.045748793,0.11005195,0.032692805,0.093610324,0.051232897,-0.0136569105,0.06245094,-0.0015024699,-0.049794447,0.37462628,0.085926436,0.11524193,0.031560894,-0.024995798,-0.7784111,0.32984954,-0.69773465,-0.012407299,0.08009951,-0.05361599,0.113364965,0.1601676,-0.01326191,0.06977539,-0.33583277,0.6426555,0.17253707
33,-0.021900248,0.000926119,-0.013403682,0.017861212,-0.07707687,0.010309763,0.008805566,-0.014855828,-0.018676575,0.0015200309,-0.010761441,-0.0028286958,0.0046110265,-0.02673575,0.1195181,-0.028222369,-0.00043751296,0.0052954233,-0.0110504655,-0.22345331,-0.11884361,0.023780696,-0.012536113,0.0059288833,0.015205701,0.0056233187,0.005724155,-0.012519376,-0.013757965,-0.0013927137,0.060192704,0.22273779
34,-0.022240555,0.02431194,0.0090179825,0.033119414,0.07445749,0.011269317,0.024354111,0.00093480264,0.010598147,0.011540463,-0.0070924475,0.008341529,0.0007971542,-0.018504905,0.12978597,0.0011589848,0.019059306,0.011643588,-0.010353527,-0.24170958,-0.0032320432,-0.17217946,-0.0071985484,0.017785145,0.07471192,0.023310706,0.030953871,-0.009231549,0.0077501494,-0.060620375,0.15880962,0.15582183
35,-0.017385146,0.009667342,0.0005972338,0.016931893,-0.008247192,0.008425072,0.012985217,-0.0033246668,-0.0008871162,0.007305525,-0.0065032607,0.0008852328,0.0041620717,-0.013218933,0.09541914,-0.008838342,0.007866292,0.0075651133,-0.0071347626,-0.13378276,-0.05738842,-0.05913683,-0.004344772,0.011011448,0.07076331,0.010759315,0.013092331,-0.008416378,-0.00068299065,-0.018219633,0.07699125,0.11478604
36,-0.019444384,0.017133012,0.0071956217,0.017805254,0.045612995,0.010891585,0.017516762,0.0020111685,0.011085307,0.014515784,-0.0042929384,0.0024509344,0.006054713,-0.0075304415,0.15831122,-0.0017377721,0.01461656,0.0079836305,-0.0026530533,-0.1269895,-0.021805525,-0.13391685,0.002959485,0.015367589,0.09444031,0.013471575,0.016069893,-0.0058847982,0.0036013026,-0.042687416,0.07663288,0.12982917
37,-0.020715062,0.017254142,0.0077232346,0.017715242,0.0366939,0.011539284,0.017997239,0.0027256126,0.013271148,0.01663594,-0.004097843,0.0043624486,0.0056868144,-0.007908921,0.13892701,-0.00020144088,0.0149661265,0.008287608,-0.0018682765,-0.10969903,-0.0053655957,-0.12455217,0.0026717086,0.016232155,0.08275394,0.014511988,0.017408641,-0.0058709523,0.005304352,-0.055792227,0.082172744,0.14043032
38,-0.024535498,0.022448927,0.010644879,0.022634774,0.08167277,0.013713258,0.022359611,0.0050717387,0.017616766,0.019610904,-0.0036522467,0.0066119134,0.0064150933,-0.008101823,0.15254836,0.0035456032,0.019202026,0.008521204,-0.0016467705,-0.125413,-0.0064448044,-0.15642086,0.0039009962,0.019666636,0.11612442,0.018464455,0.022581944,-0.006354171,0.00807435,-0.059466068,0.10822953,0.15819496
39,-0.054054063,0.07219504,0.036238875,0.08185405,0.32152015,0.029707145,0.059421096,0.025867483,0.04801435,0.027736975,-0.001111865,0.02809723,0.010006372,-0.013204778,0.21088095,0.045497246,0.059699383,0.016073769,-0.0050608213,-0.46023196,0.14463308,-0.42599118,0.0053099045,0.04675252,0.043985534,0.05704083,0.08083895,-0.0070822574,0.03686664,-0.19241911,0.36417636,0.14508754
40,-0.045133475,0.041538507,0.01619057,0.057515904,0.17240879,0.018527672,0.03829375,0.005930606,0.022024248,0.018284421,-0.00920092,0.018495915,0.0030068073,-0.025594046,0.14610986,0.016847484,0.034524035,0.013694344,-0.012737919,-0.34884414,0.026192678,-0.21883562,-0.010050648,0.03058938,0.048329737,0.039844383,0.054985736,-0.010883314,0.018354049,-0.09429883,0.2746222,0.18921147
41,-0.030326596,0.030339308,0.0077744294,0.041738722,0.14798822,0.01787859,0.028374683,0.006445816,0.0056158756,0.00736818,-0.004200621,0.0048453715,0.01102755,-0.0118861925,0.17885631,0.0050101057,0.023241436,0.0089444425,-0.0069173253,-0.3144738,-0.04045008,-0.13945174,0.0013704236,0.022362867,0.07908075,0.023871502,0.03369388,-0.010521722,0.0062709795,-0.023650814,0.18411505,0.18784659
42,-0.017675688,0.011694219,-0.00026499666,0.024583489,0.00869519,0.007828215,0.016658882,-0.002591565,-0.0045056916,0.0057778107,-0.008212361,0.005311483,-0.001568541,-0.018563919,0.0056889486,-0.0042137,0.008133656,0.010893578,-0.015099531,-0.15201284,-0.055968765,-0.03331393,-0.010098057,0.011050905,0.07794564,0.017290585,0.022168957,-0.011761233,0.004074538,-0.01876276,0.14708187,0.17041093
43,-0.041169204,0.051283702,0.024933027,0.059946194,0.22855325,0.01806247,0.0476389,0.012957609,0.036661755,0.02993854,-0.007926932,0.022713112,-0.004783892,-0.020091167,0.174641,0.026836582,0.043385316,0.020093273,-0.016879527,-0.3337506,0.114894696,-0.3646514,-0.0048215576,0.032321163,0.09694577,0.046895985,0.06179538,-0.0069589056,0.02907427,-0.13443306,0.31072223,0.1979375
44,-0.018425768,0.004107142,-0.0043812646,0.01573533,0.011571423,0.007826253,0.011049528,-0.0061004357,-0.008945713,0.005635244,-0.008337044,-0.0013364024,0.0031990733,-0.015067566,0.08880061,-0.013486549,0.0034459035,0.008970415,-0.011015771,-0.13043967,-0.07027581,-0.046325516,-0.007827163,0.0085432995,0.07422147,0.00918049,0.010907015,-0.009318514,-0.0022887231,-0.01592553,0.08734108,0.14050217
45,-0.024585837,0.024229094,0.008598048,0.047555782,0.059896667,0.007617543,0.026297636,0.0042395373,0.0039779595,0.0039100596,-0.007150013,0.020961361,-0.00831897,-0.02596444,-0.15497078,0.017312823,0.018876279,0.013449401,-0.021115823,-0.21154661,0.028118066,-0.09641341,-0.023158621,0.018120058,-0.020671075,0.03479874,0.050103996,-0.009905582,0.02143766,-0.08285748,0.27120972,0.046108343
46,-0.010515406,0.0037021416,-0.0030911395,0.017554434,0.062218748,0.0018424971,0.009100204,-0.0032471265,-0.008989925,-0.00073135726,-0.0064037777,0.002621965,-0.0032606877,-0.014399434,0.004037552,-0.0045037833,0.002045874,0.00818716,-0.014437515,-0.11128876,-0.049221173,-0.03699501,-0.014371247,0.0055715614,0.043447834,0.011849186,0.016275698,-0.0052444558,0.0025535193,0.0040520914,0.11491952,0.10825029
47,-0.028090272,0.03680595,0.016385738,0.044504683,0.24206471,0.012655049,0.034657955,0.0107105225,0.02173275,0.018156085,-0.00463714,0.014049478,-0.0022663788,-0.012285966,0.14334148,0.01903668,0.030020831,0.013836427,-0.01369281,-0.25423965,0.041125722,-0.2881821,-0.003358618,0.022947708,0.12288445,0.033564433,0.04456131,-0.004920902,0.019601598,-0.06575025,0.2400345,0.19452201
48,-0.046744104,0.05308684,0.024043266,0.065285385,0.27681413,0.018509151,0.049341876,0.012592908,0.036126755,0.029792853,-0.009060134,0.023562357,-0.005502569,-0.02219098,0.19657622,0.028651325,0.04530618,0.02068968,-0.018866302,-0.37737572,0.13297117,-0.3862767,-0.0074414727,0.03277924,0.071214646,0.04944165,0.06582634,-0.006478868,0.030151589,-0.13428372,0.33919877,0.21344428
49,-0.032278847,0.023832155,0.0043410813,0.04446561,0.12736163,0.01196286,0.02654929,0.0011060569,0.0011584829,0.007318254,-0.008853123,0.011684998,-0.00029802741,-0.02344506,0.041649744,0.005843111,0.018870173,0.01274933,-0.017612644,-0.27560169,-0.01718361,-0.13535933,-0.015750507,0.019074257,0.031601973,0.029421017,0.040694956,-0.010163382,0.01196144,-0.061722487,0.23621728,0.16088223


==> images/rnn_examples/14/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.011753664,0.01822247,0.010969032,0.019735744,0.050317284,0.0056665996,0.013481767,0.0071577555,0.013472013,0.004102971,0.00053618517,0.008448076,0.0019356554,-0.0023041659,0.02210952,0.01451434,0.014001995,0.00241872,-0.00081258756,-0.09997134,0.03991839,-0.0863876,0.00033748435,0.011401301,0.00032654207,0.015360128,0.022559611,-0.00045368698,0.010488662,-0.036935177,0.103034355,0.0056955256
1,-0.024939716,0.03435102,0.020670634,0.0346763,0.04946585,0.011731556,0.026233524,0.010425684,0.02806646,0.013021719,-0.001468209,0.01271298,0.0039593964,-0.005235422,0.06735051,0.022116963,0.027015874,0.0058291294,-0.0019058092,-0.15730312,0.07051589,-0.1723735,0.0036482108,0.02157573,0.013509054,0.027299857,0.038398523,-0.0017456724,0.01567977,-0.07828399,0.16425347,0.030384358
2,-0.026637517,0.033026822,0.018104253,0.03593488,0.0553326,0.0121750785,0.026933158,0.007972814,0.026035145,0.014990767,-0.0034992618,0.01320427,0.0018214415,-0.009849732,0.09256549,0.018244248,0.026320225,0.0076733017,-0.0047035175,-0.16978744,0.06762532,-0.18558073,0.0007088135,0.021201273,0.011488992,0.028211256,0.03860063,-0.0030708308,0.014395405,-0.09853401,0.17241795,0.066215366
3,-0.025073938,0.028155161,0.014433883,0.035733573,0.046545964,0.010590606,0.024533011,0.005350158,0.018861203,0.010410964,-0.0045535006,0.014785015,-0.00076731405,-0.014137767,0.06820328,0.015450366,0.021970684,0.008049211,-0.008523229,-0.19404069,0.060242686,-0.16727032,-0.005328161,0.018880447,-0.008337598,0.028432138,0.039879,-0.004856911,0.013974142,-0.09437041,0.18423387,0.0641824
4,-0.025470166,0.02759469,0.0132854665,0.036908664,0.04786997,0.010178577,0.023931602,0.004735389,0.016346516,0.008146947,-0.0048112413,0.014446324,-0.000394983,-0.014992526,0.06783867,0.014798673,0.021441244,0.007733746,-0.009288403,-0.21420853,0.047071055,-0.15667036,-0.0067691016,0.018629184,-0.012937368,0.028273128,0.04007416,-0.0051661353,0.013182092,-0.09037199,0.18883409,0.065112896
5,-0.023597851,0.025592415,0.010696013,0.033973966,0.04776346,0.010088399,0.022642836,0.0038618108,0.013962905,0.008990049,-0.0047276444,0.011310563,0.00028215483,-0.01351143,0.08348857,0.011081764,0.020115111,0.0076989736,-0.0085343635,-0.202148,0.030176846,-0.152827,-0.004647838,0.016787551,-0.001184086,0.024595592,0.033726852,-0.0047374424,0.010244816,-0.093963936,0.1668087,0.09448648
6,-0.025931923,0.02919116,0.013808255,0.03624776,0.046078097,0.01154961,0.025771698,0.005360175,0.01837476,0.011633471,-0.004671058,0.013050886,0.00077013596,-0.013178853,0.10124656,0.013668567,0.023019683,0.008689713,-0.00848477,-0.21964514,0.045976378,-0.18169501,-0.0034193008,0.019523315,0.0030058587,0.027753556,0.03793734,-0.0047640647,0.012656341,-0.10696563,0.17446454,0.1036141
7,-0.023880519,0.024500469,0.009271645,0.03199207,0.041999318,0.011387663,0.02223284,0.0036209149,0.012494035,0.009994695,-0.0043627634,0.0086722085,0.0030118648,-0.011853453,0.1051496,0.0076005254,0.019602086,0.0073542623,-0.0066474993,-0.18681845,0.011421467,-0.13398425,-0.0018390233,0.016793897,0.0102589205,0.021716673,0.029099043,-0.005118245,0.007821549,-0.078916796,0.14465922,0.10819562
8,-0.027161771,0.030263677,0.0159526,0.036856562,0.039056335,0.012168326,0.026431704,0.0060795364,0.020325312,0.011582657,-0.004624433,0.014476631,0.0018662019,-0.013259202,0.11100464,0.015270735,0.023598747,0.00902867,-0.007837185,-0.23350245,0.05564335,-0.17645893,-0.0038108376,0.021517213,-0.00024067274,0.029776108,0.041326895,-0.0050026276,0.0145989,-0.11225301,0.17866176,0.10495882
9,-0.021093844,0.017801635,0.005676374,0.02685889,0.0062793377,0.009279132,0.016836483,0.0005094227,0.0064143296,0.005905202,-0.005037148,0.0063490593,0.003413991,-0.012708875,0.07816134,0.0026194444,0.014272619,0.0060503753,-0.006363516,-0.15253572,-0.011134476,-0.063741535,-0.004224032,0.01364724,0.002348823,0.01705796,0.02326865,-0.0057939645,0.0045662983,-0.051605746,0.12367928,0.088172525
10,-0.02548314,0.028878074,0.01543842,0.03487762,0.03735257,0.011257614,0.024004076,0.0056111957,0.018412191,0.008840445,-0.0041248947,0.012060845,0.0036285906,-0.011743995,0.100327514,0.014049947,0.022502225,0.0073083392,-0.006071397,-0.21908061,0.031340275,-0.13550678,-0.002652699,0.02038233,0.005184369,0.026508404,0.037555054,-0.005411439,0.012373183,-0.07620431,0.16520964,0.08012689
11,-0.018234933,0.016392633,0.0058760317,0.0239816,0.0063272347,0.007881364,0.014665516,0.0005296102,0.006096473,0.004250436,-0.0046778033,0.0052183643,0.0035666982,-0.011317783,0.06793803,0.0027732146,0.012832692,0.005506671,-0.005386175,-0.13793615,-0.015916735,-0.04742947,-0.0037510658,0.012638173,0.0035550697,0.015264151,0.021207701,-0.005767179,0.0038649638,-0.039344344,0.110914044,0.08732204
12,-0.013840585,0.011121707,0.0048138984,0.016150236,0.018431697,0.005813478,0.010067052,-2.2643868e-05,0.0053105457,0.0032631664,-0.004051115,0.0025587375,0.004959703,-0.008354592,0.07860433,0.00027453667,0.0086401785,0.0047631166,-0.0024209407,-0.103913166,-0.025640199,-0.0457323,-0.0036045604,0.011000224,0.018598132,0.0107259415,0.015063772,-0.004363325,0.0016414536,-0.03596661,0.0691921,0.097585164
13,-0.012538976,0.010968369,0.005434384,0.015437298,0.025213925,0.005829485,0.010294392,0.0014178545,0.005856381,0.0035766612,-0.00305999,0.0033766227,0.004761035,-0.0067542307,0.06232594,0.0022176697,0.008570357,0.004790436,-0.001973737,-0.09927003,-0.017141262,-0.05565597,-0.0030893018,0.011039691,0.022109069,0.010957197,0.015512033,-0.0039333156,0.0033281916,-0.041917965,0.069841504,0.08914771
14,-0.012254294,0.008607274,0.0053756963,0.012386365,0.037806127,0.0052745054,0.00833573,0.0013809978,0.0069410773,0.003817731,-0.0029213224,0.0026517482,0.0062408084,-0.005540332,0.07491,0.0017282281,0.006990135,0.0047077895,0.00030191283,-0.07975251,-0.011910272,-0.05676306,-0.003823426,0.011396568,0.01805308,0.009454034,0.013769485,-0.0025663164,0.0028784731,-0.047732685,0.05392621,0.10192222
15,-0.012302407,0.0073119677,0.005468497,0.010699366,0.045748938,0.00529636,0.007427162,0.0015474667,0.007463578,0.003914721,-0.0026458048,0.0021939834,0.007575781,-0.004400778,0.07966319,0.0015594648,0.006173943,0.004438491,0.0019238793,-0.06931089,-0.010426233,-0.057895087,-0.0038222193,0.011727936,0.021646202,0.008526259,0.012688384,-0.0019834316,0.0027308203,-0.05086561,0.044736948,0.10598765
16,-0.012886475,0.006561737,0.0055082734,0.009694057,0.053471886,0.0056786756,0.00684048,0.0014744988,0.007421697,0.003763975,-0.0025024852,0.0012082605,0.0092149405,-0.0032127802,0.08919231,0.001025928,0.005909862,0.003882749,0.003304867,-0.064967565,-0.014249159,-0.06050397,-0.002931886,0.011969338,0.029751837,0.0073116715,0.011349478,-0.001944581,0.0020144845,-0.04847309,0.036283482,0.101269305
17,-0.01329493,0.006349724,0.0057484726,0.009481425,0.053157516,0.00582601,0.006778598,0.0017542933,0.008057977,0.0041126525,-0.0024010316,0.0016393808,0.009505768,-0.003057938,0.086619146,0.0016197682,0.005830684,0.0039586,0.0038535665,-0.060162764,-0.00915416,-0.059073713,-0.0031517243,0.012385383,0.027797606,0.007531614,0.011763374,-0.0017965359,0.0025555198,-0.053909246,0.037270088,0.104873605
18,-0.013986193,0.006801903,0.00633291,0.009566154,0.05965248,0.006192357,0.00715899,0.0021180569,0.009192643,0.004821,-0.002296226,0.0017807569,0.010053168,-0.0027183937,0.09382891,0.002069321,0.0062963655,0.0039879316,0.004512145,-0.05930907,-0.006829055,-0.063853554,-0.0028347108,0.013064747,0.03301836,0.007818979,0.01213149,-0.0016470011,0.0029131048,-0.055420097,0.037562843,0.10863575
19,-0.014338207,0.006578014,0.0062343325,0.009670918,0.061080325,0.006425305,0.0070671495,0.0019916736,0.008740749,0.004523467,-0.0023468651,0.0015373762,0.010545368,-0.002618919,0.092259206,0.0018962853,0.0061989552,0.0038661766,0.004712083,-0.06061002,-0.00783927,-0.06501169,-0.00275423,0.013136131,0.03442451,0.0075813388,0.012032256,-0.0018792655,0.0027556275,-0.057163198,0.037853032,0.105696455
20,-0.0142717585,0.0065735495,0.0061768056,0.009537759,0.056704238,0.006365124,0.0073310593,0.0020384868,0.009170017,0.005305325,-0.0024000213,0.0020147564,0.00975669,-0.0028937384,0.09197372,0.002021019,0.0062416005,0.004226973,0.0043192576,-0.05807565,-0.00086318474,-0.06418242,-0.002934369,0.012957663,0.032794103,0.007917896,0.012221071,-0.0017399505,0.0032561421,-0.059123613,0.040239017,0.10922112
21,-0.016643,0.013294714,0.008964701,0.016013881,0.057593074,0.0082182195,0.013378177,0.0041637914,0.013278848,0.009274952,-0.002367368,0.005378936,0.006887176,-0.004121604,0.096663825,0.0062476275,0.011604492,0.0057245228,0.0013121392,-0.090098195,0.022400495,-0.10908501,-0.001436918,0.014787087,0.041785244,0.013242002,0.018646957,-0.0021291699,0.007378423,-0.082633235,0.08075021,0.11937172
22,-0.016229548,0.009371414,0.0062783826,0.013196078,0.054279413,0.0076361992,0.010382257,0.0021802043,0.009477202,0.0074300435,-0.0028013506,0.0033420632,0.008074207,-0.00480146,0.09279798,0.0022255469,0.008485595,0.005055347,0.0020035293,-0.07552536,0.0038467825,-0.07881829,-0.0027566205,0.013461878,0.034898236,0.010313975,0.014795217,-0.002425111,0.0044827117,-0.06392137,0.061894435,0.110872395
23,-0.016513096,0.011290012,0.006904278,0.014689728,0.053013343,0.008023567,0.011864949,0.0029550844,0.010313443,0.008186514,-0.0026097624,0.0038827516,0.0073989844,-0.0046120035,0.09466235,0.00340219,0.009929358,0.005276531,0.001283608,-0.088094175,0.008218365,-0.0903839,-0.0017886554,0.013730992,0.038640674,0.011474279,0.016089343,-0.002418602,0.005348101,-0.0719636,0.07038887,0.113680966
24,-0.016799884,0.011068129,0.006556068,0.014133603,0.04978203,0.008129247,0.011776102,0.002322383,0.010276239,0.008802394,-0.0029097425,0.0031891458,0.0073185354,-0.004636258,0.10885741,0.0021708119,0.0100932075,0.0053110146,0.0012107479,-0.08835374,0.009062418,-0.0916624,-0.001002169,0.013252451,0.03947877,0.010607514,0.014737018,-0.0025863717,0.0044521745,-0.06480399,0.0635115,0.10814258
25,-0.016219068,0.0106401,0.005505396,0.012599368,0.03751141,0.008492345,0.011401558,0.0015274212,0.008828072,0.009292425,-0.0028812604,0.0016115844,0.007315162,-0.0038416577,0.11615453,-9.958802e-06,0.009967275,0.0046954043,0.0011719028,-0.08552883,0.0011372587,-0.08928297,0.0016102815,0.0118102385,0.047809742,0.008570879,0.011387865,-0.0032777209,0.0027077927,-0.055973977,0.05003791,0.094542116
26,-0.015783254,0.010867221,0.0053845053,0.011869556,0.025920076,0.008701179,0.011355453,0.0016432673,0.009099237,0.010059815,-0.0025725767,0.0017808131,0.006962282,-0.0036837775,0.11447309,-0.00016530458,0.010081587,0.0044486625,0.0014116738,-0.07943926,0.0014482457,-0.08379966,0.0027364772,0.011513992,0.045683444,0.008259518,0.010589624,-0.0034481636,0.0025753956,-0.055492185,0.044987533,0.09094842
27,-0.021201868,0.021731645,0.012624356,0.021005282,0.042927053,0.011756305,0.019777052,0.0057379063,0.02085788,0.016769474,-0.0022950333,0.0074669668,0.005675251,-0.0048369984,0.15700552,0.00821774,0.01890603,0.006851584,0.00088396383,-0.11747297,0.047759257,-0.15203731,0.00431139,0.017472671,0.0441295,0.016996061,0.022116784,-0.0029659136,0.009194376,-0.08839756,0.0924069,0.11161549
28,-0.01795537,0.013749761,0.0061043524,0.016486198,0.009716371,0.010001207,0.013966053,0.0017610786,0.010083518,0.010980052,-0.002915672,0.0044808197,0.005788579,-0.0068794074,0.09027308,0.0010935632,0.012110887,0.0050091143,-3.5927857e-05,-0.0910901,0.006156672,-0.07902321,0.0012780894,0.012867705,0.028008062,0.011513543,0.014993303,-0.0046685985,0.0041255513,-0.06587811,0.06831112,0.087599546
29,-0.015142755,0.012167813,0.0053421,0.014050815,0.01410026,0.008740333,0.01236137,0.0017092385,0.00884368,0.0098228995,-0.0024051405,0.003619244,0.0051404973,-0.0058176033,0.09032329,0.0004202834,0.010560908,0.004454625,-1.5672045e-05,-0.08446574,0.00067248114,-0.074930884,0.0014210711,0.01136438,0.033822857,0.009954826,0.01274836,-0.003962401,0.003303337,-0.054359514,0.056477807,0.085148215
30,-0.013632857,0.011191646,0.004970938,0.0121456,0.013808871,0.008017043,0.011511626,0.0016285259,0.008618226,0.009994384,-0.0022305425,0.0031631403,0.00443342,-0.0050917557,0.09059608,2.825534e-05,0.009763907,0.004359396,-8.225878e-05,-0.07507164,0.0011002492,-0.07413976,0.0018606546,0.010385378,0.03806515,0.009009437,0.011112543,-0.0035496156,0.0030414655,-0.04842024,0.048744064,0.08377809
31,-0.02315226,0.028682966,0.016840804,0.030648958,0.03958089,0.012982009,0.024186952,0.008838958,0.021859316,0.012623189,-0.0012961245,0.012253994,0.0054262206,-0.0065192557,0.103462726,0.015794553,0.02246434,0.0066119484,-0.0015618718,-0.16464679,0.054752946,-0.15230854,0.0021020672,0.020907246,0.024218222,0.024788847,0.034755956,-0.003577732,0.014496055,-0.100701936,0.14770623,0.07868475
32,-0.02883178,0.036027562,0.022584008,0.03975202,0.035010304,0.014747419,0.030945454,0.00991762,0.029331181,0.015844164,-0.0031064334,0.018877152,0.0022226153,-0.0115549425,0.1100669,0.021473417,0.0277577,0.009605051,-0.0059110397,-0.2037323,0.09817949,-0.1957781,-0.001288874,0.025800731,0.0104344385,0.035044678,0.049137168,-0.004170296,0.020269519,-0.14668006,0.19566932,0.0839978
33,-0.021485478,0.020093083,0.0080284495,0.028324975,0.008592408,0.010606304,0.019134544,0.0019961363,0.010656546,0.00884953,-0.0043532634,0.0089487,0.002301033,-0.012965308,0.07238809,0.0047758976,0.016088948,0.006293489,-0.005787189,-0.12765546,0.0126306005,-0.070893034,-0.0037743605,0.014947412,0.007626035,0.019335095,0.026630383,-0.005301494,0.0073258313,-0.06925429,0.1416276,0.08989965
34,-0.015702471,0.015472815,0.006178972,0.021458479,0.017658614,0.007888901,0.015112635,0.0011934177,0.0078000063,0.0070908014,-0.003803933,0.0064342474,0.0013263687,-0.01064262,0.070153356,0.002594562,0.01216712,0.0059214993,-0.0053516086,-0.1214336,0.0054115863,-0.0775247,-0.0035229821,0.011626745,0.020018626,0.01518386,0.020594712,-0.0047968966,0.0053872084,-0.056096572,0.10652663,0.088699915
35,-0.0121236965,0.010097436,0.0032200783,0.015031412,0.0070963567,0.0060249735,0.010757643,-0.00020769496,0.0036728506,0.005340132,-0.0034979398,0.0034225844,0.0016849163,-0.008560524,0.058351487,-0.0008493293,0.008035196,0.004816998,-0.0044259406,-0.091407925,-0.011850576,-0.05242428,-0.002823105,0.008504006,0.026196813,0.010207824,0.013458841,-0.0044606235,0.0025012789,-0.03452163,0.072349586,0.07585483
36,-0.0107813105,0.0092143705,0.003382494,0.011892413,0.012975082,0.0056703296,0.009648788,0.0003872224,0.0045594145,0.006214112,-0.0027914327,0.002306198,0.002327665,-0.006092549,0.068462454,-0.0008494617,0.0075659035,0.0043694065,-0.002855882,-0.07680012,-0.011377017,-0.05835474,-0.0006783213,0.008007917,0.034465373,0.008392789,0.010638533,-0.0036602754,0.002112607,-0.030079288,0.05407124,0.07277546
37,-0.010378957,0.008759123,0.0035884709,0.010239583,0.013937876,0.0056404453,0.009187575,0.0008553365,0.0055254432,0.00716172,-0.002384856,0.0022192264,0.0025533298,-0.0049416604,0.06990008,-0.00047087163,0.007378737,0.0042141047,-0.0018783023,-0.06477471,-0.006981523,-0.05919816,0.00031438316,0.007960121,0.036044933,0.007732891,0.009546282,-0.0032533312,0.002336542,-0.030716395,0.046284195,0.07318312
38,-0.011025248,0.009729801,0.0044005252,0.0105342055,0.022969842,0.006124902,0.009966129,0.0016462089,0.0070449747,0.008319233,-0.0020628467,0.002719086,0.0028323228,-0.004387911,0.073666066,0.000624495,0.00824076,0.004178923,-0.0013336854,-0.06181176,-0.005091125,-0.06742155,0.0010938587,0.008740203,0.044062346,0.008340963,0.010230946,-0.0031520524,0.00310651,-0.03254801,0.04880401,0.07792433
39,-0.016937425,0.020401286,0.010882479,0.022241164,0.047098853,0.009593618,0.017926784,0.0064683473,0.014684574,0.01027645,-0.0012117507,0.00793615,0.0036810443,-0.00490382,0.08379593,0.010153381,0.01631353,0.005794962,-0.0018222227,-0.12555556,0.032632332,-0.12343448,0.0016573033,0.015001252,0.030007588,0.017430447,0.023849508,-0.0030963488,0.009940245,-0.06573627,0.110906824,0.07736511
40,-0.018218778,0.019032307,0.009170416,0.02350721,0.048225556,0.008976668,0.01740119,0.0045218044,0.012290509,0.009267089,-0.0026744104,0.008228384,0.0025104734,-0.008080084,0.07499255,0.008597767,0.015343498,0.0060403524,-0.0038758395,-0.13421807,0.021760939,-0.11238567,-0.00143644,0.014432755,0.023991259,0.017817691,0.024425253,-0.0040073227,0.008994011,-0.06296659,0.11959618,0.08528366
41,-0.016558714,0.01687516,0.0065227863,0.02208094,0.04863923,0.008825284,0.015615935,0.003828193,0.0075807716,0.0064251004,-0.0023555702,0.0053023407,0.00393803,-0.0069039743,0.07513654,0.0055177123,0.013271042,0.005231208,-0.0036241687,-0.13358493,0.00028828968,-0.08501468,-0.00039639106,0.012668802,0.026761591,0.01477223,0.02043078,-0.0045429748,0.005953239,-0.04166865,0.10795731,0.08572033
42,-0.012292596,0.010965694,0.0031408258,0.016643155,0.025809623,0.0062519736,0.011652719,0.0012759155,0.0026208928,0.004564381,-0.0031188894,0.0039018707,0.0015703244,-0.007777664,0.041673098,0.0016993919,0.008371473,0.005215576,-0.005446549,-0.10223856,-0.0141418595,-0.052423794,-0.0025849456,0.008906935,0.03173584,0.011449148,0.01537918,-0.005065424,0.0038814605,-0.02784066,0.08883765,0.08948765
43,-0.01467994,0.016324002,0.0074451016,0.020505847,0.04142242,0.007072123,0.016097229,0.0034695726,0.009734384,0.008990841,-0.003239399,0.007196466,-0.00034482777,-0.008003345,0.060130246,0.006625429,0.01304643,0.007189939,-0.0065497556,-0.124718264,0.021799812,-0.10712829,-0.002249661,0.0117188245,0.034416586,0.016414437,0.021738222,-0.0039939457,0.008485652,-0.050872833,0.11447014,0.0999332
44,-0.012050371,0.009363484,0.0026398802,0.014650705,0.025362045,0.0055359905,0.010950672,0.00031687124,0.0027270755,0.0059548714,-0.0036959117,0.003282423,0.0006089865,-0.0077792024,0.04891616,0.000114668765,0.0076227398,0.005828894,-0.0060083084,-0.08801064,-0.007653927,-0.06218883,-0.003055217,0.008009332,0.032693364,0.010497024,0.013578757,-0.0043097846,0.0037066734,-0.029820984,0.08217435,0.0848
45,-0.01106823,0.0096578365,0.003341826,0.016870158,0.021796353,0.0043928907,0.011080096,0.0011007388,0.0022388063,0.0037601325,-0.003356641,0.006544227,-0.0016477454,-0.009369952,-0.0016118871,0.0037884708,0.0074714296,0.005961867,-0.007884144,-0.09739501,0.0034166735,-0.058521703,-0.006547779,0.00806506,0.014618435,0.0132668195,0.01829581,-0.004336794,0.0067575374,-0.03640945,0.10488324,0.06530584
46,-0.008139989,0.0057611363,0.00090463134,0.012899138,0.024692612,0.0026756027,0.0077886237,-0.00021672397,-0.0010683974,0.0017140777,-0.0032480971,0.0038985973,-0.001623025,-0.008186179,8.777912e-05,0.00083648576,0.0042952965,0.004983281,-0.0074769002,-0.07436317,-0.010886933,-0.03800037,-0.006759712,0.005398725,0.017185647,0.00950006,0.013092484,-0.0034576058,0.003975463,-0.018601293,0.0841149,0.06079046
47,-0.0102742165,0.011171851,0.0043973234,0.016158262,0.04951093,0.004246178,0.011757846,0.002353622,0.0046341815,0.005076075,-0.0026355307,0.0052614105,-0.0013301522,-0.006695416,0.027093913,0.0047170124,0.00874268,0.005727425,-0.0069064065,-0.0946602,0.0050369026,-0.08499778,-0.00397794,0.008040244,0.032988932,0.012614791,0.016962845,-0.002822991,0.0065004877,-0.027926642,0.09831904,0.07918506
48,-0.014791877,0.016630901,0.007810374,0.021232234,0.054908425,0.0061741224,0.016399773,0.0038647482,0.010502725,0.009143773,-0.0032437402,0.0080186,-0.0019035327,-0.007897372,0.05130538,0.008318584,0.013454642,0.0075364523,-0.00768654,-0.123256974,0.035482623,-0.12804979,-0.0034428749,0.011339088,0.029139966,0.017473657,0.023299972,-0.0027998213,0.009878311,-0.050244026,0.12535945,0.0926773
49,-0.014685786,0.013559882,0.0049043316,0.020588899,0.049339335,0.0058686114,0.01425545,0.0021883785,0.005477152,0.006262423,-0.0036546937,0.006748123,-0.0010180739,-0.009234135,0.035339296,0.0053629894,0.01080395,0.0067560417,-0.007998697,-0.119946174,0.012023521,-0.09712218,-0.005272098,0.010100329,0.020369517,0.015619969,0.021115085,-0.0037561683,0.0076137036,-0.043068007,0.121324636,0.08755765


==> images/rnn_examples/14/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4440375,0.4525251,0.47530603,0.44728756,0.28750736,0.46375036,0.45640057,0.46006256,0.47019416,0.4629495,0.4597523,0.46960908,0.46850154,0.44764692,0.22657233,0.43466133,0.4397674,0.46884915,0.46959677,0.32781026,0.44189158,0.3334712,0.4508542,0.46461815,0.21555232,0.4681217,0.46846685,0.45711526,0.47165805,0.38547274,0.5698112,0.26701525
1,0.42023224,0.435814,0.4623034,0.43370458,0.16958193,0.4476682,0.44126767,0.44161966,0.4552169,0.44499058,0.44259092,0.45457274,0.45325717,0.42888588,0.11119232,0.41886017,0.42177665,0.4548534,0.45325187,0.16598894,0.40184706,0.2935071,0.43224695,0.44746044,0.10451273,0.45157427,0.4510957,0.43447694,0.45534047,0.36931106,0.5811613,0.14668597
2,0.4368798,0.4445087,0.4671921,0.44693738,0.24130361,0.45744818,0.4511708,0.45209265,0.46073005,0.45505172,0.45351171,0.46157512,0.46261698,0.4423774,0.19004248,0.4303706,0.4349373,0.46232194,0.46240672,0.20697175,0.42969567,0.33787048,0.44425368,0.45588264,0.18580183,0.45847276,0.45752412,0.44790095,0.46371254,0.39456362,0.56223667,0.21289764
3,0.4293102,0.4324394,0.46248326,0.43347597,0.27469254,0.45175555,0.4411593,0.4457604,0.45491323,0.44985074,0.4466006,0.4561651,0.4584996,0.431532,0.21994059,0.40857178,0.41954812,0.45593736,0.4597445,0.26304865,0.43383735,0.3096368,0.43484148,0.44992086,0.2049811,0.45292306,0.45231462,0.44438192,0.46135604,0.3635453,0.5826607,0.22584198
4,0.43493924,0.43970034,0.46524844,0.44093886,0.27453923,0.45521235,0.44691768,0.4497687,0.45878136,0.4531767,0.45063344,0.45930466,0.4610064,0.43747613,0.21244349,0.4180214,0.42723504,0.45920077,0.46193188,0.2631621,0.43328887,0.31983545,0.44122505,0.4533663,0.19913676,0.4565773,0.4556699,0.4472019,0.4634167,0.37679148,0.5751671,0.2265944
5,0.45650053,0.4604523,0.4753878,0.46468675,0.31021696,0.4692623,0.46568006,0.46522352,0.47107804,0.46716446,0.46652144,0.47133505,0.47297645,0.45915854,0.25953802,0.4493829,0.45372438,0.4724397,0.47266772,0.26838458,0.45126104,0.3819563,0.4613684,0.4671868,0.26120603,0.46919757,0.4677113,0.46215603,0.4733595,0.4223954,0.542671,0.2850917
6,0.4319568,0.4385603,0.4642601,0.44044185,0.24069053,0.4535475,0.446146,0.4477928,0.45756227,0.4512538,0.44882494,0.45803672,0.45925668,0.4362093,0.1857146,0.4205688,0.4272961,0.45850533,0.45959872,0.21508837,0.42513287,0.3245821,0.4392981,0.45197242,0.1765087,0.45506677,0.45410022,0.44406682,0.4611131,0.38036275,0.57187074,0.20053793
7,0.47491264,0.47617137,0.48417535,0.48223737,0.35710007,0.48058304,0.48017108,0.47740683,0.48197293,0.47908533,0.47898045,0.4813551,0.48313755,0.47544494,0.32200608,0.46869582,0.47228834,0.4834644,0.48236328,0.31122962,0.46319434,0.42740527,0.47733456,0.47842303,0.32151428,0.47989362,0.47782665,0.47535026,0.4824981,0.45647857,0.5213205,0.33439496
8,0.41315246,0.42080745,0.45581174,0.41932005,0.21277061,0.44126773,0.42983815,0.4347075,0.4473085,0.43923718,0.43486995,0.44789723,0.44875503,0.41763923,0.15442508,0.39560157,0.4049658,0.44717044,0.45004857,0.21324511,0.40539286,0.2714166,0.42171577,0.44046825,0.1382589,0.4446182,0.44429097,0.43108895,0.45254892,0.34024882,0.59840655,0.15498143
9,0.4955195,0.49289897,0.49274343,0.50023955,0.45665818,0.49341148,0.4951857,0.49174562,0.49267954,0.49234143,0.49310318,0.49184066,0.4942457,0.4936132,0.43485713,0.4889647,0.49232984,0.49386162,0.49354625,0.40494105,0.48737007,0.47804183,0.4951069,0.49074674,0.4404736,0.49117333,0.488911,0.49118644,0.49292138,0.49580407,0.5007891,0.42726272
10,0.4267425,0.43621227,0.46396717,0.43330446,0.22898827,0.45051232,0.44231546,0.44527444,0.4575118,0.44857222,0.44518393,0.45650268,0.45656845,0.43105265,0.16568296,0.41373187,0.4212065,0.45635653,0.45755708,0.24572317,0.41507077,0.2946757,0.43558186,0.45007762,0.14916128,0.4541714,0.45378855,0.44083673,0.45956022,0.36456007,0.5846491,0.17912114
11,0.49705127,0.4954482,0.49440745,0.5013462,0.46622592,0.49487394,0.4967997,0.49397787,0.49449924,0.49390984,0.49478152,0.49357945,0.4955606,0.49556342,0.44645876,0.49249625,0.4946736,0.49540684,0.49473616,0.42231882,0.4892661,0.47280976,0.49698725,0.49271217,0.456654,0.49322367,0.4912193,0.49302238,0.4944238,0.4948688,0.4997342,0.44150066
12,0.49773023,0.49931946,0.49650928,0.50186884,0.46369168,0.49643454,0.49901906,0.49640882,0.4973539,0.49553227,0.49640945,0.49590886,0.4962648,0.49788857,0.42823088,0.4973913,0.4976328,0.49680734,0.49543792,0.43706843,0.489796,0.46723947,0.49913207,0.49524716,0.4442497,0.49617538,0.49498677,0.49403632,0.49540514,0.5028797,0.5015352,0.4301489
13,0.48540297,0.48651266,0.4914478,0.4877998,0.4337794,0.48885408,0.48821786,0.48772332,0.49065927,0.4882408,0.48764676,0.48968753,0.49018645,0.48542118,0.3979559,0.4803435,0.48284048,0.49033877,0.48998055,0.42010552,0.48405537,0.44019824,0.4868936,0.48815587,0.41150507,0.4893181,0.48848742,0.48646903,0.49037588,0.4739844,0.5183024,0.40428093
14,0.49510247,0.49681383,0.49594235,0.49855757,0.46010345,0.4951651,0.49689198,0.495039,0.4964843,0.4946469,0.49486542,0.49548322,0.49523515,0.49558502,0.42579943,0.49437755,0.4945126,0.4957999,0.49452034,0.43981025,0.48665994,0.45744476,0.49634597,0.4945708,0.44016808,0.495713,0.4948995,0.4928533,0.49499413,0.49817812,0.50547975,0.42062184
15,0.4960135,0.49730924,0.4964366,0.49913996,0.46284652,0.49579585,0.49753657,0.49553508,0.49712414,0.49546003,0.4953959,0.49608952,0.4957586,0.49623966,0.4282552,0.49495897,0.4952586,0.49637187,0.4951302,0.4445714,0.48837918,0.46354172,0.49695292,0.49526754,0.44527677,0.496328,0.49550393,0.49369997,0.49557436,0.50112516,0.5049745,0.42472076
16,0.49894044,0.500365,0.49797642,0.502282,0.4661438,0.49768305,0.50015396,0.49745238,0.49915302,0.4973787,0.497403,0.49774206,0.49728954,0.49900818,0.42877346,0.4985773,0.49874455,0.49814463,0.49665204,0.4528568,0.48982736,0.4707593,0.499737,0.49714807,0.44668192,0.49808642,0.4971859,0.4956746,0.49689275,0.50869465,0.5015503,0.4289229
17,0.49548626,0.49662524,0.4964266,0.49827233,0.46293953,0.49556434,0.49703625,0.49520317,0.49707547,0.49543932,0.49497566,0.496043,0.49556974,0.4956618,0.42767674,0.4943913,0.4945509,0.4962511,0.49503034,0.44681534,0.48801297,0.4610985,0.4962292,0.49522382,0.44694105,0.49624783,0.49545723,0.49366713,0.4955866,0.50119406,0.5059181,0.42170557
18,0.49607855,0.49767542,0.49676016,0.49943078,0.4568585,0.4959667,0.49789414,0.49561846,0.49757257,0.4957976,0.49546647,0.49644202,0.49581456,0.49650195,0.4201873,0.49593782,0.4957461,0.49672616,0.49516755,0.43928835,0.48751444,0.4650683,0.49702212,0.49562794,0.44004482,0.49666104,0.49585,0.49378097,0.49568617,0.50493544,0.50464696,0.417598
19,0.49664322,0.49787113,0.49701327,0.49959752,0.46095073,0.4962143,0.498074,0.49582517,0.4979134,0.49607813,0.49567667,0.49662417,0.49611852,0.4966724,0.42281333,0.49544388,0.4958241,0.49694616,0.49556124,0.44914532,0.48844606,0.4633826,0.49728858,0.49584132,0.443383,0.49684379,0.49599004,0.4942821,0.49599484,0.50424457,0.5048971,0.421669
20,0.4938503,0.49488175,0.4956724,0.4967258,0.4546863,0.49458507,0.49572742,0.49404562,0.4960146,0.4944947,0.4938914,0.49527082,0.4947981,0.49423364,0.42435208,0.49289432,0.4929748,0.49554035,0.49421805,0.43289626,0.48629847,0.46379057,0.49453884,0.49430907,0.44261596,0.49526417,0.4945375,0.49258405,0.4948376,0.4998418,0.5067911,0.4151926
21,0.4669507,0.47021207,0.48300797,0.47124216,0.35756233,0.47765017,0.47433078,0.47482017,0.48009595,0.47686496,0.4750703,0.48020765,0.48018736,0.4694558,0.31364042,0.46285388,0.4651937,0.4804636,0.48012018,0.32658467,0.46843883,0.41337466,0.4701246,0.47729465,0.3337207,0.4786732,0.47825128,0.4730364,0.48101625,0.45129254,0.53552324,0.32781383
22,0.49534488,0.49532124,0.49539718,0.49876216,0.45514473,0.49495745,0.4965184,0.4940902,0.49586853,0.49461195,0.49446198,0.49505728,0.4952569,0.4950889,0.42477286,0.49253154,0.4937962,0.4957478,0.4945684,0.42675644,0.48791644,0.4687559,0.49544588,0.49404702,0.4420394,0.49480838,0.49373123,0.49289432,0.4947908,0.50386924,0.50453484,0.41699407
23,0.48244405,0.48415104,0.49008292,0.4862845,0.406852,0.4871475,0.48657638,0.48543698,0.48900592,0.4866361,0.48573565,0.48850644,0.48850858,0.4834611,0.3697488,0.47957715,0.4810058,0.489145,0.48807105,0.37630633,0.47854236,0.44441816,0.48404744,0.486594,0.3893736,0.48769525,0.48686692,0.48393875,0.48858285,0.4784061,0.5185728,0.37535056
24,0.48788837,0.4892617,0.49244422,0.49216112,0.4187823,0.49056682,0.49118716,0.4891246,0.49194154,0.49000996,0.48956746,0.4913554,0.49142495,0.4888327,0.3917818,0.4867399,0.48745346,0.49224252,0.49075335,0.3843783,0.4786312,0.46181422,0.4890934,0.48987526,0.4026173,0.490691,0.48979196,0.48753834,0.49103233,0.4915187,0.5096736,0.38398948
25,0.49319363,0.4937365,0.4950085,0.4974804,0.4284703,0.49396265,0.49544832,0.49254015,0.49493384,0.49345925,0.49325922,0.49404573,0.49447885,0.4936801,0.40950617,0.49368438,0.49374563,0.49553052,0.493716,0.39262614,0.48350865,0.4825678,0.49372214,0.49314058,0.4227488,0.49335808,0.49220133,0.49152502,0.4934862,0.5022975,0.5012885,0.40584844
26,0.49172857,0.4920315,0.49452904,0.4954742,0.42961103,0.49314016,0.4940433,0.4917541,0.49416122,0.49282032,0.4923099,0.49343604,0.49388167,0.49230537,0.41484115,0.4923189,0.4919064,0.49488425,0.49316323,0.39237365,0.4829717,0.4760488,0.49217668,0.49250123,0.42805248,0.49273822,0.49164042,0.49090374,0.493126,0.4984149,0.50298864,0.4048502
27,0.45648497,0.46268925,0.47889975,0.46378997,0.28840005,0.4711035,0.46768534,0.46745297,0.474787,0.47008264,0.46797734,0.47488913,0.47453007,0.46144354,0.26129243,0.45773458,0.4574036,0.47597003,0.4739296,0.25333086,0.44160968,0.39673433,0.46165502,0.47114825,0.25621724,0.47287458,0.4724142,0.46404874,0.4752009,0.43725306,0.53723115,0.25634104
28,0.49263775,0.48959082,0.49319756,0.4948569,0.4548454,0.49269006,0.49268624,0.49076432,0.49270603,0.492373,0.49171865,0.49205473,0.49390808,0.4911756,0.43995103,0.48639086,0.48922125,0.49374452,0.49353996,0.415523,0.48981386,0.47310662,0.49143693,0.49107453,0.4553726,0.49111244,0.48952156,0.491443,0.49309394,0.49412057,0.5052752,0.42494372
29,0.49056157,0.4907412,0.4937225,0.49400824,0.42968675,0.4923026,0.49278122,0.4909092,0.49312055,0.49174955,0.4915649,0.49250498,0.4932469,0.49098578,0.41525036,0.48928905,0.48994556,0.49395818,0.4926388,0.39300013,0.485238,0.4756439,0.4912028,0.49138084,0.42394006,0.4917933,0.49076778,0.48994407,0.49248943,0.4925452,0.50623804,0.4121433
30,0.49035645,0.4905783,0.49374563,0.49380475,0.4312965,0.49241474,0.49273983,0.4910502,0.49302968,0.49190485,0.49165052,0.49263468,0.49331278,0.49107847,0.41933262,0.49013203,0.4902871,0.4939767,0.49267578,0.39123094,0.48570308,0.47801396,0.49100924,0.49163264,0.43010572,0.4918388,0.49092257,0.49017054,0.49256694,0.49460894,0.5053254,0.4132478
31,0.4229459,0.4323323,0.4642509,0.42824733,0.2094403,0.44864446,0.43916732,0.44284943,0.45716873,0.4473677,0.4429066,0.45611876,0.4556779,0.42722782,0.15370707,0.40927565,0.41664812,0.4562346,0.4567397,0.24018827,0.4122033,0.28186992,0.4309949,0.44924042,0.14183189,0.4535481,0.45338172,0.43924522,0.4591463,0.3478812,0.58948636,0.17698173
32,0.39159608,0.40227062,0.44602746,0.39966002,0.15225673,0.42749727,0.41310358,0.4193168,0.43501282,0.42499486,0.4197978,0.43614197,0.436897,0.39847457,0.10407813,0.37369514,0.38361162,0.43546,0.4383493,0.15327822,0.3834926,0.23203088,0.40232626,0.42693993,0.09037019,0.43176576,0.43182477,0.4145951,0.44141695,0.30311418,0.6194429,0.111309886
33,0.49501356,0.49157205,0.49230713,0.49951363,0.4520918,0.49325776,0.49444684,0.49132004,0.49179372,0.49211743,0.4930844,0.491557,0.4943564,0.49339667,0.44129112,0.48819205,0.4916836,0.49383128,0.49361512,0.38789952,0.49107948,0.4879349,0.4939808,0.49034014,0.44896483,0.4904187,0.48831823,0.49112618,0.49272114,0.49691907,0.5004885,0.43699348
34,0.48169827,0.48253113,0.48883852,0.48515132,0.40896618,0.4862031,0.48514363,0.4844924,0.4872388,0.4850723,0.48501718,0.48683572,0.48809934,0.48216444,0.3855773,0.47631347,0.47934672,0.48806402,0.4877097,0.37882686,0.47944778,0.44929707,0.4833641,0.48487672,0.38898256,0.48582008,0.4848996,0.48304835,0.48774248,0.46839035,0.5188523,0.3908615
35,0.4925579,0.491871,0.4938291,0.49533418,0.45656964,0.49332258,0.49367625,0.49221906,0.49340504,0.4925289,0.49277875,0.4929036,0.4941341,0.49214745,0.43673408,0.48880515,0.49093255,0.49402758,0.49370217,0.42176107,0.49192002,0.47609207,0.4928972,0.4919805,0.44863155,0.49224806,0.49120134,0.49161398,0.49338856,0.49341926,0.5066174,0.4363948
36,0.4925356,0.49332565,0.4949071,0.49583593,0.44442594,0.4938961,0.49462754,0.49299312,0.49456093,0.4931986,0.4934148,0.49393538,0.49451905,0.493086,0.42580354,0.4921613,0.49264526,0.49502683,0.49392653,0.41378137,0.48918727,0.47659045,0.49348724,0.4931003,0.43735015,0.49339464,0.49257955,0.49184424,0.49375814,0.4955606,0.5048044,0.4285915
37,0.49126995,0.4917729,0.49446684,0.49420938,0.44473058,0.49327216,0.49347216,0.4922291,0.4938754,0.49273977,0.49261692,0.4934791,0.49403968,0.49191588,0.42858148,0.49077627,0.49116528,0.4944715,0.4935074,0.41205576,0.48913708,0.4739665,0.49205104,0.49261552,0.4415888,0.49283072,0.49209514,0.49140352,0.49345437,0.49413297,0.5060732,0.42700747
38,0.48797616,0.48903152,0.49294564,0.49140388,0.43057284,0.49128765,0.4910804,0.48989642,0.49206662,0.49065706,0.49038395,0.49167114,0.49220255,0.4890341,0.40605062,0.48735717,0.48797998,0.49264723,0.49172878,0.39480767,0.48887682,0.46693417,0.48920685,0.49057427,0.42477387,0.49082974,0.49010202,0.4889639,0.49166954,0.49112836,0.51015615,0.41431412
39,0.45560592,0.46086574,0.47960314,0.45954922,0.30532688,0.47021103,0.4652774,0.46675965,0.47548506,0.46946713,0.46699673,0.4747898,0.47465262,0.45797864,0.26448348,0.44755498,0.45184174,0.47561252,0.474776,0.3142172,0.44804,0.36718035,0.46000636,0.47053343,0.25827485,0.4731308,0.47270513,0.46460858,0.47622883,0.41070178,0.5504201,0.28606224
40,0.46302637,0.4653429,0.47963133,0.46772143,0.35783747,0.47431424,0.47013134,0.47092977,0.47609386,0.47303745,0.47163385,0.47627842,0.47753286,0.46465892,0.30828425,0.45410186,0.45909733,0.47674963,0.47767407,0.32633212,0.4663899,0.39486572,0.46628454,0.47292796,0.31858602,0.47439015,0.4734995,0.46951818,0.47835526,0.43943352,0.5411948,0.32180524
41,0.48537067,0.48653394,0.49152762,0.48984173,0.40017372,0.48829123,0.48860142,0.48643383,0.49051014,0.48748177,0.48736352,0.48930252,0.49028778,0.48486418,0.37148988,0.47935632,0.48276746,0.49127564,0.48962077,0.38148248,0.4777165,0.44432297,0.48667547,0.48714682,0.376805,0.48850593,0.48695612,0.48524415,0.48979613,0.46800992,0.5155802,0.3961656
42,0.48350185,0.48287073,0.48925763,0.48618445,0.44214395,0.48755988,0.4858897,0.4858422,0.4876656,0.4865792,0.48630154,0.4875973,0.4892824,0.48312247,0.4095411,0.47618705,0.48025522,0.48849386,0.48910806,0.4035574,0.49225187,0.44746163,0.48436427,0.48604026,0.43404055,0.48648643,0.48543796,0.485646,0.4891567,0.47358868,0.5194943,0.4238089
43,0.4559431,0.46047664,0.47757986,0.46074772,0.3321432,0.47072348,0.46543255,0.46749523,0.4731459,0.46918565,0.46775323,0.4738183,0.47440174,0.4593094,0.28745013,0.44957936,0.45369303,0.47391176,0.474456,0.301487,0.4610567,0.38696814,0.4606022,0.47012866,0.29584447,0.47171447,0.47159582,0.46519178,0.4754732,0.42725655,0.5476031,0.30385435
44,0.4917853,0.4907669,0.4930965,0.4948613,0.4602442,0.4928253,0.492894,0.4914855,0.49253616,0.4918488,0.49228805,0.49229208,0.49378365,0.49117973,0.43273082,0.4861737,0.48967844,0.49326414,0.49332833,0.42183986,0.4951339,0.47034296,0.49187106,0.49124432,0.45246905,0.49138382,0.49030182,0.49122506,0.49295446,0.49291426,0.50825757,0.44030768
45,0.46241507,0.4623462,0.47973686,0.46217605,0.41037005,0.4744851,0.4675194,0.471631,0.47578213,0.47353548,0.47150767,0.47654834,0.4781618,0.46250236,0.36143228,0.44699708,0.45496628,0.47586182,0.47921222,0.40099284,0.48150265,0.3878866,0.46446508,0.47350705,0.37499014,0.4747941,0.47475982,0.47202387,0.48002347,0.4273146,0.5509287,0.37230322
46,0.48672682,0.4868081,0.49129042,0.48876253,0.46100834,0.49019587,0.48872814,0.48902684,0.49010798,0.4890891,0.48945495,0.49028054,0.49141574,0.48660505,0.42539015,0.47959775,0.48392537,0.49038303,0.49141353,0.43537712,0.4968788,0.45593676,0.48775598,0.488888,0.44252712,0.48944005,0.48897472,0.4884908,0.49135712,0.47829786,0.51846427,0.4459057
47,0.46907768,0.4731152,0.48416823,0.47358954,0.37355506,0.47947,0.47628167,0.47711462,0.48124817,0.47800514,0.47754616,0.48146582,0.48189986,0.47154763,0.3245411,0.46425024,0.4678198,0.481631,0.48184273,0.34785128,0.47759944,0.41555914,0.47290295,0.47871286,0.34077656,0.47996557,0.47974095,0.4751075,0.4823723,0.44943774,0.5352601,0.3634105
48,0.45097908,0.45591432,0.4751191,0.4563972,0.31741557,0.46763694,0.46152622,0.46384433,0.47004974,0.46597052,0.46438232,0.47117302,0.47175354,0.454701,0.2687028,0.44333756,0.44834578,0.4709924,0.47187948,0.2869752,0.45615023,0.37483916,0.45603764,0.46696383,0.27387175,0.4687232,0.46865165,0.46157745,0.47305453,0.41836375,0.55299884,0.2886621
49,0.47025847,0.47081622,0.48280463,0.47357944,0.39896703,0.47899655,0.47518817,0.4760985,0.47988233,0.47770467,0.4768974,0.48026058,0.48188424,0.47055644,0.34871572,0.45866898,0.46529603,0.48052424,0.48206124,0.36988544,0.479803,0.40948346,0.47224358,0.4774001,0.3648344,0.47854006,0.47769886,0.47563037,0.4824223,0.44784495,0.5362649,0.37064278


==> images/rnn_examples/14/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47253758,0.47511524,0.500997,0.45509037,0.39616394,0.4733673,0.4752525,0.4662836,0.4922454,0.48109582,0.47026765,0.49420407,0.48410922,0.4708888,0.62899184,0.47927794,0.45925638,0.49031505,0.4879468,0.6103047,0.54372936,0.5719685,0.46823394,0.48697558,0.60840225,0.49424228,0.49313048,0.47900394,0.48211786,0.55573815,0.44066045,0.5696967
1,0.45950302,0.46464074,0.49765664,0.4426352,0.3345646,0.46185178,0.46318182,0.45367056,0.48524058,0.47161043,0.45795745,0.48711482,0.47559774,0.45780998,0.72856003,0.47364697,0.44575992,0.48407128,0.48043674,0.6963271,0.5836339,0.59459764,0.45444423,0.48006144,0.6928075,0.48583513,0.4860586,0.47023126,0.4715636,0.621946,0.41548422,0.6339523
2,0.46629816,0.4689037,0.49584585,0.4537957,0.3794433,0.46921265,0.46974665,0.46223798,0.4854691,0.47782326,0.46587503,0.4890403,0.47965786,0.46590218,0.6793292,0.47767362,0.4563094,0.4863366,0.48308918,0.6488194,0.5661985,0.5751009,0.46213847,0.48283872,0.6605302,0.48678386,0.48637405,0.4763442,0.4768292,0.59298646,0.4289796,0.60767025
3,0.46132112,0.46307963,0.4963343,0.4423809,0.39514464,0.4647351,0.46639135,0.45574072,0.4848491,0.4758982,0.4605812,0.48965734,0.47724646,0.46213648,0.6531617,0.4709469,0.4470398,0.48428884,0.4817152,0.62836957,0.55686116,0.59451306,0.45687062,0.480163,0.6436967,0.48786372,0.485622,0.47274458,0.47517875,0.56815696,0.41734335,0.5927766
4,0.465003,0.46735594,0.49703753,0.44812825,0.39549354,0.46691495,0.46907368,0.4595606,0.48699495,0.47738114,0.4636296,0.48970756,0.47858712,0.4653112,0.6523032,0.47413012,0.45172194,0.4854404,0.48300773,0.6300679,0.5553941,0.58949023,0.4605451,0.4815809,0.63852566,0.48865196,0.48694944,0.47455242,0.4767829,0.5695595,0.42350322,0.59019154
5,0.4772891,0.47830126,0.49706218,0.4683904,0.41423017,0.47744113,0.4787324,0.47303697,0.49014866,0.48432848,0.4754716,0.49163195,0.4849619,0.47626284,0.6298404,0.48431462,0.46939886,0.49012163,0.48745826,0.61199296,0.5483398,0.55697155,0.47305155,0.4872333,0.61660224,0.4904352,0.48982278,0.48301247,0.48341107,0.5660925,0.44793433,0.5751068
6,0.46404564,0.4660814,0.49599078,0.4484606,0.37866595,0.46625307,0.46762282,0.45842636,0.4850527,0.47612357,0.46256316,0.48833784,0.47792444,0.46343616,0.67821187,0.47446984,0.45138988,0.48489732,0.48184493,0.65140903,0.56584835,0.5863961,0.4592662,0.4811571,0.6600297,0.48691288,0.48588476,0.47391304,0.47529575,0.58877385,0.4228691,0.6059383
7,0.4876902,0.48739555,0.49945992,0.48262882,0.43517342,0.48512608,0.4872675,0.48297605,0.49572343,0.4907215,0.48427233,0.4948843,0.4901931,0.4856892,0.6005725,0.49175555,0.48185667,0.49486446,0.49158576,0.58618975,0.5355006,0.5351031,0.48264325,0.49235347,0.5810774,0.49432498,0.49387544,0.48973876,0.48927426,0.54525363,0.46787065,0.5466352
8,0.4534123,0.45666933,0.4955852,0.43112502,0.36135972,0.45735112,0.45907903,0.4470449,0.48180193,0.47001675,0.45233795,0.4863233,0.47255045,0.45382565,0.6986896,0.46582022,0.4363584,0.48057204,0.47794536,0.6689141,0.5721111,0.61316574,0.4486439,0.47645998,0.679369,0.4852604,0.48352247,0.46665204,0.46963117,0.59394234,0.4028128,0.61994183
9,0.49740654,0.4967177,0.49967048,0.49742836,0.482034,0.494204,0.49647322,0.4950296,0.49967566,0.49780095,0.4947174,0.49726152,0.49567968,0.49661854,0.5403638,0.49828368,0.49549818,0.49801493,0.49618426,0.5371789,0.5142693,0.5145343,0.49412325,0.49680924,0.530382,0.4972438,0.49684536,0.49694255,0.49620056,0.5146827,0.4877666,0.51378113
10,0.4624031,0.4658992,0.498584,0.44253913,0.3686154,0.46356422,0.4661297,0.4555842,0.48749605,0.47427353,0.45977175,0.4889794,0.47716525,0.46140233,0.68090945,0.47236764,0.4464579,0.48471546,0.4820238,0.656267,0.5641821,0.5980258,0.4573617,0.48084548,0.6546958,0.48899424,0.48783332,0.47169465,0.47437385,0.5858108,0.4190398,0.6026699
11,0.49859923,0.4981923,0.5000977,0.49871963,0.48293838,0.49529675,0.4974705,0.49640295,0.5001637,0.49826974,0.49591145,0.49797806,0.49667323,0.49752337,0.5340484,0.49918547,0.49694997,0.4988196,0.49696565,0.53071195,0.51236236,0.51282656,0.4955792,0.49766186,0.52615947,0.49808997,0.49786925,0.4978108,0.49718508,0.5130928,0.49027115,0.51034594
12,0.4991158,0.5001613,0.50005424,0.49963322,0.4819942,0.49636263,0.49845612,0.49789613,0.50055754,0.49848825,0.49728104,0.49791765,0.49741438,0.4983165,0.53138375,0.49986503,0.49812782,0.49888337,0.49780208,0.524451,0.5085392,0.510546,0.49748123,0.4984633,0.5258697,0.49876127,0.49942085,0.49826592,0.49802947,0.5109136,0.49340206,0.5114266
13,0.4929306,0.49315464,0.50007594,0.48861176,0.46753561,0.4913896,0.4932258,0.490013,0.4981304,0.49491808,0.49087897,0.4976499,0.4946126,0.49184492,0.5466222,0.4943537,0.48870432,0.49698678,0.49548858,0.53826046,0.51507366,0.5233756,0.4903868,0.49589708,0.54059136,0.49798483,0.49782464,0.49400315,0.49468857,0.5158187,0.48137975,0.5208588
14,0.49725375,0.49857855,0.4997661,0.49708602,0.4803442,0.49548858,0.49740148,0.49629992,0.49973282,0.49805886,0.49607486,0.49802017,0.49683377,0.4969373,0.53371096,0.49875593,0.49618718,0.49842,0.49734107,0.522037,0.50710213,0.51221424,0.49592188,0.4981857,0.52902937,0.49874312,0.4994552,0.49757257,0.49762005,0.5068495,0.4914486,0.51118964
15,0.49769184,0.4988985,0.49988785,0.4975733,0.48242813,0.49596047,0.49795336,0.4966915,0.5000699,0.49860254,0.49652365,0.49834573,0.49707183,0.49741974,0.53037035,0.4989661,0.49670017,0.49860522,0.4975766,0.5197995,0.5054736,0.5105714,0.49631554,0.49853766,0.52546513,0.49912167,0.49980292,0.49792948,0.49812698,0.503474,0.49268687,0.50872964
16,0.4993369,0.5006639,0.5003976,0.5000289,0.48483986,0.4972112,0.49939787,0.49842438,0.5012791,0.49956682,0.4979906,0.49875444,0.49789178,0.4990327,0.52750266,0.5003053,0.49880797,0.49921504,0.49833414,0.5187544,0.5038554,0.50704044,0.49797517,0.49940264,0.5188723,0.49971157,0.5005235,0.49896112,0.49901375,0.5013079,0.49607334,0.5048214
17,0.49720642,0.49851644,0.4999124,0.49701977,0.48268968,0.49588016,0.49785855,0.49638227,0.50001353,0.49868116,0.49628007,0.4985443,0.49701953,0.49714005,0.5309495,0.49872345,0.4962595,0.49852538,0.49752134,0.51913846,0.50501865,0.51054335,0.49593937,0.4986204,0.52489483,0.49922314,0.49989977,0.49788752,0.49819538,0.5019009,0.49255317,0.50789505
18,0.49759313,0.49902883,0.4999584,0.49784184,0.4806018,0.49611846,0.49813208,0.49679688,0.5001989,0.49884492,0.49661946,0.4984885,0.49710694,0.4974228,0.5338949,0.49923727,0.49689397,0.4986773,0.49758345,0.52149487,0.5056701,0.5092137,0.4962851,0.49881288,0.5269709,0.49920425,0.5000427,0.49809837,0.49830738,0.5036012,0.49344742,0.50930345
19,0.4979497,0.4993075,0.50034195,0.49790868,0.48219913,0.4962341,0.49843374,0.49691647,0.5007624,0.4990593,0.4967284,0.4987984,0.49728847,0.49775657,0.5309631,0.4992999,0.4970056,0.49884692,0.49780372,0.5203855,0.50458294,0.50932986,0.4964691,0.49899638,0.5225661,0.49958953,0.5003067,0.498236,0.4985141,0.50088817,0.49371192,0.5061829
20,0.49622756,0.49735045,0.49954742,0.49592787,0.47962892,0.49534008,0.49704072,0.49537665,0.49914122,0.49823055,0.49546343,0.49833515,0.4966023,0.49615514,0.53621775,0.49818876,0.49527925,0.49825683,0.4970041,0.5224702,0.5071174,0.51070213,0.49491024,0.49826026,0.5308723,0.498727,0.4993855,0.49743828,0.49761721,0.5048747,0.4912148,0.51144993
21,0.48241588,0.48321602,0.49744546,0.47552246,0.43760803,0.4841303,0.484754,0.47966138,0.4919895,0.4892008,0.48200583,0.4946143,0.4894003,0.48192167,0.59491116,0.4877881,0.47692013,0.49275282,0.49083227,0.5749141,0.53228956,0.53736055,0.48000386,0.49145627,0.588262,0.4936552,0.49368414,0.48783416,0.48867753,0.5412016,0.46347365,0.55468774
22,0.49685442,0.4975687,0.49965,0.49703065,0.4808473,0.49543387,0.49737927,0.49567223,0.49960044,0.4985917,0.49570385,0.4982883,0.49656895,0.49676546,0.53727144,0.4986274,0.4959756,0.49837297,0.49694026,0.5248716,0.5077489,0.50970304,0.4950508,0.49820295,0.5302917,0.49849534,0.49900705,0.4976774,0.49753597,0.50489146,0.49136367,0.51119137
23,0.4907414,0.49134377,0.49906725,0.48746523,0.45881498,0.4903984,0.49176645,0.48843458,0.49649695,0.4942884,0.4895479,0.49686325,0.49355337,0.49004054,0.5652863,0.49397027,0.48747447,0.49623778,0.49433756,0.549546,0.51985604,0.52165896,0.48836976,0.4953612,0.55686426,0.49657372,0.49684107,0.49328202,0.49355415,0.5228778,0.47907746,0.53106964
24,0.493373,0.49397218,0.4990064,0.49231428,0.46557504,0.49274284,0.49398184,0.49180076,0.4973533,0.4958727,0.4922818,0.49702552,0.4949113,0.49286142,0.5601847,0.49640095,0.4915673,0.49709174,0.49531558,0.5444613,0.51757604,0.51477736,0.49139816,0.49655786,0.5493314,0.49681258,0.4973426,0.4952907,0.49480504,0.52127516,0.4851032,0.5258627
25,0.49659678,0.49645394,0.49945498,0.49712092,0.47096288,0.49551073,0.49642122,0.49505466,0.49863178,0.49757245,0.495149,0.4977639,0.49671897,0.49564973,0.55365866,0.49877828,0.4957178,0.4983204,0.49667075,0.543009,0.5167228,0.5060199,0.49447918,0.4980436,0.53830165,0.49741125,0.4979334,0.4973469,0.49636963,0.5219202,0.4916067,0.52132195
26,0.49569237,0.49547583,0.4992314,0.4958377,0.47046092,0.49512163,0.49580628,0.49433535,0.49801037,0.49726665,0.49456012,0.49778837,0.49650836,0.49483708,0.5546409,0.4981005,0.49464574,0.49812415,0.4964254,0.5413911,0.5170254,0.50693625,0.49370664,0.4978117,0.5405693,0.49724284,0.49770957,0.49699256,0.49614996,0.52243525,0.49051014,0.52264875
27,0.47739536,0.4786473,0.49674344,0.4701028,0.40477327,0.47974944,0.47955465,0.47445536,0.4891588,0.48515806,0.4768916,0.49229857,0.48658338,0.4762118,0.646273,0.48594657,0.4710738,0.49108338,0.48804247,0.6140475,0.55041295,0.5435065,0.47434333,0.4893041,0.6250614,0.490749,0.4913191,0.484575,0.48411828,0.5729479,0.45570874,0.58049804
28,0.49546167,0.49462265,0.4994634,0.49450693,0.48194814,0.49448454,0.49585932,0.49364454,0.49864054,0.49784285,0.49400872,0.4982386,0.49602392,0.4951476,0.54045856,0.49692747,0.49356878,0.49786732,0.49625212,0.53200465,0.51276,0.51033676,0.49286768,0.49728984,0.52956253,0.4975622,0.49726826,0.4967837,0.49632263,0.51064825,0.48793286,0.5143097
29,0.49531153,0.49488991,0.49943712,0.49423972,0.46984252,0.49432206,0.49515226,0.49335274,0.49793574,0.49670592,0.4938218,0.49774134,0.49609715,0.4942122,0.5513782,0.49724483,0.4933947,0.49806884,0.49622804,0.53973776,0.51702785,0.5098928,0.49300987,0.49724025,0.5419853,0.49729538,0.49748924,0.49628747,0.4956954,0.5219575,0.48837385,0.5230604
30,0.49496993,0.49451113,0.49885416,0.49444562,0.4711883,0.49468043,0.4950737,0.49354333,0.4972007,0.49669704,0.4940192,0.49755004,0.49620783,0.494118,0.5515532,0.49720275,0.49362406,0.49781248,0.49618495,0.5393231,0.5174949,0.50852436,0.4931257,0.49722344,0.54308116,0.49687192,0.49716398,0.49641293,0.49570498,0.5237846,0.48878622,0.52522445
31,0.4617787,0.4640936,0.50043494,0.43898425,0.35335648,0.46251303,0.46493828,0.4526255,0.48819944,0.4737199,0.45783746,0.49077472,0.4772577,0.4592081,0.6915786,0.47160798,0.4437961,0.48585695,0.48201716,0.66528934,0.5667276,0.59631306,0.4547938,0.48150662,0.65764564,0.49044165,0.48898375,0.47091025,0.4739512,0.5851334,0.41765678,0.60096264
32,0.44193542,0.44589838,0.494486,0.41475463,0.32202926,0.4476911,0.4487458,0.43431917,0.47653756,0.46249783,0.44110972,0.48339558,0.46638802,0.44201759,0.7472242,0.45819277,0.42157376,0.47640437,0.47278878,0.7111112,0.59339315,0.6336777,0.43605092,0.4712091,0.724456,0.4812669,0.4794075,0.45885846,0.46201986,0.624456,0.3811831,0.65314835
33,0.49656016,0.49564633,0.49906275,0.49697205,0.48213094,0.49431404,0.49595222,0.4946056,0.49850947,0.4978479,0.4945669,0.49732962,0.49556166,0.4960373,0.54205394,0.4980637,0.49531546,0.49802515,0.495867,0.53565276,0.5156937,0.51094973,0.4934076,0.4966163,0.5366997,0.49647167,0.49605867,0.49699655,0.4958669,0.5163395,0.4870003,0.51703775
34,0.4908422,0.49064222,0.499221,0.4864037,0.45875826,0.48964608,0.49089786,0.48768646,0.49619716,0.4932884,0.48878965,0.49652347,0.4932822,0.48960447,0.5616783,0.49323282,0.48646376,0.49616146,0.49409112,0.5517579,0.52275574,0.52516496,0.48791468,0.49444363,0.55688226,0.49613184,0.49580798,0.49260673,0.49255258,0.5286897,0.47686258,0.5325794
35,0.4960336,0.4955502,0.49921563,0.49502346,0.48131743,0.49492282,0.49598205,0.49430764,0.498206,0.49715126,0.49466825,0.49782056,0.496451,0.4954152,0.53490424,0.49711213,0.49424773,0.49789318,0.49666435,0.52933383,0.5128745,0.5118868,0.49419174,0.4971146,0.5313077,0.49752134,0.49742058,0.49665517,0.49633038,0.51522285,0.48857066,0.51758045
36,0.4964456,0.49617192,0.49933583,0.49592692,0.47559243,0.4955462,0.49620533,0.49491328,0.49822557,0.4971134,0.49522135,0.49789685,0.4969515,0.49549982,0.5417047,0.49791116,0.4950619,0.49825913,0.4969963,0.53360564,0.51458174,0.50872195,0.4947992,0.49766615,0.5346636,0.49759707,0.4978728,0.49700084,0.49646422,0.5202839,0.4906242,0.5207062
37,0.49548998,0.4951822,0.49901193,0.49483907,0.4758575,0.49527356,0.49569723,0.49423942,0.4975858,0.49693415,0.49471936,0.4979134,0.4967271,0.49480236,0.54272336,0.4973019,0.4941929,0.49798918,0.4967398,0.53250426,0.5147557,0.5088944,0.49404946,0.49748287,0.5362944,0.49735907,0.49761212,0.4967444,0.4962595,0.51993835,0.48968273,0.521823
38,0.49371576,0.49355233,0.49876198,0.49243346,0.47015145,0.4939418,0.4943296,0.49235705,0.49681848,0.4959432,0.4931672,0.4975165,0.4958085,0.49305516,0.5509819,0.49605232,0.49199897,0.49730402,0.49599603,0.5390942,0.51788604,0.5118384,0.49221584,0.4967055,0.5446224,0.49674404,0.4970202,0.4955879,0.49529985,0.52431935,0.48630732,0.52828556
39,0.47889033,0.47934267,0.5010721,0.46556127,0.4043383,0.4782142,0.47997943,0.47205818,0.49366406,0.48497647,0.4753694,0.4954587,0.48711458,0.4761429,0.625155,0.48443565,0.46789026,0.49306607,0.48938745,0.60373724,0.5425855,0.55360645,0.47341397,0.48986712,0.6010841,0.49495545,0.49413538,0.4835848,0.48488894,0.5523093,0.45268467,0.5596385
40,0.4798294,0.4807731,0.49756703,0.47152525,0.43689516,0.4813193,0.4825091,0.4768073,0.4917519,0.48750502,0.4792591,0.49394003,0.48764035,0.47987694,0.59843147,0.48553142,0.47305882,0.49158153,0.48968753,0.5803149,0.53532636,0.54802155,0.47703046,0.48956922,0.5909317,0.49272063,0.49207717,0.48582476,0.4867917,0.544095,0.45619586,0.55817264
41,0.4944496,0.4936523,0.5024558,0.4893865,0.4490973,0.49048987,0.493127,0.48884925,0.5002205,0.4946189,0.48999703,0.4988486,0.49463093,0.4914372,0.5667018,0.49580178,0.48876578,0.49894533,0.4953781,0.5571673,0.52278745,0.5224002,0.48921964,0.49642068,0.5475836,0.498828,0.49828398,0.4940108,0.49391833,0.5238591,0.480987,0.5213044
42,0.49115908,0.4904726,0.49871087,0.48724598,0.47219774,0.4909183,0.4920934,0.48858473,0.4959646,0.4943469,0.48992547,0.49727303,0.49399325,0.4905695,0.5445145,0.4929007,0.48747724,0.49614832,0.4946034,0.5377354,0.5184919,0.5243969,0.48885202,0.4947534,0.5456547,0.4964427,0.49580196,0.49342403,0.49388272,0.51994336,0.47782615,0.52695274
43,0.47682697,0.47743982,0.4964959,0.4669896,0.42353734,0.47939768,0.4794734,0.47332808,0.4888147,0.48480606,0.47648165,0.4928612,0.4866059,0.4762384,0.6128095,0.4832643,0.46924612,0.4904295,0.48841324,0.5920233,0.5426176,0.5517602,0.47435287,0.48819184,0.6090629,0.49138245,0.4909443,0.48370263,0.48457456,0.55792147,0.45128706,0.5722458
44,0.49536675,0.49468985,0.49900147,0.4942368,0.48234648,0.49451405,0.49562442,0.49348846,0.49787202,0.49692956,0.49414584,0.49788538,0.49617022,0.4949756,0.5343395,0.49654144,0.49361095,0.49761674,0.49638754,0.52905244,0.5130483,0.5132593,0.49346215,0.49677557,0.53165525,0.4972725,0.4970552,0.49636087,0.4960282,0.51343083,0.4866976,0.5181328
45,0.4791773,0.4791671,0.49736318,0.46779883,0.45818767,0.48181885,0.4827127,0.4759183,0.49115297,0.48770687,0.4791824,0.49516615,0.48836565,0.47994274,0.5604226,0.48272234,0.47099414,0.49120942,0.49048278,0.55030346,0.52414393,0.5521819,0.47738156,0.4892674,0.56881315,0.4941086,0.49253264,0.48548388,0.48781607,0.52376115,0.45491782,0.5445621
46,0.4927006,0.49249575,0.4987563,0.48921022,0.48156023,0.49259782,0.4935509,0.49076408,0.49669862,0.4951721,0.4920118,0.4975524,0.4950965,0.4926344,0.52849674,0.493889,0.48973933,0.49658883,0.4958459,0.52448505,0.51203054,0.5214094,0.4913911,0.49540234,0.5344951,0.49709234,0.49658883,0.49438244,0.49492666,0.51215696,0.4812295,0.5208263
47,0.48428777,0.4846917,0.49809623,0.4771379,0.44195095,0.4853104,0.48584402,0.48100832,0.49284673,0.48914683,0.48349527,0.49524426,0.4905707,0.48334205,0.5816131,0.4884392,0.4785454,0.49362728,0.49196574,0.56794137,0.5312812,0.5375106,0.48203477,0.4916693,0.57957613,0.4942213,0.49392402,0.48839262,0.48917398,0.5419084,0.4650018,0.5523643
48,0.4738659,0.4747908,0.49614382,0.46311143,0.4168409,0.47710764,0.47713286,0.47029465,0.4876698,0.48314062,0.47390807,0.49226275,0.4850735,0.4736634,0.6232267,0.48139852,0.46576437,0.48936918,0.4872522,0.6000424,0.54611176,0.55757797,0.4713461,0.48686194,0.6179156,0.4904318,0.48985717,0.48190516,0.48281214,0.5617249,0.44556758,0.5786077
49,0.48384184,0.48383024,0.49818468,0.4762107,0.45372835,0.48455486,0.4859368,0.4803931,0.4935195,0.48989046,0.4828537,0.49554905,0.48993126,0.4837771,0.57089263,0.4875301,0.47763056,0.49323666,0.49160212,0.5594066,0.526494,0.54136634,0.48107627,0.49122235,0.56874686,0.4944568,0.49349478,0.48830983,0.48931837,0.528656,0.46260262,0.543076


==> images/rnn_examples/14/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5210719,0.1104045,0.23580936,0.22394745,0.48980948,0.42769808,0.4645811,0.48993322,0.50855505,0.5226498,0.51273346,0.5349512,0.35404465
1,0.7565991,0.04932942,0.7491763,0.6340185,0.749774,0.6814043,0.78948647,0.83803177,0.85745,0.8717332,0.8662311,0.90093577,0.59695315
2,0.59177613,0.0047415937,0.55559134,0.46775603,0.57063234,0.5179357,0.57983977,0.5941745,0.6182824,0.64030063,0.61249655,0.65868425,0.2717634
3,0.5943401,0.01986912,0.2887436,0.18720783,0.5849667,0.5076843,0.52685714,0.52595806,0.52487105,0.5301221,0.536719,0.5260093,0.21753705
4,0.58579016,0.018695567,0.32976323,0.22364292,0.55253905,0.48613003,0.52239895,0.5420821,0.55947554,0.57378376,0.56036496,0.5831546,0.30180317
5,0.44790083,0.0033273015,0.37333736,0.35337505,0.426564,0.3753135,0.40265137,0.42300412,0.45325583,0.47149193,0.46036842,0.48612776,0.20833032
6,0.62312186,0.005935764,0.49439433,0.389254,0.602326,0.5407083,0.5933572,0.60921365,0.62790364,0.6440243,0.6291312,0.65448993,0.315615
7,0.32967386,0.044483457,0.3190904,0.26628533,0.305988,0.27677357,0.29191354,0.31344575,0.3435523,0.36379293,0.35583046,0.38329276,0.19449696
8,0.7278306,0.003982287,0.44581133,0.31348208,0.6879817,0.63728565,0.70074034,0.7208856,0.73814654,0.7619636,0.7057645,0.77549547,0.36049402
9,0.14160748,0.0020719783,0.14211485,0.08730959,0.10978319,0.09292106,0.09179554,0.116236754,0.14598002,0.15913835,0.15807012,0.17342223,0.096152216
10,0.65516645,0.051700518,0.44274053,0.30248043,0.63828826,0.5824607,0.64106673,0.6729303,0.6918983,0.71004957,0.70417035,0.7205229,0.48419243
11,0.12666008,0.01584909,0.12779933,0.084603064,0.10310018,0.08918494,0.07743914,0.09668434,0.15513693,0.17703253,0.167765,0.18685248,0.07267677
12,0.12898101,0.0014091155,0.16800964,0.09430412,0.09896966,0.09152685,0.06572935,0.10297259,0.2414326,0.29045457,0.27945486,0.3038833,0.12781589
13,0.21181656,0.031200517,0.12932363,0.09014956,0.17528267,0.15129633,0.13119727,0.14833198,0.23157065,0.27118188,0.25486466,0.28128022,0.11634956
14,0.13317145,0.0010284267,0.1592842,0.0775513,0.10715821,0.099584766,0.0708939,0.10551949,0.28235543,0.3630918,0.33946538,0.38243642,0.08839127
15,0.12947087,0.001069255,0.14271368,0.06772604,0.09823079,0.08884445,0.058718387,0.09162118,0.26426202,0.35839656,0.3417844,0.3825158,0.09245589
16,0.10831272,0.0012592617,0.14038685,0.067220256,0.082520954,0.07537715,0.048815146,0.08104486,0.24840751,0.33436963,0.32947367,0.3577153,0.1315766
17,0.12895426,0.0011050866,0.13720286,0.06004202,0.097967975,0.08544418,0.05633007,0.08951409,0.26358455,0.358311,0.3399786,0.38604286,0.08647849
18,0.13323821,0.0011008102,0.16620678,0.07910628,0.101732366,0.09110619,0.06316862,0.098102205,0.27641016,0.3858118,0.37277502,0.41866085,0.10683135
19,0.12771425,0.0065653836,0.13561869,0.065334275,0.09691425,0.08432426,0.058302183,0.08836084,0.26161966,0.3620866,0.34938747,0.38833636,0.11546113
20,0.13818933,0.0010765924,0.16253,0.075587444,0.10766543,0.095629685,0.07037502,0.10150432,0.26357248,0.3654043,0.3436559,0.39856356,0.06505843
21,0.36158437,0.0017987621,0.29505932,0.24724378,0.28844756,0.2727911,0.27460033,0.28213143,0.35661665,0.41184363,0.3640945,0.4362768,0.11250468
22,0.13728517,0.0012802611,0.16540603,0.07823439,0.107948795,0.09420461,0.07105674,0.096572876,0.24200132,0.339958,0.3313284,0.37722233,0.08036626
23,0.25423825,0.017793247,0.22527133,0.16704112,0.18449554,0.17209367,0.17007945,0.1946306,0.29098916,0.34933203,0.28322956,0.37941352,0.09941695
24,0.18080252,0.0017111637,0.24959955,0.15740551,0.1597807,0.1503047,0.14388445,0.17267261,0.26904967,0.31691277,0.30929303,0.34750378,0.09551796
25,0.13390972,0.0014651587,0.23053853,0.18193232,0.115434706,0.11220317,0.12261639,0.13817301,0.17444627,0.19499712,0.1919306,0.21415508,0.10129154
26,0.13901938,0.00291517,0.22940592,0.17532039,0.11812721,0.11431483,0.12255285,0.13689217,0.17773849,0.19983152,0.189975,0.21815602,0.06461121
27,0.3915739,0.001932343,0.5402836,0.41156107,0.42460757,0.40717903,0.4287007,0.441415,0.49815896,0.5383066,0.54574233,0.5668177,0.1695876
28,0.13654071,0.004383232,0.11494974,0.08803446,0.105414316,0.08767056,0.08022651,0.08551729,0.11200792,0.12645172,0.11109262,0.13389415,0.030961806
29,0.15928422,0.016074251,0.21162273,0.15592183,0.13368757,0.122001484,0.12606493,0.13771646,0.1706752,0.1899293,0.18174125,0.2063913,0.06808659
30,0.1473569,0.0013747918,0.22078922,0.16612071,0.12383545,0.11439257,0.12242165,0.1306445,0.15492791,0.17732078,0.16672903,0.19272757,0.044485662
31,0.70249397,0.1253486,0.39565626,0.38446003,0.67727053,0.6397889,0.6812396,0.6885258,0.7051041,0.7262484,0.6941751,0.73609656,0.45749742
32,0.88643616,0.016042944,0.6121406,0.49426976,0.8870711,0.84187627,0.8987827,0.89741385,0.9110418,0.93957525,0.90125793,0.94891965,0.41998658
33,0.14280199,0.0012406707,0.16601223,0.11607817,0.1157465,0.09861098,0.094904885,0.09894265,0.12430007,0.1396759,0.13070801,0.15082529,0.030096512
34,0.22847609,0.026542246,0.20096043,0.15174018,0.21736026,0.1891301,0.18258017,0.18890695,0.22069658,0.24567103,0.25008595,0.26169375,0.09875904
35,0.1366966,0.0013636957,0.13528523,0.08930079,0.10591391,0.0865546,0.08518055,0.09397027,0.11731078,0.13037936,0.12109883,0.14246917,0.060859196
36,0.13185722,0.0049351566,0.1809255,0.13901344,0.11023912,0.09948967,0.101815306,0.113179766,0.14097771,0.15661085,0.15400848,0.16931394,0.07505687
37,0.13408276,0.0013894441,0.18081294,0.13399705,0.11087553,0.09887634,0.100559644,0.10866518,0.13791679,0.15461238,0.14968641,0.16674742,0.0464702
38,0.17625834,0.0013111861,0.2120096,0.16293608,0.14177129,0.12087065,0.12191155,0.13233586,0.15871698,0.17700504,0.17226481,0.19236676,0.07007963
39,0.45258003,0.12274349,0.2893427,0.26991785,0.43366495,0.3927879,0.4135538,0.42138097,0.4467802,0.46832672,0.44668016,0.47920144,0.24450873
40,0.38310713,0.004398312,0.2694112,0.19119482,0.3276683,0.28991717,0.2975967,0.30702263,0.3399842,0.36403102,0.3276609,0.38102466,0.15238103
41,0.26570895,0.12005456,0.1922587,0.1591529,0.23360588,0.20344406,0.20014815,0.2154099,0.2454872,0.25983512,0.2548418,0.26964554,0.18466242
42,0.22632779,0.014917668,0.12549788,0.09086707,0.17929007,0.13648303,0.11878049,0.12015955,0.13778882,0.1515982,0.14146894,0.1541453,0.050398085
43,0.41773188,0.0019489084,0.3362246,0.2709154,0.38160896,0.33826342,0.35203406,0.35548845,0.37431666,0.3902379,0.3645951,0.40032655,0.12642737
44,0.15076488,0.0011711231,0.11908294,0.086796604,0.11587853,0.08713867,0.07615624,0.086211346,0.111238845,0.1215892,0.11752012,0.12834832,0.054230496
45,0.3423463,0.0018491785,0.045107495,0.016775625,0.28527248,0.22024062,0.20407279,0.1946731,0.20318183,0.21293439,0.19048388,0.2109429,0.04965854
46,0.18174139,0.0034855728,0.0715727,0.044431172,0.13550626,0.098955505,0.080626264,0.09354097,0.12086536,0.12920097,0.12284886,0.13472849,0.054511413
47,0.33945784,0.022233514,0.2514872,0.22258936,0.30599913,0.25004736,0.24948782,0.25981405,0.28387433,0.29590368,0.29499587,0.30374208,0.14719449
48,0.45164442,0.0024472878,0.35140023,0.28373137,0.42124996,0.36107308,0.38754132,0.39478496,0.40945545,0.4253418,0.3973975,0.4342054,0.13689746
49,0.33063087,0.017579699,0.14887235,0.11618276,0.27570602,0.21655296,0.21108969,0.22135001,0.24506818,0.26067725,0.24221751,0.26591754,0.107823


==> images/rnn_examples/15/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.025176076,0.041353676,0.02390201,0.044783734,0.11426098,0.011934237,0.03252533,0.0165663,0.033959344,0.015439789,0.00046074574,0.021589236,-0.0018556289,-0.0074628782,0.031924225,0.032063138,0.03300054,0.008052751,-0.005028962,-0.13188352,0.110829905,-0.16007778,-0.00055852346,0.024117194,0.0023556794,0.035730693,0.050201546,-0.00052619237,0.026171692,-0.061425917,0.27525258,0.0361018
1,-0.041916206,0.06338318,0.031930074,0.076217294,0.17386383,0.021596653,0.04809918,0.023581956,0.036117494,0.009314157,0.0006024028,0.024790877,0.007218265,-0.010758326,0.0651939,0.04390287,0.048685435,0.0088907285,-0.0069568744,-0.28750917,0.09346234,-0.22738838,0.0010062179,0.03719389,0.0017862362,0.051329546,0.07608497,-0.005239781,0.03124069,-0.08702859,0.4323601,0.043334834
2,-0.040348515,0.051132448,0.022879291,0.069097206,0.14069554,0.016182125,0.041785955,0.0126572605,0.025722254,0.009238621,-0.006389239,0.02341494,-0.0013690072,-0.022700008,0.060026348,0.031468417,0.03902375,0.01235741,-0.016406797,-0.30652025,0.060981374,-0.20439233,-0.010399065,0.030757809,-0.0027326606,0.048551943,0.069685616,-0.008636953,0.025047775,-0.089964,0.4191079,0.09654766
3,-0.04141119,0.049143475,0.02010888,0.0633769,0.15088488,0.017235741,0.041816466,0.009447673,0.024604037,0.014857555,-0.008289354,0.017384121,0.00041102758,-0.021288399,0.115740225,0.02294802,0.03839404,0.013647621,-0.016296433,-0.30416676,0.027765818,-0.2504979,-0.005390257,0.02968073,0.037623,0.04383721,0.06003789,-0.009159919,0.019106688,-0.09652154,0.35721684,0.15787381
4,-0.053563,0.06200534,0.0288152,0.08281203,0.14436266,0.022106301,0.051918812,0.0141973235,0.03271,0.014736504,-0.009029863,0.025871374,0.0028310462,-0.025764396,0.106183454,0.03465198,0.04900488,0.016464286,-0.018238593,-0.3648932,0.072243,-0.2711278,-0.00946302,0.04001516,0.009032533,0.057678174,0.082409896,-0.010822775,0.029282907,-0.13151139,0.4893079,0.1303394
5,-0.05918382,0.06666604,0.03171122,0.09037265,0.1271191,0.023430677,0.056815892,0.013817916,0.037790176,0.018138593,-0.011105306,0.03127288,3.1775213e-05,-0.03150149,0.107082695,0.037400167,0.05316017,0.01907114,-0.021791406,-0.38547635,0.09721197,-0.29102093,-0.013575485,0.043628365,-0.0069924803,0.06489639,0.09206173,-0.011258473,0.033174958,-0.16589734,0.5462363,0.13038185
6,-0.055446073,0.061786413,0.026563145,0.08998363,0.10838924,0.022307321,0.05351281,0.012274606,0.028253168,0.011406556,-0.010385374,0.031059254,-0.0006409746,-0.033269376,0.07621105,0.034422576,0.04827443,0.01799658,-0.023610596,-0.41478944,0.08319591,-0.26008496,-0.017447583,0.040341772,-0.036024693,0.062850356,0.09015012,-0.011535042,0.030964281,-0.17581128,0.54669267,0.12194668
7,-0.052737452,0.06287761,0.025445584,0.08240433,0.11856061,0.023570951,0.056048825,0.0121026095,0.033583336,0.022622127,-0.010128686,0.02696371,-0.0020351755,-0.029465858,0.12404944,0.028393848,0.049716428,0.019453602,-0.022379518,-0.3711431,0.075845405,-0.3187939,-0.008792278,0.038574293,0.0040929746,0.058860913,0.07932796,-0.0096410345,0.026891967,-0.1849964,0.46303248,0.18964556
8,-0.05592998,0.05545955,0.024352636,0.08277735,0.09858266,0.021510072,0.04826138,0.008144089,0.027577817,0.011704515,-0.011732125,0.026429188,0.0037507578,-0.03209407,0.10691938,0.028380156,0.045066763,0.017966218,-0.018518854,-0.44341505,0.093455665,-0.28632617,-0.018193819,0.039199933,-0.058041215,0.05635769,0.081338465,-0.008360306,0.02616689,-0.2288321,0.45570058,0.12550196
9,-0.042423442,0.034561325,0.009943817,0.05849897,0.042473346,0.015999975,0.031017479,0.0010228646,0.009016775,0.0028198229,-0.010002552,0.013663512,0.008009115,-0.026473958,0.117272034,0.009827895,0.027402587,0.011286243,-0.012929306,-0.369546,-0.009391472,-0.14093305,-0.015536061,0.027291045,-0.05977487,0.03558146,0.051272266,-0.007567676,0.009329406,-0.13585162,0.27611524,0.1573459
10,-0.027147794,0.022833422,0.0038481555,0.039728366,-0.0022355802,0.0115102455,0.022144256,-0.0009697092,0.000687008,0.0011913554,-0.0077965707,0.0068701254,0.0058078235,-0.019722374,0.08451218,0.00077054463,0.017149387,0.008762045,-0.011612644,-0.27344728,-0.056804005,-0.08000152,-0.009978827,0.01787319,-0.00885647,0.023132592,0.031725835,-0.007999021,0.0027846028,-0.06837217,0.17447813,0.15945156
11,-0.044898786,0.05730745,0.029325625,0.07548942,0.07935209,0.019213762,0.04896258,0.014442506,0.03550686,0.015555815,-0.0072202096,0.030343007,-0.0009167767,-0.02507205,0.07280132,0.034251582,0.04531271,0.017058354,-0.017306775,-0.33385122,0.10248619,-0.19475198,-0.012595788,0.037787046,-0.023082396,0.056533296,0.07993767,-0.0067336992,0.033084616,-0.14236157,0.45327133,0.12871544
12,-0.033637114,0.03498376,0.0128449835,0.0474485,0.051663123,0.014740242,0.03166586,0.00348223,0.015620736,0.011247017,-0.008143039,0.0115191,0.0035490047,-0.019072434,0.15867144,0.0083126025,0.027789552,0.012029348,-0.012607066,-0.27449778,0.0049045235,-0.1423362,-0.005534345,0.023640145,0.022743523,0.031787924,0.042499755,-0.006962749,0.011165751,-0.070703104,0.23771873,0.17091852
13,-0.02585068,0.023638502,0.0078039914,0.03305129,0.01761376,0.011403009,0.02282385,0.00010569487,0.009197321,0.00957441,-0.008030587,0.006442545,0.0036866479,-0.01664862,0.13547589,0.0007176923,0.018687088,0.01076781,-0.010038228,-0.21132064,-0.019341407,-0.10214679,-0.0050222054,0.018060792,0.03745272,0.022391733,0.029048333,-0.008018801,0.0055839666,-0.06264572,0.15894714,0.169153
14,-0.039258353,0.048222173,0.024278361,0.056266975,0.09393034,0.019309213,0.04212636,0.010409788,0.033102367,0.0220025,-0.0066282097,0.018365161,0.0028939948,-0.017223042,0.16616413,0.02098401,0.04006076,0.014967754,-0.010588998,-0.26387066,0.069621526,-0.23511833,-5.0664647e-05,0.031410046,0.03532204,0.04048932,0.05501229,-0.008478143,0.021109458,-0.09516375,0.2879487,0.14903003
15,-0.030663494,0.027865162,0.010640811,0.038291756,0.021614257,0.014340689,0.02653291,0.0018494995,0.013638306,0.012738822,-0.0077235773,0.009793336,0.00456096,-0.01815303,0.12504151,0.0046571293,0.022732941,0.011414443,-0.009044733,-0.21589535,0.0007824749,-0.11814573,-0.004708934,0.021617252,0.01669975,0.026026491,0.034931034,-0.009555886,0.008737468,-0.08169347,0.18302423,0.16388144
16,-0.028755704,0.02487655,0.01212805,0.029864497,0.059984528,0.013362182,0.022970738,0.0029155482,0.0190303,0.014910256,-0.0066350144,0.006797637,0.008924632,-0.012951491,0.1828635,0.003497921,0.02077913,0.010915128,-0.0021309436,-0.1884257,0.008762759,-0.15006495,-0.0026917395,0.022956531,0.029058222,0.02216123,0.029310018,-0.005581675,0.006990446,-0.1049679,0.12658495,0.19926007
17,-0.043352656,0.04652764,0.025767611,0.050863784,0.11557314,0.020940378,0.040295072,0.011519457,0.039817564,0.026339043,-0.0061725136,0.016645672,0.0100970715,-0.013961951,0.20770499,0.020131966,0.039557356,0.01419918,-0.0019083648,-0.23601894,0.07218449,-0.25668728,0.0011743472,0.03595461,0.0366633,0.038493004,0.051902294,-0.0054162405,0.019781016,-0.15169711,0.24293566,0.19924308
18,-0.04796744,0.05099738,0.0256669,0.06471901,0.11849338,0.024226438,0.0440237,0.013165018,0.032860156,0.018201344,-0.0055587124,0.020198114,0.012610793,-0.01793838,0.15501031,0.024889085,0.04187324,0.01330313,-0.0044784285,-0.3133369,0.0595712,-0.24675913,-0.002974031,0.039018642,0.0086981775,0.044380836,0.06332956,-0.008726285,0.02254648,-0.17520984,0.32078993,0.1623862
19,-0.046386555,0.049513347,0.023368128,0.06121631,0.109790936,0.023171755,0.04458671,0.010991158,0.03407705,0.02359527,-0.0072310716,0.019923043,0.007849608,-0.020162756,0.18031389,0.02085745,0.040816825,0.015596082,-0.0075277574,-0.3028063,0.07117729,-0.26799113,-0.0033503429,0.036635365,0.014865885,0.04388569,0.059821807,-0.007811072,0.02099996,-0.18154901,0.30244905,0.21024504
20,-0.03980304,0.031403035,0.014154821,0.043901674,0.074147515,0.018694721,0.029938363,0.0044814018,0.021116242,0.015078276,-0.0076277787,0.01152168,0.0135599,-0.018413156,0.18951139,0.007347469,0.025969123,0.012476113,-0.0020175083,-0.25954086,0.012967106,-0.17208114,-0.007733088,0.030877901,-0.00094123837,0.030598126,0.04234566,-0.006547181,0.0102619445,-0.1596217,0.18969674,0.23768908
21,-0.03693022,0.031847917,0.014606133,0.040890984,0.08882439,0.019249767,0.03052021,0.00601416,0.021154419,0.01637355,-0.0061356733,0.00934444,0.014776684,-0.0139133185,0.1905576,0.0068627875,0.026363628,0.011439391,-0.00068883377,-0.24284956,-0.0065509803,-0.19636652,-0.0025195428,0.030115124,0.043922998,0.02818844,0.038057033,-0.006528046,0.009538866,-0.15247397,0.16929427,0.2420947
22,-0.055215497,0.0638576,0.035354838,0.07771876,0.107383154,0.027486712,0.056900796,0.01794118,0.048621096,0.028881658,-0.0069349064,0.030459803,0.0069789356,-0.022089597,0.1725553,0.03452154,0.052579567,0.018971812,-0.009979544,-0.29101813,0.1215359,-0.28043085,-0.00491566,0.04682809,0.02034259,0.058989186,0.08226315,-0.007957512,0.03485771,-0.20109898,0.44315106,0.20953026
23,-0.05365593,0.053563062,0.026581258,0.06933387,0.10840157,0.025769288,0.04885999,0.010913302,0.036454804,0.024031881,-0.008628555,0.022616643,0.009974513,-0.02383731,0.19273442,0.021830931,0.044612877,0.016333882,-0.008754027,-0.30849716,0.062629,-0.2670343,-0.0061608665,0.041520014,0.023900907,0.049110852,0.06822683,-0.009431193,0.023421079,-0.18783367,0.35126442,0.21129328
24,-0.061644867,0.06882683,0.036195755,0.08745609,0.1133381,0.029113997,0.061184175,0.015841156,0.04864724,0.028854873,-0.009586033,0.032660693,0.005132636,-0.028769044,0.17813785,0.03497608,0.056696415,0.02019583,-0.014372848,-0.33905166,0.123997845,-0.3152097,-0.00821821,0.048846453,0.009405185,0.064308055,0.09010455,-0.010524968,0.034864858,-0.22545898,0.49233934,0.19191375
25,-0.06491603,0.07189725,0.03532892,0.08955255,0.12060347,0.031747635,0.06392387,0.015488934,0.049093984,0.031957638,-0.00977676,0.030696902,0.007184755,-0.028814213,0.19349866,0.03250142,0.059341777,0.01980004,-0.013692011,-0.34460175,0.10395742,-0.34782496,-0.004431059,0.050038777,0.01703125,0.064046875,0.08809401,-0.010784909,0.031632986,-0.24745882,0.4699996,0.20632541
26,-0.051182695,0.042040415,0.016856676,0.058272805,0.056584656,0.024214022,0.039179664,0.0028885705,0.023280744,0.01875572,-0.010285782,0.012966812,0.013967491,-0.024570031,0.22837205,0.0061857197,0.035270028,0.013101394,-0.0063294177,-0.30353272,0.0006761253,-0.19674762,-0.005173872,0.035160776,0.01458157,0.037084736,0.05102782,-0.010562634,0.010000417,-0.16946699,0.24886096,0.1996269
27,-0.04647442,0.043445,0.020453569,0.053667057,0.06713843,0.022780828,0.039389174,0.006207463,0.031383708,0.023217805,-0.008573716,0.01521175,0.011689395,-0.021018043,0.2322703,0.011287253,0.03650018,0.014469257,-0.0037634806,-0.28940392,0.04282987,-0.23322602,-0.0030498523,0.03545846,0.014305996,0.037672244,0.050729,-0.008222307,0.014045762,-0.18413939,0.22996469,0.21729603
28,-0.040178336,0.032322846,0.014009865,0.03997433,0.026165916,0.020414189,0.030166902,0.0029355614,0.022407072,0.018953446,-0.007419758,0.008463272,0.014959713,-0.016497143,0.23301724,0.0022103905,0.027692374,0.010911631,0.000300062,-0.2464537,0.0005452931,-0.1650397,-0.00014364265,0.02960227,0.025973592,0.026449969,0.03483268,-0.007960556,0.006356258,-0.14461058,0.1412073,0.19932374
29,-0.03438718,0.029745124,0.012813415,0.03870464,0.014338357,0.018596925,0.028462652,0.0038674464,0.017952263,0.015425716,-0.005773942,0.010645106,0.011872477,-0.016309056,0.15470973,0.004647396,0.024796464,0.0096448045,-0.0018395882,-0.2218391,-0.015130093,-0.14268546,-0.0017213697,0.026892774,0.034213223,0.025977239,0.034770153,-0.009296106,0.008140628,-0.12193922,0.15156907,0.17176345
30,-0.05148261,0.057188578,0.029947838,0.07005035,0.10713987,0.02534696,0.047769845,0.014908245,0.03742488,0.01983272,-0.0052835513,0.023474101,0.012884039,-0.019323599,0.13633841,0.02943431,0.046595883,0.011790097,-0.004890742,-0.29948652,0.032112755,-0.22772905,-0.0018990648,0.04292854,0.027909473,0.049065646,0.06944382,-0.009579632,0.025532179,-0.16227204,0.3552952,0.13299751
31,-0.05491823,0.06259248,0.03197274,0.0784791,0.11610372,0.026144944,0.05404917,0.014059357,0.041616194,0.024024265,-0.008025006,0.027608326,0.006280598,-0.02505929,0.15212852,0.031903163,0.051572643,0.01596295,-0.011865185,-0.32834098,0.07858509,-0.28048652,-0.0045797136,0.043553095,0.016868897,0.055499554,0.07821114,-0.010952044,0.028673423,-0.16918415,0.41755468,0.13746169
32,-0.04230069,0.040590312,0.01627107,0.05115592,0.05897058,0.020468475,0.03708476,0.004367505,0.024060199,0.02051171,-0.008861566,0.0132302875,0.007120326,-0.021240707,0.2030197,0.008781785,0.033511296,0.013066493,-0.00863719,-0.27289844,0.01824328,-0.19104391,-0.001767613,0.02983804,0.029019695,0.034678526,0.0460472,-0.009834102,0.0115074115,-0.11761663,0.23438002,0.19960281
33,-0.03573674,0.033368573,0.013356721,0.037363887,0.037750125,0.01856798,0.031231549,0.0027589356,0.022381883,0.022531446,-0.008047999,0.0076020965,0.0080634,-0.01582216,0.23315555,0.0017584413,0.02816467,0.012374589,-0.004831796,-0.22965516,0.013638688,-0.18902962,0.0032358612,0.025312006,0.054180197,0.026012946,0.03215674,-0.008729586,0.0069555105,-0.10651781,0.1513048,0.20897926
34,-0.035033476,0.032674633,0.014186902,0.032469846,0.03118056,0.019579686,0.030636126,0.0041882405,0.025380367,0.026133709,-0.0065650064,0.0069360044,0.010077474,-0.0122980755,0.24658772,0.0013062933,0.028092299,0.011823857,-0.0010514556,-0.20081395,0.0165284,-0.19923222,0.0072709597,0.025956696,0.06881871,0.023891952,0.02815252,-0.00797296,0.00708633,-0.1140595,0.120151415,0.21250486
35,-0.03618799,0.03346853,0.015587834,0.030022979,0.031489767,0.021276813,0.03124486,0.0054609235,0.029129433,0.02995939,-0.0055453093,0.006718641,0.012245994,-0.009800885,0.2674842,0.0013494708,0.02936125,0.011467467,0.0023807595,-0.18443368,0.02475841,-0.2178764,0.010905051,0.027446106,0.077321276,0.022980615,0.026208002,-0.007286948,0.007493577,-0.12890998,0.101461805,0.21199368
36,-0.033960555,0.028067162,0.012901503,0.027717255,0.0036212085,0.020205237,0.027308743,0.0042620935,0.023583174,0.025434762,-0.00496307,0.007298809,0.012837047,-0.011019738,0.21509542,-4.232052e-05,0.024666216,0.009771637,0.0029315413,-0.16154417,0.0064005353,-0.16379097,0.0072615715,0.025946623,0.06530258,0.020822331,0.024726719,-0.0082473345,0.0064977463,-0.12330442,0.09448607,0.18958378
37,-0.033042666,0.026466563,0.013818445,0.026964646,0.029865246,0.01901351,0.025490668,0.0051026046,0.024655852,0.023201244,-0.004326503,0.008235676,0.014134812,-0.010663685,0.20496131,0.0019531988,0.023187425,0.009081975,0.004835454,-0.14750898,0.0035561193,-0.15772451,0.0042283647,0.027169969,0.060923092,0.021034619,0.026475746,-0.006870262,0.007187928,-0.12509266,0.09464511,0.19741467
38,-0.045447007,0.04807056,0.02640694,0.05832331,0.10286556,0.02459881,0.04095552,0.0138770975,0.034043796,0.019181991,-0.0034014075,0.020010754,0.015032673,-0.014761848,0.15240516,0.024180925,0.04000808,0.010802376,0.0005565622,-0.27089566,0.055846363,-0.22668706,0.00014849217,0.0388446,0.024193816,0.04058203,0.05863306,-0.008322898,0.022296987,-0.17422394,0.28004235,0.12694494
39,-0.035441242,0.030374656,0.013172523,0.041367847,0.06155432,0.018734284,0.027849903,0.0053987787,0.016687969,0.011897733,-0.005113171,0.010592848,0.013596374,-0.015214177,0.14309248,0.00798081,0.024756249,0.008429917,-0.00096524064,-0.2306664,-0.012484672,-0.13490815,-0.0027256524,0.027858844,0.026389021,0.026816214,0.038291696,-0.008328194,0.00924725,-0.12720153,0.18204653,0.17692769
40,-0.029882697,0.024565127,0.010931961,0.03476982,0.07053112,0.015593609,0.023504574,0.0044804798,0.013412414,0.009290216,-0.0050770706,0.007931507,0.012929756,-0.013143248,0.13286865,0.005430291,0.019791124,0.008584145,-0.0010003971,-0.20512426,-0.021957586,-0.124028936,-0.0042597353,0.024876807,0.035474204,0.022941483,0.032976985,-0.0071716467,0.0071674297,-0.11122149,0.15435007,0.19121209
41,-0.03768561,0.039522722,0.02021274,0.048651673,0.10546361,0.01862406,0.03635595,0.00955644,0.028350782,0.019598376,-0.005939966,0.015917683,0.0074450625,-0.015364647,0.14903226,0.017260844,0.03305548,0.0130878575,-0.005821646,-0.23695245,0.047325443,-0.21714565,-0.0027775283,0.031042036,0.040169664,0.03546871,0.048913103,-0.006894292,0.018054921,-0.12999581,0.25079936,0.18127227
42,-0.045468546,0.04801161,0.023607627,0.058740944,0.12222731,0.022018312,0.04335381,0.011390155,0.0330626,0.02341566,-0.006880969,0.01888086,0.00769777,-0.017899483,0.15704511,0.021636272,0.040023737,0.014632853,-0.0077272216,-0.27220073,0.0579665,-0.26577017,-0.002256573,0.035801183,0.038168803,0.042494986,0.057991624,-0.007535024,0.021735083,-0.16607618,0.3064394,0.18558483
43,-0.03568065,0.030483844,0.010911992,0.044065073,0.064180054,0.017497955,0.031251818,0.0036643515,0.013921082,0.015333173,-0.0077328864,0.011717869,0.0064170584,-0.019277044,0.116838336,0.006336977,0.02496561,0.012079277,-0.009695962,-0.23311001,-0.010241471,-0.16965508,-0.006061334,0.02550158,0.04470291,0.02999385,0.040359013,-0.009503497,0.01100195,-0.12121978,0.22417797,0.20120527
44,-0.029218836,0.021905014,0.0074914144,0.0316507,0.05626247,0.014499775,0.024109248,0.0011581441,0.010037901,0.014081721,-0.00742946,0.005881192,0.0074486425,-0.014965887,0.14301345,-0.0005852501,0.018437598,0.011101243,-0.006922512,-0.19350275,-0.020741453,-0.1590069,-0.00400073,0.020767486,0.057212487,0.021441149,0.028116856,-0.007835957,0.0058563272,-0.09851615,0.15086867,0.19475642
45,-0.028743586,0.020719547,0.008273872,0.02896344,0.06699802,0.014503237,0.022078134,0.0022027926,0.010655867,0.01284636,-0.0061639193,0.004679425,0.010724166,-0.011906605,0.14775625,0.00015501841,0.017693821,0.009565296,-0.003321228,-0.17723596,-0.031611715,-0.15240662,-0.0022402548,0.02157814,0.06316486,0.019326841,0.026049338,-0.0072737997,0.00513947,-0.09094689,0.1284011,0.18062262
46,-0.024197321,0.01757517,0.005784976,0.030108808,0.035702933,0.011986141,0.020699117,0.0019165981,0.00452706,0.00866506,-0.005757206,0.008522227,0.0050741835,-0.015230275,0.04400753,0.002359536,0.014252974,0.009346286,-0.00845751,-0.15346879,-0.038897242,-0.09898844,-0.0076812385,0.018306985,0.05473145,0.0208194,0.028753214,-0.009193838,0.0077948146,-0.070687026,0.16311254,0.14695765
47,-0.037863154,0.043579746,0.021972235,0.053793725,0.11822104,0.018272068,0.04110002,0.011292597,0.029808238,0.023036845,-0.0060958974,0.019933827,0.0010358437,-0.017316561,0.086415514,0.02160075,0.036124714,0.015186312,-0.012215496,-0.20814693,0.058772244,-0.24402809,-0.004086552,0.030966189,0.05446185,0.04098811,0.05572311,-0.0076105744,0.023466565,-0.11785738,0.3176219,0.15680085
48,-0.047769308,0.056797475,0.02722526,0.07274192,0.1466256,0.023798672,0.05036537,0.016281271,0.033189617,0.020456053,-0.005474411,0.02405475,0.0047615073,-0.01933159,0.101791814,0.030705005,0.04583779,0.016173111,-0.0131824035,-0.29494685,0.08491497,-0.28322476,-0.0042540603,0.038472686,0.024120612,0.05146471,0.07281344,-0.008509518,0.028940499,-0.1478518,0.41871554,0.14179456
49,-0.038845953,0.037500046,0.013728298,0.05465477,0.1105715,0.01800587,0.03522443,0.0065771947,0.015016049,0.01184926,-0.0075083887,0.013870352,0.005554726,-0.020578418,0.11494611,0.0129363835,0.029588155,0.013064686,-0.01257705,-0.2783663,0.010778261,-0.18455188,-0.008047712,0.02791202,0.0190257,0.036237694,0.051030733,-0.009364232,0.014506659,-0.10294844,0.296988,0.17984003


==> images/rnn_examples/15/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47019538,0.4568444,0.48710948,0.46061748,0.34566468,0.48687682,0.4719898,0.48084763,0.48056048,0.48091936,0.4775756,0.4851876,0.48723465,0.4655297,0.63969934,0.4625951,0.45555678,0.48301697,0.4866128,0.60904765,0.44753355,0.5774485,0.46481714,0.48538354,0.48502856,0.4854088,0.48510346,0.4835752,0.4561659,0.6873944,0.49289253,0.6948262
1,0.4784357,0.46346238,0.49107867,0.46933597,0.3382773,0.48981243,0.47718608,0.4841517,0.48667032,0.48202267,0.48111534,0.4873715,0.48965734,0.47148886,0.527706,0.46798146,0.46276435,0.4854014,0.48945826,0.56882125,0.4535889,0.5251482,0.46984878,0.48854637,0.46880305,0.48876408,0.48854142,0.48638478,0.4610885,0.7129032,0.53280675,0.65643924
2,0.4750423,0.46423435,0.48689455,0.47036752,0.38965607,0.4877026,0.47570765,0.48316276,0.48173735,0.48360118,0.48062214,0.48547488,0.4876659,0.47072044,0.6244765,0.46958947,0.4633554,0.4851273,0.48798677,0.5995126,0.45815644,0.55638987,0.46935263,0.4859013,0.5203348,0.48551372,0.48490044,0.48564488,0.46240264,0.66114706,0.48379073,0.70575124
3,0.48316795,0.4778156,0.49116609,0.48436865,0.40303826,0.49132937,0.48422393,0.48846295,0.48800778,0.48768923,0.4873498,0.48980355,0.49110162,0.48122206,0.6146828,0.48271412,0.47864604,0.48948878,0.49089798,0.58595854,0.47174096,0.52623,0.4793881,0.4898431,0.45536903,0.49038854,0.48892456,0.48933166,0.46815577,0.6577747,0.4714361,0.694966
4,0.46699226,0.4498324,0.48389712,0.4565934,0.33267695,0.48426127,0.4671747,0.47719333,0.47718734,0.47727916,0.4733473,0.48098344,0.48412338,0.46017787,0.620496,0.4562635,0.448333,0.48004138,0.48429838,0.6265922,0.44082063,0.5702233,0.4578743,0.48212978,0.51902413,0.4819772,0.4813246,0.48085093,0.4495112,0.72569907,0.49595976,0.75267774
5,0.46254689,0.44549587,0.48097092,0.4534216,0.32739335,0.4818591,0.4634903,0.4745857,0.473249,0.475357,0.47066104,0.47857794,0.48167035,0.4562551,0.6707714,0.45377263,0.44420514,0.47776923,0.48206142,0.6522234,0.43610674,0.5798548,0.45357695,0.47934246,0.5284647,0.47920126,0.47823516,0.47844636,0.44376355,0.7363213,0.47338375,0.7897641
6,0.46978706,0.45270243,0.4840799,0.46006963,0.35355645,0.4848839,0.46894735,0.47853673,0.47765952,0.4790317,0.47485167,0.4816739,0.48468477,0.46242583,0.6137706,0.45935068,0.45111805,0.48115382,0.48543015,0.61220044,0.4457018,0.5525529,0.46022618,0.4828196,0.55152947,0.48236227,0.4818791,0.48224726,0.45482212,0.70142746,0.4963865,0.73550564
7,0.47501191,0.46640474,0.4868719,0.47533724,0.3644104,0.48717353,0.47629607,0.4829162,0.48169446,0.4826568,0.48114014,0.48542506,0.48691344,0.47182867,0.67895883,0.47449014,0.46739683,0.4845987,0.48684207,0.62173164,0.45890856,0.53026235,0.46927375,0.48526028,0.45723954,0.4859306,0.48401734,0.48466283,0.456055,0.7037011,0.45215085,0.75751096
8,0.47225565,0.45667738,0.48529774,0.4626141,0.37094533,0.4864675,0.47141916,0.480505,0.47961047,0.48174626,0.4770446,0.48313427,0.4854259,0.4666723,0.5805516,0.46321288,0.45513096,0.48321843,0.48676997,0.61481273,0.45051062,0.5436873,0.4631505,0.48445112,0.5881067,0.4844276,0.48396903,0.48416707,0.46032888,0.6806575,0.49195662,0.7320984
9,0.49411646,0.49038383,0.49501178,0.49634972,0.4625771,0.49581343,0.4930203,0.49463233,0.49398267,0.4946421,0.49428892,0.49418682,0.49467304,0.4924265,0.5319874,0.49444398,0.49115044,0.49526557,0.49574018,0.53995895,0.48894042,0.48103288,0.48997217,0.49473152,0.5171423,0.49523947,0.4941065,0.4953897,0.48602992,0.5798493,0.48720148,0.6269118
10,0.49642763,0.49440375,0.49662066,0.49849677,0.47709587,0.49708763,0.49573234,0.49668175,0.4960459,0.49612015,0.4964161,0.4959511,0.49686348,0.49519187,0.5338503,0.4966296,0.4950695,0.49693102,0.497095,0.52377725,0.49313042,0.49355066,0.49435622,0.49640295,0.4899542,0.49672627,0.49571967,0.49684477,0.49021372,0.5507711,0.4881456,0.58795977
11,0.45549515,0.4343883,0.4786897,0.44004828,0.3001577,0.47946477,0.45687032,0.4707943,0.4690804,0.47167978,0.46546048,0.47592843,0.47988507,0.44809797,0.68455285,0.44267818,0.4319176,0.47437593,0.47971207,0.66450053,0.42256787,0.6155739,0.44648337,0.47695976,0.54406667,0.47671506,0.47628328,0.4753053,0.43771487,0.743516,0.48400375,0.78771657
12,0.49906263,0.49984378,0.49822402,0.50496453,0.4753758,0.49823433,0.49861577,0.49847025,0.49831283,0.49757135,0.4988378,0.49763003,0.49751115,0.4991248,0.5389518,0.50289464,0.50155884,0.49827978,0.4978511,0.5300444,0.498203,0.46991986,0.49709174,0.49769658,0.46250364,0.49853423,0.49708065,0.49808547,0.4910559,0.5657021,0.47466996,0.602682
13,0.4956334,0.49453202,0.49703377,0.49769267,0.4755147,0.4972584,0.49561173,0.4967302,0.4964049,0.4964093,0.49642926,0.49642563,0.49698147,0.49508142,0.54487574,0.49661782,0.49503607,0.49711314,0.4970809,0.5332138,0.49313924,0.49756515,0.49397346,0.4967168,0.48570988,0.49703124,0.49602336,0.49709445,0.4902424,0.5489836,0.4820239,0.5915626
14,0.47616044,0.4665955,0.48898658,0.47141954,0.37019154,0.4887617,0.47746992,0.4841928,0.48415193,0.48392218,0.48181167,0.4870932,0.4888211,0.47294667,0.6300584,0.4724225,0.46652618,0.48605043,0.4884029,0.6080018,0.45922288,0.5557264,0.4710489,0.48740792,0.46221069,0.48788098,0.4867404,0.48630163,0.46183497,0.67267656,0.47079498,0.7113867
15,0.49542645,0.4934257,0.4965314,0.4971726,0.47845384,0.4969928,0.49501204,0.49611253,0.49586666,0.49639085,0.49584332,0.49602923,0.4964142,0.49422386,0.53865063,0.49559548,0.493701,0.49680948,0.4970199,0.53214306,0.4932369,0.4914041,0.49262258,0.49640623,0.5083597,0.49645677,0.49557254,0.4970022,0.490677,0.5500799,0.483413,0.59504855
16,0.49663782,0.4974552,0.49839348,0.5005453,0.4662046,0.4983506,0.4972925,0.49801013,0.49797407,0.4974928,0.49808818,0.4977795,0.49739313,0.49771747,0.54739314,0.5003542,0.4985587,0.49811435,0.49752182,0.5400672,0.494707,0.48900467,0.49568897,0.4978126,0.46860087,0.4988732,0.49754354,0.497939,0.49001202,0.55868196,0.47740114,0.5989541
17,0.47900826,0.47215894,0.49030507,0.47728977,0.38369903,0.49030244,0.48091644,0.48628336,0.48617944,0.48660132,0.48463762,0.48889112,0.48965403,0.47743535,0.6339643,0.4782839,0.47265333,0.48819342,0.48956043,0.60488284,0.46551168,0.5384639,0.47483262,0.4890175,0.46802503,0.489857,0.48827186,0.48809877,0.46496487,0.66408664,0.462073,0.7142573
18,0.4809376,0.46958068,0.49041778,0.47491845,0.39086762,0.49059457,0.48035377,0.4860066,0.4866595,0.4863056,0.48370078,0.48830864,0.48994127,0.47605938,0.56334025,0.4739901,0.4688626,0.48805857,0.49059927,0.57583827,0.46469927,0.52662045,0.47370303,0.48937678,0.52216136,0.48937294,0.4886003,0.48868236,0.46925107,0.656128,0.4977684,0.6754915
19,0.4816379,0.47536424,0.49054375,0.48188168,0.401198,0.49083248,0.48260748,0.4874708,0.48677284,0.48805374,0.4861389,0.48953825,0.49009368,0.47954094,0.6337911,0.4818197,0.47608942,0.48913777,0.4904546,0.59340984,0.4707984,0.5175401,0.4768535,0.4895826,0.48503643,0.49014303,0.48855883,0.4893241,0.46897677,0.64848065,0.4605662,0.7048187
20,0.49595368,0.49485174,0.49701717,0.49936774,0.46989697,0.49765056,0.4958213,0.49676076,0.49647316,0.4970777,0.49670038,0.49640563,0.49604493,0.4959092,0.533767,0.49793717,0.49566114,0.49738142,0.49703956,0.5398396,0.49367368,0.4857702,0.49304798,0.4968689,0.5079989,0.49767143,0.49631223,0.4974528,0.48964694,0.5649594,0.4822052,0.61699176
21,0.49299723,0.49113193,0.49596494,0.49558666,0.44937938,0.4961988,0.4934914,0.4948591,0.49486032,0.49462858,0.49458396,0.49510637,0.49536166,0.4925711,0.5619868,0.4941633,0.49211442,0.4956053,0.49560207,0.54773974,0.4882474,0.5017817,0.49056366,0.4954163,0.47404167,0.4962206,0.49470338,0.49532095,0.4837342,0.5918322,0.47743514,0.6311967
22,0.45677397,0.43741488,0.4794597,0.444361,0.2983824,0.47996733,0.4586576,0.4711998,0.4703248,0.47262755,0.46657792,0.47690433,0.47993115,0.44994658,0.7033513,0.44627604,0.43586618,0.47523764,0.4799395,0.66820246,0.42706895,0.6044898,0.44724584,0.47766927,0.5176177,0.47762457,0.4765478,0.47596776,0.4373214,0.75699025,0.4663323,0.8053587
23,0.48414043,0.4778996,0.4912674,0.4842824,0.41205728,0.49175888,0.48453847,0.48861098,0.4883238,0.4889622,0.48738855,0.48996693,0.49069515,0.48195067,0.59793866,0.48297542,0.4783677,0.4902473,0.4914732,0.58513075,0.47362974,0.51679665,0.47878608,0.49039257,0.4972294,0.49096447,0.4894474,0.49033993,0.47149643,0.6464884,0.46896172,0.7000318
24,0.46103036,0.4436683,0.48090166,0.4513702,0.3143969,0.4814541,0.4623881,0.47365543,0.4728094,0.47478512,0.4696404,0.4784413,0.4811378,0.4548525,0.68714786,0.45259118,0.4426265,0.47724968,0.4814802,0.65810966,0.43412405,0.58290184,0.45173973,0.47914675,0.5190675,0.47919655,0.47796866,0.4779093,0.4417338,0.74726677,0.4642745,0.79805654
25,0.47186816,0.4607865,0.48559496,0.46950918,0.34890392,0.48589927,0.4730435,0.4804149,0.48001173,0.48090082,0.47815153,0.48365682,0.48510802,0.4679909,0.66894007,0.46917674,0.46128073,0.48299235,0.48559877,0.63403624,0.45295417,0.53758633,0.46431684,0.48392794,0.48366153,0.48456818,0.48265597,0.48312068,0.4523715,0.7234201,0.45364434,0.77651584
26,0.49828878,0.4979853,0.49759018,0.50355947,0.47539,0.49794084,0.4975377,0.49739355,0.49775836,0.49766517,0.49780923,0.49690023,0.4963798,0.4980947,0.52941096,0.5013872,0.49936637,0.49805626,0.49756637,0.5368246,0.49782962,0.46344435,0.49463362,0.49725917,0.49729672,0.49807233,0.49647298,0.49793568,0.4907924,0.5727788,0.47282022,0.62361443
27,0.48657808,0.48237076,0.4932928,0.48744687,0.42130393,0.49334607,0.48731062,0.49090064,0.49065208,0.49134284,0.4899152,0.4922632,0.4924351,0.48557055,0.603456,0.48823503,0.4831883,0.49223027,0.49277562,0.57824624,0.47846624,0.50244105,0.48286945,0.49244282,0.48384207,0.49326497,0.4916409,0.4922966,0.47639024,0.6154741,0.463815,0.67311966
28,0.4973386,0.49700645,0.4978062,0.50129205,0.4726592,0.49790606,0.4971886,0.49730098,0.49763522,0.49760917,0.49748087,0.4972169,0.4967903,0.49732643,0.5429471,0.50042677,0.49824333,0.49801496,0.4974469,0.53718245,0.49637362,0.47259653,0.49473068,0.49749154,0.48564056,0.49827474,0.4967258,0.49782512,0.4908264,0.56114936,0.47121018,0.61188364
29,0.49100694,0.48679844,0.4946772,0.49032664,0.4558712,0.4950723,0.4909859,0.4932689,0.49307024,0.4936686,0.4924059,0.49384713,0.4947118,0.48915607,0.5586627,0.48942938,0.48673302,0.49447918,0.49511817,0.5469098,0.48501095,0.5131261,0.4878239,0.49435702,0.50250024,0.49447253,0.49349374,0.4944793,0.48437887,0.5732363,0.48345652,0.61749333
30,0.46995652,0.45615855,0.48550025,0.46165535,0.34546745,0.48580396,0.47116196,0.4796141,0.47968453,0.4796493,0.4763957,0.4828458,0.48562372,0.46522295,0.62262344,0.46167517,0.45495057,0.4823193,0.48560798,0.62386453,0.4461325,0.5757845,0.46319526,0.48379353,0.500875,0.4840751,0.4830658,0.48227033,0.45218053,0.7128984,0.48907918,0.74154896
31,0.47032672,0.45768106,0.48523518,0.4646378,0.35249117,0.48548737,0.4712806,0.47976482,0.47920927,0.48030174,0.47684437,0.48321152,0.4852381,0.46571687,0.6543841,0.46524245,0.45730758,0.48240167,0.48551396,0.629532,0.4501177,0.559992,0.46296912,0.48365214,0.4955822,0.4838385,0.4826388,0.48282498,0.45374987,0.7047018,0.46646374,0.7547228
32,0.49614304,0.49614024,0.49709186,0.5017632,0.4646397,0.49705333,0.4960176,0.4964719,0.4965528,0.49656844,0.49678323,0.49661335,0.49611706,0.4958935,0.56941265,0.5004015,0.49774405,0.49698249,0.4966632,0.5435928,0.4953877,0.466072,0.49323815,0.49653235,0.4706217,0.49722716,0.4955937,0.496942,0.48809543,0.576764,0.46381012,0.6261646
33,0.49608612,0.49652633,0.49772692,0.50073427,0.46366486,0.4974568,0.49647945,0.49691537,0.4972119,0.49683136,0.4971047,0.49718526,0.49682036,0.49636263,0.5705433,0.50021106,0.4980456,0.4974214,0.49690127,0.54338175,0.49515226,0.4758374,0.4942262,0.4971284,0.45806092,0.49792948,0.49628899,0.49722663,0.48873177,0.5686958,0.46272284,0.61683226
34,0.4951384,0.4953216,0.4974384,0.49924287,0.46079046,0.49718612,0.49584094,0.49634573,0.4967552,0.49655843,0.49648356,0.49694026,0.49654138,0.49537706,0.5777757,0.49886662,0.4966301,0.49709374,0.49660817,0.5482502,0.49392635,0.48117617,0.49324003,0.49686903,0.4587928,0.49762377,0.4959634,0.49684048,0.4877851,0.57071966,0.46142918,0.6212543
35,0.49562824,0.49632645,0.4978752,0.5001574,0.4607376,0.49748525,0.49644852,0.49665838,0.49732786,0.49703473,0.49694213,0.4974377,0.4967438,0.49613637,0.5800959,0.49995577,0.49776956,0.49747154,0.49684572,0.5492307,0.4951305,0.47613227,0.49375007,0.49727207,0.45533532,0.49810416,0.49636486,0.49716115,0.48832262,0.57137555,0.45784187,0.6213276
36,0.49533024,0.49427092,0.49722657,0.497424,0.47239277,0.49729094,0.49561378,0.49619058,0.49661034,0.49696848,0.49612907,0.496819,0.49662042,0.49481532,0.55844223,0.4967252,0.49477854,0.49728587,0.49708438,0.5391969,0.4941561,0.48919973,0.49287254,0.4969855,0.48997843,0.49729696,0.4960717,0.49718884,0.4902824,0.5541119,0.47198436,0.6020376
37,0.49530143,0.49497402,0.49761108,0.49787068,0.46728012,0.49762276,0.49595943,0.49669874,0.49699026,0.49699238,0.4966524,0.4970956,0.49677157,0.4955585,0.5570398,0.49746788,0.49555227,0.49747956,0.49712273,0.5421782,0.49342054,0.495244,0.49353543,0.49717116,0.480038,0.49783662,0.49659407,0.49729237,0.48933503,0.5585128,0.47562867,0.6023326
38,0.47695136,0.4639254,0.48923424,0.4678889,0.37280685,0.48919937,0.47688136,0.4838216,0.48470324,0.48405427,0.4808904,0.4867907,0.48886678,0.47189844,0.56962085,0.46816665,0.46258557,0.48617223,0.4892031,0.5899487,0.4570735,0.5497223,0.46984148,0.4878937,0.5208266,0.4879257,0.4874136,0.48666108,0.46456206,0.66981316,0.50184834,0.6817322
39,0.49641445,0.49506775,0.49721384,0.499398,0.47203657,0.49741596,0.49601057,0.49668387,0.49680123,0.49673858,0.49662817,0.496585,0.49654952,0.4956036,0.53770655,0.49784327,0.49578765,0.49726406,0.4972314,0.5322245,0.49412295,0.48282242,0.49359694,0.49683982,0.49513125,0.4972604,0.49614412,0.49724284,0.48992938,0.5627394,0.48486716,0.5971931
40,0.49511057,0.49318933,0.49721265,0.49643996,0.46347612,0.49733528,0.49505267,0.49639565,0.49648273,0.49597993,0.4959629,0.49633655,0.49667227,0.49439886,0.5350243,0.4952875,0.49357828,0.49686468,0.49694297,0.53342813,0.49091855,0.50048107,0.4928875,0.49672687,0.48680854,0.49728918,0.49630255,0.49685466,0.4885782,0.5644594,0.49209502,0.59248614
41,0.47934324,0.47176817,0.49000448,0.47634494,0.3960562,0.4902488,0.4807752,0.48639137,0.48581576,0.48680374,0.48450372,0.48880196,0.49008268,0.47692028,0.6284627,0.47665027,0.47168282,0.48825708,0.48993257,0.59477174,0.46623436,0.54816425,0.4751506,0.4890062,0.48196188,0.4893756,0.48819795,0.48830765,0.4673189,0.64748305,0.47005716,0.6947969
42,0.47909015,0.47103667,0.48949677,0.47675937,0.39094585,0.48984098,0.48025993,0.4857361,0.4854128,0.48618,0.48395926,0.48811433,0.4893895,0.47630277,0.6256926,0.47620764,0.47103682,0.4877134,0.4895324,0.5987003,0.465321,0.5373383,0.4739758,0.48841435,0.489926,0.4887767,0.4874316,0.4877353,0.46536976,0.6646034,0.47027123,0.7096153
43,0.49181187,0.48833516,0.49446088,0.49299178,0.46335778,0.49519533,0.4917085,0.49354553,0.4930381,0.49404696,0.4930667,0.49397182,0.49471423,0.48990512,0.56593144,0.49045953,0.48846433,0.4946811,0.4953134,0.5436265,0.4877801,0.5094072,0.4882797,0.4942941,0.5065819,0.49425206,0.49325144,0.4947436,0.4847678,0.57909197,0.48109108,0.6245716
44,0.49618742,0.4958709,0.49746194,0.4991862,0.4730968,0.49769953,0.49642733,0.4970734,0.49699637,0.49689904,0.49709156,0.49700397,0.49715966,0.49609447,0.54961634,0.49751315,0.49658513,0.49752066,0.49732497,0.5346712,0.49478158,0.49798778,0.49443856,0.49711815,0.47761607,0.4976651,0.49652869,0.4973512,0.4900242,0.55979204,0.47931954,0.59766775
45,0.4955468,0.49448082,0.49733883,0.49742094,0.46915406,0.49757755,0.49587345,0.4966223,0.49684525,0.49643242,0.49649978,0.49666262,0.49698818,0.49524352,0.5391183,0.4958496,0.4948975,0.49722198,0.49715537,0.5352251,0.49293244,0.5050171,0.4936616,0.49693885,0.4802397,0.497449,0.4964081,0.4970154,0.4891238,0.5627115,0.4860619,0.5958025
46,0.48881477,0.48314306,0.4933882,0.4857531,0.46205115,0.494301,0.4889564,0.49200204,0.49123842,0.4926712,0.49079517,0.49284232,0.49445617,0.48600975,0.5615015,0.4837812,0.48203796,0.49343175,0.49469078,0.5417883,0.48224303,0.54226804,0.4856757,0.49337915,0.5212788,0.4928377,0.4924773,0.49360594,0.48388582,0.5652528,0.49522954,0.6031364
47,0.472517,0.46279564,0.48708585,0.46782926,0.36317477,0.48727688,0.4747503,0.48223594,0.4814886,0.482205,0.47979966,0.48556548,0.48757607,0.46937758,0.6662844,0.46791452,0.4623037,0.48433447,0.48695883,0.62105215,0.45466995,0.5768181,0.46788108,0.48551556,0.46263108,0.48584378,0.4847386,0.48433274,0.45654613,0.69039625,0.46827316,0.73029256
48,0.47557342,0.46216357,0.48858184,0.4682772,0.35494536,0.48836076,0.4753696,0.48268408,0.48354977,0.48233142,0.47988304,0.4860623,0.4881093,0.4697113,0.59561175,0.46703187,0.46133807,0.4847264,0.4882012,0.5944226,0.45504484,0.540992,0.46741134,0.4868579,0.4927604,0.4869296,0.486243,0.4855321,0.46013233,0.700046,0.4989021,0.70237195
49,0.4916272,0.48757663,0.49479493,0.4929156,0.4487216,0.4952061,0.49117243,0.4933907,0.49329883,0.49324432,0.4928121,0.49384248,0.4945015,0.48948,0.5523595,0.49037445,0.4879252,0.49419522,0.49508375,0.5444128,0.48571613,0.4995491,0.48745787,0.4942136,0.4961495,0.49440983,0.49345282,0.49448082,0.48300573,0.59649163,0.48830992,0.6272178


==> images/rnn_examples/15/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.05848241,0.09408464,0.051002666,0.1030702,0.4501363,0.02619674,0.07297993,0.036731817,0.073595494,0.033966817,0.0010221504,0.046688728,-0.004021087,-0.017119905,0.15429674,0.076043054,0.077389054,0.017448654,-0.010873361,-0.5014777,0.2559509,-0.4970745,-0.0012739964,0.052830644,0.0121137835,0.077675246,0.10895321,-0.0011750119,0.056276485,-0.16701879,0.47365016,0.15339051
1,-0.0673006,0.097646475,0.042483658,0.12284117,0.54486465,0.034112673,0.07140739,0.034018014,0.04163924,0.00406383,0.0008311605,0.030473616,0.017370159,-0.016258674,0.25656238,0.06751144,0.07647211,0.010611116,-0.009598041,-0.69267327,0.10097668,-0.46000776,0.0028156266,0.055012878,0.0040224274,0.07256185,0.11071747,-0.010975218,0.04076515,-0.11866582,0.4994325,0.07927639
2,-0.04586381,0.04825382,0.015586278,0.073654294,0.2278967,0.012204622,0.04148372,0.002754033,0.0179076,0.010273732,-0.014540344,0.024432536,-0.010455985,-0.03935367,0.07564986,0.025108986,0.037432663,0.017279038,-0.02779467,-0.45810494,0.039931897,-0.22556835,-0.024098108,0.0275181,-0.01403107,0.051011167,0.07091161,-0.013345886,0.02258525,-0.08109953,0.3726133,0.23226549
3,-0.047568075,0.052967455,0.018547935,0.06365337,0.29701316,0.019641727,0.045883432,0.0069580018,0.025384907,0.022005476,-0.011001662,0.012465196,0.0022776744,-0.022337656,0.31008676,0.016991481,0.042838074,0.015978416,-0.017347438,-0.45058054,-0.0021774138,-0.36583117,-0.00086873374,0.031039065,0.14449199,0.042381234,0.055104684,-0.010593572,0.015518237,-0.08529675,0.29610714,0.30259696
4,-0.08057819,0.09237994,0.041273676,0.12524095,0.3927967,0.030665258,0.073746085,0.021868253,0.046058144,0.017107327,-0.011518897,0.038486674,0.0057753585,-0.03736334,0.19842435,0.059671186,0.076461636,0.021801153,-0.022646746,-0.673038,0.1435977,-0.4591034,-0.01618429,0.057378765,-0.06632537,0.080812715,0.11849491,-0.014585803,0.04507132,-0.1756308,0.528411,0.06012356
5,-0.08251062,0.09203495,0.03908509,0.12454049,0.3518703,0.028810473,0.075680025,0.016192297,0.049748853,0.02523933,-0.015660463,0.04204892,-0.0029547203,-0.046894006,0.2214683,0.054348864,0.07678088,0.024972606,-0.028767865,-0.67272604,0.15846753,-0.48675743,-0.02182546,0.055305872,-0.07843565,0.08354407,0.118237115,-0.014021237,0.04444051,-0.19982754,0.52904826,0.1574182
6,-0.0639311,0.07250986,0.024156837,0.110847466,0.2305819,0.024175579,0.060592216,0.012655364,0.022312518,0.0060259267,-0.011410533,0.034958392,-0.001427968,-0.04315865,0.048300203,0.04201153,0.057623506,0.019272264,-0.028284801,-0.63681114,0.09298181,-0.32963577,-0.025575852,0.042728677,-0.16239464,0.06933684,0.100880764,-0.013709035,0.034311604,-0.1674996,0.47381976,0.113129035
7,-0.059649967,0.07586107,0.026704814,0.087371,0.31133506,0.027591635,0.0670762,0.01355919,0.04317793,0.03740142,-0.011229112,0.025648044,-0.003704774,-0.030781373,0.35329834,0.027596422,0.061561134,0.023088647,-0.023431875,-0.56812584,0.08586279,-0.49949613,-0.0013447917,0.041464437,0.09938873,0.061490394,0.07774692,-0.008981657,0.027432768,-0.15213265,0.38937253,0.40935996
8,-0.07042048,0.06027466,0.02565038,0.10072921,0.1780797,0.021938456,0.04855698,0.005136617,0.024799602,0.0017668549,-0.015220657,0.028976949,0.010221388,-0.041580457,0.14142227,0.036283184,0.05219345,0.01856485,-0.01640411,-0.62949044,0.14101411,-0.36679885,-0.031718828,0.044905204,-0.28787303,0.060430016,0.09333992,-0.008188143,0.029530004,-0.27820316,0.39848724,-0.059613686
9,-0.030291984,0.015109421,-0.0043142946,0.03527798,-0.007204702,0.010918905,0.014754938,-0.006173931,-0.009426635,-0.0060928194,-0.008615594,0.0012348042,0.012565544,-0.021913122,0.15142089,-0.008740763,0.010877742,0.004881712,-0.007661405,-0.32971478,-0.115754,-0.007115229,-0.013532779,0.016247028,-0.07561285,0.015732216,0.022828922,-0.0070632193,-0.006923701,-0.0066664424,0.1058409,0.19766447
10,-0.012369641,0.011695719,-0.0022130096,0.021309864,-0.04948498,0.0072243977,0.01372561,-0.0030087165,-0.007692972,-0.00042258666,-0.005756913,0.00019063993,0.003707895,-0.013462891,0.05078021,-0.008428366,0.007313238,0.0063988194,-0.010524922,-0.19283989,-0.106383264,-0.021995394,-0.004662148,0.008820504,0.04634339,0.011114423,0.012888584,-0.008649441,-0.0036321294,0.013310492,0.07828698,0.15154217
11,-0.08116095,0.11560909,0.0608503,0.14347523,0.39575616,0.03153338,0.09263155,0.034820523,0.0796931,0.034667727,-0.008408769,0.06113819,-0.008360713,-0.03997418,0.10103138,0.08899107,0.09690282,0.029263552,-0.026372073,-0.6810537,0.31630427,-0.59504175,-0.019827219,0.067317076,-0.14336085,0.10352416,0.14721024,-0.006912129,0.071049295,-0.2979944,0.5978831,0.020670211
12,-0.022577228,0.012723611,-0.0035668954,0.018497994,0.032071147,0.010428745,0.014538698,-0.0075158034,-0.0041852053,0.0070970803,-0.009159123,-0.0072416374,0.008078998,-0.013184603,0.28622967,-0.017909415,0.010161144,0.007109705,-0.008070577,-0.25416458,-0.09565956,-0.10322177,0.0014581279,0.009795891,0.079777345,0.007296261,0.005617552,-0.0073322225,-0.010284481,0.019564193,0.04564769,0.22000244
13,-0.018692842,0.01290608,0.002879019,0.019086262,-0.015454623,0.008275695,0.014470887,-0.0033058273,0.0029298877,0.0081227785,-0.008112993,0.001472009,0.0038994465,-0.014678787,0.11425526,-0.006985012,0.010066703,0.009709399,-0.0076576318,-0.15677503,-0.04470689,-0.06716414,-0.004652098,0.012869986,0.059839804,0.013414339,0.016252179,-0.009298488,0.00022345316,-0.04877708,0.08750403,0.1604568
14,-0.060643118,0.08236283,0.04324873,0.09035651,0.31946027,0.02966455,0.06834021,0.022573264,0.061241712,0.03763718,-0.0060103084,0.03256303,0.002334028,-0.020836359,0.3449929,0.047147673,0.07089518,0.02079536,-0.012148954,-0.5023801,0.18079408,-0.5031116,0.0051336694,0.048836675,0.08291728,0.06351504,0.08783346,-0.010051967,0.03946217,-0.13261041,0.3822145,0.11980243
15,-0.022816489,0.008308306,-0.0028713094,0.020860454,-0.050860394,0.009643183,0.011540001,-0.006756269,-0.005643274,0.0036986843,-0.009031188,0.0013912143,0.006335672,-0.019655539,0.08128219,-0.011820904,0.0060480554,0.0080749625,-0.0076767337,-0.17875601,-0.068860166,-0.005666542,-0.009530895,0.012288628,-0.0027989673,0.0120739145,0.015674306,-0.010896591,-0.0032902306,-0.0602794,0.086443104,0.17603372
16,-0.02743243,0.02222397,0.0137843825,0.021477463,0.11579692,0.01258398,0.019708576,0.0040416396,0.02471407,0.017381307,-0.005647412,0.003888896,0.0134686185,-0.0079193935,0.27988818,0.0023562147,0.019110942,0.01055783,0.004804117,-0.18071374,0.01752236,-0.19740869,-0.0007224976,0.024721226,0.05121724,0.01856421,0.02418021,-0.0016780405,0.0054898444,-0.119484924,0.078118384,0.25334984
17,-0.06538147,0.07576884,0.041614246,0.07969848,0.3194591,0.03074548,0.06304766,0.021759402,0.064741395,0.040882025,-0.006365092,0.028226767,0.01214459,-0.017027568,0.37404817,0.041049987,0.065870136,0.018778276,-0.0018352398,-0.46087945,0.15479565,-0.46745408,0.0053516114,0.05286462,0.09530868,0.058783043,0.08004257,-0.005844521,0.034961294,-0.19282307,0.3371306,0.23008573
18,-0.05941922,0.06351773,0.027289042,0.08823925,0.22717917,0.029756045,0.05317085,0.016272992,0.028462496,0.011519038,-0.0055285585,0.025542695,0.016183538,-0.024737686,0.13948844,0.0347699,0.051976636,0.013461531,-0.00747205,-0.5255784,0.0582863,-0.3132692,-0.007680433,0.045765236,-0.039758872,0.05422979,0.080825366,-0.013113969,0.02790437,-0.18662784,0.3615341,0.09830647
19,-0.050668065,0.054557916,0.02256307,0.06431418,0.1960492,0.023917349,0.049833618,0.009771064,0.038179282,0.03129438,-0.009656402,0.021166136,0.0035129883,-0.024993492,0.289064,0.019485626,0.045641184,0.019126298,-0.011233539,-0.43369168,0.09581016,-0.35347098,-0.004165953,0.037280984,0.037588045,0.04687497,0.061320033,-0.0076140915,0.021919906,-0.15720624,0.28793865,0.33407113
20,-0.03402564,0.013987277,0.0051498776,0.026756953,0.0506204,0.014535254,0.015827637,-0.00198977,0.0085050035,0.0068054413,-0.008197635,0.003312115,0.019591007,-0.01706451,0.22399332,-0.0062014167,0.011680308,0.009557997,0.0035005293,-0.23503959,-0.046339158,-0.09153883,-0.012307369,0.025799168,-0.020098818,0.017778672,0.025780352,-0.005432677,-4.1840598e-05,-0.11578158,0.08698626,0.27142817
21,-0.035735205,0.03378881,0.015482254,0.039063513,0.13961159,0.020453097,0.032244638,0.007815611,0.021881904,0.018318161,-0.00485819,0.007456075,0.016491393,-0.009983473,0.23424618,0.006700462,0.02809528,0.010737644,0.0006373375,-0.28016165,-0.027004775,-0.24400017,0.0026196162,0.030465277,0.117920056,0.026673693,0.03519341,-0.006792921,0.009370281,-0.12088253,0.15322353,0.24694355
22,-0.09505274,0.12116591,0.06263619,0.14557202,0.43625554,0.04187518,0.10157526,0.0352518,0.08732769,0.0487156,-0.009501955,0.058573622,-0.0002540294,-0.038701314,0.27816182,0.0814863,0.10394784,0.030538365,-0.021650227,-0.695808,0.3120906,-0.6168838,-0.009183253,0.07444308,-0.019509314,0.103418395,0.14558712,-0.011412732,0.068383045,-0.2649641,0.59843135,0.10456962
23,-0.05783986,0.049244512,0.019207634,0.067117475,0.19046141,0.02581998,0.04506267,0.004558686,0.026659109,0.020950262,-0.011117496,0.016153324,0.013714628,-0.028256021,0.30910617,0.011287317,0.042144034,0.014729744,-0.008065425,-0.45773056,0.011150286,-0.3059092,-0.008121818,0.039262265,0.04785994,0.042461198,0.059122615,-0.01180371,0.014623278,-0.130101,0.2683185,0.22218041
24,-0.08931688,0.10711108,0.05134727,0.13374275,0.3908134,0.037855692,0.08972684,0.02455862,0.070227005,0.039713807,-0.012720718,0.048749313,0.00074272405,-0.04289225,0.29991588,0.06330562,0.09112106,0.027687673,-0.022568803,-0.6934124,0.23862308,-0.57150424,-0.01289376,0.06573132,-0.021824514,0.09173724,0.1294641,-0.013964368,0.05418794,-0.25008464,0.5523294,0.14961697
25,-0.08209953,0.090799004,0.038108215,0.108706884,0.34583604,0.03862142,0.07774875,0.01751138,0.055984814,0.039872285,-0.011505438,0.032409277,0.010180447,-0.034852374,0.4067831,0.037721958,0.07675967,0.021788228,-0.014557518,-0.64325947,0.11251404,-0.5301274,-0.001388452,0.05817156,0.07017208,0.07199231,0.09796476,-0.012783011,0.034311425,-0.21557376,0.43740118,0.29102308
26,-0.037821148,0.012559738,-0.0014620441,0.026150806,-0.0017106964,0.016988495,0.014805312,-0.009763196,-0.0023359372,0.0057746777,-0.010954848,-0.004632569,0.02100472,-0.02057121,0.30415276,-0.0204523,0.011362436,0.006535479,0.000978056,-0.30269468,-0.106913604,-0.073995695,-0.0059906254,0.020874558,0.014837897,0.010513128,0.014855205,-0.010561018,-0.011193672,-0.054947857,0.053744014,0.179638
27,-0.045808975,0.048907496,0.025091583,0.05301154,0.1230921,0.02262371,0.042513102,0.010051815,0.041480243,0.02929295,-0.007412806,0.018355625,0.009993864,-0.019209549,0.2869303,0.017625984,0.041451834,0.016633885,-0.0013405673,-0.36311263,0.093636155,-0.3195498,-0.0011634635,0.03794831,0.02250552,0.040386174,0.053561576,-0.0063813855,0.019266658,-0.17663552,0.21824172,0.2665559
28,-0.03446839,0.021701653,0.0077403355,0.02615898,-0.012829933,0.018364204,0.021326683,-0.00030734856,0.013722972,0.014994026,-0.006393119,0.0018226638,0.018509304,-0.012218635,0.25391996,-0.006954731,0.019236472,0.0074789356,0.004400873,-0.23313116,-0.043399066,-0.113588415,0.0027562496,0.024281988,0.04515145,0.015565332,0.019599885,-0.007872479,-0.0010897471,-0.08253185,0.065907374,0.16733275
29,-0.03048587,0.029168515,0.012051978,0.039527427,0.005751688,0.017491436,0.028222112,0.0050064484,0.014188318,0.012518458,-0.00438465,0.0133079225,0.009177578,-0.017144714,0.063073136,0.007519991,0.023718962,0.008725477,-0.0040801386,-0.22281633,-0.031986788,-0.13162689,-0.0034264172,0.025321236,0.052997135,0.02659512,0.036339175,-0.01110308,0.0103841275,-0.08332931,0.1598316,0.12575656
30,-0.081892505,0.09932035,0.050933957,0.11942344,0.4090596,0.035969045,0.0771463,0.0291218,0.062639624,0.027512511,-0.0056497348,0.039956704,0.015508822,-0.026992561,0.23059547,0.065363936,0.08308108,0.015568999,-0.008685437,-0.6119506,0.090119295,-0.4824276,-0.0025098792,0.06605188,0.062086433,0.07992425,0.11545346,-0.011456782,0.047300383,-0.19982181,0.48208463,0.028136335
31,-0.070846796,0.08281652,0.03746325,0.10425817,0.31253994,0.03043615,0.070567794,0.015372828,0.051601727,0.032035105,-0.012235675,0.03542123,6.247964e-05,-0.03671812,0.31390414,0.043211907,0.07065282,0.022354003,-0.020586269,-0.59504426,0.15019324,-0.4730459,-0.0084034465,0.050265104,0.016249463,0.069591664,0.0980766,-0.014187848,0.03693683,-0.14467916,0.4407589,0.17784573
32,-0.030601108,0.019382456,0.0007670231,0.02361115,0.012174835,0.015191128,0.020792833,-0.0053284112,0.006904619,0.017484963,-0.009914435,-0.0009775523,0.008124438,-0.017901344,0.2883866,-0.01459299,0.015932648,0.010397194,-0.005582904,-0.27051288,-0.0434732,-0.1255543,0.0009968855,0.016760431,0.052008115,0.01443997,0.014915381,-0.008991847,-0.005063927,-0.040479172,0.081757106,0.28768617
33,-0.030036751,0.026853373,0.010654641,0.023649268,0.025405508,0.017037025,0.025947247,0.001199149,0.021135643,0.025110384,-0.0074089416,0.0020801257,0.009178673,-0.010725732,0.28922653,-0.0053379643,0.02330597,0.011883373,-0.0010978351,-0.2270916,0.009709664,-0.20295912,0.008347139,0.021333482,0.100510575,0.017788986,0.01898102,-0.007853051,0.0027074288,-0.0799177,0.08587544,0.22064453
34,-0.035454515,0.032952532,0.015303556,0.027951002,0.034064367,0.021071304,0.030768491,0.005758197,0.028978534,0.030465644,-0.005240779,0.0064254086,0.012342867,-0.009096702,0.28145838,0.0008729256,0.028779356,0.011495714,0.0027456474,-0.2114486,0.02064054,-0.22701184,0.011576735,0.027288582,0.10903531,0.0223094,0.024939822,-0.0074524144,0.007522442,-0.10758167,0.10032723,0.21745256
35,-0.03841352,0.035132274,0.01726903,0.027819443,0.04274303,0.023455443,0.032498766,0.0068962267,0.033480465,0.034531888,-0.004649061,0.006638557,0.014693794,-0.007526602,0.31363815,0.0014105318,0.031277444,0.011297509,0.0059062974,-0.21196876,0.035027727,-0.25525513,0.014897172,0.029597223,0.11460762,0.022542892,0.024959713,-0.006801727,0.008205614,-0.1276644,0.093043365,0.21267287
36,-0.03267418,0.023540633,0.010439807,0.025895204,-0.025837332,0.019560188,0.02401484,0.0031656676,0.018499816,0.021440983,-0.0045048334,0.008049067,0.013699644,-0.012575401,0.15451056,-0.0014581511,0.020723669,0.008241322,0.003549207,-0.15747708,-0.012067477,-0.121038854,0.0038456076,0.025058666,0.062945396,0.019119127,0.023928123,-0.009435708,0.005734483,-0.10477013,0.09228912,0.15360439
37,-0.033063404,0.025595253,0.014983938,0.026635107,0.0654139,0.0181992,0.024228057,0.006080201,0.026211962,0.0214678,-0.0037881047,0.009353109,0.01573725,-0.0105875535,0.20777091,0.004025957,0.02237105,0.008546544,0.006862274,-0.15289913,0.0008243097,-0.164517,0.0013114151,0.029033255,0.07013627,0.021676352,0.028907517,-0.005654875,0.008141205,-0.11325272,0.09816989,0.2099269
38,-0.06645057,0.07928235,0.04140923,0.10181372,0.3081727,0.033000436,0.06307532,0.024837816,0.04701668,0.017178787,-0.0028764536,0.034154546,0.017330023,-0.021716038,0.14884205,0.053910956,0.06667338,0.013629541,-0.0038503981,-0.5465473,0.123539016,-0.42275465,-0.0040720515,0.05519338,-0.03335207,0.064931646,0.09802537,-0.010882716,0.040213026,-0.23255777,0.41046524,-0.030394368
39,-0.026126683,0.013353479,8.640438e-05,0.024604885,0.02935523,0.01318651,0.015249824,-0.003039454,-0.0004563201,0.0048156288,-0.00695458,0.0013322613,0.012423856,-0.016040362,0.14791276,-0.008290242,0.010020813,0.0061928844,-0.0025197875,-0.21563227,-0.08223016,-0.054773152,-0.005672719,0.017431417,0.033534627,0.013494915,0.01877659,-0.008545087,-0.0034027533,-0.05935735,0.09154938,0.23993862
40,-0.025198145,0.019539313,0.008889333,0.02886722,0.096511,0.012777762,0.01975781,0.0036732794,0.010406927,0.0069095567,-0.0051814793,0.0054387203,0.012551229,-0.011484028,0.1402885,0.0030410523,0.015529641,0.008922008,-0.0010592357,-0.20041825,-0.032661676,-0.124969825,-0.005942601,0.022519486,0.054474697,0.01954908,0.028502362,-0.0062095057,0.0053864894,-0.081631236,0.12644918,0.21068695
41,-0.051493723,0.060913447,0.031180171,0.06991154,0.24680144,0.023415098,0.05402503,0.015855549,0.046260033,0.032242764,-0.007475233,0.025490865,0.002345136,-0.019899104,0.24162646,0.032777708,0.052565202,0.01882502,-0.011277168,-0.40032405,0.12755868,-0.38886365,-0.0016427696,0.040302824,0.08531798,0.051538054,0.06980997,-0.007332492,0.0310239,-0.13684697,0.32467413,0.17426573
42,-0.060513884,0.06423279,0.028856337,0.077364884,0.2658237,0.027574234,0.055923905,0.014556466,0.040984266,0.029790185,-0.008628245,0.0235973,0.008597475,-0.023208227,0.25549212,0.030128116,0.05436523,0.017500084,-0.010341933,-0.4694815,0.07995717,-0.40138617,-0.0020533213,0.04423378,0.07219627,0.053674296,0.0730003,-0.009052171,0.02821054,-0.18885931,0.34270823,0.2134649
43,-0.027558059,0.01460495,-0.0015596995,0.031002354,0.017655758,0.013551844,0.020460194,-0.0040419498,-0.0048926063,0.007755098,-0.008942664,0.0049176626,0.005342336,-0.021769764,0.07161532,-0.008997908,0.011292335,0.009928197,-0.012024691,-0.22575492,-0.07884737,-0.076467544,-0.010250607,0.016111821,0.061384488,0.018538639,0.024314947,-0.011935316,0.0009542775,-0.052606,0.14822268,0.21134189
44,-0.023399532,0.0137842735,0.0041786768,0.019450987,0.059040926,0.011746414,0.017394293,-0.0013486027,0.006321318,0.013134575,-0.007279677,0.00011638994,0.008625917,-0.0109723015,0.1904336,-0.007625574,0.01228615,0.010306057,-0.0042614047,-0.17244366,-0.03218974,-0.15758123,-0.002036388,0.016451567,0.08413693,0.013233814,0.016445864,-0.006339787,0.000943999,-0.061883256,0.08595129,0.17891645
45,-0.029090388,0.020128358,0.009218119,0.026756113,0.0929134,0.014813973,0.020543788,0.0033168131,0.0114933355,0.011919836,-0.005039209,0.0035729408,0.014253188,-0.0091632,0.17667323,0.0009130144,0.017513912,0.008204132,0.00024448708,-0.17949024,-0.043935664,-0.1574777,-0.0005397442,0.022929875,0.0856886,0.017614178,0.024645995,-0.0069039,0.0046227225,-0.07221264,0.10803385,0.15818134
46,-0.021286057,0.015914245,0.0035025524,0.033592552,0.010775767,0.009964788,0.020654378,0.0017312897,-0.0014622518,0.0048402273,-0.0056759194,0.012845441,-0.00047036025,-0.019836256,-0.09819456,0.0049094767,0.012146344,0.009554876,-0.014015113,-0.13935483,-0.047854062,-0.038241185,-0.013807585,0.015893029,0.051533017,0.023403253,0.033043932,-0.011632218,0.010913533,-0.041849762,0.18712309,0.092200086
47,-0.060470212,0.07966949,0.040838204,0.089447446,0.40185323,0.02709329,0.06929874,0.022832984,0.05969837,0.04129165,-0.0073332908,0.03407961,-0.003101284,-0.022976328,0.2810141,0.047698513,0.06790308,0.023005705,-0.017445607,-0.47363567,0.17211051,-0.54633355,-0.0011085863,0.048173513,0.14065337,0.06701834,0.09067555,-0.007007895,0.04277056,-0.17381322,0.42400682,0.21075921
48,-0.06733968,0.08184844,0.034949344,0.10630534,0.39678317,0.0323169,0.067953415,0.023775617,0.040262803,0.020365216,-0.0055861934,0.03084641,0.009127004,-0.025221951,0.23753719,0.048331298,0.06704033,0.018887382,-0.015468753,-0.6142659,0.13451312,-0.4634927,-0.005238187,0.050881494,-0.013794664,0.067986466,0.09882333,-0.010628641,0.0387388,-0.17268717,0.45789924,0.13211666
49,-0.031889908,0.020337153,0.00052770873,0.0385983,0.110137835,0.012814796,0.021620769,-0.0030128194,-0.002789587,0.0036346081,-0.009931299,0.004098873,0.0065653566,-0.023090271,0.16021271,-0.0044775037,0.015102755,0.010411498,-0.012427851,-0.31861228,-0.063760795,-0.09944295,-0.01236281,0.018408798,0.018858328,0.022269735,0.031265453,-0.010701726,0.0010847845,-0.03163168,0.17810853,0.23653066


==> images/rnn_examples/15/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.011693503,0.019293211,0.011903031,0.019936347,0.04320126,0.0055885795,0.0152403945,0.0075982655,0.016499396,0.0073593743,0.00021373565,0.0106163025,-0.0008914892,-0.003457546,0.020953484,0.0151911015,0.014864744,0.0039239964,-0.0024350944,-0.08219562,0.061477672,-0.09234905,-0.0002573296,0.011653697,0.001519494,0.017516939,0.024543157,-0.00024976154,0.01249529,-0.035326526,0.1147611,0.021488687
1,-0.019936187,0.030222338,0.016191803,0.03454857,0.062830634,0.010149645,0.022841556,0.010923878,0.018007368,0.00447333,0.00028163887,0.012317634,0.0034911025,-0.0050603184,0.042553123,0.021106543,0.022255296,0.004391956,-0.0033948917,-0.17859773,0.051415488,-0.12972917,0.0004687038,0.01813807,0.0010887019,0.025534684,0.037655126,-0.0025056114,0.015021767,-0.04836192,0.17813088,0.024203146
2,-0.018964985,0.024130527,0.011357315,0.03153563,0.058235627,0.0076516084,0.019805307,0.00590574,0.012543341,0.0044449926,-0.003003506,0.011504034,-0.00066023495,-0.010686779,0.037318304,0.01504188,0.017953932,0.0060254238,-0.007967468,-0.17964295,0.033346683,-0.1159156,-0.0048583713,0.014892782,-0.0016960674,0.023760527,0.033977177,-0.0041370788,0.012046372,-0.050338168,0.17227328,0.055868074
3,-0.019863863,0.023637831,0.010006363,0.029910823,0.062411655,0.008271925,0.020114357,0.0044978894,0.012092767,0.0072150663,-0.0039649056,0.008561766,0.00020006801,-0.010189148,0.0718563,0.011162404,0.018159486,0.0067056315,-0.00796702,-0.17936699,0.015180076,-0.13517518,-0.0025672675,0.014502737,0.022948343,0.021526508,0.029455071,-0.0044406103,0.009268589,-0.054473355,0.15542291,0.08986365
4,-0.024687223,0.028726276,0.014390676,0.036291227,0.053065617,0.010209859,0.024129884,0.006429178,0.015953943,0.006983227,-0.0041339654,0.012680931,0.0013491362,-0.0118523305,0.07136365,0.016306391,0.021731345,0.007986022,-0.00878234,-0.22765766,0.040537037,-0.1598464,-0.0043051853,0.01921002,0.0058667776,0.028224338,0.04010749,-0.0050954414,0.013875958,-0.07517555,0.18793097,0.077060916
5,-0.026922094,0.030521039,0.015711483,0.0391498,0.046583734,0.01074848,0.026146965,0.0062067034,0.01822426,0.008543506,-0.005044744,0.015218628,1.504338e-05,-0.014354529,0.07351344,0.017466359,0.023327518,0.009178199,-0.01042968,-0.24347506,0.05528049,-0.17297904,-0.006117022,0.020794438,-0.0047111637,0.031458456,0.04439158,-0.0052677016,0.015612236,-0.09724104,0.20142217,0.07992
6,-0.025751976,0.028767772,0.013250362,0.039875228,0.04207631,0.010366719,0.025013922,0.0056061,0.013791393,0.005434749,-0.0047897925,0.0152381575,-0.00030641802,-0.015426518,0.049441323,0.016264929,0.02163671,0.008746915,-0.011394342,-0.24819545,0.04605811,-0.15193978,-0.007996888,0.019402735,-0.022830851,0.030772815,0.043845624,-0.00545891,0.014740232,-0.09804153,0.20892647,0.07058264
7,-0.024781853,0.029593948,0.012602614,0.037765387,0.045496836,0.011111634,0.026433902,0.0056291753,0.016301338,0.010840318,-0.004745993,0.0131804235,-0.0009787924,-0.013803623,0.08261115,0.013618649,0.022889791,0.009479681,-0.010823283,-0.22896294,0.042847924,-0.17568229,-0.0040918095,0.018642003,0.0026914258,0.02862867,0.038505778,-0.0046090917,0.012860225,-0.10861908,0.18765391,0.11328509
8,-0.026133725,0.026082132,0.01213522,0.03715706,0.04033433,0.010063064,0.02271645,0.0037641488,0.013512396,0.0056069903,-0.00545726,0.012952992,0.0017989422,-0.015038704,0.067212746,0.0134932995,0.020437608,0.008728121,-0.008970444,-0.25650838,0.05041958,-0.16492637,-0.0084279915,0.01891924,-0.03535815,0.027648525,0.03970008,-0.0039777923,0.012515346,-0.12276999,0.18255723,0.07054948
9,-0.020928118,0.017071398,0.0049674865,0.028707722,0.019999618,0.007842744,0.01528771,0.0005021524,0.0044963104,0.0013960408,-0.0049096528,0.0067751035,0.003949301,-0.013049264,0.06438013,0.00486934,0.013424968,0.0056011444,-0.006394489,-0.19336255,-0.004852064,-0.0739938,-0.007615526,0.013496246,-0.032377865,0.017659474,0.02540835,-0.003737006,0.0046078707,-0.06998483,0.12899499,0.08109698
10,-0.013475914,0.011317864,0.0019220308,0.019644774,-0.0010709009,0.005683871,0.010971848,-0.00047885173,0.00034248512,0.00059166044,-0.003851408,0.0034161233,0.002878858,-0.009764498,0.045016315,0.00038281034,0.008465715,0.0043608374,-0.0057625147,-0.14251126,-0.029187413,-0.04132642,-0.0049266447,0.008871101,-0.0047134478,0.011507379,0.015764812,-0.0039671287,0.0013813274,-0.035326276,0.08401382,0.08171033
11,-0.02007748,0.025792504,0.014519087,0.031617142,0.02780968,0.008697852,0.022200597,0.0063540223,0.01699156,0.0072474442,-0.0032242783,0.014735332,-0.0004310369,-0.011219829,0.050895534,0.015749786,0.01934165,0.008162031,-0.008240137,-0.21616079,0.058676433,-0.12075436,-0.0055774916,0.017894905,-0.015911499,0.027383585,0.038489927,-0.0031124617,0.015435038,-0.0844142,0.16629204,0.0803105
12,-0.016793747,0.017459009,0.0064198137,0.02375837,0.02436087,0.00730723,0.015745541,0.0017316178,0.0078069316,0.0055988883,-0.004043362,0.005725464,0.0017631268,-0.009492001,0.08661308,0.004163061,0.013855873,0.006002897,-0.0062641413,-0.14641292,0.0025425442,-0.0718827,-0.0027471427,0.011766597,0.012227809,0.015799347,0.021132736,-0.0034674318,0.005544177,-0.03718952,0.11483815,0.08805693
13,-0.012805068,0.011705776,0.0038952243,0.016331552,0.008393748,0.0056335023,0.011301805,5.218171e-05,0.0045793173,0.004753287,-0.0039659664,0.0032044817,0.0018283379,-0.00823427,0.07289612,0.00035660976,0.009219766,0.0053580315,-0.0049807657,-0.111362495,-0.0099635115,-0.052424386,-0.0024781995,0.008970882,0.020064143,0.011132611,0.014440618,-0.0039785183,0.0027685245,-0.03249198,0.076727115,0.08720797
14,-0.018512651,0.022802848,0.012083104,0.025753312,0.036861874,0.009140102,0.019964056,0.0048569986,0.01616423,0.010570326,-0.003115148,0.009024119,0.0013984927,-0.008100197,0.10715594,0.010068886,0.018448979,0.007314554,-0.005145838,-0.16150519,0.03855743,-0.13094622,-2.3701856e-05,0.015255015,0.022237303,0.019851906,0.02693121,-0.0040638973,0.010135421,-0.05461631,0.123543255,0.08656405
15,-0.015178222,0.013786663,0.005313125,0.018901793,0.010385647,0.0070787612,0.013136563,0.0009124987,0.0067967996,0.006328824,-0.0038119007,0.0048735263,0.00226042,-0.008980591,0.0670386,0.002312805,0.011205622,0.0056787487,-0.004486682,-0.1131448,0.000401716,-0.06071416,-0.0023205183,0.010733973,0.008873918,0.012941213,0.017356513,-0.004740933,0.0043320716,-0.041861635,0.08788889,0.08385205
16,-0.014279678,0.012379832,0.0060555893,0.014844688,0.028080564,0.006612813,0.011395269,0.0014449758,0.009488076,0.0074106185,-0.003286226,0.0033792686,0.004429941,-0.006420403,0.10000573,0.0017459283,0.010302455,0.0054388093,-0.0010583022,-0.10031416,0.0045118225,-0.07598334,-0.0013323508,0.011425449,0.015766611,0.011023256,0.014604673,-0.0027746137,0.0034692697,-0.054570682,0.06177665,0.10266846
17,-0.020587165,0.02218933,0.012804738,0.023656903,0.046594422,0.009986113,0.019241076,0.005433665,0.01947758,0.012736272,-0.0029278975,0.008182678,0.0048953383,-0.0066228244,0.13165805,0.009731507,0.01846835,0.0069541014,-0.0009297886,-0.1424416,0.039537836,-0.13952255,0.00055429904,0.01752961,0.022874268,0.018884605,0.02546526,-0.0026126164,0.009552562,-0.08550388,0.10695028,0.1141062
18,-0.022932822,0.024416858,0.012868169,0.029993681,0.048838552,0.011538859,0.021106508,0.0062035313,0.016261946,0.008831397,-0.002635489,0.009996697,0.00612449,-0.008546876,0.09467772,0.012025674,0.01951367,0.0065457965,-0.002188823,-0.18219201,0.031995256,-0.1361013,-0.0014043838,0.01906536,0.005134119,0.021965148,0.031229831,-0.004212823,0.01092674,-0.09360796,0.1391872,0.08849338
19,-0.02218513,0.023718758,0.011604734,0.028796775,0.045686174,0.011106049,0.021396538,0.0052210726,0.016685583,0.011460588,-0.003451245,0.009804638,0.0038158558,-0.009628728,0.11181072,0.01013031,0.019251114,0.007657565,-0.003673371,-0.17713305,0.038762942,-0.1437848,-0.0015908168,0.017890604,0.0091488445,0.021531375,0.029321583,-0.0037858514,0.010177239,-0.10093883,0.13305162,0.1183375
20,-0.019740691,0.015604746,0.00707209,0.021758495,0.035184123,0.0092227515,0.014843979,0.0022158297,0.010546949,0.007501341,-0.0037687672,0.0057277963,0.006714313,-0.0091275675,0.10242573,0.0036603103,0.012838196,0.0062100855,-0.0010005246,-0.13575962,0.0066273315,-0.08800666,-0.0038161024,0.015344146,-0.0005054547,0.015227037,0.021081991,-0.0032510066,0.005092334,-0.08067955,0.09134431,0.11979469
21,-0.01817786,0.015687022,0.007292428,0.02001584,0.040313546,0.0094399545,0.015019355,0.0029435365,0.010517988,0.008094401,-0.0030071666,0.004636768,0.0072911144,-0.0068299584,0.10740035,0.0033975227,0.012887893,0.005678433,-0.00034049846,-0.13315672,-0.003425588,-0.10114518,-0.0012324669,0.014911745,0.024533575,0.013987756,0.018891366,-0.003221605,0.004707642,-0.08007257,0.08049618,0.12651536
22,-0.024758477,0.028780777,0.017503982,0.032847825,0.036689676,0.012472663,0.0258588,0.007912582,0.023271235,0.0134879295,-0.0031041845,0.014799808,0.0032843307,-0.00990245,0.1226228,0.015951548,0.022577804,0.009097824,-0.00474935,-0.19308062,0.07021621,-0.16904132,-0.002179085,0.02222115,0.014227194,0.028541269,0.039605606,-0.0036896858,0.016268125,-0.11989213,0.16462472,0.1305109
23,-0.025815248,0.025835335,0.013240288,0.03282975,0.046286717,0.01238528,0.023577088,0.0052131987,0.017975874,0.011720511,-0.004136229,0.011149246,0.004858512,-0.0114619825,0.11690522,0.010638985,0.021160025,0.0080337655,-0.004283122,-0.17798905,0.03366873,-0.14287011,-0.0029414827,0.020322764,0.01425799,0.024173006,0.033538472,-0.004584553,0.011387986,-0.101788335,0.15431304,0.11622155
24,-0.027944716,0.031366747,0.017935475,0.03766071,0.040072612,0.01331576,0.028050028,0.007076805,0.023404164,0.013560896,-0.004335528,0.015888205,0.002426098,-0.013043598,0.12432915,0.016305134,0.024738515,0.00971716,-0.006865688,-0.22004752,0.07100855,-0.1860319,-0.003684187,0.023268102,0.006450174,0.031155782,0.043445252,-0.0049144314,0.016360402,-0.13264164,0.18400766,0.11797968
25,-0.030251529,0.033623442,0.01753161,0.04043723,0.04517575,0.014843143,0.029962393,0.0071363924,0.023858877,0.01526014,-0.004540234,0.014992418,0.003439245,-0.013407647,0.13073562,0.015496606,0.026956335,0.009620498,-0.006603369,-0.21767062,0.05871252,-0.19370091,-0.0020427478,0.024115406,0.011255215,0.031158082,0.042747565,-0.0051278104,0.015060267,-0.143165,0.18718925,0.12304253
26,-0.025500275,0.020963475,0.008431418,0.029112387,0.026872471,0.01197667,0.01947831,0.0014344194,0.011661957,0.009349576,-0.00509828,0.0064451518,0.0069262246,-0.01222964,0.124100514,0.0030951677,0.017541273,0.006531514,-0.003142178,-0.16032498,0.00034760116,-0.09917432,-0.0025620451,0.01749383,0.0077864374,0.018442927,0.025379457,-0.0052579246,0.004964991,-0.08652166,0.11977444,0.10103385
27,-0.02251449,0.021088107,0.010181095,0.02571484,0.029091986,0.011035141,0.019116927,0.0029918058,0.0154700065,0.011368916,-0.0041421684,0.0075120977,0.005722464,-0.01016526,0.13787436,0.0055341236,0.017500121,0.0071403375,-0.0018473056,-0.16389263,0.022878548,-0.122813195,-0.0014686189,0.017434102,0.008446047,0.018582175,0.025021944,-0.0040198155,0.0068634856,-0.099700645,0.10549044,0.11817593
28,-0.019980267,0.016075762,0.0070006135,0.019905843,0.012368954,0.0101021975,0.014979237,0.0014552354,0.01119062,0.009438094,-0.003674334,0.004208563,0.0074224155,-0.008189105,0.126676,0.0011038166,0.013738362,0.0054387073,0.00014894987,-0.13106444,0.0002809861,-0.08323654,-7.1057926e-05,0.014733685,0.013955982,0.013158119,0.017338622,-0.0039600064,0.0031558834,-0.07453431,0.06894667,0.10169067
29,-0.016838798,0.014559465,0.0063930494,0.018763445,0.0066608954,0.009097926,0.013964793,0.001883997,0.008906353,0.007614526,-0.0028190992,0.005284829,0.005850795,-0.00797761,0.08564688,0.0022869084,0.012028051,0.004777587,-0.0009085111,-0.119765244,-0.007872858,-0.07474302,-0.0008385108,0.01328832,0.018861398,0.01288819,0.017230118,-0.0045759366,0.0040128147,-0.06348127,0.07160577,0.09006322
30,-0.02388139,0.026701469,0.014922871,0.031147826,0.040767103,0.011809841,0.022366753,0.0068286886,0.018270591,0.00945187,-0.002443017,0.011499659,0.0061642607,-0.008960792,0.08999617,0.013926239,0.020924376,0.0057203826,-0.0023634639,-0.18688864,0.01788314,-0.13241108,-0.0008728906,0.020680634,0.01792722,0.024014207,0.03387847,-0.004534003,0.012170928,-0.0923416,0.14439346,0.07879704
31,-0.025496412,0.029178083,0.015870795,0.03513897,0.044279747,0.012207445,0.02528999,0.006456522,0.020201033,0.011450293,-0.003717334,0.013499747,0.00300637,-0.011630858,0.10120672,0.015139748,0.023287147,0.007747537,-0.005724505,-0.20417123,0.04414858,-0.16005,-0.002107246,0.02097013,0.01100582,0.02704291,0.037981864,-0.0051975576,0.013644739,-0.09786775,0.16781859,0.081841834
32,-0.02096701,0.02010525,0.008118207,0.0254108,0.027242322,0.010101706,0.018340906,0.0021572553,0.0119733345,0.010181625,-0.004374856,0.006568446,0.0035262117,-0.010502061,0.11391889,0.0043811076,0.016582008,0.0065072794,-0.0042777606,-0.14795026,0.009556416,-0.09641462,-0.0008708791,0.014816064,0.016084699,0.017188031,0.022831231,-0.0048821624,0.0056932257,-0.06245437,0.11215532,0.10422992
33,-0.017717306,0.01653043,0.006664343,0.018549431,0.017397283,0.00917651,0.015453271,0.0013630735,0.011131945,0.01118259,-0.0039752563,0.0037764166,0.0039983876,-0.00782042,0.13014325,0.00087702315,0.013934046,0.006164158,-0.0023949333,-0.12512638,0.007135861,-0.09491651,0.00159603,0.01258387,0.02992254,0.012907798,0.015973357,-0.0043351315,0.0034432956,-0.056676526,0.07347129,0.10916612
34,-0.017324258,0.016145034,0.0070746136,0.016066642,0.0143211065,0.009666143,0.015136756,0.0020647142,0.012607841,0.01296085,-0.0032373266,0.0034449808,0.004993215,-0.006065479,0.13831797,0.00065028627,0.013856919,0.005883967,-0.00052080984,-0.11017607,0.008659353,-0.100014046,0.0035783167,0.012897507,0.038196106,0.0118497545,0.013980068,-0.0039548064,0.0035057855,-0.06074096,0.058350258,0.111595646
35,-0.017913358,0.016553653,0.0077738767,0.014890133,0.014431158,0.010517109,0.015451047,0.002695921,0.014474842,0.0148698175,-0.002737825,0.0033377928,0.0060721226,-0.004838636,0.15029328,0.0006727564,0.014510504,0.005710072,0.0011797942,-0.101656765,0.0129749905,-0.10838305,0.0053724926,0.013650174,0.042920787,0.011398855,0.013020366,-0.0036182518,0.003709192,-0.06868292,0.04953062,0.111358516
36,-0.01680078,0.013871063,0.006438751,0.013695059,0.0017137913,0.009986191,0.013519895,0.0021027373,0.0117369,0.012642674,-0.0024501341,0.0036324142,0.0063658115,-0.005445728,0.117075846,-2.1034883e-05,0.0121623855,0.004863671,0.0014539328,-0.08629728,0.0033046554,-0.08266676,0.0035771672,0.012900527,0.03523083,0.01034995,0.012294694,-0.0040944256,0.0032218609,-0.06372063,0.04601991,0.09774254
37,-0.016346233,0.013104633,0.0068969084,0.013327834,0.014048279,0.009394436,0.012621606,0.002519081,0.012275359,0.011527824,-0.0021368556,0.0040965592,0.007007836,-0.0052703754,0.112050705,0.0009713959,0.011438601,0.004520423,0.0023986823,-0.07874359,0.0018334934,-0.0798359,0.0020846147,0.013508882,0.033113014,0.010457248,0.013176903,-0.003410036,0.0035643762,-0.06467,0.046086553,0.10199309
38,-0.021499036,0.02281764,0.013233538,0.026555948,0.041284584,0.0116288625,0.019475149,0.0064693377,0.016790882,0.009247306,-0.001597842,0.0098838275,0.007269737,-0.00696533,0.09504019,0.011587443,0.018368436,0.005292668,0.00027126592,-0.16165636,0.030205026,-0.12768713,6.946908e-05,0.018905776,0.014551932,0.02005483,0.028871771,-0.0039894674,0.010747731,-0.09426174,0.120286435,0.07074704
39,-0.017584527,0.015074707,0.006586191,0.020492498,0.029147755,0.009252047,0.01380816,0.002667959,0.008333516,0.0059167612,-0.0025269063,0.0052726544,0.0067396825,-0.0075362637,0.07753382,0.003973658,0.012236218,0.0041999565,-0.00047903406,-0.12180316,-0.0064246426,-0.06896488,-0.0013448425,0.013845705,0.014156772,0.013343399,0.019047562,-0.0041352795,0.0045889392,-0.06525945,0.08773892,0.09040162
40,-0.014791042,0.012168559,0.0054703453,0.017115079,0.032987464,0.0076830173,0.011629396,0.0022056466,0.0066945013,0.0046096426,-0.0025016293,0.003949221,0.0064045577,-0.00648961,0.07222672,0.0026961742,0.009732985,0.0042751078,-0.00049624284,-0.108631775,-0.011291462,-0.063976295,-0.0020968157,0.01235664,0.019131448,0.011429685,0.016427854,-0.0035530035,0.00355255,-0.05700918,0.07427165,0.09773178
41,-0.017914964,0.01883277,0.010040249,0.022617606,0.04375693,0.008897395,0.01738245,0.004509967,0.013860208,0.009487216,-0.0028210222,0.007835034,0.0036142746,-0.0072977636,0.09238484,0.00833135,0.015444074,0.006411631,-0.0028389017,-0.13990034,0.025766298,-0.118747726,-0.0013129049,0.015133826,0.024691096,0.017414475,0.023988003,-0.0033279727,0.008731682,-0.07247318,0.11035066,0.10295493
42,-0.02159616,0.022867676,0.011738647,0.027270192,0.050091445,0.010492528,0.020703422,0.0053655086,0.016193388,0.011328366,-0.0032615007,0.009289438,0.0037308312,-0.008494249,0.098518476,0.010441068,0.018664846,0.0071645644,-0.003764898,-0.16233313,0.031658415,-0.14499407,-0.0010640112,0.01743798,0.023545867,0.020853067,0.028416779,-0.0036324372,0.010499584,-0.092462294,0.13269553,0.105697855
43,-0.01750001,0.014933857,0.0054386077,0.021463573,0.03004315,0.008572369,0.015354562,0.0017881588,0.006904014,0.0075775497,-0.003782854,0.005816726,0.003163634,-0.009448859,0.06462307,0.0031239116,0.012158973,0.0059861643,-0.0047882893,-0.1252384,-0.005334072,-0.08819198,-0.0029565764,0.0125998175,0.024682129,0.014859318,0.019967169,-0.004684794,0.0054247337,-0.06300868,0.10496964,0.105223134
44,-0.014487638,0.010857823,0.0037389896,0.01568066,0.026613457,0.007170086,0.011947332,0.0005722155,0.0049994593,0.0069953757,-0.0036729034,0.0029248178,0.0036953862,-0.0074086795,0.077683754,-0.00029127076,0.009116598,0.0055264956,-0.0034356012,-0.1028202,-0.01069366,-0.08062174,-0.0019758204,0.010321893,0.030853312,0.010657327,0.013981439,-0.0038905852,0.0029037236,-0.051049754,0.07312374,0.10030012
45,-0.0142277405,0.010262633,0.004134571,0.014294003,0.031580884,0.0071598557,0.0109333815,0.0010861898,0.0053146654,0.0063779005,-0.0030421033,0.002328567,0.0053163753,-0.0058858786,0.08029279,7.701341e-05,0.008719225,0.0047595333,-0.0016483014,-0.094369814,-0.016257986,-0.077858634,-0.0011044509,0.010722213,0.033898074,0.009617563,0.012967782,-0.0036066487,0.0025480164,-0.046869196,0.06216232,0.0929656
46,-0.011780926,0.00854626,0.0028817835,0.014455983,0.0168767,0.005851071,0.010126165,0.0009282717,0.0022383886,0.0042681145,-0.0028010113,0.0042337,0.0024975326,-0.0074192304,0.023908185,0.0011536152,0.006864766,0.0046195653,-0.004173018,-0.081623524,-0.020130983,-0.052584648,-0.0037259364,0.009023813,0.030007094,0.0103222225,0.014223277,-0.00451239,0.0038371794,-0.036412664,0.07607801,0.07735887
47,-0.017672632,0.020410568,0.010889025,0.024331968,0.04585745,0.008604425,0.019343738,0.0052220593,0.014451795,0.011015192,-0.0028463933,0.009767082,0.00049841224,-0.008075164,0.056747008,0.010288888,0.016473655,0.007387453,-0.005914382,-0.12946953,0.032853045,-0.13702907,-0.0018959269,0.014966325,0.035339303,0.019996297,0.027143529,-0.0036277461,0.011218668,-0.06838233,0.13275893,0.0936343
48,-0.022526508,0.026819898,0.013655294,0.032946225,0.05553122,0.011188853,0.02381594,0.0075315675,0.016335174,0.009814953,-0.002556145,0.011874561,0.0022963714,-0.009063439,0.06629634,0.01469749,0.020929234,0.00793127,-0.006404266,-0.18112917,0.046874452,-0.15911362,-0.0019760223,0.018678242,0.01506885,0.025366215,0.03573666,-0.0040651015,0.013875063,-0.08256248,0.17204438,0.08073069
49,-0.019051973,0.0183952,0.006864146,0.02655594,0.050179947,0.008792396,0.017277947,0.003202266,0.0074698543,0.005843742,-0.0036638482,0.0068886345,0.0027355205,-0.01007157,0.06499396,0.0063826563,0.014375177,0.006483854,-0.0062089865,-0.15121722,0.0056445803,-0.096722506,-0.003917225,0.013787508,0.010601524,0.01797547,0.025274243,-0.004609116,0.007139399,-0.05396577,0.13674289,0.09434529


==> images/rnn_examples/15/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.43048972,0.43953693,0.46864235,0.4344974,0.2538364,0.45556188,0.44567505,0.45100683,0.46143237,0.45455506,0.4507612,0.4624079,0.46147442,0.4359182,0.20690149,0.4216445,0.42642385,0.4615113,0.46250302,0.2629898,0.43301237,0.3220398,0.43840268,0.4565001,0.19446273,0.46000102,0.46076244,0.4478188,0.46505556,0.36777848,0.58113056,0.23535876
1,0.44384554,0.45283055,0.47529587,0.44934997,0.24815692,0.46173796,0.45623487,0.4574445,0.4704814,0.4606072,0.45807147,0.46823782,0.4678649,0.44528,0.18844263,0.4280447,0.4369431,0.46949932,0.4683672,0.3067695,0.42773366,0.31156826,0.45057094,0.46191952,0.16952114,0.46671444,0.4656847,0.45410022,0.47033367,0.36436656,0.5720566,0.24769285
2,0.445592,0.44986695,0.47045943,0.4513934,0.32009432,0.46288854,0.4557163,0.458723,0.46478072,0.4608144,0.45932662,0.46575567,0.4675895,0.44813722,0.25531164,0.4321995,0.43985894,0.46555105,0.4681449,0.2928475,0.4547994,0.3452423,0.4511282,0.4609784,0.26099944,0.46324646,0.4624346,0.4564913,0.46942133,0.3998211,0.56341547,0.2840028
3,0.46073088,0.466543,0.47829306,0.46986327,0.3170876,0.47271743,0.47038126,0.46925402,0.47474578,0.47042736,0.47043434,0.47455338,0.47563833,0.4639991,0.2542613,0.45656815,0.46023265,0.47556698,0.47513467,0.27644023,0.45999315,0.39072815,0.46627563,0.47083345,0.26899326,0.47256505,0.47122818,0.46571487,0.47559708,0.43783027,0.53910977,0.2999913
4,0.42473397,0.43190128,0.46239087,0.4301673,0.23973402,0.44870642,0.43911782,0.4430604,0.45527813,0.44690228,0.44328207,0.45496005,0.45573935,0.4273694,0.17320006,0.40524817,0.4157845,0.45469442,0.45685405,0.2589819,0.41785663,0.27943173,0.4322067,0.44799146,0.15823075,0.45227584,0.45159897,0.44003192,0.45914426,0.34997168,0.59071964,0.19146074
5,0.41701815,0.42421827,0.4567457,0.42415026,0.22694644,0.44353855,0.43276975,0.43724918,0.4484566,0.4411168,0.43774578,0.4492722,0.45075527,0.42108476,0.16190971,0.39883164,0.40885118,0.44869202,0.4518682,0.21923406,0.4146358,0.27489293,0.42534164,0.44203985,0.15000646,0.4459555,0.44529518,0.43365327,0.4540963,0.3456115,0.59466386,0.17434114
6,0.4323761,0.43589294,0.46414933,0.43668947,0.2751537,0.45277774,0.4434423,0.4474171,0.45724702,0.45098376,0.44800708,0.45757034,0.459657,0.43333772,0.21711801,0.41042987,0.42158005,0.4576747,0.46075597,0.28077498,0.4287759,0.30118245,0.43790486,0.45115235,0.19808619,0.45497864,0.45387733,0.44537595,0.46268833,0.3549043,0.5815468,0.2302688
7,0.44258037,0.4489805,0.46855733,0.45360315,0.25394648,0.4604082,0.4556144,0.45541096,0.46259612,0.45764774,0.4570145,0.46345717,0.4650962,0.44729692,0.20465785,0.43703768,0.44107556,0.46483812,0.46453327,0.19934909,0.43867764,0.36212623,0.44957572,0.45817655,0.2069137,0.46055976,0.4591017,0.4509667,0.4655218,0.40279198,0.55434036,0.2376139
8,0.4405597,0.443715,0.4679834,0.44332662,0.30662203,0.4578066,0.44975808,0.45335764,0.46254364,0.456398,0.4533503,0.4625089,0.4636048,0.44114882,0.24679479,0.41969192,0.42992514,0.46140313,0.46483338,0.34191388,0.4204296,0.30807614,0.4452141,0.45679718,0.20998259,0.46076176,0.46010527,0.45094892,0.46690616,0.36992,0.5719347,0.2237282
9,0.4881661,0.48743477,0.48930934,0.4935787,0.434263,0.48860142,0.4895743,0.48679924,0.48863557,0.4874136,0.48789346,0.48797646,0.48972943,0.48692232,0.3988371,0.48102233,0.4842941,0.48921221,0.48930535,0.3946443,0.4758861,0.44984463,0.48930046,0.48609513,0.39357466,0.4875924,0.48545444,0.48505735,0.48940378,0.4745398,0.5111184,0.39798376
10,0.49214244,0.49130568,0.4926094,0.49586514,0.45467207,0.49233946,0.49308473,0.4911554,0.49210185,0.49129692,0.49178144,0.49146017,0.4931063,0.49117875,0.4313978,0.48767212,0.48996103,0.4928347,0.49269262,0.41426858,0.49042284,0.47482306,0.49300858,0.4904295,0.44084987,0.4911049,0.48951584,0.49009642,0.49249336,0.48465362,0.50702804,0.44171533
11,0.40084672,0.40990618,0.45165846,0.40429989,0.2022031,0.43430185,0.41935524,0.42788097,0.44150114,0.43250245,0.42707962,0.44282174,0.4430082,0.4061245,0.14795668,0.38105485,0.3911712,0.44088465,0.44501805,0.22339699,0.39989895,0.24452928,0.41056722,0.4346929,0.127398,0.4395654,0.4403714,0.42414173,0.44850203,0.3071392,0.6168819,0.15059422
12,0.49739534,0.49820676,0.4950377,0.5043264,0.43469173,0.49548486,0.49883068,0.49454856,0.49526522,0.4941313,0.49582544,0.4944313,0.49574357,0.49742505,0.41726995,0.49763408,0.4982276,0.4964363,0.4944962,0.38377422,0.48248607,0.49232233,0.49852777,0.49343765,0.4189061,0.49397114,0.49208036,0.49218243,0.49401075,0.50250614,0.49431717,0.4242864
13,0.49104372,0.49107948,0.49308503,0.49441424,0.44988587,0.49220046,0.492705,0.49126402,0.49254826,0.49136946,0.4915749,0.4919596,0.4931106,0.49092695,0.42903644,0.4882589,0.48975906,0.49311638,0.49251464,0.41431755,0.48672634,0.4663984,0.4919041,0.49093577,0.44127765,0.49142495,0.49023968,0.4901503,0.4924622,0.48856702,0.5069598,0.42406425
14,0.44439143,0.45156962,0.47313094,0.45028248,0.27361736,0.46303955,0.45695877,0.45888847,0.46780968,0.46149126,0.4590412,0.46761745,0.46781078,0.4486932,0.2342263,0.4378786,0.44209978,0.46808785,0.46804845,0.26949182,0.43421522,0.3544992,0.45095223,0.46291178,0.21721637,0.46547747,0.4653499,0.45549166,0.46957847,0.39984372,0.5575853,0.23953463
15,0.49148086,0.490004,0.4925129,0.4945894,0.45864913,0.49196926,0.49218845,0.49064457,0.4919223,0.491251,0.49130014,0.49142575,0.4931347,0.49049744,0.43720648,0.48578787,0.48857084,0.49267364,0.4926302,0.4222427,0.48732716,0.46017855,0.49145177,0.4902997,0.44893417,0.49075162,0.48923722,0.4902661,0.49250585,0.48682973,0.50699323,0.42719844
16,0.49310446,0.49563062,0.49510667,0.49809125,0.43099472,0.49392098,0.49603385,0.49348253,0.49521503,0.49321857,0.493676,0.49441162,0.49418893,0.49453422,0.4087941,0.49558595,0.49424168,0.49531293,0.49312043,0.39746678,0.4779986,0.467513,0.49491182,0.49330848,0.41456166,0.49435505,0.49339145,0.4907076,0.4934532,0.4965248,0.50191724,0.39906326
17,0.45239785,0.45905352,0.47630724,0.45935336,0.28973076,0.4679995,0.46390405,0.46424416,0.47211558,0.4667991,0.46455514,0.47197637,0.4715754,0.45681515,0.2453589,0.44967046,0.4514342,0.47238025,0.4714039,0.26480561,0.4399692,0.37625673,0.4582681,0.46776962,0.24198557,0.47015548,0.46963805,0.46057358,0.4728287,0.425205,0.54710007,0.24738659
18,0.45637625,0.45890966,0.47748125,0.45969176,0.32273903,0.46891993,0.46393484,0.464972,0.47369564,0.46813974,0.4654129,0.4725378,0.47355658,0.45645583,0.27243644,0.44137987,0.44878381,0.47343045,0.47405812,0.33758652,0.44653922,0.3561868,0.45965153,0.46811277,0.26273334,0.4710216,0.46977937,0.46358687,0.4753455,0.40549746,0.55282265,0.2827809
19,0.4595324,0.46319613,0.47765622,0.46691734,0.31753063,0.4716506,0.4683694,0.4680755,0.47359756,0.47011754,0.46899092,0.47412017,0.4751332,0.46254313,0.28391546,0.4549711,0.45751265,0.47521058,0.474587,0.26947504,0.45017418,0.39687383,0.46379924,0.4702804,0.28325367,0.47216526,0.47099766,0.46507066,0.47564918,0.4321,0.5372813,0.28674197
20,0.49367055,0.4933961,0.49330488,0.49827132,0.44561264,0.49282137,0.4947878,0.4918026,0.49358004,0.49219343,0.49234965,0.49266696,0.4933969,0.49308538,0.41637757,0.4899252,0.49123788,0.49371338,0.49252126,0.4087568,0.478456,0.45771885,0.49411115,0.4912921,0.42256668,0.492583,0.490892,0.48991346,0.4928664,0.49277163,0.5041513,0.39778334
21,0.48432434,0.48610428,0.48996985,0.48981506,0.3975603,0.4876263,0.4883257,0.48575822,0.48920915,0.48669755,0.48641488,0.4881901,0.48871738,0.4851548,0.35883066,0.48234546,0.48349214,0.48950815,0.4880421,0.35939503,0.4770318,0.45089862,0.4863419,0.4863802,0.37626496,0.48755977,0.4861277,0.4836049,0.4882257,0.47984356,0.51380086,0.37282264
22,0.40342584,0.41205356,0.45264226,0.40906486,0.18539481,0.43575817,0.42237124,0.42855427,0.44283375,0.43401018,0.42855778,0.44394383,0.44426084,0.40901315,0.13850339,0.38606295,0.3952805,0.4432255,0.44567415,0.18503015,0.3983895,0.26217142,0.4125776,0.4358098,0.1226456,0.44020888,0.44047275,0.42499658,0.44873932,0.32335573,0.6085972,0.13921063
23,0.46549004,0.46798187,0.4796311,0.4722473,0.33683228,0.4745338,0.4724391,0.47097874,0.47683385,0.47301763,0.4720992,0.47620833,0.47759107,0.46684605,0.2897287,0.45696223,0.46176192,0.47746938,0.47726542,0.30195385,0.45433652,0.39916602,0.46877643,0.4726132,0.2880483,0.4745334,0.47297207,0.46843806,0.47771725,0.44446626,0.5346017,0.29082412
24,0.41322368,0.420709,0.45596936,0.419917,0.20280005,0.44134095,0.4301043,0.43455252,0.447279,0.4392652,0.43501598,0.44800544,0.4490503,0.4179446,0.15237875,0.39641967,0.4054998,0.4478705,0.45008844,0.19616994,0.40569875,0.27918413,0.42152962,0.44046387,0.13750593,0.44446838,0.44409424,0.4309334,0.4524803,0.34027326,0.5961229,0.15566258
25,0.43639445,0.44254652,0.465843,0.44607216,0.2343867,0.45573586,0.44992486,0.44991347,0.45981646,0.45348054,0.45136774,0.45975527,0.4611656,0.44044524,0.18273893,0.42658058,0.43237302,0.46105677,0.46110702,0.20152166,0.42476547,0.33647108,0.44308755,0.45384058,0.17788164,0.45678827,0.4553118,0.44591054,0.46226928,0.3913151,0.56390494,0.19689623
26,0.49802196,0.49655804,0.4942731,0.50391454,0.437848,0.49478057,0.49814072,0.4932325,0.494961,0.4937969,0.49465045,0.49356762,0.4951803,0.49670509,0.41404107,0.49432456,0.49608538,0.4957341,0.49410912,0.39162242,0.4777405,0.48043472,0.49779806,0.49239543,0.41191715,0.4931699,0.49083954,0.49166113,0.49356565,0.50462055,0.4956017,0.39501324
27,0.4708693,0.4736683,0.48375946,0.47654077,0.3517618,0.47891948,0.47741774,0.47647732,0.4812162,0.4780098,0.47681737,0.48097876,0.48142666,0.47307518,0.32920125,0.46903297,0.46941504,0.48216957,0.48076507,0.31364176,0.4539525,0.4205039,0.47405666,0.47811848,0.32217953,0.47985828,0.47873193,0.47362107,0.4817473,0.45198634,0.5248274,0.3110914
28,0.49508587,0.494451,0.494546,0.4996931,0.43396044,0.49397597,0.49623525,0.4926528,0.4947495,0.4935334,0.4934209,0.49363592,0.49448302,0.49467993,0.42102534,0.49434742,0.49418637,0.49548826,0.49358243,0.39029968,0.4772989,0.4826011,0.4953154,0.49262804,0.42138228,0.49332982,0.49154755,0.4912411,0.49348387,0.50018126,0.49835983,0.3965981
29,0.48085672,0.4803266,0.48814023,0.4833141,0.41901967,0.48540476,0.48370335,0.48326185,0.48659772,0.48480365,0.48359835,0.4858417,0.48724517,0.48057833,0.38894036,0.47414497,0.47715706,0.48699117,0.4872762,0.39068574,0.48127893,0.440634,0.48193118,0.4841266,0.3992949,0.4849933,0.48378766,0.48272878,0.4874546,0.46854085,0.5211829,0.3871159
30,0.4313231,0.43918577,0.465837,0.43695062,0.24980816,0.453515,0.44537878,0.4482334,0.4599877,0.45193204,0.4483167,0.45885056,0.45899573,0.43479574,0.17351817,0.417489,0.42506325,0.45848948,0.46024433,0.26323852,0.4312371,0.30175093,0.43895918,0.45294684,0.17351496,0.4565662,0.4560067,0.44483668,0.4619655,0.3770447,0.58322936,0.19997282
31,0.4333941,0.4397474,0.4655494,0.44055113,0.25064915,0.45469993,0.4468918,0.4492931,0.45893508,0.452584,0.44996083,0.45919836,0.46049327,0.43738523,0.20041412,0.42139012,0.428348,0.45966664,0.461019,0.23494829,0.42698705,0.32335144,0.44035566,0.45340827,0.18692677,0.45637226,0.45571378,0.44592792,0.4626331,0.37898174,0.571338,0.2085259
32,0.49192315,0.49197415,0.49239856,0.498832,0.4126695,0.4919348,0.49418077,0.49030954,0.49178115,0.49082273,0.4916949,0.4914071,0.49288505,0.4923634,0.40361026,0.4921956,0.49215403,0.4937088,0.49153423,0.34902084,0.47585192,0.4804056,0.4928113,0.48999462,0.40533724,0.49048874,0.4885058,0.48839483,0.49130952,0.4950029,0.49798653,0.39462852
33,0.49113008,0.49209502,0.49351,0.49677494,0.40965673,0.49221012,0.49406895,0.49089396,0.49295238,0.4914535,0.49168602,0.49237052,0.49308625,0.49218696,0.4056475,0.4935036,0.49234235,0.4943913,0.49184567,0.35830095,0.47432,0.48346573,0.49231982,0.49118415,0.40679708,0.4916236,0.4901749,0.48895764,0.49178496,0.49588168,0.49899963,0.38912275
34,0.48904476,0.4899915,0.49287602,0.4943004,0.4046946,0.4910918,0.49239483,0.4895377,0.49215913,0.49056995,0.49025288,0.49151996,0.4920787,0.49030307,0.39748722,0.491526,0.490104,0.49344707,0.49097842,0.354249,0.47440094,0.4769605,0.49019894,0.49031287,0.4031834,0.49070305,0.48933607,0.4878618,0.49100223,0.49513727,0.5017079,0.3802006
35,0.4900465,0.49103695,0.49363092,0.49544287,0.40061998,0.491835,0.49342182,0.49023893,0.49303582,0.4914307,0.4910413,0.49233752,0.49272987,0.491505,0.3967618,0.4937017,0.4916565,0.4943952,0.49153817,0.34977087,0.47318786,0.48193163,0.49103373,0.4912139,0.40124464,0.49150458,0.49015313,0.48856738,0.49151248,0.49927127,0.49924523,0.37596965
36,0.49077126,0.4895638,0.4933825,0.49364755,0.43558407,0.49204388,0.49233565,0.49039716,0.49282634,0.4918567,0.49100175,0.49208936,0.4931103,0.49064922,0.4253492,0.4887262,0.48924258,0.49373484,0.4925334,0.39433107,0.48344684,0.47262415,0.49063027,0.49109983,0.4355652,0.49134773,0.4900372,0.4900899,0.49242058,0.4951208,0.50490993,0.40334532
37,0.4906317,0.49126482,0.49376303,0.49427384,0.43069023,0.49227014,0.4930911,0.49104097,0.49348632,0.49191633,0.4914284,0.49261373,0.49295348,0.49140346,0.4098004,0.49038073,0.4900989,0.4938586,0.49227384,0.39191362,0.48278403,0.4656541,0.49147055,0.4915073,0.42168444,0.49217227,0.49110422,0.48965278,0.4923538,0.49646094,0.5063144,0.39643413
38,0.44675705,0.45145038,0.47444698,0.44892624,0.29766294,0.4635519,0.45658898,0.4593136,0.4698976,0.46285746,0.45918825,0.4685088,0.468703,0.4480408,0.23954868,0.4315728,0.4391844,0.4686124,0.46981034,0.3364264,0.43889743,0.33111966,0.45141107,0.46361616,0.22596945,0.46693256,0.46649575,0.45755213,0.47143304,0.38887212,0.5665397,0.25132924
39,0.4930091,0.49249116,0.4933412,0.4975152,0.44278365,0.4928099,0.49413893,0.49145386,0.49314305,0.49200198,0.49232826,0.49225175,0.49355906,0.49239236,0.41337362,0.48943084,0.49105182,0.4938383,0.49289107,0.4010953,0.48740804,0.4648001,0.49340498,0.49102718,0.42970234,0.4917687,0.49003837,0.49030426,0.4927478,0.49124256,0.5053358,0.42142877
40,0.4895346,0.49053267,0.49299723,0.49305633,0.435206,0.49119624,0.491826,0.4901749,0.49266472,0.49050593,0.49042514,0.49163947,0.49212828,0.48949516,0.40139207,0.48585021,0.48758227,0.49267137,0.4916069,0.4095451,0.48462385,0.45218885,0.49074394,0.49017867,0.41538188,0.4913822,0.49023023,0.48856464,0.49186495,0.4829205,0.512189,0.41001534
41,0.45367748,0.45857978,0.47645763,0.45899785,0.31413642,0.46889886,0.46377638,0.4652739,0.47200182,0.46757355,0.46555156,0.47235537,0.47264355,0.45712438,0.27120078,0.44763634,0.45125574,0.4725938,0.47277108,0.28714323,0.45126545,0.38357255,0.45868433,0.46838215,0.27042896,0.47036523,0.47004467,0.4626424,0.4740038,0.4236979,0.5489997,0.27784407
42,0.4530157,0.45763165,0.4752355,0.4594565,0.30470103,0.46766427,0.46301314,0.46359107,0.47093114,0.46617103,0.46432006,0.47086793,0.4715611,0.45592713,0.24970132,0.4453158,0.44979835,0.4714109,0.47160786,0.27761954,0.44955286,0.37143654,0.45783958,0.46660733,0.25608858,0.46872917,0.46780404,0.46093193,0.4726201,0.42190415,0.5500179,0.26679444
43,0.48329538,0.48189735,0.48795068,0.48726204,0.42734396,0.4866194,0.48554677,0.48422393,0.4864563,0.48545325,0.48532632,0.48625857,0.48833734,0.48268756,0.39044106,0.47508144,0.47956815,0.48756906,0.4880429,0.37711018,0.48849285,0.44816178,0.48382455,0.4844435,0.41325235,0.48496634,0.48342946,0.48390773,0.48778462,0.4761128,0.51782024,0.40358424
44,0.49208438,0.49251512,0.49372414,0.49632558,0.43866342,0.4930059,0.49412715,0.49184805,0.4934372,0.4920359,0.49253663,0.49286735,0.49366805,0.4923901,0.41377777,0.4901899,0.49161434,0.49403504,0.492905,0.39935094,0.48693034,0.4729037,0.49291807,0.49175784,0.42622972,0.49224326,0.49115378,0.49045518,0.49269667,0.4954213,0.50512075,0.41640952
45,0.4903436,0.4912441,0.49338704,0.49408215,0.4369903,0.492,0.49275228,0.49072176,0.49320614,0.49125987,0.49118704,0.49215958,0.49268132,0.49053237,0.39991954,0.48763135,0.48927397,0.4931068,0.4921973,0.41043144,0.48679313,0.45787695,0.491433,0.4909739,0.41649824,0.4917041,0.49062344,0.48946375,0.4921345,0.4917522,0.5097438,0.40830523
46,0.4766985,0.47533923,0.48614404,0.47747868,0.44047165,0.48341987,0.47950476,0.48104003,0.48385054,0.4826277,0.4813289,0.48390782,0.4856845,0.47607514,0.39674124,0.4653329,0.47124305,0.48419943,0.4862272,0.41221696,0.4942676,0.42737183,0.47750574,0.48202145,0.4231257,0.4825997,0.48191923,0.48171785,0.48635927,0.46067274,0.5318666,0.41233766
47,0.43706656,0.44491354,0.46903276,0.44392484,0.26192307,0.4588405,0.45127964,0.45409507,0.46280178,0.45671487,0.45458332,0.46349496,0.4637456,0.44253427,0.20317122,0.42971337,0.43496573,0.46334523,0.46413043,0.23823124,0.44423577,0.3421532,0.4443911,0.45829877,0.20718579,0.460667,0.46082228,0.45059142,0.46545732,0.39729616,0.5689547,0.23476447
48,0.44197714,0.4478583,0.47182643,0.44731098,0.2637803,0.4602951,0.45365888,0.45553032,0.46633244,0.45885393,0.4563202,0.46571606,0.46629786,0.44397056,0.21184774,0.42657173,0.43514225,0.46654984,0.46666875,0.27873856,0.43245566,0.3262349,0.44747537,0.4598244,0.19688992,0.46342143,0.46262828,0.45295912,0.46833602,0.37840796,0.5683637,0.23965219
49,0.48169664,0.4822173,0.48772684,0.48704597,0.40655816,0.4854251,0.4850128,0.48321298,0.4862189,0.48407626,0.48438105,0.48576614,0.48743024,0.48141456,0.3665155,0.47360477,0.47824,0.48715487,0.4868627,0.36970785,0.47782198,0.43308452,0.48322645,0.48337194,0.3742787,0.48465037,0.48298472,0.4818324,0.48694578,0.46649706,0.5194871,0.38432205


==> images/rnn_examples/15/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46456698,0.46680754,0.4980877,0.44546697,0.37973684,0.4683035,0.46873525,0.45869994,0.4860441,0.4766878,0.4638907,0.4918169,0.48042485,0.4633079,0.65657353,0.47394946,0.4506029,0.48729694,0.4842182,0.6268533,0.55697227,0.5818204,0.46073198,0.48330483,0.6450355,0.4904577,0.48930308,0.47465828,0.4775443,0.57583094,0.42740676,0.59548336
1,0.47589853,0.4774579,0.50727427,0.45416778,0.3650124,0.47003683,0.4752507,0.46331623,0.49879426,0.480286,0.4675259,0.49696335,0.48365682,0.47038114,0.6536408,0.48106426,0.4574854,0.49400586,0.4879988,0.63821226,0.55172074,0.58031726,0.46580762,0.48788744,0.6094956,0.49790242,0.4958635,0.47819448,0.4809962,0.55710375,0.43735445,0.55886436
2,0.47028437,0.47233322,0.49648815,0.45712122,0.41663992,0.4728845,0.47424623,0.46661404,0.48775303,0.48114526,0.47009462,0.4914015,0.4822731,0.47086394,0.6224452,0.478157,0.46031058,0.4876208,0.48566353,0.6043128,0.5475116,0.57499856,0.4672099,0.48434782,0.62066674,0.48976812,0.48836702,0.4790094,0.4810364,0.5610455,0.43483737,0.5804548
3,0.47994795,0.4813835,0.4976762,0.4725832,0.4167718,0.47997612,0.48129556,0.4760985,0.4915944,0.48565173,0.47832394,0.49255455,0.48675087,0.47869673,0.623611,0.4865066,0.47320905,0.4913712,0.48892447,0.60777414,0.5468586,0.55086607,0.47628382,0.48876813,0.6102429,0.49137014,0.49119738,0.48480064,0.48515564,0.5661163,0.45344505,0.5739331
4,0.4613414,0.4638807,0.49955088,0.43923748,0.37013552,0.46192816,0.46517938,0.4528748,0.48791292,0.473907,0.4578229,0.49026233,0.47655165,0.4601293,0.6746028,0.47076434,0.4438076,0.4850951,0.4815785,0.6513497,0.5620965,0.60393703,0.45496193,0.48032472,0.64953405,0.4898843,0.48778418,0.47082567,0.47399405,0.5749194,0.41424876,0.59457695
5,0.4554204,0.45849794,0.49562103,0.43438277,0.36842915,0.4588193,0.4607002,0.44920656,0.48247814,0.47106427,0.45428294,0.48679844,0.4734313,0.4558285,0.6891329,0.46723056,0.439229,0.48131952,0.47869012,0.6626003,0.5704495,0.61107314,0.45062095,0.47692895,0.67375815,0.48542926,0.48355514,0.46790755,0.4707757,0.5915194,0.4047108,0.6164382
6,0.4649267,0.4661926,0.49894235,0.4443341,0.38971537,0.4647998,0.4678841,0.45674634,0.48826605,0.47647905,0.4612222,0.49077344,0.47805026,0.46385634,0.6499977,0.4726942,0.44855037,0.48608455,0.48268414,0.63229394,0.554887,0.5973063,0.45838436,0.4812198,0.63402975,0.4902649,0.4876792,0.47326678,0.476192,0.5633859,0.4194996,0.58166546
7,0.47034553,0.47127965,0.49538395,0.45933062,0.38553962,0.4714995,0.47211653,0.4651435,0.48558208,0.47927266,0.4685855,0.4889393,0.48093826,0.46859717,0.6693659,0.47976267,0.46078628,0.48735842,0.48370525,0.6449821,0.5660205,0.56962776,0.46539867,0.483515,0.6575757,0.48693985,0.4864176,0.47808504,0.47833332,0.5938244,0.4338292,0.6044959
8,0.467745,0.47077316,0.49841088,0.44990435,0.4104668,0.46790248,0.47106162,0.46220416,0.49009758,0.47906697,0.46517667,0.4902159,0.47962326,0.4687429,0.63102376,0.47557604,0.4538032,0.48585966,0.48445055,0.6159091,0.5410724,0.59166425,0.4632849,0.4828817,0.6098743,0.49110943,0.48916087,0.47580615,0.47839853,0.5458389,0.42796186,0.5650868
9,0.4936109,0.49414176,0.4995718,0.4912986,0.47115767,0.49021408,0.4930321,0.49092776,0.4986741,0.49508235,0.49085638,0.4958846,0.49311134,0.49302462,0.5514955,0.4954771,0.4900387,0.4963018,0.49460083,0.54684824,0.5166609,0.5284995,0.4902233,0.49465296,0.54230845,0.49652058,0.49599156,0.49382102,0.49392262,0.5183217,0.47899067,0.5196521
10,0.4965127,0.4957571,0.49947056,0.4947374,0.47902673,0.49383155,0.4955525,0.49380976,0.49851698,0.49662822,0.49399742,0.49725103,0.49569178,0.4951617,0.5339282,0.49680498,0.49369368,0.49770904,0.49624988,0.5340909,0.5143792,0.517672,0.49372622,0.4963885,0.53221786,0.4975418,0.49707443,0.49596235,0.4960603,0.51748115,0.48639125,0.5167817
11,0.44747242,0.45056504,0.4952409,0.4196241,0.3511946,0.45274433,0.45378196,0.4399835,0.47874406,0.46593693,0.44657072,0.48577434,0.47016576,0.44759724,0.70033646,0.46000636,0.42714033,0.47852346,0.47616962,0.6713547,0.5745332,0.6278611,0.44282952,0.47379786,0.68945724,0.48489568,0.48252442,0.46222866,0.4667024,0.59695673,0.39165846,0.6273803
12,0.49945068,0.49926394,0.49981898,0.5010948,0.47195247,0.4957693,0.49740642,0.49727467,0.49982065,0.4978319,0.4965531,0.49706292,0.49679682,0.497742,0.5504377,0.50082475,0.49872842,0.49904504,0.49690175,0.5467146,0.5184121,0.5084264,0.4963859,0.49783066,0.5377319,0.49719098,0.49754307,0.49800557,0.4965548,0.52687174,0.49214977,0.5202054
13,0.4954578,0.49529177,0.49914244,0.4943074,0.4765942,0.4940579,0.49526122,0.49370146,0.49791092,0.49647263,0.4938682,0.49740064,0.49593732,0.49463746,0.54136235,0.496884,0.4934337,0.49761638,0.49619645,0.53480464,0.5152032,0.51500976,0.49345264,0.49675876,0.53596973,0.49725816,0.49726364,0.49615946,0.49580407,0.5193407,0.48677927,0.52046454
14,0.47180182,0.47323707,0.497788,0.45818147,0.39359188,0.4734133,0.4741892,0.4665968,0.48848873,0.48049232,0.4699902,0.49142683,0.4832409,0.47035813,0.65080434,0.47990653,0.46077126,0.488724,0.48597896,0.626202,0.5547093,0.5671625,0.46781844,0.48583287,0.62982064,0.4905677,0.49004272,0.47934958,0.4802078,0.57565075,0.44083908,0.58514357
15,0.4951484,0.4948915,0.49933463,0.49386692,0.4805747,0.49364755,0.49522066,0.49337655,0.49839187,0.49684078,0.49355066,0.49765292,0.49560523,0.49477014,0.5389221,0.49661958,0.49300933,0.49752712,0.49606818,0.5321897,0.5133917,0.51628095,0.4927942,0.49662393,0.53142965,0.4973446,0.49708155,0.49614212,0.49581665,0.5135627,0.48555356,0.51623535
16,0.49672282,0.49775332,0.4993289,0.49721584,0.46869147,0.49491966,0.4961649,0.49561173,0.49863747,0.4970517,0.4952927,0.49713168,0.49638554,0.49575466,0.5529696,0.4991352,0.4958792,0.49830157,0.49663627,0.5386662,0.51489925,0.5101315,0.49497882,0.4977867,0.5427396,0.49749315,0.49842533,0.4970985,0.49629545,0.5217877,0.49062914,0.5220498
17,0.47517413,0.47725055,0.4970415,0.46550408,0.40495303,0.47695282,0.47776285,0.47171542,0.48942903,0.48366287,0.47435045,0.49162534,0.484844,0.47437885,0.64295965,0.48345113,0.46711874,0.48978668,0.48721802,0.61468256,0.5486842,0.55543643,0.4720063,0.48775843,0.62418044,0.49084064,0.4910789,0.48237187,0.4829786,0.5679657,0.44886798,0.58025676
18,0.47845802,0.4792015,0.50146276,0.4640916,0.41408992,0.4763852,0.47974482,0.47124052,0.49506155,0.48525932,0.47412348,0.4949995,0.48568037,0.47650865,0.6156675,0.48327032,0.46629003,0.4920784,0.48875126,0.600363,0.5377279,0.56270486,0.472217,0.48886976,0.5902672,0.49524906,0.49379104,0.48278624,0.4847139,0.5397179,0.4486711,0.54973793
19,0.47860935,0.47942907,0.49669558,0.47099763,0.41779035,0.47937828,0.48020396,0.47504392,0.48983234,0.48580563,0.4772882,0.49219066,0.48613057,0.47761494,0.6267952,0.4857631,0.47190842,0.4910327,0.487986,0.6027422,0.54551643,0.5493115,0.47482386,0.4885609,0.6154708,0.490939,0.49073327,0.48468745,0.4847026,0.5620817,0.45324683,0.5711241
20,0.4962213,0.49708173,0.4996575,0.49593714,0.47538447,0.493392,0.4959661,0.49445343,0.49954516,0.49753097,0.4940941,0.49715403,0.4951898,0.49576503,0.5469276,0.4981819,0.49447498,0.49778387,0.49592164,0.53476876,0.51111656,0.5164635,0.493487,0.49708763,0.5370105,0.49780136,0.49815232,0.49655768,0.49625224,0.5097277,0.48729017,0.5134532
21,0.49244556,0.49272692,0.49930716,0.48976552,0.4550497,0.49045375,0.4922646,0.4894403,0.49727473,0.49440247,0.49011806,0.49622053,0.49345613,0.49092522,0.57041645,0.4950723,0.48896453,0.49641457,0.4943116,0.5590464,0.5229197,0.52168715,0.48916394,0.49530768,0.5589179,0.49635458,0.49663582,0.4935092,0.4935372,0.529219,0.48001468,0.53275615
22,0.44885284,0.4513149,0.49530065,0.42350054,0.34298298,0.45388493,0.45494446,0.44107637,0.4790013,0.46713662,0.44762453,0.48603025,0.4706139,0.44835863,0.7176681,0.46225876,0.42979825,0.47960183,0.47592428,0.682091,0.58058226,0.61851066,0.4432981,0.47487286,0.6994761,0.48440006,0.4825357,0.4636831,0.46688995,0.6041998,0.39549205,0.6319625
23,0.48158735,0.48279613,0.49822345,0.47426084,0.42866427,0.48072815,0.48292777,0.4777111,0.49331874,0.48780063,0.4793771,0.4930505,0.4871088,0.4809332,0.6140532,0.48741278,0.47461772,0.49189043,0.48928693,0.5951432,0.53829277,0.54768234,0.4774523,0.48975033,0.59665954,0.49260876,0.49233556,0.48611975,0.48631698,0.5482649,0.45722866,0.55820984
24,0.45389187,0.45645368,0.49572963,0.4317215,0.35507962,0.45749548,0.45902428,0.44677272,0.481479,0.47009942,0.4522893,0.4866355,0.47268486,0.45351514,0.70530486,0.46636966,0.4368004,0.48121223,0.47771752,0.6736894,0.5755915,0.60960263,0.44830567,0.4767307,0.6858307,0.48514482,0.48346907,0.466948,0.46944204,0.59825313,0.4034626,0.6222825
25,0.46666455,0.46846515,0.49644607,0.4527539,0.3763952,0.46769243,0.46935818,0.4607782,0.4863741,0.47767407,0.4644052,0.48855507,0.4786947,0.46544242,0.68405235,0.47696573,0.45478868,0.48594624,0.48230913,0.65646595,0.56680775,0.5791708,0.46100968,0.48233655,0.66092056,0.48715374,0.48650402,0.47548008,0.47625256,0.590302,0.42717862,0.60479015
26,0.49865562,0.49894425,0.5002301,0.50015324,0.47541413,0.49471375,0.49740794,0.4965859,0.5010177,0.49855044,0.4956803,0.4970777,0.49591404,0.4978464,0.5528281,0.50037944,0.49754837,0.49856433,0.49644694,0.5443192,0.5141077,0.5105561,0.4951935,0.49774322,0.53402954,0.4975465,0.49779668,0.4978039,0.49649495,0.5154299,0.49118555,0.5128187
27,0.48479784,0.48570314,0.49783564,0.47961497,0.4339643,0.4844885,0.4855855,0.48197538,0.49309295,0.4897517,0.48313594,0.4938733,0.48956555,0.48371568,0.604231,0.49031934,0.47966594,0.4935178,0.4908526,0.5820338,0.5344993,0.53609776,0.48153922,0.49188283,0.59042543,0.49349236,0.49367037,0.48890245,0.48868385,0.547547,0.4667825,0.5523805
28,0.4975571,0.497523,0.49972442,0.49823084,0.4728203,0.49493033,0.49669603,0.49572787,0.4995072,0.49802148,0.4952185,0.49728563,0.49619728,0.4964404,0.55343735,0.49937707,0.49623314,0.49845186,0.49639696,0.54252523,0.5152938,0.50891334,0.4946854,0.49786684,0.5374351,0.49758804,0.49797016,0.497464,0.4965069,0.5190017,0.4915066,0.51691705
29,0.48987547,0.48961836,0.49896136,0.48502746,0.46458262,0.4892731,0.49076816,0.4871448,0.4961664,0.49366462,0.48825058,0.49647498,0.4928264,0.48919556,0.55800706,0.4920874,0.48517063,0.4953688,0.49386713,0.54870164,0.520384,0.52738076,0.48711887,0.49424145,0.55150485,0.49624553,0.495743,0.4922565,0.4929476,0.5231754,0.47604218,0.52949095
30,0.46428272,0.46741104,0.4984444,0.4453762,0.38195837,0.46602705,0.46857518,0.45808172,0.48842162,0.47664213,0.46238595,0.48997706,0.4784681,0.46378046,0.66417897,0.47326607,0.44938555,0.4852079,0.4832565,0.6425765,0.55707735,0.591458,0.45964292,0.48204148,0.64250135,0.48982283,0.48863834,0.47331062,0.47679332,0.5740404,0.42336273,0.5959592
31,0.464728,0.4667682,0.49655432,0.44866827,0.38309306,0.46702054,0.46836263,0.45926332,0.485693,0.47670534,0.46322876,0.489098,0.47868204,0.46423072,0.67039543,0.4747142,0.45194095,0.48538613,0.48248503,0.64401376,0.56294936,0.58550173,0.4601294,0.4817887,0.6524946,0.48776376,0.4866222,0.47459316,0.4759975,0.5839775,0.42499882,0.59912455
32,0.49596152,0.4955934,0.4989791,0.49716556,0.46249998,0.493594,0.49479395,0.49393624,0.49773672,0.49645075,0.49370176,0.49649936,0.49524012,0.4945052,0.5688105,0.49889857,0.4950037,0.498041,0.49528462,0.55553615,0.52389026,0.51079744,0.49268705,0.49669686,0.5544239,0.4958377,0.49617276,0.49646828,0.49476606,0.5334458,0.4872495,0.52910316
33,0.49598393,0.495573,0.49898022,0.49668446,0.46107253,0.49426836,0.4949577,0.494059,0.49744713,0.49639437,0.49395415,0.49676946,0.49587944,0.49431136,0.5682602,0.49875084,0.49486575,0.49815574,0.49566495,0.5543897,0.52323973,0.50809157,0.49323365,0.4972564,0.5528184,0.49631864,0.49690554,0.49661475,0.4950537,0.5340958,0.48928457,0.5299602
34,0.49470815,0.49429107,0.49870566,0.4949912,0.45944482,0.4937453,0.4942365,0.49298182,0.49686232,0.49605668,0.49312568,0.49668887,0.4954996,0.4932304,0.57225144,0.49781057,0.49339372,0.49765837,0.49532288,0.55600274,0.5239552,0.5086219,0.49214682,0.49699715,0.55590093,0.496067,0.49671438,0.49603784,0.49473342,0.5348448,0.48797408,0.53302515
35,0.4952244,0.49478823,0.49875474,0.4961069,0.45843235,0.49437365,0.4946758,0.49367985,0.4970552,0.49648097,0.49372414,0.49680328,0.4958704,0.4937096,0.5752141,0.49853382,0.49434793,0.49795845,0.49555463,0.5574188,0.52417105,0.50529855,0.49268046,0.49746954,0.5562025,0.49610773,0.49692258,0.4965475,0.49499208,0.53574556,0.4898441,0.5331373
36,0.4949047,0.49433944,0.49909756,0.4942252,0.47326708,0.494305,0.4951988,0.49336082,0.49777335,0.49717,0.49367717,0.497681,0.49592102,0.49419945,0.55266565,0.49703744,0.49317867,0.49774936,0.49596334,0.53884125,0.5163163,0.5092142,0.4926248,0.4973064,0.54026806,0.4971319,0.49732438,0.49646568,0.4958498,0.51939124,0.48850352,0.5217259
37,0.49488083,0.4952548,0.49914062,0.4943905,0.4705287,0.49415225,0.49525338,0.49368963,0.49796885,0.4969515,0.49390215,0.49742752,0.4958186,0.49425456,0.554326,0.49733654,0.49339893,0.49774936,0.49606535,0.53768855,0.5155904,0.51036346,0.49301025,0.49732137,0.5441938,0.49721795,0.4978134,0.49635512,0.49589223,0.51967055,0.48839375,0.5233382
38,0.4733829,0.47503528,0.5012551,0.45583925,0.4027596,0.47283617,0.47578537,0.46621802,0.4934047,0.48214182,0.46976086,0.49399173,0.48363218,0.471881,0.6284229,0.47929108,0.45936307,0.4899731,0.48739555,0.6112741,0.5414215,0.57289034,0.46782994,0.48694754,0.6015906,0.4944513,0.4929787,0.47934738,0.482106,0.546501,0.4406996,0.56029534
39,0.4963677,0.49644488,0.50002354,0.49565512,0.4741269,0.49391425,0.49593455,0.4941831,0.49941912,0.49732503,0.49419987,0.49777466,0.49572763,0.49538302,0.54553723,0.49791223,0.49436885,0.4982322,0.49628475,0.53738123,0.5146292,0.5142963,0.4934033,0.49712354,0.53658897,0.49770626,0.4976763,0.49655128,0.4962632,0.5158039,0.48727122,0.5162728
40,0.49511743,0.49545875,0.5004192,0.49243787,0.4684761,0.4927429,0.4948627,0.4922824,0.4991572,0.4961968,0.4927351,0.49792606,0.49536237,0.49378842,0.54679,0.4965113,0.49184954,0.4980359,0.496046,0.536997,0.51432234,0.5184598,0.4922438,0.4968157,0.5395321,0.49829778,0.4983417,0.49543217,0.4956604,0.5146852,0.48500484,0.5173312
41,0.47560441,0.47675294,0.4967964,0.4652553,0.41643786,0.47779182,0.47832906,0.47194397,0.48901373,0.48414376,0.47492784,0.49226362,0.4854682,0.4750085,0.6244809,0.4827213,0.46738687,0.48991954,0.48765135,0.60142404,0.5448556,0.55542576,0.47268945,0.48768345,0.6150008,0.49118724,0.49081182,0.4827219,0.48367038,0.5606409,0.44918263,0.5741648
42,0.47529647,0.47666067,0.49733198,0.46477887,0.41186085,0.47661343,0.47784477,0.47108582,0.4899581,0.4838828,0.47399607,0.49206132,0.4846735,0.4746034,0.6324748,0.4826477,0.46659338,0.48965678,0.487235,0.6110297,0.54676175,0.5583468,0.4715172,0.4872864,0.6171873,0.49101362,0.4905644,0.48208284,0.48314685,0.56185544,0.446494,0.576063
43,0.49067032,0.4900459,0.4984263,0.48740333,0.46874982,0.48995692,0.49147734,0.48798996,0.4959715,0.4942319,0.48920017,0.49642068,0.49301055,0.49022192,0.55561274,0.4929722,0.48713008,0.49559718,0.4938591,0.5469466,0.5208488,0.5248089,0.48778248,0.49418694,0.5525047,0.4955607,0.49500734,0.49296963,0.49309012,0.52233225,0.47606024,0.5300023
44,0.49597326,0.49575683,0.49911264,0.49559397,0.47352228,0.494531,0.49564576,0.4940799,0.49807495,0.49680275,0.49437928,0.49732292,0.49612457,0.49507475,0.5468902,0.497686,0.494513,0.4978472,0.49630192,0.5379785,0.5156434,0.51129895,0.4938676,0.49709326,0.5398641,0.49712637,0.49739286,0.4965143,0.4958324,0.519862,0.4883565,0.52149785
45,0.49512467,0.49538255,0.4997256,0.49365684,0.4720755,0.49370757,0.4952936,0.49309748,0.49877372,0.4965026,0.4935402,0.4976218,0.49575683,0.4943606,0.5473627,0.4968017,0.49283502,0.49759868,0.49629456,0.53801656,0.51447386,0.5148105,0.4930032,0.49697876,0.53737384,0.49768925,0.49792877,0.4958498,0.4957785,0.51676697,0.48678374,0.5202803
46,0.48696405,0.486319,0.4981552,0.48026982,0.4728987,0.48817638,0.48927745,0.48433357,0.4944498,0.4925784,0.48652807,0.49679536,0.4922081,0.48717466,0.54362553,0.48891705,0.48167008,0.4942819,0.49342158,0.53602654,0.51780367,0.53295404,0.4850793,0.49297142,0.54880786,0.49586993,0.4948037,0.49081975,0.4922833,0.5159828,0.47054335,0.53018653
47,0.46697313,0.46864632,0.49566087,0.45275605,0.3897013,0.47095832,0.4709153,0.46245173,0.48496914,0.47823995,0.46694165,0.49004012,0.48116565,0.46637267,0.65830994,0.47639495,0.4562201,0.48649213,0.48419452,0.6309673,0.5596326,0.5726322,0.4639455,0.4834663,0.6495232,0.48812917,0.48761848,0.47668102,0.47815806,0.58289653,0.43194,0.60204023
48,0.47192731,0.47270995,0.501691,0.45371795,0.38143823,0.47023484,0.47326314,0.46263173,0.49235797,0.47987372,0.4669307,0.49374244,0.48228186,0.46889928,0.6535413,0.478818,0.45691317,0.4904413,0.48584744,0.6318132,0.5533425,0.57673466,0.46450546,0.48573306,0.62485033,0.49332067,0.4916647,0.4777239,0.47956795,0.5624768,0.43462256,0.5731603
49,0.49069604,0.490768,0.5000312,0.48636886,0.4556715,0.48835996,0.4907132,0.48688117,0.49749544,0.49319664,0.48797646,0.4966764,0.49247232,0.489493,0.56791794,0.49341553,0.48598406,0.49631676,0.49370193,0.55719036,0.52372074,0.5300305,0.4867607,0.49409136,0.55728847,0.49626055,0.4957048,0.49221873,0.49218088,0.5260525,0.47389045,0.53025025


==> images/rnn_examples/15/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.61220694,0.088652775,0.3854936,0.29334882,0.58215874,0.50772864,0.55573785,0.55776846,0.57060313,0.5922958,0.5587799,0.60121936,0.24764837
1,0.6460003,0.30299494,0.241586,0.25489548,0.61296433,0.537475,0.58319944,0.6124383,0.6164751,0.6255434,0.6242152,0.62480265,0.5601524
2,0.51970285,0.0045912103,0.281265,0.2068714,0.45768934,0.3830703,0.41080403,0.4201918,0.43362564,0.45210493,0.40891376,0.46264604,0.19298103
3,0.45395866,0.013449696,0.4020745,0.36785963,0.4010283,0.3458797,0.380196,0.405721,0.42529494,0.43823114,0.41654998,0.45457786,0.2730028
4,0.6966696,0.103441484,0.31888956,0.23478742,0.64936495,0.5631743,0.6299973,0.6556088,0.6681703,0.6823426,0.6516578,0.68881595,0.41507244
5,0.7190745,0.0068821837,0.41655535,0.31311315,0.68447244,0.59946865,0.66288537,0.68565696,0.7010122,0.71887517,0.6891279,0.7255343,0.34270832
6,0.6154525,0.084360376,0.2131998,0.179817,0.58232445,0.5064268,0.5432495,0.5530787,0.5645157,0.5772822,0.54482645,0.5778,0.28011933
7,0.58781135,0.003316464,0.5584098,0.50804687,0.55680853,0.49124137,0.5390838,0.5531724,0.5690614,0.58979946,0.562394,0.601649,0.23256227
8,0.44828394,0.0024104125,0.1072547,0.082608454,0.45622358,0.42737526,0.4711991,0.51908016,0.5930886,0.6195923,0.6143035,0.6387581,0.27083537
9,0.19726305,0.0016572009,0.14327316,0.08559297,0.16290003,0.14556673,0.14550883,0.18963777,0.27137816,0.29298222,0.29210162,0.3115829,0.14274453
10,0.16170855,0.00806146,0.11559425,0.09666903,0.12805162,0.1000594,0.09527826,0.10862549,0.13231887,0.13992137,0.13999115,0.1456994,0.088880695
11,0.77771956,0.02194787,0.3661946,0.2810873,0.75737935,0.69730204,0.7504373,0.74712366,0.7626874,0.79044646,0.75284916,0.80001175,0.3108344
12,0.12876654,0.009244929,0.24716254,0.19284514,0.11436129,0.11435822,0.13196082,0.1570975,0.1929493,0.20978229,0.21654199,0.2279831,0.13157766
13,0.1500524,0.001946518,0.15747684,0.10963384,0.1208144,0.10777698,0.102475286,0.12044885,0.16345213,0.18198337,0.18239547,0.18830858,0.061263084
14,0.45462957,0.030867951,0.44255924,0.32853478,0.5334295,0.48979518,0.49598184,0.49815246,0.51550996,0.5228978,0.58225846,0.5254962,0.28718224
15,0.14411446,0.0029958417,0.114608146,0.07634087,0.116426304,0.10198201,0.08919801,0.10462383,0.15750775,0.17545064,0.16553184,0.17690578,0.045011055
16,0.14382116,0.0012565585,0.2535466,0.17509635,0.12260118,0.13149466,0.12401789,0.16669571,0.29885146,0.3533132,0.33993894,0.3778551,0.08599753
17,0.45661876,0.0021856998,0.4734632,0.34496176,0.4228502,0.41518164,0.4419393,0.46532965,0.54567045,0.5880798,0.548168,0.6148277,0.23492238
18,0.44954047,0.10587251,0.18208875,0.16411267,0.42258674,0.38630933,0.38967687,0.40080863,0.45509204,0.48739547,0.4714708,0.4970856,0.28186488
19,0.40851715,0.0017724476,0.4193532,0.33183807,0.38620573,0.3702919,0.3838285,0.39166686,0.46340862,0.5112936,0.47203693,0.53004813,0.12671159
20,0.1549923,0.0013404327,0.17878069,0.097701795,0.13353045,0.12933671,0.099210314,0.14645179,0.31530198,0.39275604,0.37990367,0.430858,0.08589057
21,0.25822774,0.014472988,0.25736478,0.22370613,0.20535423,0.19398928,0.18610787,0.21063833,0.30339628,0.35028538,0.32820755,0.379855,0.1554266
22,0.7991324,0.03757086,0.5292411,0.3733114,0.78077227,0.7339232,0.77536345,0.77293664,0.7865651,0.82075477,0.78303814,0.8349332,0.33148172
23,0.381076,0.0057802233,0.34815544,0.2468236,0.35180604,0.3333636,0.3396805,0.36445394,0.4457449,0.4885348,0.4695234,0.5113134,0.2257379
24,0.7368623,0.024884416,0.501222,0.37394804,0.7225765,0.6790414,0.71754515,0.7216129,0.7432484,0.777087,0.7484463,0.79148537,0.33836356
25,0.6233022,0.011535936,0.5481214,0.45679888,0.5812364,0.55933106,0.59576213,0.6105106,0.6524993,0.68785506,0.64658564,0.70545965,0.32846603
26,0.12530379,0.0013429006,0.2119313,0.13521345,0.10983827,0.113753244,0.11220189,0.16480787,0.2465566,0.2843637,0.29282644,0.3259172,0.14598705
27,0.2979303,0.0017013523,0.35990155,0.26475734,0.29854438,0.2905579,0.3015406,0.32361686,0.41913983,0.4767035,0.45718968,0.51539975,0.10693208
28,0.12903911,0.0027006762,0.22698188,0.1488856,0.11011305,0.113359906,0.11627353,0.15883212,0.22677225,0.2592016,0.25851268,0.29721504,0.0920617
29,0.22603543,0.004413117,0.15767053,0.11558618,0.21475425,0.17205775,0.15586491,0.16557884,0.2043432,0.22600314,0.23772323,0.23724121,0.09883391
30,0.6745137,0.037309837,0.35686994,0.28294218,0.5480967,0.519613,0.5708172,0.59360236,0.61400455,0.6496169,0.54067636,0.6720819,0.4565638
31,0.56573373,0.011275118,0.46035427,0.33924538,0.60284805,0.5554244,0.5700026,0.5725211,0.59347653,0.60289466,0.6275238,0.6108506,0.3047127
32,0.16875051,0.009697025,0.3091388,0.23172782,0.14976521,0.14944929,0.17380078,0.18963191,0.23413523,0.2630524,0.25453097,0.29369664,0.06986444
33,0.15449402,0.008280358,0.3118657,0.23606598,0.14098836,0.1437287,0.17446947,0.18705155,0.22254865,0.25095773,0.24380335,0.27685887,0.06668631
34,0.17006177,0.002094253,0.32129925,0.24499327,0.15149787,0.1492738,0.17735964,0.19034293,0.22861145,0.25986817,0.2508256,0.28642878,0.06364729
35,0.15877038,0.0011830967,0.340434,0.26574287,0.14218853,0.14618231,0.17984091,0.19502512,0.22967127,0.26216084,0.25078574,0.2910339,0.06038161
36,0.14743651,0.0015618323,0.20566045,0.13859186,0.12310575,0.110937595,0.11437728,0.12549804,0.16891758,0.19282438,0.18183465,0.20823614,0.036383636
37,0.16680402,0.0015259973,0.24248709,0.15104347,0.13678668,0.12530358,0.11845578,0.14522251,0.24526426,0.2816497,0.2707229,0.30426645,0.0669528
38,0.48959354,0.09594952,0.18402065,0.17173354,0.47318327,0.4350796,0.44452438,0.4642502,0.49916384,0.5180076,0.516249,0.5282175,0.3461259
39,0.17725493,0.02150879,0.1669927,0.1319757,0.13241312,0.11906133,0.1053194,0.13242722,0.21024364,0.23542464,0.22172768,0.25189343,0.09373303
40,0.20516413,0.040596012,0.16298996,0.113106355,0.16200344,0.13895808,0.121085905,0.15244804,0.25709754,0.29003224,0.2756624,0.30391312,0.11200879
41,0.43244216,0.002569608,0.37855178,0.27651432,0.40297627,0.3705589,0.3924268,0.40260237,0.43501896,0.45899206,0.42920378,0.4797193,0.17469953
42,0.4825593,0.010171433,0.36668316,0.31408498,0.40658855,0.37846875,0.41481718,0.43139148,0.46907988,0.49789935,0.42879158,0.52106524,0.22595328
43,0.24698442,0.0014719743,0.16344483,0.13469276,0.19141237,0.15402398,0.1410982,0.1473145,0.18451451,0.19820122,0.18176058,0.20394135,0.07352995
44,0.15593529,0.0014727857,0.19476835,0.15175311,0.12626305,0.10773269,0.11387103,0.13151373,0.18936627,0.21229057,0.20499378,0.22585727,0.07984456
45,0.17876004,0.009732353,0.1738735,0.12915872,0.14373395,0.11741721,0.11359915,0.13806099,0.21369378,0.2346261,0.23265876,0.24900761,0.12933016
46,0.2650706,0.0015930696,0.066145845,0.04013117,0.20985183,0.14635402,0.11829969,0.11901741,0.13014916,0.13367783,0.12690859,0.12916227,0.050808553
47,0.5792054,0.003525693,0.47247288,0.39879358,0.5569018,0.4747332,0.5099808,0.52484286,0.53067034,0.5413139,0.54566735,0.54299265,0.2529378
48,0.5876413,0.16017687,0.30537403,0.27536276,0.5633863,0.49771622,0.53957385,0.54909277,0.5650187,0.58060306,0.5590959,0.5882257,0.3523698
49,0.27751413,0.05059689,0.196498,0.14311646,0.23399334,0.19373512,0.19614902,0.21886508,0.2757914,0.29589844,0.28621086,0.30674177,0.14512931


==> images/rnn_examples/16/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.03196116,0.055598922,0.030069765,0.060718138,0.13870004,0.019287935,0.039770834,0.024872873,0.034435183,0.007376211,0.00496242,0.0197103,0.011116696,-0.000420351,0.048391778,0.041582607,0.042632103,0.0043188618,0.0011556156,-0.2083166,0.07900406,-0.17097066,0.008438359,0.03251955,0.0041714385,0.04030095,0.060735174,-0.0018998197,0.027464733,-0.053997397,0.30959064,0.006569933
1,-0.03830737,0.054977246,0.027132742,0.05958005,0.1632256,0.019554012,0.04240263,0.0167822,0.03597709,0.017633932,-0.00240154,0.017131597,0.006138611,-0.009910543,0.122325435,0.031471025,0.043224975,0.009505468,-0.005354535,-0.24316743,0.059621997,-0.25670505,0.006340566,0.032075092,0.04149336,0.041304488,0.057513632,-0.0052652014,0.021825377,-0.085779145,0.30402467,0.103493266
2,-0.05440919,0.06755407,0.036386516,0.08211682,0.13500665,0.023003086,0.055531077,0.017398793,0.048641823,0.024100821,-0.008151537,0.03131162,-0.00021635857,-0.024312036,0.1219954,0.041499555,0.054466687,0.01724666,-0.014895771,-0.30116862,0.13865066,-0.2920616,-0.0062792646,0.0427248,0.009835066,0.061521232,0.08711635,-0.0080994675,0.0354938,-0.14243838,0.49567178,0.10084609
3,-0.04805882,0.052504875,0.022567337,0.06774676,0.11941892,0.021612465,0.04430172,0.009747284,0.029139068,0.017239302,-0.00820959,0.019466521,0.0049436204,-0.022866046,0.15248203,0.023006983,0.041848466,0.013538647,-0.012259183,-0.31574667,0.050707042,-0.24373443,-0.0043295715,0.034226175,0.011758521,0.046019007,0.06414215,-0.009508265,0.019916156,-0.13327295,0.35754192,0.15245835
4,-0.051896475,0.06008545,0.027472416,0.07279217,0.12370089,0.02396141,0.052336503,0.012039142,0.039317667,0.02701275,-0.009327722,0.023557292,0.0018435501,-0.02450641,0.17089194,0.026681397,0.048689663,0.01769941,-0.014634591,-0.31433827,0.08556503,-0.3082194,-0.0029466508,0.038459793,0.024572195,0.052771844,0.07098436,-0.00951977,0.025122417,-0.17131989,0.395023,0.18781488
5,-0.051869895,0.055358075,0.023700211,0.071995646,0.104282066,0.024274016,0.050061665,0.009474403,0.03227881,0.023967117,-0.009820777,0.022682898,0.0031630844,-0.026433624,0.15850002,0.022402037,0.045202672,0.017321976,-0.015255719,-0.3326975,0.069877505,-0.30400586,-0.005816062,0.03712248,0.011085996,0.05045012,0.06842677,-0.010506149,0.022929758,-0.19686808,0.38102707,0.18686287
6,-0.043731175,0.038929395,0.013108956,0.056126043,0.060380545,0.020273805,0.036737964,0.0030157138,0.015929114,0.0149821825,-0.009419988,0.013500117,0.0069341245,-0.023893856,0.15209837,0.008581466,0.031914778,0.012755219,-0.012041336,-0.31082672,-0.00038840622,-0.20730963,-0.006373762,0.028665021,0.0086732805,0.03567949,0.048596345,-0.010846778,0.011310097,-0.13986571,0.26447603,0.1654495
7,-0.05166584,0.056385785,0.025519688,0.07062819,0.10336624,0.024393126,0.049724143,0.0107954275,0.034894228,0.024171187,-0.008582313,0.022215497,0.0056358064,-0.023738991,0.16399881,0.023766004,0.046446245,0.0159669,-0.012318621,-0.3263815,0.060406417,-0.28564823,-0.0033068848,0.038381502,0.014520773,0.049225055,0.06703731,-0.009731914,0.022935923,-0.17095432,0.36013365,0.167581
8,-0.045761548,0.0456583,0.017242946,0.060095534,0.07811442,0.022416815,0.041753404,0.0067297877,0.022674995,0.01931538,-0.008229618,0.016208507,0.007325041,-0.022647316,0.15648648,0.013633097,0.0371175,0.013216322,-0.011292959,-0.30724144,0.0007525068,-0.22520494,-0.0029936982,0.032521304,0.027826741,0.039892275,0.05341193,-0.010859048,0.014792564,-0.13735601,0.28544357,0.18510169
9,-0.054600265,0.060939945,0.029260926,0.07748404,0.104572125,0.025179517,0.053830083,0.0125050405,0.039052997,0.025250804,-0.009251395,0.02717621,0.0033236286,-0.026809216,0.15364075,0.028968235,0.05002998,0.017753454,-0.015160464,-0.33655858,0.0823533,-0.28303036,-0.00625514,0.04154584,0.011921194,0.055641394,0.076792136,-0.010828522,0.02822687,-0.16780049,0.4227969,0.1656793
10,-0.042529404,0.038053807,0.013484378,0.051851925,0.04423637,0.019819476,0.03533332,0.0026228046,0.017682739,0.016455935,-0.0093859695,0.0118271345,0.00760467,-0.022361036,0.1847469,0.0062651793,0.03132885,0.012405169,-0.0105529,-0.28638008,-0.007881176,-0.16429736,-0.0036120797,0.02828047,0.024546115,0.033361986,0.044683415,-0.011036746,0.009680168,-0.09694513,0.23754944,0.1736266
11,-0.054913342,0.06406713,0.032373153,0.07727727,0.097274184,0.025815647,0.05517667,0.013831233,0.0441072,0.027594794,-0.008900222,0.027239887,0.004012865,-0.025119126,0.1755414,0.030486098,0.052468054,0.017959168,-0.013401212,-0.31913197,0.09269535,-0.2662257,-0.0032551256,0.04300376,0.016726369,0.056513853,0.077533506,-0.010491578,0.029506415,-0.16196504,0.4222117,0.16345944
12,-0.06348062,0.072789595,0.036217283,0.08700734,0.116457656,0.0302461,0.06160005,0.015671264,0.049493916,0.030395288,-0.009425851,0.02824086,0.007888822,-0.025981236,0.18694994,0.03412824,0.05995331,0.01818792,-0.012140542,-0.3460124,0.094945066,-0.3170069,-0.00060478674,0.04874587,0.015324317,0.061649926,0.08471501,-0.010680959,0.03061353,-0.21201104,0.4504273,0.16322728
13,-0.07745314,0.09176284,0.048634507,0.10919108,0.11413869,0.037827242,0.076047204,0.02112608,0.064518884,0.034549832,-0.010019898,0.035656728,0.011214495,-0.028949993,0.18640453,0.046396032,0.0756455,0.02012285,-0.012625782,-0.3662102,0.13402039,-0.35712886,0.0016622139,0.060467266,0.008227936,0.076037385,0.10739294,-0.01253853,0.03875554,-0.24368232,0.5690402,0.14565843
14,-0.066660784,0.07160566,0.03342065,0.08989306,0.10200889,0.03280168,0.060737368,0.012957306,0.04499564,0.02676889,-0.010114888,0.026206924,0.012509986,-0.029254803,0.2023978,0.028867718,0.058538005,0.016681798,-0.010170977,-0.36889684,0.068001226,-0.29992065,-0.0018697516,0.049770415,-0.00017559389,0.06002623,0.083899885,-0.012219144,0.024739603,-0.23244739,0.4254893,0.18166244
15,-0.048963547,0.042755913,0.017451692,0.059385985,0.052260876,0.023364361,0.037946172,0.002931736,0.023352265,0.015265696,-0.010308459,0.013215705,0.014320925,-0.025594097,0.20455027,0.007952953,0.034767956,0.012582092,-0.005539475,-0.3154355,-0.002993185,-0.18078604,-0.006482185,0.03534519,-0.0051690456,0.037404425,0.052703623,-0.010922469,0.008946093,-0.17771451,0.24730797,0.2158515
16,-0.039050005,0.031329837,0.013916569,0.0415369,0.046054326,0.019018602,0.028715756,0.001775903,0.020959172,0.014654793,-0.008662847,0.007749152,0.015702834,-0.018674795,0.22802496,0.0016406339,0.02594934,0.011238677,-0.0003326009,-0.2540031,-0.014270791,-0.15747476,-0.004376149,0.03022842,0.019049294,0.026980732,0.03731712,-0.008063982,0.004498068,-0.148308,0.15107964,0.2392126
17,-0.037333578,0.028356234,0.014837861,0.034262437,0.06014707,0.01900632,0.025696117,0.0028643704,0.022747967,0.015390031,-0.0070456928,0.0047720107,0.020135563,-0.012624423,0.25302124,0.0008210271,0.02453532,0.009637932,0.005207569,-0.22510073,-0.021885328,-0.16981982,0.00010242034,0.030421844,0.04415255,0.022051629,0.030781973,-0.006934491,0.0031329049,-0.13752356,0.10287338,0.22691113
18,-0.037288897,0.02804524,0.016054478,0.030449547,0.059651133,0.019690095,0.02558216,0.0047247354,0.02658018,0.019061942,-0.0058050896,0.00517375,0.021262253,-0.009596884,0.2637425,0.0020695115,0.024791226,0.009487084,0.008188844,-0.19502194,-0.01191778,-0.17016008,0.003066157,0.03142224,0.055289935,0.021189718,0.028785218,-0.006076454,0.004424515,-0.13700709,0.086875275,0.23590782
19,-0.039263763,0.030158933,0.018018536,0.034036927,0.07309348,0.020862076,0.027111197,0.006516353,0.027772114,0.018362578,-0.005105103,0.007257083,0.022562345,-0.0094771935,0.23782751,0.006114656,0.026583571,0.009119756,0.008989785,-0.20250057,-0.0074564815,-0.1772477,0.002567893,0.03365204,0.052652225,0.0235367,0.033170287,-0.0066367937,0.0071878554,-0.15210494,0.10919233,0.21487248
20,-0.05721883,0.063864626,0.03867408,0.07322702,0.10133093,0.0289191,0.055249814,0.018114671,0.055809405,0.03220181,-0.0063797217,0.029648174,0.011866754,-0.019499566,0.21485288,0.034776226,0.053922683,0.017400946,-0.0024973154,-0.26266932,0.1295052,-0.27642113,-0.0008439907,0.049485344,0.024800755,0.056062147,0.07892163,-0.007777958,0.033561125,-0.21224312,0.3952866,0.1878615
21,-0.048677478,0.041616708,0.023065807,0.050618075,0.07523862,0.023941066,0.0374926,0.0074333157,0.035894006,0.023551516,-0.007621685,0.01597287,0.016937975,-0.019026138,0.25020725,0.012086941,0.035466734,0.012852073,0.0023970178,-0.23959112,0.040364277,-0.19446626,-0.0032194832,0.03898464,0.030939074,0.036722172,0.051110573,-0.00789992,0.014902041,-0.17696418,0.22252387,0.24075791
22,-0.042635445,0.036445215,0.019565023,0.044539824,0.07642037,0.021796975,0.033948228,0.0058009713,0.029856231,0.021271681,-0.007390147,0.012512779,0.015495827,-0.017083831,0.23141506,0.008172005,0.031143367,0.012337949,0.0013985942,-0.23491734,0.025457498,-0.20754504,-0.002250336,0.03429416,0.049839973,0.031668097,0.043639287,-0.008489849,0.01181352,-0.17273933,0.18916601,0.23624372
23,-0.06979776,0.09459378,0.050572127,0.112176254,0.11250019,0.043330565,0.074919894,0.034946535,0.05504871,0.01673486,0.00152303,0.032686528,0.028774029,-0.012839342,0.15393591,0.053946223,0.073026806,0.013628554,0.00042455774,-0.35017636,0.0979859,-0.26200858,0.009861417,0.0652059,0.019830516,0.073491015,0.11027682,-0.011992854,0.042187836,-0.21730414,0.55595803,0.1593642
24,-0.061058313,0.07397344,0.036628366,0.08995344,0.120234534,0.034406528,0.06186574,0.019068517,0.043726444,0.021822527,-0.0061212266,0.02452978,0.017503297,-0.022084719,0.19394204,0.032592237,0.058363743,0.015764596,-0.006673571,-0.34553033,0.05461998,-0.29330623,0.0029137516,0.051502623,0.036921747,0.059666354,0.08551209,-0.013087116,0.027345277,-0.20574792,0.42562097,0.20121221
25,-0.048479076,0.04385709,0.019698787,0.056652155,0.07609488,0.024745952,0.03853016,0.004513006,0.024585787,0.016313074,-0.00970153,0.009257891,0.01785106,-0.020856796,0.25309053,0.0066862972,0.035730653,0.0127209,-0.0031252222,-0.29549766,-0.010448728,-0.19735293,-0.00049061386,0.036222562,0.044598404,0.03506036,0.049827773,-0.012093812,0.00835249,-0.14561743,0.22632772,0.21315761
26,-0.04389286,0.036192007,0.017599039,0.042929642,0.063291125,0.022011463,0.031437904,0.0028990437,0.024838787,0.017933637,-0.008922564,0.005248256,0.019416947,-0.015872167,0.27837265,0.0024812866,0.030732844,0.011124784,0.0020130198,-0.25975573,-0.016751604,-0.18364656,0.0028628872,0.032963403,0.056907594,0.026876621,0.037299063,-0.010444935,0.0046188757,-0.13030367,0.14586006,0.20604716
27,-0.0404809,0.034489904,0.017345905,0.041025274,0.036656424,0.020795213,0.030722868,0.004716674,0.025257995,0.018734142,-0.007365637,0.00943275,0.016165156,-0.015837897,0.21593603,0.006387245,0.029100511,0.011206305,0.0014673854,-0.23783122,-0.00015555322,-0.16442491,0.0008060219,0.032075718,0.04058225,0.028183442,0.038463257,-0.009831224,0.008662866,-0.14580327,0.15602994,0.19938654
28,-0.058233507,0.065781265,0.037248097,0.074169025,0.10098201,0.029446388,0.055463538,0.01640274,0.05289327,0.03141148,-0.0071388613,0.02585685,0.012956878,-0.019891756,0.21310908,0.031928338,0.055268664,0.016374776,-0.0032018563,-0.2884876,0.09869136,-0.28043392,0.0026087028,0.048515663,0.029009912,0.054039314,0.07533206,-0.0096459435,0.029042441,-0.19508761,0.3684022,0.17740598
29,-0.04645828,0.04216109,0.02051653,0.05013636,0.046321347,0.02354838,0.037944704,0.005899175,0.03161747,0.023953369,-0.00819449,0.013946975,0.01366581,-0.019659564,0.22986454,0.009463586,0.035577096,0.012759032,-0.0014173586,-0.24724382,0.023592442,-0.18441781,9.9156285e-05,0.035420213,0.035986014,0.03500156,0.047119297,-0.009903705,0.012436888,-0.15051438,0.21191041,0.2218506
30,-0.035419017,0.02987736,0.013276438,0.03856886,0.019699123,0.01878697,0.029140428,0.002519436,0.018851569,0.017391449,-0.0074284505,0.00998154,0.010942785,-0.018160751,0.16513358,0.0025577175,0.024852324,0.01083203,-0.0031480389,-0.2075398,-0.016195185,-0.14115983,-0.002265204,0.027197916,0.05573678,0.02654761,0.03534212,-0.010698632,0.0078110686,-0.12220646,0.16280693,0.1986639
31,-0.033168904,0.028825594,0.014279293,0.031847544,0.042306982,0.017930217,0.02782726,0.0038116113,0.02341745,0.021690683,-0.0063773813,0.007795531,0.0110457195,-0.013142728,0.21324444,0.0022017783,0.024943639,0.01121254,-0.000233904,-0.1869465,0.010536282,-0.17939818,0.0020550569,0.026259206,0.06141008,0.023453787,0.029942283,-0.0075225197,0.0076747118,-0.11341074,0.12430093,0.19576254
32,-0.034637135,0.030199323,0.015661547,0.03023391,0.051054306,0.01894373,0.028546209,0.0051489705,0.027502742,0.025160916,-0.0056339605,0.007884152,0.0121954605,-0.011022894,0.23885587,0.0032355762,0.026589435,0.011011627,0.0022555708,-0.17626984,0.02234151,-0.19174623,0.0050864317,0.027448315,0.06745223,0.023204286,0.02887437,-0.006759817,0.008302367,-0.11233866,0.11227094,0.20045033
33,-0.03674747,0.031517953,0.016600478,0.029525649,0.054527026,0.020336185,0.029181948,0.0057629226,0.02997208,0.027368221,-0.0052755596,0.007207378,0.014168238,-0.009420239,0.2626405,0.0032372866,0.028154824,0.010478051,0.0045583225,-0.17280677,0.024941642,-0.19873644,0.008186157,0.028580293,0.07510921,0.022577029,0.027646955,-0.006817338,0.007917091,-0.11486532,0.10201459,0.19843009
34,-0.061107334,0.07332218,0.043989312,0.07779768,0.0906964,0.03222445,0.063133255,0.021393662,0.06668695,0.0430729,-0.0061040116,0.033594925,0.007965014,-0.019676246,0.2397571,0.038724225,0.061493717,0.019789385,-0.00408721,-0.22767714,0.16386263,-0.2991524,0.00454516,0.05248559,0.038202602,0.06256499,0.08487687,-0.0075850375,0.03917421,-0.21052626,0.43824166,0.18629871
35,-0.05303573,0.05334899,0.027331213,0.06223502,0.06835103,0.028094377,0.047742244,0.01084218,0.041580174,0.030367356,-0.0072190594,0.021561526,0.011500262,-0.02170457,0.2285091,0.018009054,0.044649374,0.014584176,-0.0028175209,-0.249333,0.071086966,-0.23144442,0.00085771165,0.041155342,0.039745692,0.045275636,0.06126394,-0.010428611,0.021346662,-0.18961984,0.30145082,0.20102254
36,-0.043182988,0.03920782,0.018423807,0.04844241,0.05753701,0.02279894,0.036100913,0.0050443355,0.027139103,0.021617815,-0.0076319077,0.013198798,0.011997718,-0.019676734,0.21326059,0.0073592984,0.032911092,0.011933214,-0.0023076637,-0.24479476,0.02547725,-0.19294448,-0.00073689036,0.032325923,0.04606075,0.03296639,0.044948574,-0.010671411,0.011779653,-0.15976682,0.21427795,0.19045688
37,-0.03820239,0.031726774,0.014473529,0.037106846,0.049187195,0.020489335,0.029433293,0.0027526107,0.022370297,0.019936062,-0.0070754467,0.006988446,0.014219301,-0.014827707,0.23618999,0.0011828477,0.02741782,0.009835409,0.00074998627,-0.21978807,-0.0016780356,-0.18140239,0.003092206,0.027963411,0.06365035,0.024064709,0.032081407,-0.0094858715,0.0057449923,-0.12976323,0.13822964,0.18486992
38,-0.03814812,0.032598503,0.015675997,0.033961453,0.05200216,0.021041427,0.029638734,0.0044037155,0.025880145,0.023326851,-0.005984512,0.006568769,0.015346515,-0.011644609,0.2511302,0.0023955896,0.028515838,0.009473471,0.0032039725,-0.20207496,-0.0008519647,-0.19264795,0.007180066,0.028775692,0.07650192,0.023057189,0.029569268,-0.008627376,0.0061040823,-0.12157273,0.117106736,0.19016193
39,-0.04520817,0.043999337,0.023290964,0.053357158,0.06450915,0.02216583,0.038939103,0.009120183,0.03350927,0.02304614,-0.0065913443,0.019647766,0.009449723,-0.019330246,0.17950319,0.018555101,0.0375005,0.012458137,-0.0033770194,-0.2559256,0.06002153,-0.20670222,-0.0019162591,0.035327993,0.02866089,0.038759254,0.05383236,-0.009883596,0.019723633,-0.14673883,0.26374412,0.14457707
40,-0.037033744,0.03310232,0.014508522,0.042297505,0.041137356,0.018770225,0.030277211,0.0049081417,0.0207103,0.01657023,-0.0061693816,0.012514954,0.009793548,-0.01742471,0.16379139,0.008264061,0.027605575,0.00988028,-0.0032892558,-0.23137781,0.008572001,-0.1420339,-0.0017262308,0.027685031,0.03196101,0.028809445,0.03937024,-0.009768728,0.0107158795,-0.106873915,0.1900928,0.1620099
41,-0.03883347,0.040740177,0.019796945,0.051339537,0.07227218,0.018590942,0.03688247,0.00786835,0.027831975,0.019649541,-0.0067335097,0.018897787,0.0040960396,-0.020271435,0.1441322,0.017034827,0.033810575,0.012911457,-0.00829045,-0.25313997,0.050955124,-0.19134475,-0.0047070445,0.03030505,0.026249101,0.037452772,0.051305752,-0.009581901,0.018452302,-0.11584009,0.26489282,0.15294439
42,-0.04060544,0.04364233,0.020403668,0.05487389,0.08642079,0.019171137,0.039702307,0.008465157,0.029050779,0.021357782,-0.007278948,0.01979578,0.0026307392,-0.021099932,0.14408728,0.018551119,0.036095142,0.014298238,-0.010431901,-0.27001804,0.061447278,-0.22689667,-0.004968605,0.031019956,0.022614818,0.040229335,0.05436144,-0.008967681,0.020004917,-0.13707802,0.2873698,0.16515648
43,-0.04757979,0.054752067,0.025361774,0.073996246,0.11059244,0.022674393,0.047532998,0.0134851,0.029269047,0.0149208885,-0.006278931,0.025836565,0.00446219,-0.023593098,0.10161961,0.029798988,0.043802306,0.014628335,-0.013511553,-0.3484916,0.07774188,-0.24396688,-0.008352472,0.03722187,-0.0075286394,0.051257003,0.07322445,-0.01006325,0.027492978,-0.16480735,0.4122542,0.12242662
44,-0.056451887,0.066209234,0.03107308,0.08898968,0.12714152,0.025433298,0.05562733,0.015792796,0.035404716,0.014848579,-0.0075420337,0.02989133,0.004786539,-0.027107224,0.10982532,0.037126698,0.05289665,0.015545406,-0.016642407,-0.38771164,0.085841686,-0.2700207,-0.009077381,0.04313238,-0.011670287,0.060501277,0.08746053,-0.011219846,0.031236488,-0.15833764,0.50147516,0.10598351
45,-0.042386476,0.04505016,0.015209838,0.06804917,0.0737367,0.018293686,0.040952325,0.006341927,0.014516417,0.008761089,-0.008995887,0.021056782,0.00024384004,-0.028867543,0.06748521,0.018743526,0.034422092,0.013369252,-0.020108752,-0.33794147,-0.0046478175,-0.17465669,-0.013076195,0.029617054,0.00045681326,0.04535891,0.06337851,-0.012459548,0.017991086,-0.11040827,0.3817045,0.16469544
46,-0.036624957,0.04046254,0.013415469,0.0571386,0.09950495,0.016704598,0.038156874,0.0055804104,0.014041185,0.012951408,-0.008736648,0.015249793,0.0003655776,-0.023570562,0.098663874,0.012959461,0.03106979,0.014161,-0.018564269,-0.30146217,-0.022391893,-0.21487269,-0.0081577,0.026505578,0.046445496,0.03907164,0.052096978,-0.010842999,0.014538437,-0.104370706,0.3127311,0.20418392
47,-0.04807967,0.05526059,0.025301302,0.07179827,0.11633041,0.020923935,0.050444726,0.010971464,0.03301745,0.023373457,-0.010025096,0.024343066,-0.0016434812,-0.02593606,0.12455443,0.025850203,0.044981733,0.019583115,-0.019943535,-0.32431138,0.0789541,-0.28764194,-0.008472109,0.036150362,0.02343992,0.05273334,0.07178124,-0.009775516,0.026958779,-0.14060922,0.4162072,0.18717173
48,-0.05866407,0.066716745,0.03294119,0.0899829,0.111957096,0.024658632,0.058823332,0.01534198,0.040752016,0.022044804,-0.010268448,0.034135796,-0.0010881253,-0.031130988,0.1072852,0.03767462,0.05371994,0.021491535,-0.021736998,-0.3762582,0.1332779,-0.30312383,-0.014329277,0.04476723,-0.012787253,0.06682672,0.09407234,-0.009588385,0.03726036,-0.19329265,0.55041397,0.15496649
49,-0.042230558,0.04016966,0.012710461,0.0631022,0.053492077,0.017958177,0.03837901,0.0044128224,0.012524385,0.009867153,-0.00965526,0.018366324,0.0013516706,-0.028070062,0.09346312,0.012739781,0.0311367,0.014707912,-0.019231964,-0.32425454,0.00989775,-0.15682194,-0.014035527,0.028256074,-0.010398944,0.042282637,0.058514662,-0.010558968,0.016148947,-0.10854078,0.35127273,0.18276086


==> images/rnn_examples/16/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47736505,0.46169564,0.4919493,0.46607614,0.32044828,0.49001032,0.47664073,0.48393038,0.48720488,0.48132658,0.48060486,0.48785,0.49015427,0.47050914,0.5276009,0.4663343,0.46084365,0.48511553,0.48929086,0.5706214,0.44981745,0.5325433,0.4694784,0.48897588,0.44124258,0.48954555,0.4893943,0.48594967,0.459233,0.718124,0.54061824,0.6412773
1,0.48284927,0.47849604,0.49188748,0.48476577,0.39468396,0.4914512,0.48436198,0.48863813,0.48867506,0.4878404,0.48761427,0.4905053,0.4911887,0.4815849,0.6225899,0.48431405,0.47968674,0.48957506,0.49088547,0.59177935,0.471391,0.51918983,0.479597,0.49020916,0.4387197,0.49091533,0.48943725,0.48936668,0.4674639,0.6620393,0.46605927,0.69129956
2,0.45654535,0.43755224,0.47910297,0.4446481,0.3061545,0.47979385,0.4583695,0.47120064,0.47001755,0.47273955,0.4666544,0.47669458,0.479674,0.4499765,0.69479275,0.4466825,0.43585625,0.47510588,0.47994822,0.66934943,0.42741132,0.6005713,0.44719237,0.47732246,0.53593916,0.47699437,0.4762728,0.4759898,0.4380716,0.75092363,0.46830118,0.8027404
3,0.48899287,0.48381126,0.49374053,0.49025005,0.4239978,0.4937261,0.48856133,0.49137107,0.49174505,0.49101046,0.49061146,0.49237266,0.4929671,0.48646262,0.56674606,0.48842946,0.48459563,0.4922893,0.49353242,0.56101966,0.48028803,0.48951527,0.48388985,0.49268183,0.48354828,0.49307883,0.49183246,0.4925402,0.4772287,0.62986773,0.480469,0.65671265
4,0.47278643,0.4631822,0.48650753,0.47069412,0.36057708,0.4867018,0.47450462,0.4817653,0.48098284,0.48209754,0.47959465,0.48495197,0.48647222,0.46953553,0.67730856,0.47095707,0.46359855,0.48401627,0.48636293,0.6270733,0.45575705,0.5435838,0.46700183,0.48493326,0.4699514,0.4853927,0.4836961,0.4841409,0.45535713,0.70079106,0.45351392,0.75659436
5,0.47721395,0.46705195,0.48776808,0.47385758,0.38808155,0.4884091,0.47761032,0.4838447,0.48324037,0.48463085,0.48179948,0.4863326,0.48795488,0.4731822,0.62875754,0.47296727,0.46683893,0.48613536,0.48853636,0.60381424,0.46225163,0.533115,0.47051185,0.48677975,0.51402974,0.48683295,0.4855914,0.48646763,0.46345255,0.6717095,0.46808612,0.7252673
6,0.4911899,0.4867754,0.49407262,0.49221954,0.45119682,0.4946784,0.49065393,0.4927088,0.49259666,0.49308878,0.49218094,0.49318758,0.49390197,0.48908523,0.5549362,0.4900196,0.48721772,0.49391204,0.49470478,0.5503971,0.48552334,0.49724898,0.48670048,0.49366358,0.50701666,0.49389714,0.49275014,0.4939681,0.48257816,0.5971918,0.479327,0.6422972
7,0.47248042,0.46159467,0.486408,0.4683604,0.35803938,0.48665056,0.47388908,0.48138514,0.48088598,0.48169088,0.47895634,0.48454216,0.48639452,0.46885598,0.6570698,0.46887863,0.46158284,0.48377678,0.4863551,0.6257094,0.45375776,0.55069983,0.46633503,0.4848282,0.47973835,0.48532137,0.48383582,0.48386306,0.45541027,0.69949585,0.46299094,0.75082487
8,0.48797247,0.4828312,0.49273115,0.4889777,0.4329215,0.49319246,0.48793125,0.49074337,0.49055934,0.4909828,0.48997682,0.49167773,0.49261588,0.48553902,0.58461,0.48683324,0.48331663,0.49209854,0.4931376,0.56413776,0.48021606,0.5052655,0.48335212,0.4920569,0.49068353,0.49230826,0.49093497,0.4920917,0.47699663,0.6194887,0.474531,0.66577715
9,0.46551034,0.4505689,0.48302022,0.45736498,0.33652812,0.48355952,0.466856,0.47679412,0.47593102,0.4776462,0.473308,0.48084128,0.48342827,0.4602592,0.67076415,0.4582823,0.44962028,0.47992164,0.48356104,0.6435162,0.4420213,0.577177,0.45767644,0.4814404,0.5080315,0.48152137,0.48039436,0.48040074,0.44818884,0.71996075,0.46682307,0.77433276
10,0.49718112,0.4963438,0.4971523,0.50167066,0.47199115,0.4973462,0.49655268,0.4967488,0.4969667,0.49665946,0.4969767,0.496465,0.49646333,0.49638966,0.5412369,0.4994186,0.49758393,0.49727443,0.49713415,0.534887,0.49589944,0.4719021,0.4939274,0.4967296,0.4817161,0.4972613,0.4958444,0.4972107,0.48958603,0.5712689,0.4739909,0.61598057
11,0.4633395,0.44820938,0.4825272,0.454963,0.3208931,0.4827068,0.46521395,0.47571078,0.47502935,0.47614762,0.47200656,0.48005864,0.48275578,0.4583289,0.6863392,0.45681733,0.44743243,0.4787982,0.48250487,0.6548854,0.43769494,0.5800999,0.45590445,0.4805627,0.48989934,0.48085982,0.47952265,0.47913262,0.44397962,0.7347817,0.46279964,0.78540695
12,0.47124013,0.45948455,0.48574027,0.46748132,0.34287775,0.4857424,0.4723393,0.48010436,0.48015168,0.4802797,0.4775327,0.48340008,0.4851241,0.46727237,0.65493757,0.46795,0.45978615,0.48264596,0.48539636,0.6360425,0.4504864,0.5368918,0.46377718,0.48385412,0.48373252,0.4845214,0.48275614,0.482733,0.45161122,0.7255075,0.45947346,0.77229697
13,0.4591773,0.44070008,0.48064727,0.45044315,0.277784,0.48018286,0.46022043,0.4716571,0.47257665,0.47169107,0.4676505,0.47693357,0.47943687,0.45283446,0.6779963,0.45213017,0.44080013,0.47525677,0.47978428,0.6774645,0.42802033,0.5636058,0.44811386,0.47772902,0.4758366,0.47854966,0.47677454,0.47571382,0.43334448,0.7947218,0.45957103,0.82879776
14,0.4830641,0.4755394,0.4906949,0.48363152,0.39459848,0.49073488,0.4827179,0.48724717,0.48748553,0.48753515,0.48595974,0.4889818,0.48953596,0.47998965,0.6042923,0.48273996,0.4763927,0.4889655,0.49055853,0.59214914,0.4706131,0.4901273,0.4761945,0.489391,0.4963919,0.49004477,0.48832732,0.4892336,0.46827713,0.66777563,0.46673337,0.7141345
15,0.49608478,0.4947161,0.496765,0.5001355,0.46617037,0.49706188,0.49538314,0.4963127,0.49636334,0.49635252,0.4963076,0.4958968,0.4956707,0.49562132,0.53747463,0.4988178,0.4958567,0.4969472,0.4967357,0.54078937,0.4934217,0.47128096,0.4925959,0.49630573,0.50177884,0.49708426,0.4956153,0.49698594,0.48844635,0.5742572,0.4775767,0.6244407
16,0.4973134,0.4978458,0.49808684,0.5020323,0.4692012,0.49816757,0.4974646,0.4978825,0.49789283,0.497608,0.49807173,0.49739337,0.49694598,0.4981115,0.5457365,0.5015431,0.49925372,0.49822864,0.49744973,0.53941727,0.49589854,0.4784021,0.49557248,0.49760422,0.4756704,0.49872628,0.4971026,0.49801585,0.490104,0.5612864,0.47350794,0.6131989
17,0.49845815,0.4994852,0.49895993,0.5029889,0.4705003,0.49887103,0.498771,0.4986153,0.4991996,0.4982147,0.49892715,0.498114,0.49759802,0.4996209,0.53020704,0.50251913,0.50093937,0.4989834,0.4980222,0.53716475,0.49735534,0.4805432,0.49700275,0.4984182,0.4675073,0.4996503,0.49800786,0.4985891,0.4911913,0.56070983,0.4757497,0.60672677
18,0.49711937,0.49798796,0.49852473,0.5014919,0.46777812,0.4984123,0.49777502,0.4978576,0.49838227,0.49798918,0.49811053,0.4978966,0.49717942,0.49813598,0.549892,0.50137824,0.49932298,0.49849945,0.49755415,0.54227746,0.4963496,0.48168203,0.49554843,0.49805802,0.467834,0.4991506,0.49746978,0.49816895,0.4902675,0.5605205,0.4706871,0.6120178
19,0.49432835,0.49278307,0.4971682,0.49606606,0.4563544,0.4971555,0.49475017,0.4958315,0.4965039,0.49599624,0.49553412,0.49618912,0.49602148,0.49428305,0.5416724,0.49577463,0.49347702,0.4968008,0.49650377,0.54666567,0.49041528,0.49537915,0.4918268,0.49663475,0.48453292,0.49747592,0.49607745,0.49658343,0.48700848,0.5749914,0.4803378,0.61787
20,0.45799336,0.44009274,0.48037738,0.44654107,0.30326584,0.48064318,0.4601935,0.47222146,0.4715762,0.4739344,0.4678558,0.477985,0.48043108,0.45213684,0.7051007,0.44964173,0.43886593,0.4762875,0.48052332,0.6701874,0.42990664,0.59580773,0.44910467,0.4785635,0.5144179,0.47868893,0.47747353,0.4768706,0.43928808,0.74881124,0.45797005,0.8026913
21,0.49705634,0.4975652,0.4977606,0.502664,0.46808493,0.49794757,0.49717104,0.49738118,0.49758586,0.497689,0.49770424,0.49715006,0.496154,0.4977097,0.54893637,0.5016677,0.49900147,0.49800906,0.4972528,0.54521465,0.49626234,0.47004905,0.49422964,0.49731937,0.48780972,0.49835646,0.49660277,0.49790207,0.4893765,0.57358265,0.468703,0.62939554
22,0.49174,0.48936415,0.49558577,0.49359173,0.4466958,0.49564013,0.49217755,0.49407822,0.49424553,0.4942022,0.4935668,0.49467793,0.49474707,0.4911669,0.5691082,0.4931303,0.4901837,0.4951071,0.495184,0.55490875,0.48672184,0.4994259,0.48879328,0.49495867,0.48289868,0.4956584,0.49418974,0.4950015,0.48315912,0.5920239,0.47255483,0.6385353
23,0.466373,0.43922478,0.48689887,0.4475813,0.24015608,0.4840404,0.46300787,0.47416437,0.4800664,0.47075716,0.4686523,0.47992456,0.4838318,0.4535253,0.5085799,0.44675025,0.43787107,0.47671428,0.48345765,0.6022806,0.4237708,0.5250178,0.4504501,0.4826248,0.45176473,0.48321593,0.4827049,0.47847247,0.43909436,0.8143846,0.5631902,0.7270688
24,0.48147395,0.47543135,0.4902971,0.4833182,0.38790807,0.49007857,0.48196375,0.48696923,0.48690146,0.48652163,0.48553705,0.4884975,0.4893205,0.47927147,0.6283132,0.48240116,0.47655922,0.48838568,0.48977873,0.6044424,0.4685482,0.5109921,0.47598082,0.48868224,0.46128377,0.4895372,0.48761076,0.48835492,0.46484974,0.6773606,0.45916307,0.72706026
25,0.49845946,0.49961954,0.49828216,0.5048197,0.47227573,0.4982168,0.49815983,0.49805766,0.498608,0.4978167,0.49851692,0.49745834,0.496827,0.49914157,0.53814036,0.50327593,0.50133693,0.49847153,0.49763703,0.54171306,0.49837086,0.4654091,0.49580476,0.4976605,0.47303042,0.49871916,0.49696752,0.49823198,0.49034852,0.5730239,0.4685093,0.62516636
26,0.49707335,0.49785802,0.49831697,0.50193805,0.46405593,0.4980353,0.49739203,0.49755824,0.49831602,0.49734378,0.4977861,0.49738425,0.4968761,0.4979582,0.5448055,0.50172144,0.4994238,0.49810925,0.49722934,0.54619426,0.49572137,0.4745535,0.49513707,0.4976132,0.4622389,0.49874264,0.49696192,0.4977428,0.48908353,0.57069886,0.4687056,0.6216296
27,0.49047968,0.4870294,0.49491996,0.49081102,0.44874406,0.49507955,0.49081743,0.49320394,0.49325782,0.49386156,0.49240652,0.49403933,0.49436805,0.48932087,0.5714047,0.4909448,0.48732287,0.4945371,0.49478683,0.55803114,0.48484558,0.5008878,0.4872947,0.4944708,0.4982793,0.49488133,0.4935539,0.49452996,0.4833502,0.57986206,0.4748255,0.63446873
28,0.46576285,0.45200494,0.48412505,0.45859477,0.32184595,0.48395127,0.4677519,0.47719342,0.47727603,0.47768086,0.47387567,0.48159298,0.48357898,0.46157724,0.6756413,0.46077025,0.45176074,0.48030493,0.4834856,0.6525387,0.44161826,0.5705529,0.4584002,0.48205206,0.4759171,0.48274323,0.48115653,0.48043168,0.44608077,0.7355562,0.45903236,0.78321433
29,0.4961523,0.49599203,0.49708727,0.5012266,0.46839947,0.49719632,0.49608877,0.4965228,0.4966557,0.4969519,0.49673146,0.49657091,0.4959478,0.49605978,0.56237847,0.50006974,0.49732852,0.49729058,0.49681276,0.5448958,0.49533293,0.47040278,0.49312133,0.4966751,0.4847413,0.49738565,0.49571887,0.4972201,0.48874432,0.57174706,0.46521026,0.6284361
30,0.49389616,0.49168724,0.49601713,0.49519223,0.4688561,0.49637204,0.49389225,0.495261,0.49509135,0.49546775,0.49481472,0.49536183,0.49592024,0.49281916,0.5531835,0.49374005,0.49195224,0.49616477,0.49632964,0.5385783,0.49049124,0.5045268,0.49136415,0.49576244,0.49580428,0.49597362,0.49487358,0.49607903,0.48778996,0.56279635,0.4803893,0.6069368
31,0.49550638,0.4958173,0.49789667,0.49908382,0.4609646,0.4976201,0.49615455,0.49691483,0.49722987,0.49686038,0.49692437,0.4973374,0.49691305,0.49600387,0.5668969,0.49886912,0.49693295,0.49742943,0.4969612,0.5454364,0.49388832,0.48794442,0.49384993,0.49727327,0.46015716,0.4981749,0.49672264,0.49722445,0.4886424,0.5672257,0.4684559,0.60959566
32,0.49450374,0.49445716,0.49737516,0.4979896,0.45859522,0.49717605,0.49537563,0.49612778,0.4965464,0.4964751,0.49617675,0.4968732,0.49635783,0.494873,0.5736758,0.49785158,0.49557853,0.49695998,0.49652287,0.54937637,0.49286932,0.48877665,0.49259475,0.49681124,0.46359313,0.49759683,0.4960685,0.49674392,0.4874691,0.57145447,0.46504158,0.6194019
33,0.49544224,0.49582908,0.49790165,0.4993968,0.46042725,0.497561,0.49628982,0.49661425,0.4973538,0.4969664,0.49681088,0.49737054,0.49669033,0.4959595,0.5694158,0.4992778,0.4971252,0.49746376,0.4968732,0.54758674,0.49444985,0.48212487,0.49352387,0.49729708,0.4595305,0.49812278,0.49651575,0.49718744,0.48830733,0.57113844,0.4632787,0.6180079
34,0.4518174,0.43240458,0.47797757,0.4397657,0.273122,0.47795743,0.454875,0.4683811,0.46791157,0.47011933,0.46362257,0.4752902,0.4778183,0.44567338,0.7430474,0.44369596,0.43127427,0.472867,0.4776398,0.6971703,0.420087,0.60345113,0.44224483,0.4756268,0.49759683,0.47589064,0.4743664,0.4734406,0.42943433,0.78300697,0.4454411,0.8347015
35,0.4909919,0.48727146,0.4948152,0.49292898,0.44019192,0.4947699,0.49079436,0.49273625,0.49332032,0.49326032,0.4922214,0.4938018,0.49367124,0.48922464,0.5743572,0.49183574,0.48803255,0.49409094,0.49463233,0.55794823,0.48543602,0.48174974,0.4861382,0.49405715,0.49482238,0.49447942,0.4929956,0.49424985,0.48147732,0.60917413,0.4686126,0.653002
36,0.49379864,0.49153873,0.49640763,0.49581355,0.4548445,0.49631083,0.49361616,0.4950189,0.49551845,0.49504074,0.49464497,0.49545008,0.4954989,0.4928447,0.55231845,0.49495348,0.4923051,0.49589914,0.4960648,0.54481983,0.48966947,0.48689032,0.49046108,0.4957403,0.48730135,0.49626738,0.49498537,0.49590266,0.486044,0.58373314,0.47670022,0.6204548
37,0.497274,0.49772456,0.4982428,0.5015123,0.4687548,0.49800658,0.4974875,0.4975236,0.49817824,0.49741834,0.49776283,0.49755463,0.4971483,0.4976847,0.54781675,0.5008871,0.4990517,0.49808332,0.4974849,0.53966486,0.49629468,0.4780673,0.49529493,0.49763456,0.46690705,0.49847817,0.49695793,0.49775565,0.49003997,0.5663209,0.47069693,0.6076937
38,0.49524862,0.49537215,0.49757472,0.49917078,0.45940924,0.49726194,0.49594757,0.4963714,0.49705428,0.49651587,0.49650142,0.49690357,0.49648556,0.49561378,0.5675527,0.49894035,0.4966417,0.49717447,0.49663717,0.5492656,0.49354172,0.48343062,0.49330303,0.49689457,0.458819,0.49773294,0.49609193,0.49680027,0.487383,0.5743515,0.4658695,0.62066495
39,0.47497246,0.46329406,0.48760962,0.46739566,0.39010116,0.48816887,0.47577566,0.4829989,0.4825223,0.48455995,0.4802232,0.48612398,0.48794547,0.47067896,0.6202022,0.46855152,0.46191025,0.48585144,0.48839864,0.6033021,0.45850232,0.5571943,0.4687391,0.4868369,0.53466475,0.48654115,0.48583692,0.48632088,0.4649395,0.6462389,0.47814906,0.7023431
40,0.49466184,0.4923203,0.49665982,0.49647498,0.46187878,0.49666616,0.4943356,0.49552828,0.49581286,0.49556658,0.495193,0.49585453,0.49602094,0.49336407,0.5471723,0.49536324,0.49290824,0.49626684,0.49650118,0.5374694,0.49100235,0.48672488,0.49150187,0.49614656,0.48781174,0.49649438,0.4953836,0.4963483,0.4878474,0.5703642,0.48203543,0.60483277
41,0.47924736,0.4706928,0.48962408,0.47507262,0.40263185,0.49000585,0.48018396,0.48613852,0.48536202,0.4866874,0.48401198,0.4883726,0.48994243,0.47614974,0.6186994,0.47549495,0.4701308,0.48805708,0.49001706,0.59065706,0.4656506,0.5484566,0.47465208,0.48874444,0.50073475,0.48877877,0.48787826,0.48833892,0.468667,0.6347555,0.47537124,0.6849225
42,0.48102662,0.47350612,0.49027872,0.47864786,0.405823,0.49064013,0.48184636,0.4870932,0.4864274,0.48756003,0.48535421,0.4891381,0.49037376,0.47824147,0.6179678,0.47852695,0.4733908,0.4888134,0.49054775,0.58827233,0.46883455,0.5328686,0.47635216,0.48939568,0.49665427,0.48957032,0.48845926,0.48903894,0.46973982,0.63869005,0.47145063,0.68752694
43,0.4729097,0.45690486,0.48654157,0.46264112,0.35811123,0.48682815,0.47224453,0.48072693,0.48089957,0.48092723,0.4772429,0.4839688,0.48671857,0.46604657,0.5882807,0.46217206,0.45532405,0.4832049,0.4871405,0.59809196,0.44987988,0.55158347,0.46416238,0.48517418,0.53469396,0.48484394,0.48445395,0.48412287,0.45903045,0.69076365,0.5041732,0.7056706
44,0.46793652,0.45125255,0.48405415,0.45883146,0.3314657,0.48427355,0.46790916,0.47753766,0.47749373,0.4774201,0.47389838,0.4811415,0.484008,0.4613262,0.622056,0.4587627,0.4503114,0.480213,0.4843598,0.62676626,0.4419278,0.56123763,0.45872375,0.48214513,0.50874954,0.48221615,0.4813942,0.48092702,0.4493597,0.72908545,0.4907049,0.7562922
45,0.48406208,0.47645438,0.49009985,0.48299056,0.43015298,0.49108925,0.48375383,0.48826447,0.48690456,0.4884687,0.4867899,0.48908678,0.4909682,0.4802673,0.59633327,0.48046872,0.47612175,0.48965907,0.4915252,0.5687903,0.47330362,0.5262819,0.47901312,0.48957792,0.5151927,0.48926735,0.4883421,0.48994827,0.4732798,0.62076366,0.48389482,0.6709452
46,0.48646858,0.48211423,0.49233654,0.4878159,0.42510703,0.49276912,0.48712754,0.49062407,0.48980704,0.48981437,0.48967388,0.4912234,0.49274436,0.48461646,0.6023919,0.48539546,0.48259327,0.4914092,0.4925128,0.5695367,0.47738776,0.52738416,0.48337027,0.4914064,0.4631119,0.4918451,0.4904834,0.49121958,0.47383264,0.6281493,0.4764968,0.66834563
47,0.46783352,0.45465004,0.48429638,0.4611732,0.34578326,0.48480007,0.46933392,0.47862104,0.47762755,0.47921857,0.47547653,0.48240688,0.48476487,0.46321198,0.67271745,0.46160096,0.4539457,0.4813518,0.48463693,0.6375233,0.4468225,0.5735657,0.460758,0.48279747,0.49345013,0.48298883,0.48182136,0.48184255,0.45129266,0.71029085,0.4642711,0.76552933
48,0.45940548,0.43870518,0.47988945,0.44610158,0.31139794,0.48076516,0.45972574,0.47226143,0.47124222,0.4735366,0.4675256,0.47717378,0.48048797,0.45142323,0.6621696,0.4469133,0.43659946,0.4759171,0.48107994,0.654191,0.4293952,0.5827885,0.4485184,0.4783186,0.5577673,0.4779534,0.47736484,0.47711888,0.44176683,0.7458555,0.48384485,0.78962785
49,0.49217576,0.48730418,0.49411494,0.49342582,0.45575455,0.49483845,0.49105936,0.49320486,0.49259663,0.49313807,0.49257612,0.49326658,0.49422398,0.48924133,0.5508989,0.4902488,0.48760056,0.49398354,0.49505478,0.53972065,0.48618788,0.49370494,0.48736012,0.49378023,0.5095421,0.4937973,0.49283385,0.49435285,0.48376244,0.59129477,0.48783797,0.629114


==> images/rnn_examples/16/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.072850816,0.123427376,0.06318523,0.13697368,0.6179436,0.04195778,0.0877095,0.05459774,0.07314775,0.01606154,0.010894691,0.042110946,0.023854468,-0.00095202465,0.2838436,0.09740838,0.09841098,0.009208204,0.0024757474,-0.6935768,0.18840802,-0.5673471,0.018885273,0.070464924,0.02814652,0.08630537,0.1301591,-0.0042074244,0.058503706,-0.15289403,0.5348456,0.028581105
1,-0.04979083,0.06072826,0.025770407,0.06420613,0.36191005,0.021314166,0.04918612,0.009861741,0.04030384,0.029833963,-0.010247998,0.01571396,0.0014263,-0.020914514,0.38110647,0.024662586,0.049386602,0.015526032,-0.012471851,-0.4551229,0.049135692,-0.43150964,0.004923509,0.03423382,0.15648963,0.04549982,0.058887184,-0.009321716,0.01890054,-0.11419643,0.29720265,0.34093842
2,-0.091301166,0.10522724,0.051706858,0.13546027,0.42612723,0.031209731,0.08533255,0.022095785,0.071718656,0.03629906,-0.016365075,0.05212681,-0.0071079,-0.048407033,0.2578564,0.07101326,0.08989355,0.028757919,-0.02762817,-0.69001436,0.282497,-0.54409134,-0.022025285,0.062883586,-0.09727153,0.09500129,0.13560973,-0.013133066,0.057742707,-0.23980972,0.5809381,0.121699765
3,-0.04525124,0.0416059,0.009499964,0.057126153,0.17434643,0.021353377,0.035804555,0.0025098876,0.010824965,0.0112904655,-0.008794567,0.008412783,0.010457012,-0.023252195,0.26547563,0.005855779,0.032784015,0.010447766,-0.0101749515,-0.44692656,-0.034364887,-0.24379833,-0.002707596,0.027548714,0.022302289,0.03267805,0.044548966,-0.011616653,0.0061704917,-0.096790574,0.22779243,0.25504583
4,-0.066535674,0.08035023,0.035253532,0.091411114,0.31976157,0.029328568,0.06926374,0.016200563,0.054813575,0.041000314,-0.011866728,0.03053287,-0.0012114517,-0.031056575,0.33335194,0.036683336,0.067147925,0.024064245,-0.018721687,-0.5514448,0.14391363,-0.50530046,-0.0020761013,0.0478437,0.0936171,0.066245615,0.08715735,-0.010939029,0.034556996,-0.19603305,0.41489214,0.32688951
5,-0.06029157,0.06035311,0.021815551,0.08231822,0.18585795,0.027061941,0.054625716,0.007936912,0.028424826,0.023503039,-0.011557854,0.02402136,0.004824113,-0.032865204,0.20305388,0.022376653,0.050617456,0.018620826,-0.017268028,-0.51985204,0.0680741,-0.38723218,-0.009761992,0.039767127,-0.0062142406,0.05325846,0.073242806,-0.012834222,0.024000533,-0.20042656,0.35426962,0.19389682
6,-0.03793478,0.024933465,0.0028746962,0.04256546,0.03298091,0.01705654,0.025151849,-0.0034285877,5.9098005e-05,0.0065460107,-0.009491818,0.0047730114,0.011040539,-0.022821002,0.17455111,-0.005067853,0.020722913,0.008639813,-0.00924235,-0.34577748,-0.072465815,-0.12758939,-0.0073457565,0.021430999,0.008320095,0.022259377,0.030888109,-0.0117626665,0.00050336536,-0.04759684,0.15788732,0.12327858
7,-0.070873074,0.08647909,0.040917825,0.09961413,0.3211554,0.03174597,0.07166105,0.0206479,0.058970176,0.037209127,-0.00898249,0.03392845,0.0048911674,-0.028373182,0.3186984,0.0460074,0.07307405,0.021184161,-0.013958118,-0.56877565,0.14070766,-0.50855094,-0.00075268734,0.053626146,0.05342842,0.06945555,0.09489658,-0.009989744,0.038291395,-0.18661976,0.4201647,0.20177239
8,-0.043427683,0.038895193,0.009662566,0.053322557,0.09012027,0.021652307,0.036576174,0.0030055295,0.011558264,0.015572347,-0.008423807,0.011006229,0.009433719,-0.023483532,0.18589382,0.0044302335,0.031222694,0.011120564,-0.010829884,-0.37847728,-0.06010096,-0.19178545,-0.002934401,0.028556047,0.061577894,0.032709505,0.042993803,-0.0127797555,0.007993837,-0.068871394,0.21765217,0.21486764
9,-0.078698866,0.09386437,0.04541727,0.116425954,0.33589444,0.031995017,0.078335896,0.02101996,0.0623551,0.035916377,-0.012101902,0.042706314,-0.00047822387,-0.038325526,0.2711632,0.055584945,0.08001261,0.025153669,-0.021284629,-0.62248373,0.19618939,-0.510411,-0.011337591,0.057876185,-0.013431561,0.080822654,0.11351908,-0.012786614,0.047176696,-0.19087477,0.49482954,0.12226387
10,-0.031133778,0.015825951,-0.002155418,0.025961414,-0.011874312,0.014802336,0.017373567,-0.007305693,-0.0034999128,0.007959604,-0.009719611,-0.0033840956,0.012059785,-0.018352557,0.24690913,-0.016709732,0.013057808,0.0072383485,-0.0061206883,-0.27797708,-0.1014811,-0.06438796,-0.0010565944,0.015575448,0.04560308,0.011589618,0.013505992,-0.011537121,-0.008408352,-0.0021880122,0.074381664,0.17662156
11,-0.08440668,0.11030983,0.0563657,0.12655236,0.39744225,0.036541954,0.08917971,0.028689863,0.07921347,0.04464163,-0.010189743,0.0477944,0.00075660076,-0.03517171,0.3137395,0.068140134,0.09333308,0.026654352,-0.018365648,-0.650411,0.23396006,-0.59692395,-0.0037742525,0.06620877,0.032360025,0.09034298,0.12530127,-0.0119789215,0.055433016,-0.25806782,0.5288026,0.16458169
12,-0.086608715,0.098130226,0.043993898,0.11476594,0.361852,0.038957536,0.07925243,0.020115912,0.061580777,0.037888344,-0.011503747,0.032822795,0.012916385,-0.03248899,0.41444087,0.04675005,0.08326056,0.020688968,-0.012245947,-0.6671344,0.1272451,-0.54181194,0.0020492272,0.061643876,0.043520555,0.07506519,0.103876494,-0.012631688,0.0374487,-0.24620578,0.4516382,0.19896713
13,-0.11913813,0.14300132,0.0689307,0.16814317,0.5486683,0.053510044,0.11198105,0.032107927,0.09256928,0.046689983,-0.013088379,0.050055865,0.016750634,-0.041770346,0.5809082,0.079169095,0.12314012,0.025845941,-0.015301839,-0.8263502,0.24834055,-0.7061476,0.0046435185,0.08554441,0.011342248,0.10581977,0.15270914,-0.017676009,0.057036195,-0.23122476,0.6035429,0.09426808
14,-0.06328823,0.060182475,0.020009011,0.07884855,0.18524396,0.030197801,0.051164567,0.005697688,0.028559076,0.021123884,-0.011184004,0.01852944,0.0147715695,-0.03314542,0.3378401,0.014265123,0.04913998,0.014389249,-0.008379064,-0.5584009,0.01111849,-0.32434127,-0.0057139145,0.043003213,-0.016600082,0.048271526,0.0670189,-0.013101903,0.0138690295,-0.16234314,0.2985653,0.28721508
15,-0.03221789,0.014881076,0.0017252584,0.02892613,0.010898807,0.0143498415,0.01589701,-0.0071319044,0.0020673058,0.0040307925,-0.0107580675,0.00044736543,0.016478257,-0.02252742,0.23597953,-0.013178245,0.011696792,0.008703683,-0.0009906046,-0.2983587,-0.076715775,-0.08561226,-0.011260725,0.021731658,-0.01247709,0.015411153,0.022750385,-0.009924741,-0.0063817836,-0.09028554,0.087729186,0.2611296
16,-0.02967612,0.020239621,0.010557462,0.023414489,0.049693357,0.0149276955,0.01978958,0.0006406865,0.01884401,0.0143001685,-0.0071422406,0.002379557,0.017362824,-0.011953505,0.28121963,-0.0047309343,0.017343074,0.010026958,0.004911097,-0.21649826,-0.026768554,-0.14939217,-0.0023439373,0.025637811,0.051400296,0.016850533,0.022572914,-0.0053446186,0.00023009535,-0.097095564,0.068117425,0.26975447
17,-0.035939515,0.025476178,0.0158995,0.026615707,0.088859774,0.019200508,0.022787329,0.0039971042,0.02469496,0.016333383,-0.0054980726,0.0018400501,0.024862505,-0.006619715,0.32495874,-6.8582594e-06,0.02317151,0.00810637,0.010864463,-0.21980906,-0.030982604,-0.19858608,0.0045694765,0.031030582,0.08552283,0.017283149,0.024671767,-0.005915937,0.0018670947,-0.1073502,0.062326413,0.20891143
18,-0.037872694,0.028079065,0.017471459,0.026556978,0.073812634,0.020666096,0.025737701,0.00668436,0.030733969,0.023066884,-0.004649034,0.005656042,0.02275216,-0.0066779642,0.30613983,0.0033336233,0.025317363,0.0094379,0.011344184,-0.18931341,-0.002212491,-0.18670997,0.006083708,0.032953814,0.08320091,0.02058615,0.027315393,-0.005336638,0.0058503617,-0.11879559,0.077059686,0.2512702
19,-0.042668875,0.03336812,0.020372143,0.03846817,0.1103617,0.022590559,0.029425768,0.008538911,0.029586919,0.01818313,-0.0045580566,0.009551847,0.024472862,-0.009688018,0.24943054,0.010457777,0.02947218,0.008953446,0.010040247,-0.24297912,-0.003397422,-0.20830768,0.002165126,0.03686347,0.066184424,0.026475852,0.038589146,-0.007432286,0.010254385,-0.15036204,0.1320908,0.18711956
20,-0.09651464,0.12178014,0.06604228,0.14076465,0.42074072,0.043126035,0.100572094,0.03487937,0.09596416,0.053828046,-0.009261133,0.058686383,0.0023025346,-0.03686684,0.32577878,0.08158366,0.10569077,0.02931496,-0.015237689,-0.6779746,0.33406803,-0.63090616,-0.00480564,0.07614239,-0.01791509,0.10122449,0.14243758,-0.0107934885,0.06750004,-0.29577306,0.5732406,0.11060247
21,-0.04081441,0.019847222,0.0077213207,0.027511766,0.06518466,0.019314913,0.020162685,-0.0031997098,0.016422862,0.015254053,-0.009006311,0.0024992796,0.022353906,-0.018800892,0.3261943,-0.0108224545,0.017292095,0.008449906,0.0073798485,-0.25772995,-0.05022867,-0.13628103,-0.0056476607,0.02920691,0.045797147,0.017811058,0.024267677,-0.008210501,-0.0030873055,-0.109224625,0.07491025,0.3186804
22,-0.038759746,0.033238985,0.016629811,0.040140226,0.10905268,0.02042252,0.031858508,0.0043943515,0.024824651,0.019841183,-0.0074835913,0.009466824,0.014587643,-0.01601356,0.24502063,0.0046115397,0.028608922,0.012228903,0.00043442656,-0.28626397,0.012320982,-0.24738286,-0.0013977578,0.03091656,0.09386515,0.02769236,0.037901048,-0.009492921,0.009466147,-0.14262468,0.16304876,0.23024936
23,-0.121841446,0.18595928,0.088769525,0.22235699,0.7199706,0.07493699,0.1381655,0.07480805,0.08946815,0.015381054,0.011579977,0.05934596,0.047466315,-0.012418348,0.4119364,0.13142976,0.14990236,0.017114926,-0.00055982353,-0.90508187,0.2380646,-0.72471195,0.02595405,0.110745415,-0.04169507,0.12991238,0.19993675,-0.018621791,0.08164518,-0.28096136,0.72944874,-0.09944884
24,-0.05990849,0.06258018,0.024859117,0.07632907,0.26386163,0.028041072,0.055061925,0.0044019655,0.035826825,0.029275175,-0.014685108,0.018160814,0.007234258,-0.03453996,0.40492806,0.014514408,0.051605012,0.019233966,-0.014564784,-0.5385341,0.019509701,-0.41813892,-0.003840707,0.042019054,0.115190834,0.050465174,0.067881405,-0.015661573,0.016353829,-0.13549878,0.31623638,0.3283068
25,-0.036223523,0.013836781,0.0029239645,0.022261856,0.045017973,0.015351307,0.015443254,-0.010083739,0.0056132902,0.011028493,-0.013423907,-0.005957046,0.018477047,-0.019747717,0.3681727,-0.019520655,0.012987163,0.00979363,0.00039628145,-0.28426832,-0.07908515,-0.12716068,-0.003879684,0.021473141,0.06691902,0.010736058,0.014903676,-0.011332528,-0.010242967,-0.054448348,0.054513287,0.22562441
26,-0.040071096,0.028958587,0.015730515,0.02899255,0.06728638,0.01962816,0.02471327,0.0013268675,0.025415927,0.019924171,-0.008303058,0.001303829,0.02135986,-0.011090274,0.35806376,-0.0017591221,0.026037952,0.009665913,0.007240655,-0.25866616,-0.024543302,-0.19161488,0.0062683634,0.030331008,0.091912106,0.019031035,0.025494073,-0.009031344,0.0010834499,-0.093959674,0.079809435,0.19754535
27,-0.039468102,0.035085313,0.017689303,0.041266635,0.02041971,0.020412792,0.03160726,0.006805361,0.026721418,0.020385893,-0.0061525707,0.014075433,0.013490606,-0.016793251,0.15042348,0.010846254,0.02957583,0.011710624,0.0009691787,-0.24969652,0.016905708,-0.16688737,-0.0012231221,0.03259017,0.031580918,0.030673556,0.041442674,-0.009685909,0.013204807,-0.14947848,0.16726775,0.19096799
28,-0.09333112,0.11630359,0.06246255,0.12884101,0.43619508,0.043285552,0.093587756,0.03203172,0.08982923,0.050358407,-0.008254568,0.04691482,0.011317813,-0.02941101,0.43311182,0.070207275,0.100753866,0.024185939,-0.008599926,-0.66163397,0.24258436,-0.62351674,0.00519794,0.073831566,0.06872491,0.08956428,0.1259461,-0.011258762,0.05509098,-0.24090253,0.5090429,0.13385989
29,-0.035615373,0.01936231,0.004060515,0.02597145,-0.0023107338,0.018088754,0.021084815,-0.004573985,0.0108559225,0.016969496,-0.009448102,0.0022513461,0.014677899,-0.019858886,0.26815096,-0.013218422,0.01643645,0.009343537,0.00035230443,-0.24789304,-0.052934837,-0.11007644,-0.0024059555,0.023085136,0.052653443,0.016541116,0.019989222,-0.010439123,-0.0035730815,-0.07800131,0.08122494,0.2822215
30,-0.025575148,0.018793032,0.0063131736,0.02800578,-0.0046312925,0.014495353,0.021248922,-0.0008241742,0.006523416,0.011296591,-0.006905729,0.0062783128,0.008484938,-0.017388634,0.09282859,-0.004384394,0.0151552595,0.009170738,-0.0049827914,-0.18694846,-0.056945276,-0.10444804,-0.004740009,0.019744208,0.0888048,0.01880337,0.024676101,-0.011869973,0.0035573917,-0.07733157,0.11909076,0.1569232
31,-0.031871054,0.02849273,0.015531064,0.025455598,0.08092266,0.01744317,0.027096458,0.005214663,0.028469184,0.026558364,-0.005466472,0.0057469252,0.011380616,-0.008412805,0.2974179,0.0018806314,0.025642004,0.011786048,0.00270586,-0.19946453,0.0390541,-0.23221694,0.0064573786,0.025914067,0.08920157,0.020785656,0.025222206,-0.004507579,0.007843042,-0.089089945,0.09552933,0.19445309
32,-0.037360318,0.032574534,0.0173706,0.029152643,0.078174144,0.02043848,0.03001811,0.006659602,0.03226305,0.029355345,-0.0050423387,0.00816113,0.01365352,-0.009230307,0.29554474,0.0043643685,0.029098824,0.011033074,0.00483353,-0.20427054,0.03620885,-0.22079314,0.008323571,0.029385779,0.09810233,0.023504226,0.028638398,-0.006202364,0.009291763,-0.09617804,0.10798012,0.21115762
33,-0.039981697,0.03367328,0.01782832,0.029140605,0.0766695,0.022184037,0.030433642,0.006538483,0.03302929,0.030243512,-0.0050442507,0.0066726427,0.01646494,-0.00804678,0.3210411,0.0032912253,0.030411575,0.010116755,0.00699319,-0.21178225,0.029365469,-0.22319469,0.01155755,0.030392056,0.110823475,0.02240583,0.027136054,-0.007074485,0.007857129,-0.101633236,0.09970184,0.19922855
34,-0.11352166,0.14796218,0.08045728,0.16224456,0.5130564,0.05247546,0.12028087,0.04441396,0.120468535,0.07072339,-0.0086918175,0.06882653,0.0027286026,-0.03868163,0.41491655,0.09823034,0.12778164,0.03389105,-0.014261724,-0.7400552,0.4028024,-0.74069685,0.002295803,0.09054511,0.008767693,0.1193783,0.16513687,-0.010469013,0.08081697,-0.38734958,0.6385129,0.19344905
35,-0.047921292,0.03668929,0.011420569,0.049159907,0.07550703,0.025095873,0.034618396,0.0006248345,0.01787331,0.01886958,-0.00873152,0.010256993,0.01555652,-0.025134979,0.2562711,-0.0021856,0.030667853,0.009865567,-0.0016382694,-0.36809108,-0.018113986,-0.19656487,-0.0028081331,0.03156734,0.058660317,0.029662488,0.04033908,-0.01391236,0.005117578,-0.13013463,0.18633339,0.2302805
36,-0.034917388,0.02666402,0.009892576,0.035812903,0.06518261,0.018120179,0.025616763,-0.000662906,0.013333082,0.01349641,-0.0083274525,0.0051449942,0.012850331,-0.018451933,0.22713014,-0.0032202564,0.022552313,0.009575799,-0.0018588842,-0.29171708,-0.019668732,-0.1758018,-0.0023740393,0.024470568,0.06916146,0.021502074,0.030047396,-0.0113296425,0.0028693085,-0.102060504,0.13820621,0.17445283
37,-0.033860832,0.024676103,0.01069893,0.025666742,0.052714724,0.018498203,0.023122715,0.0004931599,0.017879905,0.01862052,-0.006641514,0.0008534298,0.016700104,-0.010181525,0.2961303,-0.005054904,0.022226304,0.007853117,0.0038473713,-0.22887541,-0.029939627,-0.18598172,0.0069852173,0.024106305,0.10313739,0.015473058,0.019815946,-0.008504777,-5.579181e-05,-0.07828163,0.07486229,0.17563704
38,-0.0393,0.034397013,0.017187336,0.031208558,0.07285437,0.02209595,0.030525183,0.0062035737,0.029962018,0.027368978,-0.0050413907,0.0062987525,0.016846422,-0.008757837,0.3044576,0.0036713958,0.030387072,0.009290024,0.0057672705,-0.22571047,-5.0082803e-05,-0.22323503,0.011523271,0.030347317,0.12033661,0.022569206,0.027893718,-0.008026419,0.0067296727,-0.09470031,0.10471397,0.20128307
39,-0.06075679,0.064439215,0.033127252,0.08369059,0.13808085,0.025678271,0.054564506,0.015238921,0.045014042,0.025388861,-0.008103894,0.035216186,0.0041895933,-0.030930035,0.08573772,0.040301602,0.05544991,0.016817618,-0.010532912,-0.4267228,0.13590768,-0.2843247,-0.0117393965,0.046066787,-0.045887735,0.05921486,0.08491644,-0.012422645,0.035866275,-0.16962929,0.3690827,0.042578332
40,-0.030044485,0.023437725,0.0059802462,0.03210475,0.026818534,0.015840298,0.022487702,0.00079627737,0.008342752,0.010523149,-0.005940557,0.005656836,0.010392163,-0.01616457,0.16261196,-0.001914647,0.018763404,0.007517653,-0.00328579,-0.24262182,-0.043554768,-0.09009185,-0.001603941,0.020789897,0.044059113,0.019545654,0.026038716,-0.009979872,0.0022286233,-0.048084293,0.12357237,0.18625557
41,-0.046416417,0.054971017,0.026655274,0.06819622,0.16769484,0.020031225,0.048247017,0.011779911,0.037699122,0.02476866,-0.008049784,0.027089348,-0.0014847777,-0.026216067,0.14635424,0.029426882,0.04628916,0.017128868,-0.014109616,-0.37686917,0.10330394,-0.2989867,-0.008477198,0.035831776,0.035508048,0.049723282,0.06834993,-0.0103808995,0.028303506,-0.11433148,0.31711835,0.143888
42,-0.04788406,0.052805312,0.022405302,0.06543586,0.17202444,0.021339972,0.047030758,0.009910978,0.03277598,0.025080513,-0.008570721,0.022280738,0.0013106915,-0.0247784,0.18905205,0.023094678,0.04420634,0.016843216,-0.013408338,-0.40166914,0.08253262,-0.32227007,-0.0059023597,0.034455016,0.032898664,0.04642118,0.062230457,-0.009202518,0.023834579,-0.14784473,0.29873666,0.2022242
43,-0.06483029,0.07878498,0.032921817,0.110316455,0.2846262,0.029192805,0.06418921,0.020828227,0.03305541,0.010199845,-0.006201589,0.035164192,0.006865655,-0.031372283,0.0753917,0.05079004,0.063951686,0.016690388,-0.018144706,-0.61033076,0.1159208,-0.38032535,-0.013654337,0.048582915,-0.09532402,0.06901051,0.102078,-0.012704795,0.039253216,-0.19233611,0.46330968,0.024475215
44,-0.080209285,0.09571384,0.040636037,0.12713264,0.3890626,0.03216122,0.07576995,0.021085847,0.047041062,0.017267447,-0.01028085,0.038365055,0.005758365,-0.0378083,0.26965994,0.05743966,0.07932804,0.018712038,-0.022086846,-0.6926565,0.12390244,-0.45576307,-0.012087062,0.05619268,-0.051523738,0.079087526,0.115626745,-0.014499321,0.041114848,-0.108083025,0.5104992,0.070111625
45,-0.03234592,0.028997732,-3.98783e-05,0.05321531,0.05011522,0.0122268135,0.029823605,-0.0029055828,-0.005734489,0.0031898138,-0.011271776,0.013552443,-0.0044071306,-0.03403565,0.006162595,0.0019983405,0.020087646,0.012093245,-0.024953417,-0.35838586,-0.094889544,-0.08183701,-0.018635768,0.018018352,0.018855155,0.03330878,0.04385422,-0.014809817,0.006706578,-0.027759816,0.25765437,0.2627533
46,-0.03413673,0.039690793,0.012305324,0.050292127,0.19088256,0.016096573,0.038259793,0.0051988796,0.014472495,0.01820845,-0.009101662,0.010250268,0.0005111354,-0.020349782,0.19427827,0.008333485,0.030933188,0.015822886,-0.01805437,-0.3525503,-0.042512305,-0.29748538,-0.0038849218,0.0251241,0.14402966,0.035142235,0.044171948,-0.010000888,0.012533406,-0.07762983,0.24578513,0.27513915
47,-0.07229942,0.08473528,0.04056757,0.104527,0.33696848,0.028391918,0.073474325,0.018597264,0.057668243,0.03818342,-0.013141555,0.03714954,-0.0039754077,-0.034707576,0.30097693,0.047806233,0.073003545,0.027933927,-0.02387658,-0.5845873,0.21067391,-0.522399,-0.01082371,0.0517799,0.0029226905,0.07455717,0.10281382,-0.010277716,0.04429964,-0.17877239,0.46902683,0.15731561
48,-0.08922776,0.10201804,0.04576704,0.13984682,0.35389337,0.033274274,0.08366772,0.023514707,0.056574468,0.025119308,-0.012912219,0.050461505,-0.0006671025,-0.047011506,0.15545881,0.06753806,0.08550055,0.027328657,-0.027050178,-0.7164441,0.24813788,-0.52811646,-0.02521131,0.06270388,-0.19175048,0.09397341,0.13510971,-0.011474017,0.05610815,-0.275564,0.5763957,0.045321867
49,-0.027647858,0.015902188,-0.0073228735,0.038314346,0.0058821132,0.011855376,0.019572522,-0.0065286355,-0.0155537585,-0.0020738158,-0.009487156,0.0031503767,0.0038741867,-0.026655631,0.08869933,-0.012130348,0.010337969,0.008403474,-0.017384823,-0.3257764,-0.114166036,-0.016134098,-0.014574531,0.012740186,-0.009929033,0.019184694,0.02522154,-0.012065364,-0.0038520796,0.012359802,0.15986447,0.21291451


==> images/rnn_examples/16/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.015166196,0.026459837,0.015285445,0.02731872,0.04817842,0.009044241,0.018836794,0.011466215,0.01717298,0.003532427,0.002311832,0.009805191,0.0053757327,-0.00019671266,0.032193173,0.019948652,0.019362433,0.0021353045,0.00056400284,-0.132648,0.04372083,-0.09849669,0.003917957,0.015869102,0.0025722755,0.020098079,0.03015817,-0.00090602384,0.013190595,-0.030379623,0.1311181,0.003699423
1,-0.018352093,0.026447179,0.013501671,0.02812159,0.06606392,0.009386954,0.020374993,0.007993053,0.017666444,0.008556001,-0.0011488129,0.008436981,0.0029886588,-0.0047375993,0.077252954,0.01532469,0.020446721,0.0046724635,-0.0026183464,-0.14669201,0.032785553,-0.13775645,0.003018203,0.015682342,0.025614759,0.020269552,0.028222738,-0.0025528246,0.010581244,-0.04919427,0.13398099,0.05983517
2,-0.024353083,0.030487033,0.017991107,0.03474889,0.047274813,0.01044367,0.025245942,0.0076945126,0.02327883,0.011256048,-0.003654493,0.015201874,-0.000101798374,-0.010918606,0.08619723,0.01917823,0.023424918,0.008259272,-0.007092983,-0.1974716,0.079605564,-0.17651585,-0.0027874873,0.020258429,0.0068217954,0.029719453,0.041869726,-0.0037572263,0.01656839,-0.08514738,0.1807493,0.063458756
3,-0.023407413,0.025595661,0.011289955,0.032570865,0.0515162,0.01047379,0.021564303,0.0047054184,0.014470131,0.0084529715,-0.0039729904,0.009642699,0.0024234683,-0.011100621,0.09064851,0.011309787,0.020123875,0.0067018787,-0.0060308147,-0.17939332,0.027082903,-0.12854092,-0.0020885784,0.016848536,0.0067793047,0.022760669,0.03167211,-0.0046535674,0.009742924,-0.072050065,0.16005765,0.08241941
4,-0.024246896,0.028161254,0.013608815,0.033070274,0.04733926,0.01126579,0.024615368,0.0055736243,0.019063132,0.012921613,-0.0043533193,0.011522677,0.00088555634,-0.011433803,0.11362843,0.01274528,0.02225316,0.008611932,-0.0070723575,-0.19569667,0.048190452,-0.17121075,-0.0013654977,0.01857565,0.01613971,0.025687592,0.034491558,-0.004540732,0.011997868,-0.100094825,0.1620142,0.112229325
5,-0.024520202,0.026211904,0.011777614,0.033143707,0.042714167,0.011507306,0.02379137,0.004436054,0.015781742,0.011560654,-0.004628667,0.011141706,0.0015279052,-0.012490642,0.099927925,0.010763327,0.02092223,0.008460487,-0.007413034,-0.19791482,0.038310163,-0.16692257,-0.002725675,0.01801916,0.006871726,0.024704231,0.033408605,-0.005046579,0.011035141,-0.10934449,0.16011845,0.106539145
6,-0.021410236,0.019061176,0.006543629,0.027242597,0.027697286,0.009892832,0.017998863,0.0014676427,0.007914192,0.0073864125,-0.0045920876,0.0066898535,0.003410593,-0.011688728,0.086011596,0.004228549,0.015483172,0.0063147186,-0.005939264,-0.16922052,-0.00020345008,-0.108452365,-0.0030998727,0.014142298,0.0048225345,0.017667951,0.024026137,-0.0053334916,0.005560584,-0.0733314,0.12241526,0.08720511
7,-0.02411891,0.026428306,0.012663407,0.03194554,0.03975617,0.011449349,0.023375707,0.004989821,0.016960384,0.011555586,-0.0039989133,0.010868664,0.0027055803,-0.01107107,0.108447276,0.011330684,0.02115072,0.007763285,-0.005956195,-0.20208861,0.033848748,-0.16065112,-0.0015312206,0.018531833,0.009427719,0.024008643,0.032626033,-0.0046346188,0.010952301,-0.09889128,0.14869201,0.09947485
8,-0.022227112,0.02217337,0.00859672,0.028841367,0.034526464,0.010866747,0.02031009,0.0032451947,0.0112161,0.0094729485,-0.003980765,0.00801615,0.0035877726,-0.0109806275,0.091854244,0.0066806823,0.01781896,0.006525249,-0.00554888,-0.17263198,0.00040126056,-0.1190747,-0.001442895,0.015985101,0.016088167,0.019691974,0.026323354,-0.005310677,0.0072375685,-0.0739765,0.12945572,0.10027203
9,-0.025037294,0.028081974,0.014501764,0.03401735,0.038872164,0.01164493,0.024941694,0.0056667007,0.018861217,0.01195128,-0.0042369994,0.013253088,0.0015815846,-0.012300948,0.10416447,0.01361496,0.022206958,0.008574621,-0.007280614,-0.21216916,0.046619914,-0.1648405,-0.0028434508,0.019897671,0.007948687,0.027038654,0.037174147,-0.0050973007,0.013346073,-0.09793363,0.16548315,0.10025878
10,-0.021132015,0.018894996,0.0067408164,0.025775809,0.020805538,0.009788736,0.01751637,0.001297432,0.008833245,0.008180615,-0.004639702,0.0058787414,0.0037692066,-0.011087033,0.10153947,0.0031256122,0.015515544,0.0061805714,-0.005234314,-0.15299492,-0.0040891026,-0.08351435,-0.0017834133,0.0140523035,0.013237882,0.016574845,0.022192756,-0.0054824133,0.0047969483,-0.050613433,0.11384981,0.089404605
11,-0.025038602,0.029385032,0.01603894,0.033635914,0.034760226,0.01188194,0.025427306,0.00622801,0.021246992,0.013002973,-0.0040529585,0.01326251,0.0019043167,-0.011448158,0.1216964,0.014280437,0.023105025,0.008657157,-0.006420976,-0.20667455,0.053090297,-0.15666321,-0.0014706876,0.020551363,0.011388962,0.027412737,0.037486058,-0.0049182507,0.013899255,-0.09658789,0.1633907,0.10090287
12,-0.0295351,0.03404231,0.018004758,0.03911586,0.043163806,0.014113007,0.028833017,0.007207388,0.024098087,0.014488981,-0.004367768,0.013795375,0.0037744716,-0.012070432,0.12694044,0.016251894,0.027132105,0.008832958,-0.005857122,-0.22005476,0.053647336,-0.17909335,-0.00027842005,0.02348988,0.010078126,0.030031955,0.041167617,-0.005069434,0.014562372,-0.123518825,0.17977333,0.09781006
13,-0.034898225,0.041690618,0.024222018,0.046480812,0.036210414,0.017098729,0.0345538,0.009341117,0.031170232,0.016106881,-0.0044818018,0.017291896,0.005268954,-0.013011604,0.13810599,0.021602927,0.032585833,0.009669281,-0.006009246,-0.25169954,0.078748494,-0.2130242,0.0007372686,0.02870477,0.0058104615,0.03677804,0.051703062,-0.0058117653,0.018027464,-0.14882246,0.20388456,0.09202614
14,-0.031987112,0.03442904,0.016678814,0.042326167,0.041896332,0.015680496,0.029173238,0.006158618,0.022200266,0.013015262,-0.004823712,0.012908231,0.006076011,-0.014004811,0.12665008,0.014056096,0.027607504,0.0082057575,-0.004965651,-0.216748,0.037054155,-0.16112556,-0.00088747795,0.024311945,-0.000106939624,0.029509366,0.041150924,-0.005921852,0.011987325,-0.12766074,0.18182035,0.10120215
15,-0.024283415,0.02123547,0.008725638,0.029424015,0.024540475,0.011508975,0.018790022,0.0014483151,0.011670094,0.0075860242,-0.005086566,0.0065645976,0.0070850076,-0.012676592,0.11199086,0.003963213,0.017174464,0.0062634083,-0.0027451608,-0.1663744,-0.0015439574,-0.09257976,-0.0031947072,0.017546248,-0.002800336,0.018591182,0.026190227,-0.0054193004,0.0044319434,-0.0909962,0.117778905,0.10975746
16,-0.01942861,0.015611445,0.006950987,0.020706559,0.021666484,0.009410636,0.01426268,0.00088120723,0.01046393,0.007294399,-0.004292866,0.0038508652,0.007790237,-0.009272663,0.1239713,0.0008198821,0.012888652,0.0056020184,-0.00016510418,-0.13419457,-0.0073459917,-0.079689786,-0.0021672535,0.015043602,0.010323157,0.01342121,0.018586919,-0.0040118643,0.0022336813,-0.07649379,0.07367302,0.1215985
17,-0.018621216,0.014174823,0.007422569,0.017133025,0.028315099,0.009423485,0.012794976,0.0014250098,0.011390199,0.0076716817,-0.0034991547,0.0023738872,0.010004623,-0.0062842183,0.1367844,0.00041108357,0.01221849,0.004808484,0.002589371,-0.11956616,-0.011219971,-0.085375555,5.086207e-05,0.015168793,0.023570083,0.010989946,0.015369004,-0.0034549648,0.0015583342,-0.070632815,0.050693534,0.11473652
18,-0.01853619,0.013964293,0.008019754,0.015175089,0.027919354,0.009751704,0.01271003,0.0023440479,0.013267726,0.00949256,-0.00287713,0.0025732738,0.010554758,-0.004762211,0.14393413,0.0010342167,0.012308863,0.00472978,0.004066238,-0.10427594,-0.0061412808,-0.0854827,0.0015179865,0.015655043,0.029964436,0.010545969,0.0143530425,-0.0030243474,0.0021984517,-0.07085301,0.042705998,0.120358326
19,-0.019388758,0.014926588,0.009012428,0.016740253,0.033752374,0.010264798,0.013397609,0.003205345,0.013860184,0.009108389,-0.002511669,0.0036085688,0.011160138,-0.004673174,0.13133287,0.003036254,0.013051169,0.004535535,0.004454522,-0.10939902,-0.0038501278,-0.090837486,0.001261659,0.016714558,0.028670777,0.011715779,0.016525658,-0.003285913,0.0035590904,-0.07825306,0.052765068,0.11034254
20,-0.025725216,0.028896254,0.019127853,0.031188047,0.03502863,0.013177027,0.025186595,0.008037107,0.026711188,0.015075863,-0.0028688,0.014403629,0.0055957814,-0.008775004,0.15166508,0.016128602,0.023305468,0.008349734,-0.00119031,-0.17443785,0.074569926,-0.1650526,-0.00037589268,0.02352973,0.017273935,0.027122421,0.03803306,-0.0036179111,0.015698876,-0.12649529,0.15040945,0.117143884
21,-0.024189722,0.020726165,0.011522557,0.02524009,0.03528564,0.011833528,0.018615335,0.0036869335,0.017933248,0.0117322225,-0.003774295,0.007937825,0.008393465,-0.009447249,0.13743861,0.0060438607,0.017609574,0.0064054644,0.0011888618,-0.12792343,0.020805575,-0.09783332,-0.0015915956,0.019395877,0.01685701,0.018250074,0.02543227,-0.003930786,0.0073965057,-0.090822846,0.10733517,0.12261406
22,-0.0209203,0.01790606,0.0097655915,0.02171776,0.034574922,0.010668453,0.016669827,0.0028324574,0.014825433,0.010503571,-0.0036130059,0.00620707,0.0076373806,-0.008367273,0.1309702,0.004039579,0.015171661,0.0061202734,0.0006905357,-0.12931855,0.013342174,-0.107024595,-0.001097746,0.016966593,0.02802793,0.015701335,0.021642199,-0.004185334,0.0058203256,-0.09067331,0.08936881,0.12384823
23,-0.032317095,0.043796755,0.02605981,0.047405913,0.031035395,0.01952054,0.034435857,0.015344381,0.027605109,0.007839705,0.0006794206,0.016241187,0.013645561,-0.005803623,0.11362492,0.025318127,0.031320203,0.0067095887,0.00020432513,-0.24356246,0.056825437,-0.16099225,0.004380572,0.03139628,0.0131081315,0.036708497,0.054536734,-0.0055724173,0.019798195,-0.12497764,0.20382792,0.09110539
24,-0.02917916,0.03544602,0.018233886,0.042193644,0.048382603,0.01641393,0.029611886,0.009035084,0.02148248,0.01057482,-0.0029113262,0.012053125,0.008487029,-0.01052845,0.123537034,0.015830426,0.02743556,0.0077357935,-0.003251924,-0.20761995,0.0301671,-0.15845151,0.0013791815,0.025101027,0.023075385,0.029235428,0.04183372,-0.006326986,0.013212929,-0.11632312,0.18054394,0.114755794
25,-0.024168052,0.02190315,0.0098502515,0.028369097,0.03572066,0.012251367,0.019163098,0.0022443628,0.012308702,0.008128189,-0.0048135356,0.0046001934,0.008858711,-0.010383274,0.13860378,0.003351006,0.017805299,0.006344976,-0.0015518832,-0.15738873,-0.005400405,-0.099139586,-0.0002432853,0.018034268,0.024074133,0.017429018,0.024795203,-0.006024565,0.004146701,-0.07550373,0.10958805,0.10861807
26,-0.02180983,0.018024065,0.008798431,0.021384336,0.029320212,0.010882686,0.015601124,0.0014371941,0.012412675,0.008918315,-0.00441582,0.0026077994,0.009630166,-0.007872194,0.15355818,0.001240371,0.015243344,0.0055433214,0.0009990466,-0.14019483,-0.008685141,-0.09268145,0.0014160242,0.016408103,0.030950343,0.013365526,0.018578172,-0.005193203,0.0022912042,-0.06821309,0.07117015,0.10611452
27,-0.019801814,0.016886486,0.008650753,0.019909617,0.016755043,0.0101657575,0.015060791,0.002297859,0.012522134,0.009243742,-0.0035938104,0.0046790554,0.007961399,-0.007739903,0.12160953,0.003147755,0.014119735,0.00555089,0.00072406535,-0.12981056,-8.133558e-05,-0.08582086,0.00039228983,0.015854249,0.02271699,0.013971547,0.01906225,-0.0048399046,0.0042672283,-0.076464295,0.07371745,0.10494508
28,-0.026713232,0.03037371,0.018487077,0.03261225,0.035978805,0.013610519,0.025686203,0.00743416,0.02557736,0.014854804,-0.0032678645,0.012603557,0.006164927,-0.00911665,0.14768298,0.0150436135,0.024536217,0.007914873,-0.0015376352,-0.18821709,0.05633712,-0.16256872,0.001185432,0.023265226,0.019616015,0.026269024,0.03653888,-0.0045399023,0.013719893,-0.11555769,0.14680067,0.10839353
29,-0.023032032,0.020905117,0.010238848,0.024907077,0.021678781,0.011625949,0.018792469,0.0029168266,0.015753737,0.011910422,-0.0040483996,0.0069281403,0.0067678266,-0.009732927,0.1271811,0.004720305,0.017606702,0.0063533643,-0.00070221804,-0.13288076,0.012258739,-0.093093,4.8884875e-05,0.017598156,0.019751122,0.017368266,0.023393724,-0.0049201455,0.006162229,-0.078422606,0.10190039,0.114376284
30,-0.017468601,0.014725366,0.0066256355,0.018925106,0.009308793,0.009246884,0.014383596,0.0012373229,0.0093758,0.008622092,-0.0036526113,0.004962049,0.005412498,-0.008946178,0.089762025,0.0012661773,0.01218442,0.0053806724,-0.0015588299,-0.1106025,-0.008373582,-0.072669245,-0.0011117926,0.013483127,0.030238615,0.013186785,0.01754504,-0.005293287,0.0038651489,-0.063125364,0.077912256,0.102700256
31,-0.016420187,0.014272631,0.007125984,0.015765456,0.01951381,0.0088568125,0.013762146,0.001881127,0.011646347,0.01076151,-0.00314794,0.003873551,0.0054765088,-0.006490563,0.118899815,0.0010967318,0.0123163685,0.005583284,-0.0001159619,-0.10154081,0.0054864157,-0.09038104,0.0010130716,0.013054352,0.03389374,0.011646617,0.014888569,-0.0037330224,0.0037992687,-0.059858877,0.06046696,0.102190346
32,-0.017099682,0.014914315,0.007810747,0.014924436,0.023449033,0.009343441,0.014095381,0.0025356447,0.013661738,0.012473585,-0.0027757958,0.0039161765,0.006038946,-0.0054320097,0.13394842,0.0016090607,0.013091967,0.005477448,0.0011170545,-0.09643451,0.011668452,-0.09669786,0.002500843,0.013634115,0.03745778,0.011512157,0.014344649,-0.0033507557,0.0041062213,-0.05948999,0.054453366,0.105257586
33,-0.018180303,0.015599787,0.0082853595,0.014624807,0.0250506,0.010046054,0.0144347865,0.0028443246,0.0149111105,0.013585111,-0.0026039227,0.0035822932,0.00702333,-0.0046511916,0.14693455,0.0016131725,0.013901264,0.0052176043,0.0022594263,-0.09473134,0.013019882,-0.099560715,0.004032525,0.014214556,0.0414764,0.011209103,0.013747977,-0.003384223,0.0039198734,-0.0607844,0.049744423,0.10387162
34,-0.027006196,0.03264859,0.021709545,0.03234028,0.028855927,0.014483157,0.028344925,0.009317255,0.031660043,0.019941945,-0.0027006932,0.016246015,0.0037243785,-0.008699806,0.17712653,0.017774792,0.025990438,0.009439155,-0.0019340438,-0.15902409,0.09658569,-0.18145695,0.0019874666,0.02477897,0.027808236,0.030076988,0.04065847,-0.0034896706,0.018123398,-0.13045968,0.15921369,0.12097819
35,-0.02596279,0.02611766,0.013660548,0.030222356,0.030476008,0.013701772,0.023374762,0.0052727778,0.020661768,0.014977281,-0.003516377,0.010697379,0.0056566703,-0.010602009,0.13237926,0.008891959,0.021655591,0.0072363243,-0.0013887145,-0.13965905,0.037534274,-0.119344346,0.00041635943,0.020332392,0.022590969,0.02242067,0.030312806,-0.0051323646,0.010488601,-0.10001231,0.13884631,0.10646067
36,-0.02129256,0.019342044,0.009214003,0.023760201,0.026364438,0.011194318,0.017790468,0.0024737224,0.013523227,0.010701817,-0.0037451587,0.006559494,0.0059280163,-0.009680547,0.119247936,0.0036499961,0.016117414,0.0059341104,-0.0011418529,-0.13328978,0.013285513,-0.09892257,-0.00036096672,0.01602623,0.025387285,0.016374754,0.022320703,-0.005275647,0.005816193,-0.08329979,0.10171017,0.09903164
37,-0.018985549,0.01577886,0.007233255,0.01847391,0.022978473,0.010141819,0.014607969,0.0013641283,0.011168141,0.009916694,-0.0035034574,0.0034751035,0.00705795,-0.00735404,0.12971976,0.0005908153,0.013600313,0.0049021565,0.00037238252,-0.11851934,-0.00086942455,-0.09109704,0.001529646,0.013920095,0.034431655,0.011965128,0.015969137,-0.004717355,0.0028503605,-0.06778813,0.06751064,0.09541779
38,-0.018862061,0.01612894,0.007824342,0.01680161,0.023873257,0.010383353,0.014652066,0.0021717215,0.012878271,0.011571881,-0.0029512257,0.0032629725,0.007601695,-0.005745863,0.14069845,0.0011926815,0.014062078,0.00471355,0.0015875684,-0.11084348,-0.00044534504,-0.09713053,0.003534399,0.01429927,0.04228749,0.011443595,0.014695235,-0.0042785406,0.0030211024,-0.06446232,0.056879207,0.09981489
39,-0.02125276,0.02074877,0.011574132,0.024317943,0.0269835,0.010497049,0.018478736,0.0042556687,0.01635769,0.011110987,-0.0030984846,0.00966751,0.004564196,-0.009104073,0.11074714,0.008867137,0.017225698,0.00607792,-0.0016414289,-0.15002824,0.032532264,-0.1160818,-0.0008957483,0.017148755,0.01753789,0.019026184,0.026346343,-0.0047398345,0.009499303,-0.08038475,0.11330944,0.08203739
40,-0.01829798,0.016349297,0.0072561386,0.02079968,0.019111486,0.009236648,0.01495035,0.0024121606,0.01032346,0.008214875,-0.0030344117,0.006226681,0.0048460243,-0.008588564,0.09054076,0.00410156,0.013552656,0.0049180863,-0.0016294746,-0.124315046,0.0044513964,-0.07304443,-0.00084752496,0.013738078,0.01741154,0.014323997,0.01956376,-0.0048362394,0.005301264,-0.055637322,0.090869725,0.083934456
41,-0.018458156,0.019404305,0.009837021,0.023826854,0.030608509,0.008880938,0.017640745,0.0037139351,0.013615137,0.009517807,-0.0031979296,0.00930919,0.001988699,-0.009634629,0.08783158,0.008211512,0.015779244,0.00632473,-0.0040442147,-0.14684552,0.027575785,-0.10541663,-0.0022250917,0.014770342,0.015925232,0.018402068,0.02515831,-0.00462576,0.008930102,-0.06394076,0.116108075,0.086313196
42,-0.019386187,0.020870596,0.010142176,0.025667148,0.036587693,0.009183548,0.019043757,0.004012927,0.01423678,0.010367103,-0.003469377,0.009754048,0.0012792498,-0.01006624,0.088014126,0.0089801205,0.016954437,0.0070149936,-0.005094566,-0.15696284,0.03325327,-0.123291075,-0.0023572082,0.015143761,0.013678654,0.019768454,0.026669005,-0.004340453,0.0096967,-0.07566172,0.1263452,0.092864715
43,-0.022287697,0.02569941,0.012700124,0.033114787,0.04307061,0.010608687,0.022379544,0.0062031657,0.014370873,0.0071422323,-0.0029158446,0.012731313,0.002144588,-0.011013206,0.06501617,0.0141612375,0.019805452,0.0071433494,-0.006550756,-0.20951511,0.04264752,-0.14052206,-0.0038587337,0.018004542,-0.0046594427,0.025239628,0.03585533,-0.004786632,0.013156861,-0.09072376,0.16721748,0.06952749
44,-0.026067866,0.03072994,0.015514346,0.039151065,0.046573296,0.011753624,0.025866007,0.0071682925,0.017271109,0.007039165,-0.003457812,0.014632439,0.0022807322,-0.012488063,0.07423823,0.017507285,0.023524087,0.0075425,-0.0080132745,-0.24241106,0.048346486,-0.15879923,-0.0041360385,0.02070311,-0.0076152678,0.029571287,0.042516164,-0.005286303,0.014798012,-0.09122336,0.19255474,0.06298835
45,-0.020390376,0.021668363,0.0075646187,0.03214728,0.032796856,0.008803434,0.019774027,0.0030282354,0.0071420507,0.004274359,-0.004315928,0.010393856,0.00011885299,-0.013880537,0.039439607,0.009099668,0.016314736,0.0065716915,-0.009843579,-0.18764725,-0.002487278,-0.09542161,-0.0062452266,0.014473469,0.00026777745,0.022321053,0.031082341,-0.00605465,0.008764823,-0.059662525,0.16552159,0.090545274
46,-0.017727382,0.019590683,0.006676309,0.027282432,0.04318797,0.008079728,0.018496841,0.0026803666,0.0069185966,0.0063271057,-0.004214058,0.007528877,0.00017882124,-0.011378211,0.058657974,0.006331466,0.014857411,0.0069783097,-0.0091086645,-0.17130344,-0.01204261,-0.114620365,-0.003921901,0.012999154,0.02745963,0.019245025,0.025633072,-0.005286936,0.007095203,-0.057406105,0.13984463,0.112784505
47,-0.02218839,0.025597341,0.012535592,0.031869587,0.043763507,0.009733836,0.023487952,0.00500467,0.015957737,0.011096571,-0.004619833,0.011886407,-0.0007849889,-0.011966174,0.08389571,0.012212139,0.020161683,0.009483378,-0.009598954,-0.20286548,0.04455423,-0.16508205,-0.0038776225,0.017365437,0.015524277,0.025648829,0.034804825,-0.004622126,0.012783934,-0.08206886,0.16547096,0.11233036
48,-0.026506066,0.030300822,0.016369179,0.0382866,0.03986731,0.011220489,0.026879672,0.006809349,0.019654077,0.010336788,-0.0046183714,0.016631033,-0.0005133853,-0.0140692815,0.074410476,0.017475292,0.023223963,0.010336245,-0.010378257,-0.24013337,0.07559662,-0.1824715,-0.0063912706,0.021289473,-0.008641911,0.03246383,0.045390155,-0.004460488,0.017456122,-0.11185371,0.19934756,0.09420344
49,-0.020741723,0.019696092,0.0063518384,0.030687615,0.024711026,0.008770122,0.018831974,0.0021496674,0.006229429,0.0048701866,-0.004713118,0.009116721,0.0006654684,-0.013753071,0.052205212,0.0062833326,0.0151379835,0.007297691,-0.009490793,-0.17371792,0.005175786,-0.08256002,-0.006834557,0.013946493,-0.0057496973,0.020962277,0.028934484,-0.005198054,0.00794977,-0.056638338,0.15983021,0.09532082


==> images/rnn_examples/16/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.43872073,0.4504586,0.47589862,0.44328326,0.22445421,0.45969862,0.45343816,0.455566,0.470762,0.4592468,0.45548975,0.46805647,0.4660215,0.4415337,0.17048746,0.42688945,0.43320474,0.46902323,0.46677443,0.30035114,0.41932428,0.30135107,0.4468222,0.4614998,0.14820442,0.46695763,0.4666226,0.45153984,0.46945286,0.35316876,0.57884115,0.22986981
1,0.45942086,0.46721876,0.4789137,0.46951866,0.29975107,0.4726872,0.4704406,0.46932542,0.47512782,0.47045437,0.47046134,0.47496557,0.475507,0.46418047,0.2419198,0.45948076,0.46115586,0.47604316,0.47481403,0.2634233,0.45547733,0.389189,0.46583736,0.47127995,0.2534562,0.47297186,0.47187814,0.46509603,0.47546813,0.43811134,0.53746855,0.2902327
2,0.4043775,0.41337824,0.4523025,0.41063452,0.19955167,0.4364406,0.4229922,0.42953944,0.44245058,0.43429676,0.42962515,0.44401494,0.4447011,0.41011652,0.14350846,0.38643488,0.3963222,0.44268003,0.4461342,0.20058225,0.40059736,0.25343522,0.41382968,0.43595853,0.1275075,0.4401964,0.44041216,0.42589334,0.44910818,0.32536128,0.6081486,0.1459975
3,0.47408897,0.47640967,0.484406,0.4811978,0.35662562,0.48026317,0.47958645,0.4773205,0.4821903,0.47877088,0.47874478,0.4813551,0.48295614,0.47475728,0.31393322,0.4674663,0.47139278,0.48319438,0.48232538,0.3284324,0.46225122,0.4133163,0.4768434,0.47829613,0.3139943,0.47996098,0.47802466,0.47508973,0.48253787,0.44999835,0.5241044,0.3381018
4,0.43848538,0.44512784,0.46784636,0.4474748,0.2521915,0.4583444,0.45211437,0.45327058,0.46160606,0.45613614,0.4542488,0.462353,0.46339765,0.44338405,0.20283234,0.43196988,0.43618292,0.4631969,0.46321562,0.21097663,0.43397516,0.3477719,0.44541806,0.4569543,0.20344853,0.45941988,0.45847026,0.4494393,0.46455002,0.39750132,0.561285,0.2216827
5,0.4495516,0.45225585,0.47214225,0.45557988,0.30279058,0.4645286,0.45885372,0.459792,0.46715942,0.4627446,0.46087152,0.46734318,0.46920854,0.45146918,0.2514132,0.43717936,0.4439663,0.46816757,0.46943346,0.27487746,0.44546944,0.36073822,0.4537627,0.46271968,0.24859722,0.4648848,0.46362746,0.45776752,0.4702691,0.40808406,0.55359614,0.26120538
6,0.48117343,0.4805769,0.48677534,0.48603684,0.40413705,0.48462194,0.4840603,0.48195,0.48531064,0.48338854,0.48319393,0.4846401,0.48655877,0.48050305,0.36746246,0.47277832,0.477309,0.48608533,0.48626792,0.36934435,0.47354147,0.44002903,0.48233044,0.4824323,0.36688223,0.48349592,0.4817078,0.48093474,0.4861205,0.4684704,0.518341,0.36849868
7,0.43745407,0.4442251,0.46784955,0.44512734,0.2545423,0.4575972,0.4509343,0.45252582,0.46182907,0.4556518,0.4531649,0.46197578,0.4626884,0.4418332,0.20100375,0.42911226,0.43401086,0.46243143,0.46297476,0.2318916,0.43055695,0.3371989,0.44450894,0.4565663,0.19390182,0.4594166,0.45865354,0.44881618,0.46446964,0.39180645,0.5656916,0.21488275
8,0.47320145,0.47392708,0.4831637,0.47934547,0.37022698,0.47968602,0.4782195,0.4764563,0.48080784,0.47826722,0.4777512,0.48024097,0.48218027,0.47357056,0.32605246,0.46566767,0.4698267,0.48190305,0.48183188,0.32529643,0.470136,0.42170435,0.47550032,0.47749677,0.3361862,0.47871017,0.4768355,0.47497416,0.48189703,0.4566735,0.5262938,0.34221104
9,0.42310384,0.43006453,0.4608871,0.4294442,0.2330626,0.4481839,0.43833363,0.44226143,0.453231,0.44617212,0.44259578,0.45385543,0.4548152,0.42753702,0.1795053,0.4087515,0.41669923,0.45363778,0.45571053,0.223048,0.4180689,0.299851,0.43086708,0.44731304,0.16495971,0.4507698,0.4504383,0.43888298,0.45778975,0.36101964,0.58514136,0.1827932
10,0.49409956,0.49328122,0.4930637,0.49999028,0.43124574,0.49293163,0.49522638,0.49126884,0.4929549,0.49184412,0.49263707,0.4919787,0.49375755,0.49329478,0.41145042,0.49085742,0.49278846,0.49415016,0.4927739,0.38261884,0.48009068,0.4773366,0.49450806,0.49073514,0.41232923,0.49127367,0.48915094,0.48995662,0.49228585,0.4963079,0.4994181,0.40522444
11,0.41712087,0.4261729,0.45890626,0.42422414,0.20903423,0.44465742,0.43439388,0.43860564,0.45077407,0.4426214,0.4386748,0.45114422,0.45158136,0.42279482,0.15535933,0.40540066,0.41197085,0.4509431,0.45244178,0.2023118,0.41094577,0.2863293,0.42614067,0.4442496,0.14527938,0.44797516,0.4477752,0.43438914,0.4547582,0.35158023,0.5905303,0.16461056
12,0.434174,0.44177765,0.46579957,0.4433515,0.22966436,0.45450372,0.44841453,0.44893956,0.45981514,0.45243645,0.44991457,0.45922646,0.46004233,0.43841812,0.1736829,0.42486092,0.43032652,0.46014863,0.46020478,0.21439594,0.41798916,0.32127845,0.4415646,0.4532214,0.16620259,0.45650664,0.45520625,0.4446221,0.46164757,0.38384226,0.56778246,0.1859003
13,0.4054477,0.41737002,0.45301685,0.41630727,0.1490675,0.43549922,0.4259435,0.4277641,0.4443074,0.43291187,0.42876926,0.44325903,0.44370276,0.41141135,0.10268949,0.39113274,0.39969158,0.44412848,0.44445246,0.15949541,0.37602383,0.2527261,0.4163281,0.4346275,0.082529046,0.43975556,0.43876204,0.42189673,0.44689754,0.32519242,0.5998527,0.11006945
14,0.4621073,0.46473357,0.47758204,0.47032967,0.30754003,0.47150895,0.4696223,0.46750242,0.47423166,0.4698299,0.4690289,0.47337818,0.47524315,0.4633855,0.26567292,0.45358875,0.45789686,0.475523,0.4746702,0.27228782,0.4433583,0.38503286,0.46575576,0.46922722,0.2566177,0.4715928,0.46937478,0.46442676,0.47525102,0.42947462,0.53555876,0.27032954
15,0.49333295,0.49266854,0.4923805,0.49876282,0.4319146,0.4919843,0.49430087,0.49063188,0.49246678,0.4909432,0.4915718,0.4912655,0.49277613,0.4925016,0.40582582,0.48919854,0.4908604,0.4931383,0.4918086,0.38859263,0.47638786,0.46067175,0.4938539,0.48978525,0.4072213,0.49096462,0.48885128,0.4886502,0.4916926,0.48988938,0.50273114,0.39219636
16,0.49534032,0.49625352,0.4948264,0.50068235,0.43332672,0.49433187,0.4971747,0.49360025,0.49523678,0.49359283,0.49403188,0.49410358,0.494511,0.49576092,0.41389146,0.4963321,0.49537402,0.49565578,0.49337435,0.38730913,0.47766775,0.47516766,0.49649638,0.4930415,0.41844228,0.4941186,0.49253768,0.49103957,0.49350002,0.50011814,0.49880552,0.39611095
17,0.4971905,0.4987971,0.49649683,0.5023289,0.4330249,0.49574164,0.49911642,0.4950779,0.49747628,0.495231,0.495367,0.49566573,0.4956002,0.49762034,0.40657714,0.4990853,0.4978645,0.49714217,0.49456763,0.40334648,0.4772896,0.47408357,0.49838933,0.49484888,0.412134,0.49589908,0.4944013,0.49254704,0.49461505,0.5064342,0.49733782,0.39143118
18,0.4945424,0.49589175,0.4955188,0.49957538,0.42696822,0.49438995,0.49698594,0.4934933,0.49596575,0.4941228,0.4937705,0.49465367,0.49451417,0.49539122,0.4070301,0.49731666,0.4953192,0.49614638,0.4934508,0.3853657,0.4768409,0.47325236,0.49565214,0.49373332,0.41626796,0.49463516,0.49320602,0.4913029,0.4937393,0.5044153,0.49901715,0.38617462
19,0.48819667,0.48965037,0.49267074,0.49214554,0.41564623,0.49016222,0.49121636,0.48878372,0.49261472,0.48990053,0.48891073,0.4909966,0.4909851,0.48860523,0.38072917,0.4865895,0.48688874,0.49216408,0.49042547,0.39463788,0.4744244,0.4462339,0.489521,0.4895542,0.39076307,0.49083698,0.48953116,0.48697364,0.49082214,0.48766997,0.5107308,0.36934742
20,0.40653196,0.41543636,0.45453274,0.4122351,0.18815428,0.4380622,0.42530107,0.431129,0.4450905,0.43655965,0.43096995,0.4460898,0.44607437,0.41269004,0.14476247,0.39256418,0.39980844,0.44541496,0.44738522,0.18725777,0.3972568,0.2707464,0.41560405,0.43839842,0.1275177,0.4425351,0.44288665,0.4273935,0.45042327,0.33250234,0.6023296,0.13910393
21,0.49581742,0.4957819,0.49413514,0.5019485,0.4265903,0.49396393,0.4971556,0.49272624,0.4946784,0.49331334,0.4937061,0.49345332,0.4943314,0.49577504,0.4054844,0.49518967,0.49497974,0.49541906,0.49307448,0.37395716,0.475909,0.47354183,0.496198,0.49216512,0.41140172,0.49313396,0.49110052,0.49050102,0.4929817,0.50561136,0.4972866,0.3844564
22,0.48242787,0.483754,0.48911786,0.4871711,0.3925771,0.48626825,0.48637596,0.48433357,0.48805436,0.4854786,0.48483896,0.48710665,0.4877974,0.48326686,0.36331666,0.47957265,0.48090425,0.48857996,0.48714638,0.3561962,0.47166073,0.44636708,0.48411405,0.48512417,0.37180504,0.48628733,0.4849725,0.4823991,0.4873644,0.4765817,0.51525253,0.3583562
23,0.40966144,0.42259863,0.4623877,0.41483322,0.13076559,0.43743345,0.4284832,0.4303804,0.4550864,0.4369703,0.43060875,0.4495898,0.44824743,0.40998948,0.08798168,0.38267878,0.3961914,0.4526387,0.4494333,0.23057604,0.36627772,0.2111787,0.4190129,0.4393382,0.06440633,0.44790563,0.4462007,0.42588252,0.4531876,0.2727346,0.6161113,0.12469969
24,0.45824072,0.46341497,0.47600234,0.4681913,0.29028398,0.46970904,0.4677836,0.46584377,0.47235963,0.46731254,0.4671885,0.47148174,0.47324476,0.46123934,0.2400972,0.45255128,0.4565864,0.4735688,0.47247595,0.24858016,0.44638613,0.3812654,0.4634807,0.46735114,0.24111514,0.46942806,0.46757904,0.46166164,0.4729334,0.43214157,0.5386653,0.25995454
25,0.4981289,0.49856356,0.4950565,0.50498426,0.42896274,0.49533516,0.49932042,0.4942824,0.4958649,0.49412513,0.49538448,0.49431416,0.49547687,0.49795094,0.40394762,0.49775952,0.49824232,0.49651635,0.49407843,0.38104624,0.47631866,0.47849336,0.49882048,0.49325535,0.40546462,0.49399954,0.491895,0.4918049,0.49362907,0.5090871,0.49383074,0.38722098
26,0.4940021,0.49579093,0.494758,0.4999137,0.41581735,0.49353102,0.49662828,0.49255878,0.49525222,0.49289033,0.49298424,0.49356657,0.49378517,0.49469966,0.39235333,0.4964817,0.4949739,0.49538893,0.4926311,0.38024542,0.47149104,0.4696506,0.49547356,0.49251834,0.39486066,0.49343213,0.491744,0.48999658,0.49269515,0.50234276,0.49842474,0.37227952
27,0.48019394,0.4806379,0.4881928,0.48356092,0.40426186,0.48488167,0.4838318,0.48298016,0.48672828,0.48452178,0.48306772,0.48594636,0.48671183,0.48062843,0.37808326,0.47657654,0.4775417,0.48713773,0.48636007,0.37196925,0.47122473,0.43405673,0.48159364,0.48408097,0.38714436,0.4851965,0.48390117,0.48171937,0.486969,0.46993464,0.51876026,0.359516
28,0.42192796,0.43155724,0.46188492,0.42963845,0.20445965,0.4477826,0.4390837,0.44181126,0.45462078,0.44605342,0.44199345,0.45431498,0.45412913,0.42777663,0.15518802,0.412853,0.4180703,0.4544927,0.45480812,0.20146115,0.40711632,0.29930362,0.43079033,0.44768783,0.14108603,0.45145175,0.45118672,0.43723387,0.4570277,0.3646334,0.58301455,0.15870012
29,0.4932026,0.49240535,0.4927881,0.49904317,0.42348903,0.49244654,0.49466252,0.49085414,0.49260917,0.49166897,0.49199232,0.49180132,0.4932501,0.4930823,0.4102786,0.49195042,0.49222404,0.49403235,0.49208695,0.36325392,0.47780704,0.47694957,0.4934633,0.49051872,0.4163775,0.4910903,0.48905227,0.48926985,0.49185553,0.49965322,0.4989345,0.39104843
30,0.48771772,0.48673844,0.4910189,0.4906746,0.43593055,0.48968878,0.48942864,0.48799804,0.49023893,0.48893747,0.48853585,0.4894215,0.49094442,0.48722288,0.4091014,0.48235497,0.48498628,0.49084914,0.49060088,0.39786175,0.48760974,0.46067014,0.4881691,0.48813838,0.42671975,0.48862305,0.48727417,0.4874158,0.49038154,0.48489267,0.51227677,0.40793595
31,0.49005458,0.49177042,0.49378452,0.4949186,0.4105943,0.49196583,0.49338937,0.49085936,0.4933014,0.49135414,0.49135953,0.49266997,0.4927771,0.49150372,0.40223104,0.49228787,0.49113554,0.4941749,0.49172878,0.3697236,0.47459537,0.4759344,0.49148852,0.49140915,0.40091676,0.4920909,0.4911169,0.48870993,0.49188727,0.49491662,0.5028096,0.38393778
32,0.48808435,0.48953277,0.49275106,0.4930656,0.4048976,0.49070466,0.49174523,0.4892071,0.49204555,0.49026954,0.48978302,0.49144688,0.4916557,0.48957333,0.39426416,0.4902009,0.48895115,0.49301246,0.49067855,0.3601393,0.4735997,0.47130358,0.48946798,0.49011624,0.39737016,0.4907099,0.48958555,0.48740304,0.49088442,0.49418333,0.50440615,0.3750499
33,0.4898935,0.49131688,0.49374077,0.49507996,0.40459678,0.4918187,0.49336046,0.490308,0.4933042,0.49148038,0.49096423,0.49246347,0.49261472,0.49129352,0.39444232,0.4927755,0.49114677,0.494246,0.4915625,0.36019894,0.47317088,0.47622466,0.4910973,0.49125755,0.39804617,0.4917669,0.49050525,0.48857865,0.4916535,0.49889576,0.50151384,0.37419435
34,0.39203256,0.4034387,0.44812176,0.39947912,0.14774959,0.42885986,0.41452238,0.4209131,0.43714875,0.42710868,0.42087206,0.4383387,0.4380155,0.40013555,0.10749812,0.37959608,0.38621563,0.43771616,0.43924886,0.14485595,0.38079458,0.24196765,0.40285447,0.42953214,0.0944942,0.4340889,0.43456122,0.41622195,0.44265875,0.31131032,0.6151797,0.10684377
35,0.4806324,0.48028144,0.48724648,0.48588967,0.37648425,0.48417082,0.4840432,0.48132393,0.4857605,0.4833812,0.48268047,0.48477098,0.48649466,0.48054406,0.35432354,0.47442532,0.47732192,0.48719153,0.48578978,0.33225727,0.46692437,0.44426978,0.4814103,0.4822853,0.35530305,0.48338956,0.4814194,0.48012754,0.4856145,0.47160915,0.51566315,0.34466267
36,0.48669207,0.4869756,0.490912,0.49103647,0.40575123,0.48870367,0.4893112,0.4868693,0.49016127,0.48788795,0.48766848,0.4890459,0.4902093,0.4866565,0.38326398,0.48267752,0.48465,0.49091816,0.48953602,0.37348923,0.47445193,0.45651656,0.48759285,0.48726144,0.38594645,0.488212,0.48669168,0.48543763,0.48939887,0.4808857,0.5106593,0.3767866
37,0.49404013,0.49489495,0.4948158,0.49918225,0.42144668,0.49384865,0.49620214,0.4926087,0.49497947,0.4931637,0.49334636,0.4936824,0.4942877,0.49451312,0.4030735,0.49522796,0.494616,0.49555784,0.4933275,0.3830947,0.4783713,0.47941232,0.49492866,0.49268913,0.4086225,0.4932239,0.49171796,0.49079672,0.49305755,0.50182825,0.49917868,0.39359847
38,0.48927328,0.49079677,0.49305698,0.49469754,0.40361488,0.49116966,0.49275258,0.48962077,0.4926535,0.49063876,0.49025017,0.49155533,0.4919049,0.49050853,0.38455248,0.49175277,0.49030736,0.49338484,0.4909604,0.36043045,0.47489527,0.4701434,0.49071753,0.4903506,0.39304692,0.49090746,0.48949882,0.48773825,0.4909705,0.49675685,0.50336903,0.37469447
39,0.44585744,0.4484326,0.4723361,0.44788456,0.32026926,0.46319553,0.45519912,0.45890343,0.46699923,0.462521,0.45872295,0.46724337,0.4681745,0.44776458,0.27702725,0.43255457,0.4387517,0.46709573,0.46918032,0.3140525,0.4445088,0.34945917,0.44992405,0.46278298,0.2667813,0.46510255,0.4647689,0.45786726,0.4707934,0.40189877,0.562881,0.25877374
40,0.4883088,0.4881256,0.49175844,0.49235746,0.42291453,0.48996612,0.4904115,0.48831403,0.49096188,0.48933378,0.48907772,0.4901187,0.4913594,0.48797214,0.40324357,0.48439953,0.48612016,0.49187163,0.49076828,0.38671562,0.479826,0.4598285,0.48903665,0.48856276,0.4080856,0.48940253,0.4878341,0.48728305,0.49077666,0.48205647,0.5094892,0.40033674
41,0.45426047,0.45768034,0.4761993,0.45816544,0.33220446,0.468939,0.4631134,0.46539515,0.47162855,0.46772894,0.46553484,0.47198722,0.47295618,0.45676818,0.29240403,0.44535154,0.45004797,0.47226217,0.4733409,0.30905956,0.45461544,0.37943265,0.458605,0.468136,0.28852937,0.47002786,0.46961087,0.46349075,0.47450387,0.41984314,0.5503565,0.29175588
42,0.45788744,0.4611583,0.47746047,0.46305397,0.33187768,0.470932,0.46630383,0.46741474,0.47329,0.46958572,0.46796653,0.4735998,0.4746723,0.46029168,0.2910216,0.45029834,0.45444903,0.47419354,0.4747075,0.30149892,0.45506555,0.38767192,0.46191594,0.46985304,0.29113916,0.47162893,0.4708413,0.46528107,0.47565922,0.4267457,0.5439102,0.29671568
43,0.4377134,0.4418567,0.46882412,0.44063535,0.27982032,0.4570079,0.44842118,0.45206302,0.46281505,0.4558255,0.45232034,0.46228918,0.46343145,0.4385893,0.2235769,0.41790038,0.42793745,0.46250308,0.46458468,0.30638465,0.43217427,0.31240207,0.44280675,0.4563701,0.20583108,0.4601046,0.4593432,0.4503646,0.46646148,0.36456412,0.57708716,0.2402654
44,0.42622948,0.43360737,0.46256006,0.43291697,0.23256907,0.44938245,0.4406259,0.44357494,0.4555367,0.4473763,0.44417128,0.45510918,0.4561717,0.4290886,0.17285562,0.40835953,0.418162,0.45535874,0.45719308,0.2444052,0.41553164,0.2920318,0.43400982,0.44820848,0.15216473,0.45246482,0.4515452,0.44003153,0.4592563,0.3532377,0.58605385,0.19102694
45,0.46559995,0.4657081,0.47830638,0.47106725,0.38005203,0.47466725,0.47084826,0.47120813,0.4747243,0.47276223,0.47237462,0.47499385,0.47790694,0.4656538,0.32335848,0.4530306,0.4598271,0.47607592,0.47803435,0.32762122,0.47715476,0.39773816,0.4683472,0.47176307,0.34310296,0.47307685,0.4712854,0.4701209,0.4782598,0.4365309,0.5396504,0.3561756
46,0.46885765,0.47223085,0.4816704,0.4760811,0.3570727,0.4777436,0.4759009,0.47489232,0.4789045,0.47560886,0.47591266,0.47864205,0.4801601,0.47080973,0.29859915,0.46336418,0.46739182,0.47976243,0.47968727,0.3091534,0.47452337,0.41266403,0.4728684,0.4757013,0.3210029,0.4769782,0.4756609,0.4722206,0.47981158,0.45108736,0.5323761,0.3420467
47,0.4280157,0.4350525,0.46352887,0.43479177,0.24311846,0.45173225,0.44282693,0.44633245,0.4562475,0.44959044,0.44675273,0.45724553,0.45799085,0.43269783,0.19330892,0.41559651,0.4229621,0.4570318,0.45846623,0.2260094,0.42226064,0.3146988,0.43546844,0.45101547,0.17839132,0.45417723,0.45402265,0.44279256,0.46044815,0.37184522,0.5778244,0.19618483
48,0.40991732,0.41633457,0.45446157,0.41440752,0.21399678,0.4387513,0.42588225,0.43209475,0.44530332,0.43697923,0.43226182,0.4462793,0.44738603,0.413151,0.15958601,0.3867719,0.3986049,0.44537845,0.44889036,0.22904314,0.40048456,0.25655216,0.4176451,0.43818405,0.1348694,0.44291934,0.4426514,0.4291699,0.45182148,0.3208637,0.60554624,0.15821256
49,0.48313057,0.4815884,0.48700452,0.48812836,0.41942814,0.48552975,0.48503003,0.48308975,0.48540816,0.4841216,0.48457804,0.4851089,0.4877019,0.48168048,0.38737407,0.47238186,0.47812355,0.48687562,0.4872617,0.37197357,0.48088157,0.4442891,0.48385838,0.48279515,0.3911056,0.48391598,0.4818353,0.4822833,0.48706558,0.46539143,0.5176878,0.40048602


==> images/rnn_examples/16/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4746811,0.47639588,0.5084859,0.45047963,0.3495815,0.46896482,0.47388306,0.46108785,0.49890158,0.47890317,0.46587166,0.49752975,0.4835928,0.46797243,0.6657804,0.48001194,0.45445004,0.49441683,0.48805425,0.64594597,0.5545507,0.5817053,0.46431422,0.48815852,0.6166435,0.49896982,0.49716237,0.4769005,0.4803947,0.5631594,0.43696615,0.56309193
1,0.47930908,0.4815414,0.49773756,0.47255513,0.40832797,0.4801138,0.48080045,0.4763263,0.4912589,0.48525125,0.47836605,0.4925289,0.4868685,0.4780519,0.6346832,0.48710677,0.47332484,0.4915701,0.48900074,0.6150988,0.55054164,0.54836935,0.4760211,0.4890935,0.61767614,0.49101388,0.4912548,0.48485285,0.48489076,0.5749051,0.45418608,0.5802179
2,0.44803295,0.4519845,0.4946625,0.42411482,0.35229144,0.45409176,0.45509452,0.44228864,0.4789538,0.46713048,0.44832945,0.4856613,0.47050768,0.4491914,0.71006304,0.46239626,0.4305031,0.4789386,0.47620952,0.67538977,0.57781935,0.6214664,0.44392523,0.47444934,0.693642,0.48368567,0.4818337,0.46389574,0.46699277,0.60182124,0.39404133,0.6313952
3,0.4874325,0.487939,0.50036347,0.48150906,0.43343934,0.48469344,0.48707837,0.48275673,0.49672922,0.49038,0.48395595,0.4954104,0.49022532,0.48554766,0.5990868,0.49166736,0.48115554,0.49504858,0.49196723,0.5869125,0.53456306,0.5377832,0.48240143,0.49246272,0.5765706,0.4949419,0.49445692,0.48943818,0.4892617,0.54381734,0.46657637,0.5447848
4,0.467636,0.46925065,0.49548748,0.45511302,0.38464135,0.47025388,0.4707582,0.462981,0.4850988,0.4784687,0.4667212,0.48922464,0.48035437,0.46665713,0.6713741,0.47779748,0.45740184,0.4866169,0.4832976,0.64293826,0.56457645,0.5729631,0.46340805,0.48322693,0.6569603,0.48721877,0.48671946,0.47699362,0.47767666,0.5899618,0.4312531,0.6045626
5,0.473149,0.47398096,0.49703437,0.46115223,0.41108593,0.47415173,0.47563824,0.46822858,0.48908934,0.48244718,0.47132888,0.49127838,0.48304445,0.47263858,0.63573074,0.48054236,0.46316904,0.4884739,0.48595604,0.6166675,0.54913944,0.56588864,0.4686514,0.48562047,0.6198818,0.49009174,0.48900056,0.48036295,0.48134282,0.5625771,0.44037086,0.57676685
6,0.48989958,0.48988187,0.49920097,0.48589203,0.4592694,0.4880281,0.4901458,0.4866666,0.4968802,0.49305,0.48749778,0.49557054,0.4918642,0.489287,0.56985384,0.49276578,0.48530582,0.49509627,0.49326345,0.5618416,0.5238075,0.530615,0.48635554,0.49349943,0.55603594,0.49539518,0.49479127,0.49173138,0.49166873,0.52771306,0.47360152,0.5318805
7,0.4672404,0.4692017,0.4963288,0.45305765,0.3859835,0.46946093,0.47049516,0.4622341,0.48624852,0.4781659,0.46595964,0.48931843,0.48007485,0.46645412,0.6671865,0.4768499,0.45570803,0.4862525,0.48353595,0.6410105,0.5610316,0.57762295,0.4630419,0.48306945,0.649303,0.48812604,0.48741353,0.47624397,0.4776011,0.5840905,0.4305773,0.599139
8,0.48605493,0.4859746,0.49861386,0.4805029,0.44289723,0.48483998,0.48671225,0.4822208,0.49473098,0.4904965,0.48372293,0.49460772,0.4898043,0.48493627,0.5917623,0.49006447,0.4802894,0.49375528,0.49137837,0.5794469,0.5332319,0.53764796,0.48197886,0.49170032,0.5783042,0.49389058,0.49330518,0.48907468,0.4893064,0.54195774,0.46577573,0.54788595
9,0.45901185,0.4613842,0.49574313,0.43990222,0.37307987,0.46257403,0.46378863,0.45317695,0.48321018,0.4734035,0.45799795,0.48779246,0.47586256,0.4589427,0.68330055,0.47012764,0.4442433,0.48303398,0.4802737,0.6540324,0.56737566,0.597882,0.4545842,0.47920844,0.666801,0.48644635,0.48503911,0.47074753,0.47294006,0.5890989,0.41444966,0.6106645
10,0.49717966,0.49677333,0.49992847,0.49754962,0.47063327,0.49395946,0.49595279,0.49467468,0.49959263,0.4971673,0.49433768,0.4970786,0.49565324,0.49590188,0.5558528,0.49889284,0.49540982,0.49825102,0.4960256,0.5487629,0.518855,0.5128777,0.49373803,0.49702317,0.53941494,0.49700257,0.49699697,0.49676198,0.49555942,0.5237178,0.48824912,0.52008855
11,0.45642394,0.4592874,0.4956126,0.43612877,0.35846913,0.46036342,0.46130195,0.4503147,0.4820249,0.4713307,0.4553892,0.48699874,0.47455543,0.45585048,0.70036954,0.46856967,0.4407677,0.4820985,0.47916263,0.6694523,0.5743791,0.6022975,0.4518083,0.47819147,0.68096215,0.48557854,0.48445043,0.468798,0.47119546,0.60155576,0.40971404,0.6227842
12,0.46588644,0.46850666,0.49734902,0.45070356,0.37231356,0.46674815,0.46865994,0.45994875,0.4872874,0.4768319,0.46339557,0.48861974,0.47846815,0.46468723,0.68689984,0.47638562,0.45309603,0.48570326,0.48246688,0.66115385,0.56673235,0.58374995,0.46036077,0.4822661,0.6577073,0.4877539,0.48711616,0.47464156,0.47583276,0.5913087,0.42575076,0.6045385
13,0.4514728,0.45560458,0.49843445,0.42737365,0.31862572,0.45223713,0.45524862,0.4422262,0.48378816,0.46637818,0.4473051,0.48516014,0.469854,0.4495766,0.74945533,0.4659542,0.43159166,0.48057732,0.4759757,0.7177627,0.5910997,0.62163717,0.44354656,0.4752943,0.7062029,0.48461545,0.48328763,0.46353677,0.46539122,0.6227641,0.39615846,0.6362559
14,0.4805596,0.48163596,0.499243,0.4721178,0.41213617,0.47821084,0.48090827,0.47532743,0.49372,0.48632464,0.47690856,0.49266315,0.48571822,0.4788549,0.63426965,0.48704925,0.47215533,0.4919445,0.48823455,0.61397105,0.5457439,0.55323976,0.47465074,0.48888513,0.6090168,0.49219817,0.49162683,0.4846613,0.48463875,0.5590587,0.45280218,0.5632038
15,0.49634513,0.49697006,0.5000388,0.49605304,0.47000384,0.4926764,0.49541333,0.4940142,0.4998322,0.49697134,0.49345356,0.49675593,0.49476495,0.49540174,0.5551127,0.49834278,0.49417296,0.4978297,0.49556845,0.544822,0.51582575,0.51766264,0.4928511,0.49663204,0.5417559,0.4972634,0.49739414,0.49618044,0.49541867,0.517415,0.48591375,0.5163587
16,0.49778447,0.49845624,0.4995079,0.4987966,0.47078747,0.49487182,0.49682134,0.49620286,0.49932608,0.497784,0.49556154,0.49695015,0.49614468,0.4965913,0.5530646,0.4997354,0.49679664,0.49847984,0.49640328,0.53963196,0.5147921,0.51022416,0.49524534,0.4978158,0.5419836,0.49755758,0.4983114,0.49751493,0.4965902,0.5195526,0.49134815,0.5179873
17,0.49901098,0.5000178,0.50028193,0.5002484,0.47133195,0.4958677,0.49804384,0.49749634,0.5007992,0.4985232,0.49664563,0.49746436,0.49693048,0.49780905,0.55209196,0.5006944,0.49809587,0.49892786,0.4972367,0.5401087,0.5127528,0.50756556,0.49660125,0.498769,0.53417975,0.49845424,0.49944356,0.49823704,0.49741036,0.51683897,0.49451312,0.51429385
18,0.49732715,0.49805075,0.4995767,0.4985223,0.468599,0.49532336,0.49694014,0.49612626,0.4992762,0.49804524,0.49562752,0.49737552,0.4964831,0.4962399,0.55833286,0.49974027,0.49660248,0.49856433,0.49656942,0.54144984,0.51532847,0.5072056,0.49507943,0.49837932,0.5425031,0.4977672,0.49876317,0.49772197,0.49688292,0.5203802,0.49281436,0.51962173
19,0.49406168,0.49508095,0.50022954,0.49201617,0.46259204,0.49210286,0.4942936,0.49189943,0.49919668,0.4960857,0.49199608,0.49725658,0.49471948,0.49311164,0.5625915,0.49655974,0.4910643,0.4973445,0.49552265,0.5476049,0.51635605,0.5178447,0.49132177,0.49687526,0.5450342,0.49785832,0.49838933,0.49511275,0.49516183,0.51842904,0.48514953,0.5214047
20,0.45008406,0.453076,0.4948376,0.42667,0.34686783,0.45577836,0.45633125,0.44372797,0.47911128,0.46833,0.4496809,0.48596075,0.4715733,0.45006725,0.7167306,0.46396932,0.43262038,0.4798921,0.47663683,0.6793001,0.5790219,0.6122366,0.44537547,0.47587693,0.69665116,0.4842988,0.48290932,0.4651586,0.46794528,0.6049149,0.4001222,0.6308835
21,0.4973311,0.4983126,0.49964002,0.4990637,0.46986768,0.49437183,0.49673957,0.49601033,0.49983132,0.49824357,0.4952144,0.49699903,0.4955886,0.49660042,0.56071424,0.5000566,0.49671775,0.49842677,0.49597636,0.5441015,0.5157252,0.50941217,0.49436542,0.4977781,0.54501915,0.4972004,0.4980263,0.4975832,0.4963785,0.5185736,0.4902889,0.5190859
22,0.4909759,0.49153194,0.49919888,0.4879256,0.45331115,0.48952398,0.49122533,0.48827845,0.49670827,0.49385634,0.48890388,0.49608436,0.49290636,0.48982495,0.57602054,0.49433017,0.48731294,0.4960779,0.49373588,0.56057465,0.52420926,0.5230522,0.48781505,0.49493104,0.562824,0.49597502,0.4962486,0.49299282,0.49270633,0.5301247,0.47805768,0.53395593
23,0.46376207,0.4643784,0.5157391,0.42437315,0.27703255,0.45078468,0.46049535,0.43926036,0.5019734,0.46850923,0.44609833,0.49705404,0.47436273,0.45204353,0.7439525,0.46977675,0.42964852,0.49234897,0.48126584,0.7237425,0.5817897,0.62845063,0.44422764,0.48217672,0.6610947,0.50039536,0.49654704,0.46466705,0.4695652,0.5841521,0.4036418,0.5765119
24,0.47848377,0.48004594,0.4980304,0.47032538,0.4043391,0.47724685,0.47925806,0.47387955,0.49160573,0.48465967,0.47561753,0.4914656,0.4849313,0.47680756,0.64494556,0.48588353,0.47061247,0.4907474,0.48729116,0.62459815,0.552858,0.555629,0.47333664,0.4878046,0.6252648,0.49056312,0.49040598,0.4834791,0.48330912,0.57332253,0.44949982,0.5779983
25,0.49891588,0.4997411,0.50010824,0.501295,0.4703284,0.49518675,0.49759927,0.49731335,0.50074387,0.49830642,0.4961781,0.49690852,0.4963096,0.49790868,0.5592885,0.5011826,0.4985321,0.4988105,0.49656895,0.54803574,0.51686686,0.50885165,0.49587944,0.4980916,0.54015595,0.4973183,0.4980299,0.498177,0.49647444,0.52216727,0.49244028,0.51726127
26,0.49720693,0.4982297,0.49998975,0.49843115,0.4638779,0.4944898,0.4964155,0.49574903,0.49983227,0.49734873,0.49491796,0.4968933,0.49602938,0.4960164,0.5658039,0.4998913,0.4961514,0.4983063,0.49629322,0.5518025,0.5185147,0.5103338,0.4946154,0.49794757,0.54445714,0.4974116,0.4983178,0.4972163,0.4960559,0.52645266,0.49138987,0.5222688
27,0.48943153,0.48980075,0.49877018,0.48557347,0.4572881,0.4889213,0.4903686,0.48718145,0.49587452,0.49347457,0.48792458,0.49605832,0.4925466,0.488736,0.57190007,0.49282563,0.4853427,0.4953571,0.49343947,0.556062,0.5228794,0.52664083,0.48669884,0.49444526,0.56008375,0.49586725,0.49584076,0.49231514,0.49260083,0.52814573,0.47628492,0.5332963
28,0.45924455,0.4624038,0.49655226,0.44050774,0.3574995,0.46234712,0.4635935,0.45326737,0.4840164,0.47306553,0.45776486,0.4875445,0.47583005,0.45837343,0.7034517,0.47132817,0.44439638,0.48340082,0.4802341,0.6704267,0.5726936,0.5948217,0.45441535,0.4799167,0.6763729,0.4865826,0.48595473,0.4706686,0.47254118,0.599833,0.41634554,0.6173879
29,0.49611393,0.49613288,0.49912357,0.49720287,0.46834314,0.49379608,0.49549702,0.49445227,0.49842653,0.4973288,0.49405026,0.4967808,0.49526867,0.49513718,0.5629978,0.49880096,0.49509743,0.49797738,0.49544165,0.5483552,0.5197009,0.5105037,0.49300835,0.4970471,0.5490924,0.4964167,0.49684602,0.49681476,0.4955055,0.5249593,0.48804188,0.523986
30,0.49340463,0.49300694,0.49908152,0.49092683,0.47260973,0.49225453,0.49373564,0.49111214,0.49740747,0.49581614,0.49171472,0.4971391,0.4946377,0.49266472,0.5485042,0.49504298,0.49037376,0.49675664,0.49517658,0.5405515,0.5170866,0.51821595,0.49081433,0.49586338,0.543087,0.49683878,0.49664098,0.49478182,0.4948398,0.51911575,0.4827769,0.5237379
31,0.49522918,0.49527457,0.4990771,0.49519628,0.46151844,0.49401304,0.49468395,0.49352777,0.4974272,0.4962129,0.49361682,0.49690387,0.49582386,0.49388045,0.5660013,0.49811256,0.49387035,0.49797085,0.4957671,0.54946727,0.52073574,0.5091945,0.49296594,0.49724856,0.5526183,0.49666828,0.49739084,0.49625564,0.49504706,0.530067,0.488959,0.5286631
32,0.49387807,0.49401268,0.49876204,0.49378273,0.4596949,0.4932797,0.49390832,0.492461,0.4968662,0.49585703,0.49269515,0.49672526,0.4952044,0.49281338,0.57141626,0.49730438,0.49249083,0.49744418,0.49524328,0.552739,0.52236366,0.5104666,0.49167368,0.49684432,0.556165,0.49621102,0.4969333,0.4956949,0.49459574,0.5317852,0.4870536,0.53211975
33,0.49495885,0.4951131,0.49914953,0.49546945,0.4598714,0.49406704,0.49478823,0.4935614,0.49764898,0.4965066,0.49358684,0.49704,0.49574265,0.49375913,0.5722561,0.49831182,0.49387407,0.49797383,0.49567398,0.55363816,0.5221221,0.5075467,0.4926139,0.49749056,0.5532525,0.496567,0.4973958,0.49642184,0.4951257,0.53150505,0.48931107,0.5303195
34,0.44249684,0.44607347,0.4938369,0.41653553,0.31903145,0.44960177,0.44956616,0.43558115,0.47545975,0.4632675,0.44245112,0.4837673,0.4676021,0.44220474,0.7528767,0.45923907,0.42318454,0.47704303,0.47319677,0.71049035,0.59469706,0.6245576,0.43727398,0.47254342,0.7282688,0.481359,0.48017862,0.46008176,0.46287256,0.6288118,0.3862667,0.65687287
35,0.48999286,0.4900268,0.49993938,0.48624334,0.44656903,0.48783344,0.48997527,0.48633987,0.49720028,0.49335495,0.48710474,0.49620962,0.49189487,0.48854563,0.5893656,0.49380273,0.4853367,0.4962116,0.49288657,0.57169,0.5288941,0.5248246,0.48543066,0.49431905,0.56868714,0.49554223,0.49540922,0.4921605,0.4914208,0.53374225,0.47446153,0.5367102
36,0.49338397,0.49357387,0.5001705,0.49086708,0.45872256,0.49108672,0.4930124,0.49040025,0.49841538,0.49512333,0.49073333,0.4970055,0.49411902,0.49204284,0.56761676,0.4959796,0.4899027,0.4973004,0.49480996,0.5553291,0.5215786,0.5190461,0.4898514,0.4959429,0.5515594,0.49689046,0.4969175,0.49439082,0.4937719,0.5258122,0.48190728,0.52624077
37,0.49721456,0.4975026,0.49979243,0.49808565,0.4675404,0.49504963,0.496451,0.49557745,0.49932298,0.4974908,0.49516535,0.4972722,0.49639753,0.49600247,0.5593929,0.4994858,0.49616346,0.4984353,0.49651918,0.54789895,0.51812094,0.5076785,0.49467945,0.49792647,0.54168034,0.49730238,0.49793994,0.49731818,0.49615243,0.52532744,0.49150154,0.5220014
38,0.4946826,0.4949507,0.49916965,0.49491608,0.45949575,0.49354473,0.49450007,0.4931598,0.4977231,0.49616557,0.4931498,0.49674746,0.4953758,0.49345773,0.5719896,0.49786648,0.49326584,0.4975675,0.4955017,0.5559725,0.52272725,0.51040864,0.49226007,0.497059,0.5538417,0.49640152,0.49712142,0.49593842,0.49493763,0.5328464,0.48792225,0.531206
39,0.47042906,0.47187433,0.49702647,0.45619026,0.41886953,0.47364658,0.4747946,0.46663392,0.4883369,0.48220456,0.47009066,0.4921045,0.4830122,0.47103417,0.62357706,0.4779362,0.4595611,0.48789272,0.48606032,0.59896135,0.5426606,0.56956494,0.46744692,0.48561743,0.6120777,0.49112687,0.48988727,0.47958142,0.4816828,0.55173457,0.43953454,0.57137823
40,0.4943152,0.49408227,0.5001645,0.4920404,0.46483946,0.4921482,0.49393314,0.49146506,0.4985411,0.49580646,0.49185646,0.49756527,0.4948339,0.49294552,0.5577154,0.4963242,0.49106383,0.4977841,0.4953949,0.5468355,0.5193076,0.5177282,0.490969,0.4963544,0.54495984,0.49733552,0.49717423,0.49508935,0.49473,0.522569,0.4837723,0.5226071
41,0.4755546,0.47655755,0.49696082,0.4645111,0.4242543,0.4777575,0.47851303,0.47201914,0.48931676,0.48444036,0.4749348,0.4926661,0.48552024,0.47534612,0.6135961,0.48208922,0.46687338,0.4898813,0.48782724,0.59243435,0.5416462,0.55763245,0.47271875,0.487538,0.6068356,0.49157032,0.49079058,0.4827749,0.4840109,0.55444115,0.4485254,0.56873715
42,0.4776907,0.4785227,0.49714512,0.46821728,0.42442024,0.47908863,0.4799157,0.47406358,0.4902032,0.48547545,0.47664008,0.4927981,0.4862712,0.4771453,0.6150604,0.48412985,0.46991917,0.4906529,0.4883818,0.5953644,0.5418485,0.55267274,0.47442445,0.48835075,0.6049567,0.49165905,0.49106994,0.4840236,0.48478046,0.5554139,0.45169717,0.5673863
43,0.4687812,0.46984684,0.5008659,0.4483363,0.39103997,0.46795103,0.47117573,0.46002936,0.49113238,0.47870892,0.4643916,0.492873,0.48061654,0.46688443,0.64200026,0.47536612,0.4524446,0.48835763,0.48485577,0.6253489,0.5496831,0.58737075,0.46199778,0.48393205,0.6189074,0.4928444,0.49053824,0.47567075,0.47867408,0.55545866,0.4283399,0.57074606
44,0.46226183,0.46481174,0.49944642,0.44111133,0.36828238,0.4622349,0.4654669,0.45393407,0.48802325,0.4740981,0.45848078,0.48966697,0.47649246,0.46080416,0.678682,0.47177178,0.4451326,0.48523062,0.48154178,0.6562545,0.56458795,0.60232425,0.45565477,0.48028764,0.6525644,0.4893675,0.48735717,0.4711762,0.47389528,0.5809385,0.41563675,0.5965457
45,0.48134658,0.48130837,0.49738872,0.47314152,0.4455892,0.48128164,0.4831247,0.47750092,0.49203274,0.48789233,0.47977978,0.49368382,0.48742196,0.48096898,0.5853054,0.4855401,0.47414836,0.49158195,0.4895831,0.5762443,0.53515357,0.5518822,0.47763,0.48882988,0.5861859,0.49243596,0.4910804,0.48596972,0.48722842,0.5425749,0.45449638,0.55473584
46,0.48424107,0.48443264,0.49768737,0.47799763,0.43545988,0.48372784,0.484993,0.4803221,0.49276832,0.48855382,0.48235497,0.4937418,0.4891472,0.48281914,0.5964512,0.48858672,0.47834864,0.4928166,0.49071208,0.5853523,0.53790104,0.5416183,0.48077124,0.4905457,0.59164774,0.49280798,0.49247116,0.4876089,0.48806503,0.552017,0.46165588,0.56002223
47,0.4618477,0.46368292,0.49555814,0.44463927,0.37789556,0.46526894,0.46601245,0.45617166,0.48348784,0.47483742,0.46084228,0.48838362,0.47763833,0.46147552,0.67704624,0.47252464,0.4485216,0.4843249,0.48137033,0.6473052,0.56547755,0.58965665,0.45770368,0.48057613,0.66242206,0.4868381,0.48570606,0.47284186,0.4743179,0.5875078,0.42026463,0.60713804
48,0.45234615,0.4548448,0.49710104,0.4266353,0.3575811,0.45512512,0.45748287,0.4438725,0.48255172,0.46897504,0.44977915,0.48739138,0.47180733,0.45208415,0.69623536,0.46406728,0.43273127,0.48101902,0.4775219,0.66805124,0.57056504,0.62029535,0.44605935,0.47587693,0.67585915,0.48651406,0.48392513,0.46521127,0.46870717,0.5858644,0.39803404,0.6127539
49,0.49144632,0.4905863,0.49976003,0.48696142,0.46239728,0.48841622,0.4909251,0.48714435,0.49741003,0.49359167,0.48815513,0.4964383,0.49233058,0.4900838,0.56019026,0.49323237,0.48633525,0.4962103,0.4935514,0.55439144,0.5229426,0.5307657,0.48697895,0.4937064,0.55293155,0.49606103,0.49504688,0.49230635,0.49232075,0.5238638,0.47356567,0.5273544


==> images/rnn_examples/16/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.68382627,0.3468574,0.28719825,0.2950128,0.6596355,0.5802409,0.6376766,0.6711535,0.67784935,0.6857688,0.682834,0.6852983,0.609356
1,0.44355056,0.015464183,0.47166732,0.43683925,0.42632812,0.36977828,0.41152236,0.4395338,0.4561929,0.4677521,0.46942195,0.48456377,0.28245205
2,0.76877064,0.004889517,0.48266813,0.32277173,0.7474327,0.6859499,0.7497995,0.7616452,0.7754156,0.7946028,0.75687325,0.80106217,0.325226
3,0.33018047,0.0598518,0.27434158,0.2615555,0.31513056,0.28094292,0.29927498,0.32165796,0.35729307,0.37315303,0.37486398,0.38791814,0.22886428
4,0.59061146,0.003056115,0.5355276,0.45064613,0.55505276,0.49350888,0.5468258,0.5625445,0.5815715,0.6009094,0.5692557,0.61680084,0.22923952
5,0.47609347,0.003641521,0.31813145,0.29605874,0.45280322,0.39888576,0.4289334,0.44220698,0.45935652,0.46849665,0.4501518,0.47064197,0.20533751
6,0.2404458,0.005065262,0.18392539,0.1405831,0.21351598,0.18450612,0.1994202,0.22124784,0.24343592,0.256301,0.24296048,0.2678811,0.16210093
7,0.5729438,0.003749743,0.4748873,0.3847789,0.55389047,0.49537095,0.54626596,0.5679399,0.5867837,0.6045885,0.587053,0.61636454,0.29397178
8,0.33906466,0.014814851,0.2708075,0.22751506,0.28554526,0.25029522,0.2659233,0.27872857,0.29826748,0.3151192,0.29026818,0.33173972,0.18044671
9,0.6488918,0.0067528775,0.45964065,0.32475668,0.64164644,0.58328855,0.62775755,0.6388707,0.6513791,0.66935635,0.6553319,0.6778893,0.3071871
10,0.15215515,0.01347333,0.22238874,0.15456675,0.13222179,0.12419353,0.1387776,0.16466871,0.19235581,0.2075372,0.21518962,0.22835699,0.13161126
11,0.7105166,0.01192148,0.5259928,0.41642246,0.69101727,0.6380614,0.6908352,0.70225126,0.71785176,0.73828197,0.7088059,0.7487598,0.3471173
12,0.6288657,0.020528726,0.5133941,0.43890256,0.56647444,0.564613,0.62122464,0.6481904,0.6724528,0.69244653,0.6207155,0.71371585,0.39043498
13,0.8091007,0.07438551,0.6805075,0.5171541,0.85842925,0.84017473,0.9102669,0.9266055,0.9398531,0.95063096,0.9841929,0.9588333,0.6374714
14,0.42928845,0.04398042,0.38812292,0.31986782,0.39949876,0.39241666,0.41456944,0.43918648,0.5057878,0.54548794,0.51453465,0.5673682,0.2559126
15,0.16776912,0.011506475,0.20498694,0.13546182,0.14876269,0.14773212,0.1342891,0.1721759,0.2976996,0.3444121,0.32888228,0.36648345,0.11902503
16,0.14498407,0.0013151079,0.26223356,0.164313,0.12666743,0.13320991,0.11765678,0.16183798,0.303672,0.35947722,0.3482458,0.38556057,0.093868606
17,0.12512636,0.0016955293,0.252739,0.16156809,0.11576937,0.12491922,0.11375735,0.15775514,0.30191737,0.35897708,0.35687283,0.3761301,0.15767421
18,0.14545314,0.0013568859,0.28794444,0.17919661,0.12583356,0.12990627,0.12253628,0.16351089,0.29997045,0.3550388,0.3452435,0.39064243,0.0999776
19,0.19894758,0.017280832,0.22634275,0.14770155,0.16883361,0.16180724,0.15046212,0.19110925,0.3211999,0.3735166,0.3621735,0.39773336,0.1533686
20,0.74260104,0.009112641,0.55830145,0.39457512,0.74858636,0.7181147,0.75789934,0.75754386,0.78363377,0.8217192,0.79906154,0.83931905,0.3109379
21,0.15736671,0.0011865365,0.29216743,0.17200874,0.13842034,0.14035955,0.12947626,0.16851485,0.33010554,0.41165313,0.40156716,0.45167077,0.10377616
22,0.2440071,0.014669219,0.2748376,0.20618063,0.22349188,0.20515329,0.20163469,0.22506455,0.32012436,0.36691234,0.3459706,0.38873544,0.1259574
23,1.0081539,0.58205336,0.32035282,0.37518808,1.0072699,0.95665586,0.9974454,1.0215429,1.0205234,1.0264609,1.0368387,1.0184233,0.97868717
24,0.4620255,0.018350566,0.4911053,0.40451685,0.45975482,0.43176576,0.44774044,0.46392637,0.5213147,0.5580645,0.5564289,0.5772192,0.29584336
25,0.12824163,0.0014836588,0.28267232,0.17722435,0.1194168,0.12917995,0.13318057,0.18138766,0.28173876,0.32126078,0.32184014,0.34982544,0.15947986
26,0.14309661,0.0016602261,0.30098736,0.19512486,0.13462837,0.14575663,0.15509923,0.19998968,0.29921296,0.34328356,0.348994,0.3831035,0.16392764
27,0.23818643,0.0032858686,0.22666968,0.15589306,0.2000237,0.19027025,0.18984337,0.2098149,0.2876717,0.33510837,0.30964112,0.36144784,0.08105658
28,0.6693348,0.018186793,0.5858249,0.4286628,0.66906995,0.6473421,0.6943336,0.70696026,0.7460089,0.7748266,0.7619752,0.7892259,0.4036022
29,0.16420385,0.0013758478,0.28562987,0.18734948,0.1437259,0.13904367,0.1435005,0.16620669,0.25536993,0.30246928,0.28976193,0.3344223,0.069567524
30,0.19316326,0.0021660842,0.16213144,0.12158931,0.16079466,0.1333648,0.11841593,0.1268335,0.17199256,0.19772272,0.19271347,0.21624163,0.07987333
31,0.15343094,0.008312538,0.30599827,0.2074481,0.14572908,0.14924826,0.16844624,0.18726012,0.2527012,0.28862754,0.28675166,0.32446054,0.07414486
32,0.17171352,0.001954779,0.32338628,0.21516742,0.1582096,0.15730375,0.17558618,0.19394286,0.2580439,0.30193797,0.2951086,0.33247676,0.07435709
33,0.16273156,0.00688926,0.33094344,0.22475797,0.14682677,0.14871156,0.17213412,0.19660848,0.2525683,0.28754574,0.28028017,0.31985268,0.089063
34,0.8684456,0.011060329,0.699065,0.5463366,0.8728839,0.8348009,0.8983535,0.8942052,0.9180459,0.9557341,0.9064302,0.97090596,0.35620284
35,0.27891794,0.04504486,0.2981385,0.21668957,0.24681254,0.231796,0.24077149,0.26107112,0.3163921,0.34731466,0.3247606,0.37103164,0.13585575
36,0.20845047,0.03342734,0.23261572,0.17218238,0.18743828,0.17875673,0.18209979,0.20324388,0.25994256,0.28499615,0.2756739,0.30590507,0.13183895
37,0.13839296,0.0041416236,0.26580554,0.1960503,0.12568258,0.12926331,0.14218268,0.16730401,0.22678062,0.25092548,0.24989142,0.27407134,0.13002713
38,0.17743556,0.0014174203,0.31905556,0.23347574,0.15746711,0.15359204,0.17474471,0.19864173,0.25156248,0.28148547,0.2828419,0.31254327,0.120009504
39,0.45043787,0.0018996916,0.2639763,0.1368168,0.4185761,0.38408834,0.4032743,0.40557668,0.43122205,0.4522447,0.41990325,0.46611342,0.15726958
40,0.19528978,0.03785817,0.20293047,0.13759862,0.17093807,0.15133022,0.1519241,0.17075878,0.21541269,0.23674814,0.23221773,0.25481603,0.10145098
41,0.40689012,0.0023713259,0.31201547,0.20437893,0.39827657,0.35447553,0.36133093,0.365567,0.3908681,0.41212723,0.40681973,0.42293218,0.14612688
42,0.4007498,0.0036167009,0.3203377,0.25635216,0.37502545,0.33935052,0.35807395,0.3663854,0.3951223,0.41805908,0.3835147,0.43206134,0.14574362
43,0.5781877,0.122241884,0.18387385,0.17354687,0.54911894,0.48417544,0.5133423,0.52521724,0.5279952,0.53704745,0.5199897,0.53995895,0.3237407
44,0.6709975,0.09354348,0.38162494,0.2652114,0.66535413,0.5919964,0.6455436,0.6665042,0.6701315,0.67748725,0.68041754,0.67767876,0.447011
45,0.40260786,0.00340889,0.20247328,0.17591022,0.3349557,0.2634593,0.26099747,0.2672161,0.27673757,0.2842646,0.25882193,0.28838933,0.1337241
46,0.39409533,0.007409147,0.31093824,0.30203572,0.33296135,0.2741812,0.28747976,0.3026781,0.3244047,0.33923706,0.29546505,0.35545173,0.19726259
47,0.60891354,0.009620144,0.4733705,0.34008074,0.6110073,0.54548144,0.5989769,0.61108893,0.624545,0.6427938,0.6261678,0.6483221,0.25678274
48,0.7451457,0.063979134,0.33379573,0.24765237,0.7256579,0.639801,0.717117,0.73619354,0.74720746,0.775956,0.74413985,0.79012275,0.3189869
49,0.26373768,0.042789724,0.15672846,0.11224578,0.22157641,0.17977852,0.17647852,0.1921811,0.21900283,0.23184085,0.22624086,0.23931372,0.11707405


==> images/rnn_examples/17/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.03472024,0.05319993,0.031411577,0.058525603,0.12225489,0.016542198,0.03937422,0.020806473,0.04060901,0.013630147,0.0009909124,0.023539782,0.00505307,-0.0065865577,0.041587897,0.04041402,0.042357553,0.0073067932,-0.0020884871,-0.16945884,0.11230918,-0.17210187,0.0019170238,0.032359947,-0.0015282698,0.04293629,0.06298427,-0.000963635,0.030167762,-0.07704119,0.33352768,0.0069297412
1,-0.048833895,0.06574747,0.036215577,0.07205557,0.15337665,0.021647228,0.051297694,0.019260745,0.051567983,0.02540813,-0.004512471,0.02611224,0.0033959234,-0.015137063,0.10206371,0.04119825,0.05332805,0.013084266,-0.0068366537,-0.23343746,0.13069881,-0.29265308,0.0015783496,0.039921943,0.014456705,0.05365997,0.07487804,-0.0030315502,0.031610757,-0.15187243,0.40279824,0.07018977
2,-0.05601844,0.06821812,0.03550864,0.08792572,0.14091234,0.023656763,0.055085883,0.018088367,0.044505086,0.017397046,-0.0069140363,0.032780066,0.002451708,-0.025592288,0.082342796,0.043805182,0.054156106,0.015108751,-0.013606727,-0.33020884,0.13741976,-0.29006165,-0.010262424,0.043797694,-0.020037852,0.06340228,0.09199074,-0.006635993,0.03586174,-0.19719604,0.52937675,0.06627155
3,-0.060945544,0.07217026,0.037106283,0.096979216,0.11884373,0.024050996,0.06084509,0.016252998,0.047721017,0.020161726,-0.010165794,0.039475378,-0.0043244716,-0.034222648,0.09117687,0.044802986,0.057811532,0.018787906,-0.02173525,-0.35918152,0.16379623,-0.30265728,-0.016685331,0.04567945,-0.03026243,0.07160736,0.10332024,-0.008691084,0.03951157,-0.20175335,0.60949516,0.07234934
4,-0.06730262,0.08477911,0.039554145,0.112945974,0.136588,0.0314766,0.06805263,0.023086255,0.044154275,0.012001468,-0.0059306948,0.037295915,0.0073389146,-0.029329259,0.09693874,0.050492764,0.06567957,0.015637398,-0.017586041,-0.41627893,0.12264618,-0.30149698,-0.009025438,0.052455008,-0.03162132,0.075775295,0.111588,-0.009992404,0.03852384,-0.21447809,0.65802443,0.07207309
5,-0.05572103,0.06688909,0.026969494,0.088315725,0.11820859,0.025745247,0.05676735,0.012902081,0.034178935,0.01795968,-0.009138217,0.027150696,0.0019793364,-0.030252999,0.13899627,0.030235238,0.05194833,0.016403882,-0.019032214,-0.3733054,0.06851617,-0.29657102,-0.007840969,0.04069496,-0.0012203418,0.059995167,0.08347011,-0.01011623,0.024921604,-0.19413172,0.47769022,0.16357295
6,-0.041439816,0.03832142,0.011143813,0.05590253,0.057421353,0.018193351,0.0347659,0.0015954543,0.012960338,0.0106020635,-0.010017693,0.0114605315,0.005963804,-0.025573064,0.16680554,0.0057733636,0.029568085,0.011798337,-0.013634017,-0.29934815,-0.030313615,-0.15196647,-0.0077318335,0.026900452,0.025538415,0.035109468,0.047683157,-0.010799145,0.0071469285,-0.09559413,0.2667386,0.18419941
7,-0.033516306,0.028488815,0.009039655,0.039029445,0.041291356,0.014875842,0.026140057,-0.00017814874,0.010720919,0.010865284,-0.009012778,0.0051915543,0.0081676915,-0.018826677,0.18399723,-0.0002957906,0.022569519,0.010133833,-0.008485466,-0.23793474,-0.053174645,-0.121092945,-0.0030430662,0.022438474,0.061422102,0.02448998,0.032222673,-0.010548985,0.0027092043,-0.05583373,0.16784075,0.16881226
8,-0.03184481,0.027515642,0.011101174,0.030809518,0.05114193,0.015345538,0.024723835,0.00165673,0.015849268,0.01600142,-0.007394471,0.003128008,0.010671014,-0.013010781,0.2154644,-0.00055223855,0.022655185,0.009325813,-0.0034721135,-0.18882415,-0.057515986,-0.128769,0.0037869075,0.023094852,0.10160194,0.020696595,0.02576172,-0.010188961,0.0024213113,-0.03651076,0.11973876,0.17591077
9,-0.045419484,0.051823907,0.025979333,0.050383657,0.127355,0.025692757,0.042891905,0.012828635,0.037089612,0.028176427,-0.0048704315,0.009330703,0.016516022,-0.008349353,0.24488133,0.016382592,0.043203697,0.011941976,0.0006975472,-0.23819095,-0.0017130487,-0.27203193,0.015567752,0.037250645,0.103107944,0.034562983,0.04506494,-0.010517994,0.01375015,-0.09839809,0.20894584,0.18823287
10,-0.06241478,0.07215768,0.039185625,0.07846502,0.1285468,0.032528147,0.06062182,0.018249346,0.054598197,0.03627505,-0.0075838873,0.024553053,0.013078608,-0.018891858,0.22754611,0.033640265,0.06006539,0.017629724,-0.005374192,-0.28611568,0.08053051,-0.33082217,0.008879424,0.050740592,0.06248119,0.05696919,0.07781329,-0.012728771,0.029766018,-0.1721366,0.40247142,0.1788277
11,-0.05809936,0.057488233,0.027783604,0.065276474,0.10498917,0.029682891,0.04985868,0.010205251,0.040474176,0.031670436,-0.009202164,0.01694159,0.014808426,-0.021028835,0.2449866,0.01795686,0.048179716,0.015281139,-0.003813187,-0.2883039,0.028083451,-0.28715214,0.0057328832,0.04351964,0.060406584,0.045391746,0.060690068,-0.0129226055,0.018084269,-0.18560873,0.2952412,0.2087869
12,-0.044516064,0.034314845,0.015000818,0.04364378,0.04154954,0.022228144,0.032145053,0.0022280607,0.022132253,0.020634145,-0.009309665,0.008939039,0.01525666,-0.020130038,0.21592009,0.0022629355,0.028883265,0.011896089,-0.0015811921,-0.23274194,-0.024928318,-0.15938774,-0.00078315893,0.032304484,0.050298866,0.029260062,0.03941758,-0.012292858,0.006734619,-0.13888434,0.17821631,0.21944824
13,-0.050303433,0.053532563,0.027392954,0.063418545,0.105932675,0.02693713,0.04629999,0.012797423,0.037017144,0.02390701,-0.006263435,0.018363863,0.014880526,-0.017897032,0.20151034,0.021484194,0.044210818,0.01428999,-0.0024354286,-0.29224464,0.04731878,-0.25004646,0.0018228507,0.041582942,0.035738766,0.043878622,0.06150949,-0.0106273,0.020468887,-0.17654076,0.29748514,0.19082254
14,-0.042062417,0.03390345,0.015994893,0.043509495,0.068646826,0.021339457,0.030597448,0.0044200397,0.022105878,0.01596302,-0.0074010193,0.0084468685,0.01804614,-0.016510982,0.22293706,0.005184577,0.028341683,0.01059739,0.001142928,-0.24572745,-0.020374881,-0.15140358,-0.0010461805,0.032732192,0.040986612,0.028174445,0.039768256,-0.0100278575,0.0071932278,-0.12582627,0.17131507,0.21445532
15,-0.036013294,0.025491064,0.0137946345,0.032114945,0.058415152,0.017565887,0.023758871,0.0027204948,0.020729747,0.0147337,-0.00724205,0.0055932133,0.018026479,-0.013606733,0.22735214,0.0014026046,0.021869129,0.010002788,0.0037525808,-0.1957931,-0.02354905,-0.12542629,-0.0020360462,0.029295594,0.050327625,0.022034504,0.03105728,-0.008246368,0.004412126,-0.11403003,0.116521746,0.22609994
16,-0.034330852,0.02201432,0.0140418345,0.026787158,0.06980784,0.01673146,0.020402137,0.002857863,0.020823874,0.01346015,-0.006344188,0.0035472112,0.021085367,-0.010064677,0.23276946,0.0007037684,0.019573182,0.008487089,0.0074522514,-0.1671688,-0.035192817,-0.12384544,-0.0007577325,0.029106557,0.06744931,0.018411675,0.0267537,-0.007406044,0.0030278398,-0.108029634,0.084284835,0.21410948
17,-0.041387655,0.040305346,0.023607815,0.049851958,0.10230965,0.021462154,0.035023987,0.011232384,0.03036889,0.0159937,-0.0047222413,0.015197936,0.016774196,-0.012887346,0.1709211,0.019271117,0.033876557,0.011379459,0.0018851251,-0.24959576,0.037502155,-0.19746166,-0.0014575517,0.03639135,0.035087083,0.0348768,0.051081546,-0.008275257,0.017824816,-0.1558193,0.23368351,0.16399673
18,-0.035950024,0.02563874,0.01517313,0.0344299,0.084339425,0.016894331,0.023562906,0.005121152,0.021972548,0.012229908,-0.005999755,0.00865777,0.018275566,-0.012999894,0.19783604,0.0071133524,0.021708276,0.009734139,0.004631823,-0.19841301,-0.003633976,-0.124692805,-0.0055455896,0.030764293,0.027133621,0.024604784,0.03613427,-0.0062386417,0.008247894,-0.13107839,0.14293233,0.22862941
19,-0.03733068,0.031028938,0.01862218,0.036328882,0.10654663,0.017986912,0.02872292,0.007115422,0.028814424,0.018875573,-0.0060706874,0.009974686,0.015804933,-0.011694826,0.22020951,0.009787272,0.026800582,0.011391568,0.0032714512,-0.19773659,0.017612282,-0.18131292,-0.001818466,0.031959962,0.062305257,0.027433045,0.038029812,-0.006059246,0.011256616,-0.12538035,0.15723343,0.23439974
20,-0.068749234,0.09377742,0.051973417,0.10999226,0.1178484,0.041631743,0.07347659,0.036317173,0.056244425,0.01573233,0.0017445758,0.031968743,0.0291718,-0.010126529,0.14533201,0.056538954,0.07231224,0.0135383075,0.00095278653,-0.32849336,0.09802256,-0.2440947,0.010048387,0.06533283,0.026830876,0.07316927,0.110337384,-0.011089254,0.043692093,-0.18104832,0.5555475,0.15757482
21,-0.0665564,0.084645115,0.04664746,0.10502702,0.11003114,0.034404032,0.07116082,0.024598816,0.055934258,0.0244442,-0.00728204,0.037480593,0.0094622485,-0.027665988,0.14536068,0.04811902,0.06656973,0.020528838,-0.014069536,-0.3480577,0.13892035,-0.28939438,-0.005014284,0.05790201,0.008449255,0.076480106,0.11047526,-0.01262719,0.04265269,-0.21675122,0.59760046,0.16041821
22,-0.059648037,0.06786722,0.032997612,0.086298525,0.12461899,0.029805735,0.059144653,0.014213882,0.04125979,0.023701757,-0.009605678,0.026113369,0.008918265,-0.028089505,0.18250585,0.029015236,0.05417096,0.017975267,-0.013633067,-0.34370002,0.06416111,-0.30017775,-0.0046538077,0.047116175,0.033218443,0.060089342,0.08429691,-0.012704892,0.026957877,-0.19994947,0.4457678,0.20032081
23,-0.06882282,0.08151097,0.04499123,0.103705145,0.10059355,0.031967703,0.07181991,0.018899465,0.05886433,0.03193468,-0.011857868,0.04156806,6.0099643e-05,-0.03558001,0.16767882,0.04395655,0.06571304,0.024490528,-0.021285763,-0.3583009,0.16651173,-0.33152217,-0.011987854,0.05578299,0.0076645706,0.079454556,0.11215037,-0.012126274,0.044087317,-0.25233328,0.6309848,0.1835497
24,-0.051717177,0.042816985,0.018408004,0.0630789,0.040911045,0.023227667,0.040064298,0.0031572855,0.023387957,0.015362864,-0.0111163715,0.017200457,0.011338595,-0.028942492,0.20980005,0.008377611,0.03453962,0.014036837,-0.010066909,-0.29433456,0.00035200268,-0.14675334,-0.01149197,0.036706217,0.011552037,0.042523183,0.06001663,-0.011222748,0.01319534,-0.14647058,0.31246245,0.22374982
25,-0.057241693,0.061317205,0.032610334,0.08353767,0.096517295,0.024841115,0.053239033,0.011088159,0.03847698,0.017760064,-0.010733452,0.029689215,0.0056510703,-0.03151282,0.16386734,0.029894087,0.049577728,0.017323388,-0.015433745,-0.35451975,0.07592643,-0.22817448,-0.013754312,0.04493721,0.004140582,0.05972311,0.086415716,-0.012833754,0.029848732,-0.18242872,0.47965664,0.1690798
26,-0.038294826,0.03248971,0.012251251,0.052340947,0.0059149675,0.016477562,0.0312357,0.0007161638,0.0113115255,0.0074284496,-0.01010935,0.014353359,0.0060989237,-0.02696237,0.106845975,0.006008127,0.02521489,0.01213632,-0.013090142,-0.27179572,-0.02798536,-0.09297739,-0.013739733,0.02735845,0.010039087,0.03487406,0.049315453,-0.0122800395,0.01078621,-0.11659047,0.2762134,0.1909201
27,-0.030190974,0.027933277,0.011646526,0.040736333,0.047707524,0.013725879,0.026565596,0.0023675726,0.012485424,0.008649818,-0.0078222295,0.009548213,0.006974901,-0.01920854,0.13081673,0.004409423,0.021721799,0.011348629,-0.008762419,-0.23418838,-0.025975302,-0.1178451,-0.008853426,0.024241094,0.03819529,0.027995883,0.03885542,-0.008994204,0.008485133,-0.092698164,0.20335697,0.18854946
28,-0.026262425,0.022652451,0.010347335,0.029647201,0.04870131,0.012024621,0.022828475,0.002403464,0.014722514,0.013185181,-0.006944924,0.0071577295,0.006463997,-0.0149582755,0.1594162,0.0014964312,0.018138038,0.011444965,-0.0058285743,-0.17391376,-0.018670922,-0.10700178,-0.0056045516,0.021819923,0.06344298,0.022860548,0.029799497,-0.007228186,0.0069475295,-0.061725028,0.14500973,0.20883015
29,-0.047537185,0.055417534,0.031065503,0.0629038,0.12787573,0.023158638,0.047526293,0.014639362,0.042019043,0.025607433,-0.0063231513,0.020181276,0.009384485,-0.016031858,0.17549673,0.026806489,0.045997966,0.015458025,-0.0062986496,-0.25004888,0.0612292,-0.24985819,0.00088942726,0.040528927,0.057286642,0.046558674,0.06435289,-0.008587122,0.025222829,-0.121835545,0.33002356,0.1819686
30,-0.04183016,0.040898427,0.019496785,0.051487412,0.09661731,0.02064963,0.03642865,0.007839317,0.02438442,0.017171077,-0.007137517,0.012305786,0.011489884,-0.01685317,0.1727086,0.013268053,0.03355043,0.01269738,-0.0056623006,-0.2591363,0.007933984,-0.17959253,-0.0011352103,0.032545336,0.04655999,0.034979418,0.04864459,-0.010570746,0.014342818,-0.103476584,0.24878633,0.17643742
31,-0.032560863,0.026902363,0.011671659,0.032617047,0.054507725,0.015564458,0.025916656,0.0020764642,0.017101202,0.017094988,-0.007999793,0.005623702,0.008931224,-0.014860937,0.19951132,0.0009796196,0.022395063,0.011469554,-0.004758886,-0.19025098,-0.018087167,-0.118392296,-0.00021518214,0.023746764,0.07758127,0.023172019,0.029886119,-0.009970538,0.0059578195,-0.053913034,0.14881165,0.20148987
32,-0.05204495,0.062054753,0.034601383,0.073632665,0.10965437,0.02565036,0.052359346,0.01677281,0.04393466,0.024268221,-0.00672926,0.025691971,0.008064387,-0.01946133,0.16565785,0.033423956,0.05058527,0.017051177,-0.008939335,-0.28964776,0.10197604,-0.23352861,-0.0013617304,0.043713618,0.036228556,0.054337118,0.076866165,-0.010083307,0.031861126,-0.1506002,0.4153689,0.15720956
33,-0.062978,0.07721506,0.04276773,0.09295988,0.1087467,0.030224722,0.06660151,0.019925624,0.057129703,0.032763287,-0.0090749,0.036822382,0.0019755377,-0.027992807,0.16216853,0.043071806,0.062841,0.02192936,-0.016171461,-0.31722957,0.15750702,-0.30291408,-0.005140978,0.051758535,0.017262394,0.07104467,0.0991136,-0.0107642375,0.04163144,-0.21284172,0.55405796,0.15838738
34,-0.043458335,0.04024472,0.016346563,0.055065975,0.024179414,0.020404771,0.038434457,0.0034543588,0.022421109,0.019329596,-0.009992914,0.01669981,0.0039861314,-0.026189588,0.17033848,0.008199468,0.03237534,0.014446603,-0.012792247,-0.24676389,0.021016818,-0.13306081,-0.007413554,0.030199327,0.034086745,0.038927186,0.052272856,-0.011522263,0.014332936,-0.11022607,0.28905314,0.20535594
35,-0.05174139,0.061011508,0.032756425,0.07358961,0.08644731,0.02378813,0.05440265,0.0123749245,0.047159098,0.03089469,-0.010080826,0.029298928,-0.0015334933,-0.027610965,0.1781016,0.028540505,0.050362565,0.020823313,-0.015508846,-0.28734568,0.13757142,-0.26049268,-0.0073713916,0.040939055,0.016796272,0.0571867,0.07802872,-0.009424518,0.03168573,-0.17584743,0.42550525,0.18947998
36,-0.039652437,0.036434166,0.014878001,0.045400895,0.033042513,0.01897623,0.035320245,0.0022421908,0.023478681,0.022769488,-0.009565607,0.0125035215,0.0041340827,-0.022154734,0.21526289,0.0030321432,0.030294131,0.014083178,-0.010076957,-0.22390245,0.020085756,-0.15131702,-0.0029948284,0.027086671,0.066118635,0.032679215,0.041722383,-0.0103674065,0.010843924,-0.08971166,0.22051778,0.21833375
37,-0.03394057,0.028638694,0.01245035,0.03289695,0.032475095,0.016610857,0.028034851,0.0009983743,0.019980963,0.021305703,-0.008456063,0.007057076,0.007039648,-0.017009886,0.22277904,-0.0016633276,0.024262842,0.011907171,-0.005511972,-0.17848974,-0.0106606325,-0.13790575,0.0005407687,0.02388286,0.09835829,0.024241798,0.02978611,-0.010441226,0.0062124524,-0.0667144,0.14553714,0.19992876
38,-0.033667855,0.030567741,0.014590655,0.03394721,0.052283242,0.017885584,0.028565697,0.004616765,0.021397792,0.020361334,-0.0061682956,0.007933808,0.009896516,-0.013514254,0.19869557,0.0034155287,0.025634298,0.010995076,-0.002479581,-0.1788981,-0.007216486,-0.14914894,0.003018945,0.026100598,0.09224537,0.024920655,0.031946696,-0.01032046,0.008646304,-0.08094622,0.14991963,0.1774891
39,-0.030203909,0.024657259,0.011797396,0.025161222,0.037889548,0.016134696,0.024205009,0.0026918445,0.019469501,0.021521624,-0.006208937,0.0051963283,0.009291129,-0.011691511,0.20941925,-0.0010371906,0.021260273,0.010175087,-0.0012198325,-0.13673835,-0.016223297,-0.12803897,0.0045780903,0.022792237,0.10899739,0.0195898,0.023679798,-0.009890975,0.0054815304,-0.058337666,0.107085705,0.18311486
40,-0.029641977,0.023701282,0.012414444,0.021956012,0.04274004,0.015887447,0.023525234,0.0032120412,0.021745771,0.02388833,-0.005813203,0.005232904,0.0091786105,-0.010293804,0.21540913,-0.00082708563,0.0208622,0.0100847315,0.00014301133,-0.10942596,-0.011214016,-0.13074891,0.005832039,0.022836242,0.12215124,0.018672608,0.02196129,-0.009456591,0.0059246994,-0.054262944,0.0962248,0.18567441
41,-0.038311593,0.03638357,0.02092755,0.041429546,0.07678072,0.018123768,0.033329383,0.007946433,0.031123023,0.02472214,-0.0065199537,0.016273642,0.005873548,-0.016266722,0.1653687,0.014759882,0.031396635,0.012967544,-0.0040981425,-0.17550652,0.055374708,-0.18282308,-0.0011018012,0.030421086,0.07156619,0.03335289,0.045013253,-0.009694751,0.018467829,-0.109769076,0.22769469,0.14496633
42,-0.04951041,0.060083676,0.031839762,0.0699531,0.124939546,0.026197597,0.051410183,0.018374173,0.042753655,0.026304875,-0.004271382,0.025874052,0.007125062,-0.017647794,0.15287706,0.03264103,0.048899367,0.015609737,-0.007129728,-0.2627356,0.10792486,-0.26157188,0.0009119122,0.041879646,0.039151855,0.051847406,0.07260767,-0.00967475,0.030743226,-0.16020766,0.39147526,0.14343724
43,-0.050206445,0.0545652,0.026836745,0.06859202,0.11457224,0.02347995,0.048107155,0.011779613,0.036875144,0.02426225,-0.008136697,0.024327647,0.0035795942,-0.024203807,0.16078629,0.025859838,0.04497113,0.016132537,-0.011627621,-0.29245466,0.09369992,-0.26043165,-0.0052946117,0.038072594,0.023204746,0.04969942,0.06926095,-0.010617176,0.025730401,-0.15910839,0.37765515,0.15287043
44,-0.04364587,0.046981648,0.018581904,0.061293766,0.11205922,0.022892212,0.041387275,0.0098894015,0.022419546,0.015501609,-0.0060633523,0.015667932,0.008780772,-0.019469647,0.16161805,0.016740225,0.03734,0.012282351,-0.009225076,-0.30601075,0.023679513,-0.20201766,-0.0012017577,0.03254681,0.03300415,0.039643247,0.05549704,-0.011469156,0.016018435,-0.11510232,0.30632538,0.1716646
45,-0.043256108,0.049201965,0.02092236,0.0613933,0.10593645,0.021785107,0.04503016,0.009739106,0.02875958,0.022881437,-0.008003212,0.019213365,0.0022412962,-0.022092076,0.16281974,0.018787486,0.039652623,0.016276537,-0.013731551,-0.29478434,0.055630255,-0.2537974,-0.0026845168,0.032672815,0.041774724,0.0438316,0.058695614,-0.011098418,0.020223804,-0.13550624,0.32993543,0.20409699
46,-0.053253777,0.060809694,0.027820345,0.07641837,0.1256268,0.02652079,0.053674966,0.013835991,0.03555014,0.0237818,-0.007916817,0.023539312,0.0060221553,-0.023154857,0.16186221,0.02751752,0.049389668,0.017337695,-0.013714263,-0.3369045,0.07365587,-0.30034962,-0.0022043916,0.04066765,0.027567029,0.053066026,0.07322875,-0.011508189,0.026234683,-0.17007807,0.4090532,0.18210652
47,-0.05944618,0.06777266,0.031470247,0.082610965,0.12509075,0.029430168,0.060437556,0.014415024,0.043613136,0.031488325,-0.009468766,0.026544726,0.004705091,-0.026024269,0.18162748,0.02942002,0.055684164,0.019796949,-0.015342971,-0.3354864,0.09130145,-0.35157666,-0.0010281091,0.0447312,0.029973429,0.058788776,0.079348385,-0.011620822,0.028597798,-0.20143467,0.43736088,0.20124167
48,-0.060311995,0.06741168,0.02934868,0.08759683,0.120862134,0.030943455,0.059349667,0.015511551,0.03622979,0.02336181,-0.007872218,0.026380703,0.00911348,-0.026295738,0.15783376,0.030066878,0.054153524,0.017670542,-0.014097469,-0.37461922,0.07141568,-0.3165306,-0.0032024733,0.045755085,0.004657329,0.059136257,0.082365096,-0.012303859,0.027778756,-0.2100048,0.4581542,0.1806249
49,-0.040756337,0.035399072,0.0096191205,0.05419089,0.023861129,0.01998867,0.034822416,0.0019149911,0.009709934,0.012093239,-0.009316167,0.012242093,0.0068346383,-0.025481332,0.12862673,0.004003387,0.027595067,0.012595298,-0.01352763,-0.285721,-0.0334542,-0.13197179,-0.007820395,0.02706144,0.016470725,0.034103118,0.046132155,-0.01280861,0.008584231,-0.100335926,0.26147476,0.19568542


==> images/rnn_examples/17/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46659037,0.44984785,0.4860583,0.45420346,0.30973738,0.4852721,0.46789172,0.47799468,0.47904506,0.4772018,0.47402874,0.48284572,0.4854015,0.46078077,0.6141752,0.45646033,0.4484514,0.48035243,0.4847568,0.6231509,0.43727258,0.5773258,0.45932388,0.48352268,0.4776512,0.48391095,0.4836109,0.48091313,0.4481453,0.73315054,0.5077345,0.7191179
1,0.4712431,0.46188778,0.48681167,0.46893063,0.3420096,0.48646322,0.47353894,0.4812981,0.48105475,0.48108968,0.47904697,0.48495445,0.48606172,0.46878937,0.67,0.47030088,0.46251965,0.4832437,0.48583826,0.6359869,0.45157486,0.54438394,0.46598357,0.48464647,0.45749903,0.4854409,0.48395187,0.48320216,0.45178103,0.72208893,0.4584516,0.7555956
2,0.46363112,0.44394377,0.48222053,0.45081374,0.32302496,0.4827127,0.46345147,0.47481403,0.4745406,0.47578806,0.4704742,0.47946033,0.48232895,0.45583245,0.6247816,0.4515282,0.44193608,0.4780882,0.48315725,0.6316867,0.43497664,0.5681123,0.45314693,0.48053074,0.5628064,0.48002967,0.47983038,0.47927782,0.44722068,0.73313445,0.49917585,0.7526891
3,0.4547756,0.4336383,0.4773879,0.44209805,0.29930627,0.47834587,0.45581338,0.46943814,0.46766806,0.471031,0.4646133,0.47494534,0.4781167,0.44705042,0.69878304,0.444073,0.43192723,0.4733922,0.4788636,0.671996,0.42354992,0.597786,0.44395378,0.47558117,0.55305123,0.4751617,0.47457004,0.47454834,0.43536276,0.76073056,0.4696157,0.81203634
4,0.47026348,0.45003965,0.48598924,0.4592754,0.30074632,0.48502532,0.468073,0.47767442,0.47978133,0.47610876,0.47371727,0.48165607,0.48443186,0.46110407,0.56570774,0.45859367,0.44936177,0.47980437,0.4849745,0.6082588,0.43890107,0.5143782,0.45783073,0.48313478,0.49853036,0.48347017,0.48279336,0.4811373,0.448177,0.7625391,0.52067244,0.73700935
5,0.47920707,0.47198585,0.48859322,0.48082727,0.38559934,0.48880833,0.4797778,0.4853881,0.48437262,0.48527482,0.48396412,0.48726478,0.48830006,0.47633174,0.65359914,0.47997397,0.47306213,0.48684376,0.48869625,0.60673505,0.46577784,0.5096447,0.47355112,0.48712894,0.47268227,0.4876898,0.48591256,0.48697838,0.46241322,0.67992777,0.4564589,0.7336809
6,0.4967098,0.49594676,0.4966638,0.5015092,0.47417107,0.49714488,0.496194,0.49660766,0.49638572,0.49644488,0.49681228,0.49600798,0.49620163,0.49605736,0.5421912,0.49878132,0.49707454,0.49707666,0.49690586,0.5352879,0.49521708,0.48075405,0.49374697,0.4963066,0.48531312,0.49684718,0.4954324,0.49694255,0.48882428,0.57156634,0.4772837,0.6191763
7,0.49699324,0.4971344,0.49778235,0.5007644,0.47350815,0.49782607,0.49712604,0.49749964,0.4976505,0.49688575,0.49755913,0.49696028,0.4973392,0.4970953,0.5401974,0.49930003,0.4981183,0.49779615,0.49735805,0.53490824,0.49530545,0.4921169,0.495549,0.4972473,0.4634634,0.49791506,0.49655855,0.49747238,0.48986128,0.55871415,0.47866517,0.60116446
8,0.497572,0.49907646,0.4986204,0.502359,0.4717978,0.49832726,0.49831307,0.4981484,0.49869177,0.49745715,0.4984584,0.49784815,0.49791434,0.49833095,0.5521542,0.50123036,0.50029325,0.49841172,0.49763823,0.53825706,0.49693108,0.49147907,0.4968476,0.4979134,0.43996096,0.49873102,0.49717918,0.49789566,0.48987043,0.55901223,0.4732539,0.6007577
9,0.48864138,0.48586822,0.49576697,0.49088684,0.3972595,0.49439105,0.4898193,0.4920127,0.49413368,0.49049303,0.4914095,0.49365985,0.4941079,0.48775968,0.5903132,0.4904874,0.48737466,0.49283144,0.49330536,0.57767755,0.47916657,0.4984494,0.48544493,0.49374226,0.3981987,0.49497235,0.49299502,0.49237716,0.47293782,0.6538931,0.4702737,0.6698053
10,0.4651099,0.45139533,0.48361835,0.45871258,0.32261702,0.48348123,0.46713275,0.47643623,0.47688925,0.47716862,0.47326916,0.48104987,0.4831951,0.46046427,0.68276304,0.459709,0.45101556,0.47982743,0.48312986,0.6568628,0.4418642,0.5687975,0.45718935,0.48151127,0.4740151,0.48184958,0.4801789,0.47997293,0.4447762,0.7424499,0.45634168,0.792212
11,0.48839226,0.48541865,0.49360943,0.49193433,0.42637077,0.49357587,0.48897257,0.491255,0.49182,0.49167335,0.49089587,0.49248794,0.49251696,0.48732024,0.60134804,0.49063763,0.48657468,0.49273896,0.49313807,0.5794144,0.48231313,0.48796698,0.48392302,0.4925828,0.47232574,0.49327528,0.49136046,0.49252748,0.4758947,0.63325614,0.45746565,0.6890074
12,0.4968395,0.49639496,0.49741042,0.50066894,0.4780323,0.49771914,0.49664605,0.49700066,0.49725634,0.49746636,0.4971415,0.49682206,0.4965783,0.49659947,0.54214996,0.4991263,0.4971766,0.4978677,0.49741727,0.5364061,0.4963482,0.4819626,0.494043,0.49716315,0.49613965,0.49766186,0.4962802,0.49779662,0.49093005,0.5570908,0.4760651,0.6101589
13,0.47996575,0.47031933,0.4909581,0.47552818,0.37355688,0.49043798,0.48029414,0.48605853,0.4870337,0.48565534,0.48387155,0.48864967,0.4900119,0.4763204,0.59653187,0.47589085,0.47028926,0.48785737,0.48996943,0.5911812,0.46333367,0.5268773,0.47389698,0.48931146,0.4730047,0.48994523,0.48868668,0.48816842,0.46562186,0.6716271,0.4842778,0.6928513
14,0.49879983,0.49937314,0.4985454,0.5037777,0.47754702,0.49868378,0.49858886,0.49840093,0.49884582,0.49828807,0.49873683,0.49778223,0.4972916,0.49921387,0.52574605,0.5022679,0.5006006,0.49884146,0.4980889,0.53324646,0.498377,0.47496313,0.49642596,0.49813893,0.4825995,0.49902266,0.49751097,0.49866247,0.49199262,0.5588087,0.4792418,0.60544324
15,0.49747568,0.49821493,0.49850425,0.50136983,0.475166,0.49857062,0.49790585,0.49824965,0.49843884,0.49811065,0.49833965,0.4978338,0.49744168,0.4983852,0.53762954,0.50099236,0.49922076,0.4986926,0.49783623,0.53687364,0.49650484,0.4888797,0.49614727,0.49811316,0.47744894,0.4990555,0.49762595,0.49847284,0.4915142,0.5502214,0.4784273,0.6003746
16,0.49904504,0.5003476,0.4994181,0.5028795,0.4797141,0.49943233,0.49952886,0.49928275,0.49982196,0.4989445,0.49950862,0.49864155,0.49822676,0.5003082,0.51891434,0.50229406,0.50133294,0.49962702,0.49859852,0.5311484,0.49847093,0.4915444,0.49809316,0.49902236,0.47350633,0.5000578,0.49866337,0.49924475,0.49321485,0.54611355,0.4834774,0.58843905
17,0.480982,0.47092432,0.49119216,0.47452462,0.39483628,0.49111065,0.4811516,0.48684385,0.4874226,0.4871659,0.48446345,0.48927304,0.4907971,0.47709098,0.5751238,0.47506884,0.4701094,0.4888382,0.4909604,0.578348,0.4655775,0.5376493,0.47532502,0.49015334,0.50836015,0.49028295,0.4895222,0.48924747,0.470646,0.63972336,0.49415433,0.66262734
18,0.49798232,0.49878144,0.49856,0.50244015,0.47786498,0.4988544,0.4982644,0.4985719,0.49851194,0.49862003,0.4987468,0.49802727,0.49730667,0.4989135,0.53142124,0.5017268,0.4997443,0.49891528,0.4980662,0.5354307,0.49730912,0.48433328,0.49629405,0.49827826,0.49074474,0.49924415,0.4978787,0.49882817,0.49224523,0.54980433,0.48290896,0.59844255
19,0.49066988,0.48904863,0.49552453,0.49289966,0.44162163,0.4956016,0.4919377,0.49398336,0.49389493,0.49404177,0.49348834,0.49473792,0.49471873,0.49081352,0.5818578,0.49271572,0.48999026,0.4949451,0.4947999,0.5605016,0.48556808,0.51323634,0.48867762,0.49488,0.4654936,0.4957846,0.49422258,0.49467176,0.4815827,0.59471834,0.47048515,0.6439568
20,0.46419227,0.4361805,0.48610917,0.4442545,0.2328559,0.48325056,0.4611356,0.47291294,0.478898,0.46941444,0.46709982,0.47892484,0.48313838,0.45115197,0.50940007,0.44346857,0.4346067,0.47561133,0.48259392,0.6083603,0.41982064,0.53799087,0.44823128,0.4817421,0.45128056,0.48227164,0.4818408,0.47734088,0.4361789,0.82201654,0.56655633,0.7344039
21,0.45867285,0.4409755,0.47970855,0.44945228,0.3065,0.4800238,0.45980743,0.4723609,0.47105998,0.47321296,0.4678721,0.47706974,0.47990084,0.45213845,0.7046401,0.45088145,0.43986148,0.47578737,0.4803134,0.6696714,0.4299917,0.5820854,0.4490314,0.47769597,0.5184027,0.47767013,0.47644615,0.4766522,0.43848637,0.75485855,0.46021292,0.8087874
22,0.481892,0.47556236,0.49018985,0.48336092,0.39282778,0.49033472,0.4824464,0.4870989,0.4868345,0.48677573,0.48581406,0.48857647,0.48950556,0.479545,0.62217677,0.48180866,0.47650617,0.4885503,0.49002868,0.5983145,0.46933433,0.51572263,0.47636423,0.48878583,0.47098592,0.4895182,0.48771194,0.48851228,0.46557358,0.67608756,0.46318075,0.72294503
23,0.44569063,0.42162386,0.47359946,0.43052062,0.2623324,0.4744723,0.44760355,0.46379057,0.46207982,0.4658082,0.4579806,0.4706059,0.4743225,0.43728837,0.74447685,0.43346646,0.4195891,0.4687097,0.47478142,0.708007,0.40923443,0.6215894,0.43360588,0.47143728,0.55056113,0.47117683,0.4701032,0.4698546,0.42282322,0.79939204,0.4549374,0.8549083
24,0.50078726,0.50151473,0.49838114,0.50730765,0.4881849,0.4989306,0.49984175,0.49904528,0.49906155,0.49895898,0.4996774,0.49778244,0.49717623,0.5008769,0.5169451,0.50447065,0.5028754,0.49929747,0.49856457,0.5283393,0.50142175,0.46071914,0.49746576,0.49817076,0.49882782,0.49903876,0.4974457,0.49919662,0.4935015,0.5604294,0.4782439,0.61239886
25,0.4617492,0.44353634,0.4811356,0.44930235,0.3251149,0.48185706,0.46273708,0.47434956,0.47339636,0.4748134,0.46983707,0.47823778,0.48196563,0.45537916,0.6498807,0.4506646,0.44158664,0.47771752,0.48214227,0.64747465,0.43298134,0.6039702,0.4533221,0.47943512,0.53427154,0.479262,0.47856063,0.47825935,0.444049,0.7296483,0.48408595,0.7755427
26,0.4959466,0.49371845,0.49605432,0.49837974,0.48097798,0.49674523,0.4950584,0.49618107,0.4954845,0.4962189,0.49583453,0.49544194,0.49607837,0.4944574,0.53770906,0.49615443,0.4940546,0.49673334,0.4968747,0.53081256,0.49321333,0.48814848,0.49283433,0.49598852,0.5132042,0.49614105,0.49504915,0.4968167,0.4900672,0.55454296,0.48578933,0.603281
27,0.49488795,0.49337596,0.49719167,0.49671382,0.45774913,0.49715585,0.4948754,0.49646065,0.4963591,0.4954255,0.49595225,0.49612942,0.4967294,0.49436983,0.5438259,0.49555206,0.49391156,0.49658218,0.49666628,0.53652024,0.48999158,0.50124514,0.49304447,0.49646917,0.46941712,0.49722603,0.496111,0.49651742,0.48721766,0.5707719,0.48897627,0.59772915
28,0.49550802,0.4956666,0.49750248,0.49881098,0.47059774,0.4976792,0.49619794,0.4971608,0.4967497,0.49693573,0.49703968,0.49705404,0.49711055,0.49578273,0.5618031,0.4978049,0.49638438,0.49749646,0.49707612,0.5382692,0.49390942,0.5034556,0.49438587,0.49714372,0.46677408,0.49780574,0.49653962,0.49736738,0.48948362,0.5537993,0.47752184,0.5992995
29,0.4723559,0.46178138,0.48748937,0.46710262,0.3468008,0.4872634,0.47437778,0.48182058,0.48219997,0.48128417,0.4791669,0.48504227,0.48709273,0.46920785,0.6386352,0.4676334,0.46161422,0.4840307,0.48656234,0.6260584,0.45189634,0.57179093,0.46690223,0.48553845,0.45293793,0.48626736,0.4848338,0.48393217,0.45407674,0.7104616,0.4730602,0.74371415
30,0.4935848,0.49020353,0.49634108,0.4947664,0.44996503,0.4962635,0.49302956,0.4946371,0.49539438,0.49439567,0.4940783,0.49508977,0.49551365,0.4916794,0.5366824,0.49275997,0.49066707,0.49544096,0.49598253,0.5402171,0.48833153,0.4903169,0.48948547,0.49565512,0.4852569,0.49598852,0.49487042,0.4956667,0.48551738,0.59006065,0.48793507,0.61570334
31,0.49736643,0.49856195,0.49817473,0.5022646,0.47870848,0.49819064,0.49786884,0.49797475,0.4979653,0.49790725,0.49824545,0.49780715,0.49756798,0.49783728,0.55831164,0.50101453,0.49974015,0.49836427,0.4976656,0.53449035,0.49782193,0.48798576,0.49612954,0.49781093,0.46200988,0.498401,0.49697995,0.49815682,0.49138874,0.5506245,0.47076043,0.5991726
32,0.46282583,0.44473,0.4830497,0.45001513,0.31083927,0.48288512,0.46388733,0.47511926,0.47546393,0.47529408,0.47063997,0.4798743,0.48304212,0.45628166,0.64551944,0.45197657,0.4430399,0.47830823,0.48276502,0.64565575,0.43357107,0.5860504,0.45409176,0.48096275,0.5097799,0.48099756,0.48023358,0.47899976,0.44463044,0.738836,0.4878518,0.7635049
33,0.45593274,0.437284,0.47870958,0.4456046,0.29317245,0.4790569,0.45782357,0.47061083,0.4694992,0.47167563,0.4660642,0.47608823,0.47897887,0.44936493,0.7198904,0.44768524,0.43619257,0.47438905,0.4791126,0.6806121,0.42585912,0.5918883,0.44622767,0.47659197,0.5106745,0.47663033,0.4752822,0.47510588,0.43426296,0.7698428,0.45563784,0.8215303
34,0.4974266,0.4970908,0.49692366,0.5025178,0.48299462,0.4973735,0.4968622,0.49704838,0.4966493,0.49736896,0.49730346,0.49665475,0.49641716,0.49665603,0.5543763,0.5000664,0.49812013,0.49759868,0.49737576,0.5327054,0.49752206,0.47420958,0.49426562,0.49676123,0.4952597,0.4970657,0.49571124,0.4976618,0.49110526,0.5595331,0.4711103,0.6118787
35,0.4640493,0.44995275,0.4832418,0.45585966,0.32762265,0.48336604,0.46607354,0.47675335,0.4756234,0.47744384,0.4730119,0.48117906,0.48337,0.4596714,0.6953882,0.45867705,0.4492072,0.47965503,0.48313755,0.65286607,0.44018924,0.5787946,0.45709923,0.48144716,0.49589738,0.48179412,0.4805636,0.48025686,0.44710422,0.7202363,0.45558384,0.7767484
36,0.4988078,0.5000579,0.49805838,0.5051058,0.4825665,0.49822438,0.4988093,0.49821207,0.49816948,0.4981597,0.49878415,0.49777514,0.4973519,0.49895126,0.55777746,0.5028681,0.5015827,0.4985732,0.4978888,0.5321465,0.50001574,0.47263402,0.49665698,0.49775103,0.4673466,0.4983603,0.49672967,0.4983651,0.4916994,0.5599382,0.4650173,0.611574
37,0.4968229,0.49771062,0.49809352,0.5008518,0.47427037,0.4980003,0.4974554,0.49766627,0.49789992,0.4973265,0.49777785,0.49748245,0.49752077,0.49728104,0.55627644,0.49970627,0.4986437,0.49808392,0.4974778,0.5384968,0.4961049,0.49446544,0.49566543,0.49757895,0.45788977,0.49821123,0.4967828,0.49777105,0.4902201,0.5563557,0.47166663,0.602373
38,0.49418777,0.4923507,0.49733365,0.4952107,0.45566338,0.49699113,0.49448478,0.49573264,0.49653116,0.4953888,0.49525216,0.49626938,0.49665827,0.49325788,0.5499738,0.49435952,0.49267235,0.49643797,0.49655703,0.5413121,0.49003115,0.50021124,0.49180335,0.49660194,0.46564424,0.49703106,0.4958863,0.496396,0.48715192,0.5719348,0.48392448,0.5999034
39,0.49709004,0.49828404,0.49843752,0.50109833,0.47778037,0.498249,0.4978568,0.4978776,0.49825108,0.4979272,0.49809748,0.49805957,0.4978237,0.4975587,0.56143874,0.500211,0.49915874,0.49842805,0.4977776,0.536578,0.49749833,0.49324685,0.49603087,0.49799582,0.4579244,0.4985008,0.49716875,0.4981384,0.49148932,0.5486416,0.47074562,0.5925741
40,0.4960565,0.49711242,0.49821705,0.49955562,0.47359353,0.49799308,0.49715537,0.49741608,0.49782333,0.4975043,0.4975315,0.49782357,0.49762782,0.49659723,0.56822526,0.4988848,0.49781814,0.49806276,0.49745798,0.5405808,0.4959375,0.50050914,0.49517223,0.49772662,0.45481372,0.49822545,0.49691364,0.49774832,0.49031907,0.55162436,0.4703947,0.5956228
41,0.4787453,0.4700777,0.4899981,0.4728847,0.4060621,0.49030575,0.48005903,0.4860735,0.4857981,0.48712963,0.48378175,0.48875582,0.49027184,0.47574663,0.6130162,0.47377354,0.46882308,0.48836422,0.49030873,0.59222054,0.46544912,0.5568648,0.47424924,0.4892024,0.5131355,0.48901066,0.4883436,0.48864958,0.4698994,0.62680846,0.47880533,0.67505354
42,0.4737565,0.46001574,0.4884386,0.46585178,0.34204593,0.48767892,0.47396478,0.48176882,0.48296636,0.4814268,0.4786845,0.48573554,0.48760158,0.4678777,0.61699015,0.4662528,0.45928815,0.48397404,0.48742536,0.6037459,0.45181584,0.5385346,0.46573445,0.48640805,0.47893688,0.4865592,0.485679,0.48478332,0.4575979,0.7061038,0.49282745,0.70834774
43,0.476811,0.46736485,0.48815796,0.47348154,0.38789967,0.48856458,0.47763762,0.48411432,0.4834965,0.48491856,0.48197293,0.4867668,0.48808593,0.47333983,0.6324068,0.47354728,0.46711555,0.48634505,0.4885923,0.6053282,0.46204725,0.5394283,0.47073063,0.48705178,0.5075854,0.48712516,0.48601773,0.4867324,0.46384946,0.6656214,0.46757793,0.71851194
44,0.49279726,0.48755285,0.49609187,0.49328253,0.42963663,0.49559528,0.491664,0.49355885,0.49484333,0.492613,0.4928261,0.49435872,0.4950225,0.48962414,0.5348449,0.49096802,0.48825526,0.49421367,0.49533293,0.5366607,0.4846197,0.48089382,0.48759818,0.49494645,0.46905437,0.49532896,0.49421018,0.49460444,0.4821365,0.61561495,0.49616992,0.6172444
45,0.47797677,0.47014156,0.4888035,0.4763027,0.3918551,0.48910257,0.47925514,0.4852253,0.48432377,0.48555887,0.4833436,0.48760176,0.4890786,0.4750188,0.65123624,0.4760756,0.47029063,0.4870967,0.48895273,0.6029003,0.4647156,0.5406811,0.47323087,0.48769417,0.4773158,0.4878846,0.48646814,0.4872801,0.4644719,0.65839404,0.46195433,0.71522266
46,0.47412395,0.4617947,0.48726317,0.4686371,0.35677147,0.48730552,0.47455463,0.48184338,0.48216498,0.48174077,0.479196,0.48490924,0.4870008,0.4692213,0.62323385,0.46792972,0.46145624,0.48414713,0.48712006,0.61328256,0.4543208,0.5435359,0.46659166,0.48561063,0.48690316,0.48589975,0.48465458,0.4845468,0.45720723,0.70447344,0.47887048,0.7373215
47,0.4706609,0.45977452,0.4852298,0.4682686,0.3474216,0.48545647,0.47223234,0.47989276,0.4793946,0.48030382,0.4775909,0.48339918,0.4850657,0.46679217,0.68359435,0.46795318,0.46021664,0.48247746,0.48516333,0.63961303,0.45196962,0.5459197,0.46359158,0.48347753,0.4679411,0.4839925,0.48212308,0.4825916,0.45111203,0.7230867,0.44980472,0.7798125
48,0.4768555,0.46336198,0.4882036,0.47106534,0.36158323,0.48820645,0.4759483,0.48271218,0.48353896,0.48279792,0.48015767,0.48566702,0.48756894,0.4707037,0.5949076,0.46943146,0.4629167,0.4850091,0.488227,0.5950801,0.45736942,0.5180436,0.46767318,0.4866626,0.5080505,0.48677397,0.4856665,0.4857773,0.4609343,0.6994603,0.49034393,0.7190424
49,0.4955968,0.49354857,0.4957147,0.49906263,0.47897232,0.49647215,0.49479407,0.49561694,0.49508306,0.4959823,0.49560365,0.49526742,0.49573877,0.49399838,0.5486597,0.4959852,0.4941738,0.49640894,0.49661276,0.5321051,0.49402815,0.48686907,0.4920482,0.49564072,0.504395,0.49573162,0.49455696,0.49648237,0.48915187,0.5630759,0.478915,0.614755


==> images/rnn_examples/17/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.08269726,0.123050585,0.06757629,0.13775697,0.589691,0.03691809,0.08992518,0.046981044,0.08878552,0.030492127,0.0022396324,0.051534854,0.011107667,-0.015480816,0.27993083,0.09897972,0.10214926,0.016030712,-0.0045770253,-0.6705833,0.27396098,-0.6231677,0.0044611692,0.07198174,-0.011714087,0.09445008,0.13836716,-0.0021982307,0.06567828,-0.22633663,0.5587998,0.038025036
1,-0.074879326,0.092615366,0.044787053,0.1004039,0.49422702,0.029813794,0.07256722,0.020493167,0.06951829,0.041545194,-0.01103022,0.031861052,0.0020383652,-0.027347479,0.44508037,0.051523972,0.07777916,0.02070644,-0.012630018,-0.61184794,0.18826956,-0.6060557,0.0015474843,0.053225555,0.0918026,0.07158686,0.0969429,-0.0057563107,0.038873002,-0.24689765,0.4407283,0.3231726
2,-0.07974502,0.091872185,0.039294392,0.13118935,0.39337856,0.029704042,0.0723284,0.020397788,0.04442036,0.011982758,-0.010918149,0.04487887,0.001798218,-0.044386696,0.10850666,0.063659094,0.07506848,0.01964119,-0.022689678,-0.703238,0.19528541,-0.46388572,-0.025791338,0.055452924,-0.18681708,0.08394217,0.12513106,-0.011891021,0.047573667,-0.25986895,0.54813254,0.07179902
3,-0.088539705,0.10425118,0.04488824,0.14270848,0.39926332,0.029401457,0.08529437,0.018235872,0.061376423,0.027789164,-0.016314149,0.054281563,-0.012435736,-0.056143563,0.2360947,0.066835776,0.08809476,0.02648135,-0.034303673,-0.730315,0.26677114,-0.51095825,-0.029578125,0.05755272,-0.16286528,0.09506021,0.13674109,-0.013134328,0.053519726,-0.16571122,0.58945894,0.12865327
4,-0.09067294,0.12031649,0.04634579,0.1578149,0.512513,0.04421458,0.08980093,0.03466321,0.04645483,0.005380802,-0.0025160846,0.040138688,0.02068,-0.03170725,0.31431907,0.07398635,0.09550014,0.014483636,-0.01541899,-0.8169674,0.12772968,-0.5416208,-0.0031952488,0.06792686,-0.14277855,0.09078022,0.13667011,-0.013270807,0.045315143,-0.18688782,0.578536,0.10437118
5,-0.051790595,0.05871726,0.016167063,0.0733607,0.2278601,0.022198165,0.052049514,0.0036690228,0.027339282,0.026151858,-0.01350723,0.019164924,-0.0034087233,-0.03566261,0.31446034,0.013412004,0.046276722,0.01869528,-0.022210592,-0.53086704,0.02543726,-0.37463516,-0.0077755596,0.032641865,0.05643898,0.049450673,0.06302735,-0.011453139,0.015104836,-0.115050785,0.3264924,0.40922776
6,-0.02786489,0.010441295,-0.004572617,0.02322218,0.003126123,0.010948664,0.013330586,-0.009798454,-0.00813778,0.0034317127,-0.01112368,-0.0040833997,0.010098905,-0.02143066,0.22427414,-0.019004649,0.0076108677,0.007387657,-0.008483239,-0.26038095,-0.13249777,-0.01973594,-0.007805612,0.013678111,0.06281777,0.01080352,0.012956337,-0.011790023,-0.010237802,0.030860158,0.07718702,0.2021328
7,-0.026187759,0.01908947,0.0070681795,0.022143532,0.032235634,0.011791148,0.017874833,-0.0019733424,0.008642103,0.011364994,-0.008170956,-0.0010221078,0.010532638,-0.012388972,0.23023252,-0.0064480724,0.01588962,0.008615874,-0.0034570873,-0.19482829,-0.078769594,-0.097972035,0.001593417,0.018417127,0.11826528,0.014227648,0.017400378,-0.010548884,-0.0016067652,-0.0048531396,0.0798609,0.14246649
8,-0.03071076,0.026811184,0.013314047,0.022423834,0.07409653,0.016045224,0.023542922,0.0035371536,0.021196002,0.021468824,-0.005875257,0.0010998412,0.013355464,-0.0073317047,0.28672007,-0.00081269426,0.022919802,0.00862188,0.0015210218,-0.15876277,-0.06402862,-0.14542598,0.010690001,0.024165733,0.17880858,0.01718309,0.019789873,-0.010044931,0.0022183578,-0.010434636,0.0805702,0.18526258
9,-0.06363049,0.08063384,0.042137668,0.07374319,0.36187476,0.037822656,0.06424181,0.02524371,0.060446095,0.0425711,-0.0025950174,0.016167268,0.023369277,-0.0042363824,0.47625127,0.03525541,0.068176456,0.015176228,0.0050210846,-0.4598195,0.057272084,-0.51732093,0.02893495,0.054009024,0.24452998,0.05061947,0.0675674,-0.011656145,0.026229668,-0.16347915,0.29030058,0.24993384
10,-0.098124,0.11347002,0.05778853,0.12891898,0.43010396,0.045001995,0.092674956,0.02756424,0.08143322,0.051329367,-0.011973815,0.04431275,0.011244631,-0.035297662,0.41607362,0.06365044,0.09741259,0.026247904,-0.012582234,-0.6659873,0.19713649,-0.6163219,0.004104502,0.07352511,0.09607157,0.08969287,0.12518351,-0.01759867,0.051883075,-0.2707034,0.5256376,0.18889607
11,-0.058203734,0.04713467,0.017438827,0.05528162,0.14483808,0.028368264,0.04207986,0.0025990529,0.028250964,0.028884059,-0.011448701,0.010079858,0.017337976,-0.0248367,0.35824123,0.003078802,0.040038105,0.013644564,-0.0024145478,-0.4147474,-0.02331907,-0.29842713,0.0030100218,0.038725168,0.09834031,0.036059387,0.047037575,-0.0140131395,0.008136981,-0.1632735,0.21388358,0.27903876
12,-0.031593047,0.011699087,0.0023906818,0.021940472,-0.019225046,0.015091183,0.014888867,-0.0057728477,0.004059214,0.009891318,-0.009595935,0.0010587695,0.015980568,-0.019591056,0.19543776,-0.013621162,0.009994161,0.008664264,0.0006391834,-0.19475202,-0.0800203,-0.04467706,-0.0073016225,0.021678329,0.046242435,0.013540168,0.018946545,-0.011917753,-0.0043442105,-0.07069483,0.07514125,0.22567269
13,-0.06395223,0.081608094,0.041984346,0.09320209,0.31838945,0.034324102,0.06667367,0.025279237,0.055474743,0.0297876,-0.0037934878,0.029672321,0.015697004,-0.018263716,0.3022385,0.04594318,0.06829836,0.017944783,-0.0035203774,-0.53751254,0.1346913,-0.464047,0.0047946167,0.05518877,0.05215499,0.062840454,0.09002943,-0.010050331,0.036629092,-0.2049836,0.38243157,0.15454113
14,-0.034015574,0.01437333,0.0047140275,0.022923473,0.04028816,0.01593361,0.015037854,-0.003953278,0.007324291,0.008174369,-0.0086222,-0.0014016684,0.02145387,-0.015205098,0.27877203,-0.011264147,0.012467613,0.0069775134,0.004757959,-0.22059926,-0.09101277,-0.06894434,-0.0039078393,0.024303973,0.05519,0.01267423,0.018579725,-0.009581863,-0.005812834,-0.053480618,0.057891987,0.24260758
15,-0.030414816,0.017298307,0.0117394375,0.02058277,0.05759357,0.013985214,0.017125094,0.0010473231,0.019559905,0.013706621,-0.0071813096,0.0028030206,0.018270345,-0.010832663,0.2543855,-0.0024047308,0.015564457,0.009504267,0.0064397897,-0.15585211,-0.027845886,-0.10932707,-0.0030519085,0.02627829,0.07066855,0.01609938,0.022810558,-0.0065917266,0.0017723013,-0.08878447,0.069063105,0.24106438
16,-0.03277247,0.018498404,0.014369005,0.02113895,0.091720186,0.01600105,0.017051497,0.0030168241,0.02096406,0.012289982,-0.0054859156,0.0015249492,0.02435573,-0.006523231,0.27197492,-1.5022233e-06,0.017239315,0.0070029693,0.0112493485,-0.14642984,-0.048322,-0.13171566,0.00051277125,0.029170169,0.09956466,0.014859015,0.02270248,-0.0066445023,0.0017164091,-0.089386776,0.05605465,0.1976511
17,-0.054485783,0.06505692,0.034886103,0.08095119,0.22785702,0.028174102,0.05423898,0.02108207,0.0425454,0.020092119,-0.0035342278,0.02838657,0.013545635,-0.017662402,0.13105792,0.042493675,0.054739837,0.015233413,-0.0037344408,-0.44355756,0.11999225,-0.3605568,-0.0023842782,0.047046658,0.0028905787,0.054658525,0.080406055,-0.009999955,0.034417152,-0.21089709,0.34768662,0.0771332
18,-0.030797858,0.011096346,0.0068581435,0.018656483,0.077364095,0.012468529,0.012244187,-0.0009658818,0.013746854,0.00858224,-0.007345329,0.0021951685,0.020021992,-0.01318911,0.24962568,-0.0051302626,0.00960658,0.008162254,0.007458839,-0.15564618,-0.0459991,-0.062150363,-0.009668492,0.0255137,0.022340328,0.014495952,0.021633685,-0.004275471,-0.0010622224,-0.08965634,0.06026422,0.3153282
19,-0.041036222,0.03827525,0.022721287,0.039877996,0.18095642,0.01980548,0.035289917,0.009481311,0.03684971,0.026478657,-0.00642668,0.011690397,0.013897837,-0.0110259745,0.3002714,0.013087081,0.033672657,0.013476774,0.0020158524,-0.25334057,0.04122914,-0.2630498,0.0018469372,0.034521393,0.1376975,0.03134241,0.04157972,-0.0061810557,0.014970823,-0.09901238,0.17387144,0.25115973
20,-0.12707773,0.1915833,0.093211055,0.228983,0.74909276,0.07582203,0.14181672,0.077134006,0.09373271,0.015835876,0.010721117,0.0608008,0.04833852,-0.011964208,0.4196043,0.13843559,0.15509382,0.018051682,-0.0014007362,-0.91077584,0.24971667,-0.7384619,0.026192417,0.114367425,-0.021879936,0.13456404,0.20726952,-0.019399619,0.08601162,-0.29349053,0.7483285,-0.12582026
21,-0.085638955,0.10380295,0.04792924,0.13339698,0.37897068,0.03290703,0.08765222,0.01725,0.06635641,0.039028108,-0.01874504,0.049986392,-0.01016321,-0.05574235,0.29337773,0.057840317,0.086669244,0.03166945,-0.03247968,-0.7072144,0.23987031,-0.5504168,-0.02279619,0.061109476,-0.041464012,0.094198726,0.1314864,-0.01718459,0.052240122,-0.2412827,0.5698516,0.22064146
22,-0.060058407,0.059562523,0.021276476,0.07582845,0.2729397,0.027507575,0.052993193,0.004786967,0.029680524,0.025221251,-0.012971731,0.01652934,0.009048204,-0.0321053,0.3776311,0.012899186,0.04915131,0.016770609,-0.014242344,-0.5304813,-0.0023074704,-0.39073703,-0.004882163,0.040219307,0.11776908,0.048211385,0.064995766,-0.014131576,0.014996928,-0.122962475,0.31325564,0.3136018
23,-0.110816196,0.13531162,0.06673174,0.17154564,0.46788186,0.042424887,0.11240994,0.029908609,0.09306592,0.050036907,-0.018119019,0.068153955,-0.00968057,-0.060075097,0.31396914,0.08749227,0.11599518,0.03750008,-0.034245886,-0.79489124,0.37602466,-0.67517775,-0.025426278,0.08001532,-0.12803258,0.120384365,0.17058131,-0.015125555,0.074951574,-0.32733896,0.67697203,0.12660766
24,-0.03422277,0.003860949,-0.008089348,0.020515002,-0.017652748,0.014607438,0.008285362,-0.012620267,-0.012031185,-0.0011488642,-0.010409385,-0.007036842,0.02270435,-0.022148684,0.2818182,-0.027598275,0.0029775188,0.0036286726,0.0010976451,-0.2572716,-0.17073247,0.012243657,-0.010983295,0.018002046,0.017422864,0.0057904986,0.008569292,-0.010432051,-0.017258199,-0.009781056,0.02181533,0.26224455
25,-0.08037156,0.100176044,0.05196264,0.13171539,0.3647379,0.03083685,0.08055867,0.02197137,0.061019234,0.023753708,-0.012635812,0.047810733,0.00041394398,-0.043781698,0.17022213,0.06614692,0.08461164,0.023699278,-0.023419071,-0.66182065,0.18252148,-0.5177083,-0.020178737,0.06187672,-0.013699539,0.08822564,0.12937717,-0.01723072,0.052842326,-0.22267608,0.5452572,-0.026258986
26,-0.02008877,0.004517408,-0.007981622,0.021557638,-0.08745073,0.008410338,0.0099001145,-0.009752865,-0.01577451,-0.0028194971,-0.009740277,-0.0007252571,0.006684415,-0.02316776,0.04305146,-0.018168427,0.0014737592,0.0071717654,-0.011007614,-0.20192091,-0.13311666,0.039461657,-0.014125331,0.010356194,0.017463816,0.010696747,0.01338799,-0.0120466575,-0.007805544,-0.031558104,0.0852037,0.20477341
27,-0.023021715,0.02428752,0.011282207,0.029931715,0.10687768,0.011287118,0.022613421,0.004110953,0.013967098,0.01015647,-0.0057352856,0.0049442793,0.0080295615,-0.01203166,0.18541613,0.0029488292,0.019028304,0.010814284,-0.004608169,-0.22484563,-0.02551361,-0.156244,-0.0042422027,0.021784743,0.08392971,0.021722192,0.02939819,-0.0059471135,0.006580647,-0.05436379,0.13334744,0.18664616
28,-0.023021115,0.017896835,0.009224888,0.018830812,0.06003948,0.0105434125,0.019541277,0.0024937363,0.017277548,0.018067472,-0.0062123723,0.004893976,0.0060759,-0.011049646,0.20478359,-0.0014222013,0.014979216,0.01174092,-0.0029920298,-0.123681314,-0.012034804,-0.100551374,-0.0024932255,0.019868214,0.10548297,0.018127339,0.02138412,-0.005622409,0.0056729387,-0.020928586,0.09472613,0.23338805
29,-0.080683835,0.10097756,0.055478573,0.11074599,0.46531087,0.03784968,0.08142884,0.029810594,0.07532839,0.042307504,-0.0066218525,0.036126815,0.013495556,-0.020457327,0.41964498,0.060973737,0.0868625,0.021436384,-0.0074871574,-0.5846376,0.16293362,-0.5880894,0.007903962,0.065503724,0.16467404,0.077016756,0.10850657,-0.011362848,0.04754558,-0.19947578,0.45781666,0.13475345
30,-0.037842218,0.028260976,0.008312336,0.041570075,0.0964153,0.018774852,0.026624346,0.0012311743,0.007286226,0.009263993,-0.008246913,0.004738359,0.013969469,-0.018507877,0.21006505,0.00012298487,0.022767276,0.010278062,-0.005191352,-0.3225259,-0.046357363,-0.13025193,-0.0032291394,0.02561298,0.049668044,0.024378264,0.0345729,-0.013029746,0.0042869654,-0.06680214,0.17059961,0.17086868
31,-0.023744218,0.01314081,0.0039572082,0.013504506,0.018675521,0.010661495,0.015652873,-0.0036986046,0.0100186635,0.017292652,-0.008981974,-0.0010157208,0.0064895526,-0.013054275,0.24039,-0.01141679,0.011348608,0.010363627,-0.0039277994,-0.134824,-0.045265775,-0.06294851,0.0007017049,0.015285325,0.12652332,0.011620423,0.011597872,-0.009551728,-0.0022066098,0.0060391733,0.063620366,0.22873074
32,-0.08919507,0.11815616,0.06300575,0.14078659,0.44878647,0.0409328,0.09346704,0.036113314,0.079272084,0.036552463,-0.0067897458,0.05097582,0.008318476,-0.030266738,0.24609016,0.082857855,0.09996983,0.025673544,-0.014686642,-0.6906901,0.27125657,-0.6286665,-0.0029876889,0.07277226,-0.024430748,0.09635802,0.1394112,-0.012240594,0.06419396,-0.333832,0.57113403,0.02093093
33,-0.09772072,0.1218366,0.058159396,0.14685555,0.4403001,0.041329708,0.10121125,0.028201949,0.08286769,0.049388938,-0.013905472,0.055686083,-0.004263433,-0.04719034,0.3405717,0.072886005,0.1033643,0.031357523,-0.026794722,-0.72885484,0.2886655,-0.6438262,-0.011020684,0.071379304,-0.010838978,0.103196464,0.14311412,-0.014147288,0.06226361,-0.30082783,0.60110724,0.2208321
34,-0.024440134,0.003770694,-0.009947889,0.01664863,-0.06293323,0.010869475,0.010766414,-0.013092901,-0.012074526,0.0061530997,-0.01108896,-0.0032242427,0.0060713766,-0.024813311,0.18282008,-0.027122755,0.002171322,0.0071415887,-0.009613521,-0.2049464,-0.11717532,0.021499427,-0.009828679,0.009131024,0.05678686,0.00735026,0.0064179334,-0.012534464,-0.012392574,0.017590735,0.056348503,0.2523588
35,-0.07520726,0.10016315,0.053962436,0.113866046,0.36173812,0.031164346,0.08360137,0.024306418,0.080669895,0.048694033,-0.012134089,0.04687451,-0.0076244394,-0.036562543,0.33021438,0.060533363,0.086274736,0.030652339,-0.020528063,-0.6106579,0.31414005,-0.6024995,-0.009301506,0.059078176,-0.0006702243,0.08533191,0.117370635,-0.00890113,0.05532864,-0.2713992,0.5024987,0.17464505
36,-0.027787665,0.011922868,-0.0029024307,0.01632189,-0.019721808,0.014366455,0.016403243,-0.00793399,-2.93646e-05,0.01490938,-0.009148858,-0.004207766,0.009867312,-0.016829947,0.2688824,-0.02274552,0.010102468,0.007447185,-0.004758257,-0.19279693,-0.09990655,-0.055883642,0.0013375349,0.01359099,0.13169558,0.008467066,0.006027981,-0.011496127,-0.00958339,0.017035136,0.045972805,0.24262546
37,-0.028866922,0.021260865,0.010190186,0.020403044,0.03879321,0.014501354,0.021115862,-0.00023841904,0.016763382,0.020244626,-0.0074895285,0.0016955409,0.01008069,-0.012133515,0.24927816,-0.006434846,0.018541446,0.009879035,-0.0010112781,-0.14959699,-0.042492237,-0.13121606,0.0040972135,0.021120042,0.15884244,0.016151335,0.018428447,-0.010748551,0.0018185215,-0.033239283,0.082802586,0.16905805
38,-0.034746923,0.033774734,0.017055625,0.036061607,0.091170505,0.0196786,0.030033512,0.008446933,0.023338996,0.020056456,-0.0040564868,0.009037122,0.013038444,-0.010530004,0.19774051,0.008756758,0.02820857,0.010333196,0.0005250759,-0.21146083,-0.0041602384,-0.17873329,0.005647413,0.029129812,0.11681492,0.026285434,0.035156846,-0.01055403,0.011459007,-0.0887403,0.15496925,0.14958926
39,-0.02726248,0.019060345,0.009134684,0.016356368,0.029452993,0.0146016255,0.020120043,0.00079661637,0.017786112,0.023036059,-0.0063467016,0.0025174564,0.008814533,-0.010038853,0.23073508,-0.0055383556,0.017100612,0.009462284,2.9234216e-05,-0.10506568,-0.025861574,-0.11232878,0.0062273084,0.019834986,0.15088084,0.014515056,0.015827952,-0.009643243,0.002494145,-0.027405294,0.07301281,0.18772772
40,-0.029817192,0.023228131,0.013213759,0.01893613,0.057458203,0.01591236,0.023239052,0.00380406,0.024381408,0.026735026,-0.005527946,0.0053601814,0.009219736,-0.009105606,0.23266864,-0.00062724896,0.020859556,0.010131698,0.0015203774,-0.092794105,-0.0064949896,-0.1392814,0.007237284,0.023317453,0.16667998,0.018083474,0.020724738,-0.009227865,0.0065654297,-0.043629333,0.09110464,0.18867901
41,-0.05314925,0.055227213,0.031115074,0.068111226,0.1741123,0.022027988,0.047645494,0.013710416,0.04349294,0.027932884,-0.007966105,0.029009676,0.0029022733,-0.024921441,0.11244156,0.034118053,0.048146486,0.01701723,-0.008795222,-0.33186194,0.13287207,-0.29857415,-0.008452956,0.04103723,0.0297458,0.05144684,0.07283048,-0.010920771,0.03300676,-0.17918967,0.32799596,0.06848924
42,-0.071738094,0.097629204,0.04592876,0.114531524,0.4080068,0.037939224,0.079101734,0.032132935,0.05966982,0.031549536,-0.002538983,0.038737826,0.009182692,-0.022807801,0.2547476,0.060669348,0.079988234,0.020068185,-0.011051872,-0.6177483,0.19480082,-0.5090399,0.0032156445,0.059165377,0.026116332,0.07718853,0.11012608,-0.011058595,0.04779757,-0.22338273,0.48852116,0.18326227
43,-0.05921092,0.058453005,0.023893453,0.077915885,0.21820131,0.022974152,0.051294494,0.0062628314,0.03465213,0.024839077,-0.013173858,0.025067052,0.00021716021,-0.03507056,0.2480922,0.023712086,0.04977454,0.018223258,-0.01734043,-0.48720682,0.09875377,-0.3269191,-0.012608843,0.038140535,0.0132667385,0.052501094,0.07310462,-0.012895024,0.024368027,-0.12724437,0.35145837,0.19244641
44,-0.039314285,0.04225314,0.010774698,0.05646101,0.17006892,0.023227127,0.036576275,0.008452598,0.00855732,0.007339096,-0.004248032,0.007493321,0.014384263,-0.015868558,0.22283183,0.0085438145,0.032228813,0.00882102,-0.007123019,-0.4227006,-0.04650025,-0.17860495,0.0028595512,0.028362742,0.06564003,0.030981408,0.044036888,-0.012938196,0.007422413,-0.037710864,0.22886376,0.21134533
45,-0.04967598,0.05958361,0.0249913,0.070363134,0.20434086,0.022699948,0.054633725,0.010684583,0.03819774,0.033047352,-0.01095372,0.024660818,-0.0043620807,-0.028275698,0.22097549,0.024362974,0.049296796,0.021891078,-0.019597895,-0.42735758,0.098788686,-0.3837812,-0.004641272,0.036122337,0.09739738,0.052460507,0.06802962,-0.011983786,0.02711089,-0.14289145,0.34287497,0.29511985
46,-0.07442416,0.0854135,0.037545953,0.1066658,0.3407084,0.03468273,0.07142936,0.02016133,0.046739373,0.027929341,-0.008985221,0.030702973,0.010622288,-0.028890384,0.29995215,0.043862816,0.07158193,0.020376425,-0.015124612,-0.61320496,0.11253275,-0.4945567,-0.002134033,0.05420085,0.03766566,0.068944246,0.09741414,-0.013609436,0.036462907,-0.1931349,0.44306257,0.14370161
47,-0.0793366,0.09044613,0.038660858,0.10562182,0.35329655,0.036430165,0.07834218,0.017334057,0.057983316,0.044396214,-0.012642014,0.03306939,0.003877952,-0.0347228,0.39852884,0.038957976,0.07658276,0.024864458,-0.018893324,-0.61789644,0.13608728,-0.56509584,-1.40070915e-05,0.055376794,0.09774254,0.07269678,0.09697545,-0.013646828,0.03635203,-0.20143883,0.44734526,0.30092835
48,-0.071689956,0.08015307,0.029650312,0.10776703,0.2794324,0.035931055,0.0671101,0.018748745,0.03245013,0.01774097,-0.0072709336,0.028970651,0.014596541,-0.03146203,0.2239117,0.03789074,0.06483646,0.017266894,-0.0141343055,-0.644007,0.06878639,-0.40062657,-0.006044713,0.05215332,-0.051429987,0.0658603,0.094942704,-0.014665783,0.031140178,-0.17971969,0.43389663,0.15070108
49,-0.02207509,0.0043484275,-0.010040706,0.021077067,-0.07530378,0.009411821,0.011081064,-0.011791319,-0.016778244,0.0010325086,-0.011027638,-0.0016805868,0.00470292,-0.025462203,0.098142125,-0.022506619,0.0017062093,0.00777275,-0.013266927,-0.22182696,-0.14005703,0.046657614,-0.012692397,0.008970133,0.032117,0.009790409,0.011087736,-0.013695675,-0.01018327,0.03642056,0.083220504,0.19809462


==> images/rnn_examples/17/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.015982332,0.024679018,0.015739465,0.025504058,0.042602405,0.0076399255,0.018269807,0.009400571,0.019824678,0.006441862,0.00045322263,0.011564154,0.002411457,-0.0030175496,0.028569367,0.01901724,0.018710291,0.0035528413,-0.001007791,-0.110636614,0.06315984,-0.10239247,0.0008713561,0.015572698,-0.0010040133,0.021082958,0.030817242,-0.00045293898,0.014291611,-0.044915486,0.1338316,0.004169039
1,-0.02270073,0.030798716,0.017961092,0.032509096,0.056393523,0.010137547,0.024025863,0.008885799,0.025012938,0.0121057425,-0.0020984078,0.012756574,0.0016276762,-0.007032992,0.069798015,0.019650936,0.0242363,0.0063573536,-0.0033027623,-0.1506993,0.07384886,-0.16452475,0.000728599,0.01925681,0.009619694,0.02609862,0.03638719,-0.0014408412,0.015049545,-0.09033364,0.16337456,0.043029647
2,-0.025588226,0.031349406,0.017718133,0.037953086,0.051400553,0.010853154,0.02541566,0.008120416,0.021632211,0.008212475,-0.0031414956,0.016048042,0.0011633234,-0.0116884615,0.05563851,0.020475715,0.023730822,0.007306706,-0.006534145,-0.20821446,0.07679811,-0.17255925,-0.0046260324,0.020945756,-0.013122899,0.030964911,0.04462287,-0.0031082514,0.016921978,-0.111599326,0.1971276,0.03949997
3,-0.027141355,0.032385845,0.01833663,0.04064556,0.041258812,0.010851372,0.02750478,0.007139614,0.02278822,0.009382711,-0.004529455,0.019119257,-0.0020260788,-0.015290678,0.06494079,0.020612061,0.024656177,0.008977749,-0.010317053,-0.23455016,0.09435381,-0.18491353,-0.0073571657,0.02156654,-0.021205328,0.03449795,0.04943096,-0.0040139765,0.018361637,-0.12048387,0.2108092,0.045796636
4,-0.031342886,0.039595857,0.020020768,0.049484048,0.045682482,0.014463788,0.031650193,0.0104267895,0.02185364,0.0056844736,-0.0027071799,0.01837977,0.0034989584,-0.013506923,0.067462884,0.023916442,0.029098453,0.007654318,-0.008484947,-0.26754194,0.06938118,-0.17787324,-0.004098116,0.025263656,-0.020478077,0.037375573,0.054602407,-0.004702445,0.018237647,-0.12221198,0.23950128,0.04179492
5,-0.026462337,0.031824645,0.0133805005,0.041134894,0.047469605,0.012240658,0.02703063,0.006078532,0.01668788,0.008671284,-0.0043275,0.013311095,0.0009569491,-0.014337354,0.08939245,0.014617761,0.024271308,0.008027505,-0.009247442,-0.223401,0.03810212,-0.1614401,-0.0036905406,0.019761443,-0.00077668077,0.029278044,0.040643115,-0.0048731994,0.012001509,-0.11128191,0.19698267,0.09529726
6,-0.020566909,0.019019177,0.0055656442,0.027760405,0.027197639,0.008978844,0.017231299,0.00078886095,0.0064693303,0.00526977,-0.0049503343,0.0056927754,0.0029532327,-0.012674997,0.09104274,0.0028768107,0.014632045,0.0058724093,-0.0067586936,-0.15822972,-0.015684934,-0.07776527,-0.0038157857,0.013352169,0.013817804,0.017430907,0.02366251,-0.005360751,0.0035417713,-0.049709935,0.12682682,0.09489349
7,-0.016648775,0.014159804,0.004516587,0.019393075,0.019499088,0.007359069,0.012972416,-8.82176e-05,0.0053515234,0.005400526,-0.0044606845,0.0025815067,0.0040533976,-0.009334232,0.09996915,-0.00014745464,0.011179086,0.0050471816,-0.0042133266,-0.12656914,-0.027455991,-0.061761852,-0.0015054721,0.011158446,0.03300314,0.012178963,0.01603347,-0.0052411496,0.0013443467,-0.02919973,0.08144337,0.08727873
8,-0.015834019,0.013690131,0.005545274,0.015360861,0.023922697,0.0076077823,0.012284767,0.0008219134,0.007908358,0.007959274,-0.0036665273,0.001556155,0.0053028273,-0.0064539583,0.11824788,-0.0002758176,0.0112505555,0.0046490324,-0.001725132,-0.10177535,-0.029838255,-0.06495271,0.0018763016,0.011501794,0.054971986,0.010290702,0.012828986,-0.005069454,0.0012025657,-0.019317023,0.05869052,0.091705434
9,-0.022104153,0.025263026,0.013027254,0.024205904,0.050966896,0.0124433935,0.020845396,0.006175164,0.018423552,0.0137712,-0.0023517339,0.0046238084,0.008103594,-0.004033852,0.1530086,0.008066405,0.020725932,0.0059196707,0.00034310794,-0.14395908,-0.0009364979,-0.1414651,0.007496585,0.018377295,0.06154165,0.017110528,0.02233593,-0.0051413924,0.0067145186,-0.055605873,0.09662137,0.10455719
10,-0.028568171,0.033224363,0.019447124,0.034446485,0.04545437,0.01501622,0.028044257,0.008252368,0.026397796,0.017143484,-0.0034656492,0.011973948,0.0062183687,-0.008644101,0.15858866,0.01583233,0.026613576,0.008515717,-0.0025787472,-0.18830858,0.046277385,-0.1902565,0.0040235454,0.024314588,0.0423755,0.027660415,0.03768565,-0.0059867636,0.014050148,-0.10271649,0.15816358,0.10993216
11,-0.028229535,0.027982384,0.01384552,0.031504195,0.045367572,0.014403936,0.02426577,0.004934964,0.020024473,0.015541597,-0.00445776,0.008370052,0.007254994,-0.010206411,0.14717975,0.008835502,0.023216104,0.0075479588,-0.0018732509,-0.16627285,0.015097217,-0.14859186,0.002765956,0.021418424,0.035540655,0.022369165,0.029909758,-0.0063306745,0.0088444315,-0.10114023,0.13439392,0.11421868
12,-0.022108348,0.017051037,0.0074941264,0.021704135,0.019865396,0.010995386,0.015966222,0.0011038039,0.011054391,0.010279324,-0.004608987,0.0044484306,0.007567608,-0.009992333,0.11619272,0.0011285737,0.014316374,0.0059269457,-0.00078479666,-0.12212868,-0.012790055,-0.080732256,-0.00038713784,0.016070116,0.026905183,0.014555168,0.019613141,-0.0061150426,0.0033451272,-0.07082017,0.086393125,0.111161545
13,-0.023986612,0.025578173,0.013717306,0.029354041,0.041686445,0.012807981,0.022120215,0.0060146726,0.018253889,0.011558256,-0.0029623515,0.009068404,0.007219584,-0.008488482,0.12759386,0.010384919,0.02056005,0.0070280363,-0.0011882209,-0.17581847,0.025893584,-0.13736932,0.0008587689,0.020302486,0.021922164,0.021659253,0.030301232,-0.0051215203,0.009887626,-0.09782176,0.12951003,0.106706075
14,-0.020992538,0.016949212,0.008004378,0.021783518,0.032708794,0.010580858,0.015249399,0.0022002093,0.0110802995,0.007967177,-0.0036775307,0.0042056506,0.008966079,-0.0082296,0.11973676,0.0025966458,0.014127881,0.005290041,0.0005682953,-0.12888692,-0.010422144,-0.07641072,-0.0005195036,0.01631657,0.021728756,0.014040548,0.019836754,-0.004999829,0.0035802904,-0.064138085,0.083772495,0.1078521
15,-0.017921329,0.012713395,0.006892709,0.01601522,0.02780527,0.008706527,0.011821199,0.0013516666,0.010358047,0.007342919,-0.003593892,0.0027837197,0.008954686,-0.0067641414,0.12184942,0.0007008644,0.010870471,0.0049880752,0.0018649736,-0.10263581,-0.012041117,-0.063513055,-0.0010098402,0.014597269,0.026895914,0.010976507,0.015494627,-0.0041070655,0.002194819,-0.058313962,0.057167836,0.114360504
16,-0.01714611,0.011026137,0.007026776,0.01341725,0.03348919,0.008315924,0.010186491,0.0014252769,0.010439509,0.0067234654,-0.0031587447,0.0017677235,0.010494306,-0.0050218347,0.12308167,0.000352502,0.009768422,0.004237518,0.0037113735,-0.08723626,-0.017858228,-0.062347796,-0.00037729065,0.014533412,0.03533423,0.009191727,0.013381464,-0.003696173,0.0015099766,-0.054677304,0.041753486,0.107252814
17,-0.01978844,0.019309886,0.011814017,0.023150094,0.04255782,0.010256232,0.016813379,0.0053059915,0.01499004,0.0077653476,-0.0022443875,0.007522369,0.008162041,-0.0061435564,0.10343793,0.009315313,0.015824802,0.005598422,0.00092230004,-0.1450495,0.020102656,-0.10875336,-0.0006902604,0.01780505,0.020720866,0.017262246,0.025219098,-0.004000742,0.00865251,-0.08364431,0.10373815,0.08967034
18,-0.017912347,0.012812883,0.007582633,0.017211394,0.040436264,0.008378911,0.011740385,0.0025491319,0.010991292,0.0061041415,-0.0029819747,0.0043107215,0.009079491,-0.0064749685,0.1054367,0.0035591943,0.010814955,0.0048568426,0.0023029437,-0.10278609,-0.0018474568,-0.06315211,-0.0027538089,0.01533491,0.014433361,0.012262503,0.01803501,-0.003110391,0.0041081286,-0.06619445,0.070034064,0.11465672
19,-0.018264094,0.015217283,0.009279604,0.017676938,0.047691055,0.008797104,0.014081328,0.0034689542,0.014268394,0.009306216,-0.0029646466,0.0049424903,0.0077832686,-0.0057137283,0.1261496,0.0048318286,0.013031582,0.0056441817,0.001613767,-0.10976945,0.009268135,-0.09400302,-0.000885925,0.015799923,0.03559444,0.013584329,0.018852213,-0.0029835114,0.005540846,-0.06679938,0.07439771,0.12467153
20,-0.031649973,0.04322675,0.026784856,0.046031326,0.03183121,0.018666336,0.033626575,0.015843198,0.028171577,0.0073439754,0.0007739387,0.015872726,0.013797825,-0.0045524756,0.10826648,0.026418021,0.03075379,0.0066511407,0.0004577407,-0.23150237,0.057090294,-0.15199962,0.004437926,0.031389367,0.017882321,0.036524728,0.05452899,-0.005132134,0.020443806,-0.10516647,0.20114706,0.09098796
21,-0.029993312,0.03835278,0.023080295,0.044820677,0.03820472,0.015649926,0.032428443,0.010926425,0.026813038,0.0114439335,-0.003275014,0.018193701,0.0044576474,-0.01247306,0.10305266,0.022342572,0.028834486,0.009857522,-0.0067004873,-0.228075,0.0802901,-0.1736338,-0.0022337148,0.027479265,0.005908744,0.036922764,0.05302109,-0.0058742757,0.01993239,-0.12970194,0.21257234,0.10043728
22,-0.028525507,0.032540657,0.016425865,0.04051918,0.05076905,0.014233307,0.028344553,0.006739168,0.020282064,0.011496207,-0.0045733782,0.012837928,0.004326302,-0.013406088,0.11523531,0.01409276,0.025488723,0.008821119,-0.006646645,-0.20480606,0.03524283,-0.16164672,-0.0022050194,0.022971164,0.020583704,0.029455824,0.041254003,-0.006144963,0.013036639,-0.112046406,0.18822902,0.1137516
23,-0.029924601,0.0357334,0.0221686,0.041868914,0.03170873,0.014136949,0.031790644,0.00807689,0.027812086,0.014646611,-0.0051576747,0.020007934,2.7819877e-05,-0.015514988,0.12555702,0.019891046,0.027102765,0.011595952,-0.009998436,-0.24639085,0.09865548,-0.2075436,-0.0051501147,0.02606843,0.0056598517,0.03800638,0.053259738,-0.0055131265,0.020189201,-0.15515141,0.20612167,0.120133854
24,-0.025922913,0.021483343,0.009212296,0.03179374,0.019901883,0.011538563,0.020026267,0.0015784788,0.011751102,0.007689894,-0.0055422517,0.0085607,0.005636894,-0.014494852,0.11123098,0.0042090444,0.017314801,0.007012995,-0.005008737,-0.15196916,0.00017916363,-0.07375068,-0.005726091,0.018303221,0.0060461503,0.021179818,0.029898599,-0.005608321,0.0065772054,-0.073735185,0.15000778,0.11110948
25,-0.026002537,0.028057884,0.016191203,0.03591134,0.035570174,0.01137897,0.02449204,0.004966922,0.01859347,0.008359667,-0.0048649022,0.014466622,0.002675374,-0.014338212,0.11061714,0.013912147,0.02163041,0.008331971,-0.007392827,-0.2237308,0.04289314,-0.13778032,-0.0061911554,0.021422476,0.00275526,0.029044835,0.041798677,-0.0059941527,0.014051155,-0.1053207,0.18036182,0.10230333
26,-0.018987022,0.016094254,0.006117605,0.025874183,0.002859556,0.008128651,0.015476385,0.00035354198,0.005642279,0.00369368,-0.004990349,0.0071378173,0.003020241,-0.013352818,0.05689078,0.002984557,0.012441781,0.006037322,-0.006489899,-0.1410724,-0.014350317,-0.04805634,-0.0067738052,0.013573531,0.005345596,0.017336199,0.024481272,-0.006091831,0.0053508463,-0.05940202,0.13062727,0.09706502
27,-0.014938184,0.013826837,0.0058266614,0.020033672,0.022026157,0.006755141,0.013122896,0.0011640772,0.0062258607,0.0042842,-0.0038493979,0.0047486844,0.0034531334,-0.009470444,0.07213465,0.002188949,0.010670492,0.005650492,-0.0043432196,-0.1252722,-0.013457654,-0.060924817,-0.0043546455,0.01203036,0.020897372,0.0139316935,0.019336428,-0.004450892,0.004198149,-0.04834599,0.09710841,0.09761832
28,-0.013005333,0.011218304,0.0051597855,0.014676077,0.022943247,0.005944391,0.011306154,0.001187013,0.0073188567,0.0065481747,-0.0034319672,0.003559296,0.0032059231,-0.0073942645,0.08693639,0.0007444234,0.0089602675,0.005698166,-0.0028905761,-0.09217359,-0.009649286,-0.054541796,-0.0027660397,0.010843851,0.03467211,0.011358566,0.014819242,-0.0035884958,0.0034451012,-0.032223944,0.07031659,0.1081521
29,-0.022190198,0.02602002,0.015469586,0.02835057,0.047722135,0.010856599,0.022346148,0.006752801,0.020499103,0.01222778,-0.0029416922,0.009892209,0.004507664,-0.0074668406,0.11726027,0.012776682,0.020883411,0.007523173,-0.0030487296,-0.15878777,0.03434921,-0.14181435,0.00041154344,0.019597773,0.03710972,0.022779642,0.03144843,-0.004085162,0.012042045,-0.07086078,0.1372281,0.10795338
30,-0.02062562,0.02016217,0.009776733,0.025167799,0.043723453,0.01011765,0.017941156,0.0038334036,0.01218252,0.008493099,-0.003494888,0.0061265226,0.005675198,-0.008281286,0.097282626,0.0065734475,0.0163812,0.006320473,-0.0028018965,-0.14143671,0.0041410113,-0.093117505,-0.00055490143,0.016134754,0.025517838,0.01741032,0.024186678,-0.005219769,0.0070789843,-0.053943224,0.11698757,0.091338895
31,-0.016188463,0.013373094,0.0058222273,0.016274506,0.025860313,0.007720764,0.012878788,0.0010306105,0.008517226,0.008511544,-0.0039688526,0.0027981831,0.0044381134,-0.0073768366,0.10818958,0.0004893102,0.011134726,0.0057192603,-0.0023633002,-0.100848995,-0.009354432,-0.059619352,-0.000106618056,0.011823409,0.04196434,0.01151431,0.014865647,-0.004965485,0.0029598542,-0.028229292,0.072732806,0.103986636
32,-0.023734955,0.028464988,0.017257698,0.03171525,0.038407147,0.011762569,0.024108294,0.0075098583,0.021306572,0.011422535,-0.003050495,0.012564375,0.0038280347,-0.008851608,0.11434672,0.015614215,0.022101844,0.008237335,-0.004289597,-0.18880422,0.05789827,-0.13971975,-0.0006130915,0.020919645,0.024160827,0.026531046,0.037360746,-0.004715781,0.0150082195,-0.08799759,0.16026439,0.09500532
33,-0.028152134,0.034730148,0.021136403,0.03924738,0.036452036,0.013676115,0.030159546,0.00877475,0.027279092,0.015261849,-0.004052461,0.017840268,0.00092750636,-0.012516794,0.11741496,0.019898536,0.02693857,0.010495203,-0.0076794345,-0.21359079,0.091802,-0.18251535,-0.0022720678,0.024500178,0.012268295,0.034222685,0.047507845,-0.004982169,0.019366546,-0.12943926,0.19721778,0.10100268
34,-0.021605598,0.019979008,0.008155683,0.027444728,0.011618643,0.010099417,0.01908156,0.001712357,0.01117783,0.009629907,-0.00495062,0.008304068,0.0019770786,-0.013005869,0.09204315,0.0040921653,0.016077422,0.0071998998,-0.0063447347,-0.12979545,0.010855139,-0.067294635,-0.003665472,0.015008541,0.018376946,0.019319262,0.02592927,-0.0057340367,0.0071131405,-0.056969006,0.13758925,0.105084926
35,-0.02365158,0.02803285,0.016202658,0.03219819,0.031378083,0.010990637,0.02511724,0.005594159,0.022665136,0.014583315,-0.0046066316,0.014269795,-0.00072939484,-0.012618643,0.12240668,0.01340524,0.02229728,0.010052106,-0.0074369432,-0.18455268,0.07818036,-0.15165684,-0.0033432094,0.019598119,0.011417642,0.027733596,0.03773685,-0.004431614,0.014941704,-0.104248896,0.1661027,0.11602569
36,-0.01977666,0.018145941,0.0074246214,0.022762345,0.015745535,0.009421248,0.017578334,0.0011153102,0.011713691,0.011356237,-0.0047534825,0.006219307,0.002054578,-0.011026234,0.11694695,0.0015182345,0.015114129,0.007028498,-0.0050043035,-0.11921597,0.010408837,-0.075466454,-0.0014859752,0.013490399,0.035681833,0.0162278,0.02073273,-0.0051701306,0.005388646,-0.046909314,0.10709733,0.11214902
37,-0.016850542,0.014219486,0.0062150396,0.01635805,0.015311458,0.008228167,0.01391441,0.000494509,0.0099570425,0.010596056,-0.0041875998,0.0035109683,0.0034962292,-0.008430015,0.121351294,-0.0008295157,0.012025718,0.005933168,-0.0027365475,-0.095602006,-0.0055223256,-0.069521315,0.00026752683,0.011886528,0.053185906,0.012048607,0.014821504,-0.005192432,0.0030832312,-0.03499126,0.07096284,0.10366688
38,-0.016619798,0.015084899,0.007305032,0.016651187,0.023904437,0.008800802,0.01409925,0.0022649898,0.010668952,0.010084086,-0.0030306065,0.0039520347,0.004901035,-0.006648867,0.110746786,0.0016938813,0.012557683,0.0054752845,-0.0012288062,-0.09748718,-0.0037587539,-0.07650593,0.0014810927,0.012964713,0.050390642,0.012405622,0.015905883,-0.0051065637,0.004276493,-0.042433966,0.07206246,0.09241026
39,-0.0150009375,0.01224101,0.005886095,0.012531431,0.017948035,0.008007249,0.012024859,0.0013349,0.009694141,0.01071394,-0.003079275,0.0025873212,0.004619534,-0.005797956,0.113792405,-0.000517584,0.010555403,0.005073196,-0.00060600624,-0.07295399,-0.008393442,-0.06416271,0.0022670606,0.011353831,0.058779735,0.009737269,0.011784945,-0.0049248068,0.0027232824,-0.030566433,0.052573413,0.09497275
40,-0.014683454,0.011739602,0.0061914935,0.010895172,0.02011461,0.007873711,0.011667027,0.0015890289,0.010813594,0.0118769435,-0.0028775495,0.0026049735,0.004559905,-0.005092571,0.11785332,-0.00041198052,0.010325445,0.0050241123,7.09951e-05,-0.058702476,-0.005815361,-0.06567181,0.0028817214,0.011368044,0.06635295,0.00927696,0.010926737,-0.004702151,0.0029403812,-0.028528942,0.04710843,0.09695602
41,-0.018181652,0.017318929,0.010404561,0.019183513,0.03284769,0.00866635,0.015953394,0.0037499159,0.015237541,0.011985378,-0.0030968986,0.008030221,0.0028547798,-0.0077314847,0.09988306,0.0071075945,0.0146320015,0.006351878,-0.0020011847,-0.10169448,0.029739937,-0.10051793,-0.000520848,0.014846065,0.042851396,0.016412884,0.022115294,-0.004682219,0.008947299,-0.05978886,0.1005935,0.08138329
42,-0.023246583,0.028245253,0.01596879,0.03147418,0.045817267,0.0122784255,0.024212446,0.008457038,0.020983536,0.012586438,-0.001985649,0.012769572,0.0034308734,-0.008226238,0.10155818,0.015587006,0.022187388,0.007651867,-0.003457263,-0.16499268,0.060166974,-0.14773823,0.00042140702,0.020314207,0.024986153,0.025531415,0.035617977,-0.004610591,0.014703901,-0.09098435,0.1609882,0.08291175
43,-0.023701074,0.025844825,0.013329548,0.031576287,0.046929386,0.01113758,0.02286313,0.0055201664,0.018008996,0.011702462,-0.0038372334,0.011951706,0.0017296815,-0.0114341825,0.101438664,0.012428315,0.02081927,0.00788223,-0.0056508468,-0.17403622,0.051302753,-0.14389557,-0.002482535,0.01848643,0.0144531615,0.024329303,0.033823833,-0.005102611,0.012382995,-0.08900438,0.15906301,0.08782236
44,-0.021491911,0.023095893,0.009352574,0.029747665,0.048444096,0.011157352,0.020303745,0.004802757,0.011219872,0.007640373,-0.0029523761,0.0078078094,0.0043279375,-0.009517672,0.0939197,0.008278677,0.018107919,0.006123193,-0.004557735,-0.1707713,0.012531469,-0.105575085,-0.0005839976,0.016113997,0.018457849,0.019751577,0.027593361,-0.0056434246,0.007880134,-0.060932666,0.14118445,0.089582846
45,-0.020492772,0.023335736,0.010376863,0.028442422,0.04328416,0.010372269,0.021448152,0.004577311,0.014016184,0.011047806,-0.0037867094,0.0094423015,0.0010854015,-0.010450829,0.10258106,0.009049592,0.018455949,0.007962027,-0.0066777607,-0.175446,0.03067735,-0.13888308,-0.0012629254,0.015886579,0.026206044,0.021448726,0.028672988,-0.0053454177,0.009751517,-0.07689807,0.14149126,0.1174554
46,-0.024993703,0.028614765,0.01388654,0.034591738,0.04790052,0.012447811,0.025307033,0.0063961474,0.017408248,0.011390309,-0.003690189,0.01156465,0.0028962945,-0.010829828,0.10639728,0.013146555,0.022511551,0.008463025,-0.006644354,-0.20813814,0.04102375,-0.16871805,-0.0010219155,0.019685613,0.017526614,0.026017897,0.03578435,-0.005487675,0.01254853,-0.096592896,0.16747482,0.10549839
47,-0.027609255,0.03157512,0.015592614,0.037178375,0.046481494,0.013746871,0.028260473,0.006622427,0.021125583,0.01500094,-0.0043881214,0.012956834,0.0022509638,-0.01206944,0.12365475,0.01399577,0.025217777,0.009607038,-0.007391845,-0.21332452,0.051947374,-0.19601233,-0.00047283756,0.021532152,0.020002482,0.028553162,0.038449854,-0.0055168215,0.0135921845,-0.11868292,0.17489402,0.12148496
48,-0.028534938,0.03190221,0.014717297,0.0399127,0.04651934,0.014560802,0.02812273,0.007201019,0.017862502,0.011239016,-0.0036833656,0.013011044,0.0043943813,-0.012371744,0.10218638,0.014429362,0.024830382,0.0086677745,-0.0068471925,-0.22670223,0.0394055,-0.17623267,-0.0014905056,0.022217503,0.002893353,0.029128639,0.040374205,-0.0058886018,0.013336049,-0.11599424,0.18705618,0.10161872
49,-0.020176793,0.017493697,0.0047991653,0.026783273,0.011444996,0.009853391,0.017230218,0.00094396464,0.004836208,0.0060079666,-0.0045943027,0.0060832878,0.0033817256,-0.012603259,0.06945807,0.0019880815,0.013606412,0.006263185,-0.0066999067,-0.14953364,-0.017276544,-0.06789712,-0.0038489592,0.013414104,0.008883669,0.016923036,0.0228582,-0.0063507343,0.0042515746,-0.051742397,0.123776145,0.100393154


==> images/rnn_examples/17/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.41984752,0.43234193,0.46483132,0.42484677,0.20732027,0.4480784,0.43785536,0.44286954,0.45738325,0.44700545,0.44244424,0.456774,0.45491728,0.4254658,0.1485649,0.40830606,0.4146633,0.45579967,0.4562979,0.25270364,0.4099459,0.27617264,0.4297133,0.4495577,0.13046427,0.45459244,0.4551967,0.43836844,0.4593263,0.3403832,0.59686434,0.18224154
1,0.43366072,0.44458145,0.46718982,0.44431666,0.22573493,0.4561666,0.4499617,0.45120546,0.4607827,0.4537422,0.45213646,0.46126908,0.4610653,0.44060203,0.16671105,0.43070245,0.43375176,0.46136874,0.4609642,0.20538414,0.42483136,0.3282926,0.44268495,0.45539796,0.16509214,0.45842123,0.45796734,0.4457577,0.46257123,0.38980463,0.5669977,0.20098759
2,0.41855308,0.4248287,0.45921937,0.42261115,0.23226446,0.44463214,0.43291277,0.4384345,0.45100906,0.44298324,0.4388139,0.45144367,0.45253468,0.42112446,0.17119008,0.3959059,0.40747485,0.45075256,0.4541073,0.25986865,0.41256964,0.26688004,0.42563316,0.44387147,0.15081158,0.44845045,0.44802612,0.4358783,0.45665509,0.33037084,0.5989603,0.18719587
3,0.40060815,0.40851593,0.4490015,0.40717575,0.1920231,0.43313777,0.41897497,0.42562425,0.4383998,0.4306419,0.42622146,0.4404191,0.44200635,0.4057741,0.14247297,0.37929222,0.39071602,0.43938628,0.4436692,0.18797714,0.3958153,0.2529805,0.41007632,0.4317796,0.11776893,0.43636584,0.43632963,0.42194656,0.44654012,0.31223163,0.612242,0.14406502
4,0.4261708,0.4346839,0.4643548,0.4334559,0.19676806,0.44807068,0.4406712,0.44204256,0.45761922,0.44645637,0.44314185,0.4554797,0.45618117,0.42731732,0.14430965,0.40475574,0.4157196,0.45726636,0.4569041,0.24211934,0.39736918,0.2692228,0.43388808,0.4473293,0.11580576,0.45335063,0.4514936,0.43786326,0.4593534,0.32443672,0.5888607,0.17965639
5,0.4531544,0.4576943,0.47278878,0.46357548,0.2876341,0.46667022,0.46335128,0.46232685,0.46789137,0.46404615,0.4640458,0.46844482,0.4706325,0.4565718,0.24053015,0.44736227,0.45115143,0.47022095,0.4699551,0.22742869,0.44777998,0.38147694,0.45874035,0.46390137,0.24320947,0.4659255,0.46405414,0.4584023,0.47055593,0.41983294,0.543134,0.2704956
6,0.493906,0.49304137,0.49226946,0.50001264,0.43832564,0.49268416,0.49497297,0.49107927,0.4922223,0.49132076,0.49243727,0.4913628,0.49328655,0.49302447,0.40772855,0.4897438,0.4921769,0.4933025,0.49235883,0.38221797,0.4848685,0.47571835,0.4945646,0.49007317,0.4159757,0.490677,0.48851445,0.48956305,0.49183962,0.497892,0.50196064,0.4102199
7,0.49339837,0.49440446,0.49411047,0.49835983,0.43746242,0.49348184,0.4955024,0.49250787,0.49423155,0.49250093,0.49301252,0.492976,0.49386087,0.49353787,0.40780216,0.49292734,0.4934739,0.49451348,0.4930387,0.39938214,0.48445272,0.47266218,0.49480832,0.49205807,0.41927758,0.49259356,0.49109253,0.49073508,0.4927909,0.4994576,0.5029028,0.40766165
8,0.49389958,0.4959701,0.4952527,0.49959013,0.4272907,0.4943839,0.4968756,0.49346867,0.49551013,0.49357185,0.49393183,0.49407336,0.49449447,0.49495533,0.3971454,0.49708644,0.49580735,0.4958306,0.49347022,0.3826721,0.48559302,0.47621715,0.49568266,0.49336118,0.4170863,0.4936645,0.49223548,0.49145856,0.49322623,0.5078302,0.5002777,0.4021077
9,0.4692529,0.4769081,0.48592478,0.47814143,0.29578847,0.47870937,0.47915354,0.4759008,0.48403382,0.4775033,0.47657412,0.48162317,0.48111838,0.47286063,0.24711712,0.472366,0.47174838,0.48404136,0.48004755,0.2807873,0.45129648,0.40177593,0.4744925,0.47858188,0.25620654,0.48042265,0.47899637,0.4719555,0.48056346,0.45586213,0.5257855,0.28170222
10,0.42079133,0.42975765,0.46067175,0.42936584,0.203346,0.4467843,0.437935,0.44032848,0.45326167,0.44477746,0.44086722,0.4527934,0.4533849,0.42629677,0.1450469,0.41019422,0.416577,0.4533557,0.4539097,0.19468376,0.41234094,0.2857128,0.42928815,0.44616032,0.14162847,0.44947863,0.4487337,0.4364204,0.455838,0.36601293,0.5842822,0.15726823
11,0.4744792,0.47653988,0.48404688,0.48256257,0.34645978,0.4803883,0.4804264,0.47716182,0.48216724,0.4789826,0.4785927,0.48110873,0.4825817,0.47600728,0.30189764,0.4715081,0.47338456,0.48329046,0.4816506,0.29541928,0.46131656,0.42128155,0.4770483,0.47838897,0.31416526,0.47949377,0.47739896,0.47479266,0.48160115,0.46916473,0.51955533,0.30667168
12,0.49536237,0.49388257,0.49398643,0.499619,0.44934472,0.49395734,0.49586964,0.49264354,0.49423662,0.49327785,0.4934264,0.49310398,0.49454543,0.49446696,0.42520252,0.49186742,0.49323177,0.49491832,0.49368143,0.40099177,0.48572034,0.4698418,0.49515703,0.49211004,0.43961275,0.4926321,0.49076506,0.49170583,0.49341345,0.5019239,0.50121963,0.407914
13,0.45248222,0.45820978,0.47703928,0.45776546,0.28396532,0.467182,0.462865,0.4634022,0.47297186,0.4661647,0.46362418,0.47167882,0.47171935,0.45492843,0.24056214,0.4441853,0.44843432,0.47291714,0.4717371,0.2877179,0.43706542,0.3578704,0.45759392,0.46705133,0.22907047,0.47012386,0.4692537,0.46031463,0.4732059,0.40618998,0.5522006,0.25092053
14,0.49892062,0.4988911,0.4960221,0.50431484,0.4482457,0.49620557,0.49959186,0.49533772,0.49698076,0.4955051,0.49606982,0.49536395,0.49623585,0.49828914,0.41967553,0.49770695,0.49806818,0.49716145,0.4951678,0.40747657,0.48298138,0.4734359,0.49927613,0.49449167,0.43013412,0.49533728,0.4933662,0.4934762,0.49499318,0.5081048,0.49657583,0.40774944
15,0.49608272,0.4971503,0.49585962,0.5004475,0.44790617,0.4952845,0.49776214,0.49479622,0.49649107,0.49482295,0.49487194,0.49520737,0.495315,0.49645266,0.42256576,0.4968659,0.49602586,0.49640307,0.49436238,0.4098021,0.4823989,0.47022358,0.4970617,0.49437225,0.43525177,0.49529183,0.49396265,0.4927014,0.49458426,0.50456715,0.50041103,0.40381914
16,0.4991567,0.5005798,0.49777588,0.5032043,0.45557332,0.4973728,0.5004778,0.49706805,0.49907747,0.49705946,0.49704036,0.49719864,0.49697104,0.49931037,0.42207265,0.50029963,0.4994088,0.49827802,0.49613717,0.43142575,0.48537523,0.4721751,0.500044,0.49665123,0.43809584,0.49755317,0.49627054,0.49500898,0.4962184,0.511891,0.4986063,0.41013402
17,0.4565435,0.46018574,0.47900382,0.45880476,0.32804334,0.47011817,0.46474817,0.4667972,0.47523034,0.4696555,0.4664991,0.47425178,0.4743638,0.45778474,0.2826982,0.44563755,0.45076895,0.47465697,0.47494,0.34474447,0.4490885,0.36298367,0.46025774,0.47027093,0.27625644,0.4729339,0.47241488,0.46518898,0.47650003,0.41114944,0.55231863,0.2868017
18,0.49807695,0.49882925,0.4962301,0.5028962,0.4582129,0.49627677,0.4991511,0.49591884,0.49708053,0.49580628,0.49617276,0.49599096,0.4961368,0.49815515,0.42866156,0.4981193,0.4974362,0.49701375,0.49510467,0.41614753,0.4844473,0.46750414,0.4987557,0.4950781,0.44380817,0.49618995,0.49468488,0.49367905,0.495457,0.5064704,0.49920946,0.41381258
19,0.47984642,0.4830889,0.48868373,0.4854405,0.382968,0.48542392,0.48544848,0.48365232,0.48744735,0.4846729,0.48390123,0.48684058,0.48667055,0.48198026,0.35000688,0.48004678,0.48002562,0.4877802,0.48596105,0.3415394,0.4699789,0.44598413,0.48271242,0.4847814,0.36075258,0.4860626,0.48512697,0.48101273,0.48658463,0.47898686,0.51754266,0.347079
20,0.40463915,0.41884235,0.46047118,0.4098688,0.124201424,0.43443254,0.4247132,0.4272071,0.4528329,0.43394274,0.42721224,0.4472247,0.4455211,0.40540794,0.079020314,0.37706062,0.39114732,0.44983888,0.44690496,0.2285944,0.36292553,0.19845305,0.4147567,0.43663108,0.058787897,0.44543168,0.44392955,0.42253038,0.45089483,0.26571077,0.6233437,0.11579433
21,0.408961,0.41705534,0.45307142,0.41673166,0.19502991,0.43819818,0.42640954,0.43153647,0.4436611,0.43556964,0.43202242,0.44470653,0.44644585,0.4141805,0.14641164,0.39119172,0.40109223,0.44482878,0.44726953,0.18109794,0.40343246,0.26763433,0.41789114,0.4368026,0.1316791,0.44086936,0.44039103,0.42721254,0.4497367,0.331915,0.60003394,0.14944465
22,0.459137,0.46360007,0.47618327,0.46859157,0.29821864,0.47027937,0.4682369,0.4662297,0.472669,0.46797493,0.4677834,0.4719627,0.47373402,0.46168137,0.2437983,0.45204997,0.45675427,0.47379893,0.4731378,0.25533804,0.45026866,0.38627142,0.46397108,0.46779758,0.2482737,0.46982554,0.4679814,0.46253547,0.47342446,0.43433306,0.5394021,0.26896298
23,0.38115594,0.39092377,0.44002414,0.3879542,0.14512627,0.420171,0.40340337,0.4114936,0.42764324,0.4175759,0.4116478,0.42960024,0.43076327,0.38779452,0.10130752,0.3586536,0.3705628,0.42840832,0.43254936,0.14462216,0.3729936,0.21466178,0.39211148,0.41955298,0.08298054,0.42482138,0.42514694,0.40704775,0.43613362,0.2825672,0.63250524,0.09710143
24,0.5040967,0.5019579,0.4963038,0.5102847,0.4643587,0.4982395,0.5027791,0.4971688,0.49778682,0.4972136,0.49870986,0.4961589,0.49808583,0.5021196,0.4368749,0.49992907,0.5018108,0.49846834,0.49689916,0.408246,0.4869642,0.48884615,0.50334835,0.49531925,0.44359732,0.49603367,0.49337876,0.49552605,0.4961015,0.5168756,0.49038202,0.4245815
25,0.41508874,0.42251936,0.4571282,0.41905636,0.22815426,0.44261003,0.43073946,0.43649995,0.44912407,0.44058686,0.43610713,0.44892237,0.4499575,0.41873685,0.16168489,0.39485732,0.40568286,0.4480197,0.45177126,0.24771906,0.41515127,0.2695337,0.42345303,0.44182944,0.14827819,0.44594026,0.44593742,0.43331736,0.4539799,0.33931217,0.6022808,0.16938008
26,0.49311146,0.49060744,0.49178553,0.4966902,0.46320626,0.49199644,0.49284998,0.4906836,0.49150327,0.49102014,0.49149877,0.4907546,0.49301994,0.49122673,0.4351311,0.48567536,0.4890797,0.49237755,0.4925231,0.41408375,0.49154842,0.46641827,0.49281228,0.48957282,0.4531726,0.4901467,0.48815575,0.49009585,0.49217257,0.4888097,0.50703585,0.4342237
27,0.48820552,0.49011326,0.49239525,0.49238276,0.42104164,0.49029016,0.49120462,0.48943046,0.49193075,0.48930135,0.48968348,0.49088833,0.4913576,0.48864058,0.39215097,0.48564488,0.48705724,0.49212214,0.4906475,0.39300057,0.4806341,0.45595756,0.49010554,0.48926288,0.39893827,0.4905395,0.48946822,0.48711878,0.49081808,0.48104826,0.5121596,0.39878103
28,0.49096474,0.49209028,0.49357337,0.49533024,0.43721658,0.4925859,0.4936566,0.49179205,0.4931477,0.49186614,0.49207702,0.49280006,0.4932109,0.49187216,0.4195793,0.49121135,0.4910588,0.4939189,0.49230295,0.3869409,0.48538196,0.47410595,0.49235126,0.49167058,0.43243387,0.4922971,0.4913105,0.4899612,0.4925482,0.4963953,0.5056929,0.41061467
29,0.43542767,0.44521824,0.4690331,0.44295526,0.2385203,0.45705754,0.45066306,0.45223263,0.4635682,0.45527652,0.4523467,0.46252277,0.46207199,0.4405911,0.17559588,0.42816314,0.43315804,0.46268582,0.46248326,0.2414636,0.4275761,0.320828,0.4436009,0.4569895,0.17337833,0.46018997,0.45992693,0.4478781,0.46414655,0.39093608,0.571026,0.1978329
30,0.4853449,0.4859194,0.49056002,0.4898891,0.40530604,0.4877186,0.488154,0.48583356,0.48974895,0.48692542,0.48665306,0.4884059,0.4896209,0.48469284,0.3738013,0.47881818,0.4823037,0.49025214,0.48894405,0.38463768,0.47384414,0.43824953,0.4863748,0.48635364,0.37773287,0.48760033,0.48587903,0.48461387,0.48908648,0.47283247,0.514399,0.3768903
31,0.4951077,0.49555275,0.49500886,0.50033236,0.44208688,0.49495935,0.4970313,0.49405608,0.494937,0.49416274,0.49471948,0.49443373,0.49529234,0.49568447,0.4288286,0.4964502,0.49596962,0.496123,0.49415806,0.38379762,0.48683313,0.4885532,0.4959766,0.49363303,0.44316018,0.49380678,0.49239483,0.49254426,0.49400663,0.5073057,0.4981564,0.4187168
32,0.4145402,0.42393446,0.4596944,0.41875085,0.20658204,0.44303134,0.43156323,0.43713078,0.45165527,0.44164124,0.43657568,0.45106295,0.45083138,0.41896015,0.14982074,0.39804542,0.40675637,0.45047128,0.45224163,0.24151368,0.4048496,0.26109987,0.42307553,0.4437448,0.13592763,0.4482391,0.44841343,0.43359175,0.45505992,0.33180556,0.6001584,0.16105619
33,0.40164468,0.41103834,0.45055002,0.40957817,0.17397012,0.43399146,0.42119986,0.4266428,0.44049034,0.43160596,0.4270717,0.44159576,0.4426323,0.40787098,0.12600295,0.3856487,0.39448896,0.44137633,0.44368863,0.16476782,0.39519647,0.25580072,0.411348,0.43324852,0.114273176,0.43747574,0.43727672,0.4222434,0.4464138,0.32212192,0.60688037,0.13238546
34,0.49637216,0.49376225,0.49314317,0.5016615,0.45039254,0.49420938,0.49623626,0.49260592,0.492965,0.4931098,0.49417937,0.4925814,0.49501795,0.4951693,0.439974,0.49181193,0.49415663,0.4949294,0.49398696,0.37948442,0.48940682,0.49229002,0.4957477,0.49147758,0.44970575,0.49159047,0.48943052,0.49186897,0.49323758,0.5040104,0.4974529,0.42971388
35,0.4198342,0.42833406,0.46063676,0.42582715,0.21707855,0.44682974,0.43646848,0.44136685,0.4524004,0.4449394,0.441241,0.45362246,0.4538392,0.4259102,0.18064092,0.4093544,0.4151775,0.4532746,0.45442337,0.20673099,0.40848038,0.3045277,0.42817384,0.44686002,0.1600288,0.45038027,0.4507796,0.4371211,0.45685947,0.35541227,0.5847126,0.17160562
36,0.49818605,0.49693403,0.4949683,0.5042528,0.43982095,0.49590546,0.4989072,0.49447325,0.4951889,0.4949232,0.49595824,0.49450386,0.49626163,0.49781543,0.43112466,0.49767897,0.498209,0.4969974,0.494987,0.368224,0.4874768,0.5046077,0.49809894,0.49365172,0.44245183,0.49363407,0.491574,0.493258,0.49418095,0.51376355,0.4926929,0.42226702
37,0.49330965,0.49410132,0.4945655,0.49785855,0.43316886,0.49379447,0.4955803,0.49278152,0.49458578,0.49306086,0.49329084,0.49352592,0.49429715,0.4939011,0.4133269,0.4939525,0.49385917,0.49524742,0.49334618,0.3871668,0.48538926,0.4807697,0.49428758,0.49266487,0.42862123,0.49287847,0.49158496,0.4912877,0.49300644,0.50551057,0.50150913,0.4046563
38,0.48622555,0.4875674,0.4924286,0.4896146,0.4111585,0.489371,0.48954946,0.48796862,0.49173588,0.48895615,0.48820865,0.490377,0.4908727,0.4866089,0.38521665,0.48394746,0.48498264,0.49199724,0.4902675,0.38910013,0.47892538,0.44852823,0.4874786,0.4888574,0.39759818,0.48969057,0.48855838,0.48677883,0.49043477,0.48219287,0.51294464,0.38472787
39,0.49401048,0.49452624,0.49534997,0.49829724,0.43831348,0.4946861,0.49619088,0.49366394,0.49521947,0.4941454,0.4941976,0.49447504,0.49513787,0.49481508,0.42413953,0.49575648,0.4949933,0.49616277,0.49419218,0.38781044,0.48848942,0.4849311,0.49469212,0.4937865,0.4424417,0.49375173,0.49260315,0.49256855,0.49394265,0.50819373,0.50007254,0.41517264
40,0.49163356,0.49267212,0.49469498,0.49569693,0.43154487,0.49348307,0.4944946,0.49238825,0.49436846,0.49303222,0.49277997,0.49364918,0.4940582,0.4928648,0.41437396,0.49365893,0.49274534,0.49516875,0.49318463,0.3826518,0.48780283,0.47862983,0.4926013,0.49284706,0.43543163,0.49285176,0.49189886,0.4912701,0.4930371,0.506138,0.5032922,0.40601778
41,0.4538283,0.45705956,0.47708377,0.45582625,0.3413062,0.46913323,0.46249667,0.46571487,0.4726967,0.46845958,0.46542594,0.4728088,0.47326133,0.4562128,0.2963266,0.44409725,0.44896224,0.47261047,0.47392344,0.33357912,0.45603457,0.36846328,0.45754898,0.46907505,0.29873285,0.4708119,0.47080004,0.46460012,0.4751698,0.42277327,0.5537317,0.2865584
42,0.43714628,0.4439928,0.47068414,0.44226316,0.2418514,0.457548,0.4502206,0.45267665,0.46459472,0.4565193,0.45308727,0.4638713,0.46403727,0.4400668,0.19959442,0.42458335,0.4310542,0.46510342,0.4643728,0.2537834,0.42559212,0.32043725,0.44316432,0.4577438,0.18670969,0.46145782,0.46079627,0.44986692,0.46639165,0.37021354,0.5716458,0.22236252
43,0.4492303,0.4530854,0.4726781,0.45524117,0.302969,0.4649021,0.4591471,0.46056038,0.4676163,0.46324295,0.46136874,0.46806538,0.46947712,0.45195746,0.25839505,0.4387116,0.44459435,0.4686769,0.46965912,0.27383316,0.44386688,0.36502114,0.45395735,0.4634187,0.25114205,0.46557584,0.4647084,0.45817375,0.4707058,0.41236195,0.55372125,0.25882044
44,0.48084995,0.48228908,0.48896152,0.48632717,0.3694666,0.48459116,0.48486945,0.4821559,0.4875508,0.48367128,0.4833711,0.4859458,0.48725417,0.4801242,0.33936954,0.4733099,0.4772936,0.4885411,0.4865257,0.35264167,0.46729454,0.42987436,0.48255306,0.48313093,0.33698738,0.48499033,0.48294908,0.4805812,0.48675144,0.45485097,0.5197164,0.36578137
45,0.45080936,0.455057,0.47374317,0.4576105,0.30353928,0.46645328,0.4611638,0.46239686,0.46864715,0.464621,0.46308735,0.46931344,0.47069085,0.4542285,0.26051855,0.4440293,0.4481421,0.4702301,0.4705059,0.25807512,0.45173204,0.37669972,0.45586812,0.46508417,0.26716653,0.46683258,0.46594515,0.4597652,0.47153342,0.41796452,0.5495505,0.27554426
46,0.43997836,0.44593057,0.46944207,0.4466961,0.25779143,0.45857948,0.45227477,0.45350516,0.46391883,0.45682707,0.45426932,0.46323112,0.46417892,0.44266576,0.20132357,0.42692876,0.4343515,0.4641371,0.46449783,0.25459418,0.42993605,0.32837817,0.4460186,0.45758292,0.19186662,0.4607819,0.4597038,0.45045844,0.46590394,0.38634917,0.5666398,0.22004919
47,0.43336505,0.44019473,0.46483678,0.44334248,0.23052953,0.45444423,0.4479133,0.4485524,0.45824543,0.45197174,0.44990978,0.4586066,0.46002382,0.43820667,0.17810355,0.42463985,0.4303086,0.4597688,0.4599145,0.19420391,0.42627957,0.33199656,0.44061968,0.45270416,0.17468014,0.4553877,0.4541677,0.44457707,0.4611301,0.38946554,0.56637865,0.19683334
48,0.44587502,0.44924557,0.47165757,0.45173067,0.27066088,0.46131286,0.4557364,0.4562035,0.46659723,0.45991346,0.4573989,0.46560243,0.4671945,0.44644353,0.22232951,0.42902818,0.43766108,0.4673013,0.46741712,0.2717019,0.43114913,0.33547086,0.4502537,0.45991477,0.20553546,0.4633962,0.46162832,0.4540315,0.46875292,0.3845391,0.5616474,0.23837657
49,0.49222484,0.48940286,0.49094683,0.4969657,0.4518829,0.49152076,0.49242115,0.48958024,0.49032673,0.49025768,0.49100873,0.48995388,0.49261576,0.49058127,0.42825362,0.48471692,0.48869398,0.49190855,0.49194863,0.38942164,0.49076834,0.47445998,0.49199718,0.4886613,0.43969208,0.48898932,0.48683715,0.48920262,0.4913745,0.49183005,0.5053785,0.4272976


==> images/rnn_examples/17/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46050242,0.46432948,0.5012369,0.43627352,0.35020638,0.46188676,0.46424407,0.45187512,0.48845255,0.4726479,0.45737925,0.4913508,0.4772302,0.45814422,0.6873595,0.47081658,0.4419868,0.48624673,0.48254663,0.6591195,0.56473714,0.6008151,0.45453644,0.4814017,0.65696126,0.49133053,0.48993155,0.47003183,0.47388157,0.58415914,0.41603053,0.601625
1,0.4652255,0.46911433,0.49616617,0.45194757,0.3705586,0.46838006,0.46877223,0.4613995,0.4854777,0.47655407,0.46502724,0.48863953,0.47930482,0.4646561,0.6862401,0.47725457,0.4549064,0.48590547,0.48310387,0.65725,0.56824446,0.5781422,0.4616212,0.48261777,0.66546035,0.4868371,0.4868606,0.47528347,0.4762479,0.59936553,0.427301,0.6140537
2,0.45725992,0.46025926,0.49919057,0.43276122,0.36718085,0.45886153,0.46184906,0.44897926,0.4863824,0.47210908,0.45437217,0.48974243,0.47449604,0.45681784,0.67722017,0.46772575,0.43862122,0.48364434,0.48024398,0.6533071,0.56237125,0.61149687,0.45078966,0.47854453,0.6549932,0.4890422,0.48644754,0.4683997,0.47206944,0.57324755,0.40652868,0.5969044
3,0.44588906,0.44952112,0.4943919,0.42042926,0.34880152,0.45126882,0.45260373,0.43931848,0.47789246,0.46543545,0.44557378,0.48458531,0.4685177,0.4469744,0.7142233,0.46036777,0.4269674,0.47790352,0.4747439,0.68085635,0.58118623,0.6295089,0.44097707,0.4724562,0.70092857,0.48258862,0.4801259,0.46186158,0.4649573,0.6052647,0.38767967,0.6340972
4,0.46640375,0.46816576,0.506425,0.4399828,0.33653188,0.45966098,0.4658018,0.45172513,0.49525988,0.47367093,0.4564746,0.49303767,0.4767764,0.46065927,0.6981117,0.47406325,0.44367346,0.48952785,0.48253164,0.6794008,0.5685355,0.6077356,0.45407516,0.4820669,0.64781934,0.4941859,0.4913508,0.47061765,0.4736461,0.5785216,0.41504627,0.5809001
5,0.47539893,0.4764916,0.49625492,0.46698123,0.40344363,0.47555816,0.4766765,0.47115418,0.48844054,0.48287144,0.4735738,0.49038762,0.4834703,0.4740597,0.64726484,0.483615,0.46764037,0.48941007,0.48594236,0.6259843,0.55697393,0.5602223,0.47068372,0.48586732,0.6364456,0.4885921,0.48804846,0.48173735,0.48167017,0.580412,0.44326344,0.5877847
6,0.49659196,0.4965496,0.49945873,0.497103,0.47417074,0.49357784,0.49583763,0.49444327,0.49919164,0.49707,0.49417564,0.4967505,0.49519867,0.4957466,0.5508545,0.49829578,0.49500364,0.49775505,0.49575356,0.544276,0.51758057,0.5156597,0.49352613,0.49647456,0.5411772,0.4966771,0.49662066,0.49642444,0.49557394,0.52159333,0.48669574,0.5209805
7,0.49692255,0.49716476,0.49965513,0.49713546,0.47250006,0.4947358,0.49637884,0.4951907,0.4991856,0.4970637,0.4949423,0.49725568,0.49628317,0.49585676,0.54943633,0.4985102,0.49540198,0.4980696,0.49654645,0.5419497,0.5168227,0.5125273,0.49472362,0.4973742,0.53799254,0.49740335,0.4977557,0.49685767,0.49621576,0.5235199,0.4897899,0.5219185
8,0.4973925,0.4976655,0.49954194,0.49873292,0.46817845,0.495804,0.49698076,0.4961063,0.49901482,0.4974529,0.49585617,0.49749237,0.49695638,0.49607491,0.5572713,0.49945378,0.49668452,0.49852675,0.49685556,0.54538614,0.51935387,0.5071975,0.49547303,0.49811268,0.54291296,0.4972881,0.4980966,0.497561,0.49665982,0.5293126,0.492495,0.52668417
9,0.48700136,0.4879146,0.5015596,0.48083815,0.4023568,0.4844218,0.48629636,0.48138428,0.49695852,0.4888783,0.48286328,0.49556208,0.4906951,0.48314467,0.63726753,0.49242067,0.4800243,0.49572635,0.4918778,0.61577207,0.54668546,0.532796,0.48158467,0.49356982,0.5989799,0.4952507,0.49597418,0.4888367,0.48835406,0.566934,0.46913308,0.56201214
10,0.45830902,0.46123996,0.4965361,0.4399049,0.35554725,0.46180052,0.4631765,0.45225102,0.48397243,0.4728044,0.45698407,0.48777455,0.4754882,0.45761138,0.7089392,0.47081378,0.44360948,0.48308185,0.47984368,0.6760175,0.5758983,0.5959309,0.45314327,0.47960517,0.6790945,0.48605803,0.48528576,0.47035858,0.47215915,0.6025971,0.413974,0.6212769
11,0.48643035,0.48728588,0.4984624,0.4833124,0.4337032,0.4854031,0.48709416,0.4835878,0.49501702,0.49089292,0.4844389,0.49410078,0.48995918,0.48542467,0.6127378,0.49209335,0.4822375,0.493978,0.49125835,0.5926189,0.5377254,0.53161263,0.48247737,0.49246606,0.58907276,0.4931409,0.4934328,0.48991874,0.489121,0.55115414,0.46835035,0.55498475
12,0.49696553,0.49709475,0.49961865,0.49761763,0.47838858,0.494742,0.49686402,0.49541098,0.4995513,0.4982413,0.49508977,0.4976541,0.49605843,0.49645624,0.5464653,0.49872196,0.49580112,0.49824995,0.49633268,0.5341794,0.5131796,0.51079684,0.4943287,0.49763077,0.53535736,0.49758345,0.49783114,0.49747184,0.49671376,0.51319635,0.4898869,0.5146556
13,0.4772406,0.4782622,0.5008856,0.46348247,0.3949892,0.4755918,0.47809985,0.4700166,0.49334508,0.48355937,0.47296578,0.49387342,0.48520577,0.47434616,0.6417351,0.48344922,0.46534863,0.4918488,0.48789084,0.6186446,0.5476242,0.5607773,0.47111365,0.48852208,0.6136612,0.49393415,0.49324808,0.48193932,0.4831238,0.55984753,0.44811687,0.565961
14,0.49937493,0.5001174,0.500476,0.5009771,0.4772275,0.49591064,0.4985434,0.4977837,0.50131935,0.49914452,0.49690422,0.49790654,0.49689588,0.49847716,0.5459563,0.50084496,0.49861768,0.4992021,0.49722776,0.53502643,0.51159,0.50853276,0.49657184,0.49866498,0.5304396,0.49847525,0.49907166,0.49861068,0.4977393,0.5124225,0.4937711,0.51059806
15,0.49784604,0.49884728,0.49969763,0.49885583,0.47653544,0.4957007,0.4976425,0.49684712,0.49974227,0.49841183,0.4962621,0.49770117,0.49680564,0.49714795,0.5451527,0.49968812,0.49714842,0.49868512,0.4969866,0.5308868,0.51141524,0.50903016,0.49598163,0.49841776,0.53486764,0.4982315,0.49906525,0.4980567,0.4974548,0.51360583,0.4928379,0.514386
16,0.49963358,0.50094295,0.50045013,0.50100344,0.48051292,0.4970696,0.49935478,0.49872255,0.50139654,0.49953914,0.4979025,0.49834386,0.49777937,0.49897322,0.53828627,0.5008779,0.4991355,0.49930194,0.49802965,0.5266974,0.507649,0.5060035,0.49792072,0.49945843,0.52465767,0.49929005,0.5002918,0.49908435,0.4986992,0.50809985,0.49655804,0.5085564
17,0.47839716,0.47934934,0.5005212,0.46476147,0.4174211,0.4779486,0.4802495,0.47240326,0.49375027,0.48556682,0.47528365,0.49499798,0.48662883,0.47673872,0.6110612,0.48344198,0.46731004,0.49199736,0.48925194,0.59315574,0.5362913,0.5578965,0.47357556,0.48948193,0.5907977,0.4951499,0.49413204,0.48346934,0.48547074,0.54114074,0.45197722,0.55167437
18,0.49847153,0.49985644,0.4997792,0.50009423,0.480583,0.4960071,0.49834928,0.49776968,0.5003089,0.4991408,0.49702206,0.49791446,0.49686566,0.4981066,0.53988487,0.50036246,0.49827328,0.49896514,0.49720383,0.5248213,0.5083867,0.50908375,0.4965815,0.49862182,0.53206694,0.49847937,0.49932814,0.49857512,0.4980934,0.50788784,0.49331278,0.5102036
19,0.48947883,0.49057966,0.49836683,0.4867949,0.44929984,0.48913634,0.4903819,0.48753437,0.49531937,0.4930881,0.48836032,0.49551973,0.49249914,0.48859116,0.5820917,0.4937007,0.48635894,0.49549156,0.49328956,0.56234604,0.52628577,0.5241263,0.48718315,0.49453446,0.5720302,0.49530545,0.49596095,0.49239588,0.49225095,0.53556275,0.4770601,0.5415812
20,0.46109343,0.46230096,0.5158208,0.4201824,0.2713523,0.4486269,0.45847344,0.43643713,0.5014057,0.4668464,0.44362617,0.4966768,0.4731192,0.4495747,0.7501971,0.4677512,0.42603263,0.49131304,0.4804233,0.7299084,0.5842841,0.63502616,0.44167045,0.48113656,0.6666429,0.50007176,0.4962062,0.46282142,0.46820405,0.5872081,0.39857432,0.58219826
21,0.45131025,0.45418254,0.49514022,0.42832175,0.3486174,0.45506588,0.45647538,0.4442746,0.47986683,0.46825883,0.44974646,0.48564386,0.47111216,0.45095956,0.7139308,0.46467724,0.43378675,0.48024672,0.47627226,0.6815291,0.581671,0.616647,0.44547406,0.4751125,0.69933796,0.48371696,0.48188722,0.4652332,0.4676018,0.60773265,0.3970792,0.631458
22,0.47879747,0.48021123,0.4979701,0.47068846,0.4095009,0.47767726,0.47979987,0.47415772,0.49184862,0.48512685,0.4761266,0.49173456,0.48511866,0.47738874,0.638401,0.48583838,0.47098392,0.4907893,0.4875687,0.6191673,0.55004,0.5545813,0.47381315,0.4879038,0.6198747,0.49079034,0.49054787,0.4836951,0.4837101,0.5678216,0.4498632,0.57542247
23,0.43549266,0.43935812,0.493064,0.40517664,0.31627882,0.4423766,0.4434047,0.42741168,0.47302333,0.45879874,0.4349784,0.4816067,0.46289587,0.43624312,0.7557994,0.4528075,0.41303468,0.47358188,0.46979505,0.7168432,0.5979493,0.64880115,0.42963165,0.46780327,0.73845786,0.4793473,0.47688514,0.45466533,0.45823342,0.6278619,0.3689111,0.66183686
24,0.50169057,0.50205475,0.5005071,0.5046996,0.48673862,0.4968488,0.50012064,0.49994975,0.50253403,0.5005902,0.4985872,0.49775103,0.4971635,0.50095546,0.53793216,0.5024276,0.5015019,0.49964643,0.49756148,0.5311389,0.50898373,0.50615114,0.4982908,0.49886486,0.5234072,0.4983771,0.49876994,0.49974895,0.49847806,0.50700784,0.4956058,0.50483847
25,0.45475474,0.45815915,0.49668127,0.4308815,0.36968043,0.45816424,0.46047372,0.4479667,0.48347464,0.47074974,0.4532642,0.48741177,0.4734329,0.45514676,0.6810722,0.46551985,0.43665028,0.48101473,0.4790421,0.6573014,0.5660154,0.6142807,0.45015308,0.47704104,0.66543204,0.48690298,0.48489642,0.4670872,0.47088525,0.58371556,0.4044272,0.61081433
26,0.49605402,0.49553895,0.4993703,0.49479055,0.48344973,0.49336106,0.49563217,0.4936609,0.49882925,0.49724343,0.4936538,0.4973266,0.49521497,0.49535903,0.53448063,0.49675933,0.4935345,0.49748346,0.49581355,0.5317568,0.5129133,0.51834905,0.49303952,0.49626046,0.53249615,0.49731022,0.4968243,0.49610078,0.49610138,0.5117994,0.48488784,0.51456875
27,0.49494004,0.4951239,0.5003144,0.49206084,0.46204168,0.49217725,0.49409705,0.49167633,0.49867624,0.49530604,0.4921201,0.49735263,0.49508795,0.49309367,0.5545595,0.49642843,0.49131155,0.4979222,0.49567714,0.54466414,0.51821077,0.51938164,0.49187273,0.49637684,0.5473851,0.49776366,0.49790117,0.49487558,0.49477714,0.52303505,0.48409134,0.523854
28,0.4953207,0.49532047,0.49867624,0.49516907,0.47147363,0.49437544,0.49535143,0.4938769,0.49715596,0.49666017,0.4941771,0.49727455,0.49597296,0.49436286,0.5499542,0.49746624,0.49405843,0.4978971,0.49593756,0.5353286,0.5168683,0.5116718,0.4935397,0.49704903,0.5472412,0.4969498,0.49744558,0.49646732,0.49588224,0.5227192,0.48830357,0.5254017
29,0.46714818,0.47000742,0.49812686,0.45129153,0.37522346,0.46887642,0.4705389,0.46130997,0.48813978,0.47761336,0.46523187,0.49023426,0.48034564,0.46579006,0.6750077,0.47674063,0.45432743,0.48672274,0.4840355,0.648207,0.56169486,0.57934165,0.46270624,0.48381495,0.6484986,0.4896209,0.48936152,0.47574297,0.47752765,0.584485,0.4308007,0.5997864
30,0.49336767,0.4932564,0.5015171,0.48924646,0.45394993,0.4900372,0.4927191,0.48900712,0.49970162,0.49466518,0.4896587,0.4978822,0.4939517,0.49142507,0.56886554,0.4954633,0.48843923,0.4978045,0.4948389,0.55796325,0.5219444,0.52405566,0.4888096,0.49593744,0.54845965,0.4979334,0.49760422,0.49381226,0.49358985,0.5231678,0.47989497,0.5230451
31,0.4973512,0.49721727,0.49885726,0.499134,0.4749037,0.49609095,0.49704215,0.49633026,0.49809694,0.49794555,0.49613002,0.49757484,0.49693426,0.49642763,0.5494489,0.49949017,0.4972787,0.498669,0.4966116,0.53646415,0.51724255,0.50592524,0.49547818,0.49798918,0.5419929,0.49699467,0.49755782,0.49803224,0.49680746,0.52411515,0.49236,0.52305394
32,0.4564589,0.45929626,0.49895647,0.43150073,0.35165915,0.4586738,0.46085986,0.44778198,0.48527247,0.47077113,0.45332485,0.48914656,0.4746942,0.45488802,0.69656104,0.46733037,0.43729514,0.4831416,0.47986916,0.66996855,0.5697302,0.6091351,0.45023,0.47886607,0.6671918,0.4887479,0.48700622,0.46769786,0.4712105,0.5887234,0.40777478,0.60929316
33,0.44760618,0.45067817,0.4945151,0.4234124,0.33652163,0.45261887,0.45350516,0.44043344,0.47801337,0.46598837,0.44656932,0.48471418,0.46949625,0.44726,0.73036635,0.46227086,0.4292424,0.47866806,0.47491714,0.69573605,0.5876558,0.6208488,0.44195634,0.47377795,0.7107654,0.48251677,0.48089576,0.4628624,0.46545908,0.6173037,0.39165065,0.6430176
34,0.49746954,0.49670598,0.4989679,0.49890086,0.4806116,0.4950224,0.49671456,0.49571106,0.49862406,0.49825695,0.4954295,0.49730143,0.49599192,0.4967181,0.54557043,0.49908805,0.49676815,0.49841478,0.49600986,0.53662366,0.5165738,0.5087247,0.49443752,0.4971337,0.53933173,0.49654293,0.49648872,0.49767047,0.49631336,0.5189293,0.48918346,0.518894
35,0.45751923,0.46003821,0.49481753,0.43832675,0.3638772,0.46210903,0.46214688,0.4520791,0.48096627,0.47218323,0.45698518,0.4871809,0.47564304,0.4571318,0.6945373,0.46981928,0.44310942,0.48280308,0.47956756,0.65984744,0.5718698,0.5953016,0.45354664,0.47898188,0.67983633,0.48549438,0.48460883,0.4702358,0.47171724,0.59893525,0.41364545,0.6196482
36,0.49901152,0.4982677,0.49907035,0.5017078,0.47669697,0.49653587,0.4978913,0.4974207,0.4989992,0.49883422,0.4969499,0.49743035,0.49698806,0.49777347,0.5516406,0.50071484,0.49906537,0.4991035,0.4966254,0.541314,0.51828957,0.5025314,0.4961819,0.49816746,0.5404499,0.4967554,0.49720937,0.49870872,0.49694714,0.5242919,0.4935099,0.5217948
37,0.49666262,0.49664882,0.49921173,0.4974306,0.4716488,0.49539426,0.49645546,0.4953144,0.49839276,0.4974095,0.49523035,0.49751863,0.4966565,0.49564287,0.55369776,0.49870902,0.49574065,0.4983088,0.49647844,0.5412922,0.5180307,0.5073137,0.49471587,0.4977958,0.54247904,0.49711525,0.497745,0.49731907,0.49630496,0.5252713,0.4910304,0.5254094
38,0.49382645,0.49364448,0.50070065,0.49069077,0.45762682,0.49211368,0.493707,0.49060452,0.49867672,0.4953251,0.49132615,0.49813634,0.4952445,0.49201912,0.5646849,0.49593726,0.48998547,0.49799612,0.49557114,0.55073243,0.52086556,0.51674783,0.49060088,0.4968337,0.547816,0.49790785,0.49805754,0.49481753,0.49461594,0.52536863,0.48426977,0.526109
39,0.49680653,0.4965471,0.49895492,0.49815053,0.47392023,0.49631822,0.49688917,0.49590653,0.49797714,0.49789897,0.49594873,0.49791783,0.49721265,0.49593425,0.5512916,0.4990251,0.49655962,0.49860713,0.49679488,0.5368509,0.5174151,0.50385404,0.49520135,0.4982309,0.54141045,0.49712166,0.4977723,0.49792534,0.4968156,0.52455133,0.49282223,0.52443534
40,0.4955052,0.49540782,0.49875867,0.49630702,0.47091338,0.49563497,0.49602816,0.49471167,0.4973518,0.49728057,0.49500802,0.49781105,0.49681082,0.49473944,0.55555004,0.4981112,0.4950074,0.49820688,0.49642986,0.5385979,0.5186015,0.50513315,0.49412465,0.49789366,0.54590225,0.49687964,0.4976253,0.49725014,0.49629787,0.5262696,0.4910765,0.52817
41,0.47480527,0.4762196,0.49724308,0.4633043,0.42865205,0.47822827,0.47883576,0.47190925,0.48974872,0.48490217,0.47499454,0.49349305,0.4860457,0.4753365,0.609498,0.48158315,0.46619037,0.48985636,0.4883178,0.5853714,0.537616,0.5559219,0.47272435,0.48816943,0.59978783,0.49228024,0.49163806,0.48297948,0.48453534,0.54686445,0.44939974,0.5653215
42,0.4699128,0.47066417,0.5017056,0.4506663,0.36862165,0.4687924,0.4713808,0.46031946,0.49109995,0.47859344,0.46487558,0.49363825,0.48153007,0.46618244,0.66947997,0.47769755,0.45409724,0.49023813,0.48491636,0.64236367,0.55965227,0.57763237,0.4621137,0.48534513,0.6385118,0.49287498,0.49141562,0.47657406,0.47843164,0.57276565,0.43203074,0.5819938
43,0.4724689,0.47412032,0.49680942,0.461071,0.4113959,0.47443143,0.4756208,0.46864203,0.48859897,0.48242673,0.47160637,0.49137774,0.48320812,0.47250482,0.63631856,0.48071012,0.46325946,0.48863444,0.4860067,0.61195785,0.5491233,0.5649627,0.4688839,0.485792,0.6229655,0.48993188,0.48913422,0.4806177,0.48136553,0.5641072,0.44102168,0.5789571
44,0.49272832,0.49195558,0.50337416,0.485937,0.43411604,0.48747146,0.49085948,0.4856627,0.5005343,0.4929156,0.4869274,0.49837133,0.4929007,0.48890844,0.5861723,0.49458414,0.4851723,0.498561,0.49407336,0.57536805,0.52931035,0.5296933,0.4859531,0.49527702,0.5594614,0.49849406,0.49771452,0.4920739,0.49198356,0.531714,0.47522375,0.5269641
45,0.47404987,0.47466728,0.4960424,0.46386412,0.4101134,0.47619277,0.47662827,0.47000784,0.48749143,0.48291254,0.4731588,0.49150488,0.4842748,0.47313476,0.63558596,0.48173857,0.4656847,0.48921528,0.4863384,0.61230785,0.5520196,0.5589195,0.4704491,0.48640534,0.6276831,0.48965722,0.48906392,0.48165756,0.48224592,0.5709564,0.44429454,0.5834568
46,0.4697756,0.47114244,0.4992793,0.4535434,0.38329595,0.4694705,0.4719394,0.4623128,0.48988783,0.47904092,0.46613002,0.49138165,0.48094565,0.4677966,0.663063,0.47787276,0.4561653,0.48817757,0.48451534,0.6409949,0.55797195,0.5785296,0.46358237,0.48432758,0.63594276,0.49075305,0.4895385,0.4768706,0.47842804,0.5733983,0.4320053,0.58571225
47,0.46498817,0.46661073,0.4956352,0.45106497,0.3735183,0.4672362,0.46816707,0.45944327,0.48469284,0.47655436,0.46344507,0.48822796,0.4784138,0.46388105,0.6882852,0.4758599,0.45333958,0.48534214,0.48181182,0.65954506,0.57054555,0.5803078,0.45991006,0.48168865,0.6675403,0.4862501,0.4855866,0.47475728,0.47541735,0.5971356,0.42506284,0.6118043
48,0.47369564,0.47396114,0.5016076,0.4568057,0.38676822,0.47071177,0.47440436,0.46427315,0.4932493,0.48117253,0.46790394,0.4933175,0.48219812,0.47059318,0.6527977,0.48005348,0.45896646,0.49057218,0.48573586,0.6332014,0.5527143,0.5752348,0.4654249,0.4859133,0.62125176,0.49314225,0.49129382,0.47862214,0.48020434,0.5604369,0.43645707,0.5687003
49,0.4953331,0.4943916,0.49893475,0.4947231,0.47974128,0.49301448,0.49500248,0.49293482,0.49808374,0.49682796,0.493168,0.4969405,0.4947999,0.4947146,0.5429719,0.49660254,0.4931992,0.49729002,0.49530593,0.5375202,0.51661646,0.5174655,0.49217945,0.49581167,0.53940994,0.4964237,0.49584532,0.49584472,0.49528942,0.517421,0.48411632,0.5195652


==> images/rnn_examples/17/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.7289214,0.15790802,0.3933506,0.32765523,0.6968917,0.6126981,0.6978064,0.7285819,0.7484637,0.7620897,0.73483753,0.770874,0.49288362
1,0.6250711,0.0057021086,0.5766729,0.52592963,0.5864241,0.5336293,0.61395687,0.6519843,0.6800782,0.70444345,0.65039253,0.7247637,0.34663156
2,0.7069002,0.09959805,0.24801646,0.22115012,0.67045635,0.596938,0.6549742,0.6693592,0.6880444,0.7061993,0.66312265,0.71521133,0.35539877
3,0.7800523,0.0074509326,0.48791102,0.30235702,0.8042531,0.7329338,0.784256,0.7868127,0.7911673,0.8001766,0.824467,0.80079216,0.3253197
4,0.7681802,0.2971288,0.31814623,0.32464308,0.76986456,0.6869032,0.75767994,0.7940248,0.80377,0.80872434,0.81064427,0.80672455,0.61748004
5,0.5038869,0.0030029197,0.4897953,0.43375167,0.47538978,0.4207673,0.45844737,0.47519976,0.50055027,0.51948005,0.49949077,0.53440785,0.20253065
6,0.1747661,0.0024128142,0.21927153,0.13355896,0.13884477,0.11648597,0.11988792,0.15710819,0.20012912,0.22484063,0.23034817,0.26119342,0.13856067
7,0.15558103,0.0025010544,0.22645183,0.14303853,0.12774469,0.11122928,0.1183747,0.15156382,0.1902674,0.21161094,0.21966788,0.24345888,0.14992717
8,0.16515377,0.00422352,0.30105287,0.19966002,0.13352685,0.11631768,0.12613666,0.15932085,0.1992597,0.22192822,0.23014355,0.2548609,0.15695694
9,0.40759125,0.10015604,0.49485824,0.4532837,0.40036756,0.3622532,0.4050661,0.43480834,0.46585384,0.47664437,0.4932227,0.49760705,0.37879586
10,0.70938486,0.021849392,0.5792035,0.46983424,0.6954828,0.6394017,0.6919938,0.70839065,0.722232,0.74197453,0.723364,0.7522135,0.4162591
11,0.33902505,0.0024251419,0.39353943,0.32967266,0.2852996,0.27211785,0.30082408,0.33521298,0.38458183,0.4159142,0.37598053,0.4478935,0.20501493
12,0.14834371,0.002652879,0.19881573,0.109537385,0.1184,0.10591087,0.08966334,0.11950187,0.21908921,0.26160154,0.23315036,0.28791964,0.07985183
13,0.48655832,0.109318495,0.3637176,0.3006201,0.47801656,0.4507005,0.4653691,0.48602313,0.5432288,0.57262164,0.5593515,0.5882221,0.31166026
14,0.1316309,0.0112544205,0.2223639,0.12061273,0.10981606,0.109759614,0.09062457,0.13333763,0.26558387,0.31652215,0.31340948,0.3460022,0.13986935
15,0.13550714,0.0011716139,0.23489717,0.117902674,0.11052198,0.110879,0.08723755,0.13363107,0.28161517,0.33467746,0.32242116,0.36586812,0.09348824
16,0.115319386,0.0014745337,0.20684282,0.10196505,0.092440955,0.0926193,0.06663625,0.11297161,0.2713335,0.32913178,0.32831427,0.35960072,0.14708678
17,0.41718954,0.08180114,0.20494899,0.17379732,0.39880493,0.3647605,0.36953235,0.37869447,0.43562165,0.4716718,0.45382214,0.48569018,0.23045547
18,0.13462935,0.002124412,0.21789846,0.09863795,0.102715895,0.1029708,0.06639148,0.11987429,0.31352067,0.38700715,0.37206498,0.4280173,0.07684339
19,0.26785117,0.0020773723,0.34936294,0.21950397,0.23157169,0.21822084,0.21854809,0.24856229,0.35735887,0.41854462,0.39691705,0.46079165,0.13481112
20,1.0565033,0.58548903,0.32190982,0.37648574,1.0295559,0.98626965,1.0318115,1.0567057,1.0553163,1.0633838,1.0590752,1.0576481,1.0278395
21,0.7773416,0.026156854,0.5502715,0.39684469,0.76239514,0.7203426,0.75908726,0.75814056,0.7754208,0.811293,0.7774368,0.8249305,0.3129622
22,0.4691489,0.016253447,0.45431915,0.37747145,0.4372793,0.4100846,0.424655,0.443291,0.4997274,0.53695214,0.5210352,0.5606894,0.29537907
23,0.93832886,0.0033510139,0.6097291,0.42442304,0.93703246,0.89507973,0.953331,0.9442209,0.96010625,0.9962032,0.94973755,1.0091304,0.36619958
24,0.11076075,0.0013009732,0.19879319,0.097159855,0.08462725,0.083706245,0.06163877,0.10883666,0.24318199,0.2921437,0.29976106,0.33202198,0.1404283
25,0.7058268,0.013862612,0.34693432,0.23909992,0.69069326,0.62927485,0.65179634,0.662098,0.678171,0.70186794,0.6897238,0.7105085,0.41225126
26,0.17534526,0.0031345498,0.1046498,0.07154599,0.11667421,0.09517275,0.079741366,0.09809343,0.15657194,0.1915141,0.14882393,0.21216926,0.059612572
27,0.22011055,0.04520811,0.21423942,0.1421575,0.16945167,0.162127,0.15713082,0.18438816,0.26465985,0.30076984,0.2801953,0.32944453,0.13393268
28,0.171676,0.005919546,0.26404178,0.1390146,0.13984056,0.12654899,0.114031225,0.14038225,0.22280268,0.2729093,0.2621802,0.3151681,0.048429523
29,0.60425895,0.03812871,0.505277,0.39819553,0.59276664,0.5558208,0.5772781,0.60100704,0.6459819,0.6777086,0.66442966,0.695999,0.43784508
30,0.24207267,0.076018736,0.19778475,0.14077534,0.21364744,0.19518378,0.194718,0.21628661,0.26860422,0.29805914,0.29433715,0.32486942,0.17798735
31,0.14056666,0.0011755069,0.2786481,0.1566759,0.111406,0.100654826,0.105203,0.12813495,0.17702231,0.20964372,0.21153706,0.24990073,0.05717575
32,0.7232875,0.09066099,0.37068564,0.3395786,0.7091549,0.6674902,0.71127605,0.7157747,0.73429924,0.7554138,0.7303342,0.76505226,0.4240228
33,0.8236593,0.015275507,0.597235,0.47433788,0.8127696,0.76841223,0.81712633,0.81221086,0.8263513,0.85569954,0.80834216,0.8644562,0.34853357
34,0.14479214,0.0014177616,0.22472563,0.12908605,0.117597565,0.10072798,0.09472303,0.11048435,0.15358938,0.18113771,0.17627697,0.21008946,0.039299674
35,0.6339231,0.003092863,0.5432704,0.39205644,0.65592414,0.6294754,0.6747936,0.6676346,0.7033787,0.73474175,0.71679723,0.754695,0.22634931
36,0.13726035,0.0014980535,0.29046035,0.18167292,0.10963463,0.09756691,0.105616055,0.1254035,0.15999627,0.18225093,0.18501428,0.2159472,0.071537554
37,0.1549404,0.0022628547,0.27420267,0.16606456,0.12750097,0.1120489,0.118306816,0.14266132,0.18429294,0.2119476,0.21938168,0.24731793,0.1025545
38,0.21780244,0.056027412,0.23110025,0.16224048,0.19089383,0.16911857,0.16738597,0.18789157,0.23149571,0.2569009,0.25327787,0.28249756,0.13637818
39,0.13909376,0.0012832116,0.27622968,0.16888078,0.1145343,0.09962628,0.10475734,0.12206983,0.1558759,0.18069115,0.1806846,0.21055694,0.06049789
40,0.1599455,0.0014235199,0.29386327,0.17596634,0.12826334,0.109862365,0.11506618,0.1333232,0.17222352,0.19802709,0.19574557,0.23079197,0.061209977
41,0.40306658,0.001823601,0.2640288,0.15641679,0.35613877,0.32581645,0.34238353,0.34703562,0.37678215,0.39958483,0.3609782,0.41706836,0.13399059
42,0.62887615,0.18009952,0.38576293,0.34129074,0.60431695,0.5553117,0.5887478,0.5910669,0.6077558,0.62926,0.60020703,0.6407677,0.3328712
43,0.46661994,0.0041618003,0.38234687,0.2565919,0.43858206,0.4104301,0.43758208,0.44500804,0.4737962,0.49497145,0.46613586,0.5056553,0.19573909
44,0.32490712,0.15240349,0.23373163,0.20113666,0.29697746,0.263849,0.26947087,0.28673527,0.31382766,0.3266447,0.32235256,0.3381185,0.24502823
45,0.47680715,0.0025452555,0.42227966,0.34593415,0.45712247,0.39579123,0.42029977,0.42029133,0.43798938,0.45434162,0.44132304,0.46614784,0.14519456
46,0.5830929,0.07934023,0.38605946,0.33383787,0.56857735,0.5001079,0.5454443,0.56870854,0.5817667,0.59370834,0.57712406,0.5952347,0.3578596
47,0.62849313,0.0036450122,0.5756413,0.48880526,0.6256662,0.5470154,0.60390455,0.6229129,0.63207054,0.64742905,0.66165626,0.65358233,0.3050008
48,0.5732125,0.14478475,0.29863438,0.26956043,0.5360853,0.4801197,0.5251744,0.5370629,0.5535678,0.57187265,0.5449762,0.5839197,0.34141013
49,0.17789635,0.0010645579,0.16130804,0.092031874,0.14030065,0.10374347,0.09871184,0.11540503,0.13811597,0.15733618,0.1548429,0.17636651,0.067867965


==> images/rnn_examples/18/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.032184828,0.047273908,0.028510628,0.04842301,0.119094975,0.014359441,0.036565937,0.01673543,0.041896783,0.02074343,-0.0009398074,0.021362519,0.0010283267,-0.0073812567,0.05631643,0.03386966,0.03896483,0.008455844,-0.0030238237,-0.124525964,0.11005975,-0.19244796,0.0026669228,0.028617857,0.015316605,0.038211554,0.05314846,-0.00046354314,0.026703803,-0.07797724,0.2848429,0.03162902
1,-0.04847674,0.06288875,0.036630243,0.07540864,0.13423865,0.018878974,0.051223382,0.017812038,0.051071517,0.023911908,-0.0061684786,0.03395373,-0.004431653,-0.022375744,0.07119477,0.043469094,0.051275715,0.014954399,-0.013403725,-0.22084136,0.16345161,-0.25629798,-0.008733589,0.039035693,-0.0021727318,0.058945592,0.08403208,-0.0047064917,0.03772129,-0.12640591,0.4848114,0.043080375
2,-0.047679488,0.052743625,0.026200876,0.06864409,0.14303298,0.0175866,0.043392044,0.0098262355,0.03566477,0.017506428,-0.00868444,0.024781767,-0.00086989696,-0.025104115,0.11010504,0.029550776,0.042926263,0.012919974,-0.013564968,-0.2788213,0.09466289,-0.24856117,-0.010380413,0.033509497,-0.0026574642,0.049283843,0.070113845,-0.0069457833,0.025036,-0.13158861,0.39995587,0.084395945
3,-0.03483117,0.030276285,0.010510941,0.043256655,0.08854279,0.012449285,0.026322681,0.00023376383,0.013954287,0.009804114,-0.009242862,0.009765631,0.0025238155,-0.021137308,0.14489998,0.006750795,0.024219451,0.008893115,-0.010897423,-0.23145767,-0.008646436,-0.122373596,-0.007676447,0.02075107,0.035371352,0.028059423,0.03880476,-0.00888012,0.0071428902,-0.0493206,0.22653201,0.14151588
4,-0.027053589,0.023851838,0.0076898,0.03443966,0.05982442,0.010736683,0.022136465,-0.00028662165,0.0082178265,0.008152411,-0.008183924,0.0064327093,0.002299753,-0.017304718,0.119168416,0.0029261322,0.018932803,0.008990636,-0.0107361935,-0.1994416,-0.026515834,-0.10422259,-0.0050839903,0.016748458,0.05910937,0.022109548,0.03004379,-0.010297043,0.005069578,-0.033001423,0.17936969,0.13938257
5,-0.040136658,0.045750324,0.022570869,0.054898944,0.114062175,0.017267881,0.03951544,0.009179708,0.030475382,0.02044663,-0.0077647427,0.017705016,0.0016321058,-0.018503297,0.13537423,0.021477617,0.037569094,0.014169909,-0.011709867,-0.24750511,0.05513306,-0.2230151,-0.0026793475,0.030270025,0.048906364,0.040367775,0.05493479,-0.009071397,0.020646919,-0.09907826,0.30857596,0.14310034
6,-0.033477254,0.029265724,0.011160734,0.03738668,0.068305306,0.014593539,0.026986253,0.001943151,0.014814571,0.01495911,-0.008203125,0.00719047,0.0055044703,-0.016276492,0.16351423,0.0044648494,0.024168475,0.010632908,-0.008615952,-0.20878324,-0.01595391,-0.13488306,-0.00116469,0.022000283,0.06602917,0.025272066,0.03316187,-0.010017348,0.0075505143,-0.051663768,0.18585543,0.15534487
7,-0.047469042,0.05132628,0.026131982,0.05580876,0.13220407,0.022410898,0.042606942,0.010580389,0.036802676,0.025504787,-0.0074399323,0.013505437,0.0105768,-0.014207122,0.20322984,0.02038603,0.043238014,0.013449876,-0.0047080475,-0.2629261,0.040878203,-0.26635358,0.006135931,0.035831474,0.064933784,0.03903614,0.052642904,-0.009182269,0.017912557,-0.116938345,0.2666038,0.15635711
8,-0.061434932,0.070139155,0.037278242,0.08071006,0.12664384,0.029194526,0.059101522,0.016620018,0.051737897,0.032565493,-0.008729948,0.02715009,0.00799897,-0.02246332,0.19215208,0.035321865,0.05816994,0.018080302,-0.009794336,-0.3035947,0.10357187,-0.31922537,0.0018438275,0.04798186,0.037569437,0.05907295,0.08130131,-0.0108655775,0.03169652,-0.1836879,0.4377205,0.156283
9,-0.06762832,0.07667709,0.041086264,0.096585125,0.10845209,0.031117298,0.0658975,0.017872818,0.05425468,0.030341506,-0.010224542,0.037560537,0.0037622724,-0.031633995,0.16237834,0.04245282,0.062527545,0.020828463,-0.016061392,-0.3498234,0.1468775,-0.32851365,-0.0082798265,0.05294202,0.0028490983,0.07199765,0.1014894,-0.011748128,0.039999656,-0.2401731,0.5693221,0.14217767
10,-0.05030897,0.047390305,0.018401587,0.065192394,0.056324776,0.023965294,0.042784996,0.00547582,0.023770439,0.017696023,-0.0094547765,0.018137937,0.008133783,-0.026925948,0.1823509,0.012765894,0.038071565,0.013107234,-0.01144706,-0.30668503,0.013674799,-0.17671643,-0.0059788614,0.034713306,0.019039819,0.043024648,0.059414193,-0.012103351,0.014891885,-0.13740928,0.32506794,0.18539336
11,-0.037418373,0.032271978,0.01150335,0.04109451,0.042648487,0.01845872,0.029866941,0.00029769586,0.01579527,0.016081262,-0.009152345,0.0060843565,0.009878126,-0.019111268,0.22628981,-0.0012777406,0.02634917,0.010555145,-0.006555099,-0.2396197,-0.036501046,-0.14867342,0.00025966484,0.025277227,0.07855439,0.025897535,0.03384219,-0.011473186,0.0036001042,-0.07950073,0.17420708,0.19518128
12,-0.057251308,0.06624406,0.034762084,0.073974065,0.109915815,0.02906818,0.055067927,0.015002404,0.047228523,0.029704047,-0.007594819,0.02164215,0.012173481,-0.01921069,0.2184071,0.028408391,0.054868236,0.015509626,-0.0060853804,-0.29521674,0.062186457,-0.27387843,0.0059777405,0.04575252,0.05478883,0.051912125,0.07148928,-0.011452317,0.025546199,-0.1512426,0.3672136,0.17112918
13,-0.043704078,0.038599964,0.016883625,0.049799334,0.027251523,0.021341128,0.034472022,0.0035324898,0.0219204,0.01752194,-0.009099366,0.011571726,0.012118353,-0.021312062,0.17141971,0.0072735217,0.031625424,0.011803943,-0.0053789136,-0.24885733,-0.01782858,-0.13897413,-0.0019204435,0.03197974,0.036159962,0.03306772,0.045404714,-0.012642572,0.010107562,-0.12553895,0.22533374,0.1884452
14,-0.035139676,0.02716091,0.013943859,0.034352183,0.049921177,0.016475521,0.024872532,0.001957126,0.020449925,0.015226314,-0.008161744,0.0071009127,0.013891294,-0.016646184,0.19983056,0.0019746087,0.02252267,0.010896916,-1.0599149e-05,-0.19668467,-0.021441478,-0.1310764,-0.003978135,0.028339975,0.043672882,0.024562798,0.03384171,-0.008611294,0.0057583586,-0.12149006,0.141576,0.22200824
15,-0.04768324,0.049322825,0.028105522,0.054441135,0.12116465,0.023650587,0.04262913,0.011069524,0.04154532,0.02702662,-0.007193614,0.015992368,0.014231136,-0.015537703,0.22430882,0.01913832,0.041963525,0.014292026,-0.00030015246,-0.2431444,0.0477072,-0.26348186,0.0020581265,0.04009874,0.05727928,0.039880976,0.054873507,-0.008114176,0.018606892,-0.16237855,0.251295,0.2146
16,-0.061782427,0.069620654,0.040020116,0.08324097,0.11352712,0.02979321,0.06070232,0.017492944,0.055693313,0.032898333,-0.008750461,0.032364342,0.0077354643,-0.025231227,0.1985906,0.03691933,0.058088318,0.019816196,-0.009369487,-0.29653287,0.1349992,-0.31414235,-0.0041160905,0.05106748,0.025094429,0.06295711,0.08838905,-0.01014486,0.03610894,-0.21977583,0.46842834,0.18896258
17,-0.048911136,0.040372342,0.020084508,0.05473584,0.06445661,0.02284564,0.037334956,0.0054901578,0.029211946,0.01949055,-0.009078968,0.016291123,0.014111015,-0.023287246,0.21779814,0.010531338,0.033674385,0.013685456,-0.0029655755,-0.25932592,0.028196555,-0.17212278,-0.008050931,0.037282314,0.009208212,0.038422555,0.05415197,-0.009359525,0.014268109,-0.16931963,0.25894105,0.23944445
18,-0.05341811,0.057965837,0.031485282,0.06780714,0.102261506,0.026167648,0.052053433,0.0128361955,0.048155516,0.032247357,-0.008838147,0.024762537,0.0076765264,-0.022964105,0.22482833,0.024610663,0.048583508,0.019030115,-0.0067507634,-0.2791516,0.11446811,-0.29323798,-0.0038036134,0.043684028,0.020045392,0.051829707,0.07034934,-0.0076969517,0.026845962,-0.2269825,0.35344562,0.24282914
19,-0.06417648,0.073236525,0.040052924,0.09012436,0.10388005,0.03136565,0.06548855,0.017991778,0.05669596,0.034461644,-0.009161279,0.036316883,0.0046427455,-0.02928882,0.20019454,0.037406642,0.060578316,0.02159321,-0.013017785,-0.3159237,0.1561262,-0.33242318,-0.007308569,0.052134544,0.005860837,0.06831646,0.09483098,-0.00990999,0.03850208,-0.2583509,0.5124992,0.21529835
20,-0.05128496,0.042379837,0.018971523,0.05789805,0.0567369,0.024446193,0.039946355,0.004134558,0.02745697,0.020335529,-0.00966182,0.015470517,0.013813878,-0.024642399,0.24202663,0.0071874494,0.035639636,0.0132527435,-0.0049064485,-0.27700794,0.016450789,-0.18351859,-0.006463502,0.036628265,0.025679639,0.038610168,0.053352132,-0.010198485,0.0124280015,-0.16587275,0.26145712,0.22458121
21,-0.045713287,0.042123012,0.020989303,0.052544296,0.06347631,0.022110786,0.03903976,0.00564188,0.032316,0.02364413,-0.008957949,0.016105177,0.010236978,-0.021890955,0.2382611,0.010393726,0.035755575,0.014887799,-0.0042681233,-0.27117053,0.055451732,-0.2253615,-0.0046654483,0.03485377,0.024494205,0.037673853,0.051052675,-0.00881467,0.014956985,-0.17709513,0.23745516,0.22198813
22,-0.040018026,0.030828793,0.014425112,0.038193095,0.03500167,0.0198428,0.029308155,0.002521767,0.023495995,0.019332875,-0.007737983,0.008547323,0.014907887,-0.016896717,0.24528286,0.0010076393,0.0266747,0.0110084815,0.0008153145,-0.22467129,0.0012164712,-0.15591295,-0.0014447987,0.029790424,0.044015847,0.026017502,0.034589805,-0.008395758,0.006303025,-0.13377696,0.141218,0.21830058
23,-0.05249559,0.055417553,0.030415326,0.06833501,0.09000856,0.025345635,0.048028268,0.012285343,0.040914543,0.023478482,-0.007273903,0.024554946,0.01047725,-0.022127073,0.19781448,0.02600574,0.04653484,0.014496909,-0.00566826,-0.29748216,0.07730908,-0.23788753,-0.0037894833,0.042196214,0.023759346,0.04880619,0.06907053,-0.0104393605,0.025649656,-0.17094368,0.34939575,0.16314043
24,-0.06861879,0.08042437,0.04702226,0.10274508,0.09039883,0.031508565,0.0677047,0.019082239,0.058278106,0.02494495,-0.009671007,0.041819833,0.004660062,-0.03203177,0.16848393,0.046990007,0.066117585,0.019832127,-0.015764093,-0.3640597,0.17103125,-0.27879065,-0.009918914,0.055051565,-0.0023226766,0.075007714,0.110240944,-0.012902057,0.044265047,-0.20932622,0.6099582,0.119352385
25,-0.07068549,0.07993129,0.042087886,0.102012515,0.10882084,0.031961404,0.06697965,0.016757086,0.053994387,0.02569379,-0.01039236,0.037539966,0.0062663415,-0.033488818,0.17560077,0.041866004,0.06531663,0.018111099,-0.01570756,-0.37723523,0.11896391,-0.29668897,-0.008038381,0.05404523,-0.00011572335,0.0722189,0.103511006,-0.01317046,0.036694743,-0.21249631,0.56204426,0.13163596
26,-0.07620466,0.088653296,0.047455046,0.11014015,0.10755137,0.034590494,0.07393779,0.018414967,0.062629856,0.03109384,-0.011918675,0.039916985,0.00549235,-0.035113327,0.17829722,0.0464409,0.07261812,0.020692397,-0.017170057,-0.38530862,0.14797059,-0.3357235,-0.0066048,0.058608282,-0.003933153,0.078935646,0.112301506,-0.012813579,0.040087163,-0.25442785,0.6083652,0.12829274
27,-0.050640166,0.04735287,0.018288111,0.06603122,0.0060691945,0.023036929,0.042580068,0.0027362723,0.024797693,0.017253678,-0.011255428,0.019234654,0.0061473707,-0.031288795,0.17061004,0.010486374,0.037814606,0.0132434,-0.013175599,-0.29790536,0.0077201277,-0.12563792,-0.008732979,0.034329258,0.0031162826,0.04387975,0.060311545,-0.012800934,0.012853751,-0.13132015,0.3174872,0.2014234
28,-0.035607137,0.033464886,0.013114858,0.041923106,0.016488874,0.016888935,0.03120565,0.00030195946,0.019903924,0.017955655,-0.009754449,0.009649183,0.0054301927,-0.022365779,0.20690821,8.894829e-05,0.026899062,0.0121440375,-0.008880706,-0.22466487,-0.015563387,-0.1288223,-0.0033325797,0.025330145,0.0666308,0.029155307,0.037360914,-0.010844011,0.0058143376,-0.07797283,0.18475574,0.21233663
29,-0.05203786,0.062441427,0.033619117,0.07697586,0.088489,0.024910139,0.05282076,0.014498977,0.042397678,0.022371206,-0.007930416,0.028172076,0.005158635,-0.024871089,0.15883566,0.031565417,0.0503127,0.017211014,-0.011926826,-0.31898502,0.10134273,-0.22971934,-0.005939424,0.043148197,0.02265041,0.056727942,0.080071986,-0.010446162,0.03125134,-0.17089695,0.43237436,0.15792015
30,-0.055107504,0.0605727,0.031087127,0.080346815,0.09381492,0.023749765,0.0517866,0.01161609,0.038551338,0.019262973,-0.009839674,0.029213298,0.0034277688,-0.029616652,0.14716497,0.031082913,0.049460344,0.016975336,-0.015077015,-0.3595593,0.09808226,-0.23734821,-0.011116394,0.042157844,-0.003907185,0.05744409,0.08203398,-0.011414885,0.02972009,-0.16906713,0.4480844,0.13105628
31,-0.03412337,0.02995429,0.009368724,0.048296705,-0.011522707,0.014234246,0.028769804,-0.0004890221,0.008827415,0.007446767,-0.009878164,0.013643355,0.0015228214,-0.026532546,0.08635381,0.0050350595,0.023327464,0.011574345,-0.015083989,-0.2643073,-0.0109771155,-0.075843275,-0.012393231,0.022224983,-0.0008355088,0.03172955,0.044007286,-0.011865429,0.009555507,-0.08360311,0.2532812,0.15810536
32,-0.024776343,0.024499549,0.008165397,0.03544467,0.019259593,0.011300651,0.02368992,0.00067594,0.008576728,0.008490132,-0.007450544,0.008440215,0.0020468694,-0.018634478,0.1065631,0.002029948,0.018841648,0.010450628,-0.011314221,-0.21170604,-0.023350831,-0.09828462,-0.007060565,0.018264705,0.03881004,0.02416576,0.032062683,-0.00901712,0.006639054,-0.05850467,0.17693052,0.16078779
33,-0.021254426,0.020617293,0.007373764,0.02582012,0.030175693,0.01067519,0.020798389,0.0014504079,0.009999501,0.012185768,-0.0060838703,0.0051728096,0.0033034459,-0.013127627,0.13348816,-0.0006096957,0.016215462,0.009957941,-0.0077936985,-0.15873194,-0.026840087,-0.10361054,-0.0020885011,0.01662245,0.070562534,0.019040337,0.023502333,-0.0074933143,0.0048831035,-0.042024776,0.124537736,0.17408806
34,-0.029512841,0.03422599,0.01675864,0.037920143,0.07976177,0.015279457,0.032360908,0.0076133395,0.025395695,0.022495957,-0.0057094702,0.012928542,0.00169225,-0.01357,0.1501092,0.011513016,0.02837964,0.013748473,-0.008293559,-0.18612744,0.04383761,-0.20609426,0.00016344187,0.024558038,0.06479724,0.0302933,0.03860877,-0.006740813,0.015587788,-0.09660802,0.20212221,0.18122138
35,-0.030429326,0.028122533,0.012285035,0.033023886,0.08156185,0.015951453,0.027430672,0.0052996464,0.018186646,0.018700842,-0.0055753826,0.007989293,0.0075024012,-0.012050141,0.1619578,0.005126076,0.02338108,0.011176244,-0.0046303095,-0.18134446,-5.449541e-05,-0.1708874,0.0007998979,0.02362666,0.072777264,0.024493733,0.03134588,-0.0073170224,0.009783093,-0.09516667,0.15938188,0.18820232
36,-0.028335653,0.022248194,0.009680655,0.024765778,0.07045682,0.014823117,0.023327682,0.0031207404,0.016418494,0.01960922,-0.0059302617,0.004704515,0.008495244,-0.01048102,0.1895578,-0.00050626067,0.019099167,0.010443509,-0.0026712394,-0.14181167,-0.015581956,-0.1431917,0.0021264632,0.021335706,0.09846015,0.019145187,0.02334306,-0.007445127,0.005804194,-0.065648235,0.11506466,0.20762518
37,-0.03933052,0.041028693,0.021448188,0.04527348,0.10915677,0.020423783,0.038823564,0.009860573,0.03269463,0.028411267,-0.0063091395,0.015327389,0.005709336,-0.014089535,0.18758571,0.0152527075,0.035108574,0.014800586,-0.0061845817,-0.19337979,0.05777412,-0.24633244,0.002539116,0.03129892,0.08277552,0.035298377,0.046173748,-0.008402049,0.019111086,-0.12403077,0.24497259,0.19700281
38,-0.038763884,0.0345463,0.01631156,0.045711834,0.07495388,0.01849404,0.034284644,0.005692826,0.022895169,0.021409037,-0.0077702133,0.015586644,0.0043674214,-0.01940346,0.1397974,0.011533693,0.029607642,0.013989411,-0.009038088,-0.21803701,0.044792287,-0.2014536,-0.004944973,0.028169628,0.046150453,0.033680826,0.04572542,-0.010198693,0.016764091,-0.12496665,0.24876718,0.16398185
39,-0.0449902,0.051514998,0.024271466,0.0640739,0.1187941,0.023587145,0.04646511,0.014095431,0.032096975,0.022743244,-0.0052846335,0.021946557,0.0053876922,-0.018625434,0.13590425,0.024872046,0.04192497,0.015428247,-0.010069208,-0.27772355,0.0812044,-0.25965083,-0.0021926912,0.036032576,0.02837903,0.04607464,0.06375989,-0.009147428,0.025377423,-0.15674904,0.3526252,0.16605692
40,-0.049614355,0.056696102,0.026398014,0.06805263,0.12088902,0.024980059,0.051906068,0.013520909,0.039185815,0.030374702,-0.0075226175,0.024033079,0.0023079198,-0.021914281,0.16586271,0.025149114,0.046720706,0.01851075,-0.012710301,-0.28613263,0.10550489,-0.31970322,-0.0020730146,0.0381662,0.02905016,0.050720192,0.067623235,-0.008267906,0.026781725,-0.19222805,0.37153873,0.20179181
41,-0.04101246,0.03464198,0.0119992895,0.046392325,0.07625106,0.020519726,0.034546666,0.003748232,0.017923256,0.019903427,-0.00808356,0.010587715,0.008643884,-0.019568058,0.19116287,0.0036987811,0.028686747,0.012624703,-0.008163867,-0.24115048,-0.00741807,-0.18776186,-0.0025024395,0.027954537,0.058196504,0.03101481,0.040526085,-0.009725599,0.009317031,-0.11120752,0.21673617,0.218732
42,-0.047184225,0.04989974,0.02280638,0.068197556,0.10397612,0.023099352,0.044731863,0.011341557,0.025734443,0.015628245,-0.006955043,0.021546984,0.0074394313,-0.022283975,0.124197304,0.02334744,0.04026566,0.014670667,-0.011715035,-0.32846797,0.054863203,-0.22928482,-0.00706445,0.036320094,0.015617975,0.046654627,0.06658231,-0.010818865,0.023778653,-0.1592845,0.3734511,0.14873083
43,-0.052405134,0.060102724,0.029794455,0.07944421,0.094991006,0.02316584,0.054061536,0.01357569,0.039825413,0.024049573,-0.009241957,0.032306455,-0.0025351357,-0.029261995,0.12498857,0.032878637,0.04907938,0.020151105,-0.018861465,-0.34440207,0.1402703,-0.27480793,-0.012176651,0.040225185,-0.012684398,0.059698984,0.083437234,-0.0094770985,0.033942945,-0.17741892,0.47564575,0.147657
44,-0.059820376,0.066598915,0.031536188,0.088117704,0.11746972,0.025731876,0.058136232,0.014136845,0.040829383,0.023027472,-0.009747685,0.032264978,0.0012790728,-0.030788148,0.12975956,0.034741234,0.05400309,0.01831105,-0.018795174,-0.3638361,0.09921867,-0.2976699,-0.011107333,0.044396486,-0.0047489987,0.063437775,0.088505425,-0.010380869,0.032535277,-0.18845496,0.50602055,0.14777687
45,-0.06269,0.07113016,0.032239445,0.08671698,0.13159707,0.029540982,0.061790723,0.013963351,0.045225337,0.0305247,-0.009985039,0.026615594,0.005406152,-0.027049376,0.17873567,0.030271808,0.05850772,0.018655349,-0.015419682,-0.35256934,0.08311525,-0.36285704,-0.0011750655,0.045773245,0.022338752,0.060366325,0.08150561,-0.010282947,0.027328271,-0.20746428,0.4409076,0.18445334
46,-0.0692524,0.078612395,0.038222075,0.09558338,0.116586074,0.03284969,0.06842631,0.01681998,0.054803107,0.035521135,-0.010620737,0.03262668,0.0051808767,-0.029970944,0.18954964,0.03657937,0.064836256,0.02163095,-0.015572754,-0.35775128,0.13200262,-0.3799291,-0.002862157,0.052006423,0.0054736035,0.06891026,0.093848325,-0.010032475,0.033957973,-0.2492671,0.503683,0.18643054
47,-0.06485087,0.072557576,0.031290833,0.09502465,0.113383815,0.033191532,0.06319674,0.016346553,0.039503217,0.023558088,-0.007914008,0.029280089,0.010014966,-0.02894213,0.16009894,0.03228604,0.058064707,0.017418584,-0.014026736,-0.3882429,0.07777602,-0.32082987,-0.0041755373,0.04887647,-0.010186606,0.0635769,0.08886896,-0.011987805,0.028657176,-0.23466833,0.48755258,0.17581055
48,-0.05655846,0.060503595,0.024127278,0.08526394,0.098534614,0.02723071,0.05422368,0.0106937345,0.02802543,0.016953032,-0.009429599,0.026284792,0.0057544587,-0.031549677,0.13273853,0.025104813,0.04799203,0.016040722,-0.017567381,-0.38475126,0.039374124,-0.26865438,-0.010137431,0.041204438,-0.00946272,0.056452494,0.07939592,-0.013380832,0.02341973,-0.19153805,0.4497077,0.1691421
49,-0.04363268,0.043823134,0.014112001,0.064591065,0.0697352,0.021211525,0.041087717,0.0053787916,0.015349428,0.012291435,-0.008937487,0.016915385,0.005376873,-0.026952887,0.13294183,0.01195792,0.034157373,0.013839056,-0.015619612,-0.33692575,-0.00782964,-0.19502354,-0.009147696,0.030877627,0.004310741,0.041470043,0.057147637,-0.01214168,0.013348612,-0.13029441,0.32189083,0.1949062


==> images/rnn_examples/18/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46735337,0.45539242,0.48579687,0.45985582,0.33183864,0.48556066,0.47036776,0.47935233,0.47903642,0.47932965,0.47633618,0.4838229,0.485701,0.46423072,0.6680217,0.46235955,0.45479113,0.48172483,0.48493963,0.6364256,0.44408512,0.585951,0.4627353,0.483714,0.46147308,0.4842711,0.48339117,0.48166743,0.44949073,0.7157451,0.473728,0.7399504
1,0.45720056,0.43846586,0.47969398,0.4446732,0.30953506,0.48034936,0.45922807,0.4719014,0.47060767,0.47326282,0.46741676,0.47747198,0.48035482,0.45081052,0.68799293,0.44683412,0.43653506,0.47556442,0.48059738,0.66042966,0.42803243,0.6086603,0.44853085,0.4778813,0.5366501,0.477435,0.4771147,0.47645566,0.43956462,0.74458325,0.4755463,0.78438187
2,0.4804305,0.472336,0.48982626,0.4782907,0.3988915,0.49023128,0.48102343,0.48641986,0.48597372,0.4866736,0.4847862,0.4884699,0.48957938,0.47758192,0.5988502,0.47778523,0.47232875,0.48803017,0.4901701,0.5898156,0.46676743,0.5275971,0.47505066,0.48865595,0.5075282,0.48881802,0.4879563,0.48829857,0.4675797,0.65788853,0.4778484,0.6925218
3,0.49707913,0.49684465,0.49730793,0.50149345,0.47764137,0.49760187,0.49696687,0.49715313,0.49706984,0.49693754,0.49745938,0.49682453,0.49688998,0.49673387,0.53833497,0.49941662,0.4979602,0.49750254,0.49736547,0.52868015,0.49615714,0.48529965,0.49496013,0.49690646,0.48012942,0.49725544,0.49613178,0.49737462,0.4901805,0.5622364,0.48015162,0.5975773
4,0.49371913,0.49123892,0.49628687,0.49429265,0.46568215,0.49641088,0.49375284,0.49534458,0.49529457,0.49488163,0.49477914,0.49545372,0.49642867,0.49239594,0.5442823,0.4930029,0.49148357,0.4959057,0.496324,0.53428864,0.4894946,0.511065,0.49167812,0.49580956,0.47936788,0.49588883,0.4950692,0.49592042,0.48752168,0.56171995,0.48816398,0.5923872
5,0.47450545,0.46511894,0.48801312,0.4698918,0.37245938,0.4881128,0.4763533,0.48343396,0.48293266,0.48344833,0.4810049,0.48632666,0.48825207,0.4715298,0.6450387,0.4706779,0.46468258,0.48545164,0.48775887,0.6154742,0.4573194,0.5618234,0.46994588,0.48654795,0.47387654,0.48685968,0.48571157,0.4855054,0.45986062,0.67528003,0.47089657,0.72016597
6,0.4974286,0.4973984,0.49784437,0.5013686,0.47753146,0.4979489,0.49739873,0.4974651,0.49774548,0.49727654,0.49767247,0.49727696,0.4973663,0.49705398,0.5394631,0.4992347,0.4983009,0.49788824,0.49764326,0.5309194,0.49680018,0.48673794,0.49529457,0.49744523,0.47311175,0.49781802,0.49662757,0.49774194,0.4909948,0.5592848,0.4791094,0.5956395
7,0.48184654,0.47640643,0.4920474,0.4815478,0.38276032,0.49141458,0.4834907,0.48796055,0.4888629,0.48719254,0.48660547,0.4900874,0.49097773,0.48064277,0.61211735,0.4821039,0.47732115,0.48933882,0.4904934,0.6018088,0.468621,0.52477115,0.47806716,0.490224,0.43607378,0.49128208,0.48955905,0.48900312,0.46595934,0.67113245,0.46661958,0.7053104
8,0.46332544,0.44824487,0.4823958,0.4558275,0.31980327,0.4825685,0.46518502,0.47526532,0.47506434,0.47619915,0.47180092,0.47996908,0.4823001,0.45812565,0.6878762,0.45705962,0.44762585,0.478698,0.48237437,0.6586482,0.4385964,0.5720064,0.45501798,0.48043942,0.49373847,0.48062864,0.47914487,0.47901827,0.44329587,0.74417335,0.45919478,0.79467416
9,0.45594463,0.43493497,0.47816995,0.44304413,0.2998633,0.47894278,0.45681062,0.4699231,0.4689625,0.47174037,0.4651142,0.47545132,0.47856888,0.4481299,0.691573,0.44477686,0.4330416,0.47414562,0.47937927,0.6725214,0.4250947,0.5870965,0.44467384,0.47639072,0.5582282,0.4760084,0.47512752,0.47517794,0.43655032,0.76182824,0.46890882,0.8128977
10,0.4962658,0.4943174,0.49650624,0.5007062,0.46271366,0.4966354,0.49527195,0.49573666,0.49606654,0.49566126,0.49587697,0.4956734,0.49559134,0.4947052,0.5468691,0.49814487,0.4955496,0.49637428,0.49656314,0.5364773,0.49363884,0.4653967,0.4919393,0.49591058,0.48613164,0.49638832,0.49494073,0.49644065,0.4872684,0.58777285,0.4762568,0.62498814
11,0.49980873,0.5019564,0.49917886,0.50611085,0.4789519,0.49889284,0.4999127,0.49923655,0.49970466,0.49836174,0.49980932,0.49845672,0.49826536,0.50069624,0.54312027,0.50462055,0.503674,0.49925053,0.4983255,0.53061783,0.5003719,0.47363585,0.4987461,0.49848458,0.4463594,0.49941543,0.497759,0.49878928,0.49201474,0.5580282,0.4702084,0.5987109
12,0.46932495,0.45720914,0.4861188,0.46347764,0.32836482,0.48556778,0.47118613,0.47945297,0.4802825,0.47909454,0.4765028,0.48326853,0.48540437,0.4655497,0.6552032,0.4649276,0.45717424,0.48207182,0.48490146,0.6424244,0.44646046,0.5609049,0.46270105,0.48380396,0.45159036,0.48460367,0.48290643,0.48199105,0.4490004,0.7310332,0.4654897,0.76779056
13,0.49527538,0.493469,0.4963314,0.49795148,0.47468078,0.49669346,0.49475613,0.49578008,0.49584094,0.4961606,0.4955502,0.49559718,0.4958315,0.49418053,0.5433825,0.49629825,0.49390042,0.4966878,0.4966844,0.5400167,0.49300823,0.483853,0.49193457,0.49605978,0.50717336,0.49627608,0.49505734,0.49674082,0.4891409,0.56157076,0.4789583,0.6144312
14,0.4976387,0.49879462,0.49864933,0.5019345,0.4739377,0.4986944,0.49807742,0.49857453,0.49856782,0.49809802,0.4986829,0.49795666,0.497589,0.49878833,0.539938,0.50143886,0.4997555,0.4987324,0.49792695,0.53771067,0.49640176,0.48848408,0.49659723,0.4981277,0.47435126,0.49917832,0.49779204,0.4985201,0.49131602,0.5515704,0.47982234,0.59754306
15,0.47986996,0.47377548,0.4908332,0.47896641,0.38167003,0.49059883,0.48181492,0.48682365,0.4870982,0.48661387,0.48530176,0.48914182,0.48998398,0.47865418,0.63024616,0.4796761,0.4745042,0.48858753,0.4897618,0.6067365,0.46637028,0.5392761,0.47594193,0.48928058,0.44968984,0.49033472,0.48856133,0.48828167,0.4643843,0.67102164,0.46178058,0.7181948
16,0.4574171,0.43851203,0.47946706,0.4457804,0.3041491,0.4800399,0.45914552,0.4713835,0.47063428,0.47314674,0.46693695,0.4769666,0.47974676,0.45079198,0.6997628,0.44774887,0.43703705,0.47556332,0.4801364,0.6704863,0.42882687,0.5953754,0.4475319,0.47772825,0.5303643,0.47759807,0.47645557,0.47629628,0.43827817,0.7552,0.46120065,0.8094124
17,0.49767107,0.4972854,0.49766302,0.50252104,0.47402865,0.4980558,0.49719238,0.49745986,0.497569,0.49774784,0.49770254,0.49703673,0.49631706,0.4975733,0.5347773,0.50083405,0.49836528,0.4980527,0.49757364,0.53700256,0.4967935,0.468876,0.49420676,0.49736154,0.50272423,0.49816367,0.49666956,0.49816877,0.490821,0.56692,0.4769793,0.61893237
18,0.47169486,0.4619355,0.48666152,0.46844104,0.3532542,0.48668015,0.47374764,0.4815316,0.48078087,0.48218676,0.47907296,0.48509887,0.48623207,0.4689838,0.6846842,0.47032282,0.4623435,0.48398507,0.48614168,0.63206667,0.4539275,0.5464229,0.46609458,0.4851158,0.47632968,0.4858721,0.48407134,0.48414427,0.45512602,0.6999884,0.44827417,0.75889474
19,0.45824048,0.4390632,0.47944403,0.44719476,0.3045176,0.48012096,0.45959073,0.4715784,0.47065392,0.47325417,0.46722063,0.47697702,0.47967207,0.45127216,0.7000687,0.44859436,0.4378015,0.47567162,0.48027578,0.6659636,0.42967767,0.58741444,0.44783255,0.47775593,0.5319122,0.4776924,0.4764343,0.47648203,0.43855417,0.7584124,0.46036857,0.8117636
20,0.4994759,0.5000875,0.49810722,0.5057654,0.47998446,0.4984899,0.498929,0.498241,0.49854738,0.498367,0.49888086,0.4975182,0.49678406,0.49972656,0.53001785,0.50335246,0.50164795,0.4987748,0.49803814,0.5335266,0.4999005,0.46270233,0.496197,0.4977924,0.49104407,0.49871585,0.4970102,0.49857548,0.491664,0.57062614,0.47088325,0.62300676
21,0.48620468,0.48179314,0.49315396,0.4864488,0.42318717,0.49319664,0.48695543,0.49072683,0.49044394,0.49119446,0.48960117,0.49214628,0.49243215,0.48508182,0.60425633,0.48733553,0.48244196,0.4921233,0.49274054,0.5777113,0.47807178,0.5080383,0.482516,0.4923374,0.48663172,0.49303165,0.49152076,0.49224576,0.47660807,0.6127556,0.4633215,0.6712256
22,0.49815574,0.49870494,0.49832597,0.50280756,0.4763537,0.49841568,0.4982554,0.49804914,0.4983898,0.49817616,0.49837202,0.49776036,0.4972232,0.49862656,0.54226655,0.50186896,0.49998736,0.4986377,0.4978351,0.5359221,0.49791026,0.47492704,0.49602264,0.49797708,0.47881922,0.49885085,0.4972526,0.4983912,0.491558,0.5575513,0.4714621,0.6095337
23,0.46729133,0.45202732,0.4841365,0.4571821,0.34534404,0.4845519,0.46843985,0.47789806,0.47755858,0.47879827,0.47423553,0.4817649,0.48447248,0.46198016,0.6408704,0.45869136,0.45062897,0.48112816,0.48466837,0.6326145,0.44354925,0.58265567,0.4597613,0.4826939,0.5201454,0.48264915,0.48177055,0.48150784,0.45182332,0.703988,0.47758898,0.7516154
24,0.44563308,0.41765577,0.47396168,0.42528313,0.2536733,0.47428706,0.44607332,0.4628743,0.46256614,0.4643998,0.45624572,0.4699134,0.47426036,0.43540004,0.6867636,0.42935777,0.4150342,0.4679577,0.47495276,0.69957685,0.40467045,0.62110555,0.43165237,0.47146308,0.56881356,0.47098127,0.4706325,0.46947512,0.42375594,0.8004712,0.47869286,0.8400584
25,0.46782732,0.45379424,0.48359784,0.46260035,0.3336107,0.4838491,0.4686306,0.4776642,0.47717497,0.4780033,0.47453824,0.48106802,0.48313248,0.46281016,0.66080785,0.46332118,0.45367143,0.48045495,0.48378876,0.6456044,0.44407815,0.54764044,0.45921484,0.48167306,0.5005098,0.48211744,0.4805172,0.4807958,0.44742504,0.73544234,0.46338344,0.78649074
26,0.4575258,0.4392706,0.4793192,0.44876653,0.2867268,0.4793395,0.45885423,0.47107553,0.47071186,0.4716865,0.4668643,0.47615665,0.47873762,0.4514725,0.7002412,0.45121637,0.4389961,0.4747271,0.47921124,0.6826562,0.42687118,0.56806016,0.44714907,0.47677606,0.5041682,0.47733864,0.47567108,0.47524336,0.4334366,0.7831612,0.45295858,0.8309097
27,0.49683583,0.49568322,0.49631807,0.50204587,0.47795966,0.4967511,0.49584508,0.49630696,0.49587077,0.4967541,0.49650696,0.49590746,0.49565887,0.49562204,0.5570987,0.49991217,0.49684095,0.4969691,0.49685568,0.5359749,0.4959989,0.46288273,0.49297896,0.49608302,0.50204575,0.4964237,0.4949464,0.49708602,0.4897673,0.5650116,0.47055566,0.621545
28,0.4973311,0.49867743,0.49817947,0.5025759,0.47110718,0.4979599,0.497704,0.49805632,0.49793753,0.4972314,0.49822846,0.49752596,0.4975191,0.49798837,0.5642447,0.50157106,0.50007224,0.4981038,0.49742317,0.53706706,0.49637967,0.48479474,0.4963913,0.4975004,0.44813934,0.4983942,0.49680912,0.49779662,0.48974425,0.5596206,0.468273,0.6055239
29,0.46208185,0.44299054,0.48229185,0.44810164,0.31452873,0.48238537,0.4627635,0.47453958,0.47447586,0.47497216,0.46979854,0.47915944,0.48258865,0.45507833,0.6438851,0.45022798,0.44085026,0.47784868,0.48253852,0.64590514,0.43215743,0.58673143,0.45295957,0.48037824,0.5326308,0.48024255,0.47966006,0.4786751,0.44497508,0.7325972,0.48991472,0.7628603
30,0.4713046,0.4575431,0.48529235,0.46376613,0.36519805,0.4859185,0.47160214,0.48027995,0.4794156,0.48112005,0.47700658,0.48323068,0.48547253,0.46619675,0.62590975,0.46452403,0.45647985,0.48295447,0.48615682,0.6209018,0.450477,0.5570645,0.46351308,0.48409438,0.5347363,0.4840356,0.48317373,0.48360062,0.45728365,0.6867021,0.47791812,0.740449
31,0.49594897,0.49353635,0.49600586,0.49805316,0.48462445,0.4966327,0.49495253,0.4961015,0.49531722,0.4962589,0.49576363,0.4955791,0.49623057,0.49416855,0.54004526,0.49604815,0.49387133,0.49664617,0.49697018,0.5267508,0.49369583,0.4872924,0.49286214,0.49598145,0.5145075,0.49589005,0.49501958,0.49686196,0.49109593,0.5464231,0.4846221,0.5925255
32,0.49572894,0.49470922,0.4973859,0.49776214,0.46679705,0.49738094,0.49572453,0.49698925,0.49667123,0.495966,0.49660724,0.49657086,0.49727103,0.4952155,0.5454554,0.496527,0.49525148,0.4969879,0.49707985,0.53149074,0.49190906,0.5016195,0.49439234,0.49678674,0.467422,0.49734265,0.4963523,0.4968991,0.4890233,0.558021,0.48684487,0.5852968
33,0.49712992,0.4975926,0.49827173,0.5003721,0.47569525,0.4982315,0.4975666,0.49800786,0.49790666,0.49741295,0.4980294,0.49779156,0.4980332,0.4972267,0.5515599,0.4990673,0.4983239,0.4981193,0.49779776,0.52960753,0.49596715,0.49830905,0.49627995,0.49782357,0.45979166,0.49836174,0.49725285,0.4979322,0.49133918,0.54785377,0.48055002,0.58054113
34,0.48351264,0.4784179,0.4922832,0.4820415,0.4152512,0.4923126,0.48501188,0.48938403,0.4889624,0.48954624,0.4879929,0.49137467,0.49235114,0.48188502,0.6208856,0.48224333,0.4784262,0.49075353,0.4919576,0.58132875,0.47388843,0.5374697,0.48053977,0.49137053,0.4699945,0.4917002,0.4905731,0.4908028,0.4735228,0.61956817,0.46893305,0.6639449
35,0.49540672,0.4944371,0.49732468,0.49802232,0.46495178,0.4974368,0.49574125,0.49638307,0.49676335,0.49627742,0.49634308,0.4966678,0.49678928,0.49487346,0.54759574,0.4960453,0.4950197,0.4970021,0.49699768,0.5362879,0.49300933,0.49720323,0.49311012,0.49686503,0.4763963,0.4973034,0.4961494,0.49687916,0.48839608,0.57185715,0.48234856,0.6014953
36,0.4968253,0.4978817,0.49814662,0.5010896,0.4762307,0.4982019,0.4976807,0.4977085,0.4978639,0.4977423,0.49801764,0.49786553,0.49762192,0.49732515,0.56146455,0.4996263,0.49883375,0.4982399,0.49764425,0.535291,0.49715602,0.49769056,0.49570516,0.49778754,0.46065784,0.49834657,0.49702328,0.49795598,0.49074566,0.5547506,0.47286463,0.5971702
37,0.47826362,0.47083732,0.48980454,0.47513053,0.3919014,0.4898793,0.48014504,0.4857299,0.4855465,0.48625028,0.48387033,0.48858473,0.48990873,0.47582164,0.6422697,0.47540098,0.4706154,0.48783094,0.48956966,0.6020466,0.46535286,0.55343723,0.47407654,0.488672,0.4726941,0.48888618,0.48764285,0.48784047,0.46577936,0.65411866,0.46471795,0.7022974
38,0.4845305,0.4775395,0.49167046,0.4814277,0.4345415,0.49236166,0.48488906,0.48908454,0.4886671,0.4902347,0.48758033,0.4908518,0.49199238,0.4815659,0.58691376,0.48041627,0.4767828,0.49102268,0.49255386,0.568873,0.47575343,0.5342162,0.47972536,0.49132138,0.5240871,0.4910181,0.49030623,0.49139455,0.47726998,0.6045799,0.4798771,0.6542892
39,0.4780448,0.46682727,0.4897957,0.47256783,0.368837,0.48948306,0.47821957,0.48460895,0.48520443,0.4843996,0.48221514,0.48770252,0.4893222,0.473182,0.60892236,0.4721143,0.46640223,0.4864668,0.4892555,0.5890163,0.46039784,0.531358,0.4712249,0.48823762,0.48286417,0.48841706,0.48747647,0.4870916,0.4638352,0.67881507,0.48919567,0.6905951
40,0.474919,0.46622318,0.4875296,0.47343418,0.37104818,0.48776639,0.47651547,0.48313627,0.48235485,0.48381138,0.48121035,0.48632026,0.48736712,0.4719064,0.6736999,0.4735104,0.46665266,0.48531738,0.48744768,0.6202059,0.46003634,0.5358776,0.4691422,0.48618248,0.47651866,0.4866287,0.4849881,0.48552424,0.4590963,0.688868,0.45212686,0.7450064
41,0.49725193,0.49700892,0.4971562,0.50228316,0.47569087,0.49762625,0.49712992,0.49692908,0.49706087,0.4970281,0.49737763,0.49669492,0.49657378,0.4968017,0.5466385,0.4991654,0.49813682,0.49759525,0.49730957,0.53367835,0.49695092,0.4841584,0.4943074,0.49687198,0.4808344,0.49738246,0.4959329,0.49740702,0.48946524,0.5733469,0.47472537,0.6182949
42,0.47282043,0.4572856,0.48672974,0.46200073,0.36296484,0.4870407,0.47248092,0.4809766,0.48118672,0.48132023,0.47743303,0.484199,0.48708856,0.4663765,0.5896035,0.4619076,0.45546615,0.4835921,0.48732376,0.59927773,0.45041436,0.5607894,0.46471223,0.48545647,0.5356772,0.48508787,0.48471254,0.48439592,0.45997888,0.6816484,0.5028244,0.7018706
43,0.46162212,0.44461,0.48104373,0.45170674,0.32933858,0.48180863,0.4628385,0.47443882,0.47264263,0.4761465,0.47033557,0.47924694,0.48169973,0.4554024,0.69683206,0.45383313,0.44329795,0.4778677,0.48206773,0.6529037,0.43678018,0.5797162,0.45279026,0.47970515,0.53429943,0.47946355,0.47858003,0.47890997,0.44603997,0.7188925,0.4615838,0.78273916
44,0.46762025,0.4531623,0.48322666,0.4612777,0.34179205,0.4839984,0.46861893,0.4776759,0.47669512,0.47809854,0.4745303,0.48100582,0.4835686,0.46235242,0.6571909,0.46085495,0.45251095,0.4804757,0.48402208,0.6379458,0.44414687,0.5644845,0.4595494,0.48163953,0.51042795,0.48180944,0.4805363,0.48076716,0.44835103,0.72808963,0.47131798,0.77730906
45,0.47642967,0.46858937,0.48805913,0.4775988,0.35743216,0.48785907,0.47772563,0.48350155,0.48355925,0.4830875,0.48203743,0.48616934,0.48718524,0.47385806,0.66248167,0.47698498,0.47010478,0.48532557,0.48725107,0.62583965,0.46060783,0.5175258,0.4702427,0.4860779,0.44108087,0.48713574,0.48492944,0.4851494,0.45582432,0.7181653,0.44804254,0.76590514
46,0.46398923,0.44884035,0.48237094,0.45807612,0.3149827,0.48253798,0.46523347,0.4752762,0.47494555,0.47636968,0.47204804,0.48004594,0.4817998,0.45865184,0.6959889,0.45918015,0.44885212,0.47862858,0.4822782,0.6602825,0.4399192,0.54717165,0.45449436,0.48037776,0.49566975,0.48089582,0.47913098,0.47919515,0.44316503,0.7530803,0.4498168,0.8072063
47,0.47786942,0.4640509,0.4884008,0.4724541,0.3620253,0.48834512,0.4764759,0.482944,0.4839034,0.48297253,0.48050025,0.48579788,0.48758027,0.47132218,0.58821946,0.47057304,0.46378514,0.48519826,0.4884923,0.58974165,0.4583408,0.50694245,0.468111,0.48681945,0.51036364,0.48693386,0.48579612,0.48603284,0.46153316,0.7011912,0.49191916,0.7168276
48,0.47586536,0.46368054,0.48667338,0.4712031,0.38198647,0.4874497,0.47558382,0.48252875,0.4818187,0.48305574,0.4801127,0.48482955,0.48705575,0.47064573,0.61702347,0.46962306,0.46310884,0.48490915,0.4878248,0.5993559,0.45836672,0.54048896,0.46823823,0.48559046,0.5219048,0.4854601,0.484429,0.48538813,0.46130896,0.67872095,0.48028225,0.72555417
49,0.48982862,0.48477122,0.49362502,0.49097395,0.4377518,0.49399814,0.4891966,0.4919731,0.49167874,0.4917514,0.49118587,0.49248955,0.49344426,0.48719764,0.57086134,0.4887245,0.4853083,0.49291825,0.49394774,0.5531852,0.48237038,0.4974575,0.48517424,0.49292305,0.4892903,0.4932463,0.4920029,0.4931528,0.47963166,0.6088757,0.48156777,0.6490229


==> images/rnn_examples/18/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.075867325,0.10835018,0.061288748,0.11225612,0.5364319,0.03179382,0.08266909,0.03747976,0.09150495,0.046096846,-0.0021050319,0.046590123,0.0022497699,-0.017093673,0.3464319,0.08068822,0.09209121,0.01849003,-0.006602143,-0.5581958,0.2596389,-0.6200726,0.006142539,0.06326329,0.09786644,0.083828196,0.11639927,-0.0010493804,0.058008548,-0.209283,0.48757818,0.16359425
1,-0.08327715,0.10164289,0.050617836,0.13109906,0.47436598,0.027361704,0.081209116,0.022998594,0.0706857,0.03234533,-0.013284179,0.053328075,-0.011045439,-0.046284795,0.21896352,0.07308833,0.08616432,0.02463646,-0.02669795,-0.66116756,0.28499082,-0.5331129,-0.023928983,0.057969064,-0.07843334,0.092173934,0.13267633,-0.010489694,0.057691753,-0.20880665,0.57350487,0.11442207
2,-0.053434838,0.049968556,0.01734391,0.07032663,0.27805007,0.017736794,0.040288378,0.0024944632,0.022976125,0.0125440145,-0.012193236,0.017358243,0.0027456437,-0.031409677,0.2557322,0.019631073,0.041304763,0.011897958,-0.014771102,-0.48955056,0.0407127,-0.3031051,-0.013507633,0.030844634,-0.0059920577,0.043543585,0.062055036,-0.010034741,0.015600334,-0.11453492,0.30764776,0.18995564
3,-0.02252672,0.008236444,-0.0051047406,0.017666515,0.045596864,0.007489146,0.009599125,-0.0094464645,-0.007650494,0.0022423007,-0.009972674,-0.0051686107,0.0059810807,-0.017546352,0.20703086,-0.01627211,0.00576063,0.004987865,-0.008412056,-0.21374524,-0.11377072,-0.003646693,-0.0051269587,0.008340198,0.08570524,0.007222007,0.008199425,-0.011048111,-0.010405702,0.049399506,0.06874686,0.2125943
4,-0.020292958,0.018455436,0.0050360877,0.026705362,0.04296244,0.0093159275,0.018706817,-0.0008250939,0.0026658785,0.0067606433,-0.0073986035,0.0032580337,0.0021341539,-0.01419716,0.10025795,-0.000835134,0.014522718,0.009339407,-0.010867712,-0.18610884,-0.04581862,-0.092287734,-0.0026880614,0.013238958,0.10112933,0.016775427,0.02222203,-0.012104327,0.003237935,-0.0110958,0.13355157,0.13377884
5,-0.061772484,0.07714698,0.039923478,0.08641088,0.32812598,0.02605934,0.06369524,0.020372344,0.0569011,0.035891507,-0.008368844,0.031279795,0.0010924642,-0.02316452,0.26384687,0.046181187,0.06547015,0.021046681,-0.013876053,-0.47064364,0.15235159,-0.4796975,-0.0006466395,0.04796174,0.0932493,0.06384951,0.08704238,-0.008968157,0.03913419,-0.19096838,0.3978583,0.17749783
6,-0.027324053,0.013162905,-0.00015381072,0.019741235,0.03126916,0.012131213,0.014780033,-0.0053224647,-0.0007168761,0.009714038,-0.008785018,-0.003270173,0.009484655,-0.014323561,0.21724091,-0.012702542,0.011026143,0.007225251,-0.0056460607,-0.19346637,-0.08890007,-0.055258047,0.00032796338,0.01409584,0.09958112,0.010504336,0.011971541,-0.011186775,-0.005242323,0.007475127,0.07585231,0.16661851
7,-0.06865414,0.08040768,0.04310117,0.08131243,0.37631598,0.032389916,0.06313034,0.020620197,0.06215939,0.03884563,-0.0073758657,0.021048877,0.016624141,-0.013849385,0.45731688,0.039970044,0.069315694,0.017355798,-0.0010185369,-0.5041168,0.10993997,-0.525445,0.014456982,0.053259447,0.16000418,0.056329586,0.07717785,-0.00925714,0.030352587,-0.19008549,0.33185595,0.18970932
8,-0.094495654,0.11065402,0.0538058,0.12990041,0.41372788,0.04135346,0.09038971,0.026471231,0.07603377,0.046155334,-0.011905935,0.045857336,0.006419105,-0.037738055,0.3567536,0.06419973,0.09420488,0.02582192,-0.016638169,-0.67328984,0.20858207,-0.5923026,-0.0022259615,0.06934019,0.038998187,0.09012795,0.12555833,-0.014899979,0.05228832,-0.2719093,0.53510654,0.20190269
9,-0.09829282,0.112648025,0.051631957,0.1488652,0.36739936,0.039468024,0.09251726,0.023587931,0.0680682,0.034662563,-0.014436,0.055829465,-0.000148464,-0.052955806,0.21211945,0.07017856,0.09518098,0.027791264,-0.025558434,-0.7401159,0.25984797,-0.57317203,-0.022120822,0.06944945,-0.14981146,0.10025303,0.14375517,-0.015548367,0.05846611,-0.31788945,0.5966246,0.10925378
10,-0.03405126,0.019344147,-0.0040663164,0.033779602,0.014814537,0.01733866,0.02058346,-0.006925213,-0.0064033195,0.005425702,-0.008938643,-0.0009794495,0.012737932,-0.022982674,0.23795296,-0.017227564,0.014482749,0.0056198337,-0.007067744,-0.33246657,-0.12272932,-0.05042526,-0.0038726826,0.017328367,0.04467683,0.014901595,0.01887849,-0.012865562,-0.009374323,0.0076788273,0.10724393,0.24216443
11,-0.024585482,0.016961498,0.0046667415,0.016023094,0.036064446,0.013083272,0.016930604,-0.0049092895,0.007876012,0.014645314,-0.008904577,-0.0059622223,0.011723222,-0.011269064,0.30704007,-0.015384338,0.014318413,0.008051878,-0.0017165684,-0.2008064,-0.08918746,-0.13091236,0.00647961,0.016098142,0.16395475,0.008900765,0.008645276,-0.011003197,-0.0075306064,-0.0054929857,0.04336639,0.20180841
12,-0.09271407,0.11742321,0.062668525,0.12586679,0.4558788,0.044501442,0.0921724,0.033292968,0.08632233,0.04888744,-0.007242767,0.040840197,0.016125314,-0.023785261,0.45804077,0.06887906,0.100635596,0.022727888,-0.006346796,-0.65778637,0.19004564,-0.6313528,0.013406308,0.07420152,0.1319216,0.08644376,0.12126199,-0.013411195,0.052033506,-0.24794896,0.49620852,0.12643206
13,-0.031213267,0.012063776,-0.0007520438,0.026154773,-0.055620212,0.0140495,0.01468036,-0.007973318,-0.0030461159,0.005675199,-0.010876277,0.0017247131,0.012351176,-0.024097076,0.12606704,-0.014051395,0.00926635,0.0083299,-0.0047911615,-0.22104158,-0.09988332,-0.014196947,-0.009888904,0.018974876,0.019222343,0.01491425,0.020527236,-0.0142148305,-0.0048585916,-0.08268779,0.0976242,0.20488542
14,-0.02697628,0.015881507,0.011140448,0.018672878,0.08275182,0.01177148,0.015462445,0.0003955988,0.019173432,0.013134279,-0.0073158406,0.0027024108,0.01586576,-0.01210311,0.25566953,-0.0033621886,0.013527151,0.010090394,0.005395556,-0.15387143,-0.026032848,-0.13484746,-0.0060778516,0.02509698,0.061332863,0.01625952,0.02274119,-0.0046860008,0.0016021379,-0.10358739,0.06685731,0.268553
15,-0.06794165,0.07906873,0.044582427,0.082331434,0.36181116,0.033220187,0.065846555,0.0217616,0.06675124,0.04199393,-0.006948442,0.026505793,0.015732436,-0.01652127,0.4270375,0.040279567,0.06897937,0.018956006,-0.00062537374,-0.4765506,0.13070188,-0.51417077,0.0085926065,0.056027975,0.16281557,0.059156135,0.08158787,-0.008484569,0.0337014,-0.1877344,0.3404908,0.22789493
16,-0.098491244,0.11604193,0.058603644,0.14325312,0.40136835,0.04221387,0.09702896,0.028578436,0.08149601,0.046229847,-0.01254665,0.055668674,0.002039927,-0.044347957,0.2938381,0.07308013,0.100031056,0.029333882,-0.020659242,-0.70261806,0.28711644,-0.60058737,-0.01215556,0.07311958,-0.041720998,0.099670984,0.14130582,-0.014733585,0.062216684,-0.29540145,0.58286536,0.10979533
17,-0.036518,0.011591626,0.00033976603,0.025669055,0.023920659,0.016187863,0.014377289,-0.0065094014,0.0030317288,0.0063076057,-0.009552484,0.0004148362,0.020744525,-0.021624256,0.26397768,-0.016125524,0.009547285,0.0076971324,0.0034339926,-0.25406823,-0.0810109,-0.052801512,-0.0121031515,0.02412839,-0.007970463,0.014303653,0.020863451,-0.008755714,-0.0069959895,-0.08907465,0.0713116,0.30515027
18,-0.06950214,0.08861119,0.046385765,0.094917454,0.3281643,0.032900844,0.076244004,0.022520747,0.07387786,0.050137393,-0.009908613,0.036451306,0.0017621182,-0.027239256,0.36624685,0.04555256,0.0759938,0.02678888,-0.011478535,-0.55274993,0.23966274,-0.5668452,-0.00011525303,0.056016073,0.07885572,0.07212255,0.09607339,-0.0070598777,0.043833803,-0.27590752,0.4221526,0.29848865
19,-0.09742201,0.115381725,0.055095084,0.144601,0.38359618,0.042994365,0.09783464,0.027776727,0.07672027,0.044090584,-0.011690965,0.055124704,0.0021547363,-0.045934472,0.29354793,0.06791182,0.09871162,0.028210722,-0.021867927,-0.71735334,0.26828846,-0.58437276,-0.013489329,0.0716326,-0.037769463,0.09884309,0.13925573,-0.014633158,0.05945511,-0.26096714,0.58061934,0.1282101
20,-0.038403906,0.011529023,-0.0019766663,0.024289837,0.015536928,0.017746117,0.014528367,-0.009757161,-0.0016289526,0.0063789533,-0.0102529945,-0.0052488977,0.02317517,-0.02003388,0.324452,-0.023387998,0.010517705,0.0049922494,0.0031833914,-0.28083032,-0.12790647,-0.06042813,-0.005670079,0.02161669,0.054042913,0.009179252,0.012640011,-0.01065693,-0.013147006,-0.035879776,0.04089118,0.22461899
21,-0.04418227,0.045905933,0.024057126,0.051296476,0.11136604,0.021005107,0.041089494,0.0075871306,0.0391963,0.028583383,-0.00887268,0.017662192,0.0071357125,-0.021036094,0.27445608,0.014743696,0.039619967,0.017359314,-0.0038492098,-0.34975985,0.104684025,-0.31240487,-0.0032681893,0.035197403,0.03676454,0.038869657,0.051882815,-0.008011369,0.01875682,-0.16702493,0.22109543,0.22835223
22,-0.03469213,0.019770844,0.008002487,0.023454644,0.010831692,0.017809797,0.019784763,-0.0005830116,0.014895911,0.015263087,-0.006613367,0.0010726424,0.01981129,-0.012038169,0.2741128,-0.008464874,0.017712684,0.007217025,0.0059450343,-0.20272999,-0.05492319,-0.10069437,0.0017479231,0.025171483,0.07508891,0.014604616,0.018674642,-0.008124078,-0.0021223542,-0.06899863,0.058939543,0.20677254
23,-0.07916701,0.09576552,0.05053623,0.11812249,0.31171176,0.03489693,0.077811725,0.02488945,0.06500737,0.03164309,-0.008100377,0.044771053,0.0071204016,-0.033277754,0.2105453,0.06208562,0.082284205,0.020172281,-0.013223585,-0.59357893,0.18150838,-0.48633933,-0.0072035883,0.06175131,0.0048267767,0.07986744,0.11550231,-0.014451647,0.049510572,-0.21009079,0.48199394,-0.0048586344
24,-0.11938732,0.14718203,0.073996186,0.19243462,0.4734848,0.046582244,0.11550816,0.032707173,0.09185269,0.03372534,-0.01552609,0.07060639,-0.0007188319,-0.058340438,0.32445714,0.10194517,0.12798986,0.030520733,-0.030230317,-0.84155864,0.3908003,-0.6681922,-0.021247154,0.084001884,-0.2265382,0.12248528,0.18278687,-0.019720579,0.076543696,-0.27543452,0.69203687,-0.19601648
25,-0.09023893,0.09987234,0.041921813,0.124743134,0.35333377,0.03717818,0.079707615,0.01722726,0.05758163,0.030776694,-0.013051979,0.038342133,0.008807615,-0.043252476,0.38639867,0.048478756,0.083778284,0.018852266,-0.017707095,-0.6918889,0.10397221,-0.47239614,-0.00799995,0.06148287,0.006796628,0.07987387,0.112319425,-0.015861196,0.036875974,-0.15809745,0.48387682,0.21476798
26,-0.10849023,0.12901917,0.060459208,0.15533629,0.4705005,0.04432527,0.10187956,0.024620643,0.08419881,0.043914545,-0.016507434,0.049862463,0.005626995,-0.048711814,0.48330674,0.070679344,0.1104145,0.027343549,-0.02172772,-0.79562426,0.25426823,-0.65358603,-0.0072572445,0.07574591,-0.040174324,0.101439066,0.1441378,-0.015542308,0.05418466,-0.2706736,0.58832335,0.16032793
27,-0.025804156,0.006927369,-0.010703366,0.021429718,-0.10213649,0.011878158,0.011958061,-0.013039591,-0.012734194,0.0036761744,-0.010833062,-0.0011414073,0.006935656,-0.028126687,0.163885,-0.025967764,0.0035246278,0.005995077,-0.009424906,-0.24880518,-0.13518076,0.061158877,-0.01107155,0.0107290335,0.011557705,0.009577528,0.009698054,-0.01312149,-0.013775033,0.024974799,0.062665485,0.28793487
28,-0.021091359,0.019890275,0.008098121,0.01748347,0.032034323,0.0109652225,0.020167528,-0.002150725,0.015284944,0.019021265,-0.008395214,0.00016096068,0.004796406,-0.01370406,0.26656857,-0.010423006,0.016126955,0.011192865,-0.004717561,-0.17637822,-0.040123593,-0.13787678,0.0020225896,0.01675134,0.1543768,0.014779355,0.015049214,-0.009108663,-0.0009753899,-0.0088953115,0.07238212,0.22159146
29,-0.08595323,0.11283523,0.059497453,0.13958561,0.38475302,0.03790309,0.08924721,0.03289543,0.073146276,0.03139469,-0.007683217,0.0523147,0.0056362394,-0.035175156,0.16025716,0.07984941,0.09506865,0.025388313,-0.016907165,-0.6844998,0.2664808,-0.5958647,-0.010498347,0.0699668,-0.09032405,0.095515095,0.13887654,-0.012128941,0.0630311,-0.34722564,0.5672988,-0.024766505
30,-0.06995751,0.07246865,0.031645346,0.10105348,0.21864074,0.02551452,0.059940122,0.010302709,0.03955695,0.018686205,-0.0134053985,0.03384918,0.0019976527,-0.0410165,0.20705111,0.038998455,0.061714478,0.018798836,-0.020033754,-0.57904625,0.122589245,-0.3373887,-0.018885631,0.046726022,-0.07637282,0.06541368,0.09470458,-0.014172324,0.03318919,-0.13593552,0.4222952,0.06397178
31,-0.013781645,0.00012134574,-0.012302293,0.016689353,-0.12170663,0.0049557025,0.0063711596,-0.012736729,-0.020907145,-0.0043008565,-0.010167012,-0.0016993022,-0.00036103275,-0.024224916,0.015188532,-0.02138726,-0.0022483738,0.006382699,-0.01539832,-0.17964672,-0.120588966,0.08386376,-0.014040267,0.0026858929,0.002532447,0.006618789,0.0069616092,-0.0126228575,-0.010231988,0.01803413,0.07141163,0.17925945
32,-0.0160463,0.019708304,0.0071088686,0.023100164,0.056784086,0.008584513,0.019148085,0.0018721292,0.008511907,0.009776548,-0.005180929,0.0033861315,0.0026178597,-0.011207855,0.14435796,-0.0009633798,0.014898178,0.00952908,-0.007757106,-0.17730337,-0.036930714,-0.12868977,-0.0018992047,0.014725541,0.093341045,0.017066306,0.020841299,-0.0063826465,0.003997034,-0.024440356,0.10533126,0.16209263
33,-0.018117733,0.017046867,0.006676137,0.01625493,0.047417443,0.010206055,0.018184394,0.0022566565,0.011578903,0.016134866,-0.0048042024,0.0019653668,0.0046157283,-0.007818108,0.17534645,-0.0032861887,0.013822083,0.009589947,-0.0043756543,-0.11643457,-0.031142391,-0.11365636,0.002862818,0.015261673,0.11944888,0.014172434,0.015341191,-0.0061035883,0.0032823978,-0.020010948,0.0785542,0.18772025
34,-0.041578647,0.0521925,0.02727718,0.054509096,0.19642189,0.021096842,0.04727353,0.014617034,0.0429337,0.03487462,-0.00579981,0.02173231,0.00013756473,-0.015546781,0.21763839,0.02569404,0.044671044,0.018521272,-0.009328089,-0.30138817,0.12246368,-0.37191263,0.0025009909,0.03451654,0.10027513,0.043959312,0.056900613,-0.006515866,0.027717445,-0.16002092,0.26763812,0.2084307
35,-0.032279793,0.022834798,0.008013388,0.028609289,0.104665495,0.016992114,0.02313002,0.0031035885,0.011309154,0.01535838,-0.0055865454,0.0031892362,0.013528013,-0.010888351,0.20354143,-0.0012006693,0.019093335,0.008808683,-0.001033995,-0.20884773,-0.044665877,-0.14871772,0.0014661019,0.023300996,0.10178845,0.019206163,0.024898263,-0.008117848,0.004414421,-0.08126046,0.12170863,0.1967448
36,-0.026782108,0.016684445,0.007195764,0.016489668,0.07229692,0.013907854,0.019509213,0.0009793552,0.014885555,0.020865737,-0.0063843555,0.0014709589,0.009624612,-0.009077681,0.23687331,-0.006201224,0.015039166,0.009836012,-0.00074322044,-0.11686808,-0.03176273,-0.12030734,0.0034991044,0.019408623,0.14824088,0.01406178,0.015769575,-0.007727303,0.0020324665,-0.025359262,0.07918009,0.22857848
37,-0.057175696,0.06700919,0.03512692,0.07345368,0.26958704,0.02816018,0.059825566,0.018007856,0.052504446,0.040499363,-0.007417376,0.02765899,0.0032821198,-0.020016192,0.25717205,0.034804847,0.05819547,0.02058452,-0.010341397,-0.39174297,0.14379767,-0.44705898,0.0033588135,0.044690993,0.13679954,0.05534421,0.0742721,-0.010343364,0.034716584,-0.19164519,0.34738606,0.19128163
38,-0.04216079,0.031989094,0.011971212,0.05090066,0.071492165,0.01769295,0.03271704,0.0018368175,0.01445869,0.015714662,-0.009897269,0.016845815,0.0032453046,-0.026972981,0.08526364,0.009222061,0.027855242,0.014028572,-0.012469875,-0.29946667,0.036874197,-0.17257544,-0.013139268,0.02689067,0.007859217,0.034286443,0.04849499,-0.01281908,0.015889294,-0.11236492,0.24429645,0.10357074
39,-0.05908161,0.07813642,0.034304302,0.09375856,0.32640892,0.031298425,0.06557067,0.024638826,0.044699904,0.026709301,-0.0033373635,0.030574553,0.00692026,-0.020980747,0.21342768,0.044478282,0.063524276,0.01833309,-0.012019735,-0.5415788,0.13771218,-0.43298975,0.0003037043,0.04801308,0.026614519,0.06343036,0.088951156,-0.009132219,0.037341956,-0.18267977,0.41347536,0.20233506
40,-0.06366522,0.07275759,0.03096504,0.08342808,0.28861287,0.029182274,0.06527016,0.014687381,0.051028434,0.042132244,-0.010870826,0.028699018,-0.00068127725,-0.029283386,0.33042124,0.03056528,0.06152033,0.023631789,-0.016733997,-0.51659065,0.15565974,-0.4947052,-0.0023232508,0.04484217,0.06959609,0.061168827,0.07947932,-0.008437522,0.032368865,-0.20689936,0.3825847,0.3293672
41,-0.033022974,0.013090883,-0.0022801904,0.02438067,0.043004073,0.01638623,0.017626839,-0.006041231,-0.0031508643,0.009759075,-0.008801479,-0.0027403669,0.015172349,-0.017568622,0.24830884,-0.01803504,0.010970761,0.0069039315,-0.003736553,-0.23500897,-0.122538134,-0.06859232,-0.0029854183,0.018303655,0.104894936,0.0117735835,0.014279543,-0.011438824,-0.0076989355,-0.0019694504,0.080626406,0.22852986
42,-0.063439086,0.07702732,0.036141317,0.1062952,0.2650423,0.028640047,0.06331752,0.021062601,0.03690743,0.013248187,-0.006838068,0.035469703,0.006961392,-0.02996694,0.050056875,0.05168045,0.06347564,0.018505262,-0.016633276,-0.5748183,0.13384217,-0.39797288,-0.013320854,0.049745593,-0.07218554,0.06859339,0.101957686,-0.013529535,0.04174086,-0.2267811,0.45785114,-0.019895967
43,-0.073609896,0.08985427,0.041168746,0.11543831,0.26651475,0.027128669,0.07728233,0.018727383,0.061743174,0.037586354,-0.013638781,0.0488201,-0.013553762,-0.045431003,0.19816373,0.05571284,0.07651526,0.029222816,-0.029208291,-0.6181794,0.28450713,-0.47972527,-0.021197235,0.051467247,-0.12665448,0.08356997,0.11543824,-0.009886626,0.051268447,-0.1836293,0.51311475,0.17479269
44,-0.0826349,0.09069638,0.037141554,0.11822514,0.35648227,0.032263692,0.07426608,0.0172351,0.048058886,0.025749525,-0.012050664,0.036783822,0.0054918905,-0.04004523,0.27701765,0.047549386,0.07559234,0.018972415,-0.021152338,-0.65256894,0.08701951,-0.46524152,-0.012672082,0.05583441,0.010449223,0.07677071,0.10745212,-0.013226774,0.03776891,-0.15982144,0.48438385,0.1719925
45,-0.07689383,0.088255554,0.03582931,0.09771846,0.38002712,0.03681398,0.074239604,0.015624099,0.05478602,0.04228489,-0.011542109,0.023517448,0.010267498,-0.027719067,0.5029391,0.031076595,0.07454717,0.02093619,-0.013462274,-0.6334718,0.08734419,-0.58002645,0.008957996,0.052655276,0.13568974,0.06377019,0.08382479,-0.011626794,0.026826369,-0.17552741,0.38945448,0.33669072
46,-0.09585677,0.10941793,0.04946122,0.13038635,0.38729233,0.04181932,0.09105192,0.023254784,0.074020505,0.047419436,-0.013454373,0.044023603,0.005700776,-0.041407894,0.43008155,0.055773407,0.09330602,0.028121112,-0.017996114,-0.71917397,0.23892525,-0.61320907,-0.0054499265,0.06768558,-0.0424212,0.08913714,0.1227545,-0.011777057,0.048091017,-0.2626671,0.5240824,0.24784893
47,-0.07091484,0.080109775,0.026740467,0.109856516,0.26303887,0.037114337,0.066949815,0.01800269,0.027794996,0.01389785,-0.006132768,0.028821943,0.016002469,-0.0330876,0.21542601,0.035049748,0.0637764,0.014787487,-0.013712154,-0.6616712,0.03999676,-0.37493464,-0.0062764618,0.051186655,-0.06306735,0.06472997,0.093742736,-0.015638731,0.027667142,-0.15558481,0.42874417,0.17248619
48,-0.057539456,0.059842166,0.018937416,0.08947932,0.18318315,0.02392035,0.053029366,0.0061404314,0.019353224,0.012115474,-0.012288319,0.026019944,0.0018767562,-0.04005316,0.13849387,0.023127822,0.048084307,0.016309818,-0.022934739,-0.5534624,0.008338973,-0.27129617,-0.01813551,0.038017627,-0.01742811,0.055367406,0.07890788,-0.016617345,0.021772686,-0.08110581,0.3840197,0.15942599
49,-0.033380184,0.030350646,0.004540049,0.047057528,0.06923244,0.01609684,0.030259829,0.0002456447,0.0032505987,0.008229352,-0.008958988,0.008228765,0.0052370424,-0.024280237,0.16326189,-0.000663984,0.022954384,0.012248025,-0.014345163,-0.3664725,-0.056900546,-0.14247258,-0.008825807,0.022023583,0.02548116,0.02831056,0.037724525,-0.011602676,0.0043705334,-0.029963998,0.20153342,0.23463212


==> images/rnn_examples/18/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.014810128,0.021936465,0.014138289,0.021420777,0.04360945,0.0066872737,0.01701821,0.007636295,0.020248782,0.009834081,-0.00043350464,0.010440439,0.00049155153,-0.0033968452,0.03842151,0.01599171,0.017429048,0.004095374,-0.0014584834,-0.08061248,0.062073145,-0.11163225,0.0012210642,0.013767058,0.010214562,0.018610135,0.025857918,-0.00021889705,0.012676109,-0.046332754,0.11683712,0.019520797
1,-0.021723712,0.0284311,0.018115655,0.031946234,0.047616802,0.008592718,0.023329012,0.007894126,0.02444831,0.0111804325,-0.002772822,0.016506827,-0.0020883328,-0.010065736,0.04981632,0.020095604,0.02209749,0.0071691647,-0.0063935136,-0.1448042,0.09310998,-0.15508828,-0.0038864538,0.018528232,-0.0014970946,0.028503837,0.04043242,-0.0021858409,0.017635427,-0.075189896,0.17805667,0.027110182
2,-0.02269903,0.025237815,0.0130413845,0.031994846,0.059815183,0.008395395,0.020771554,0.0046507274,0.01752068,0.008481872,-0.0041303863,0.012199043,-0.00042201436,-0.011965332,0.06800385,0.014295125,0.020101875,0.006331523,-0.006621962,-0.16373943,0.051192213,-0.13620086,-0.0049125664,0.016329914,-0.0016073236,0.024194872,0.03434812,-0.003354389,0.012109067,-0.07280591,0.17003633,0.047928564
3,-0.017291252,0.015043143,0.005249053,0.021510983,0.04207372,0.006158514,0.0130627,0.000115795956,0.0069630346,0.0048753354,-0.0045768428,0.0048569553,0.0012517917,-0.0104852915,0.07850828,0.003366342,0.012007068,0.0044295904,-0.0054100184,-0.12255974,-0.004466934,-0.06240716,-0.0037954643,0.010312335,0.018979074,0.013938254,0.019275198,-0.0044134436,0.0035439646,-0.025721267,0.10876644,0.073296495
4,-0.013333973,0.011753022,0.0038420516,0.016862556,0.027970495,0.005281377,0.010917429,-0.00014056725,0.0040881415,0.004033448,-0.00402016,0.0032003394,0.0011380219,-0.008512563,0.06512382,0.0014476398,0.009266669,0.0044680242,-0.0053187995,-0.1068616,-0.013761197,-0.054150485,-0.0024943405,0.0083020525,0.031991247,0.010989421,0.014922137,-0.005089849,0.002506337,-0.017269515,0.08546773,0.0727546
5,-0.018836636,0.021564493,0.011204744,0.025027342,0.0451661,0.008161989,0.018690053,0.0042733746,0.014837497,0.009812347,-0.0036429544,0.008688907,0.00078737515,-0.008679236,0.08728777,0.0102737,0.017246801,0.0069065997,-0.0056835124,-0.15131289,0.030534795,-0.12509356,-0.0012502376,0.014672967,0.031022687,0.019748164,0.026837513,-0.0043398766,0.009908459,-0.056842864,0.13068673,0.08412597
6,-0.016640037,0.014543514,0.005578171,0.018604293,0.032383673,0.007227083,0.013403054,0.0009627683,0.007398157,0.007443532,-0.004063581,0.0035799122,0.0027336325,-0.008077674,0.08878692,0.0022276805,0.011988096,0.0053007505,-0.0042799744,-0.11114467,-0.00823866,-0.06834562,-0.0005762757,0.010947828,0.035264652,0.012569365,0.016497167,-0.0049823886,0.0037485843,-0.026892891,0.090086654,0.08010949
7,-0.022694238,0.02466327,0.013035305,0.026188817,0.052442677,0.0107226735,0.020435428,0.0050186743,0.018116167,0.012352958,-0.003544157,0.0066508087,0.00514366,-0.006773074,0.12979926,0.0099113425,0.020330267,0.0066066133,-0.0023006056,-0.16047949,0.022482423,-0.1436397,0.0029124566,0.01752291,0.040024474,0.019198129,0.025904214,-0.0044416604,0.008668991,-0.06670208,0.11815551,0.08963867
8,-0.027991029,0.032152448,0.018476568,0.035164393,0.044850297,0.013428862,0.027235204,0.007480502,0.024945417,0.015353323,-0.003973397,0.01322278,0.0037936813,-0.01023755,0.13428797,0.01655762,0.025617875,0.008715668,-0.0046908073,-0.19891739,0.059455894,-0.18577553,0.00083183404,0.022932047,0.025633687,0.028637847,0.039284486,-0.005094742,0.0149267195,-0.10940505,0.16849747,0.09667409
9,-0.030236749,0.03450394,0.020350304,0.040629033,0.037555244,0.014065777,0.029875226,0.0078676045,0.02601092,0.014158052,-0.0045634,0.018229643,0.0017659676,-0.014173406,0.11518928,0.019577978,0.026741639,0.00996889,-0.0076353354,-0.22993305,0.08444534,-0.1983646,-0.0036581124,0.0250609,0.0019783024,0.034784067,0.048708867,-0.0054365825,0.018635236,-0.14136972,0.20126626,0.088742346
10,-0.024941934,0.02346875,0.009209503,0.032255657,0.02604477,0.011793512,0.02115493,0.0026975889,0.011877111,0.008784808,-0.0046573337,0.00901616,0.004022711,-0.013308863,0.101891525,0.0063581364,0.018772155,0.006531188,-0.0056684725,-0.16531618,0.00714215,-0.090293504,-0.0029390627,0.01722153,0.010433923,0.021362426,0.029467048,-0.005999555,0.0073650707,-0.07183872,0.15212873,0.09580929
11,-0.018711507,0.016140087,0.0057504633,0.02065746,0.02014256,0.009177249,0.014891479,0.00014845759,0.007901178,0.008020097,-0.004556601,0.0030274799,0.004916711,-0.009528735,0.1226858,-0.00064105686,0.01317859,0.005272409,-0.0032611242,-0.12782423,-0.018888135,-0.074175715,0.00012924931,0.0126070175,0.042082667,0.012883494,0.016858427,-0.0057257833,0.0017910092,-0.041792475,0.08556833,0.10028729
12,-0.026509264,0.030864948,0.017311271,0.03293792,0.039271194,0.013518354,0.025687208,0.006855886,0.022985118,0.014104724,-0.003501626,0.010581101,0.005819535,-0.008870637,0.15018265,0.0134761175,0.024619343,0.0075265192,-0.0029340694,-0.19209951,0.035434633,-0.15709792,0.0027391887,0.022039805,0.036376115,0.02532682,0.03482217,-0.0054165553,0.012124985,-0.089758284,0.14887686,0.10353902
13,-0.021623392,0.01910215,0.00843387,0.024591079,0.012993932,0.01051891,0.017062237,0.0017421581,0.010936321,0.008707056,-0.0044864668,0.005754538,0.0059987167,-0.010540437,0.09301418,0.0036138385,0.01558104,0.005870521,-0.0026658261,-0.1314353,-0.009185846,-0.07143082,-0.0009452384,0.015872223,0.019409593,0.016432315,0.022549408,-0.0062700305,0.005009135,-0.064377,0.10743114,0.0964502
14,-0.017494759,0.0135555025,0.0069660153,0.017141622,0.023734737,0.008167543,0.012374801,0.0009729008,0.010216988,0.0075862235,-0.0040522544,0.0035329612,0.006901723,-0.008277667,0.10741083,0.0009871123,0.011203418,0.0054344716,-5.2686423e-06,-0.10298624,-0.01096384,-0.066313736,-0.0019743184,0.014118782,0.023431981,0.01223142,0.016880047,-0.0042887507,0.0028640418,-0.0622459,0.06929447,0.11268945
15,-0.022690127,0.023580262,0.013981836,0.025392834,0.048389927,0.011285228,0.020383064,0.005228967,0.020363316,0.013073412,-0.0034157857,0.00786222,0.006903212,-0.0073801093,0.14276233,0.009266766,0.0196307,0.007003976,-0.00014632187,-0.14781855,0.02622693,-0.14279126,0.00097296084,0.019561991,0.03577286,0.019574506,0.02694432,-0.0039164214,0.008989076,-0.091870345,0.110797934,0.122785054
16,-0.027731877,0.03143951,0.019803666,0.035326675,0.039375897,0.013538508,0.027631292,0.0077402634,0.026682153,0.01538955,-0.003925102,0.015719874,0.0036417816,-0.011342421,0.1403618,0.017090298,0.025024367,0.00949952,-0.004461342,-0.19624802,0.07770187,-0.18760648,-0.0018281438,0.024243295,0.017437907,0.030439468,0.042525306,-0.004711511,0.016867464,-0.13023166,0.17334488,0.11760284
17,-0.024347918,0.020125745,0.01004551,0.027301664,0.030636884,0.01129596,0.018560931,0.0027244997,0.014623413,0.0097189685,-0.0044989893,0.008106222,0.0069971574,-0.011581479,0.11796178,0.005266066,0.016730754,0.006827281,-0.0014720091,-0.13594924,0.01444097,-0.08706773,-0.0039836704,0.01855489,0.0049363757,0.019123128,0.026961725,-0.0046598734,0.0070884046,-0.08563072,0.124197856,0.12016493
18,-0.024910443,0.027128836,0.01558967,0.030693498,0.03872766,0.012288268,0.024436416,0.005930923,0.023305673,0.015412539,-0.0041169715,0.012105302,0.003685125,-0.010691096,0.14959256,0.01174526,0.022142826,0.00925632,-0.0032598344,-0.17511378,0.06427684,-0.16304787,-0.0017596332,0.021100547,0.013263276,0.025238063,0.03421762,-0.0036682575,0.012807629,-0.13149656,0.146462,0.14405029
19,-0.028881209,0.033108827,0.01983387,0.038341552,0.036018074,0.014255881,0.029835168,0.007966783,0.027188903,0.016137784,-0.0041123545,0.017643437,0.0021858895,-0.013183492,0.14145805,0.017340347,0.026144644,0.010365888,-0.0061973156,-0.20840023,0.08973887,-0.19726007,-0.0032482906,0.024755878,0.004077743,0.03303721,0.045609564,-0.004606001,0.017988915,-0.15190978,0.18754144,0.13313253
20,-0.02562125,0.021193193,0.009488631,0.029066375,0.027127968,0.012120005,0.019910742,0.0020599158,0.013766678,0.010157727,-0.004803299,0.0076932525,0.0068583237,-0.012298751,0.13061531,0.0036047231,0.017798265,0.0066148494,-0.0024379194,-0.14597654,0.008438393,-0.091865234,-0.0032099746,0.018247304,0.013670217,0.019208068,0.026556974,-0.005087153,0.0061805523,-0.084416404,0.12623376,0.113048814
21,-0.022125503,0.020424781,0.010445846,0.025134781,0.027616827,0.010708436,0.018938174,0.0027168244,0.015919602,0.011573751,-0.0043250206,0.007954706,0.0050114687,-0.010581019,0.14084819,0.005091117,0.017122582,0.007345391,-0.0020946634,-0.15356281,0.029596554,-0.11881825,-0.0022453414,0.017133107,0.014438446,0.018581385,0.025175825,-0.00430823,0.007305255,-0.09577739,0.10866577,0.12061857
22,-0.019937897,0.015370681,0.0072083743,0.01908929,0.016634334,0.009838196,0.014584345,0.0012534213,0.011744361,0.009641025,-0.003841036,0.004252682,0.007405068,-0.008405082,0.13245806,0.0005040822,0.013275467,0.0054918337,0.0004050652,-0.118876405,0.00062518904,-0.07827945,-0.0007164955,0.014844066,0.023571635,0.012949221,0.017235132,-0.004183372,0.0031339433,-0.06876305,0.06923793,0.110851124
23,-0.024188485,0.025673736,0.015113823,0.030112822,0.03437389,0.0117691485,0.022370957,0.0055946205,0.019856604,0.01115627,-0.0033456483,0.012011068,0.0050011813,-0.010204793,0.13031316,0.0122447545,0.020737313,0.0070151314,-0.0027312618,-0.18551528,0.043152735,-0.13881488,-0.001731702,0.020275908,0.015385936,0.023827607,0.03359284,-0.00492856,0.012182383,-0.09748049,0.14089301,0.09667258
24,-0.029839408,0.035319094,0.02335252,0.041011993,0.028089821,0.013862667,0.029932624,0.008117076,0.027789056,0.011415517,-0.0041847043,0.020188833,0.0021559207,-0.01395413,0.12572034,0.021206057,0.027011164,0.009402904,-0.0074184863,-0.25137615,0.100578025,-0.17924146,-0.0042492007,0.025740983,-0.001670792,0.036121614,0.052614097,-0.0058474024,0.02024096,-0.12750375,0.19976154,0.07670064
25,-0.03258102,0.037080433,0.02090394,0.0451839,0.039950766,0.014789237,0.031122543,0.007635468,0.026209963,0.012191516,-0.0047743204,0.018295843,0.0029817957,-0.0154363215,0.12047353,0.019791275,0.029177876,0.008764335,-0.0075476533,-0.23983352,0.06751815,-0.17193086,-0.0036655962,0.025909737,-7.727986e-05,0.03507942,0.0500744,-0.0062134666,0.017368978,-0.12439994,0.21217082,0.07991818
26,-0.034180302,0.04011874,0.023514172,0.046758384,0.035376873,0.015636902,0.03352463,0.008140252,0.030067774,0.014489584,-0.0053293393,0.0193086,0.0025770892,-0.015755,0.13058008,0.021554468,0.031242987,0.00991062,-0.008159017,-0.25994638,0.08653645,-0.20151906,-0.0029263392,0.027754165,-0.0027893113,0.038031183,0.0538412,-0.0059343,0.018638644,-0.15484443,0.21358146,0.08176293
27,-0.02514146,0.02347556,0.009125824,0.03283489,0.0028966505,0.011374533,0.021102764,0.0013539961,0.012360888,0.008587835,-0.0055645937,0.009555814,0.0030437894,-0.015512496,0.09302837,0.0052288175,0.018733151,0.0065965187,-0.0065270127,-0.15660295,0.0040023304,-0.06406947,-0.0043076687,0.017037721,0.00169463,0.021760492,0.029875925,-0.006361561,0.006372282,-0.068089195,0.14960551,0.10327929
28,-0.017709106,0.016636707,0.006544711,0.020895522,0.007714412,0.008365423,0.015484944,0.00014970785,0.009912142,0.008926373,-0.0048332913,0.0047954787,0.0026963947,-0.011088726,0.113527276,4.442536e-05,0.013358018,0.006055635,-0.004407243,-0.12030453,-0.008100804,-0.064939804,-0.0016501028,0.012601384,0.0365414,0.014477998,0.018573418,-0.005393944,0.0028840604,-0.041305214,0.08974972,0.1104001
29,-0.023691045,0.028585942,0.01675504,0.03303242,0.03160386,0.011408851,0.024291847,0.006482945,0.020543618,0.010526442,-0.0035901598,0.013768721,0.0024464757,-0.011304154,0.10857491,0.014711467,0.021922661,0.008304266,-0.005719987,-0.20486464,0.057255752,-0.13817705,-0.0026707794,0.020622648,0.015030172,0.027687162,0.038874358,-0.0048801657,0.014714172,-0.09875976,0.16533259,0.0949793
30,-0.025663076,0.028346688,0.015453643,0.03604056,0.037321664,0.011110246,0.02431954,0.0053548766,0.018784473,0.009211606,-0.0045704595,0.014308753,0.0016431558,-0.01381057,0.09491027,0.014761108,0.02238732,0.008246706,-0.007287931,-0.21608907,0.054062545,-0.13673276,-0.0051342007,0.020328252,-0.0024737676,0.02807801,0.03992867,-0.0054275915,0.014188482,-0.09487747,0.17947318,0.07620911
31,-0.01691271,0.014821848,0.0046753967,0.02387284,-0.0055973507,0.007027717,0.014250039,-0.00024144382,0.004396982,0.0037016664,-0.004877943,0.006786307,0.00075452874,-0.013137781,0.04575191,0.0025004419,0.011512433,0.00575865,-0.007479725,-0.13669196,-0.005637484,-0.03914624,-0.0061110645,0.01102561,-0.0004434644,0.015764419,0.021827564,-0.005887901,0.004738946,-0.042846233,0.12030358,0.08074546
32,-0.01227836,0.012134539,0.0040803836,0.017487684,0.009025868,0.00557743,0.01172012,0.0003332366,0.0042722956,0.0042095655,-0.0036760466,0.004198437,0.0010149641,-0.009204904,0.058004133,0.0010085562,0.009284625,0.0052042515,-0.0056136893,-0.11259781,-0.012081827,-0.050522424,-0.0034819567,0.009070245,0.021027135,0.012020032,0.015947314,-0.0044691158,0.0032887573,-0.030616341,0.08514796,0.08349994
33,-0.010564141,0.010237537,0.0036814988,0.01283194,0.014291626,0.00529257,0.010325898,0.00071843935,0.0049808137,0.0060595577,-0.0030151447,0.0025756396,0.0016421669,-0.0065074256,0.072184265,-0.00030391949,0.008040519,0.0049655694,-0.0038727948,-0.08411514,-0.013849594,-0.052415427,-0.0010341814,0.008274413,0.037946787,0.009472442,0.01170045,-0.0037267322,0.0024251728,-0.021953423,0.060866576,0.09003272
34,-0.01417955,0.016456673,0.008328441,0.017925486,0.03412842,0.0073746224,0.01561151,0.0036361818,0.01245253,0.0109583195,-0.0027412144,0.0063837576,0.0008270328,-0.0065093203,0.090525955,0.0056013362,0.013460601,0.006765002,-0.004063767,-0.107811294,0.023624917,-0.109905355,7.815392e-05,0.012039962,0.03874337,0.014913343,0.019001978,-0.0032791982,0.007586958,-0.05342257,0.091732375,0.10125858
35,-0.015058583,0.013915031,0.006141703,0.0162966,0.037932012,0.007869518,0.01357273,0.0026102387,0.009069311,0.009281549,-0.0027491555,0.003977162,0.0037181396,-0.005950442,0.08931568,0.0025479891,0.011516897,0.005565038,-0.0022965448,-0.09778948,-2.8224445e-05,-0.08690313,0.00039372075,0.011740797,0.039457284,0.012182446,0.0155957965,-0.0036276642,0.0048463317,-0.04945653,0.07682582,0.09747797
36,-0.014064938,0.011040423,0.0048284307,0.012324537,0.033299997,0.0073500033,0.011583243,0.0015460585,0.008172174,0.0097578,-0.00293935,0.0023415347,0.0042206803,-0.005194952,0.1031965,-0.00025249604,0.00947667,0.005205039,-0.0013264661,-0.0755675,-0.008056486,-0.0718736,0.0010522155,0.010621559,0.053314116,0.009513645,0.0116141075,-0.0037047048,0.0028823381,-0.0342856,0.05630525,0.10740924
37,-0.018637652,0.019479813,0.010648707,0.020971151,0.044650856,0.009745338,0.018522568,0.0046387264,0.015956959,0.01373094,-0.0029892775,0.0075449715,0.0027700565,-0.0066709653,0.117643744,0.007348756,0.016346384,0.007243943,-0.003013063,-0.116284825,0.03167095,-0.13391843,0.0011964807,0.015251129,0.051292993,0.017309992,0.022625575,-0.004050615,0.009227215,-0.069867566,0.10743346,0.11298058
38,-0.018668946,0.016647385,0.008119936,0.02164512,0.033632606,0.008936986,0.016602721,0.002726061,0.011278334,0.010472101,-0.0037384352,0.007713627,0.0021358458,-0.00935468,0.08096417,0.0056111156,0.014069598,0.0068878643,-0.0044349176,-0.12156393,0.023673037,-0.10786267,-0.0023695629,0.013820663,0.0265163,0.016625676,0.022525294,-0.004971504,0.008183664,-0.06615169,0.112346575,0.0887511
39,-0.021349927,0.024453266,0.012148933,0.029400049,0.0462191,0.011173668,0.022099964,0.0065792045,0.015780829,0.010962973,-0.0024871826,0.010841054,0.0026086662,-0.008785948,0.08699265,0.011969153,0.01935913,0.007581705,-0.0049029514,-0.16815424,0.044644475,-0.14349651,-0.0010266608,0.017550528,0.017609818,0.0227117,0.031329848,-0.00439402,0.0122229755,-0.0874313,0.14981571,0.093994446
40,-0.023310505,0.026690898,0.013077465,0.031193826,0.047259975,0.011807032,0.024527604,0.0062980494,0.01902562,0.01458746,-0.00353076,0.011774184,0.0011122021,-0.010281904,0.10880353,0.012064713,0.021528346,0.009028369,-0.006156258,-0.17637238,0.058883823,-0.17459282,-0.0009662106,0.018487507,0.018835256,0.024725199,0.03291532,-0.003960578,0.012832902,-0.11072799,0.15530004,0.11887709
41,-0.02037533,0.017200401,0.005993793,0.023088016,0.036076862,0.010145211,0.017147424,0.0018549318,0.008949721,0.0099066235,-0.0040003774,0.00526538,0.004285292,-0.009707851,0.104402125,0.0018449754,0.014221801,0.006289655,-0.004049768,-0.12850946,-0.0038366567,-0.09468859,-0.0012361045,0.0138951875,0.031415038,0.015407202,0.02013458,-0.0048344983,0.00462163,-0.05752721,0.10428408,0.11212004
42,-0.02209792,0.023424124,0.011410712,0.030533606,0.0409908,0.0108244205,0.021080913,0.005222752,0.012626687,0.0074856053,-0.0032332577,0.010619512,0.0035788403,-0.010409307,0.07868071,0.01109153,0.01822031,0.0071598794,-0.0056831,-0.19662799,0.029999804,-0.13198192,-0.0032683194,0.017579017,0.009610219,0.022980956,0.032628253,-0.0051495642,0.011390835,-0.087281294,0.15341957,0.084101066
43,-0.0237996,0.027402021,0.014719856,0.034391027,0.0349942,0.010645636,0.024840966,0.0060931435,0.019087488,0.011327556,-0.004198061,0.015722124,-0.0012012842,-0.013307633,0.085676216,0.01534683,0.021534078,0.009703477,-0.009018734,-0.21703047,0.07960024,-0.16217783,-0.0054826792,0.0191813,-0.008626481,0.028905874,0.040198706,-0.004439279,0.01596389,-0.10419845,0.18012805,0.09049087
44,-0.027562603,0.03086281,0.015648987,0.038974185,0.044173695,0.011921957,0.02703746,0.006437327,0.019801585,0.010930114,-0.0044812663,0.015737684,0.00060903304,-0.014195292,0.08760428,0.016386159,0.024114914,0.00885489,-0.009037418,-0.22819348,0.055947643,-0.17254388,-0.0050686235,0.02128099,-0.0031398109,0.03083942,0.042848248,-0.0048960643,0.0154184075,-0.10917329,0.1941114,0.08924153
45,-0.029542565,0.033635296,0.016016938,0.039926495,0.049356196,0.013933959,0.02919954,0.00651238,0.022065695,0.014641805,-0.00468513,0.013016158,0.0026021772,-0.012706127,0.12075293,0.014579283,0.027014798,0.0091039,-0.0074672853,-0.2227196,0.04705261,-0.1971166,-0.0005479891,0.022167806,0.014633611,0.029408805,0.039663173,-0.0049226466,0.013072428,-0.12199414,0.1811623,0.10992671
46,-0.031623073,0.036065243,0.018947968,0.041792475,0.04064832,0.015096655,0.031505458,0.0075745406,0.02642268,0.01674686,-0.0048334748,0.015869848,0.002455394,-0.013670281,0.13422029,0.017199242,0.028623898,0.010442477,-0.0074496255,-0.23402901,0.07598688,-0.21750474,-0.0012911019,0.024848795,0.0037751344,0.03336341,0.045268033,-0.0047073252,0.015965542,-0.14798817,0.19061618,0.114827126
47,-0.030762225,0.034401063,0.015712047,0.043404557,0.043656524,0.015626555,0.029985568,0.007599826,0.019515246,0.011348057,-0.003707303,0.014451394,0.0048309546,-0.01364083,0.10347131,0.01551993,0.026677465,0.008556953,-0.006816216,-0.23420991,0.04288806,-0.17810881,-0.001945507,0.023747085,-0.0063050026,0.031340152,0.04357104,-0.00574329,0.013769197,-0.12880045,0.1978998,0.09831873
48,-0.026652327,0.028558083,0.012012037,0.038908675,0.040133066,0.012841703,0.025692014,0.004979166,0.013719869,0.008159601,-0.0044228756,0.012911595,0.0027716835,-0.014855151,0.08367614,0.012012019,0.02204774,0.007830184,-0.008522638,-0.22611459,0.021635126,-0.15103,-0.004727538,0.019947007,-0.0058837472,0.027657617,0.038718875,-0.006404925,0.011248365,-0.10600903,0.1834498,0.09639314
49,-0.021312384,0.021383159,0.0070492537,0.031169925,0.031057129,0.010309227,0.020055564,0.0026036694,0.0076133143,0.0060409433,-0.0043379753,0.0083811795,0.0026396292,-0.013120444,0.076856524,0.0058793807,0.016484797,0.006854237,-0.0076882793,-0.18519914,-0.004149829,-0.10311594,-0.004428015,0.015207099,0.002461792,0.02052275,0.028222442,-0.005954078,0.0065457914,-0.06943817,0.1460525,0.10362848


==> images/rnn_examples/18/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.42422515,0.4363067,0.46518537,0.43136188,0.22201322,0.45164248,0.44231695,0.44651917,0.4578636,0.4499967,0.44645756,0.45852035,0.45708084,0.4318122,0.16256133,0.41975966,0.4231113,0.4573191,0.4580064,0.22308652,0.42389545,0.3103636,0.4341727,0.4523612,0.15650518,0.45583177,0.45660475,0.44173032,0.46034256,0.37259233,0.5841994,0.1933382
1,0.4054152,0.41479298,0.45347387,0.41095814,0.20527309,0.4378903,0.42398292,0.43109438,0.4435773,0.43576044,0.43127972,0.4454263,0.44594106,0.41154325,0.14819576,0.38768122,0.39768434,0.44377726,0.44761798,0.20963025,0.40823233,0.26103765,0.414969,0.4374705,0.13249964,0.44157884,0.4422354,0.42762297,0.45038056,0.32731414,0.6091586,0.15968199
2,0.45643973,0.46107006,0.47615677,0.46322203,0.32183528,0.46973172,0.46545422,0.46587414,0.47202715,0.4678831,0.46698403,0.4721902,0.47338587,0.4590262,0.2638308,0.44734615,0.45290825,0.4724992,0.4735505,0.30347344,0.45118606,0.37392673,0.461333,0.4679736,0.25946707,0.47010773,0.4690975,0.463152,0.4742393,0.42281964,0.5470201,0.2872347
3,0.49411067,0.49425438,0.4934554,0.4999342,0.44354615,0.49380267,0.4956987,0.4923937,0.49324843,0.49257985,0.49361953,0.49269694,0.49423486,0.49396276,0.41359335,0.49209064,0.49367544,0.49427867,0.49342,0.39322695,0.48882616,0.47904912,0.49513885,0.49159336,0.42759672,0.4919356,0.49016252,0.49107614,0.49292862,0.49926224,0.50173277,0.42843476
4,0.48572382,0.4865205,0.49112687,0.48897347,0.43274134,0.48913252,0.48856875,0.4877206,0.49002388,0.48819843,0.48803097,0.48934168,0.4905263,0.48578694,0.40198225,0.48139498,0.48402375,0.4904475,0.4902173,0.40716168,0.4863405,0.45164973,0.48720953,0.48794478,0.41682744,0.48852366,0.48747793,0.4868681,0.4902088,0.47739303,0.5150439,0.41524038
5,0.44193757,0.4492254,0.47135538,0.4480458,0.27970967,0.46153,0.45483246,0.457398,0.46583855,0.45986816,0.457439,0.46600747,0.46614492,0.44652796,0.22174223,0.43524978,0.43945754,0.4658877,0.46650112,0.26507095,0.441474,0.34284192,0.4487,0.46122384,0.22408554,0.46364534,0.46347734,0.4540651,0.4680209,0.4021245,0.56329453,0.24068882
6,0.4945143,0.49454018,0.49441385,0.49956712,0.44251367,0.49418113,0.49602887,0.4928982,0.49438488,0.49325323,0.49388924,0.49349862,0.49476928,0.4942454,0.41651836,0.4926197,0.4940767,0.4951907,0.49390465,0.3999557,0.48755896,0.47654882,0.49510515,0.49252853,0.43071407,0.4927736,0.49114332,0.49184278,0.49348655,0.50155663,0.50115526,0.42077357
7,0.45646396,0.46492946,0.47888196,0.46493858,0.2818363,0.47049892,0.46822712,0.46712488,0.47555777,0.46895418,0.46750402,0.4742048,0.47366223,0.46095508,0.22553279,0.45617938,0.4573551,0.47516003,0.47320834,0.27231494,0.43982676,0.37220043,0.46294108,0.47027162,0.22587033,0.4725834,0.4717443,0.46275142,0.47423714,0.43277958,0.54204243,0.24664447
8,0.41738763,0.42594397,0.4585432,0.42548668,0.2039131,0.44445452,0.43457833,0.43789145,0.45051378,0.442422,0.4384184,0.45069996,0.45143026,0.4227741,0.14675425,0.40505204,0.4120326,0.45085233,0.4521708,0.19370398,0.4105954,0.28172997,0.4259424,0.443711,0.1412663,0.44726485,0.4466269,0.43403435,0.45432633,0.35550636,0.5892236,0.15864106
9,0.40305477,0.40987062,0.45051417,0.4086046,0.19182463,0.43414357,0.42045453,0.42660323,0.44061026,0.43213913,0.42699638,0.44155878,0.44310978,0.4072738,0.13903081,0.38106325,0.39227945,0.44099358,0.4447139,0.19679275,0.39580697,0.24616963,0.41136485,0.43317705,0.12097352,0.43767688,0.43727762,0.42352,0.44748196,0.31531236,0.61021805,0.13853593
10,0.49182752,0.4904576,0.49135372,0.49827778,0.4146274,0.49088815,0.49300823,0.4887057,0.4909162,0.4896905,0.49052882,0.48988876,0.49217048,0.49064985,0.39314994,0.4865319,0.48927635,0.49263382,0.49118426,0.35796896,0.47934464,0.47252628,0.4920851,0.4881475,0.39516643,0.48893124,0.4864242,0.48743322,0.49056163,0.48938996,0.50282025,0.39863
11,0.4992179,0.50019825,0.49663487,0.5055161,0.43454504,0.49701682,0.5007605,0.49620903,0.4973419,0.49587485,0.497133,0.49589235,0.49690634,0.4995577,0.41444537,0.5017878,0.5009993,0.4981884,0.4956033,0.382892,0.4859824,0.4963181,0.5002768,0.49528563,0.42728737,0.4955037,0.49370763,0.49405318,0.49490342,0.5138304,0.4924874,0.41714942
12,0.42808962,0.438491,0.46546632,0.43639535,0.21038827,0.451788,0.4447648,0.4463307,0.45923612,0.45000523,0.44647318,0.45792565,0.45757845,0.43360656,0.15313326,0.42106336,0.4255162,0.45852423,0.45799536,0.21477975,0.41296783,0.3017121,0.43692815,0.45178726,0.14640836,0.45534906,0.4547729,0.44159707,0.45989117,0.37558103,0.5766165,0.16823933
13,0.49174327,0.48994392,0.4918456,0.49565864,0.44809973,0.4913451,0.4922787,0.48980907,0.49158818,0.49054873,0.49058625,0.49048007,0.49245173,0.4904542,0.4183577,0.48575348,0.4884317,0.4922629,0.49182227,0.40460882,0.48543656,0.45483187,0.49157122,0.48926574,0.4355622,0.4897982,0.48781142,0.48918894,0.49152705,0.4910704,0.50657237,0.40655935
14,0.496393,0.49790335,0.4959272,0.501057,0.4471884,0.4955044,0.49816155,0.49524024,0.49657878,0.49478695,0.49536967,0.4953705,0.49549058,0.4970604,0.41958287,0.49747887,0.49660787,0.49650267,0.49442673,0.4085971,0.48367122,0.4686017,0.49761793,0.494481,0.43240044,0.4954703,0.49424005,0.49268422,0.49455884,0.5043712,0.50040674,0.40738374
15,0.4536358,0.46105018,0.4769012,0.46139842,0.28222245,0.46862215,0.46540284,0.46488994,0.4731627,0.46714568,0.46524164,0.4723124,0.47193107,0.45819348,0.230346,0.45162222,0.4534171,0.47309166,0.47165623,0.25980163,0.44151518,0.37496388,0.45987064,0.46820432,0.23118202,0.47056797,0.4699198,0.46077046,0.47276372,0.43069404,0.54602927,0.24201867
16,0.40583602,0.41357464,0.45294866,0.4116642,0.19103399,0.4368229,0.4238873,0.42951798,0.44346544,0.43501714,0.42971605,0.44435254,0.44517416,0.41099876,0.14166862,0.38793266,0.39736363,0.44383597,0.44654945,0.19001487,0.39893594,0.26186323,0.41439205,0.43642455,0.12666176,0.44054973,0.44049326,0.42624444,0.44929984,0.32886618,0.60482395,0.1390102
17,0.4973933,0.49613437,0.49438408,0.50276494,0.44486663,0.49462742,0.49760604,0.49342176,0.4949911,0.49392366,0.49451452,0.4938233,0.4951558,0.49633437,0.4227494,0.49357277,0.49492428,0.4957621,0.4940122,0.3939376,0.47981414,0.47023213,0.497121,0.49250343,0.42749906,0.49355298,0.49137715,0.49175572,0.49384248,0.5020993,0.49796164,0.4014068
18,0.43663377,0.44369587,0.4680514,0.44424522,0.24223213,0.45740858,0.4507382,0.4525832,0.46172115,0.45573318,0.45300573,0.46252745,0.462681,0.4421106,0.2067059,0.4315352,0.43443513,0.46312347,0.4625219,0.20848545,0.42421666,0.35139427,0.4435298,0.4569722,0.19858098,0.45979044,0.45939803,0.44839185,0.46430323,0.39310533,0.5622825,0.20475155
19,0.40748635,0.4141545,0.4529895,0.4135612,0.18962549,0.43731347,0.42485228,0.42980245,0.44357738,0.43547723,0.43041047,0.44455063,0.44577622,0.41201648,0.14579985,0.3882452,0.39821437,0.44455165,0.44702712,0.18124804,0.39860755,0.27409038,0.41552746,0.43645266,0.12712789,0.44067624,0.4402989,0.42660174,0.4495605,0.3303273,0.6024324,0.14178674
20,0.5007397,0.49918956,0.49534252,0.5070544,0.4425644,0.49648792,0.5005533,0.49498856,0.49642327,0.49553326,0.49658018,0.49492162,0.49654162,0.49945378,0.4189216,0.49774572,0.49921986,0.49728984,0.49535364,0.38619137,0.4815767,0.49158576,0.5003479,0.49388167,0.42191857,0.49455744,0.4921013,0.49335107,0.49456763,0.5142445,0.49227753,0.40267694
21,0.4702859,0.47280812,0.4835748,0.47527364,0.35438076,0.47864583,0.47670737,0.47619337,0.48091003,0.47774023,0.47646368,0.48076814,0.48132262,0.47239643,0.33526307,0.46738794,0.46848893,0.48192078,0.4807525,0.31776062,0.4545782,0.4229352,0.47326058,0.47788486,0.3263383,0.4794953,0.47855917,0.4736406,0.48162207,0.45176294,0.52609164,0.31198934
22,0.49710664,0.496784,0.49554572,0.5019657,0.43986616,0.4953699,0.4981806,0.4942719,0.49611136,0.49491504,0.49499634,0.4948569,0.4955671,0.4968618,0.42348203,0.4971898,0.4966704,0.4967232,0.49455324,0.39138266,0.4805532,0.48545602,0.4973728,0.49397346,0.42999098,0.49462917,0.49284637,0.49268416,0.49435702,0.5077976,0.49655786,0.4013654
23,0.4268889,0.43316314,0.4636595,0.43068692,0.24997753,0.45077804,0.44079682,0.44517642,0.4567763,0.44944835,0.44495168,0.45648125,0.45710748,0.4303513,0.19292738,0.4114245,0.41945407,0.45609218,0.45853055,0.26172063,0.422953,0.30234852,0.4338422,0.45046103,0.17914735,0.45386288,0.45372415,0.4426303,0.46054408,0.36539584,0.5849691,0.1929864
24,0.37880924,0.38917056,0.44065192,0.38290069,0.14269954,0.41834518,0.40066928,0.40956363,0.42842975,0.41635007,0.40913844,0.42887247,0.42970031,0.38391283,0.10057459,0.35140696,0.36568552,0.42751878,0.43241152,0.18530859,0.3575907,0.19610731,0.38984868,0.4185336,0.06991013,0.42471153,0.42527184,0.40572017,0.43629786,0.2631868,0.63971287,0.09027353
25,0.42757326,0.43490696,0.4615264,0.43675834,0.22263034,0.44961894,0.44225574,0.44360992,0.45475504,0.4474171,0.44461432,0.45437694,0.4558457,0.43151727,0.16631854,0.41450188,0.42160055,0.4552586,0.45637465,0.20551956,0.41369396,0.30485415,0.43543625,0.44774055,0.1540174,0.4514164,0.4499519,0.43926102,0.458007,0.37033457,0.57741916,0.1758475
26,0.404315,0.41499132,0.45123836,0.4143291,0.16227297,0.43474367,0.42406827,0.42732897,0.44197845,0.4320761,0.4281013,0.44205755,0.44293922,0.41045582,0.11449111,0.38979238,0.3979946,0.44231886,0.44380254,0.1606118,0.38222757,0.25579846,0.41481936,0.43356547,0.09644989,0.43832,0.43752792,0.4217138,0.4462946,0.32514808,0.6013401,0.11797779
27,0.49522883,0.49209398,0.49187204,0.5009775,0.44387683,0.49284267,0.494928,0.49105868,0.4914816,0.4917303,0.49272525,0.4910401,0.4938305,0.49368972,0.4349445,0.49022308,0.49223605,0.49372458,0.49279633,0.36731386,0.4858171,0.48664525,0.49468705,0.48976323,0.4404772,0.49012923,0.48755363,0.49014878,0.49216807,0.49788386,0.49816108,0.4226084
28,0.49414584,0.49527124,0.4944476,0.49975264,0.4254697,0.49405918,0.49651012,0.4932561,0.49435714,0.49295273,0.4939332,0.49355274,0.4944866,0.4950593,0.41506168,0.4960866,0.4953835,0.4956238,0.49323305,0.36665362,0.48339397,0.4925681,0.49559996,0.49257717,0.42256525,0.49297765,0.49155983,0.4909336,0.49284196,0.50401425,0.49853557,0.40782234
29,0.41399783,0.42200294,0.45874107,0.41687712,0.21650976,0.44226378,0.43004063,0.43640363,0.45051843,0.44092715,0.43572766,0.45013312,0.45031542,0.41770694,0.1598091,0.39481032,0.40448922,0.44934067,0.45197076,0.25401443,0.40553978,0.2586749,0.42196167,0.4427835,0.14214608,0.44732535,0.44753024,0.43329453,0.4547613,0.3276667,0.6026097,0.16405396
30,0.4371485,0.44161242,0.46679932,0.44182566,0.28127834,0.45642516,0.44838446,0.4515824,0.46073395,0.454867,0.45181906,0.46085864,0.46223912,0.43938002,0.23061062,0.42104277,0.42929325,0.46083707,0.4631537,0.27890846,0.4276859,0.324195,0.44284424,0.45520774,0.20974977,0.4584017,0.45768958,0.4489817,0.46489123,0.38041455,0.57174426,0.22079198
31,0.49289155,0.49002054,0.49183294,0.49610785,0.46823835,0.4922281,0.49251536,0.49084672,0.4911109,0.4912173,0.49178773,0.4908749,0.49342424,0.49110293,0.4528456,0.4855022,0.489056,0.49252048,0.49298644,0.41698024,0.4925817,0.4747547,0.4924679,0.4897716,0.46388614,0.49005908,0.48822927,0.49068183,0.49256393,0.4868033,0.5059342,0.4487974
32,0.4898576,0.49120843,0.49311998,0.4936935,0.43389547,0.49167714,0.49237415,0.4908736,0.4925342,0.49064243,0.49122,0.49180675,0.49262166,0.49029443,0.41189933,0.48796454,0.48923343,0.49305055,0.49197137,0.40173608,0.48607475,0.46810362,0.4914937,0.49055102,0.41997144,0.49133664,0.49035174,0.48901337,0.4919119,0.4849513,0.5090784,0.42105082
33,0.49329373,0.4943137,0.49507335,0.49736264,0.4431702,0.4942997,0.49553904,0.4935552,0.49478695,0.49350682,0.49400097,0.4942291,0.49483785,0.49398997,0.42608353,0.49381718,0.49386325,0.49554837,0.49398428,0.4003178,0.48997012,0.48069838,0.49444842,0.49338287,0.44134364,0.4937081,0.49273047,0.49207112,0.4938695,0.49836582,0.50301284,0.43013015
34,0.4626427,0.46677792,0.4813056,0.46733072,0.34227997,0.4751387,0.47116095,0.47229367,0.4776275,0.47399682,0.47253,0.47794065,0.4782813,0.46594813,0.3088992,0.45952436,0.46163547,0.47845402,0.4780604,0.31139907,0.46182522,0.40441418,0.46663496,0.4748522,0.3154644,0.47614855,0.47590274,0.47009465,0.4789593,0.44100985,0.53700256,0.31490803
35,0.4897326,0.49047658,0.49299374,0.49420336,0.42493916,0.49145672,0.49234873,0.48992112,0.4926093,0.49071616,0.49073738,0.4916859,0.49243814,0.4899463,0.39185458,0.48714662,0.4887884,0.49306178,0.4917142,0.3903637,0.48508725,0.46004382,0.49062282,0.49030656,0.41171765,0.4909243,0.48959893,0.48875678,0.49158835,0.49126828,0.5084974,0.40254438
36,0.49352324,0.49426278,0.49486142,0.49836373,0.43728787,0.49440214,0.4959691,0.49324444,0.4947091,0.49368107,0.493961,0.49418205,0.49476126,0.4944195,0.41635862,0.49464154,0.49443525,0.49563357,0.49378678,0.3828215,0.48972058,0.4832843,0.49439788,0.4933194,0.43803525,0.49345246,0.49230406,0.49196613,0.49357957,0.50689447,0.50137097,0.41664624
37,0.45086652,0.4559586,0.4756056,0.45615825,0.30247983,0.46740624,0.4617239,0.46339422,0.47086844,0.46608827,0.46373028,0.47105247,0.4714764,0.45475376,0.25600943,0.4451502,0.4488358,0.47151542,0.47158274,0.2756975,0.45219943,0.37374225,0.45581862,0.46704617,0.26486915,0.468677,0.4684218,0.46116662,0.47261602,0.42312062,0.5512598,0.26760638
38,0.46742597,0.46745548,0.48166555,0.46985495,0.3849475,0.47692174,0.47252202,0.473739,0.47849277,0.47604257,0.4742723,0.47864512,0.48022348,0.46781704,0.34834042,0.4560851,0.46197692,0.4791641,0.4805059,0.3607362,0.46932688,0.40480167,0.4690559,0.47569656,0.3523094,0.47682655,0.47605214,0.4735107,0.48101223,0.44480205,0.5370952,0.33875427
39,0.4478437,0.45289817,0.47463822,0.45299283,0.27924582,0.4643884,0.45858192,0.4601127,0.4695343,0.46323624,0.4607586,0.4691781,0.46972457,0.45013016,0.23791897,0.436771,0.44260082,0.47034422,0.46983346,0.2756684,0.43991846,0.35244912,0.45275405,0.46402156,0.22899646,0.46703738,0.46620896,0.45769063,0.4713638,0.39369327,0.55850816,0.2610119
40,0.4436905,0.44914377,0.47036776,0.45210025,0.26613742,0.46175438,0.45602345,0.45691568,0.46451908,0.45977286,0.45806977,0.46552196,0.46657133,0.4482002,0.22487667,0.4374879,0.4414201,0.46645442,0.46624184,0.22045858,0.4378006,0.36498943,0.4495127,0.4604548,0.22310196,0.4626368,0.46176094,0.4535227,0.46745673,0.40719628,0.5544064,0.23705563
41,0.49485618,0.49374145,0.49322507,0.5008327,0.4358948,0.49364585,0.49598265,0.4917376,0.49334955,0.4925002,0.49332362,0.49241334,0.49417734,0.49411988,0.4047215,0.4909768,0.49344277,0.4944779,0.49321184,0.37635878,0.4884098,0.48073685,0.4949836,0.49120367,0.42164275,0.49156448,0.48947632,0.49070472,0.49249563,0.5047909,0.50054693,0.41117236
42,0.43810055,0.4421608,0.46943414,0.43994716,0.28787732,0.45759037,0.44867867,0.45287588,0.4635926,0.45653972,0.45271334,0.46294224,0.46385756,0.43908024,0.22947909,0.4187066,0.428508,0.46286622,0.4651272,0.3200174,0.43487346,0.31155378,0.44302985,0.45731452,0.21550806,0.46082744,0.4603753,0.45144376,0.46700078,0.36810863,0.57763505,0.2407893
43,0.41602904,0.42198104,0.45723006,0.42134118,0.22793357,0.44367728,0.43163693,0.43758464,0.44802067,0.44186884,0.43777758,0.45022702,0.45143983,0.42072192,0.19400074,0.39995795,0.4081499,0.44966468,0.45240664,0.2102046,0.40880215,0.2957689,0.42354283,0.4430439,0.16603498,0.44668907,0.4467521,0.4345098,0.45518672,0.342595,0.5910311,0.17872351
44,0.4273578,0.4340044,0.46144313,0.43537152,0.23844819,0.45003054,0.44168174,0.4439815,0.45454243,0.44775215,0.4449627,0.45469406,0.45612434,0.4309825,0.17189594,0.41197065,0.4205999,0.45481467,0.45696166,0.22085983,0.4242503,0.30638942,0.4349372,0.4481546,0.1651293,0.45165977,0.45053372,0.4403637,0.4584967,0.37090197,0.581853,0.19187897
45,0.4446364,0.45235237,0.47022727,0.45674142,0.23579797,0.4614403,0.45821306,0.45622876,0.46511704,0.45880258,0.45800036,0.4647336,0.46583953,0.44951597,0.1844604,0.44087073,0.44429058,0.46658581,0.4651304,0.1971142,0.4283554,0.35999253,0.4518954,0.45946193,0.18006848,0.46202648,0.46032593,0.4512572,0.46588117,0.4108901,0.5499715,0.21167877
46,0.41900972,0.4266788,0.45835304,0.42842212,0.19400145,0.44465205,0.43578646,0.43791127,0.4501933,0.44243658,0.4390632,0.4508939,0.4519023,0.42418715,0.1514866,0.40663028,0.41342396,0.45168793,0.45210746,0.17374924,0.39944974,0.29579473,0.42717943,0.4434914,0.13198683,0.4474044,0.44639066,0.43346456,0.45428526,0.35417396,0.58264756,0.1514578
47,0.44782242,0.45034984,0.47206137,0.4539184,0.27059388,0.4620734,0.456958,0.45678976,0.46712753,0.46067238,0.45831525,0.46596843,0.46798235,0.44778585,0.22560948,0.43003947,0.43894938,0.46818534,0.4681661,0.26790056,0.43188083,0.3420001,0.45180395,0.46025148,0.20581385,0.46380618,0.4616657,0.4547487,0.46930918,0.38489896,0.55926424,0.24449489
48,0.44661844,0.44884837,0.46990895,0.45248473,0.3014662,0.46201283,0.45575368,0.4569797,0.4646276,0.46000373,0.4581573,0.4646028,0.46708888,0.44760975,0.24516407,0.42989543,0.43884903,0.46562693,0.46762213,0.27473515,0.44659963,0.35108995,0.4511748,0.45953658,0.2379077,0.4621572,0.4606032,0.4550723,0.46847317,0.39779806,0.56128585,0.26082328
49,0.47719103,0.4775099,0.48505494,0.48299795,0.38423446,0.4820577,0.48122144,0.4793997,0.48296335,0.48056743,0.48061252,0.48250255,0.48450404,0.47701174,0.35015234,0.4690141,0.47339293,0.48434672,0.48394322,0.3385985,0.4713936,0.43081558,0.47919425,0.47980428,0.3508772,0.48127127,0.47938618,0.47772476,0.48409817,0.45626605,0.52262354,0.36281952


==> images/rnn_examples/18/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46031755,0.46437466,0.49602973,0.4427134,0.36790332,0.46573773,0.46561897,0.45633772,0.48358434,0.47414973,0.4612698,0.48880127,0.47801125,0.46020713,0.68296444,0.47233492,0.4475284,0.48433626,0.48233232,0.65069747,0.56627035,0.5872081,0.4578562,0.4811966,0.66694677,0.487266,0.48698044,0.47222587,0.47480586,0.59538686,0.42121476,0.61738575
1,0.44847748,0.45268148,0.49477574,0.4244443,0.35684568,0.4552016,0.455835,0.44323733,0.47912344,0.46765664,0.44952044,0.48634332,0.4712342,0.4499254,0.7009007,0.4625875,0.43133193,0.47943747,0.47702387,0.66631836,0.5747126,0.61830115,0.44501206,0.47488952,0.68903905,0.48412174,0.48228657,0.46443447,0.46774092,0.5979938,0.3956036,0.62968236
2,0.47643608,0.47894344,0.49786004,0.46682945,0.4210395,0.47742373,0.47899538,0.47331223,0.49146837,0.48454994,0.4756196,0.49235958,0.48513156,0.47672844,0.6201209,0.4838887,0.46857607,0.49008423,0.48819637,0.60239553,0.54239875,0.55919564,0.47327045,0.48750433,0.60483503,0.4913265,0.49069318,0.48294666,0.4837673,0.5564741,0.4475686,0.5692489
3,0.49663112,0.49701405,0.49940783,0.49759737,0.47642064,0.49471375,0.49636722,0.49535447,0.4990213,0.4972904,0.49519002,0.4973677,0.49599284,0.49613002,0.54559684,0.49866617,0.49585828,0.49810523,0.496469,0.53893477,0.5166343,0.51251554,0.49443954,0.4970257,0.53679,0.4968709,0.49697182,0.4970158,0.4961612,0.52193445,0.48832223,0.5213912
4,0.49299282,0.49284464,0.49963942,0.48981965,0.46810076,0.49191916,0.4932681,0.49042788,0.49748358,0.49476618,0.49123743,0.49751723,0.49484614,0.49197057,0.54907,0.49472952,0.48950893,0.4969776,0.49542737,0.5428894,0.519102,0.5214456,0.49063078,0.4957369,0.54185146,0.49712515,0.496829,0.49431944,0.4943919,0.523486,0.48158845,0.5253536
5,0.46956453,0.47168052,0.49650928,0.4563381,0.39769366,0.47271577,0.4732272,0.4655371,0.487019,0.4799673,0.46917558,0.4908109,0.48242941,0.46911785,0.6487227,0.47841805,0.45928484,0.48744574,0.48538315,0.62378544,0.55439925,0.5701883,0.4666213,0.4848839,0.6348339,0.48947185,0.48902535,0.4784264,0.47996834,0.5755929,0.43687326,0.5918884
6,0.49724072,0.49708885,0.499824,0.49785006,0.47483897,0.49526,0.49678287,0.49546817,0.49942037,0.49762902,0.49538103,0.4978776,0.49662545,0.4963224,0.5478227,0.4989408,0.49611863,0.49854192,0.49676234,0.5400575,0.51644766,0.50977194,0.49478915,0.49770242,0.5348528,0.49746788,0.4976563,0.49739262,0.49647686,0.52099985,0.49028182,0.5198296
7,0.47844404,0.48094124,0.49893928,0.46974707,0.39898813,0.4785381,0.47991693,0.47435513,0.4924736,0.4844438,0.4763783,0.49248412,0.48633343,0.47677,0.64745104,0.4862504,0.4704873,0.4912322,0.48865747,0.62436,0.5502919,0.55197513,0.47466198,0.4892461,0.6172551,0.49205375,0.49252865,0.48373505,0.48401338,0.5730015,0.45363846,0.5779588
8,0.45619377,0.45916086,0.49586907,0.4366335,0.35603645,0.4601094,0.46135712,0.45013133,0.48257995,0.47162652,0.4551571,0.48714492,0.4742813,0.45582184,0.7074431,0.46895897,0.44089377,0.4821058,0.47894594,0.67521447,0.57610565,0.60159236,0.45114577,0.4782983,0.68262255,0.48535162,0.48426038,0.46890673,0.4710838,0.6022867,0.4092196,0.6236115
9,0.44778332,0.45087177,0.4955854,0.42196244,0.34764078,0.45217025,0.45401505,0.4402463,0.47989288,0.46676645,0.44633386,0.48556852,0.46939075,0.44819292,0.71561205,0.4614473,0.42823496,0.47868782,0.47542527,0.683879,0.5790657,0.62539166,0.44182035,0.47380722,0.69436276,0.48396233,0.4815871,0.4627829,0.46613333,0.5998904,0.39091358,0.6283652
10,0.4961933,0.49559328,0.5005298,0.4954771,0.46289232,0.4922022,0.49474907,0.49264145,0.499753,0.49648026,0.49260524,0.497143,0.4945792,0.49439594,0.5649459,0.49808356,0.4933137,0.49831733,0.49521187,0.55583715,0.52231807,0.51625913,0.4915815,0.49630672,0.5480716,0.4968223,0.4965432,0.4957179,0.49460596,0.5260946,0.48435962,0.5226965
11,0.5002954,0.5003006,0.49991673,0.5029647,0.47257882,0.4972333,0.49874228,0.49868882,0.5002659,0.49876612,0.49787545,0.49759036,0.49775338,0.49865317,0.55138505,0.50171155,0.50026774,0.49952933,0.4975014,0.5436171,0.5176981,0.50258774,0.4977544,0.49885625,0.5368152,0.49759075,0.4983384,0.49907973,0.49749032,0.5267938,0.49614632,0.52032435
12,0.46353912,0.46660915,0.4981935,0.446075,0.35872197,0.46518776,0.4669355,0.45702007,0.48704055,0.4749815,0.4610634,0.48898807,0.4780738,0.46181205,0.6985262,0.47449863,0.44914955,0.4853194,0.48215646,0.6695015,0.57054704,0.5878753,0.45823693,0.48205388,0.6645973,0.48831686,0.48792592,0.47298658,0.474733,0.59799045,0.4234845,0.61092895
13,0.49508327,0.49512058,0.49957705,0.49421152,0.4769329,0.49296865,0.49515507,0.4931834,0.49899057,0.49697393,0.4930663,0.49731517,0.49503514,0.494651,0.5479152,0.49685726,0.49283874,0.4973587,0.49561155,0.5390134,0.5152861,0.5172912,0.49219856,0.49649036,0.5370042,0.4971103,0.49697265,0.49597222,0.49559984,0.51549613,0.4848067,0.5178652
14,0.4980683,0.499204,0.49960822,0.49919283,0.47583914,0.4957829,0.49763137,0.49710754,0.49967965,0.49826962,0.49650472,0.49754456,0.49686998,0.49731702,0.54464525,0.49990335,0.4975126,0.49873623,0.4970816,0.5303455,0.51141626,0.50881076,0.4962951,0.49832657,0.53687495,0.49806535,0.4989845,0.4980502,0.49737674,0.51487213,0.49271646,0.51590335
15,0.4762118,0.47846776,0.49760747,0.46688807,0.4013258,0.4772538,0.47843835,0.47239432,0.490429,0.4838413,0.47484404,0.49166515,0.48511082,0.47501892,0.647093,0.48425868,0.46807843,0.49009517,0.48749182,0.619879,0.5501649,0.5544229,0.47274166,0.48810694,0.6252169,0.49108332,0.4915188,0.4826747,0.4831604,0.5707427,0.45014998,0.58091414
16,0.44943446,0.45231244,0.49510697,0.4253702,0.34833014,0.45455033,0.4557523,0.4425243,0.47958604,0.46795994,0.4485709,0.48588544,0.47079968,0.4496344,0.71605694,0.4631195,0.4312831,0.47944435,0.4761704,0.68109393,0.5790651,0.6167192,0.4441482,0.47514322,0.6950374,0.48413393,0.48236737,0.46443942,0.4673301,0.60207593,0.39673504,0.62975043
17,0.49819598,0.49877408,0.50022936,0.49928755,0.47596824,0.49453306,0.49737716,0.4962566,0.5007394,0.49871346,0.49555334,0.49762926,0.49589786,0.4974213,0.5501476,0.5000562,0.49702695,0.4989024,0.49636686,0.53594023,0.5122894,0.51083225,0.4948194,0.4979167,0.5360992,0.49795064,0.49837658,0.49788952,0.4968343,0.51055795,0.4903099,0.5114034
18,0.46677303,0.46853828,0.49530515,0.4533523,0.3800312,0.4697049,0.46987262,0.46207216,0.4843409,0.478113,0.46583053,0.4889554,0.48006052,0.4656387,0.6765368,0.4773391,0.4561269,0.4864625,0.48289114,0.64351755,0.5639765,0.5718724,0.46262372,0.4833338,0.6617507,0.487378,0.48719788,0.47659513,0.477193,0.5892398,0.43149683,0.6048309
19,0.45064563,0.45288873,0.49545634,0.42658058,0.34797382,0.45465517,0.4562295,0.4428491,0.48006997,0.46846783,0.44889688,0.48603272,0.4708217,0.450249,0.71601754,0.4637795,0.43211198,0.48012772,0.47609222,0.68145525,0.5794468,0.615099,0.44445753,0.4752761,0.6957691,0.4843429,0.48239723,0.4647988,0.46745014,0.60102206,0.39742604,0.62788796
20,0.50002396,0.50037664,0.50021124,0.5025877,0.47864917,0.49588168,0.49870208,0.49822196,0.501517,0.49957526,0.49715772,0.49732444,0.49651223,0.49919003,0.5501698,0.5015389,0.49960673,0.49915978,0.49688467,0.54038644,0.5129939,0.50618434,0.49663776,0.49839827,0.53245384,0.4977345,0.49824002,0.49883187,0.4973342,0.5135816,0.4937604,0.51181066
21,0.48434302,0.4851709,0.49774784,0.47879428,0.43565714,0.48438716,0.48534608,0.48155105,0.49279436,0.4895891,0.48282665,0.49396503,0.4895628,0.4834284,0.6022947,0.48984367,0.4790827,0.49341974,0.4907722,0.5801091,0.5342824,0.53612965,0.48127374,0.49177018,0.5895816,0.4934503,0.49356267,0.48876944,0.48845404,0.54646665,0.4661954,0.55225205
22,0.49848884,0.49873993,0.49974477,0.500053,0.47543806,0.49587193,0.4977632,0.4970419,0.49993724,0.4987477,0.49639717,0.49755758,0.49675828,0.49748605,0.55080837,0.5002607,0.49779812,0.49889308,0.4968209,0.53798544,0.5139368,0.5061332,0.4959141,0.49843055,0.53587186,0.49782422,0.4984707,0.4982838,0.49721915,0.5170753,0.493546,0.515832
23,0.46119493,0.4637522,0.49706793,0.44135034,0.38292655,0.4644456,0.4661454,0.45541275,0.4855897,0.4752573,0.45996037,0.48924896,0.47735468,0.46126562,0.6673348,0.4709543,0.44595143,0.4839392,0.481857,0.6419064,0.5592962,0.59449774,0.45697793,0.4808,0.6476959,0.4885963,0.48712873,0.47213036,0.4750572,0.5757929,0.41952476,0.5978206
24,0.43554,0.44010556,0.49699292,0.40056622,0.3115781,0.44011062,0.44278088,0.425425,0.477375,0.4577233,0.43271965,0.48303878,0.4626411,0.43578306,0.75323325,0.45162076,0.40912735,0.47418702,0.4706329,0.7207197,0.59379095,0.6594962,0.42840776,0.46805176,0.7193404,0.4824748,0.4791964,0.45323992,0.45756596,0.6179858,0.3671428,0.64568883
25,0.4616968,0.46489137,0.49696675,0.44446045,0.36857224,0.4628793,0.4653514,0.45569873,0.4858918,0.47459716,0.4594233,0.48759863,0.4758494,0.46111187,0.69310224,0.47300515,0.44734943,0.4839736,0.48055035,0.6656421,0.57022643,0.59640306,0.45602158,0.4798751,0.66779834,0.48658156,0.48548567,0.47180024,0.47354943,0.59420675,0.4164355,0.6106178
26,0.4494009,0.45372015,0.49587604,0.42625058,0.3301973,0.4522381,0.45424265,0.4420954,0.48071447,0.4661455,0.4471631,0.48397577,0.46921906,0.44887444,0.7401173,0.4644605,0.4309928,0.47901815,0.4752354,0.7077053,0.589084,0.622637,0.44306892,0.47409573,0.70918316,0.48280013,0.48144814,0.46315122,0.46520194,0.62167454,0.3933539,0.64080805
27,0.49689704,0.49612838,0.49905872,0.49798563,0.47727683,0.49383947,0.49590144,0.4948336,0.49857143,0.4977888,0.49441287,0.49686325,0.49514303,0.49594617,0.55054927,0.49864802,0.49563074,0.4981277,0.4954151,0.5411399,0.5184383,0.5126337,0.49327704,0.49649814,0.5438003,0.49623016,0.4959604,0.49698785,0.49578002,0.5214748,0.4869447,0.5196628
28,0.49755722,0.4973248,0.49905884,0.49871692,0.46789798,0.49536687,0.4963835,0.4957879,0.4980651,0.4971878,0.49551177,0.4969983,0.4965609,0.49587253,0.5564919,0.49945152,0.4967177,0.4986754,0.49628475,0.54446363,0.5205459,0.5068892,0.4951446,0.49759206,0.54922736,0.49672264,0.4973663,0.49743178,0.49603122,0.53081167,0.49128973,0.5277202
29,0.4556764,0.45839894,0.4985661,0.42997423,0.35808188,0.45809498,0.46031967,0.44716254,0.4848361,0.47061378,0.45271716,0.48886576,0.47425285,0.45460352,0.6893065,0.46621758,0.43609574,0.4825448,0.4796128,0.6638756,0.5669043,0.61204743,0.44967505,0.47824582,0.6636852,0.48859265,0.48652977,0.4671901,0.47098657,0.58350575,0.4059197,0.6064302
30,0.46616244,0.46855015,0.4972676,0.44952723,0.39898872,0.4678924,0.4700304,0.46100858,0.48750004,0.47826186,0.46450797,0.48994207,0.47936788,0.46644732,0.64957345,0.47504753,0.45300075,0.48585182,0.48341686,0.62666154,0.55296236,0.58686244,0.4618775,0.48247945,0.6331362,0.48932603,0.48782468,0.47550434,0.4775443,0.56651896,0.42698857,0.58482456
31,0.49582663,0.49496353,0.49905765,0.4946797,0.48578852,0.49375227,0.49544898,0.49372786,0.4981182,0.4970929,0.49382678,0.49743834,0.49548116,0.4952734,0.53113556,0.4966104,0.49360362,0.49755794,0.4959094,0.52915776,0.5135876,0.51713574,0.4931222,0.49617252,0.5307718,0.49700385,0.496319,0.4962465,0.4959538,0.51368916,0.48509398,0.514955
32,0.4956693,0.49539554,0.49972764,0.49358636,0.46870068,0.49357045,0.4948228,0.49299735,0.4981387,0.49583054,0.49340218,0.4974443,0.49586236,0.4940288,0.54637605,0.49683914,0.49282968,0.49800268,0.49618343,0.53978145,0.5174986,0.51569617,0.4931637,0.49665475,0.54206824,0.4974961,0.49754968,0.49563906,0.4953726,0.5239114,0.48626217,0.5237852
33,0.49710736,0.49662134,0.499279,0.49708492,0.4737576,0.49580112,0.4965475,0.49533644,0.49812284,0.49728978,0.49560258,0.49792334,0.49710906,0.49573314,0.5439622,0.4984774,0.49589854,0.49867067,0.49692366,0.53436255,0.51612794,0.50769794,0.4951795,0.49783126,0.5386675,0.49755353,0.49793375,0.49735028,0.49664974,0.52269983,0.49126413,0.52238166
34,0.4805931,0.48101163,0.4970105,0.47294328,0.42878643,0.4826871,0.48258716,0.47761592,0.49044558,0.48720613,0.48012233,0.49379992,0.4887183,0.47971404,0.60759014,0.48654354,0.47443217,0.49208578,0.49000195,0.5859072,0.5392641,0.5408061,0.4781756,0.49036422,0.5987536,0.49244896,0.4924119,0.4864766,0.48676386,0.55470204,0.4600097,0.5648596
35,0.49502346,0.4949305,0.49995887,0.49365857,0.46610132,0.49338362,0.49492532,0.49253535,0.4987347,0.49637502,0.4930933,0.4978221,0.49560258,0.49383074,0.5562884,0.49706858,0.4926631,0.49795526,0.4959844,0.5451454,0.51792336,0.5134809,0.49221388,0.49702248,0.5431218,0.49746937,0.49770188,0.49579304,0.49539408,0.5212512,0.48609817,0.52404326
36,0.49650177,0.49632093,0.49878666,0.4977456,0.47341168,0.49588367,0.496635,0.4954156,0.4977867,0.4976766,0.49565846,0.49772444,0.49684054,0.4956714,0.5509115,0.49874717,0.49624273,0.4984176,0.49657443,0.53643954,0.5170813,0.5053656,0.49482027,0.49790573,0.54322773,0.4969817,0.49763045,0.49761048,0.49660134,0.5230124,0.4914934,0.52473515
37,0.47411683,0.47505152,0.49656126,0.46352693,0.4106759,0.47722268,0.47733572,0.47044694,0.48823446,0.4834221,0.47380742,0.49229273,0.48518538,0.47350085,0.6344855,0.48183745,0.4657865,0.48947197,0.48719567,0.60880584,0.5487956,0.55460113,0.4712204,0.4874324,0.62107843,0.49059424,0.4903577,0.48210979,0.48287883,0.56619394,0.44729084,0.58089733
38,0.4818479,0.48207787,0.49784672,0.47384217,0.44955066,0.48329115,0.48445088,0.4788642,0.49269366,0.4892187,0.48113358,0.49492702,0.4890436,0.48217452,0.58292156,0.48651928,0.47534043,0.49239483,0.49070534,0.5663453,0.5288604,0.5426455,0.4791901,0.4907526,0.57496995,0.49381098,0.4929641,0.48748177,0.488212,0.5321075,0.46089116,0.54606766
39,0.4748663,0.4751023,0.5006421,0.45947373,0.39089745,0.4738064,0.47596717,0.4667924,0.4918298,0.4821152,0.4706487,0.49405447,0.48419458,0.4717723,0.6440385,0.48132837,0.46202707,0.49145615,0.48694164,0.62096083,0.55098695,0.56501603,0.46822026,0.4872847,0.62068874,0.49328154,0.49203804,0.48036918,0.48175102,0.5623396,0.44232357,0.57123077
40,0.4702193,0.47127563,0.49551085,0.45908538,0.3928394,0.4727566,0.4729626,0.46582913,0.48577166,0.480398,0.46936145,0.49001008,0.4819076,0.46926245,0.66199,0.4798283,0.46112332,0.48779222,0.48437792,0.6331316,0.56018394,0.56458944,0.46609032,0.48462996,0.64855254,0.4879003,0.48748747,0.47904125,0.47928095,0.5831017,0.43705016,0.59708214
41,0.4970868,0.49671757,0.49953628,0.49802586,0.4740492,0.49448198,0.4965528,0.4948841,0.49938914,0.4978003,0.494889,0.4973289,0.4957723,0.4961704,0.5527787,0.4988086,0.49589807,0.49822864,0.4960711,0.54319173,0.51721364,0.5102139,0.4939608,0.49719322,0.540419,0.49692848,0.4971021,0.4971057,0.4960554,0.51942676,0.48866734,0.52073973
42,0.46868026,0.46981338,0.5004166,0.44841677,0.39565247,0.46868613,0.47158712,0.4605167,0.49076152,0.47901827,0.4648871,0.49293002,0.48107257,0.46719804,0.6367678,0.47515044,0.45274696,0.4880755,0.48513383,0.6199969,0.5473595,0.5856763,0.46265084,0.48421532,0.6153807,0.49293348,0.4907678,0.47599864,0.47912648,0.5525848,0.42973867,0.56962156
43,0.454562,0.45646864,0.49419302,0.43380567,0.36950228,0.45962244,0.4599418,0.4488551,0.47953245,0.47109947,0.4542523,0.4868251,0.47385502,0.4549051,0.6890382,0.46694025,0.43911242,0.48160088,0.47821334,0.65488636,0.57119447,0.6049314,0.45028394,0.47710517,0.6801224,0.4847688,0.4829013,0.46843576,0.47049603,0.59345114,0.4068395,0.61729246
44,0.4613056,0.46409804,0.49638766,0.44344103,0.37777135,0.46341696,0.46559456,0.45538843,0.48525316,0.47473934,0.45974076,0.48793292,0.4761522,0.4612092,0.67891264,0.47185287,0.44698095,0.48363587,0.48089382,0.65462136,0.56573135,0.59666854,0.45635003,0.47965443,0.6611572,0.48678848,0.48539478,0.47165996,0.47406533,0.586149,0.41579965,0.6082833
45,0.47186562,0.4736669,0.49698395,0.46157658,0.37721798,0.47181955,0.4731567,0.46642122,0.4882382,0.4798197,0.4692306,0.489158,0.481341,0.46985283,0.682774,0.4817597,0.46225724,0.48806146,0.48430812,0.6576647,0.56741583,0.5668699,0.4663479,0.4846343,0.65518636,0.487764,0.4877083,0.4787363,0.47846723,0.59643716,0.43717143,0.602703
46,0.4573648,0.45971766,0.49597508,0.43856654,0.35023326,0.4597329,0.46114737,0.45037237,0.48262092,0.4716601,0.45511496,0.48657966,0.47393835,0.45625433,0.7165612,0.47039935,0.44209823,0.48283154,0.4784143,0.6818396,0.5789863,0.5997717,0.45109525,0.47823307,0.6897051,0.48492342,0.4837684,0.4692245,0.47033662,0.60593873,0.40991962,0.6230437
47,0.47501817,0.4749526,0.5022932,0.45814553,0.3866817,0.4709723,0.47511116,0.4649606,0.49427354,0.48179445,0.468458,0.4936981,0.4823897,0.47144556,0.6518085,0.48086795,0.45995995,0.4913039,0.48597643,0.633266,0.5525418,0.5740684,0.46593246,0.48624605,0.61897165,0.49361268,0.49157417,0.4791173,0.4806114,0.5589,0.4375683,0.5649811
48,0.47173738,0.4725822,0.49795786,0.45743746,0.40861648,0.47170556,0.4742797,0.46563306,0.48967886,0.4813524,0.46905565,0.49133238,0.4816637,0.47100577,0.6340812,0.47857526,0.45975688,0.48818603,0.48518983,0.6164074,0.5497597,0.57563245,0.46636075,0.48437244,0.62180036,0.4904476,0.4886926,0.47869274,0.4803822,0.56021374,0.43506706,0.5753188
49,0.48875996,0.48825458,0.49955508,0.48324424,0.4460797,0.48609298,0.48839045,0.48406678,0.49603882,0.49150062,0.4853815,0.49552396,0.49092746,0.48690966,0.5815233,0.49169594,0.4828008,0.49531376,0.49225962,0.5703172,0.53002614,0.53542227,0.48407146,0.4926522,0.57108676,0.495165,0.4943889,0.49040747,0.49040157,0.5359452,0.4692968,0.53839946


==> images/rnn_examples/18/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.6595655,0.012929587,0.53305477,0.4248538,0.6232604,0.55251515,0.6264376,0.65369564,0.6716683,0.69197017,0.6467886,0.7037174,0.35985023
1,0.75778735,0.009652673,0.45919976,0.30418557,0.7408165,0.67099947,0.7212338,0.72933286,0.73706037,0.75156605,0.73643893,0.75541276,0.3184866
2,0.42340657,0.0039019212,0.30861032,0.25002542,0.3881923,0.351194,0.38672537,0.41542494,0.44327098,0.45796713,0.4725065,0.48128435,0.25512353
3,0.15851745,0.0022580212,0.21102697,0.13568899,0.123313256,0.10436586,0.10832363,0.13390125,0.163649,0.18120061,0.18603285,0.20534608,0.12905169
4,0.19435897,0.023657348,0.15795135,0.116491385,0.18327048,0.1430242,0.13712204,0.14449763,0.15896046,0.16322027,0.18302079,0.16591726,0.117867656
5,0.5281254,0.0033641371,0.41662517,0.3413103,0.49622592,0.4390763,0.479779,0.49973905,0.5181995,0.53697467,0.5124025,0.5486293,0.25469455
6,0.14980137,0.013106276,0.2088999,0.1390721,0.11567006,0.10051819,0.11034179,0.13255982,0.1551148,0.17121035,0.17601527,0.196465,0.12194553
7,0.44672227,0.029481716,0.47976074,0.4091369,0.4326453,0.40555397,0.45672616,0.49662375,0.5375351,0.5636199,0.5603202,0.5882505,0.3655432
8,0.72908413,0.014903234,0.54569775,0.44535068,0.696814,0.6444122,0.7004061,0.71487194,0.7296271,0.75287867,0.71371096,0.7637292,0.37341332
9,0.78973716,0.023474865,0.4298578,0.3376886,0.7773054,0.71890503,0.7743643,0.7747208,0.7904102,0.8161756,0.7873689,0.82733816,0.3393157
10,0.21096538,0.04524723,0.2489592,0.17779961,0.17766455,0.16008475,0.16843237,0.19243823,0.22579542,0.24504614,0.24422978,0.26638308,0.14652398
11,0.12878127,0.007084054,0.2861245,0.20721947,0.10466747,0.10194979,0.11542152,0.14325911,0.18217538,0.19941556,0.20783816,0.22644125,0.14734383
12,0.6596326,0.045623533,0.5635006,0.4609669,0.6405848,0.6180966,0.669917,0.68955606,0.71190906,0.730379,0.7018664,0.7515157,0.47873908
13,0.17580236,0.0029839256,0.1558796,0.10059542,0.12800147,0.11651361,0.10559753,0.12841906,0.20026253,0.22895645,0.19933362,0.24368829,0.08378745
14,0.14157243,0.0011123279,0.23805846,0.13469158,0.11049469,0.11073529,0.08927185,0.13666965,0.29551995,0.35505307,0.34479648,0.38716948,0.08968095
15,0.4670191,0.0075974064,0.5063886,0.3831253,0.4486663,0.4286295,0.44887403,0.47911787,0.56216323,0.6054599,0.6071962,0.62467784,0.30562663
16,0.7662786,0.013260006,0.51158595,0.3716205,0.7593164,0.71956533,0.7558054,0.7564638,0.7762813,0.8095146,0.78380543,0.82415104,0.33366102
17,0.15032776,0.018296894,0.22239766,0.11461018,0.12835485,0.124366924,0.098912776,0.14445318,0.30538103,0.3673141,0.34965053,0.40244943,0.088910244
18,0.5757517,0.0021497598,0.56316507,0.44779092,0.54018176,0.5277643,0.5721956,0.5791302,0.63954425,0.68976545,0.61729556,0.7152463,0.1843301
19,0.77730894,0.032985527,0.5289683,0.36681607,0.7652279,0.72018486,0.76058394,0.7578105,0.7750893,0.81189513,0.7777621,0.82712656,0.32315058
20,0.12935194,0.0012793468,0.24504429,0.13843217,0.1009521,0.104173906,0.09572481,0.14749165,0.2534052,0.29489645,0.30217654,0.33412457,0.14713272
21,0.29103038,0.0018156581,0.35211867,0.24218005,0.29682583,0.28714195,0.29905614,0.31631917,0.398146,0.44823363,0.42762372,0.479897,0.09487922
22,0.13175704,0.0027929235,0.25187156,0.1442284,0.10360586,0.10506584,0.100744255,0.14513941,0.2414924,0.27861947,0.27610287,0.31563136,0.09705978
23,0.60077566,0.012433462,0.36223078,0.2459667,0.6004974,0.5557301,0.5746736,0.58260083,0.5976025,0.6165131,0.6067565,0.6223281,0.34415695
24,0.8659205,0.06311963,0.46667114,0.27572814,0.97912765,0.94320476,0.9900399,0.9859598,0.96102625,0.951258,1.0403949,0.92586976,0.5454302
25,0.67450696,0.018998142,0.53759736,0.3791142,0.63492763,0.6143202,0.6594201,0.6768856,0.7156058,0.747291,0.70494014,0.76682514,0.4134484
26,0.80807865,0.016416043,0.64448905,0.49103853,0.79338574,0.79762095,0.8717192,0.880236,0.902635,0.92614037,0.89280736,0.9416207,0.49496207
27,0.16392043,0.0060400255,0.23331422,0.13396686,0.1324307,0.11686686,0.11328229,0.1309425,0.1793489,0.21461867,0.20272808,0.24251874,0.04066878
28,0.16286474,0.01019113,0.3170636,0.19979991,0.13411088,0.12521031,0.13798352,0.16142894,0.20450848,0.23344056,0.23308703,0.2700401,0.085392185
29,0.7117764,0.07766507,0.30844992,0.2809473,0.68807054,0.643848,0.69326437,0.6973747,0.713432,0.73456264,0.6876072,0.7382596,0.38028044
30,0.52820534,0.011867467,0.3314319,0.18203573,0.5149443,0.4903805,0.51777995,0.5269919,0.55962336,0.5863605,0.5634883,0.60246444,0.2755272
31,0.14489645,0.0013014409,0.0977618,0.057180498,0.11132213,0.088981524,0.077183925,0.08228662,0.101350754,0.11312181,0.0984065,0.120451935,0.024259366
32,0.18069379,0.027107589,0.19263388,0.14165351,0.15060765,0.13453957,0.13139296,0.14755437,0.18681963,0.20588227,0.1995806,0.22234887,0.10098172
33,0.15088706,0.015109221,0.22256052,0.1549131,0.11831275,0.10526625,0.102865286,0.11940743,0.15740676,0.17863832,0.17462125,0.19961552,0.06429574
34,0.35155097,0.0020191483,0.3483372,0.2861063,0.33897695,0.31136927,0.32064942,0.32164177,0.3516007,0.37277466,0.35921893,0.38613465,0.10668649
35,0.20590532,0.028700128,0.20875959,0.16808441,0.14786302,0.1378763,0.13543996,0.15798825,0.21483673,0.24336228,0.216857,0.26746583,0.12234557
36,0.15974672,0.0014823247,0.27475297,0.17355405,0.122612454,0.10625866,0.10312017,0.124582775,0.1822327,0.20941018,0.20263016,0.23680784,0.06522488
37,0.45658395,0.0020393212,0.4073726,0.33282077,0.43193838,0.39206642,0.40759155,0.4119047,0.42979482,0.4450164,0.43839654,0.45348915,0.17906055
38,0.30758655,0.0014681396,0.18772113,0.11313119,0.28331196,0.24592939,0.24441507,0.24627163,0.2721033,0.2889424,0.27920097,0.29922476,0.091469996
39,0.54045075,0.13555408,0.33867922,0.3052177,0.5070666,0.4574949,0.4857805,0.49050006,0.5103989,0.53141564,0.49483365,0.5421751,0.2583408
40,0.5345289,0.0020152417,0.51261336,0.43434858,0.5129445,0.45732063,0.5059197,0.5184795,0.5429247,0.56469935,0.529122,0.5838282,0.16654941
41,0.18071648,0.008119693,0.23910333,0.1591211,0.14139062,0.11649014,0.10869795,0.14049996,0.19792213,0.21717672,0.21404688,0.24135904,0.1311253
42,0.55902195,0.10317073,0.16106385,0.15695293,0.5262934,0.46465322,0.49081022,0.4999464,0.5051577,0.51437545,0.49781054,0.51852936,0.3056186
43,0.6452055,0.0024630164,0.4719045,0.28998485,0.67533296,0.61322916,0.6694793,0.65251344,0.66736263,0.6990591,0.6813,0.7095578,0.1575479
44,0.68799824,0.009850944,0.44600272,0.33600304,0.61774564,0.54708225,0.6096091,0.63802284,0.65359885,0.66961485,0.6123825,0.6851156,0.3775484
45,0.56809515,0.01475642,0.611234,0.54602224,0.5667179,0.5126488,0.5813315,0.6071142,0.6255915,0.64293784,0.6373289,0.6562432,0.36787194
46,0.70938027,0.033303298,0.6057868,0.47206232,0.7130167,0.6552168,0.7404974,0.7604328,0.78442746,0.812563,0.7719513,0.8311167,0.32867345
47,0.5734152,0.16385078,0.2961923,0.2688363,0.5473417,0.48188713,0.52294314,0.534121,0.54862565,0.56496143,0.5449669,0.5709123,0.3503726
48,0.5339033,0.03710077,0.3015618,0.21637589,0.49088308,0.4258065,0.44726348,0.45744166,0.4643098,0.47382814,0.45312703,0.47574165,0.26440147
49,0.31123206,0.04944214,0.24441972,0.18745755,0.28417343,0.23610625,0.24154566,0.2634747,0.29727352,0.3130886,0.3126335,0.32775584,0.14931265


==> images/rnn_examples/26/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.030982364,0.047823787,0.028758844,0.04829734,0.11303258,0.014824633,0.037822697,0.0170152,0.043124355,0.0228248,-0.0008295117,0.022044372,-0.00057987915,-0.007155831,0.057231642,0.0339267,0.039515566,0.009902421,-0.0037101046,-0.1220545,0.13143997,-0.20896941,0.0033692156,0.027982939,0.010791788,0.038701326,0.05324513,0.0001667197,0.027824985,-0.09846274,0.28703353,0.03812331
1,-0.042110004,0.05832617,0.03099835,0.067453615,0.1469946,0.019529644,0.047736585,0.018573407,0.044108044,0.02262028,-0.0030750167,0.027880948,-0.001196917,-0.016357347,0.081456356,0.038044833,0.046766628,0.012966789,-0.009667535,-0.21738973,0.1373237,-0.2591855,-0.0026542423,0.03494189,0.0040134974,0.051080696,0.07150422,-0.0036333997,0.031860236,-0.12261863,0.40589878,0.081268504
2,-0.05212912,0.0628396,0.03235318,0.07868259,0.14873081,0.02130188,0.052449953,0.015074672,0.044334047,0.022609476,-0.0078044794,0.029934969,-0.0016559194,-0.02499705,0.107002884,0.03736398,0.051045723,0.015671529,-0.014948528,-0.28289068,0.13269135,-0.29822797,-0.0084945895,0.038935117,0.00013583049,0.057699397,0.0815772,-0.0071225893,0.032036602,-0.14737369,0.4712168,0.09310476
3,-0.05830325,0.06897983,0.032460906,0.08920814,0.15504745,0.02554276,0.056461595,0.017232936,0.04036078,0.017710382,-0.0071550924,0.029175356,0.0048497533,-0.025700863,0.11450338,0.038884953,0.054567844,0.014815861,-0.014367564,-0.34301054,0.09518647,-0.29632807,-0.0074424315,0.043831237,-0.004835451,0.06156215,0.08815659,-0.009197491,0.030966401,-0.16477947,0.5112423,0.109634385
4,-0.058359385,0.06824098,0.031334642,0.09426035,0.1327226,0.024923543,0.056885347,0.015888192,0.035482798,0.013074378,-0.008644017,0.0321235,0.0024635694,-0.030745115,0.09221664,0.039477132,0.053224493,0.016519377,-0.019118903,-0.39205104,0.09987031,-0.28320152,-0.013779189,0.043914787,-0.0269067,0.06535484,0.094727956,-0.010725854,0.032946944,-0.1899449,0.5648409,0.10523249
5,-0.042966202,0.044726904,0.014207184,0.06621334,0.09116089,0.01914471,0.039085533,0.005944093,0.013719214,0.0070505906,-0.008617091,0.015993742,0.004952757,-0.02554207,0.12037028,0.0154215,0.033894464,0.012118859,-0.015892979,-0.34504467,-0.0041517913,-0.18674058,-0.009791752,0.029343495,-0.0039312458,0.041823354,0.059030395,-0.0103977285,0.013635745,-0.1244236,0.35217565,0.17364553
6,-0.05109392,0.060967952,0.027026633,0.07494216,0.12083441,0.023862565,0.052741572,0.011948903,0.036440436,0.023687039,-0.009332614,0.021639714,0.0033504982,-0.02371018,0.16057274,0.02600421,0.049115952,0.017697383,-0.015475366,-0.34066078,0.07000029,-0.30332327,-0.0027170398,0.038390942,0.019050661,0.05236093,0.07102655,-0.00915695,0.023712886,-0.16833082,0.39712262,0.19105573
7,-0.040564686,0.03610966,0.011498049,0.053169914,0.037563935,0.018266156,0.033874195,0.0018243147,0.012530291,0.01172918,-0.009874404,0.011025818,0.0068255668,-0.023249011,0.13240972,0.0064814514,0.029036704,0.012678236,-0.012777081,-0.30087277,-0.016517308,-0.16289811,-0.0069330195,0.026631106,0.0027035251,0.0333359,0.045488738,-0.0107747335,0.009154158,-0.1161748,0.2521264,0.16264248
8,-0.037994877,0.039776795,0.014709156,0.05135701,0.07617644,0.018962678,0.03609956,0.0055800094,0.018066432,0.015676329,-0.0075678546,0.011406733,0.0070428466,-0.018619534,0.14824598,0.010072207,0.031910863,0.01224334,-0.010471279,-0.28579658,-0.01555996,-0.20590335,-0.0013888921,0.027816886,0.039123364,0.033551633,0.044632982,-0.009813478,0.01123775,-0.11007321,0.23849681,0.17668535
9,-0.04333608,0.04588689,0.020252539,0.06416891,0.08363886,0.019638304,0.040266357,0.008656641,0.022090029,0.012268409,-0.007853688,0.019681482,0.005745193,-0.022760091,0.09843333,0.021878004,0.03702493,0.014042291,-0.012728832,-0.3482958,0.04227396,-0.22013769,-0.008768742,0.03285743,-0.012527509,0.0433826,0.06179803,-0.009647733,0.020888617,-0.15469033,0.33785874,0.12086442
10,-0.050517768,0.05840368,0.02703433,0.07620844,0.1064627,0.02249359,0.050712705,0.012741729,0.03470835,0.019983035,-0.00829403,0.02677497,0.001996026,-0.02566992,0.116813675,0.030515334,0.047337398,0.016665526,-0.016023397,-0.3552416,0.083013505,-0.26734734,-0.008187905,0.03867597,-0.009659866,0.05415599,0.07544088,-0.008916758,0.027899407,-0.16221368,0.41893163,0.13410744
11,-0.058059797,0.06940157,0.033710945,0.09103049,0.10752404,0.02553489,0.06025242,0.016423825,0.043424096,0.023141518,-0.009161549,0.03553807,-0.0011091736,-0.030789306,0.10939567,0.039545424,0.055605143,0.019718202,-0.020435557,-0.37559724,0.12553519,-0.29578185,-0.0119943,0.045302004,-0.021062382,0.06719822,0.09397467,-0.009170521,0.036823023,-0.19982445,0.5396185,0.13441376
12,-0.043531638,0.044546157,0.014913701,0.06408488,0.06682071,0.02014722,0.040126164,0.0063098683,0.017170636,0.011449575,-0.008334197,0.017280435,0.0050034304,-0.02497451,0.13690755,0.014317343,0.034716032,0.013017736,-0.014941992,-0.3358907,0.010556161,-0.16634156,-0.00852499,0.030389048,-0.01175098,0.041680872,0.05752738,-0.009377493,0.014874159,-0.11994701,0.32831016,0.17564031
13,-0.036500253,0.037920766,0.014097841,0.04918299,0.078489855,0.017397873,0.0346445,0.0039807213,0.019277282,0.01555842,-0.008592678,0.011123174,0.0053051123,-0.019972855,0.1958259,0.0075435024,0.030362181,0.013400225,-0.011028774,-0.2887209,0.005463496,-0.1966846,-0.0035106665,0.026470957,0.036523342,0.032828037,0.043489866,-0.008959486,0.009885458,-0.09249945,0.227927,0.20917541
14,-0.03243783,0.028541502,0.010753468,0.036231074,0.049889684,0.01594881,0.02747117,0.0021500934,0.016099425,0.015638202,-0.008080915,0.0066315327,0.00882882,-0.016132822,0.20068528,0.0010446147,0.02324944,0.012269248,-0.0060542957,-0.22930264,-0.016141878,-0.15716217,-0.0019348175,0.024176909,0.05001916,0.024870895,0.032033585,-0.008578166,0.0056062136,-0.09451166,0.15368482,0.2335786
15,-0.03243366,0.02680848,0.012169426,0.031752948,0.05876691,0.016867252,0.025468133,0.0034344373,0.018086422,0.01616373,-0.0066550877,0.004603288,0.013721475,-0.011562591,0.21607673,0.0009730921,0.02265244,0.010971693,-0.00054689776,-0.20710737,-0.017261295,-0.16405046,0.0013399901,0.025639836,0.05908314,0.021671113,0.028418925,-0.007652426,0.0050339093,-0.10507366,0.11950573,0.21368268
16,-0.032853216,0.02417891,0.012994764,0.027990006,0.058460258,0.016890572,0.022848189,0.0040569114,0.020262532,0.016231125,-0.005805675,0.0046548364,0.017071351,-0.009723644,0.2166844,0.0016930182,0.020938326,0.009981656,0.00407769,-0.18072748,-0.014811246,-0.15117158,0.0009037957,0.027286025,0.050674208,0.020108277,0.027063843,-0.0063055316,0.005156272,-0.12386332,0.09708961,0.21557263
17,-0.03318643,0.022618622,0.013639774,0.025676161,0.07287533,0.017333524,0.021349713,0.0040750382,0.021405235,0.015783247,-0.0053266333,0.0035483134,0.02025557,-0.0077779614,0.22893658,0.0012110143,0.020258369,0.008700421,0.007552848,-0.16760954,-0.019164527,-0.15831433,0.0017923317,0.028186627,0.060100846,0.017935373,0.02516186,-0.005793714,0.0039743055,-0.1308683,0.07875179,0.21464008
18,-0.033627674,0.021519128,0.014149608,0.025346382,0.074723765,0.017220352,0.020614104,0.0047352808,0.022423375,0.015362891,-0.004888217,0.0050002574,0.021091685,-0.007887088,0.2137719,0.0028532392,0.01942619,0.008354215,0.009002085,-0.15337858,-0.015148422,-0.14232789,-9.1899885e-05,0.029296357,0.054381583,0.018502828,0.026617799,-0.005327532,0.005175151,-0.13568445,0.08200755,0.21705815
19,-0.04314146,0.042202014,0.025291672,0.04978842,0.10363409,0.022026552,0.038062923,0.011929198,0.03693067,0.023127226,-0.0051362505,0.01807287,0.0136482995,-0.0134305,0.18507285,0.020739857,0.036413837,0.013149912,0.0012125375,-0.22468233,0.07538125,-0.23682076,-0.001351056,0.03717367,0.032246493,0.03730112,0.05276034,-0.006118604,0.02101613,-0.18308288,0.24680369,0.18508811
20,-0.03879668,0.028223641,0.015927602,0.0357676,0.08916195,0.019117475,0.02681583,0.005294385,0.025044657,0.017259918,-0.006032454,0.009201332,0.01797808,-0.012764132,0.2196323,0.006270296,0.02473882,0.010029802,0.0047996156,-0.19879277,0.012048801,-0.16803235,-0.0028466026,0.031419676,0.039179005,0.02530789,0.03597078,-0.0058071474,0.008962994,-0.14974405,0.1463721,0.22669569
21,-0.03752827,0.029939141,0.016786898,0.03621769,0.09241858,0.01914604,0.028986672,0.0063956315,0.026737303,0.019815724,-0.0059062536,0.010264318,0.015598498,-0.01239716,0.20856097,0.0077303927,0.026030466,0.0112376865,0.0031205725,-0.19736993,0.02228257,-0.19450228,-0.0018730876,0.03115601,0.054417938,0.026813153,0.036892682,-0.005907641,0.010916006,-0.16010451,0.15676993,0.23838277
22,-0.060614914,0.06767052,0.03942378,0.076964155,0.12175113,0.031002805,0.05874376,0.018738475,0.056084197,0.033831403,-0.006581322,0.027212469,0.013815854,-0.01787937,0.20539133,0.03479124,0.05736199,0.017342385,-0.0030109552,-0.25933093,0.11782527,-0.31034952,0.0024744202,0.050680324,0.038866032,0.056554303,0.07932819,-0.008017156,0.032629307,-0.21873146,0.4045197,0.20859876
23,-0.04950103,0.04194007,0.021504024,0.053635843,0.08011414,0.024871979,0.038901802,0.0072070872,0.031072732,0.022114566,-0.0078213215,0.014639679,0.01703958,-0.01928936,0.21450973,0.011228794,0.035515565,0.012804864,-0.00019827497,-0.24332803,0.02073323,-0.19656163,-0.0030564521,0.03835275,0.036529623,0.03691906,0.05168166,-0.009147929,0.014397074,-0.17330644,0.24207836,0.23449627
24,-0.060357217,0.06711952,0.038491167,0.08212762,0.10324562,0.02907022,0.059744246,0.01626759,0.053641446,0.03199763,-0.009151735,0.032563265,0.0064263726,-0.0266035,0.19411317,0.034536563,0.05583084,0.020057937,-0.010508295,-0.28778213,0.13657647,-0.28583685,-0.0068022395,0.049679674,0.018727677,0.06248034,0.087841995,-0.009806624,0.035815254,-0.22587132,0.47367382,0.20803198
25,-0.048377514,0.039220814,0.019038493,0.052890614,0.05666398,0.022931112,0.036835592,0.0039225,0.026713133,0.019390201,-0.009351842,0.01381202,0.014331914,-0.022224844,0.23038764,0.0071390457,0.03319872,0.012726258,-0.00346355,-0.25467554,0.012691792,-0.1702775,-0.005695735,0.035333134,0.035997253,0.03579431,0.049955726,-0.009927196,0.012296187,-0.15503888,0.24450916,0.21216764
26,-0.034865253,0.027039664,0.011953215,0.039964415,0.013293352,0.016880637,0.027308168,0.000799733,0.015140324,0.013150707,-0.008479217,0.010615492,0.009312059,-0.020735417,0.14186673,0.001963204,0.02242324,0.011287492,-0.0055242428,-0.21572134,-0.006820236,-0.123410866,-0.007930851,0.025845166,0.03503397,0.027173191,0.03773925,-0.010499898,0.008387921,-0.1321727,0.18813357,0.18172546
27,-0.029660452,0.02345499,0.01082851,0.034181178,0.029332813,0.01437341,0.023843829,0.001698116,0.013875743,0.011816734,-0.0068028755,0.009483203,0.008443985,-0.017224116,0.12700817,0.0025944621,0.01955371,0.010099714,-0.00442575,-0.19056398,-0.00995848,-0.123448074,-0.0071302624,0.02326098,0.03753706,0.023790682,0.033039093,-0.008445951,0.007873442,-0.106070474,0.15713349,0.16311464
28,-0.0348785,0.035988703,0.017937228,0.044077776,0.09228921,0.017903754,0.03308785,0.008059259,0.024721272,0.018035434,-0.005251111,0.013692778,0.008412527,-0.014824506,0.14503475,0.013084412,0.02982125,0.011483203,-0.004368904,-0.22154014,0.02143212,-0.20118219,-0.0022623139,0.029152451,0.049286544,0.03183152,0.043522507,-0.0071674,0.014887549,-0.124883965,0.2127958,0.16933396
29,-0.03259215,0.02784637,0.012870674,0.030646347,0.075644195,0.016740046,0.027014434,0.004150505,0.021824593,0.021053972,-0.0060982257,0.0064880447,0.010128276,-0.011463031,0.22086123,0.0024859374,0.024071293,0.010802377,-0.0012960426,-0.1831306,0.005572868,-0.17672172,0.0025111253,0.024719255,0.07315642,0.0225109,0.02838443,-0.0063645104,0.0072040344,-0.086563975,0.12770553,0.20248376
30,-0.032746367,0.026352644,0.013027541,0.024885323,0.06022689,0.017390933,0.025661744,0.003859606,0.02422396,0.024694566,-0.0059607197,0.004450633,0.011813731,-0.008951662,0.25544807,-0.0001903529,0.023505453,0.010612537,0.0017593055,-0.1543605,0.0070147775,-0.17116839,0.006702938,0.024553392,0.09317373,0.019452106,0.022957657,-0.006773091,0.0055737807,-0.079779744,0.09349614,0.21053612
31,-0.039166354,0.036959175,0.019820007,0.03656726,0.08506219,0.021420587,0.03420662,0.008582045,0.033087116,0.02923336,-0.0053469064,0.011105698,0.012020078,-0.010767431,0.23760357,0.009611287,0.03209426,0.0123834275,0.001439851,-0.18061697,0.034880143,-0.22769772,0.0069270087,0.031503774,0.088784665,0.028950872,0.03644521,-0.0077828304,0.01347877,-0.13200143,0.16244741,0.21429929
32,-0.03685745,0.029200386,0.01463675,0.029072104,0.049429335,0.02032185,0.028651293,0.004577208,0.0260153,0.027051222,-0.0060178675,0.0068648537,0.013074804,-0.010735505,0.24457565,0.0014374021,0.026155308,0.011027301,0.0023750574,-0.16245615,0.014965526,-0.18714969,0.0069312532,0.027435848,0.08902776,0.022285465,0.027140185,-0.00845881,0.007881461,-0.11745687,0.11449544,0.20118514
33,-0.05483711,0.061328437,0.03443581,0.0713324,0.10446228,0.029044285,0.052477874,0.01753419,0.046338823,0.028304026,-0.0050395206,0.026515055,0.012075586,-0.0179357,0.18864697,0.032237295,0.0509711,0.015272539,-0.0033254195,-0.27456295,0.109363325,-0.2684943,0.0016098605,0.045694366,0.038418584,0.052532945,0.07407797,-0.0093705505,0.03147066,-0.20267004,0.38468984,0.15274328
34,-0.042947583,0.038908117,0.01723668,0.04910475,0.05104005,0.022871133,0.035677496,0.006256691,0.023921218,0.019654766,-0.006592178,0.013512206,0.0122245625,-0.01824238,0.19220859,0.009367172,0.032247707,0.011117796,-0.003108156,-0.24233764,0.018080652,-0.17032084,-4.770374e-05,0.031844027,0.04396016,0.03307306,0.045434043,-0.010182253,0.012949948,-0.14473999,0.22829783,0.18992156
35,-0.04723151,0.050909117,0.025802605,0.059793316,0.09131174,0.024065368,0.045646105,0.010882757,0.038182784,0.027812764,-0.0073269103,0.02106439,0.0067626247,-0.020481553,0.19555774,0.020574495,0.04253524,0.0155552495,-0.0067939954,-0.26763415,0.08313467,-0.25764963,-0.0009942563,0.03732354,0.036843725,0.044257805,0.05994179,-0.008882631,0.022637172,-0.18054345,0.30737936,0.19244996
36,-0.037272204,0.031529445,0.012700717,0.039348237,0.033267584,0.01953107,0.031234814,0.0029189566,0.020575028,0.021129427,-0.00761766,0.010226785,0.008910254,-0.017988164,0.19912565,0.0021940563,0.026617507,0.011909004,-0.0045444663,-0.21374166,0.011213675,-0.16383001,-0.0008956082,0.02670927,0.052621566,0.027487593,0.03556888,-0.009166304,0.008732877,-0.12683411,0.17548813,0.21509327
37,-0.03229373,0.02530757,0.010621159,0.029907444,0.03269768,0.017672544,0.025555233,0.0019463166,0.017079199,0.0190065,-0.0065001426,0.00557466,0.011498941,-0.0133228805,0.20407337,-0.0019115101,0.021800015,0.009872867,-0.0011252887,-0.17845742,-0.016456291,-0.15271428,0.001983009,0.023842286,0.07686836,0.020540465,0.02598809,-0.0085368445,0.004721621,-0.10512654,0.1168863,0.19553646
38,-0.030101955,0.022934757,0.010523906,0.02536423,0.026795581,0.016910942,0.023358203,0.0025722361,0.017636152,0.01953801,-0.0055247173,0.0049397415,0.011998665,-0.01077673,0.19739535,-0.0017537994,0.020168647,0.009269221,0.00091451756,-0.15058239,-0.0133321,-0.14688379,0.003460371,0.0230548,0.07712701,0.01823883,0.022793654,-0.0076642307,0.004621383,-0.103985935,0.09505901,0.18347117
39,-0.054187372,0.06455811,0.037865955,0.068498336,0.09256029,0.028515035,0.056166515,0.01802388,0.057628125,0.038828395,-0.0059252204,0.027828118,0.0071911113,-0.017296834,0.2046242,0.032435868,0.054844677,0.018275736,-0.0043027727,-0.21572357,0.14142603,-0.28804788,0.0046343785,0.045876965,0.04166293,0.053877205,0.07305585,-0.006658205,0.033158254,-0.19436696,0.3737279,0.17131193
40,-0.038967233,0.034018308,0.0151493475,0.046615742,0.0044939443,0.020009544,0.033535525,0.003692702,0.021150118,0.019136611,-0.0075517483,0.015859257,0.0064746393,-0.022056818,0.10434871,0.0074925655,0.028393066,0.011764499,-0.007038365,-0.1956802,0.019332085,-0.13094246,-0.005654077,0.028227411,0.027220855,0.032690793,0.044790275,-0.010805059,0.013773494,-0.13683982,0.23840992,0.15430704
41,-0.04138495,0.044671133,0.022290688,0.056303494,0.087018125,0.020033706,0.04079307,0.008793787,0.03124366,0.022120226,-0.0070405444,0.020685446,0.003215266,-0.021749701,0.12414071,0.01849582,0.037022322,0.013884078,-0.009475709,-0.24093392,0.06351683,-0.21678296,-0.005854753,0.03246837,0.029349808,0.041249536,0.056952752,-0.008773668,0.021049878,-0.14412281,0.30424365,0.14816216
42,-0.042049926,0.04510662,0.02090085,0.057401925,0.10402417,0.02026353,0.04165747,0.0084226,0.029496096,0.02233037,-0.0074748993,0.019749912,0.002652605,-0.02181362,0.14173484,0.01790528,0.03737737,0.014527372,-0.011112998,-0.2640519,0.061626192,-0.24936742,-0.005261318,0.031744666,0.031125676,0.04129532,0.05631864,-0.008781493,0.020109639,-0.14804,0.3041669,0.16572364
43,-0.033841595,0.028429467,0.009807348,0.04104454,0.066624135,0.016243257,0.028460793,0.0021639343,0.012613746,0.0136079285,-0.0074980343,0.00991461,0.006304269,-0.019016027,0.1380558,0.0036749486,0.023257855,0.010709129,-0.008723167,-0.22460103,-0.016721267,-0.14994329,-0.005594395,0.02337914,0.045102276,0.027039979,0.036634773,-0.009508627,0.008163294,-0.0919144,0.19917147,0.18100421
44,-0.038467653,0.040784903,0.01903195,0.058684185,0.08105492,0.016121332,0.038870737,0.007966508,0.023627155,0.015991693,-0.008178682,0.024176443,-0.0029198483,-0.025646076,0.07463876,0.02103264,0.03302097,0.015627382,-0.017012456,-0.2690258,0.07116385,-0.18640235,-0.014190768,0.029374432,0.008059671,0.04416175,0.061882682,-0.009816429,0.024420036,-0.117396906,0.36416668,0.14877716
45,-0.045238793,0.051783092,0.024012472,0.07263142,0.11752178,0.019247944,0.046911206,0.01130354,0.027766861,0.015746899,-0.00821404,0.02727012,-0.0020765874,-0.026675753,0.075762756,0.028651226,0.041598473,0.016659599,-0.019525766,-0.32362556,0.08328809,-0.24726835,-0.013445534,0.03434536,0.0013356791,0.052428447,0.07417555,-0.009845372,0.028872497,-0.14615212,0.44274104,0.13262913
46,-0.05718726,0.06677046,0.031234358,0.08175673,0.14459452,0.02610124,0.057661593,0.014893121,0.041808113,0.026788348,-0.008681832,0.025416061,0.0041016797,-0.023598898,0.1342249,0.032121822,0.054701123,0.017845623,-0.015593149,-0.33201313,0.08227631,-0.3394267,-0.0024573691,0.04277896,0.024567574,0.0576552,0.078755535,-0.0087271845,0.028686706,-0.18013594,0.44084078,0.16242619
47,-0.04528038,0.04386372,0.015561426,0.059018683,0.091285594,0.02120125,0.041318435,0.0055794762,0.02106916,0.019905072,-0.009392273,0.014866324,0.005252354,-0.023415715,0.1489785,0.01137651,0.035408475,0.014769152,-0.013828581,-0.29130787,0.0043078177,-0.23457807,-0.004926685,0.031078428,0.03177778,0.039879985,0.0528139,-0.00977225,0.014011871,-0.14000517,0.29424804,0.21731763
48,-0.050437372,0.05759927,0.024769466,0.07545469,0.1229965,0.02534256,0.051026277,0.0138936695,0.029423065,0.01874692,-0.006975607,0.022009905,0.0071727354,-0.02228086,0.13256931,0.026019333,0.04580167,0.016326744,-0.013868149,-0.34319666,0.05341267,-0.2713222,-0.004397095,0.039144356,0.013379796,0.051388394,0.071704775,-0.010233484,0.02467263,-0.16170065,0.40397167,0.18253574
49,-0.034162555,0.02906614,0.007224792,0.047367744,0.02861442,0.016118309,0.029612258,0.0015462409,0.005005474,0.008129972,-0.008662298,0.010143965,0.0053428113,-0.02255362,0.08981161,0.0033349674,0.022197286,0.01215614,-0.014044743,-0.26073483,-0.039683387,-0.11133705,-0.009573286,0.023090336,0.016198637,0.030105125,0.04116429,-0.011258703,0.00815524,-0.08413055,0.2422953,0.18651198


==> images/rnn_examples/26/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46664384,0.45437798,0.4856154,0.45897195,0.32692188,0.48521963,0.46958274,0.47891837,0.47856048,0.47898817,0.47580707,0.48373544,0.48544675,0.46333057,0.6794641,0.46201378,0.453921,0.48127827,0.48464054,0.64066344,0.4432429,0.58026105,0.46171778,0.48347408,0.46064606,0.4840392,0.48313215,0.48139045,0.4489262,0.7184431,0.4681842,0.7433214
1,0.4721018,0.4588974,0.48712668,0.4650322,0.3498815,0.48700616,0.4729398,0.4810807,0.48112538,0.48131892,0.47823504,0.48514593,0.48680404,0.46682754,0.6320034,0.4652056,0.45813918,0.48332244,0.48692447,0.6053207,0.4512127,0.5515756,0.46485502,0.48540652,0.4959478,0.48532215,0.4847624,0.48412383,0.45687616,0.70079774,0.48785976,0.7114091
2,0.4669323,0.45282018,0.4837684,0.45979017,0.34122202,0.48428094,0.46833706,0.47775927,0.47700337,0.4784229,0.4746101,0.48176137,0.48392615,0.4620697,0.6561174,0.46029553,0.45208222,0.48057652,0.48429257,0.63561386,0.4442352,0.5713595,0.45934904,0.4820951,0.51092225,0.48208883,0.4812505,0.48110023,0.44958526,0.7219313,0.47159025,0.7633167
3,0.47335672,0.45894727,0.48704296,0.46678665,0.34218946,0.4868979,0.47308612,0.48088732,0.48165825,0.4804112,0.47804677,0.4842078,0.48633394,0.4672901,0.60122347,0.4657471,0.45847955,0.48305425,0.48672298,0.60589945,0.45042032,0.5317252,0.46452686,0.48503777,0.49585265,0.48523727,0.48430774,0.48376244,0.4549325,0.72181875,0.49620485,0.7301001
4,0.46609607,0.4475946,0.48287857,0.4552426,0.33157182,0.48341808,0.4655911,0.47621527,0.47575775,0.47667578,0.47218582,0.4800837,0.4831505,0.4584616,0.62378484,0.45513225,0.44601372,0.47913647,0.48382813,0.6253172,0.43903825,0.5596442,0.45596278,0.48121968,0.54638195,0.48084906,0.48034266,0.4802374,0.4490903,0.7264264,0.49619764,0.75291383
5,0.49360386,0.4902057,0.4952389,0.49677217,0.4489534,0.4954749,0.49263138,0.49424547,0.49415097,0.49359316,0.49394852,0.49415994,0.49476045,0.4915294,0.549072,0.4941048,0.4912587,0.49465856,0.49537295,0.54114103,0.4879214,0.47870946,0.48938912,0.4944913,0.48467043,0.4949436,0.49367103,0.49478188,0.48328912,0.60164917,0.48483357,0.62992585
6,0.47267315,0.46334463,0.4867826,0.47083884,0.35042995,0.48671296,0.47447827,0.48185533,0.48131725,0.48152962,0.47963896,0.4848709,0.48649755,0.46989128,0.67386407,0.4714489,0.464145,0.48384708,0.48609918,0.63236624,0.4544455,0.5444679,0.46718138,0.48489287,0.4500193,0.48578447,0.48389497,0.48380044,0.4535567,0.7120085,0.45262364,0.7635374
7,0.4936645,0.48994997,0.4950029,0.49496943,0.4680079,0.49573678,0.49276254,0.49431217,0.4940596,0.49466977,0.4938676,0.4942269,0.49497533,0.49164417,0.536993,0.4924278,0.49024478,0.49531177,0.49587288,0.53985924,0.48958316,0.4924037,0.48946992,0.49485093,0.51756775,0.49495178,0.4939225,0.4954461,0.4869156,0.57479537,0.483749,0.6232175
8,0.4883379,0.48416612,0.4937053,0.48925427,0.42671102,0.4937403,0.48877722,0.49162966,0.49160293,0.49100953,0.49082065,0.49245062,0.49354288,0.48666424,0.585233,0.48789778,0.48482215,0.49252447,0.4934081,0.563426,0.4798039,0.51265633,0.4851208,0.49269375,0.46236685,0.49325615,0.49188772,0.49233174,0.47670388,0.6183852,0.47702095,0.65317297
9,0.47520697,0.46161357,0.48735175,0.46624544,0.38322604,0.48802778,0.47489107,0.48273334,0.48227748,0.4835015,0.47961503,0.48535377,0.48782787,0.4698322,0.5870195,0.46638933,0.46002033,0.4851538,0.48834217,0.5966516,0.4559589,0.5516838,0.46792784,0.48645955,0.5491182,0.48617497,0.48575994,0.48586372,0.464346,0.65766233,0.49563438,0.6954727
10,0.46902344,0.45565677,0.484373,0.46300858,0.34846026,0.48492005,0.47011432,0.47899583,0.4778777,0.4795816,0.4759862,0.48248097,0.48469928,0.4641919,0.6634129,0.46354204,0.45519763,0.4815985,0.4848801,0.6312918,0.44759244,0.56082195,0.46178237,0.48289752,0.5015196,0.4830941,0.4819002,0.48202112,0.45199388,0.7079417,0.46836686,0.75931793
11,0.45905763,0.43979096,0.47944975,0.4480267,0.31061855,0.48032323,0.45997235,0.47221342,0.47071773,0.47337446,0.46780375,0.4769886,0.48014194,0.45184436,0.6870279,0.44905072,0.43830448,0.47574997,0.4805987,0.6592089,0.42990538,0.5844648,0.44913602,0.47779888,0.5393901,0.47758943,0.47666246,0.47664556,0.43983117,0.7491213,0.47258902,0.79840106
12,0.4957887,0.49262908,0.49637046,0.49895066,0.4556664,0.49650624,0.49443245,0.4954711,0.49568558,0.4949036,0.49529913,0.49529386,0.4956036,0.4936574,0.53302205,0.4962292,0.49370584,0.49583748,0.4963974,0.53170824,0.49112082,0.4679266,0.4912815,0.49573356,0.48928425,0.49622265,0.49499133,0.49608678,0.48667926,0.59101915,0.48713326,0.6159813
13,0.49241316,0.49124616,0.4957689,0.4963119,0.44431263,0.4957055,0.49289793,0.49470028,0.49448618,0.49391425,0.49443898,0.4948104,0.4951049,0.49227396,0.5769109,0.49548274,0.49270326,0.49508446,0.4950979,0.55598235,0.48777443,0.49706534,0.4902552,0.49487808,0.45176065,0.49579912,0.49418998,0.494944,0.48235363,0.5949343,0.4683674,0.6424297
14,0.49611416,0.4960625,0.4974136,0.5000811,0.47015738,0.49758434,0.4964303,0.49702752,0.4969988,0.49680206,0.49709556,0.49679658,0.4968197,0.49623767,0.5546174,0.4988747,0.49709833,0.49749827,0.49704415,0.5401214,0.49465594,0.48883125,0.49430612,0.4970101,0.47296995,0.49770448,0.4962425,0.4973722,0.48919448,0.56122035,0.47406593,0.6130408
15,0.49728847,0.49735156,0.49849868,0.5006004,0.46755308,0.49837634,0.4975347,0.49781027,0.49840483,0.49737257,0.4978809,0.49765098,0.49753186,0.4976027,0.53608,0.49963227,0.49837542,0.49821517,0.4976928,0.535581,0.49548456,0.4872923,0.49553964,0.49795467,0.46713227,0.49883354,0.49743557,0.49800664,0.49045047,0.56213707,0.47951496,0.6000392
16,0.49704,0.4973012,0.49841183,0.50025135,0.47212487,0.4984909,0.49750838,0.4978744,0.49824002,0.4979329,0.49793857,0.49776533,0.4973721,0.4976978,0.5369062,0.4997602,0.4981307,0.49843103,0.49775565,0.53777355,0.49573708,0.4892257,0.4954477,0.49805248,0.48150176,0.49892002,0.49756077,0.49822912,0.49122828,0.55354303,0.47973913,0.5985609
17,0.4982812,0.4992444,0.49906603,0.5020672,0.47463346,0.4990299,0.49878415,0.498644,0.4992677,0.49849844,0.4989281,0.49839073,0.49784526,0.4993668,0.5291939,0.5015676,0.5003345,0.49912497,0.4982657,0.5341957,0.49758816,0.48766842,0.49700728,0.4986256,0.47484952,0.4996312,0.49823487,0.49877593,0.49212563,0.5536802,0.47971886,0.5943263
18,0.49641523,0.4962833,0.49815398,0.49898794,0.47202802,0.49834314,0.49701253,0.49751014,0.49785218,0.4978404,0.49750188,0.49756432,0.49710906,0.49703377,0.53579307,0.49860355,0.49693778,0.49827456,0.49763232,0.53762555,0.49484053,0.49627677,0.4947573,0.49787888,0.48930877,0.49869213,0.4974174,0.4980547,0.49092573,0.55341274,0.48231646,0.59781986
19,0.47600725,0.4657442,0.4886876,0.4700228,0.38123852,0.48889974,0.47723877,0.48398617,0.4837665,0.48508805,0.48152167,0.4872412,0.4885485,0.4725989,0.628223,0.471312,0.4651508,0.48650244,0.48872313,0.60332036,0.4600723,0.5514688,0.4704271,0.4876914,0.508272,0.48788506,0.48686635,0.48678404,0.46433127,0.6597661,0.47298232,0.70474005
20,0.49846935,0.4994048,0.49866,0.5034428,0.47666076,0.49888727,0.498708,0.49850413,0.49879116,0.49866024,0.49892786,0.4981683,0.49730402,0.49934247,0.53331083,0.50227314,0.5006401,0.4989867,0.49815387,0.5346136,0.4984227,0.47851828,0.49642843,0.49833557,0.486196,0.4993065,0.49782783,0.49879563,0.49203193,0.5591253,0.477606,0.6044533
21,0.49077103,0.48848522,0.49529245,0.49235305,0.44613555,0.49551317,0.4916987,0.49376842,0.49366072,0.49417892,0.4932485,0.49462846,0.49463522,0.49041468,0.57934415,0.4920273,0.48916098,0.49489567,0.49494588,0.55741113,0.48587868,0.50860006,0.4882631,0.49480346,0.48430857,0.49547186,0.49405375,0.4947489,0.48262647,0.58964866,0.47263613,0.63813865
22,0.46195257,0.44657892,0.48240972,0.45371643,0.3032947,0.4823102,0.46433312,0.47457743,0.47484183,0.4751708,0.47098657,0.47969484,0.48190033,0.45722955,0.6887794,0.45544952,0.4463109,0.47810018,0.48175323,0.6652883,0.43541142,0.5859912,0.45372513,0.48017538,0.47250175,0.4808582,0.47919562,0.47818664,0.43996322,0.7627525,0.45719707,0.8044861
23,0.49619898,0.49528012,0.49703678,0.50043035,0.4676508,0.4974139,0.49593866,0.49643525,0.49668676,0.49686408,0.49655044,0.49635452,0.49584532,0.49581257,0.542967,0.49833947,0.496231,0.49727362,0.4969749,0.5411123,0.4945478,0.4784501,0.49259666,0.49670586,0.49875262,0.4973978,0.4958802,0.49726877,0.48874545,0.5774655,0.47585884,0.6257713
24,0.4555857,0.4367419,0.47881058,0.443739,0.29756957,0.47934738,0.45779204,0.470668,0.46950698,0.47215065,0.4660374,0.47633582,0.4792943,0.44932666,0.7156225,0.44627345,0.43531883,0.47476184,0.4793749,0.6761279,0.42590857,0.60714614,0.4464177,0.47693238,0.5201017,0.47693536,0.47577393,0.4754034,0.435715,0.75989026,0.45787495,0.8144074
25,0.49961537,0.5003563,0.49842238,0.50533897,0.48186487,0.49873114,0.4991697,0.49857488,0.49888104,0.49863082,0.49906784,0.49781543,0.49716508,0.4999507,0.5261663,0.50320506,0.50173056,0.49901924,0.4982482,0.53230804,0.49993247,0.4672502,0.4967198,0.49813315,0.49030587,0.4990159,0.4973957,0.4988076,0.49248412,0.5641261,0.4738273,0.61312526
26,0.4923019,0.48880103,0.49525177,0.4919933,0.46591532,0.49569133,0.49209294,0.49428013,0.4938934,0.49467623,0.49346703,0.49455848,0.49531955,0.4907254,0.5536454,0.49119416,0.48871118,0.49532405,0.4957955,0.5408486,0.48760918,0.50804824,0.48939294,0.49503934,0.51241297,0.49508306,0.4941972,0.49543908,0.48704687,0.5610626,0.48388702,0.60590744
27,0.49309698,0.49061134,0.4960505,0.49343538,0.46313992,0.49638027,0.49328122,0.49516603,0.49484077,0.4951561,0.49453062,0.49535504,0.49591455,0.49225163,0.55053693,0.4926359,0.49065697,0.49588618,0.49617955,0.54175174,0.4885182,0.51239115,0.49085224,0.49567902,0.49459827,0.4960668,0.49517435,0.49585658,0.487138,0.56323034,0.48601875,0.60147536
28,0.4859057,0.48085412,0.49320695,0.48493138,0.41737324,0.49321532,0.486842,0.49051276,0.49049866,0.49031195,0.48932567,0.49199355,0.49290302,0.4842399,0.59222716,0.4844971,0.481039,0.49169496,0.4927844,0.57092327,0.47594562,0.52695894,0.48260605,0.49220902,0.4723584,0.492747,0.49157825,0.4916141,0.47501343,0.6227917,0.47949776,0.6539597
29,0.49790654,0.49979696,0.49873292,0.50376916,0.4727505,0.49856603,0.49861386,0.49829826,0.4986325,0.49833614,0.49886176,0.49845472,0.4976609,0.49887013,0.5634717,0.50271004,0.50139207,0.49868003,0.49781933,0.538435,0.49902815,0.47868165,0.4965317,0.49824724,0.45277512,0.49914458,0.49753836,0.49838328,0.4910712,0.5613531,0.46499395,0.60643685
30,0.497359,0.49907938,0.4987679,0.5023992,0.4721934,0.4984925,0.49832287,0.49805585,0.4986198,0.49824777,0.49850217,0.4984284,0.4977154,0.4983365,0.565766,0.5018827,0.50050217,0.4986458,0.49773255,0.5400809,0.4982785,0.48267668,0.496221,0.49829596,0.45169058,0.4991023,0.49748275,0.4983197,0.4910573,0.55682385,0.4636158,0.60520643
31,0.48729467,0.48400912,0.49405196,0.48786283,0.42874756,0.493985,0.48872575,0.49149945,0.49179083,0.49200162,0.49070197,0.49316403,0.49347308,0.48642796,0.60345626,0.48783508,0.48445216,0.49298587,0.49344254,0.5736482,0.4805553,0.5177153,0.48441082,0.49325868,0.4693685,0.49375302,0.49226424,0.49281037,0.4776586,0.609387,0.46587703,0.6584048
32,0.49662513,0.49716285,0.49807304,0.50062275,0.47316554,0.49795413,0.49718496,0.49717075,0.49779817,0.49779794,0.4974447,0.49774206,0.49713033,0.49685454,0.56254756,0.49972036,0.49821272,0.4980796,0.49747956,0.54045707,0.49712908,0.48265013,0.49450502,0.4977232,0.47185192,0.4982715,0.4967977,0.49786276,0.49083042,0.5597793,0.465391,0.6076559
33,0.46429658,0.44621253,0.48350513,0.4515066,0.31954414,0.48347014,0.46506602,0.4756575,0.47623354,0.47653416,0.47142583,0.4805762,0.4833422,0.45758423,0.6377401,0.4532844,0.44439453,0.4791399,0.4835246,0.6391615,0.4365571,0.5764386,0.45503443,0.48165342,0.52841425,0.48153287,0.48084128,0.47984895,0.44744632,0.7307858,0.48821008,0.7552844
34,0.4964214,0.4954317,0.49713853,0.5004129,0.46932667,0.49716362,0.49599555,0.49642038,0.49676982,0.496649,0.49649844,0.4965328,0.49622828,0.49559134,0.55172354,0.49883422,0.49646968,0.49713546,0.49700952,0.538051,0.49491012,0.47280088,0.49307927,0.4966657,0.48749313,0.49712262,0.495741,0.49711436,0.4891902,0.57185274,0.47378597,0.6129971
35,0.47607312,0.46745193,0.4885341,0.47292322,0.37843752,0.48861557,0.47760335,0.48420748,0.48364857,0.4848347,0.48203793,0.48713392,0.48831573,0.4733732,0.6532312,0.4740789,0.4674614,0.4863771,0.4883079,0.6126547,0.4609629,0.5426037,0.47101015,0.4872546,0.48475176,0.4877051,0.48628384,0.4865357,0.4623673,0.6686122,0.46027213,0.7227786
36,0.4974095,0.4975361,0.49760723,0.50200754,0.47902593,0.49781603,0.49736124,0.497359,0.49740022,0.49771783,0.4976603,0.49731866,0.49693295,0.49721077,0.5568303,0.50036985,0.4986543,0.4980198,0.49755925,0.5345961,0.49769148,0.4772683,0.49492112,0.49737054,0.48409146,0.49786848,0.49643078,0.49791223,0.4912762,0.5579379,0.4694041,0.607868
37,0.49789402,0.49855828,0.49848065,0.50167996,0.47708693,0.49844664,0.49821338,0.4981167,0.49849406,0.4979322,0.49833804,0.49793953,0.4978026,0.49826014,0.54420835,0.50044733,0.49951738,0.49856058,0.49798122,0.53255314,0.4974351,0.48850513,0.4964463,0.49806347,0.46889466,0.49874136,0.4973984,0.49823716,0.49172643,0.55375886,0.47559094,0.59287643
38,0.496625,0.49677664,0.49811327,0.4994897,0.47460267,0.49804065,0.4971113,0.4974175,0.49779916,0.4975962,0.4974817,0.4976739,0.4974909,0.49679753,0.5534434,0.49884444,0.49747568,0.4980808,0.4976301,0.5364777,0.49591357,0.49175432,0.49507523,0.49773178,0.47409165,0.4982806,0.4970492,0.49784604,0.49118716,0.55113894,0.47466177,0.5924638
39,0.45985365,0.4447045,0.48200718,0.45103806,0.3006645,0.48171443,0.4627539,0.47389024,0.47367686,0.4750232,0.47010213,0.47972953,0.4815869,0.45542386,0.71963245,0.4546443,0.44421577,0.47747862,0.48120868,0.6749101,0.43372273,0.5840564,0.45217296,0.47977155,0.4747481,0.48036587,0.4788226,0.4778102,0.43970805,0.75285435,0.44581717,0.8035065
40,0.49351767,0.48961467,0.49500698,0.4936243,0.47873023,0.49577886,0.49276298,0.4942772,0.4939608,0.49531206,0.49373853,0.49460644,0.495162,0.49117795,0.54441136,0.49139777,0.48929313,0.4956053,0.49631542,0.53328687,0.490428,0.4996631,0.48939398,0.49507135,0.53656155,0.4946791,0.49398383,0.49585968,0.48907566,0.55858445,0.48417014,0.6031717
41,0.4785572,0.47007465,0.4896848,0.4746565,0.38930017,0.4898249,0.4796718,0.48580384,0.48530155,0.48584625,0.4837107,0.48821273,0.48971635,0.47569093,0.62350476,0.4749172,0.46966344,0.4875472,0.48965597,0.59471565,0.4636103,0.5489226,0.4739273,0.48841792,0.48655125,0.48874387,0.4878012,0.48772764,0.4659142,0.6551425,0.47646114,0.6913823
42,0.48175305,0.4746048,0.4906023,0.48004588,0.40559444,0.4909191,0.4825301,0.487424,0.48694718,0.48776445,0.48588613,0.4894625,0.49057564,0.47904557,0.6156639,0.4794254,0.47466755,0.4890793,0.49079964,0.5862038,0.4700969,0.53156394,0.47695038,0.4896335,0.49001256,0.4898655,0.4887265,0.48926494,0.4698616,0.6440213,0.47172287,0.68712515
43,0.4957267,0.4941264,0.49667123,0.49840355,0.47291255,0.4971219,0.4955089,0.49618307,0.49614987,0.4961749,0.4961522,0.49608958,0.4964409,0.49470553,0.5402859,0.49594697,0.49467087,0.49683207,0.49696863,0.5318568,0.49353346,0.49599227,0.49293527,0.49638638,0.49115723,0.49664798,0.49559608,0.4967981,0.48906505,0.5662233,0.48462775,0.6024243
44,0.4673225,0.45178458,0.48355347,0.45616472,0.36867803,0.48473996,0.4683493,0.47835508,0.47651273,0.47984138,0.47453368,0.4820484,0.48514113,0.46131837,0.6516395,0.45681524,0.4494196,0.4814519,0.4853021,0.61756766,0.4457008,0.5969774,0.46039698,0.48282638,0.5518713,0.48202303,0.48180476,0.4822967,0.45630783,0.66890603,0.4857368,0.72418946
45,0.47061,0.4562392,0.48510382,0.46224034,0.35790363,0.48578224,0.47111967,0.47992417,0.47900957,0.48003227,0.4766234,0.48300552,0.48585972,0.46496692,0.62764573,0.46164975,0.45494446,0.4822849,0.4859977,0.61500263,0.44836107,0.5725369,0.4632605,0.4837616,0.5182109,0.48357737,0.4829541,0.48286507,0.4552103,0.69826186,0.4884396,0.731462
46,0.47403443,0.46529645,0.48727858,0.47374365,0.34688228,0.48716345,0.47578838,0.48233265,0.4822916,0.48168975,0.48051876,0.48521268,0.48659316,0.47139722,0.66191405,0.47316405,0.46642113,0.48415974,0.4863851,0.6318844,0.45585862,0.53628635,0.4681102,0.4851909,0.43943056,0.48627153,0.48424578,0.48391208,0.45258847,0.7286938,0.45588407,0.76883614
47,0.49084374,0.48769695,0.4939357,0.49406487,0.44844803,0.49451616,0.49078068,0.49274158,0.49231508,0.4930502,0.4924752,0.49330544,0.49375364,0.48910952,0.58441615,0.49128225,0.48847657,0.49378604,0.49440628,0.5562757,0.48634169,0.49515563,0.48669517,0.4934494,0.49018246,0.49374017,0.49232167,0.49383533,0.48099807,0.6048543,0.47116205,0.6548121
48,0.47577327,0.46215186,0.4883947,0.46850196,0.35682732,0.48824444,0.47536966,0.4826947,0.4834178,0.482284,0.4798331,0.48575753,0.4880581,0.469829,0.5961751,0.46741608,0.4614214,0.48479313,0.48810416,0.5934399,0.45506468,0.5380766,0.4676931,0.4867428,0.4929839,0.48688608,0.48600608,0.48553142,0.46025553,0.69541186,0.49714005,0.70677024
49,0.49529445,0.49279436,0.49567094,0.49751863,0.48123637,0.4965415,0.49452686,0.49565494,0.49496093,0.495867,0.4954103,0.49520394,0.49599507,0.49354327,0.5397904,0.49439618,0.49302608,0.4963596,0.4967218,0.5291562,0.493024,0.49769646,0.49204883,0.49569535,0.51147974,0.49565628,0.4947287,0.49649084,0.48969302,0.5563666,0.4863863,0.6033714


==> images/rnn_examples/26/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.0733611,0.11010747,0.061900966,0.1124782,0.5293052,0.032902878,0.08581388,0.038208257,0.09441596,0.05084864,-0.0018628273,0.048153263,-0.001270504,-0.016629918,0.35142535,0.081060134,0.0937487,0.021680303,-0.008114885,-0.5693686,0.31352147,-0.67441446,0.007795936,0.061977368,0.07062788,0.0850664,0.11679481,0.0003784876,0.06053328,-0.26995024,0.49181935,0.1996257
1,-0.063105434,0.08223333,0.036243524,0.10192309,0.42264646,0.026926063,0.06648606,0.022977363,0.050561212,0.025532931,-0.0059131375,0.037138566,-0.0019743622,-0.029623462,0.21809472,0.05262843,0.066653445,0.017666563,-0.016951043,-0.5764934,0.18023571,-0.43699738,-0.009546206,0.04677474,-0.0068769115,0.07021683,0.0994132,-0.008267473,0.041123472,-0.14302628,0.46379542,0.2288445
2,-0.076185405,0.08395003,0.037545316,0.109956056,0.41372827,0.026291449,0.06819524,0.013946303,0.051205672,0.026298877,-0.014243496,0.036208246,-0.0023574803,-0.040472984,0.3011337,0.048176076,0.07110532,0.020731794,-0.022438578,-0.62974215,0.16966556,-0.49052912,-0.016760444,0.04917458,-0.011619357,0.0730797,0.10429653,-0.012184715,0.038566437,-0.15995614,0.4804203,0.15879402
3,-0.07693509,0.09041351,0.035672583,0.11805292,0.42587999,0.033243276,0.07034059,0.022134507,0.04110255,0.015064739,-0.0075733033,0.03180497,0.012228209,-0.03191058,0.27430192,0.050963763,0.072473556,0.015663546,-0.015321196,-0.68153876,0.08335732,-0.44320285,-0.007878636,0.05481196,-0.028805273,0.07309134,0.10627936,-0.012848701,0.03528518,-0.15747252,0.4838297,0.19177936
4,-0.07361717,0.087066755,0.033991743,0.12515159,0.3364684,0.028111838,0.0700121,0.017402234,0.035938174,0.010399711,-0.011914202,0.039974544,0.000264721,-0.044553436,0.11487673,0.054215852,0.06993797,0.020788442,-0.026679344,-0.693522,0.13907644,-0.42030367,-0.024126891,0.051168956,-0.14939927,0.07938473,0.11655005,-0.014380247,0.041543193,-0.2070579,0.5259879,0.114140704
5,-0.029198995,0.023224933,-0.0026840726,0.039411444,0.079007275,0.013959622,0.022676127,-0.003938307,-0.007829193,0.0012308279,-0.008942239,0.00024586337,0.007643707,-0.021529883,0.19289531,-0.008528227,0.016059807,0.008080484,-0.013168511,-0.37429264,-0.11093646,-0.11487349,-0.006263774,0.015753644,0.024755329,0.019519342,0.025383681,-0.010548178,-0.004691638,-0.021640465,0.15275723,0.27441373
6,-0.07045637,0.09030871,0.042994503,0.09792845,0.37826693,0.0317975,0.07567886,0.020077154,0.06462689,0.044599988,-0.011470662,0.030058004,0.0020352043,-0.026454588,0.42849284,0.043313313,0.076563716,0.025574418,-0.016772095,-0.5971606,0.16914332,-0.5884071,0.004173992,0.052944284,0.11604434,0.069776066,0.09262132,-0.009220871,0.037813675,-0.2025052,0.42326024,0.28632167
7,-0.0314701,0.012847456,-0.0038418637,0.032715067,-0.043255694,0.0131778,0.016141709,-0.00839345,-0.011202424,2.4454668e-05,-0.010802436,0.0006783245,0.010545532,-0.023860648,0.11392972,-0.013224695,0.01026439,0.007997456,-0.010422006,-0.28863895,-0.10561421,-0.030156905,-0.011490011,0.015701909,-0.01749708,0.015236959,0.021455977,-0.012839252,-0.004887645,-0.040642772,0.117104046,0.109354764
8,-0.03849888,0.0468786,0.018647457,0.05294674,0.16764951,0.020712571,0.04081321,0.009809304,0.024697857,0.020721316,-0.0056903334,0.012418633,0.007617544,-0.01541036,0.22575174,0.014743546,0.037848696,0.012427981,-0.008646955,-0.3583431,-0.016278483,-0.29045826,0.0041486383,0.030702604,0.11698466,0.03564028,0.046496175,-0.009492617,0.014257019,-0.083990425,0.2243016,0.2070796
9,-0.05677944,0.061406143,0.027733255,0.08993338,0.16986312,0.022471674,0.05091086,0.013019942,0.028671876,0.01017136,-0.009226321,0.03032986,0.004940616,-0.03140953,0.04313012,0.04014999,0.05119263,0.017390413,-0.016252074,-0.5182486,0.11216265,-0.32431424,-0.018059164,0.041875217,-0.1374553,0.05827076,0.08644549,-0.010689268,0.033317346,-0.21428807,0.38722813,-0.007695404
10,-0.070146866,0.08580613,0.037128173,0.10621213,0.3110909,0.028643396,0.071506724,0.019212373,0.052866552,0.031277366,-0.010168478,0.037753765,-0.0017191741,-0.034755304,0.2616266,0.048685238,0.071712665,0.021634215,-0.021446701,-0.5971189,0.1505876,-0.4484703,-0.009452818,0.050507903,-0.018322205,0.072987385,0.10053534,-0.009613438,0.040015157,-0.14131065,0.4531293,0.2036505
11,-0.08524143,0.10502417,0.045769222,0.13690488,0.36156115,0.03360031,0.08668671,0.024116317,0.061013937,0.031364523,-0.012225983,0.05113741,-0.004629564,-0.046416778,0.19146974,0.06631145,0.087183446,0.026516737,-0.028431468,-0.705275,0.22175057,-0.52606994,-0.019913752,0.061337765,-0.116587095,0.09359276,0.13149759,-0.011496661,0.05448335,-0.24029481,0.56663144,0.1710619
12,-0.030105412,0.021165278,-0.003705697,0.037632737,0.043200213,0.01525238,0.021031415,-0.0037469324,-0.008879897,-6.6421926e-06,-0.007758277,-0.00065672153,0.011303263,-0.020009376,0.20227173,-0.0109800035,0.014923105,0.0065911603,-0.00978407,-0.36608276,-0.10741868,-0.06084291,-0.005365617,0.016276233,-0.003754993,0.017059626,0.02264335,-0.009931681,-0.00621593,-0.0038836924,0.1290737,0.23158772
13,-0.031215856,0.033022217,0.013710663,0.035486657,0.12731244,0.015229921,0.030486042,0.0017718077,0.02211674,0.020415312,-0.00920783,0.0052819126,0.0057957717,-0.015851365,0.32658347,0.0009308445,0.027424885,0.014232001,-0.0074584256,-0.30207747,0.0006702541,-0.2520069,0.001377062,0.023565492,0.11668582,0.025015028,0.03106201,-0.008961454,0.0055661486,-0.044338364,0.14516145,0.26640227
14,-0.029115004,0.019745693,0.00758091,0.023401752,0.029884638,0.014801527,0.020777738,0.000349008,0.013213323,0.016079772,-0.0077415397,0.0022450213,0.01255479,-0.012632165,0.22429292,-0.0055294265,0.016581822,0.011342357,-0.001163009,-0.18944487,-0.039099444,-0.13116264,-0.0004044361,0.022428945,0.076834716,0.017340995,0.02130929,-0.008415171,0.0015646928,-0.08595617,0.09076306,0.2618538
15,-0.033009037,0.025468236,0.013744409,0.02732124,0.082417555,0.018055627,0.02378302,0.0047944826,0.020297848,0.016994828,-0.0053336504,0.0026364247,0.018867297,-0.007152564,0.26774746,0.00091332546,0.022403404,0.00980186,0.004997497,-0.20921399,-0.019336496,-0.18754019,0.0046444274,0.02757506,0.08633325,0.018749442,0.025332937,-0.0068823732,0.0046280776,-0.10442468,0.09125327,0.18552747
16,-0.03382558,0.021882556,0.013980965,0.02427693,0.0693389,0.017151821,0.020496199,0.0047524595,0.022679085,0.01655553,-0.0050445367,0.004776447,0.020709297,-0.008017693,0.24189417,0.002437147,0.019527763,0.009101155,0.0088065155,-0.16768117,-0.013001491,-0.15285541,0.00048416664,0.02938935,0.051815204,0.018786086,0.026182724,-0.00506645,0.0054294397,-0.13126568,0.079184026,0.21917863
17,-0.033826992,0.021157995,0.014398228,0.0231796,0.10175497,0.01794662,0.019951127,0.004141249,0.022677803,0.015514468,-0.0049017584,0.002475656,0.023701195,-0.005873001,0.2764871,0.0007260003,0.019660681,0.007476312,0.0111498125,-0.17064038,-0.024413781,-0.17967555,0.0026970683,0.029429266,0.08426247,0.015894221,0.023587516,-0.00536673,0.0029012712,-0.122792184,0.06443492,0.21400297
18,-0.034735132,0.020808721,0.014850014,0.025202801,0.09053647,0.017368617,0.020178545,0.005489327,0.023736795,0.0151942205,-0.0045367074,0.006541727,0.022298027,-0.008137577,0.219819,0.0045587774,0.018982712,0.008113912,0.010621432,-0.15184338,-0.01172281,-0.13807568,-0.0019787524,0.030926052,0.05798959,0.019329349,0.028582145,-0.004966281,0.0065259547,-0.12641014,0.08718142,0.22159143
19,-0.060747087,0.071321175,0.038793314,0.08410245,0.25288486,0.02931289,0.06171828,0.020949032,0.055666983,0.033826813,-0.0060486747,0.033354584,0.0071316482,-0.021570629,0.1979763,0.04432528,0.061925605,0.019380512,-0.0067886766,-0.45708916,0.1867479,-0.44027063,-0.002896785,0.049297046,0.018525254,0.060578898,0.08530293,-0.007698475,0.03950581,-0.23148417,0.37227213,0.12711036
20,-0.034686126,0.014328509,0.0066809817,0.021243181,0.089121886,0.01637474,0.015680227,-0.0013164395,0.013323667,0.011549843,-0.006991549,0.00039924026,0.022546861,-0.012152115,0.2886056,-0.008319653,0.013065399,0.0069728703,0.008471502,-0.1954179,-0.052801393,-0.114599995,-0.004361535,0.02604961,0.054452423,0.013477238,0.019637171,-0.005581959,-0.002781891,-0.09290576,0.057348862,0.28127968
21,-0.03847167,0.033487458,0.018209768,0.038349655,0.13362582,0.019918391,0.032569747,0.007817489,0.02949644,0.023271827,-0.006054387,0.0117355315,0.013767287,-0.012733755,0.22469153,0.009702976,0.029050773,0.012861988,0.0015313558,-0.24509187,0.034685653,-0.24589999,-0.0010013875,0.032196354,0.09394679,0.029372143,0.03943076,-0.0062985043,0.013531864,-0.15088847,0.16916092,0.26046684
22,-0.10482571,0.12812479,0.06843362,0.14362492,0.5268108,0.049249753,0.104779616,0.036092095,0.09648419,0.055490572,-0.008724277,0.049596597,0.014027726,-0.029115945,0.4905188,0.07775155,0.11189244,0.02663553,-0.010034436,-0.71531826,0.27081382,-0.69947577,0.007866064,0.080820374,0.11427939,0.097887315,0.13825427,-0.012067196,0.06153449,-0.27578822,0.5607781,0.12326751
23,-0.03933836,0.017099192,0.0038731575,0.030298464,0.053918526,0.019189686,0.019745467,-0.0042691324,0.0065228944,0.010788516,-0.009254932,0.0023026357,0.020655263,-0.02115015,0.25615615,-0.012489627,0.014354085,0.008465903,0.0026367507,-0.2693577,-0.07816482,-0.10324767,-0.008660069,0.02687405,0.041638236,0.017888283,0.02523125,-0.010545889,-0.0031507707,-0.09430453,0.09863976,0.2663516
24,-0.09410267,0.11882442,0.062479425,0.1430264,0.43707842,0.039453544,0.099588476,0.030127129,0.08850148,0.049833335,-0.012884678,0.057824112,-0.0039284234,-0.04396537,0.3020455,0.076661795,0.102420464,0.031643055,-0.023428436,-0.6974044,0.3213631,-0.6356839,-0.013222683,0.07225989,-0.0022621115,0.10230818,0.14409702,-0.012888223,0.06604473,-0.29045394,0.5955605,0.12726189
25,-0.036374025,0.011280567,-0.00029509142,0.022479462,0.01543374,0.016970119,0.014004833,-0.008448555,-9.567849e-05,0.0069241477,-0.009626965,-0.0048396075,0.022410907,-0.017857723,0.30244192,-0.020542525,0.010381337,0.0054586637,0.0035741308,-0.25373816,-0.115105025,-0.07498735,-0.0046285414,0.02139918,0.062389396,0.009318436,0.012702575,-0.010190682,-0.010788293,-0.05374439,0.040710464,0.20717198
26,-0.022793932,0.016276356,0.0051554404,0.02865359,-0.029951865,0.011305233,0.01887585,-0.0023433738,0.003986252,0.0073067346,-0.007945876,0.0077570938,0.004521819,-0.020306803,0.03453124,-0.0032318793,0.012891739,0.010191933,-0.007780329,-0.19168496,-0.026848046,-0.0818301,-0.010602493,0.017176619,0.03891855,0.019407054,0.026858686,-0.011491788,0.0049026283,-0.09530693,0.13498454,0.131286
27,-0.02567386,0.020959664,0.009980143,0.029611746,0.05363477,0.012261563,0.02124567,0.0026709482,0.013028927,0.010867969,-0.005350516,0.0086333575,0.007806227,-0.014442511,0.12092872,0.003382465,0.017694555,0.0091861095,-0.0034389975,-0.18176286,-0.013715241,-0.13315772,-0.0066494187,0.021421183,0.049136315,0.021096457,0.029413836,-0.006661966,0.0077284947,-0.06596693,0.12733808,0.13448188
28,-0.043780603,0.052407395,0.026068913,0.058194168,0.22981684,0.022645412,0.045221012,0.015217959,0.037288893,0.025693271,-0.0040446175,0.018809492,0.008851368,-0.013800433,0.22950825,0.025520138,0.043822147,0.013557948,-0.00455801,-0.346444,0.05636753,-0.33373243,0.0025012144,0.037120335,0.10113375,0.04201742,0.05708937,-0.006382865,0.023188338,-0.13163552,0.2572083,0.1941616
29,-0.030720275,0.019843232,0.007917079,0.01681972,0.07545986,0.015771497,0.021108437,0.00027224515,0.019156883,0.024391444,-0.0070229154,-0.00068080646,0.011988039,-0.008186249,0.33578157,-0.008193221,0.018320424,0.010211688,0.0017781295,-0.17433181,-0.0106512,-0.16287538,0.0073176227,0.020620102,0.12055638,0.013387837,0.013643955,-0.005671507,-0.00021615298,-0.032253623,0.058146037,0.24737518
30,-0.033449654,0.025133116,0.01332867,0.01898947,0.057871144,0.018279,0.024539465,0.003629744,0.026911624,0.028725097,-0.005907231,0.0024579372,0.013676128,-0.0065350113,0.31400487,-0.0028846054,0.023080708,0.010518688,0.004867312,-0.14948948,0.00882701,-0.17531241,0.011017085,0.024755914,0.14110251,0.016618405,0.017917901,-0.007317585,0.004122146,-0.06195,0.069102705,0.22137938
31,-0.049208242,0.051001158,0.027583528,0.051246475,0.16506155,0.026709963,0.04528512,0.013994797,0.043848865,0.035615455,-0.0050663822,0.018475363,0.0128262285,-0.013528727,0.2580884,0.020635448,0.04396541,0.014792767,0.001185763,-0.28461924,0.06757258,-0.33042154,0.0077561596,0.040411722,0.13258961,0.040229827,0.05238547,-0.009340884,0.022405481,-0.17991535,0.22605829,0.23335133
32,-0.035281617,0.021955645,0.009631854,0.021627959,0.02150849,0.019553464,0.023508064,0.000630659,0.019300904,0.02533119,-0.0068098223,0.0027078257,0.014356376,-0.010906499,0.26546222,-0.0068120016,0.020593453,0.009804005,0.0033611306,-0.17142613,-0.0049334066,-0.15932132,0.0071045435,0.023852153,0.11018802,0.015944734,0.018377697,-0.009328147,0.0025657727,-0.08620838,0.07793931,0.17865668
33,-0.09012866,0.1133803,0.059320178,0.13796972,0.40637368,0.043154158,0.090209804,0.03496242,0.07486082,0.034689702,-0.0050174193,0.051261757,0.012706773,-0.03085472,0.20116039,0.078795485,0.09603544,0.022073874,-0.009842879,-0.67713535,0.25092417,-0.59342474,-0.0036263457,0.0728482,-0.05830059,0.092873216,0.13560224,-0.012165181,0.06113374,-0.34470025,0.55145913,0.0046385196
34,-0.031905882,0.017333038,0.00023801997,0.026922334,0.0047197216,0.017125512,0.0195307,-0.004989284,0.0018301976,0.011389227,-0.008315661,0.0007050064,0.012632904,-0.019001827,0.2156444,-0.013708187,0.01413286,0.0071372497,-0.0029555268,-0.25230253,-0.0747121,-0.09138208,-0.0017073213,0.018659955,0.060309794,0.014176361,0.01781994,-0.011284388,-0.004969936,-0.05828273,0.091749065,0.23732491
35,-0.059965894,0.072392754,0.036764875,0.08077862,0.2536424,0.02778371,0.06244717,0.017079577,0.056925688,0.039531328,-0.009016879,0.030947303,0.0016930935,-0.026281495,0.28479356,0.03662007,0.06186272,0.021658132,-0.011262217,-0.46967393,0.17020048,-0.44989887,-0.0021491465,0.0470654,0.06448306,0.060412552,0.08137037,-0.0086024795,0.035433367,-0.20410913,0.3650169,0.22545235
36,-0.027804062,0.012548855,-0.00028092414,0.018649602,-0.02373029,0.015271855,0.017189426,-0.0050586243,0.0032032563,0.014759402,-0.00803739,-0.000504343,0.011209803,-0.015762309,0.20949335,-0.016402455,0.0109316595,0.008397732,-0.002356074,-0.18537681,-0.062022835,-0.08348209,-0.0008147171,0.016535893,0.07858614,0.011065599,0.011836493,-0.009640112,-0.004838444,-0.05177064,0.06269303,0.23440681
37,-0.027716393,0.019336691,0.008655176,0.020343976,0.038221717,0.016029753,0.02010148,0.0009963937,0.013756787,0.017158682,-0.005465394,0.00097483484,0.014255881,-0.008794523,0.22785561,-0.0060707172,0.017153364,0.007927759,0.0023002436,-0.16121517,-0.045251552,-0.15029809,0.004893383,0.021332873,0.12020224,0.013818383,0.016826512,-0.0080556795,0.0008647926,-0.06904247,0.066889495,0.16374552
38,-0.028527299,0.021009803,0.01057397,0.020997757,0.025721835,0.016420316,0.021526027,0.0032554965,0.01846132,0.020429023,-0.0046453634,0.0043840087,0.012697257,-0.00842577,0.20008351,-0.001622262,0.018912684,0.008785309,0.0029865508,-0.13736129,-0.010649096,-0.1505597,0.005022599,0.02268876,0.093385845,0.016222041,0.020060923,-0.0069437297,0.0046641366,-0.09203811,0.07874183,0.16469485
39,-0.09865567,0.12943748,0.07179078,0.13696906,0.4819056,0.046253778,0.105717316,0.03874617,0.11007722,0.06736298,-0.007672099,0.056755323,0.003153999,-0.02972187,0.4584716,0.0828077,0.113065206,0.030898416,-0.010572036,-0.6738836,0.373146,-0.7188186,0.007330152,0.07893008,0.041916247,0.10139598,0.13949232,-0.006985843,0.06895106,-0.33822697,0.55784094,0.17698357
40,-0.02502918,0.0049751345,-0.00733764,0.026126605,-0.08701648,0.011999433,0.012002884,-0.010709066,-0.014966543,-0.00019554887,-0.009475787,0.004290062,0.0059327264,-0.027888514,-0.016240196,-0.017708044,0.003228479,0.005524686,-0.00998207,-0.19376609,-0.10145922,0.02815438,-0.016262472,0.011325147,0.010823244,0.012396024,0.017923309,-0.015374196,-0.0049814773,-0.058571566,0.11180403,0.11932742
41,-0.05034714,0.062798515,0.031283468,0.07485036,0.27762565,0.021894274,0.05350044,0.015097337,0.044567507,0.027527502,-0.0073000574,0.027483104,9.444356e-05,-0.024745254,0.22536185,0.03368754,0.05285179,0.017290352,-0.012780812,-0.43344572,0.12117482,-0.38654444,-0.006950531,0.040038433,0.06282802,0.05390268,0.074915126,-0.0076028467,0.030949734,-0.13089445,0.34439,0.15146904
42,-0.048160795,0.051689286,0.020850485,0.06532996,0.20977448,0.022108885,0.046997365,0.008837865,0.030136073,0.024548259,-0.008645939,0.020300947,0.002262227,-0.024687313,0.22933815,0.020016298,0.04342867,0.016290072,-0.013597628,-0.41551974,0.069544375,-0.34203747,-0.0053308327,0.033691794,0.058662813,0.044672955,0.060450174,-0.009636877,0.021470478,-0.12839317,0.29624575,0.21405797
43,-0.026453748,0.012518107,-0.0011648781,0.025086429,0.039449073,0.012544467,0.015869156,-0.0041113147,-0.004107631,0.005150917,-0.0077142525,0.00023796549,0.010121484,-0.016764944,0.15052381,-0.010708827,0.009750433,0.007086896,-0.00650248,-0.21071422,-0.0963243,-0.05651107,-0.0061025363,0.015558211,0.07009977,0.0133168055,0.017847352,-0.010515656,-0.0033989584,-0.01647072,0.10192521,0.19346812
44,-0.052761383,0.06458402,0.03079748,0.09277263,0.18945947,0.018209014,0.057899013,0.015475869,0.038599193,0.02095331,-0.010323937,0.042349588,-0.013011673,-0.039063368,-0.062228367,0.047179766,0.053744245,0.02292008,-0.027720004,-0.44975874,0.17759402,-0.30789202,-0.026711717,0.039987676,-0.070671104,0.0683995,0.09712346,-0.01170468,0.044688143,-0.15269962,0.45631498,0.072428904
45,-0.062599756,0.07555357,0.031725746,0.10379695,0.3266241,0.025099656,0.06412982,0.016633714,0.035812017,0.017820915,-0.009587535,0.033925638,-0.0014275769,-0.033815913,0.13961583,0.045478094,0.062377807,0.019861924,-0.024371464,-0.57835853,0.1177576,-0.44612634,-0.015621106,0.04437949,-0.014275341,0.068003915,0.09701577,-0.0114181405,0.03830838,-0.17314728,0.4574668,0.1022876
46,-0.08144657,0.09514873,0.04171261,0.10499984,0.46008798,0.03649578,0.07782913,0.020839935,0.06139578,0.042152245,-0.010418288,0.026347233,0.01104532,-0.02480281,0.5101816,0.042701125,0.08048118,0.021100326,-0.013183404,-0.6451787,0.10412341,-0.6075661,0.00857812,0.057175394,0.14700481,0.06995624,0.09343711,-0.008854544,0.033695884,-0.18355654,0.42703843,0.30457973
47,-0.035816666,0.023527011,0.00027501397,0.03822661,0.067120805,0.017123137,0.026891213,-0.003652444,0.0010044646,0.013872933,-0.010589047,0.0048100213,0.006636468,-0.02469903,0.19845153,-0.009287617,0.018178906,0.012260245,-0.01260461,-0.3214132,-0.07465024,-0.15061471,-0.0077407863,0.020692123,0.053101268,0.02365021,0.02921554,-0.011376566,0.00044021613,-0.06575019,0.16761057,0.2985608
48,-0.06527786,0.08336017,0.03639975,0.10679804,0.33776194,0.032567654,0.0691534,0.024583213,0.04125543,0.019930148,-0.0054120556,0.03177014,0.009885976,-0.025395598,0.20079228,0.048474867,0.067686036,0.019648151,-0.015254981,-0.6119613,0.11909283,-0.44027618,-0.0046714204,0.05224199,-0.011307384,0.06899244,0.099566594,-0.012114064,0.03891116,-0.17014198,0.4539981,0.1209672
49,-0.018677942,0.0013937689,-0.010288468,0.01984194,-0.06595034,0.007192813,0.008904603,-0.010904195,-0.019486798,-0.002378558,-0.010607651,-0.0015413428,0.0036243082,-0.023595106,0.04213831,-0.019733062,-0.0007878708,0.008243981,-0.0145419445,-0.19154347,-0.13365214,0.050972875,-0.015080135,0.0075412504,0.020779494,0.009471683,0.01167344,-0.012619675,-0.007986443,0.011967866,0.09001696,0.17474562


==> images/rnn_examples/26/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.014236713,0.022133825,0.014252942,0.021311874,0.040768888,0.00689563,0.01756034,0.007744976,0.020794861,0.010802465,-0.0003818502,0.010768412,-0.0002770346,-0.0032849845,0.0394046,0.01600673,0.017639173,0.004794826,-0.0017876974,-0.079742566,0.074419655,-0.12087741,0.0015390401,0.013452932,0.007257742,0.018829828,0.02587594,7.865364e-05,0.0131844785,-0.058922745,0.11735065,0.023626795
1,-0.01965709,0.027315574,0.015467145,0.030272778,0.05543785,0.009150359,0.0224286,0.00854624,0.021519661,0.010810815,-0.0014295104,0.013720312,-0.0005751553,-0.007612818,0.053713504,0.018109871,0.02119041,0.006333703,-0.0046814424,-0.13534571,0.076191634,-0.14691022,-0.0012248856,0.016898435,0.0025802725,0.025039405,0.03492132,-0.0017292805,0.0152177,-0.069973074,0.16497648,0.047833536
2,-0.023969349,0.02909703,0.016049169,0.034740265,0.05569318,0.0098789865,0.02437649,0.0068626213,0.02146585,0.010721888,-0.003588762,0.014616316,-0.00078919437,-0.011515596,0.07223,0.017618425,0.022782855,0.0075815953,-0.007193337,-0.17906706,0.07452701,-0.17229447,-0.0038758963,0.018675951,8.972125e-05,0.02805518,0.039519526,-0.003360705,0.015173522,-0.085734434,0.18280835,0.056472357
3,-0.02731504,0.032444824,0.01627434,0.040074542,0.057267614,0.011925505,0.026552005,0.007926359,0.019846132,0.008464529,-0.0033205163,0.014358585,0.0023271954,-0.011983182,0.07626666,0.018547695,0.024713583,0.0072439304,-0.0069576404,-0.21355921,0.053066216,-0.16897066,-0.0034330918,0.021194354,-0.0030830696,0.030246938,0.04310768,-0.004372756,0.014786096,-0.093378305,0.2011482,0.06371048
4,-0.02684207,0.031522244,0.015638718,0.041120995,0.048997335,0.011481187,0.026366945,0.0071763056,0.017280491,0.006189886,-0.003947693,0.015732203,0.0011717553,-0.01411655,0.06180046,0.018537808,0.023526255,0.008005545,-0.009193564,-0.24284251,0.055971105,-0.16748221,-0.0062481933,0.021039097,-0.017517103,0.031935643,0.045972556,-0.005041958,0.015589056,-0.10772623,0.21025129,0.062233474
5,-0.021174813,0.022030855,0.007108499,0.032394726,0.041203253,0.009364332,0.019211685,0.0029055993,0.006838129,0.0034814759,-0.004216628,0.007937348,0.0024410575,-0.012540325,0.06836174,0.0076380717,0.016557576,0.006021672,-0.007851692,-0.1876853,-0.0021843712,-0.09741698,-0.004781696,0.014505292,-0.002190064,0.020740308,0.029223727,-0.005126175,0.006717726,-0.06589848,0.16121149,0.09115091
6,-0.023869729,0.028597856,0.01340046,0.034006216,0.04508729,0.011198423,0.02476788,0.0055248104,0.017683417,0.011306431,-0.004348261,0.010570208,0.0016081198,-0.011047895,0.10851061,0.012426589,0.02241533,0.008606733,-0.007475506,-0.21470742,0.039677486,-0.16943951,-0.001258257,0.01853351,0.012608265,0.025485495,0.034527127,-0.004360936,0.011304006,-0.09957722,0.16259928,0.11481234
7,-0.019989826,0.01778608,0.005743455,0.02603978,0.01777718,0.008961242,0.016693791,0.00089424464,0.0062441975,0.005808226,-0.004843561,0.005474619,0.0033690436,-0.011450809,0.07243264,0.0032063494,0.014204165,0.0062909876,-0.006320286,-0.15953489,-0.008537228,-0.08485101,-0.0033954196,0.013177775,0.0014568984,0.016549077,0.022544596,-0.0053218543,0.004520865,-0.059754547,0.11835256,0.08382949
8,-0.018476658,0.019351462,0.0073377322,0.024663994,0.033157263,0.009202782,0.017565554,0.0026927881,0.008935943,0.007680143,-0.0036639054,0.0056426874,0.003454023,-0.009024982,0.08752781,0.004940088,0.015333287,0.00604966,-0.0051503372,-0.1620454,-0.008321007,-0.108849,-0.0006705817,0.013686206,0.022735206,0.016576545,0.022035465,-0.004799638,0.00549929,-0.060074586,0.1094165,0.096464716
9,-0.020408643,0.021675443,0.010101873,0.029121079,0.034605484,0.009267707,0.019087832,0.0040285066,0.010834391,0.0059039677,-0.003682009,0.009690034,0.0027722989,-0.010718774,0.060719673,0.010446279,0.0169558,0.0068538077,-0.0061897454,-0.20226265,0.022838525,-0.12534468,-0.004093402,0.015935773,-0.0075559756,0.021351216,0.030280752,-0.0046162014,0.010049464,-0.08384454,0.14206415,0.06772963
10,-0.023377705,0.02713722,0.013402262,0.03395876,0.040467326,0.010476378,0.023662286,0.0058314344,0.016807264,0.009505676,-0.003831512,0.013076015,0.00095362816,-0.011875062,0.07808627,0.014441171,0.021286348,0.0080767535,-0.0077191195,-0.2199023,0.046706557,-0.15394731,-0.003755741,0.018586531,-0.0063560754,0.026355436,0.03658383,-0.0042211437,0.013256978,-0.09424554,0.16694722,0.08053344
11,-0.026187364,0.0314662,0.016694624,0.03881862,0.038060337,0.011622824,0.0274962,0.007294213,0.020850679,0.010841689,-0.0041226423,0.01726798,-0.0005227305,-0.013894101,0.07656103,0.018341402,0.02407103,0.009466188,-0.009743042,-0.24173847,0.071930215,-0.17779146,-0.0053474284,0.021510368,-0.0144830365,0.03251626,0.045199618,-0.0042646583,0.01723606,-0.117940456,0.19574803,0.08340145
12,-0.02157828,0.022050673,0.007477322,0.03157086,0.030572891,0.009891529,0.01981016,0.0030997482,0.0085895015,0.0056735417,-0.0040957946,0.008594434,0.002473002,-0.012323856,0.07661189,0.0071200524,0.01706189,0.006488676,-0.007398558,-0.18046047,0.0055081034,-0.08602754,-0.0041834987,0.015068088,-0.0064133573,0.020729618,0.02856356,-0.0046399073,0.007349677,-0.062592655,0.1527885,0.09038942
13,-0.017935948,0.018651078,0.0070297285,0.0240705,0.0350687,0.00851945,0.017004197,0.001946515,0.009559245,0.007669398,-0.004205003,0.0055080643,0.002615346,-0.009784899,0.11264812,0.0037356478,0.014830583,0.0066470844,-0.005443892,-0.1597858,0.002893552,-0.1016858,-0.0017152936,0.013087278,0.02081131,0.016242938,0.021530593,-0.004417226,0.0048638745,-0.050099544,0.10718621,0.111662015
14,-0.016087921,0.014158003,0.0053673764,0.017975315,0.023431104,0.007880886,0.013613913,0.0010628728,0.008021109,0.0077696326,-0.0039940695,0.0032965613,0.0043776287,-0.00798512,0.10981598,0.00052039477,0.011500111,0.0061087357,-0.0030027132,-0.122212954,-0.008354093,-0.07985507,-0.00095517945,0.012018258,0.027162379,0.0123594105,0.015932677,-0.004260333,0.0027798277,-0.04925576,0.074446306,0.11998318
15,-0.01613412,0.013344689,0.0060897097,0.01578679,0.027454773,0.0083472,0.012648898,0.0017011074,0.009043226,0.00804081,-0.0032949313,0.0022918968,0.006814484,-0.005735814,0.11785358,0.0004857877,0.011227961,0.0054726982,-0.0002717284,-0.110742435,-0.008891322,-0.0829007,0.0006631272,0.0127721755,0.03167156,0.010798817,0.014177498,-0.0038053188,0.0024996393,-0.054325726,0.058453232,0.108895965
16,-0.016330406,0.012039985,0.006494931,0.01392417,0.027693987,0.008365934,0.011356317,0.0020122349,0.010123822,0.008084093,-0.002877589,0.0023172968,0.008478192,-0.0048276484,0.11683155,0.00084508845,0.01038703,0.0049756193,0.0020263682,-0.09544176,-0.007576587,-0.076422215,0.00044760172,0.013594546,0.027049799,0.010018921,0.013503648,-0.0031377077,0.0025636377,-0.06328828,0.047626033,0.1093433
17,-0.01654176,0.011299858,0.006821652,0.01282796,0.034605715,0.008603111,0.010636657,0.002027422,0.010713774,0.007872403,-0.002647084,0.0017670885,0.010071657,-0.003872126,0.12271307,0.0006058774,0.01008744,0.0043411176,0.003757955,-0.08846218,-0.00977986,-0.07947742,0.0008902866,0.014061072,0.031830266,0.008943043,0.012569069,-0.0028878213,0.0019786223,-0.066661604,0.038879916,0.10834127
18,-0.016688377,0.010704284,0.007070698,0.012579283,0.03550995,0.008523027,0.010241344,0.0023459406,0.011199203,0.0076517197,-0.0024208666,0.0024896679,0.010467557,-0.003912388,0.11473515,0.0014222125,0.009619544,0.004162159,0.0044720536,-0.08064147,-0.007725243,-0.07218833,-4.546122e-05,0.014589885,0.029018354,0.00922072,0.013282494,-0.002649416,0.0025731986,-0.06875197,0.040178936,0.10983527
19,-0.020345088,0.01995965,0.012574875,0.022801517,0.04207759,0.010447401,0.018079279,0.005575407,0.018030984,0.011150768,-0.0024185411,0.008892552,0.0065990617,-0.0063304473,0.116118096,0.00994633,0.016796757,0.006426428,0.0005896662,-0.13465233,0.0410988,-0.13116995,-0.0006327079,0.01807222,0.019995073,0.018315028,0.025854798,-0.002937852,0.010123279,-0.101215996,0.10697276,0.10526921
20,-0.019345073,0.014104244,0.007962197,0.017905468,0.042466905,0.009484899,0.013362626,0.0026355817,0.012534563,0.0086162,-0.0029987977,0.0045808237,0.0089326585,-0.006359759,0.11802346,0.0031402204,0.012335259,0.0050057755,0.002386381,-0.10438466,0.0061507067,-0.08425474,-0.001413511,0.015665628,0.02087568,0.012607072,0.017945142,-0.002895994,0.004461859,-0.07595309,0.071804374,0.11413156
21,-0.018367762,0.014675443,0.008365367,0.017617503,0.041840293,0.009368162,0.014216476,0.003118163,0.013243018,0.009777666,-0.002885181,0.00508948,0.007683995,-0.0060605966,0.118294805,0.0038146188,0.01265863,0.0055683106,0.0015398449,-0.10864387,0.0116732335,-0.10055745,-0.00091251405,0.015404387,0.03079695,0.013282949,0.018286359,-0.0029099158,0.005376661,-0.08418716,0.07415972,0.12570496
22,-0.02751824,0.030943865,0.019559238,0.033293214,0.041354608,0.014199864,0.02696195,0.008385965,0.027027357,0.015893258,-0.002980696,0.013234048,0.0065371585,-0.008108801,0.14648426,0.016274065,0.025096687,0.008350089,-0.001439698,-0.17492893,0.06808949,-0.18179975,0.001111287,0.024191545,0.026912818,0.027413856,0.03835596,-0.0037459307,0.015310092,-0.13120206,0.1561798,0.12953115
23,-0.024549726,0.02081843,0.01075194,0.026595725,0.03759727,0.012265682,0.019281588,0.0035604048,0.015529542,0.011004065,-0.0038619277,0.007280877,0.008435276,-0.009556829,0.11772495,0.0055970987,0.017553803,0.006378357,-9.827831e-05,-0.12975478,0.010685134,-0.099638686,-0.0015062031,0.019058198,0.01981331,0.018357454,0.025701238,-0.004542846,0.007138122,-0.088352725,0.11567955,0.11914853
24,-0.026960077,0.030181363,0.019010806,0.03462438,0.035290405,0.013170793,0.027082348,0.0071656248,0.025594277,0.014917843,-0.0040899115,0.015785487,0.00301915,-0.011900953,0.13831426,0.015933968,0.023921909,0.009596019,-0.004993593,-0.19186112,0.07909691,-0.17245413,-0.0030095598,0.023528451,0.01321734,0.030139126,0.042176414,-0.00454066,0.016681362,-0.13533801,0.17342186,0.13095939
25,-0.024181733,0.019625964,0.009524336,0.026556222,0.027190445,0.011380051,0.018373726,0.0019555974,0.013396639,0.0096894,-0.0046523735,0.0068734633,0.0071217697,-0.0110977385,0.12357012,0.0035806426,0.016587436,0.0063536493,-0.0017221768,-0.133967,0.006491565,-0.08525752,-0.002831428,0.017614737,0.019035466,0.017823348,0.024891576,-0.0049540563,0.0061205933,-0.07872766,0.11862339,0.10665546
26,-0.017133903,0.013282642,0.0059635136,0.019484036,0.0062798006,0.008285284,0.013440608,0.00039125557,0.007518571,0.006506752,-0.0041552125,0.0052752374,0.0045986413,-0.010182905,0.077068545,0.00096877257,0.010936768,0.005599751,-0.0027322737,-0.114452116,-0.0035232087,-0.064249985,-0.0038794025,0.012791235,0.019055814,0.013492907,0.018717166,-0.005183128,0.0041433214,-0.067977965,0.08910598,0.094082594
27,-0.014598504,0.011551219,0.005403719,0.016713664,0.013790432,0.0070647304,0.011750233,0.000832559,0.0068960795,0.0058485083,-0.0033401975,0.0047117467,0.0041739326,-0.008470469,0.069387436,0.0012826512,0.009561139,0.0050136168,-0.0021911163,-0.101457335,-0.005139899,-0.064032316,-0.0034960879,0.011523312,0.020458536,0.011818097,0.016407227,-0.004172553,0.0038915789,-0.054846726,0.075028054,0.084829755
28,-0.016860763,0.017424818,0.008943733,0.020974401,0.039689533,0.008659124,0.016036477,0.0038676003,0.012197629,0.008813922,-0.002530813,0.0067722728,0.004117665,-0.0071492465,0.08645509,0.0063911458,0.01422322,0.005664839,-0.002145674,-0.12698303,0.011460345,-0.10714143,-0.0010867303,0.014323386,0.028951004,0.015721995,0.021485716,-0.0034950525,0.007269147,-0.06792995,0.09720257,0.09308115
29,-0.016220488,0.0138586685,0.0064213728,0.015332599,0.03536784,0.008309204,0.013426452,0.0020620122,0.010872774,0.01048421,-0.003027787,0.0032267126,0.005034372,-0.0056929737,0.12174981,0.0012444268,0.011991966,0.005389711,-0.00064371846,-0.09858274,0.0028933783,-0.08784453,0.0012449459,0.012317484,0.03992869,0.011181422,0.014123303,-0.0031716449,0.003577599,-0.045621857,0.06276277,0.1049438
30,-0.016276851,0.01309858,0.006499925,0.012424317,0.028143112,0.008631309,0.012748933,0.0019155868,0.012062835,0.012294341,-0.0029572065,0.0022146048,0.0058728755,-0.0044405884,0.14036247,-9.51826e-05,0.0116891265,0.005293764,0.0008737611,-0.08332717,0.0036422869,-0.08507002,0.003320213,0.012238751,0.05072673,0.009666477,0.011430159,-0.0033742303,0.0027682413,-0.04204763,0.046063095,0.10916263
31,-0.018992718,0.017944697,0.009868524,0.017556861,0.037155915,0.010413305,0.016646245,0.0041429307,0.016320067,0.0143396985,-0.0025898616,0.0054974477,0.0058991103,-0.0052143503,0.13989276,0.0047133965,0.015419389,0.006116003,0.0007080406,-0.10327947,0.018603673,-0.11861981,0.0033423568,0.015522823,0.05172673,0.0142975105,0.018008638,-0.0038116158,0.006601543,-0.07160396,0.075596996,0.11685027
32,-0.018286185,0.014478729,0.0073048426,0.014459653,0.023226015,0.010068149,0.014214722,0.0022660287,0.012956704,0.013462609,-0.0029792192,0.0034163722,0.0064926567,-0.005318871,0.13411476,0.0007172275,0.012965531,0.005495977,0.0011787675,-0.087565005,0.0077551766,-0.09326254,0.003424711,0.013661548,0.04825664,0.01107347,0.013500788,-0.0042087613,0.0039108917,-0.061260086,0.05606692,0.10395241
33,-0.02509606,0.028211588,0.017182048,0.030905392,0.037497893,0.013366399,0.024254402,0.007885316,0.022516347,0.013372446,-0.0022937353,0.012986196,0.005742729,-0.008193628,0.12822975,0.01509709,0.022386754,0.007388942,-0.0015984362,-0.17707284,0.061534546,-0.15829629,0.0007273998,0.021910299,0.025263285,0.025685709,0.036048558,-0.0043958393,0.0148692215,-0.115950376,0.15097074,0.09114297
34,-0.021302382,0.019287243,0.008615402,0.024351338,0.02390741,0.01129037,0.017672477,0.0030903043,0.011936537,0.009771453,-0.0032553775,0.006721288,0.0060572033,-0.009029895,0.10594181,0.004668334,0.015941326,0.0055397702,-0.0015409918,-0.13012114,0.0093858065,-0.08627895,-2.3510383e-05,0.0158236,0.02389028,0.016430983,0.022567386,-0.0050563845,0.0064172656,-0.07515415,0.10938217,0.097813085
35,-0.022267226,0.02407015,0.012801374,0.027485572,0.036567967,0.011412813,0.021654846,0.0050911815,0.0185922,0.013393732,-0.0034511625,0.010339434,0.0032674477,-0.009647478,0.12499525,0.009883921,0.019662881,0.007597378,-0.0032992389,-0.16191676,0.04586709,-0.14177667,-0.0004656279,0.01812467,0.023365395,0.02165046,0.029285498,-0.0042651775,0.010884689,-0.10232365,0.1316151,0.11156608
36,-0.018532878,0.015658792,0.0063378997,0.019616365,0.015842024,0.009677313,0.015513284,0.0014471932,0.010255416,0.01052531,-0.0037755053,0.005087523,0.0044236053,-0.008929643,0.10804841,0.0010954236,0.013221465,0.0059367856,-0.0022555403,-0.11340858,0.005791677,-0.08215781,-0.00044311173,0.013290911,0.028373502,0.013656064,0.017677924,-0.0045630126,0.004336134,-0.06561895,0.085316025,0.11006905
37,-0.016076412,0.012596362,0.005306501,0.01491196,0.0155305145,0.008767758,0.012708738,0.00096614903,0.008527316,0.009468211,-0.0032255074,0.0027753508,0.0057166372,-0.006619396,0.11008294,-0.0009547089,0.010834837,0.004923819,-0.0005593821,-0.09486854,-0.008467522,-0.076584086,0.0009831797,0.011879488,0.041030012,0.010223575,0.012948032,-0.004250844,0.0023470258,-0.054394986,0.057385,0.10013647
38,-0.014937979,0.01137821,0.0052535916,0.012593029,0.012696534,0.00837909,0.011591639,0.0012734481,0.008786705,0.009720698,-0.0027357342,0.0024589165,0.0059604743,-0.005339833,0.10704321,-0.0008739868,0.009989254,0.0046185553,0.00045423207,-0.08019529,-0.0068699718,-0.07388977,0.0017112372,0.011477964,0.041436672,0.009071914,0.011348148,-0.0038113808,0.0022947108,-0.053896263,0.04656835,0.09451184
39,-0.024466462,0.029338099,0.018716998,0.029480558,0.031317372,0.013052934,0.025667256,0.008041508,0.027570834,0.01819206,-0.002677258,0.013513962,0.0034005833,-0.007806403,0.14695434,0.015131659,0.023902161,0.008785607,-0.002053904,-0.14615749,0.082001925,-0.16890188,0.0020744593,0.021870233,0.029289538,0.026034646,0.035233043,-0.0031068034,0.015520843,-0.11846485,0.14478311,0.108312555
40,-0.01919032,0.016728768,0.0075605474,0.022812866,0.0021741928,0.009840135,0.016547795,0.0018113105,0.010524528,0.00949704,-0.0037100299,0.007890536,0.0031999808,-0.010869783,0.05584621,0.0037019765,0.013893536,0.005841086,-0.0034842289,-0.10268483,0.009922725,-0.06767208,-0.0027701654,0.013979431,0.014524092,0.016234225,0.022197537,-0.0053447816,0.006814423,-0.06918626,0.11240772,0.07913889
41,-0.019632788,0.021252692,0.011087162,0.026033275,0.035791658,0.009542693,0.019458512,0.004136679,0.01528726,0.010687667,-0.0033343355,0.010181941,0.0015587613,-0.010307,0.077418976,0.008909801,0.01721964,0.0068004364,-0.0046180803,-0.14264677,0.03461033,-0.11940364,-0.0027596627,0.01580789,0.018113935,0.020253042,0.02791568,-0.004225919,0.010160405,-0.08031132,0.13164836,0.08464115
42,-0.020107342,0.021601034,0.010395781,0.026915455,0.043833457,0.009714266,0.020001907,0.0039969375,0.014470827,0.010845457,-0.0035666167,0.009734935,0.0012905197,-0.010419254,0.08682717,0.008680164,0.017591527,0.0071331575,-0.005429556,-0.1541052,0.033384513,-0.13457069,-0.0024986472,0.015505566,0.018833427,0.020295383,0.027634326,-0.004253651,0.009749844,-0.08171035,0.13361606,0.093101434
43,-0.016756976,0.014071968,0.0049003335,0.020273574,0.031562053,0.008012762,0.0140914265,0.0010667617,0.0062914765,0.0067584286,-0.003699274,0.0049329824,0.003122778,-0.009403535,0.0749302,0.0018259692,0.011465268,0.005329487,-0.004325855,-0.11902034,-0.00862435,-0.07678715,-0.0027554932,0.011606459,0.02423872,0.013442486,0.01820318,-0.004715127,0.0040452993,-0.047378734,0.09540351,0.09304788
44,-0.017738696,0.018856231,0.009424113,0.02590222,0.032826103,0.007519961,0.018150026,0.0036362282,0.011414421,0.0076182247,-0.0037761717,0.0118478425,-0.0013971283,-0.01185512,0.047307774,0.009884582,0.01476761,0.0075661335,-0.00820551,-0.16024311,0.039166365,-0.10897662,-0.006505146,0.014116978,0.005140214,0.021556979,0.03005768,-0.004646187,0.011634685,-0.065608926,0.14661568,0.08719619
45,-0.021035718,0.024161406,0.011947677,0.03238619,0.045775875,0.008987738,0.021980507,0.0051841456,0.013520667,0.0075093023,-0.0038046986,0.013369887,-0.0009949852,-0.012392731,0.049164757,0.013564569,0.018745663,0.008092533,-0.009436408,-0.19759472,0.046175517,-0.14279088,-0.0061907344,0.016544476,0.0008510067,0.025640432,0.0361115,-0.0046687126,0.013764324,-0.0826635,0.17614922,0.0777779
46,-0.026780713,0.031434163,0.015517143,0.03725443,0.05323689,0.012252259,0.027124163,0.0069001704,0.020368667,0.012799523,-0.004051238,0.0124177085,0.0019688667,-0.0110218255,0.09182569,0.015394287,0.02503803,0.008687096,-0.007538933,-0.21229912,0.046702355,-0.18795015,-0.0011395841,0.0206677,0.016246254,0.028072534,0.038307834,-0.004159091,0.013681746,-0.10671995,0.17881541,0.098095626
47,-0.022149954,0.021439612,0.0077525885,0.028695723,0.041300096,0.01034653,0.020222446,0.002713819,0.010434789,0.009808176,-0.0045784405,0.007361874,0.0025824192,-0.011437298,0.085697055,0.0056090513,0.017197736,0.007312074,-0.0068121194,-0.16060264,0.002279007,-0.12159084,-0.002393226,0.015324111,0.018119702,0.019698538,0.026059162,-0.004806199,0.006883882,-0.07458992,0.13517748,0.1157702
48,-0.02381087,0.027209567,0.012422158,0.034203112,0.046887904,0.011914867,0.024141772,0.0064306413,0.014483379,0.008999193,-0.003257709,0.010861271,0.0034589274,-0.0104512945,0.08581933,0.012454852,0.020921396,0.0080064535,-0.006735835,-0.20829831,0.02950524,-0.15296075,-0.0020437303,0.019002786,0.00834726,0.025336757,0.035197213,-0.004889538,0.011836369,-0.09004348,0.16681308,0.103154846
49,-0.01690529,0.014360342,0.003605464,0.023357421,0.013827596,0.007945339,0.014653132,0.0007616719,0.0024934511,0.004037877,-0.004270627,0.0050441273,0.0026445193,-0.011152958,0.047876153,0.0016537337,0.010930372,0.006042831,-0.006959865,-0.1355315,-0.0203762,-0.05760465,-0.0047120047,0.011446062,0.0086403685,0.014955686,0.020416675,-0.005579728,0.004041028,-0.043001678,0.11487976,0.09524074


==> images/rnn_examples/26/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4223269,0.43433735,0.46459442,0.4293929,0.21354896,0.45055732,0.44075269,0.44532782,0.45674857,0.44887727,0.44529712,0.457796,0.45641664,0.43029866,0.16285576,0.4185374,0.4215052,0.45674738,0.45719746,0.21436816,0.41923755,0.3098531,0.4321759,0.45150253,0.15279783,0.45495433,0.4558861,0.44048923,0.45966426,0.36474404,0.5836158,0.19097395
1,0.43551198,0.44239914,0.4687499,0.44144854,0.25422335,0.45717624,0.44894716,0.45208505,0.46201074,0.45565754,0.45294318,0.46275914,0.46325314,0.43940878,0.20764263,0.42300224,0.43003026,0.46306276,0.463747,0.24893194,0.4328572,0.32934538,0.44210643,0.4566308,0.19466095,0.4599764,0.45962688,0.449244,0.465614,0.37486932,0.57324123,0.23661149
2,0.42615253,0.4339288,0.46229893,0.4335193,0.23825547,0.45049044,0.4412792,0.4446379,0.4549176,0.4482099,0.4454697,0.4557803,0.45671642,0.43087548,0.17785442,0.4120741,0.42055032,0.45533907,0.4575429,0.2298,0.4225214,0.30607736,0.43407956,0.44921184,0.16479006,0.45257387,0.45222747,0.44109032,0.4592778,0.3679225,0.58240443,0.19566953
3,0.43709034,0.4439576,0.46824524,0.4445477,0.2445603,0.45636055,0.44992867,0.45104766,0.4624267,0.45460704,0.45213905,0.46158227,0.46246213,0.4393524,0.18290336,0.42153063,0.4300109,0.46258128,0.4628732,0.25179383,0.42491278,0.3108119,0.44379088,0.45512396,0.17020506,0.4592097,0.4577382,0.44766003,0.46455505,0.37087345,0.5733881,0.21722147
4,0.42360318,0.4291647,0.46069914,0.4286722,0.2416668,0.4473457,0.4370292,0.4414149,0.45302373,0.44542265,0.4419502,0.4532106,0.45485112,0.42560706,0.18098672,0.40171525,0.41303012,0.45316324,0.45606336,0.2560274,0.41761068,0.2792344,0.4304623,0.44601908,0.1624151,0.4503729,0.44944283,0.4387181,0.45832375,0.33925167,0.5915795,0.19876562
5,0.48494086,0.4854605,0.48841798,0.49192354,0.3996421,0.48681256,0.48782697,0.48461786,0.48723352,0.48517534,0.48616365,0.48643744,0.4884908,0.48444024,0.3615262,0.47892013,0.48241365,0.48851126,0.48767796,0.3550424,0.47667512,0.44544077,0.48666626,0.48420638,0.36798692,0.4854873,0.48322177,0.4826208,0.48749617,0.46872437,0.5127209,0.39122263
6,0.43693635,0.4456268,0.46775338,0.44692162,0.23498987,0.45741293,0.45186114,0.4524899,0.4616831,0.45497704,0.4532887,0.46193397,0.46235844,0.44257668,0.18543959,0.43251738,0.43602908,0.4627166,0.46206525,0.20508082,0.42500675,0.34270325,0.44501388,0.45637584,0.17941244,0.45923758,0.45844778,0.44752,0.46354404,0.39376843,0.5616393,0.20421392
7,0.4874922,0.4855757,0.48940128,0.49138942,0.43896008,0.48844305,0.48849386,0.48635232,0.4885956,0.48735684,0.4874205,0.48780495,0.48998502,0.48582253,0.40536636,0.47817692,0.4830162,0.48921975,0.48966262,0.40522566,0.48088485,0.4490051,0.48765057,0.48613915,0.40901014,0.48695838,0.48504552,0.48585066,0.48940048,0.47779787,0.5125248,0.3984573
8,0.47236702,0.4755629,0.48438284,0.47865835,0.3587693,0.480092,0.4788309,0.47741634,0.4820865,0.47859848,0.4782309,0.48129788,0.48232567,0.47403646,0.31342146,0.46867433,0.47117144,0.482701,0.48189953,0.3244852,0.46901745,0.4213776,0.47592962,0.47865343,0.32374623,0.48003253,0.4786981,0.47497272,0.48214337,0.4551998,0.5270905,0.34021544
9,0.445243,0.44825125,0.4717804,0.44726366,0.32052907,0.4620925,0.454186,0.45798856,0.4665546,0.4609886,0.45782396,0.46637806,0.4674511,0.44610775,0.26454943,0.42790627,0.43649417,0.46591118,0.46857187,0.34302995,0.44015244,0.3285213,0.44956902,0.46150538,0.24743214,0.46456638,0.46407413,0.4565064,0.470338,0.38405928,0.56724066,0.26189953
10,0.43041313,0.43697348,0.4639212,0.4377813,0.24853791,0.45282978,0.4444745,0.44738013,0.45684874,0.45078385,0.44803002,0.457677,0.45874634,0.43460616,0.19689026,0.41848332,0.42508164,0.45773694,0.45934525,0.2266974,0.42561272,0.32084465,0.43782225,0.45159665,0.18431596,0.45484728,0.4541726,0.44379005,0.4612722,0.37295103,0.57530993,0.20787047
11,0.40906435,0.41624856,0.45334703,0.41552266,0.20592575,0.4384095,0.4259705,0.431534,0.4439356,0.4362273,0.4319956,0.4452066,0.44659698,0.4134388,0.15219854,0.38971385,0.39981157,0.44460893,0.4479098,0.20051585,0.40517253,0.2652247,0.41764194,0.43729454,0.13596655,0.44163552,0.44118553,0.4279841,0.45063296,0.32587773,0.6029245,0.15983829
12,0.48982045,0.48933572,0.49097797,0.49598187,0.41262802,0.48969314,0.4914273,0.48777562,0.4903279,0.48846212,0.48934704,0.48932847,0.49128652,0.48852804,0.38857254,0.483265,0.48672488,0.4916757,0.4903721,0.37199935,0.47567874,0.45917216,0.49060744,0.487295,0.3849511,0.48861542,0.48626766,0.4861331,0.49016663,0.4755607,0.5070286,0.40090188
13,0.4825977,0.48566195,0.48896927,0.4896742,0.38331345,0.48659393,0.48764604,0.48494422,0.48771384,0.4850923,0.48566556,0.48706502,0.48792282,0.4844097,0.35777205,0.48290125,0.48341057,0.48871174,0.48683527,0.33756772,0.46918073,0.4523764,0.48563823,0.48511967,0.35850093,0.48621562,0.4848499,0.4818585,0.487025,0.47676226,0.51086026,0.36162925
14,0.49217027,0.4927876,0.4934776,0.49721023,0.43457446,0.49264514,0.49440375,0.49158022,0.4933384,0.49184456,0.49208972,0.4924577,0.49328864,0.49251568,0.41052043,0.49166903,0.49189103,0.49395904,0.49226454,0.3872278,0.48196158,0.465198,0.49321416,0.49135506,0.42617086,0.4920267,0.4904934,0.4898257,0.49230227,0.4955908,0.5027639,0.4023067
15,0.493886,0.4952569,0.49538958,0.49835426,0.43001562,0.49395916,0.49616382,0.4930873,0.4957369,0.49342757,0.4934247,0.4942676,0.49444583,0.49420816,0.4052078,0.49398476,0.49392006,0.495719,0.4935034,0.40292343,0.47905493,0.46638823,0.49495205,0.49322936,0.4137175,0.49413082,0.49280828,0.49117392,0.49358267,0.49744135,0.50202656,0.39630985
16,0.49466679,0.49569255,0.49562952,0.49864423,0.44296837,0.49454805,0.49655932,0.49384806,0.49610254,0.4942562,0.4939701,0.49481952,0.49478617,0.49502614,0.41617984,0.4951304,0.49439618,0.4958738,0.4939424,0.41358626,0.4810358,0.46392787,0.4954921,0.49392182,0.42893922,0.49484095,0.49359652,0.49203476,0.49424502,0.5005156,0.50209665,0.39999577
17,0.4971263,0.4985084,0.49690342,0.5014451,0.44349808,0.49617276,0.49888906,0.49552277,0.49779108,0.49579883,0.49574435,0.49618614,0.4960373,0.49758148,0.41328698,0.49841753,0.49755156,0.49734774,0.49517205,0.4164647,0.48311344,0.47080824,0.4979995,0.49546307,0.42769012,0.496322,0.49508014,0.4935345,0.49522147,0.5072606,0.49935758,0.40429157
18,0.49383503,0.4946909,0.495279,0.49733704,0.44539592,0.4941274,0.495726,0.4933042,0.495717,0.49396107,0.4933549,0.4944785,0.49432442,0.49414933,0.414474,0.49342686,0.49302968,0.49532405,0.49367577,0.41666228,0.48324904,0.4617769,0.4945889,0.4935266,0.43065852,0.49451214,0.49337974,0.49170503,0.49403688,0.5004366,0.50497305,0.40047598
19,0.44667888,0.4511929,0.47371393,0.4503441,0.29715702,0.46421647,0.4573211,0.46003976,0.46855408,0.46338594,0.46001282,0.4687973,0.4688943,0.44982797,0.25647736,0.43756273,0.44210675,0.46879905,0.46945664,0.28910315,0.44097215,0.35962284,0.45147425,0.4642487,0.2486259,0.46672797,0.46658456,0.45791495,0.47114962,0.40418693,0.55877286,0.2526823
20,0.4985274,0.49884847,0.49628276,0.5037841,0.44617152,0.49641752,0.49958116,0.49555603,0.4971579,0.49587604,0.49628994,0.49594465,0.49633187,0.49849036,0.41901803,0.4984315,0.4981549,0.4973807,0.49525872,0.40259638,0.48337603,0.47739336,0.49888396,0.495006,0.43158567,0.49588788,0.49422672,0.4935927,0.4952073,0.5099553,0.4969091,0.4082007
21,0.48056108,0.48233908,0.48864302,0.48520392,0.39393783,0.48563555,0.48515457,0.48371428,0.48730418,0.48497418,0.48407125,0.48681888,0.48708993,0.48198214,0.36191076,0.4787434,0.4794778,0.48779246,0.48651183,0.35317624,0.4736343,0.44343644,0.48252708,0.48482034,0.377269,0.4859641,0.4849306,0.4817908,0.4870155,0.47590214,0.51778615,0.35981354
22,0.41286278,0.42380813,0.45775184,0.4214561,0.17790268,0.44200167,0.43218604,0.43508837,0.4496924,0.4399945,0.43551525,0.44940037,0.44903448,0.41939294,0.12586436,0.40218407,0.40882397,0.44938645,0.4498809,0.1789735,0.39925283,0.28074294,0.42261124,0.44196746,0.11509915,0.44603306,0.445913,0.43027407,0.4522125,0.3503099,0.59354126,0.13647665
23,0.49376667,0.4926669,0.4928681,0.49905652,0.4298547,0.49249128,0.49472123,0.4908144,0.49310252,0.49172255,0.49199307,0.49189195,0.4932909,0.49288276,0.40205553,0.48913017,0.4912028,0.49385795,0.49230826,0.38239443,0.4802288,0.46562663,0.49368468,0.4904187,0.41176307,0.49133146,0.48924983,0.48940846,0.49205497,0.498349,0.50267863,0.39031544
24,0.40174475,0.41071126,0.45126557,0.407808,0.1816747,0.43463528,0.421086,0.42737043,0.44126475,0.43256634,0.4273841,0.44254655,0.4430787,0.40796375,0.13443401,0.38513902,0.3941619,0.44176126,0.44447044,0.17674287,0.39751303,0.2619151,0.41124672,0.4343766,0.11999576,0.4385997,0.43896267,0.4234616,0.4473064,0.3242423,0.60922813,0.1340266
25,0.5009653,0.4997212,0.4960058,0.5066102,0.4479498,0.49692565,0.50076115,0.49571925,0.49715862,0.49611852,0.49698997,0.49559316,0.4969431,0.4997505,0.4240544,0.49847463,0.49961585,0.49773377,0.4958378,0.3999666,0.4829261,0.48968503,0.5005742,0.49469376,0.4298,0.49532217,0.49308857,0.49413547,0.4951902,0.51389503,0.49298307,0.40844312
26,0.48473036,0.48343062,0.48965117,0.48659122,0.43761095,0.48772836,0.48642227,0.4860859,0.48839954,0.4870623,0.4863393,0.48789415,0.4894451,0.48403096,0.414514,0.47757158,0.4808237,0.48900142,0.48931482,0.40681553,0.48453695,0.45095488,0.48511216,0.48635143,0.42623672,0.48704118,0.48592365,0.48570144,0.48935017,0.47411224,0.5172353,0.40500525
27,0.48564965,0.48612544,0.4908859,0.4883644,0.43211016,0.48886052,0.48825115,0.48751056,0.48996314,0.48813915,0.48773676,0.48935366,0.49012157,0.4858624,0.4044143,0.48110393,0.48328936,0.4901316,0.48989102,0.40545446,0.4831611,0.45219642,0.4868676,0.4878383,0.41129094,0.48875332,0.48791957,0.48626894,0.49005234,0.47943416,0.51592624,0.40013757
28,0.46747452,0.4715036,0.48320127,0.47259465,0.34830555,0.4775611,0.47499314,0.47485414,0.48044434,0.47644955,0.475271,0.47992274,0.48020396,0.46983317,0.30420282,0.46345368,0.46586388,0.48069403,0.480026,0.32542843,0.46430656,0.40790194,0.47128865,0.47691345,0.31201848,0.4785809,0.47786847,0.4723978,0.48073983,0.44687143,0.53439426,0.3227392
29,0.49563092,0.49686083,0.49573684,0.5018705,0.42425764,0.49544084,0.4982071,0.49437287,0.49578857,0.49469241,0.49532804,0.49527276,0.49563497,0.49687326,0.41437134,0.499404,0.49775895,0.497071,0.49427348,0.3662306,0.48091885,0.49374866,0.49666893,0.49437806,0.4217172,0.49465555,0.49328178,0.49235556,0.49415034,0.51032954,0.49456123,0.40340912
30,0.49436584,0.49556512,0.49577802,0.4996781,0.42349604,0.49489275,0.4971516,0.4938152,0.4957629,0.4944969,0.4944349,0.49505225,0.49522287,0.49567088,0.41557416,0.49850905,0.49641967,0.49682784,0.49398685,0.37096363,0.48011014,0.48980522,0.49530932,0.49426115,0.4261417,0.49444363,0.49318793,0.49217466,0.49396288,0.50974745,0.4962155,0.39746994
31,0.47165322,0.4745825,0.4852071,0.47665006,0.3588968,0.48033485,0.4784147,0.47768113,0.48288584,0.47966802,0.47804716,0.48230743,0.4826298,0.47403517,0.32334596,0.47026595,0.4709837,0.48345223,0.48216626,0.32347897,0.46630087,0.42092058,0.47446588,0.47987562,0.33978423,0.4808953,0.47997996,0.47586298,0.48275712,0.4634663,0.525925,0.3243234
32,0.49335757,0.49306944,0.49470642,0.4977678,0.42684698,0.49379376,0.49533108,0.4922885,0.49451545,0.49341995,0.49312264,0.4937839,0.49450216,0.49380267,0.4178084,0.49406236,0.4936297,0.49565136,0.49351278,0.37824127,0.48129168,0.48487774,0.49346066,0.49285656,0.4277647,0.49295712,0.49158967,0.49141902,0.4932901,0.50534767,0.49902773,0.39721388
33,0.4185608,0.42598987,0.46120673,0.42187628,0.21819186,0.44536328,0.434023,0.43924326,0.45350114,0.44431615,0.4389792,0.45289063,0.4529853,0.42208463,0.16241403,0.40085727,0.40972188,0.45252228,0.45452332,0.2521316,0.40980515,0.27065608,0.4258001,0.44585583,0.14793943,0.4500949,0.45005047,0.43662313,0.4570983,0.33894444,0.59622186,0.17058961
34,0.49286422,0.49178153,0.49286982,0.49806583,0.42653215,0.49232808,0.49402758,0.4905791,0.49256313,0.4914819,0.4918507,0.491643,0.49333993,0.4922475,0.40867102,0.48977262,0.491203,0.49392635,0.49243027,0.3749815,0.48244345,0.47467175,0.492873,0.49031213,0.41836262,0.4907992,0.48880947,0.4895275,0.49199632,0.4948733,0.5017727,0.40573227
35,0.4466759,0.45199886,0.47278547,0.4527255,0.2838495,0.46394727,0.4580898,0.45980182,0.46750987,0.46250537,0.4601626,0.46796116,0.46847904,0.4507392,0.24579594,0.44057032,0.44389713,0.46854496,0.468492,0.2537183,0.4394827,0.36726683,0.45217365,0.46334228,0.24089983,0.46559703,0.46513188,0.45668238,0.46988305,0.41041052,0.5542216,0.24474667
36,0.49556798,0.49409467,0.49424925,0.50036144,0.44133922,0.49443525,0.49636394,0.4929563,0.49415413,0.4936866,0.49410906,0.49357006,0.49507406,0.49513775,0.4307209,0.49387738,0.49462986,0.4956317,0.49406388,0.38119927,0.48630062,0.48947048,0.4953004,0.4926036,0.4426459,0.4927911,0.49101797,0.49206212,0.49359393,0.5041868,0.49771085,0.418542
37,0.49559548,0.49586058,0.49566847,0.49976575,0.44022492,0.49516347,0.4971589,0.4941175,0.49594933,0.49452966,0.4947444,0.4947908,0.49547225,0.49577394,0.42003584,0.4957437,0.49576908,0.49642116,0.49463034,0.4008843,0.48693067,0.4835888,0.49610472,0.49404386,0.43422145,0.49436066,0.49304253,0.49280155,0.49426243,0.505356,0.49971578,0.41535622
38,0.4930043,0.49322447,0.49492916,0.49651822,0.4384281,0.4938575,0.49495465,0.49273717,0.49477178,0.49343756,0.49318328,0.4939267,0.49444106,0.49348092,0.42208523,0.49329472,0.49298504,0.4953424,0.49371168,0.399268,0.4856001,0.4767934,0.493496,0.49309608,0.43565872,0.49339744,0.49231502,0.4916949,0.4935926,0.5002994,0.5026241,0.41059512
39,0.40894637,0.41996273,0.45679066,0.41657656,0.17535345,0.44037032,0.42904434,0.43371826,0.44763383,0.43862948,0.4337847,0.44856372,0.44791123,0.4168262,0.13647977,0.40133008,0.40583172,0.44823918,0.44862187,0.16930817,0.39450637,0.2813776,0.41877604,0.44109833,0.12040751,0.44494757,0.445485,0.4288898,0.45142442,0.34320357,0.59398466,0.13499367
40,0.4884222,0.4843514,0.48988017,0.49004832,0.45758533,0.48938906,0.48811132,0.4870725,0.48881814,0.48867753,0.48821682,0.48840603,0.49115264,0.4862573,0.4341713,0.47697803,0.4825625,0.4899731,0.4911639,0.41615972,0.49307686,0.4611873,0.48714083,0.48697296,0.4495997,0.48716176,0.48550573,0.48805964,0.49049705,0.48264825,0.51395315,0.42719877
41,0.45160258,0.4566985,0.47540388,0.45660478,0.30713528,0.4673611,0.46180975,0.46364856,0.47073475,0.46581692,0.46406248,0.47093496,0.47148854,0.4549346,0.26215082,0.44341236,0.4481804,0.4712645,0.47174874,0.28737128,0.45021135,0.3748746,0.45681852,0.46659166,0.25634208,0.46884707,0.46858364,0.4608461,0.4727863,0.4161615,0.5535892,0.27383155
42,0.4591411,0.46248436,0.47792584,0.46492705,0.32763806,0.47169274,0.4675494,0.46802005,0.4739199,0.4701315,0.46889025,0.4741238,0.4753165,0.46155372,0.28475806,0.4515278,0.4560138,0.4749492,0.47525376,0.29557088,0.45678928,0.39216,0.4631343,0.47035378,0.28542617,0.47206625,0.4712033,0.4657987,0.47596094,0.43009955,0.5422803,0.29859993
43,0.49128473,0.490577,0.4923278,0.49569505,0.44183046,0.49183536,0.49272606,0.49016377,0.49194738,0.49081743,0.4912137,0.49118525,0.49275455,0.49058965,0.4084302,0.48605892,0.48904076,0.49266487,0.4921746,0.39941883,0.48934543,0.46466982,0.4917473,0.4898711,0.42531773,0.4904135,0.48878258,0.48936537,0.49180582,0.4912174,0.50786006,0.41954336
44,0.42934272,0.4326288,0.46398512,0.4307425,0.29817492,0.4529391,0.44113266,0.447883,0.4563967,0.45157757,0.44756305,0.45802385,0.4594573,0.43195537,0.24625188,0.41021544,0.4199228,0.456868,0.4610059,0.28975418,0.44267556,0.3146869,0.4348326,0.4522985,0.2381593,0.45508894,0.45541906,0.4468682,0.46309957,0.36617514,0.5860464,0.2443198
45,0.4334766,0.43909803,0.46586773,0.43840614,0.2709902,0.45484638,0.44594598,0.44970238,0.45932147,0.45285943,0.45015627,0.45961595,0.4608864,0.43621993,0.2071116,0.4164975,0.42604518,0.4593084,0.46192348,0.2734878,0.43632844,0.3150366,0.43988636,0.45370367,0.19900961,0.45692703,0.45651403,0.44712725,0.46350816,0.3706575,0.57898766,0.23271918
46,0.43884614,0.44851854,0.46828988,0.4509346,0.22567053,0.45825425,0.45409462,0.45302707,0.46283945,0.45556837,0.4544731,0.462449,0.46283248,0.4444667,0.16479714,0.43476823,0.4385959,0.46348655,0.46240768,0.19764939,0.42554036,0.34040746,0.4472568,0.4567508,0.16312824,0.45972654,0.458451,0.44755435,0.4635387,0.4011614,0.5596737,0.19849029
47,0.48051292,0.48029792,0.48601678,0.48724055,0.39395335,0.48436013,0.48414478,0.48159087,0.48423252,0.48274368,0.4832055,0.48408148,0.48627284,0.48071802,0.35542834,0.47421965,0.47793084,0.48589826,0.48547557,0.33171332,0.47831833,0.44158396,0.481953,0.48178592,0.37165192,0.48258755,0.48059496,0.48015,0.48526537,0.47222954,0.51631933,0.37164623
48,0.44263366,0.44778663,0.4716887,0.44761425,0.26771313,0.46030846,0.45384246,0.45561522,0.46631098,0.45895407,0.45618227,0.46548352,0.46624446,0.44415095,0.217897,0.42706192,0.43529576,0.46654567,0.4666254,0.27832308,0.4320355,0.32956865,0.44802615,0.45972896,0.20218089,0.46340412,0.46237296,0.45308903,0.4683383,0.37815118,0.5675997,0.23925583
49,0.4915533,0.48899424,0.49110445,0.49529585,0.46362108,0.49141786,0.49170008,0.48974043,0.49047536,0.49021614,0.49082595,0.49010977,0.49255466,0.48980716,0.43314436,0.48288962,0.48755714,0.49153495,0.49210277,0.41311872,0.4939473,0.46493447,0.49135506,0.48886594,0.45021027,0.48926324,0.4874207,0.4895428,0.49168003,0.48749658,0.50889325,0.4370647


==> images/rnn_examples/26/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.45965722,0.4631732,0.49573866,0.44160697,0.36221737,0.46518084,0.46450186,0.45522374,0.48250577,0.4733597,0.4603314,0.48856714,0.47774544,0.45907184,0.68926233,0.4719844,0.44661775,0.48422325,0.48184776,0.6565768,0.56944424,0.5868409,0.45679653,0.48088026,0.6725506,0.4867851,0.48643678,0.47177172,0.47395825,0.6003595,0.4200062,0.6200469
1,0.46707925,0.46885544,0.49912652,0.44947445,0.37985453,0.4685965,0.47019774,0.460186,0.4882015,0.47800732,0.4648804,0.492231,0.48053086,0.46544814,0.6608723,0.4762436,0.45343995,0.48848316,0.48425868,0.6323716,0.5583156,0.57945085,0.4614833,0.48381215,0.6429022,0.49061936,0.48921326,0.47594216,0.4778009,0.57351327,0.42852718,0.5898816
2,0.4602237,0.46364585,0.49623463,0.442435,0.37721327,0.4638314,0.46518323,0.4552763,0.48450148,0.47430182,0.45984292,0.4884148,0.4765903,0.46077415,0.6776028,0.47175443,0.44671008,0.4838211,0.48124287,0.6497864,0.5649494,0.59475434,0.4562892,0.47991088,0.6605384,0.4867695,0.48551747,0.47184554,0.47379282,0.5859541,0.41624743,0.608298
3,0.46903014,0.4710981,0.5015281,0.4504162,0.3723104,0.4669855,0.47076625,0.4599996,0.49198523,0.47799164,0.46408525,0.49228737,0.4798623,0.46635866,0.6689731,0.47722942,0.45334592,0.48896652,0.48429358,0.64683074,0.55918014,0.5868082,0.46129483,0.48385412,0.6376021,0.49194413,0.490256,0.4754426,0.477641,0.57180625,0.42714554,0.5834441
4,0.46046644,0.46264225,0.49925053,0.43754038,0.37133613,0.4607517,0.46401018,0.45171344,0.48721474,0.47346336,0.4567079,0.48990974,0.47563407,0.45929238,0.67206466,0.46982738,0.44243667,0.48465952,0.48092106,0.65083057,0.5622999,0.6071153,0.45348012,0.47939703,0.6511883,0.48934555,0.48676217,0.47009325,0.47332755,0.573949,0.41099995,0.59357166
5,0.4931281,0.49289224,0.500379,0.48996252,0.4532352,0.48919395,0.4917796,0.48882702,0.49846572,0.4937932,0.48934525,0.4963207,0.49287245,0.4910742,0.57066894,0.49532646,0.4886909,0.4969087,0.49407682,0.5653621,0.52613044,0.52772,0.48835474,0.49446923,0.5570944,0.49619165,0.49563727,0.49302688,0.49268612,0.5323604,0.476529,0.5301906
6,0.46758002,0.46964478,0.49594498,0.45461535,0.37494713,0.46937737,0.47004366,0.46239167,0.48548388,0.47741494,0.46593454,0.4885396,0.4799662,0.46604308,0.6815703,0.47797605,0.4567427,0.4863788,0.483097,0.65446174,0.5677444,0.5756378,0.46309963,0.4829945,0.6619082,0.48717207,0.48693293,0.47625664,0.47679245,0.59713346,0.4307445,0.6082305
7,0.49305916,0.49277145,0.49953765,0.49020794,0.47347385,0.4906472,0.49300584,0.49018165,0.49835426,0.49521726,0.49053273,0.4965474,0.49359944,0.4926176,0.5502273,0.49470314,0.48931712,0.49623027,0.494685,0.5461445,0.5169126,0.5254832,0.48975402,0.4949434,0.5388897,0.49661794,0.4959501,0.49393892,0.49387303,0.51666224,0.47932228,0.5199587
8,0.48652738,0.48675787,0.49889073,0.4806681,0.43611085,0.48536843,0.4867977,0.48258272,0.49466965,0.48995987,0.4841498,0.49470186,0.49043807,0.48476106,0.59474176,0.49048385,0.48066676,0.49414316,0.49187168,0.58234954,0.5348136,0.53609097,0.48281804,0.49213764,0.5814123,0.49424613,0.49403143,0.489102,0.48937923,0.5479718,0.4674412,0.5516385
9,0.47123364,0.4726983,0.4988636,0.45444188,0.4147132,0.47198063,0.47429538,0.4653777,0.490545,0.4812575,0.46883512,0.49240628,0.48254764,0.47102734,0.6188519,0.47755483,0.45816556,0.48811537,0.48630384,0.6040156,0.5405722,0.5785603,0.46682945,0.4851721,0.60318226,0.49246955,0.49061903,0.47849008,0.4811676,0.5463318,0.43636265,0.56310296
10,0.46315563,0.46517733,0.49587053,0.44646597,0.381543,0.46582803,0.46699476,0.45768908,0.48443705,0.47575063,0.4619708,0.4884838,0.47776404,0.46270773,0.67150635,0.47338995,0.4500088,0.48468322,0.48178172,0.64484483,0.56392986,0.5894868,0.458704,0.48081008,0.65800846,0.48713347,0.4858534,0.473407,0.47529387,0.5860833,0.42155194,0.60411006
11,0.45154798,0.45412093,0.49541613,0.4276126,0.3553336,0.45527315,0.45690224,0.44416383,0.48046556,0.4685788,0.45000663,0.48610544,0.47127944,0.45140642,0.7026439,0.46404764,0.43333822,0.4801358,0.4768355,0.6735954,0.5759952,0.61851764,0.4458522,0.47514635,0.68772745,0.48461387,0.48239163,0.46505293,0.46828988,0.5980553,0.3972973,0.62421525
12,0.496005,0.49533468,0.5014098,0.49331555,0.4582169,0.4910289,0.49396178,0.49126056,0.50029284,0.49554583,0.4914558,0.49740005,0.49426544,0.49355996,0.56308043,0.4973366,0.49166745,0.49847704,0.4951889,0.5573141,0.52180976,0.5219353,0.49074548,0.49599203,0.5457972,0.49762926,0.49706876,0.49480638,0.4941603,0.5243361,0.48198032,0.51990914
13,0.49161065,0.49207908,0.49867168,0.48980156,0.44770986,0.48973283,0.4910159,0.48898807,0.49594277,0.49298176,0.48938248,0.49520862,0.4929906,0.48997504,0.5825807,0.49522334,0.48860586,0.49607244,0.49362808,0.56871957,0.52962077,0.52364886,0.48859686,0.49451685,0.5700618,0.49496633,0.4953836,0.49303547,0.4920392,0.5431638,0.478381,0.541583
14,0.49613565,0.49618438,0.49914905,0.49634683,0.4700479,0.4941782,0.4956956,0.49433872,0.4982664,0.49687716,0.49427035,0.4971113,0.49584684,0.49500406,0.55453146,0.49816924,0.49472946,0.49791494,0.49597016,0.5422853,0.5175865,0.51228267,0.49367997,0.4971934,0.54349226,0.4970452,0.49754426,0.49666062,0.49585283,0.52271146,0.48821673,0.5229817
15,0.49762437,0.49789792,0.5004353,0.4973426,0.4677185,0.49492306,0.49676323,0.49531084,0.5000554,0.4975034,0.4951069,0.4978861,0.4966603,0.4960886,0.55388683,0.49922082,0.4957471,0.49882165,0.4968542,0.54233366,0.5151528,0.5098618,0.49487504,0.49824712,0.5366743,0.4983827,0.49900955,0.49727932,0.49656445,0.5189265,0.4914512,0.5173482
16,0.49725056,0.49805105,0.49983948,0.49759927,0.47426286,0.49534908,0.49712008,0.4960044,0.49970102,0.49810487,0.49565664,0.4978292,0.49668097,0.49650118,0.5475906,0.49916133,0.4961499,0.49849287,0.49694297,0.5338348,0.5115803,0.509378,0.49524668,0.4983474,0.53425497,0.49831578,0.4990771,0.4976185,0.49719262,0.5135629,0.49207723,0.5150555
17,0.49863255,0.49966726,0.5001604,0.4997156,0.47570226,0.49637756,0.49828643,0.49752495,0.50059766,0.49882367,0.4969572,0.49801013,0.49729702,0.4978431,0.5453453,0.50030595,0.4980075,0.49896747,0.49756414,0.5327204,0.510373,0.50621,0.49672028,0.49898824,0.5302518,0.49867943,0.499634,0.49844602,0.4978562,0.5122839,0.49472222,0.5124856
18,0.49645618,0.4975079,0.49974316,0.49640128,0.47610044,0.49498817,0.4968828,0.4954211,0.49952695,0.49810427,0.4952493,0.49791205,0.49636194,0.49606007,0.5448686,0.49845672,0.49524662,0.49822226,0.49679318,0.5298839,0.51000917,0.51061755,0.494682,0.49815267,0.5341322,0.49839798,0.4991258,0.49731112,0.4972264,0.5098106,0.49103975,0.51393974
19,0.4718827,0.47323564,0.49730027,0.4583466,0.40747327,0.4743861,0.47521332,0.467397,0.4884607,0.4822349,0.47088093,0.4920923,0.483538,0.47137693,0.6345654,0.4796444,0.46147788,0.4887332,0.48630783,0.6093518,0.5462448,0.5641947,0.46830648,0.48638037,0.6202846,0.49123248,0.49049693,0.4801567,0.48176184,0.5590057,0.44219747,0.57523173
20,0.4988772,0.49986425,0.4999416,0.50081927,0.47755104,0.4961981,0.49843055,0.4978116,0.5005932,0.49925238,0.49711677,0.4978576,0.49691743,0.49827942,0.54598135,0.5008155,0.49872124,0.49910688,0.4972063,0.53199166,0.5105076,0.5061301,0.49656203,0.49875695,0.53310084,0.4982542,0.49909624,0.49870038,0.49782228,0.5110049,0.49405894,0.5120521
21,0.4896678,0.49032226,0.49837393,0.48664632,0.45401415,0.48936003,0.49058607,0.4875524,0.49541923,0.4934942,0.4885016,0.49585938,0.49265116,0.48889482,0.57539546,0.49346715,0.48641038,0.49552414,0.49345112,0.5575872,0.5239596,0.523502,0.48717162,0.49458742,0.5664923,0.49550802,0.49588847,0.4925739,0.492568,0.5303115,0.47691712,0.537275
22,0.45454052,0.4579703,0.49638495,0.43343458,0.34134176,0.45816544,0.4595034,0.4475789,0.48241198,0.4699575,0.45290887,0.48644298,0.47319368,0.45357665,0.7231967,0.467952,0.43799397,0.48153272,0.4781547,0.68959355,0.58055705,0.6044778,0.44911098,0.47774467,0.6927995,0.48525178,0.48452368,0.4672493,0.4693794,0.6093673,0.40692005,0.629939
23,0.49634877,0.4966762,0.50007373,0.49633273,0.47029987,0.49325433,0.49589774,0.49402294,0.49994123,0.49767467,0.49377924,0.4973741,0.49508807,0.4955071,0.5572014,0.4984804,0.49446437,0.49814704,0.49566677,0.5437335,0.5154366,0.51341975,0.49279612,0.4971623,0.54263145,0.497461,0.4977417,0.49661216,0.49583793,0.5149002,0.48715815,0.5173835
24,0.44721755,0.45034105,0.49414438,0.4225398,0.34302384,0.4531958,0.45384392,0.44052354,0.47759378,0.46637625,0.4469126,0.484935,0.46981275,0.44745094,0.7214716,0.4615486,0.4289163,0.47847924,0.47522232,0.68499273,0.58273655,0.61967313,0.44244343,0.47399274,0.70584756,0.4830053,0.48137382,0.46303454,0.46596053,0.6093371,0.39310163,0.63857085
25,0.5002447,0.5006532,0.50032777,0.50256515,0.48036763,0.4963582,0.4990292,0.49856147,0.5016194,0.4997686,0.49749658,0.49767524,0.49695092,0.49942154,0.5458137,0.5015661,0.4998244,0.4992821,0.49723077,0.53735393,0.5115049,0.5055273,0.49711907,0.49874052,0.5290317,0.49815065,0.49868715,0.4990552,0.4977886,0.5118552,0.4947789,0.51021475
26,0.49163115,0.4913478,0.49892834,0.48779416,0.47242942,0.4908625,0.49230504,0.48923287,0.4966304,0.49481198,0.49005845,0.4969563,0.4938515,0.49115792,0.54688567,0.4934657,0.4878243,0.49612343,0.494602,0.5387599,0.51658964,0.5232589,0.48916367,0.49502808,0.5441464,0.4966744,0.49619564,0.49365416,0.4939744,0.5173031,0.4792063,0.52340484
27,0.49233183,0.4925748,0.49904647,0.48916316,0.47027156,0.49154773,0.49289316,0.49028444,0.49702,0.49495745,0.49100545,0.49686667,0.4943201,0.4918282,0.5492571,0.49438152,0.4890304,0.49642867,0.49508685,0.5388348,0.51614994,0.5213306,0.49032515,0.4954817,0.5452783,0.49684688,0.4967811,0.4940417,0.49427676,0.5190159,0.48140305,0.52466637
28,0.4836102,0.48438367,0.49866635,0.47615796,0.43127632,0.48370022,0.48484048,0.47990566,0.4935067,0.48875332,0.48196208,0.49461815,0.4894798,0.482294,0.60027295,0.48848283,0.4770905,0.49333692,0.49112722,0.58252966,0.5348094,0.5397249,0.48036313,0.49146616,0.58787733,0.4940796,0.49398074,0.4876402,0.48830628,0.54676944,0.46366206,0.55493367
29,0.49785703,0.49781176,0.49894258,0.5004642,0.4684467,0.49641317,0.4971312,0.49681276,0.4982682,0.49804187,0.49650908,0.497339,0.49707812,0.49665946,0.56018454,0.5005876,0.49828157,0.4989569,0.4966803,0.5443237,0.51919556,0.5022422,0.49577317,0.4983966,0.5467722,0.49679536,0.4977058,0.49833965,0.4966191,0.52834624,0.49413362,0.5253464
30,0.4972359,0.49716496,0.49896544,0.4993659,0.46784967,0.49636087,0.496916,0.49631912,0.4980686,0.49795732,0.49612156,0.49759644,0.49714595,0.49607626,0.5613757,0.5000323,0.49738583,0.49884045,0.49665168,0.5441025,0.51923907,0.5018404,0.4953444,0.49855474,0.54600626,0.49699998,0.49796754,0.49818936,0.49665928,0.52816415,0.49410853,0.5261367
31,0.48517227,0.4857486,0.4979724,0.48033914,0.43786183,0.48620975,0.48682794,0.48275584,0.49342534,0.49066487,0.48437098,0.4950318,0.49079505,0.48428935,0.59980357,0.49041733,0.4806057,0.49391136,0.4917461,0.5780194,0.53357625,0.52992517,0.48251855,0.492892,0.5841389,0.4939922,0.4943478,0.4897566,0.48980305,0.54559535,0.46944922,0.5535883
32,0.49635735,0.49598125,0.4991111,0.4975122,0.47026587,0.4955029,0.49626422,0.49507135,0.49815404,0.4977924,0.49506825,0.49766916,0.49660605,0.49546576,0.5592473,0.49897525,0.4958262,0.49841753,0.4963121,0.5437405,0.51824147,0.5041357,0.49410486,0.4980701,0.5434717,0.4969743,0.49756858,0.4975714,0.49622434,0.52395016,0.49182487,0.52365273
33,0.458106,0.46058485,0.49915594,0.43399343,0.36026582,0.46033695,0.4626076,0.44975698,0.4862545,0.47258356,0.45515338,0.48988166,0.47558835,0.45688242,0.6877783,0.4684735,0.43958515,0.48384336,0.48067382,0.6610512,0.564903,0.60366994,0.45184067,0.47983038,0.6579033,0.4893945,0.48751974,0.4691259,0.47263485,0.5799259,0.41161862,0.6013402
34,0.49631378,0.4959627,0.49987903,0.49630448,0.4688116,0.4937376,0.49554977,0.49392635,0.49908888,0.49721843,0.49383143,0.49745372,0.49551916,0.49505034,0.5579524,0.49838635,0.49451113,0.49830005,0.49579135,0.5474117,0.5191643,0.51145613,0.4928415,0.4970775,0.543803,0.49698985,0.49704826,0.49660513,0.49557143,0.5228565,0.4874156,0.52119577
35,0.47179905,0.47321466,0.4962373,0.460224,0.40158632,0.47433376,0.47473675,0.4678394,0.48716283,0.481692,0.47103408,0.4909216,0.48317,0.4710984,0.6473003,0.48046452,0.46255144,0.48845187,0.48561844,0.6193692,0.5529908,0.56239194,0.46831793,0.48583513,0.63446265,0.489509,0.48915064,0.48018318,0.4809147,0.5728982,0.44158563,0.5868541
36,0.4974608,0.49680477,0.49904588,0.49878952,0.47637567,0.495546,0.49682796,0.4957927,0.49851027,0.4982093,0.4956349,0.49748772,0.49647546,0.49647123,0.5497671,0.4992695,0.49683794,0.49853587,0.4963302,0.5386427,0.51650506,0.5059607,0.4947608,0.4977325,0.53969675,0.49693343,0.49721488,0.49781683,0.49654245,0.52013165,0.49114448,0.51959455
37,0.49799138,0.49783728,0.49963477,0.49875227,0.47514224,0.49617475,0.497413,0.49639934,0.49932933,0.49821645,0.49622804,0.49785632,0.49716657,0.49687362,0.54689586,0.4994533,0.49708927,0.4987385,0.49710116,0.5372346,0.51459265,0.5053785,0.49580252,0.49834728,0.5348207,0.49779853,0.4983416,0.497953,0.4970842,0.51932865,0.493181,0.5186217
38,0.496396,0.49619904,0.4992239,0.4965942,0.47394282,0.49553052,0.49634585,0.4950754,0.49827293,0.49759087,0.4951859,0.49778646,0.49678528,0.49551576,0.5493033,0.4983396,0.49535343,0.49828216,0.4966905,0.5365868,0.5153261,0.5066618,0.49452618,0.4979439,0.53831726,0.49745077,0.49795058,0.49730438,0.4965456,0.5201702,0.49136356,0.52089894
39,0.45195776,0.455076,0.4945324,0.43105647,0.33931133,0.45788026,0.45746544,0.44620684,0.47895622,0.46876007,0.4518464,0.4857479,0.47289518,0.4513648,0.7281626,0.46667364,0.4362524,0.48077872,0.47734728,0.6879995,0.5836826,0.6024956,0.44762725,0.47704932,0.7034186,0.4836894,0.48313314,0.46661964,0.4682554,0.6171466,0.40527323,0.6384264
40,0.49272248,0.4919475,0.4991057,0.48973557,0.48380825,0.4918377,0.4936257,0.49051312,0.49768505,0.49633655,0.49129024,0.49757677,0.49423996,0.49288824,0.5371294,0.4940959,0.48946,0.49652395,0.49504203,0.5314392,0.5133415,0.5197581,0.48994642,0.49537465,0.53369665,0.49677622,0.49591967,0.49467468,0.4947803,0.5087523,0.48038864,0.51693046
41,0.4746652,0.47607538,0.49747226,0.46286255,0.4123503,0.47639564,0.4772699,0.4704214,0.48945078,0.48324147,0.47359842,0.49229753,0.4848018,0.4739663,0.6268392,0.48177463,0.46532756,0.48983255,0.48737448,0.6034697,0.5456327,0.5593994,0.47135967,0.48704144,0.6173511,0.49126682,0.49068493,0.4816717,0.4827537,0.5610952,0.44597638,0.57544786
42,0.4784596,0.4792131,0.49745804,0.46940956,0.42289644,0.47946218,0.48042947,0.47456035,0.4907437,0.48576266,0.47715467,0.4929744,0.48651147,0.47772476,0.6166995,0.48483413,0.47086564,0.49104953,0.48859718,0.5971184,0.5424116,0.550788,0.4749134,0.4886104,0.60527223,0.4917487,0.4911968,0.48440057,0.48489973,0.55597407,0.4527497,0.56692094
43,0.49534816,0.4951116,0.49967542,0.49421817,0.47443372,0.49334115,0.49525082,0.49297404,0.49880582,0.4966844,0.4933751,0.49756312,0.4953499,0.49456537,0.5461968,0.49687156,0.49305215,0.49767733,0.49591678,0.5387998,0.5158194,0.5159401,0.49255046,0.4965355,0.5377812,0.49725488,0.49710482,0.4958938,0.49555844,0.51691663,0.48531908,0.51966655
44,0.4613602,0.4625899,0.49523306,0.44188988,0.40587246,0.4665007,0.46716806,0.45644906,0.48319593,0.476427,0.46171936,0.49015278,0.47849485,0.46235996,0.63499975,0.47003323,0.44738165,0.48419815,0.48237017,0.60994315,0.5512976,0.5913867,0.45843768,0.4807255,0.6377835,0.48845416,0.48634022,0.4733225,0.4765348,0.56142926,0.42024812,0.5904038
45,0.46531007,0.46700567,0.49765688,0.44668165,0.3913013,0.46700302,0.46889922,0.4586498,0.48706052,0.47691444,0.46320498,0.4903976,0.4791451,0.4646793,0.6501716,0.4735672,0.45089334,0.4858029,0.48334122,0.6317341,0.55568856,0.5891949,0.46045828,0.48189858,0.6371345,0.48950374,0.48773086,0.4742191,0.4768603,0.5696205,0.42352328,0.58986604
46,0.468809,0.47147894,0.4969588,0.456689,0.3707429,0.4695195,0.4709238,0.46334684,0.48747793,0.47791615,0.46664572,0.48868242,0.48001742,0.46713498,0.6882216,0.4794118,0.45818067,0.48684308,0.48351645,0.6627544,0.5689085,0.5748318,0.46374243,0.48342237,0.66142154,0.48744315,0.48741975,0.47657943,0.47706762,0.5988354,0.43156567,0.6092415
47,0.48950762,0.48909122,0.4982329,0.48677862,0.45368332,0.48808822,0.4897076,0.4863982,0.49533692,0.49281266,0.4874832,0.49524122,0.49167347,0.48853466,0.5794804,0.49305922,0.48589844,0.495127,0.49264297,0.56682324,0.5290431,0.5278113,0.48577198,0.49323747,0.57039225,0.49420732,0.49387354,0.4918368,0.49132144,0.53624195,0.4725824,0.54108346
48,0.47248808,0.4729166,0.5016135,0.45415333,0.38313374,0.4702531,0.47353482,0.46287665,0.4923878,0.48009205,0.467022,0.49355164,0.48224095,0.4691481,0.6511423,0.4787849,0.45710176,0.49043247,0.48573655,0.63057977,0.5529267,0.57752705,0.464794,0.485702,0.6239077,0.4934783,0.49170384,0.47781467,0.47983417,0.56169784,0.43515453,0.57138395
49,0.49504098,0.49419656,0.49904922,0.4934769,0.48337057,0.49298146,0.49497795,0.49259633,0.498149,0.4966765,0.4930255,0.49727112,0.49497244,0.49459237,0.5345056,0.49587885,0.4925002,0.49712563,0.49558204,0.5315321,0.51373875,0.5195258,0.4922185,0.49579597,0.5334476,0.49693215,0.49626034,0.49561343,0.49552408,0.5123357,0.48337334,0.51654893


==> images/rnn_examples/26/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.6408084,0.01665569,0.53962165,0.48031688,0.65772545,0.5755236,0.64721256,0.66831195,0.6801884,0.6930598,0.70524454,0.6985544,0.30740607
1,0.6167375,0.115377106,0.39678657,0.30654827,0.58707863,0.5120056,0.5584195,0.5635234,0.576739,0.59535974,0.5664261,0.6060448,0.27084947
2,0.6388388,0.012182898,0.4448445,0.32354763,0.62839824,0.5490511,0.6104434,0.6327663,0.6443674,0.6556899,0.64434344,0.65958464,0.3383679
3,0.6669817,0.15247074,0.35924828,0.30993596,0.6072316,0.52791363,0.594499,0.6265823,0.6495613,0.66986674,0.6256969,0.6823074,0.4347886
4,0.6919789,0.10200841,0.26887068,0.23391668,0.6578128,0.5812359,0.62839013,0.6433951,0.65576786,0.67296535,0.63685626,0.67792165,0.3537311
5,0.26841018,0.05019399,0.21419929,0.21053639,0.22993788,0.19953378,0.20907272,0.23036297,0.2672853,0.28060856,0.27109754,0.29659986,0.18040664
6,0.5900406,0.0046024737,0.57935065,0.49581456,0.58128846,0.5330667,0.5953427,0.61541075,0.6385108,0.65854734,0.64738274,0.6751995,0.31103978
7,0.18745887,0.001896113,0.111310035,0.07707286,0.15473625,0.133361,0.13336919,0.15847951,0.1900699,0.20051937,0.19623788,0.20995435,0.12354805
8,0.34268665,0.024960283,0.3054279,0.2757722,0.30018303,0.26631358,0.28357372,0.2992049,0.31906772,0.33075196,0.31702763,0.34437618,0.21198255
9,0.45967942,0.03779675,0.13107823,0.11823894,0.4374332,0.3940538,0.41974065,0.43408093,0.45897004,0.47393188,0.45920452,0.4819595,0.23068933
10,0.6143935,0.008700778,0.45696756,0.33590868,0.590155,0.5418447,0.5830408,0.5942657,0.6108585,0.63165486,0.60136664,0.6425761,0.27488673
11,0.7703549,0.025619293,0.43633696,0.33900854,0.73407644,0.67607087,0.7294285,0.7291895,0.7446821,0.7732591,0.71922415,0.78521484,0.3123944
12,0.2289588,0.07399512,0.1950195,0.15880078,0.18781781,0.17843512,0.18639371,0.2099475,0.25196326,0.27208176,0.24998897,0.28322262,0.16355039
13,0.2270884,0.006909046,0.35215414,0.2593709,0.25052014,0.2315672,0.2297798,0.2516554,0.3195738,0.35850185,0.3786,0.36837372,0.1561299
14,0.1693518,0.0032865724,0.24249887,0.16950898,0.13991399,0.1321569,0.122433424,0.14844106,0.24804813,0.28513718,0.26720077,0.29481682,0.08042311
15,0.15217124,0.024734417,0.22611625,0.16030155,0.1310405,0.13145958,0.12610601,0.16042487,0.26003414,0.29926953,0.2873547,0.31291103,0.13356537
16,0.13806933,0.0033219787,0.20877844,0.13190714,0.110921346,0.112452365,0.09569993,0.13775824,0.27491555,0.32844996,0.31369153,0.35958785,0.09489421
17,0.12562326,0.0013444523,0.21730494,0.14264332,0.10220169,0.106958725,0.088710316,0.12913929,0.27541733,0.32876602,0.31528798,0.33852643,0.1291304
18,0.1504236,0.0011376678,0.19965477,0.10772686,0.11495477,0.11120445,0.08581682,0.12857908,0.2829969,0.34507683,0.3333889,0.3753909,0.09333512
19,0.46275228,0.01782947,0.3320653,0.25731605,0.44256395,0.41421816,0.436973,0.44006988,0.48645365,0.525221,0.49010658,0.540109,0.17431301
20,0.13345951,0.0031582331,0.23498622,0.1366188,0.104547985,0.10469682,0.083914414,0.13058841,0.2899482,0.35578892,0.34704494,0.38582304,0.10355505
21,0.25946298,0.0016224735,0.28195137,0.20899498,0.21484713,0.2016065,0.19491498,0.21901004,0.32654,0.38219866,0.34924296,0.40899462,0.09136749
22,0.7492564,0.024237031,0.6299367,0.49623716,0.75452256,0.7229257,0.76992905,0.78524655,0.8129056,0.8407574,0.82674503,0.85517865,0.47790566
23,0.18477823,0.018096466,0.22964883,0.14034453,0.15084353,0.14081796,0.12524162,0.15901831,0.28564522,0.34723598,0.34675676,0.3897388,0.11600636
24,0.79914474,0.0027943463,0.56328934,0.40264636,0.7850455,0.7443221,0.78542143,0.7819035,0.80195355,0.83375764,0.8006654,0.8473501,0.32213145
25,0.11718877,0.0011731449,0.21963653,0.13016573,0.09295293,0.09447611,0.08655364,0.13283385,0.2374836,0.28119153,0.29257315,0.3322017,0.14003555
26,0.19604665,0.0043439576,0.12128643,0.08472205,0.16375661,0.13926014,0.12503321,0.13308197,0.17742763,0.21108142,0.19150594,0.21965583,0.046693567
27,0.18875654,0.002589046,0.16894975,0.09885449,0.16680071,0.14403498,0.13213633,0.15016381,0.21917124,0.25002155,0.24909654,0.26848996,0.0875776
28,0.36173108,0.027298799,0.31222403,0.25839725,0.31598967,0.29695535,0.3039152,0.31822416,0.36849278,0.40418968,0.3718253,0.42213172,0.19123767
29,0.13014643,0.001114841,0.32968268,0.2185911,0.11674262,0.11650968,0.13108616,0.16022141,0.21978304,0.25523603,0.25528842,0.29711264,0.0714277
30,0.1330487,0.001660848,0.3268378,0.21138248,0.11619611,0.11391668,0.13144007,0.15537943,0.21071081,0.24789123,0.2443634,0.28468975,0.06392551
31,0.315919,0.0029182332,0.34828135,0.27953732,0.28189886,0.26102304,0.26930255,0.28119704,0.3400113,0.38145435,0.35502636,0.40730911,0.12999675
32,0.13503152,0.0017679859,0.27240446,0.18580283,0.11604721,0.110708766,0.1265188,0.14513753,0.1843229,0.21184686,0.2097443,0.24820757,0.055930037
33,0.69070804,0.08707491,0.3241643,0.30638063,0.6691305,0.6287882,0.66821945,0.67224365,0.68897086,0.711015,0.6800348,0.7205461,0.38837323
34,0.17332692,0.02233046,0.23168841,0.17643371,0.14650305,0.13549498,0.13757555,0.1556564,0.20603427,0.22602664,0.22180729,0.24922255,0.09153647
35,0.48597273,0.0018544876,0.45134437,0.3433025,0.45675504,0.4378296,0.46763957,0.47408777,0.51337534,0.5476481,0.5058698,0.56903964,0.17094608
36,0.14000855,0.0011267138,0.23535965,0.16396855,0.11190353,0.10235329,0.10350664,0.12041894,0.17525399,0.19974163,0.19035512,0.22134975,0.04171145
37,0.13393159,0.003333993,0.22157335,0.16221201,0.1062641,0.1001853,0.100267775,0.12313329,0.17933653,0.20018198,0.20500502,0.2257988,0.10011321
38,0.13701534,0.001,0.220446,0.15790127,0.11141032,0.104349256,0.10442792,0.12666841,0.18052925,0.19793618,0.18928438,0.22061887,0.06000749
39,0.71944404,0.0028922968,0.6718352,0.52939844,0.7541261,0.7247285,0.78271455,0.79007185,0.8114539,0.8362183,0.8204792,0.84897894,0.3197706
40,0.17915258,0.0009833216,0.068820074,0.04001032,0.13799173,0.10179413,0.08379922,0.08567534,0.10568092,0.11586855,0.10864756,0.11766085,0.03288862
41,0.46130863,0.024101697,0.36735624,0.26195407,0.42439052,0.3907747,0.4135432,0.42494354,0.4529436,0.47253385,0.4382443,0.48707867,0.20675625
42,0.4006123,0.011296961,0.33802912,0.27800062,0.3894703,0.34734517,0.35906628,0.36889768,0.3953773,0.41455215,0.402649,0.42714536,0.17301096
43,0.18607505,0.015383604,0.16838078,0.11884813,0.14946029,0.12034042,0.10789767,0.12937936,0.18104361,0.19848989,0.19474268,0.21222056,0.11467548
44,0.57615733,0.0018103886,0.24073024,0.12546219,0.53479236,0.4587232,0.4731967,0.45694783,0.4654379,0.48414487,0.4504593,0.4842708,0.118314065
45,0.5970294,0.041803252,0.286541,0.25683674,0.5761335,0.49450007,0.524573,0.53511626,0.53850454,0.54801357,0.548148,0.5477021,0.30487484
46,0.6221882,0.015848057,0.6075238,0.5422999,0.59235865,0.53701156,0.6105771,0.6493707,0.6723529,0.6950175,0.6437688,0.7196085,0.42419603
47,0.28830332,0.006335901,0.26901716,0.23285031,0.24257357,0.20485356,0.20813018,0.22650318,0.26924297,0.2874547,0.27168423,0.30835858,0.11059887
48,0.590395,0.15789548,0.2991195,0.25999463,0.558198,0.49004903,0.5311894,0.543939,0.56013465,0.5751043,0.5509202,0.5853107,0.3422752
49,0.1762547,0.001221272,0.10057611,0.060358163,0.13012064,0.09577166,0.07787958,0.09532071,0.12756382,0.14429109,0.13539025,0.1541759,0.06205576


==> images/rnn_examples/27/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.011648501,0.018975472,0.010001383,0.025130237,0.0824347,0.00412507,0.016302576,0.007615616,0.012875807,0.005413884,-0.00041247354,0.014356423,-0.0049456474,-0.008495033,-0.03975075,0.017344106,0.014449345,0.0044000237,-0.0071770637,-0.0726007,0.03452301,-0.0656607,-0.006811687,0.011381694,0.012711984,0.020776572,0.02919002,-0.0020245279,0.014946906,-0.02402708,0.17161544,0.04134372
1,-0.027587462,0.04441813,0.021624848,0.054393377,0.17852308,0.014154987,0.03450846,0.017940598,0.023021631,0.0055522155,0.0008885633,0.017220253,0.0036919652,-0.0066119283,0.03632605,0.03257918,0.033857998,0.0069100023,-0.007216303,-0.22954582,0.0559725,-0.18097454,-0.00026394636,0.02558737,0.022039572,0.036642015,0.054306235,-0.0037096129,0.023124725,-0.044638414,0.31413954,0.055304445
2,-0.046897627,0.06205704,0.0313175,0.07411997,0.17564675,0.020435693,0.049615555,0.018135382,0.0386764,0.01746372,-0.00515567,0.022888603,0.003379648,-0.015800713,0.085714646,0.038747065,0.049431376,0.013046606,-0.0123981675,-0.28404146,0.080409445,-0.27372187,-0.00077971804,0.03731657,0.029325072,0.052019775,0.07407169,-0.0069002225,0.02910142,-0.091221884,0.43078873,0.087250754
3,-0.049555447,0.05957088,0.029284023,0.077783,0.12942217,0.018793236,0.051123153,0.014083719,0.038779754,0.020846345,-0.009451848,0.03052513,-0.0060849097,-0.027904265,0.08289714,0.03655794,0.04742702,0.018563736,-0.02099785,-0.31248426,0.12686539,-0.2650031,-0.012798829,0.037100315,-0.006863538,0.059267715,0.082858905,-0.008524811,0.03322914,-0.11640836,0.4955377,0.11272916
4,-0.041173592,0.0446684,0.017192587,0.061981205,0.10830489,0.015890382,0.04083725,0.00662124,0.022902055,0.016914463,-0.010044945,0.020716256,-0.004845079,-0.02690666,0.10429693,0.019333452,0.035104863,0.016175425,-0.020434769,-0.29423523,0.05360225,-0.22424334,-0.011950001,0.027849922,0.011669072,0.045254525,0.06108395,-0.0093665,0.020282453,-0.0999968,0.36812225,0.17597339
5,-0.031731516,0.027504768,0.007856714,0.04314134,0.07629153,0.012234543,0.027091142,0.00079178414,0.008218082,0.009194555,-0.009577375,0.009534012,0.0011903644,-0.021561932,0.11456088,0.0047589564,0.021275163,0.012811882,-0.015049487,-0.2531935,-0.011703238,-0.15205774,-0.010800194,0.02030319,0.022191267,0.029298758,0.039380077,-0.009030738,0.008715381,-0.08157827,0.23677889,0.18640396
6,-0.028741643,0.025649764,0.008092599,0.037703827,0.077155724,0.01227697,0.025910519,0.001698737,0.008903524,0.0109092295,-0.008206005,0.007744338,0.0027677063,-0.017472588,0.12005144,0.0036829975,0.020291932,0.012107525,-0.012474057,-0.2242443,-0.021803703,-0.15777299,-0.006878694,0.019673597,0.0519043,0.025851754,0.03404199,-0.008731159,0.00798426,-0.074238196,0.19925371,0.18770039
7,-0.045304563,0.052779693,0.024014993,0.056618482,0.1545522,0.024409963,0.04525856,0.013688827,0.032778483,0.025025925,-0.005116609,0.010393846,0.013193976,-0.009482433,0.19200626,0.018601632,0.04343129,0.01322154,-0.0049761636,-0.2630031,0.0059445947,-0.29823408,0.010649195,0.035849903,0.08305174,0.037873544,0.049960412,-0.008484523,0.015997,-0.09496467,0.25873378,0.20413494
8,-0.04481872,0.040767837,0.017680261,0.046661884,0.121079504,0.022596698,0.03633613,0.006688198,0.024137001,0.02209751,-0.007861473,0.006125695,0.015506297,-0.013041013,0.22082052,0.007938487,0.03422551,0.012352694,-0.0032528858,-0.25376478,-0.030120013,-0.23653677,0.006573715,0.032604415,0.08246268,0.03039605,0.040048063,-0.010848433,0.008912747,-0.09363584,0.1959607,0.20714605
9,-0.052025937,0.052991875,0.026350044,0.06695294,0.11478618,0.024894185,0.04625722,0.010920877,0.03241139,0.021451421,-0.008623803,0.018964967,0.010620438,-0.020495242,0.17430513,0.023582984,0.044183906,0.015635287,-0.009002439,-0.3222944,0.04995151,-0.26619488,-0.001321323,0.039326586,0.033882882,0.045840945,0.064808324,-0.012433001,0.022460263,-0.14298627,0.34643728,0.15533671
10,-0.040026367,0.033817265,0.012666513,0.047923688,0.04490438,0.019084394,0.031284135,0.00365488,0.0143401455,0.012672026,-0.008247403,0.010591927,0.010488797,-0.019843835,0.14738396,0.007501124,0.027404573,0.01173036,-0.007735546,-0.2703149,-0.017579542,-0.13191918,-0.004142683,0.028192524,0.018111547,0.030876616,0.042965963,-0.01188592,0.009750513,-0.09546155,0.22625718,0.1761575
11,-0.03253979,0.02534407,0.010183523,0.03581561,0.04280011,0.014680216,0.023421045,0.0013447704,0.011504267,0.009673103,-0.0077852868,0.005942108,0.011010152,-0.016123997,0.15642816,0.002623526,0.020698883,0.009852059,-0.0047058286,-0.22495003,-0.036943056,-0.107870445,-0.0039581764,0.023653679,0.036011405,0.023070186,0.031956393,-0.009834079,0.005158984,-0.07493916,0.1550634,0.15833473
12,-0.054012254,0.06540813,0.0382105,0.08108216,0.08919813,0.023757303,0.055052876,0.017708443,0.049010225,0.02317194,-0.007913892,0.03421702,0.002351794,-0.025258936,0.13165402,0.03986599,0.05271817,0.018879086,-0.0136604905,-0.29525495,0.13546129,-0.20780264,-0.009608924,0.046016593,0.0059208274,0.06311726,0.090246834,-0.008803034,0.03912992,-0.15371498,0.502239,0.13073991
13,-0.055309273,0.06479695,0.03378184,0.077622205,0.11185844,0.025662005,0.055353645,0.013609919,0.04680521,0.0275589,-0.009197464,0.027051259,0.0038984339,-0.024483886,0.19009028,0.030886251,0.053688373,0.018484969,-0.012649432,-0.31845623,0.120284855,-0.29684842,-0.0029274083,0.042757466,0.017235007,0.05643623,0.07819152,-0.009110751,0.029547025,-0.17673516,0.4111086,0.15866062
14,-0.043857004,0.036167644,0.01637156,0.0496424,0.07564281,0.019073244,0.031748652,0.0022909883,0.02210866,0.013464887,-0.009710298,0.011300236,0.012853287,-0.02205382,0.2085705,0.006871624,0.029645683,0.01162173,-0.004513736,-0.26483423,-0.0074065104,-0.15011442,-0.0069758575,0.03165836,0.02477004,0.03276724,0.04634211,-0.009742207,0.00873993,-0.12486043,0.22090602,0.21648163
15,-0.034597002,0.024415907,0.012473192,0.034557153,0.061328933,0.015021723,0.022601241,0.00087170984,0.01712322,0.010546006,-0.008517704,0.006678216,0.014542626,-0.017168522,0.19216082,0.0015468964,0.020026967,0.01045748,-0.00037097593,-0.2061473,-0.0273892,-0.117101535,-0.0075573083,0.027287055,0.0390219,0.023894385,0.033933066,-0.008294769,0.0047765095,-0.11434029,0.1439011,0.23376295
16,-0.031998742,0.02051293,0.013224923,0.028220546,0.079012804,0.014200263,0.019535284,0.0023583937,0.019043975,0.010698535,-0.007096095,0.0053408146,0.01774776,-0.01259437,0.19743375,0.0019941893,0.01743523,0.010108408,0.004293213,-0.17468727,-0.019617215,-0.12978975,-0.006999333,0.027940957,0.042543672,0.020810626,0.030302154,-0.005940983,0.0049756938,-0.13005339,0.10962206,0.24053654
17,-0.0315231,0.019110518,0.013612808,0.026524039,0.08746144,0.014585027,0.018739652,0.0035370453,0.019299705,0.010447686,-0.0059573473,0.0050985646,0.019768795,-0.009863239,0.18884355,0.0032089383,0.016833264,0.009423625,0.0066582137,-0.16547333,-0.013558381,-0.14058048,-0.0061367643,0.028322818,0.04149387,0.019488486,0.029124055,-0.0049207215,0.005735864,-0.13997087,0.09879714,0.22476776
18,-0.024736749,0.012880256,0.0076047415,0.022251444,0.02893081,0.0124512445,0.01573908,0.001063789,0.009023828,0.007553079,-0.005511548,0.0041256538,0.014150009,-0.010141466,0.10844196,-0.0009339303,0.011719577,0.00814517,0.0016464529,-0.13667348,-0.023488548,-0.09599714,-0.0060661407,0.020601457,0.042175394,0.014898568,0.022154206,-0.006518093,0.003955128,-0.106553406,0.0907941,0.16257189
19,-0.027340278,0.02015412,0.012347349,0.026490532,0.08510468,0.014063094,0.020111315,0.0053074206,0.017048413,0.011419933,-0.003846848,0.00635435,0.014758451,-0.0077589373,0.1422836,0.005653591,0.01761176,0.008151069,0.0034604082,-0.1525906,-0.0045714877,-0.14748546,-0.0027519863,0.024341138,0.0486191,0.018978316,0.02749521,-0.004365504,0.0077204765,-0.1069309,0.10906872,0.16677791
20,-0.028712451,0.020907776,0.012374429,0.023382775,0.09185305,0.014883953,0.020674787,0.0048115104,0.019943353,0.016069869,-0.0042651654,0.004271834,0.014852038,-0.0061043766,0.19763583,0.0033079346,0.018865012,0.008377226,0.0045210165,-0.14641076,0.0013012849,-0.16437685,0.0017344884,0.02386957,0.06735071,0.017185248,0.023396,-0.004092801,0.0060201567,-0.09323042,0.08825642,0.1836254
21,-0.046504095,0.053353705,0.030878859,0.058091283,0.12057522,0.024432056,0.04781128,0.016302887,0.047069743,0.032295253,-0.0048381863,0.023090718,0.007831353,-0.013779883,0.19527072,0.028027,0.045242928,0.016174693,-0.0033833205,-0.20830372,0.11387682,-0.28241938,0.002490094,0.039952718,0.04838536,0.04586354,0.06215541,-0.0057141525,0.028267045,-0.16575053,0.3201288,0.18843961
22,-0.041581277,0.035542935,0.0183426,0.040159512,0.08288698,0.021188289,0.033802938,0.0065854834,0.031019242,0.026273575,-0.0067271427,0.0118392585,0.012082365,-0.014504842,0.24065831,0.007910466,0.030813208,0.012820883,0.00025534944,-0.19439583,0.04563825,-0.20653728,0.0010371084,0.031652752,0.054471225,0.030322187,0.039788574,-0.0067963395,0.012893227,-0.14086547,0.18410178,0.22295105
23,-0.03607772,0.028064538,0.01373947,0.034988932,0.05645593,0.018474199,0.028030494,0.0037190518,0.021677302,0.01998143,-0.006782959,0.009610848,0.011483227,-0.01511339,0.1866578,0.0037143666,0.024206499,0.011132134,-0.0007719837,-0.18519104,0.013177798,-0.16582239,-0.0017618176,0.027203772,0.059445288,0.025477376,0.033895575,-0.008455605,0.009465888,-0.1339432,0.15826267,0.20216762
24,-0.03326521,0.026334852,0.012825754,0.03519763,0.051229417,0.01682483,0.026717905,0.003650533,0.018696006,0.016979175,-0.006422543,0.0106167635,0.009410877,-0.01551968,0.14663693,0.0051926067,0.022750825,0.010846569,-0.002646437,-0.18980174,0.0172844,-0.1596609,-0.004040423,0.025403531,0.0446885,0.025249418,0.034537196,-0.008260403,0.010456791,-0.12864397,0.16535024,0.17116195
25,-0.033208765,0.026300699,0.01388173,0.030015085,0.0797359,0.016896347,0.025587212,0.0050659073,0.023576226,0.020039108,-0.005330769,0.008069962,0.012475301,-0.011175924,0.20905155,0.0043238546,0.022981875,0.010390084,0.0019572517,-0.17325298,0.018218596,-0.17412075,-8.946203e-05,0.026610173,0.056625552,0.02283479,0.030153356,-0.005351728,0.008604954,-0.11437436,0.12447749,0.20795545
26,-0.06392203,0.08917618,0.047854595,0.103835866,0.11926359,0.039883636,0.06959832,0.035348006,0.052205347,0.015381038,0.0030965358,0.030501354,0.026861187,-0.008735815,0.13987751,0.053546485,0.068607435,0.012290815,0.0013380742,-0.3250358,0.10094811,-0.24231666,0.010933577,0.06069151,0.02177068,0.06855419,0.103104584,-0.009790528,0.04140615,-0.1675333,0.5155786,0.13198934
27,-0.057294883,0.0728578,0.037082516,0.08946876,0.11299875,0.03086625,0.061084513,0.02069194,0.04490429,0.021614784,-0.0057761124,0.029409146,0.010070046,-0.023491701,0.15183121,0.03801587,0.056915805,0.017235134,-0.010869208,-0.33272523,0.09697295,-0.27043295,-0.0018442995,0.04916112,0.016366897,0.063172996,0.09025966,-0.0116507495,0.033200398,-0.18242419,0.47305965,0.1682104
28,-0.041698422,0.039779175,0.017270979,0.05570695,0.06559458,0.020203533,0.03605972,0.005261363,0.020422958,0.01254287,-0.008971155,0.013973232,0.009903878,-0.02354708,0.16940263,0.010438246,0.030817393,0.013568457,-0.008654706,-0.2749542,0.0065146573,-0.15970014,-0.008370592,0.032203127,0.018758923,0.037752032,0.053385463,-0.010862133,0.012771957,-0.1317655,0.2699306,0.21712738
29,-0.039384343,0.041787878,0.01967817,0.053189874,0.09888707,0.020257931,0.03782175,0.008145928,0.025652207,0.016856484,-0.007324186,0.013969274,0.009417311,-0.018897649,0.18968579,0.013216287,0.033276472,0.0145307835,-0.006973684,-0.27616844,0.02942322,-0.21306643,-0.004130449,0.032477,0.036816813,0.037234284,0.05153445,-0.009394155,0.014939124,-0.12963253,0.25426772,0.2228094
30,-0.030972973,0.026045946,0.010110746,0.0356554,0.0346046,0.015900899,0.02670741,0.0020778258,0.013528821,0.014233097,-0.0077583715,0.007382507,0.008281931,-0.017004732,0.16769972,0.0005496163,0.020972045,0.012323884,-0.0065696575,-0.20865114,-0.01410449,-0.1295234,-0.004138075,0.023457138,0.053791672,0.024749506,0.032611392,-0.009800674,0.0066619483,-0.08532837,0.16176648,0.21876214
31,-0.030636791,0.027212348,0.0124555435,0.032547563,0.058240026,0.016332414,0.026835784,0.0042426577,0.018007988,0.01735208,-0.006317813,0.0066119945,0.01000678,-0.012581289,0.18720424,0.0025174073,0.022650484,0.011769668,-0.0032413353,-0.19230464,-0.004975183,-0.1621488,0.00018085912,0.024527457,0.06920705,0.023522368,0.030427186,-0.008125151,0.0077501102,-0.09126447,0.14114869,0.2032111
32,-0.03361196,0.033140644,0.016100539,0.038890697,0.07024328,0.017998463,0.032416396,0.0068651484,0.024102978,0.022097165,-0.0060993256,0.012071758,0.00680644,-0.01430832,0.17205767,0.008945704,0.027932327,0.013472628,-0.005355452,-0.20100933,0.030566728,-0.20310844,-0.00012996272,0.027194086,0.062758386,0.029551782,0.03844902,-0.008273946,0.013785572,-0.115103915,0.18973309,0.19980997
33,-0.031757373,0.024155004,0.0111480495,0.030101698,0.059997343,0.016311115,0.02475868,0.0031360209,0.016769696,0.017632179,-0.0063102175,0.006682106,0.010816617,-0.012894055,0.18237768,0.0013039021,0.020830687,0.010574071,-0.002015621,-0.17207575,-0.013753819,-0.15007311,-0.0005966664,0.024205357,0.07133572,0.021730535,0.028381187,-0.0083429795,0.0069691446,-0.08642034,0.13041316,0.19245125
34,-0.029788014,0.021816647,0.010949831,0.024535023,0.05698802,0.015609951,0.022420522,0.0029204055,0.017957337,0.018916432,-0.0058768485,0.004705805,0.011649468,-0.010153048,0.20018236,-0.00028870377,0.019294873,0.0100512365,0.00046065857,-0.14701556,-0.009830464,-0.15012419,0.0018631865,0.023074668,0.07990429,0.01852429,0.023530023,-0.0073544146,0.0055181617,-0.08623382,0.099901006,0.19394949
35,-0.044039708,0.047078423,0.025805367,0.05245563,0.107266344,0.022623448,0.042699262,0.012457408,0.038467824,0.029032787,-0.005780195,0.019191442,0.007895222,-0.015106235,0.18613014,0.021047281,0.039961636,0.0147117935,-0.0043867966,-0.20927262,0.07186756,-0.25470546,0.0017791064,0.036234606,0.061984047,0.04061419,0.054469075,-0.007887289,0.022957211,-0.15291259,0.28158873,0.18428789
36,-0.036002688,0.028384553,0.012930522,0.036970403,0.0497594,0.017939106,0.028633252,0.0038402048,0.019336667,0.019350495,-0.0069253272,0.010814945,0.009105166,-0.016629383,0.15754169,0.0047666617,0.024150329,0.011343893,-0.0039004558,-0.18046771,0.004412299,-0.14896029,-0.00299215,0.026587766,0.05447487,0.026998779,0.03595118,-0.00916278,0.01064704,-0.11533443,0.18284473,0.18764989
37,-0.045668982,0.05434298,0.027297242,0.06569546,0.11839018,0.025254212,0.04747196,0.01653988,0.034836687,0.021559726,-0.0037999423,0.021799177,0.009673895,-0.015894484,0.14046198,0.02739192,0.0438448,0.014307817,-0.006236462,-0.27334028,0.07701926,-0.24684739,0.00019143627,0.038941108,0.030856572,0.046725336,0.065789394,-0.008701982,0.02635372,-0.16361132,0.3526929,0.16059506
38,-0.03615232,0.034553323,0.013873939,0.047245383,0.079531774,0.019093309,0.032489583,0.006736926,0.016682243,0.013278357,-0.005812087,0.011954108,0.009455759,-0.017139535,0.14628235,0.0095852325,0.027432207,0.011375102,-0.006558125,-0.242981,0.003453415,-0.1479941,-0.0037353954,0.027904574,0.035118468,0.03144094,0.04393167,-0.009571163,0.012161467,-0.10028286,0.23492661,0.1875155
39,-0.034007065,0.03725715,0.015017892,0.0481118,0.109746814,0.019584179,0.03363447,0.009399835,0.016334059,0.011589489,-0.004276893,0.009929621,0.011124777,-0.012912681,0.15014717,0.011814449,0.029095912,0.010909399,-0.0057859616,-0.2627998,-0.0037687446,-0.16715148,0.0006380867,0.027988892,0.052244894,0.0308071,0.043323528,-0.009739093,0.012084769,-0.08543974,0.2332767,0.17939717
40,-0.03686375,0.038698174,0.017051369,0.052075624,0.10040751,0.018351205,0.03517,0.007995071,0.01889645,0.012981088,-0.006724974,0.0137098,0.007191862,-0.017279726,0.12670253,0.015691988,0.031116236,0.0131213665,-0.009583885,-0.2859617,0.022960652,-0.19820623,-0.004063506,0.028812954,0.03205244,0.035177387,0.049502313,-0.010001261,0.016156819,-0.120004706,0.27134243,0.15731525
41,-0.057447404,0.07296595,0.039236482,0.093691275,0.11097228,0.028125048,0.0610475,0.022507578,0.045156024,0.017986111,-0.0057081794,0.035312306,0.006049508,-0.023816634,0.10292865,0.04598619,0.057305343,0.01916929,-0.014698762,-0.36368042,0.142735,-0.2578559,-0.0083549265,0.049352996,-0.0023582634,0.06876568,0.09993873,-0.008816598,0.042234804,-0.1970711,0.56602603,0.12526083
42,-0.053992875,0.06489378,0.029701378,0.0817219,0.111745656,0.026461197,0.057400364,0.015576499,0.039361797,0.025047943,-0.008046933,0.028539173,0.002173792,-0.025940623,0.14158966,0.031402558,0.051519413,0.019112632,-0.016971434,-0.3383268,0.09754825,-0.30024537,-0.005570608,0.042285305,0.018349074,0.059810348,0.081541285,-0.008566918,0.030722242,-0.20275588,0.45507497,0.19483548
43,-0.034402072,0.029817443,0.007190453,0.050187506,0.010079805,0.016338103,0.031447705,0.0007252814,0.005011161,0.0086960625,-0.009395982,0.012869281,0.002199228,-0.025758715,0.06458012,0.003369812,0.022568703,0.013061358,-0.016969435,-0.26052946,-0.024985991,-0.123548836,-0.012233522,0.022683308,0.015000685,0.0328675,0.044679604,-0.011034664,0.00993312,-0.11669505,0.27012008,0.18221879
44,-0.024869721,0.019250035,0.004799261,0.035036374,0.03631984,0.010928752,0.021896439,-0.00014387659,0.0026262237,0.0058796383,-0.007789196,0.008390771,0.0032317457,-0.020383885,0.06755892,-0.00038883346,0.014077414,0.01109282,-0.012473255,-0.19287612,-0.05027506,-0.09343316,-0.012947513,0.018604657,0.037421845,0.02420547,0.032944612,-0.008361838,0.006133524,-0.0731021,0.1890229,0.18945944
45,-0.017662251,0.0124690905,0.0022121998,0.02751034,0.028382983,0.0075288997,0.016957758,-0.00088248914,-0.0024737404,0.0031440293,-0.0068994937,0.0066544283,0.00078381324,-0.017466066,0.013899524,-0.0015972105,0.008858782,0.010187091,-0.01329156,-0.14675108,-0.055456374,-0.07190746,-0.013253566,0.013637657,0.049086515,0.019224565,0.026447963,-0.008296829,0.005519022,-0.05058205,0.1631994,0.14811979
46,-0.031015284,0.03530193,0.017332658,0.048046336,0.11065445,0.012930103,0.034000892,0.008145656,0.021143494,0.0154316,-0.0066568456,0.01739741,-0.0017503038,-0.018110093,0.057226006,0.017783813,0.02882915,0.014507711,-0.014770271,-0.20725691,0.044210605,-0.19840333,-0.009723232,0.025310677,0.041786775,0.036573004,0.050540853,-0.006607852,0.020528205,-0.085497364,0.29387504,0.1351504
47,-0.04319419,0.05000581,0.02492546,0.06564849,0.13650838,0.0177882,0.045148015,0.012762869,0.032173075,0.020064116,-0.0075168665,0.02456472,-0.0017081179,-0.021932341,0.080104575,0.028596727,0.040699087,0.01738061,-0.016674895,-0.269684,0.09667326,-0.2601397,-0.010472262,0.03390273,0.01814714,0.049713064,0.06924466,-0.006638148,0.028858483,-0.12902218,0.40457147,0.13731758
48,-0.04783303,0.055701442,0.02478557,0.07577335,0.14825755,0.021597836,0.048462875,0.014360558,0.027914228,0.014401089,-0.006653498,0.023712698,0.003282052,-0.022166207,0.09232345,0.030512616,0.04423885,0.015882082,-0.016214993,-0.3401544,0.07903987,-0.2691895,-0.008772863,0.036527157,-0.00018125866,0.05218391,0.07456592,-0.008309929,0.027612895,-0.14455566,0.4397465,0.129088
49,-0.046930782,0.052465275,0.021217905,0.07489909,0.12957752,0.019962322,0.04670815,0.010773202,0.023087211,0.0126911085,-0.008578991,0.023513377,0.00023733464,-0.02653397,0.09095976,0.026538443,0.041363943,0.015847098,-0.020008298,-0.35183412,0.05390057,-0.24531803,-0.011959932,0.03384296,-0.0016376979,0.051142067,0.07250643,-0.010460382,0.024565969,-0.123887524,0.437953,0.14044306


==> images/rnn_examples/27/dx.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12
0,-0.23462515,-0.14300339,0.017614419,-0.006174118,-0.023613393,-0.070792034,0.10219961,0.3011276,0.08194641,0.0036613697,0.0030950091,0.003165717,-0.03460206
1,-0.22308156,0.002737888,-0.06391765,0.024276197,-0.044863623,0.032587115,-0.023370221,0.16762649,0.07161133,0.01712359,0.01720077,0.01677008,0.0052996054
2,-0.076000914,-0.019721527,0.013192463,0.013131958,-0.011638761,-0.01775887,-0.0455889,0.02527616,0.02294005,0.014604328,0.015098716,0.014450678,0.05201461
3,-0.004657144,0.007667624,-0.013161291,-0.002052886,0.0017203026,0.0051099123,0.0028056728,-0.017747186,0.004287825,0.0062174485,0.0054455185,0.006396265,-0.0020320613
4,-0.00024276641,-0.0039947187,-0.021877125,-0.0014419586,0.008045329,0.0042845285,-0.018268712,-0.0014125779,0.0062728417,0.0047892896,0.005072069,0.0045296205,0.014244181
5,-0.48487496,-0.002627876,0.65012443,0.09065906,0.0418831,-0.73880315,-2.0822852,3.3352141,0.929484,-0.39176208,-0.37463012,-0.45741722,-0.51496446
6,0.05495905,0.086800225,0.04661076,-0.014014593,0.024603596,-0.15332973,-0.19928223,-0.042588834,0.027998267,0.042968098,0.0430175,0.041428965,0.040828932
7,0.109694414,0.13657916,-0.028111946,0.062896855,0.3679683,-0.6641552,0.31389883,-0.56428194,-0.08264038,0.14436443,0.14506924,0.14158452,-0.08286633
8,0.32241297,-0.083945096,-0.88340515,0.83482754,1.1814891,-0.59741,0.0102023175,-0.4282291,-1.1182413,0.35635787,0.3541198,0.33929628,-0.28747514
9,-0.017771317,0.0017225071,-0.012594211,-0.0049505197,0.0010742599,-0.011159858,-0.0068446584,-0.023911837,0.00861591,0.013995887,0.014364251,0.014029999,0.023429586
10,0.37233835,0.6556435,-0.09785053,0.3845347,0.7171779,-2.3139548,-0.8694421,0.43822545,-0.29903075,0.21894094,0.22289982,0.16065732,0.40985987
11,2.4212866,8.675614,0.3078144,0.6982668,4.0316315,-25.119196,-1.6671944,8.8315115,-2.3643036,1.5901862,1.5204321,1.2065582,-0.13260904
12,-0.054491553,-0.02746736,0.011767209,-0.0065106577,-0.03173632,-0.007910728,0.017953545,0.006741468,-0.024024436,0.023083773,0.021711271,0.023446616,0.047437176
13,-0.15718251,-0.021474704,0.072124004,0.010411669,-0.095099784,-0.047712542,0.099558786,-0.10918277,-0.032113787,0.04612463,0.046694644,0.04635255,0.1414998
14,-0.9028797,0.7673366,-1.9468518,1.4830381,1.553048,-9.830533,-0.45277545,10.572813,-1.9100488,0.6108869,0.61359125,0.6631351,-1.2207607
15,-1.2288864,0.06154566,-0.37509114,-0.5652338,-0.23521249,-3.6294382,5.0683503,1.9506963,-0.83624035,0.404356,0.3802554,0.5167008,-1.5118023
16,1.2342553,-0.9512839,1.3272394,-1.4845529,-0.095906846,-0.9120163,1.2521397,0.97540164,-2.3731515,0.28208792,0.2536542,0.33156762,0.1605656
17,1.6183248,-2.2673285,-0.20622368,-0.09238802,0.034761857,-1.8170166,4.325188,0.092139944,-3.2304041,0.5201127,0.516488,0.53903705,-0.032691758
18,-0.58791727,0.40733558,-2.0473077,-0.121647045,-0.5345717,-0.10302851,0.656036,2.4013753,-0.9926499,0.5230465,0.41537416,0.55718994,-0.5732351
19,0.3345066,1.7631032,-1.9580778,1.805938,0.3977599,-2.9781237,6.382292,-8.796813,0.8448314,0.7732961,0.78585994,0.7395273,-0.09409977
20,3.380877,7.5580287,2.137179,-1.2450062,1.6427587,-13.939419,0.7322579,-1.4790286,0.38004762,1.1001209,1.2010533,0.7614249,-2.230293
21,0.009169181,0.0068576997,-0.011183135,0.0021012858,0.016394388,-0.048341557,-0.008987494,0.03150988,-0.011265543,0.005850219,0.004456585,0.0069759153,-0.0035374374
22,3.031421,5.380661,2.6813583,-2.3988812,-1.0371609,-5.4836354,-2.4393353,0.13481542,0.7257019,0.30811566,0.40960267,0.08987496,-1.4025378
23,-0.19307917,0.00866541,-0.21113954,0.5655726,-0.47920853,0.6011712,0.04008558,-0.099339776,0.21059759,-0.0069281925,-0.027502304,0.007961247,-0.41685608
24,0.0028910346,0.0636129,-0.057754133,0.014138145,-0.07510701,0.1269242,-0.34677354,0.06691417,0.11204518,0.025295353,0.023986507,0.025836926,0.01799025
25,3.1052682,4.587777,3.2721279,-3.8888113,-3.4562101,3.97433,-10.572203,4.8736825,0.82863194,-0.25502405,-0.20098867,-0.41209197,-1.856489
26,-0.17293657,0.10811563,-0.05399855,0.0043814066,-0.061856527,-0.05989382,0.03734828,0.15795015,0.06331249,0.006721377,0.006871903,0.006180373,-0.042196125
27,-0.0075664073,-0.0016806498,0.02532071,-0.008505267,-0.029256146,0.0022423924,-0.041454248,0.05512919,-0.012272968,0.005471158,0.004202063,0.0062548653,0.0021153186
28,-1.1764333,1.6671216,-0.19500904,0.4815701,-1.6600608,3.2956238,-5.605671,3.1091707,1.6091661,-0.13812393,-0.12905976,-0.16264153,-1.095653
29,0.1026103,-0.11472078,0.087155886,-0.16653864,-0.18122126,0.39804786,-0.7200569,0.7588227,-0.076277465,-0.06114137,-0.061405625,-0.06517233,0.099897675
30,-0.81824523,1.6644044,4.15315,0.71790814,-1.4419845,0.096151166,-4.1214075,2.52823,-3.6698618,0.15906936,0.1453131,0.2052334,0.3820397
31,2.440966,0.61384475,1.9289439,-2.3135474,-1.3353881,3.8171852,-5.8313155,2.911286,-1.9876436,-0.009419775,-0.010158822,-0.011295696,-0.21345718
32,0.17258509,0.013840409,0.062454518,-0.09367423,-0.04571653,0.18818578,-0.20535141,0.09944215,-0.13679785,-0.01774783,-0.017423315,-0.018460553,-0.0013362117
33,1.8310148,5.085488,7.292258,-0.69084847,-2.0616148,0.29100367,-9.84804,0.9546017,-4.99574,0.26766133,0.24119249,0.18920587,1.4438173
34,9.3428335,4.8573656,8.185659,-6.9603,-2.5705996,8.647479,-16.63222,-0.5823804,-6.2982073,0.5421229,0.526297,0.3932788,0.5486699
35,0.019661779,-0.00455047,0.011734351,-0.002192852,0.0075391866,0.015155501,-0.0018534566,-0.02869628,-0.025572008,0.0005781829,0.0005187733,0.0005983665,0.007078928
36,2.65092,2.1156986,3.8367672,1.0046868,0.20599428,-0.1640719,-4.3182926,-5.006723,-2.897793,0.3070592,0.3646984,0.19982693,1.7012289
37,0.06722093,-0.030488705,0.06928722,0.018976664,0.0035393843,0.004440328,0.01617598,0.049060818,-0.07566418,-0.023935422,-0.023277571,-0.024182528,-0.051152915
38,1.8155489,0.021774843,2.201901,0.08423313,0.68380475,-1.1045464,-1.068898,-1.9399515,-2.416448,0.104024805,0.10635959,0.11446789,1.397729
39,0.40265447,-0.119436994,0.27218363,-0.050282992,0.3075844,-0.3025115,0.581337,-0.47548798,-0.3828653,-0.04571831,-0.039581366,-0.052996095,-0.09487882
40,0.031403963,-0.019805094,0.037810586,0.0038126006,0.0024436119,0.009689435,0.029785976,0.041424144,-0.054642834,-0.020482857,-0.019519774,-0.021358222,-0.020561535
41,0.027241899,-0.018769605,0.031178925,0.006407344,0.00055890833,0.0043666274,0.011482236,0.03378921,-0.033438083,-0.0119559765,-0.011954241,-0.011976434,-0.02693081
42,0.024841772,-0.017929874,-0.026494758,-0.017191218,0.024807978,0.03139239,0.009336711,-0.01449378,0.0078043123,-0.014960716,-0.011319034,-0.01679291,0.020999111
43,0.38439697,0.71276444,0.36734384,0.30415794,-0.11604523,0.30182573,-1.117326,-1.8866472,0.15301883,0.2775348,0.27926087,0.27712703,0.06258795
44,2.7245166,2.072231,3.41855,0.996667,-0.006947687,0.839238,-4.690435,-5.415689,-3.1425054,0.31508267,0.30969605,0.22044101,2.3591542
45,0.24592796,0.36633,0.20360954,0.16916275,-0.047179595,0.16543685,-0.6078501,-0.9266144,-0.067260936,0.14178976,0.14254197,0.14259924,0.071506925
46,0.0058903694,-0.0034653111,0.0044281636,0.0022644391,0.00040047197,0.00055800105,0.017993696,0.0024780286,-0.01302423,-0.006192721,-0.0054561603,-0.0065049795,0.0006302377
47,0.008296908,-0.011308656,0.01763005,0.010093706,8.1113874e-05,-0.0008575167,0.017418932,0.014209834,-0.020664454,-0.009888747,-0.0084347,-0.010563864,-0.0060126036
48,0.050040934,-0.070489846,0.093220174,0.034638967,-0.005389789,-0.012911114,0.039294936,0.09406462,-0.07465275,-0.027312243,-0.026728326,-0.027494447,-0.06628112
49,-0.068079524,-0.06987946,0.09220751,0.057779588,-0.039593596,-0.038333625,0.05456653,0.09887398,-0.021388477,-0.012847409,-0.010001635,-0.012646626,-0.030657252


==> images/rnn_examples/27/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47971153,0.4706462,0.4900974,0.47260115,0.4195503,0.49087682,0.4810973,0.48706216,0.4856694,0.4875763,0.48481485,0.4893533,0.49146318,0.47628227,0.5979924,0.47260082,0.4688521,0.4887048,0.49120417,0.5663554,0.46575224,0.578912,0.47688514,0.48957327,0.5184132,0.4889427,0.4891048,0.48898226,0.47248712,0.6023341,0.5015253,0.6223681
1,0.48485667,0.47449222,0.4943273,0.47862032,0.37285492,0.49311545,0.48418444,0.48911136,0.4912095,0.48681244,0.48694798,0.49143842,0.493197,0.47995174,0.5212609,0.47709507,0.47413877,0.48966488,0.4925683,0.54706115,0.46630487,0.52367663,0.47908935,0.49221843,0.44996077,0.49260518,0.49238294,0.49030948,0.47085914,0.66886395,0.52930033,0.60973036
2,0.4691355,0.45745677,0.48545521,0.46454358,0.33616105,0.4854168,0.47113654,0.47958028,0.4794329,0.47899053,0.47681877,0.4830744,0.4853163,0.46536598,0.6534097,0.46449125,0.4574445,0.4817508,0.4848829,0.63549906,0.4468083,0.56983733,0.46310583,0.48331052,0.45853174,0.48379168,0.48252147,0.48176253,0.44879314,0.7313143,0.4737729,0.761013
3,0.46350527,0.4474729,0.48178914,0.45443925,0.34321463,0.48278403,0.46472842,0.47575012,0.4738427,0.47739494,0.47195217,0.4801836,0.48271757,0.4573512,0.68344134,0.45522127,0.44588378,0.47894874,0.48311284,0.64036936,0.44038275,0.58124095,0.45522758,0.4806314,0.54039335,0.48003677,0.4794346,0.4800425,0.4490877,0.70642054,0.47073352,0.7654641
4,0.48452216,0.4786267,0.49110836,0.48492798,0.42366394,0.49179682,0.48495612,0.48906526,0.48796612,0.48911604,0.48795703,0.49026966,0.49146536,0.48191336,0.6074636,0.48295546,0.47891903,0.49024078,0.49179626,0.57303566,0.47511697,0.5223497,0.48014492,0.49039033,0.492769,0.4904444,0.48934406,0.4905114,0.47319788,0.6288639,0.47311643,0.67640984
5,0.49515027,0.49320382,0.49643043,0.49738732,0.4692395,0.49697092,0.49485728,0.49607146,0.49572736,0.49562386,0.4958247,0.4957022,0.4963634,0.4941303,0.5347724,0.49491388,0.4936924,0.49643174,0.4967185,0.53253114,0.49179232,0.49920917,0.4925407,0.4961127,0.49329293,0.4964424,0.4954681,0.49650958,0.48832154,0.5686179,0.4882598,0.6033235
6,0.4913075,0.48850682,0.49493456,0.49237415,0.45359293,0.49537367,0.49180087,0.493875,0.49341688,0.4935345,0.4933102,0.49418876,0.49517962,0.4901616,0.5675155,0.49059355,0.48884782,0.49459827,0.4951111,0.5478563,0.48603013,0.5190618,0.48903552,0.49444363,0.4779176,0.49475217,0.49368724,0.49448577,0.48311734,0.58376783,0.48183525,0.6234483
7,0.48818088,0.48524085,0.49530545,0.4914664,0.3869111,0.49412307,0.4894448,0.49156582,0.49350604,0.48959562,0.49114677,0.4931342,0.49364346,0.48727587,0.59273326,0.48983255,0.4871732,0.4921839,0.4927903,0.5778575,0.47779882,0.5019656,0.4847298,0.4931651,0.385154,0.49466196,0.49253657,0.49164546,0.4700076,0.6757773,0.472082,0.6842467
8,0.49352917,0.49258792,0.49621502,0.49758214,0.45337445,0.4963029,0.49400604,0.494867,0.49559116,0.49483925,0.49492884,0.49523333,0.49538514,0.49318665,0.5589811,0.49526381,0.49364454,0.4958289,0.4957096,0.5543848,0.49072635,0.49441764,0.49053594,0.49551693,0.46393195,0.4961514,0.49454147,0.49554175,0.48391822,0.5962548,0.47131842,0.64416033
9,0.471777,0.45779455,0.486168,0.46302444,0.36392158,0.48653224,0.4721987,0.48046198,0.48058322,0.4813698,0.47729236,0.48394635,0.48639318,0.46637502,0.6153642,0.46340498,0.45652297,0.48340344,0.48668575,0.614569,0.4515416,0.56216747,0.46406963,0.48492137,0.523429,0.4846775,0.48392898,0.4839966,0.45839116,0.684617,0.48320127,0.7275346
10,0.49531808,0.49269742,0.49647045,0.4974557,0.46826756,0.49676827,0.4945608,0.49565378,0.49579164,0.4957826,0.4953767,0.49565932,0.496005,0.49361652,0.5376464,0.4954556,0.49318075,0.49639684,0.496669,0.53406286,0.49220878,0.48291937,0.49162912,0.49613425,0.49844718,0.49634677,0.49524942,0.4966023,0.48884583,0.5661353,0.4855826,0.6062731
11,0.49627712,0.49550965,0.4975563,0.49867263,0.47170323,0.49770626,0.4962817,0.49717948,0.4971978,0.49665663,0.49695155,0.49669674,0.49708763,0.49617228,0.5304299,0.49757376,0.49612907,0.49750742,0.4972769,0.5346292,0.49329543,0.49657148,0.4946148,0.49709257,0.4803409,0.49773112,0.4966183,0.49732137,0.48989967,0.5563225,0.48585707,0.5948591
12,0.44762915,0.42315543,0.47552645,0.42928073,0.2684411,0.47608238,0.44954064,0.46563342,0.4643338,0.4671052,0.45944488,0.4722833,0.47641757,0.43918678,0.7124086,0.433294,0.4203363,0.47017497,0.4763046,0.6923757,0.40984735,0.6316138,0.43691227,0.47337392,0.54946476,0.47301906,0.47255015,0.47129616,0.4273977,0.7778497,0.47814602,0.8222162
13,0.4792476,0.47187766,0.48977193,0.47895524,0.37608042,0.4894095,0.48009282,0.48575017,0.48567596,0.48543325,0.48400944,0.48805702,0.48879647,0.47687873,0.63604826,0.47978324,0.47299612,0.48726308,0.48899582,0.6114882,0.4647797,0.5145247,0.47360355,0.48809388,0.46214777,0.48896697,0.48723012,0.4874358,0.4630577,0.68276036,0.45510983,0.7307435
14,0.4995567,0.50033814,0.4984964,0.5051532,0.4830938,0.49888882,0.49917465,0.49884057,0.49900895,0.4985027,0.49930015,0.49771884,0.4972899,0.50010276,0.51377404,0.5031763,0.5015474,0.49906346,0.49833414,0.5304795,0.49912575,0.47275615,0.49721494,0.49812272,0.49314386,0.49897566,0.49753252,0.49892727,0.49253696,0.55747896,0.48356393,0.6042767
15,0.49735865,0.49758098,0.4981917,0.5007268,0.47740385,0.4985057,0.49760085,0.49818227,0.49804762,0.4979179,0.49814883,0.49748525,0.49739066,0.49798214,0.52932966,0.49987403,0.49834824,0.49850804,0.49783498,0.5328486,0.4957536,0.49414736,0.4960166,0.4979108,0.48737687,0.49873507,0.4974319,0.49836215,0.49168834,0.5480569,0.48493588,0.5947419
16,0.49735963,0.4977879,0.4986323,0.5003581,0.47374257,0.49886397,0.4978621,0.49845743,0.49850163,0.4981618,0.49841088,0.49789974,0.49759093,0.4983924,0.5263584,0.49989578,0.49852484,0.49877396,0.49800214,0.53500223,0.4954907,0.49736702,0.4962352,0.498303,0.4853011,0.49933618,0.49804258,0.49858755,0.49170884,0.5499556,0.48658955,0.59340215
17,0.49660948,0.49612778,0.4982102,0.4985738,0.47197017,0.49851513,0.4970202,0.49774453,0.49790755,0.4977834,0.49758002,0.49750972,0.49725688,0.49716663,0.5231596,0.49799168,0.4966838,0.498312,0.4977671,0.5340515,0.49427944,0.5011707,0.49499956,0.49798232,0.49433804,0.4988505,0.49767855,0.4981484,0.49129364,0.55331767,0.4884707,0.59229404
18,0.49566907,0.49334183,0.49698183,0.49545828,0.48354888,0.4975011,0.49550423,0.49646857,0.496324,0.49711135,0.49605128,0.49666476,0.49708113,0.4945478,0.5303398,0.4942443,0.49329123,0.49743864,0.4975589,0.52343774,0.49370763,0.5090201,0.4934199,0.49712238,0.51391715,0.49713227,0.49645594,0.49743745,0.49259245,0.5386838,0.48937094,0.5740031
19,0.49457014,0.4933131,0.4975243,0.49580893,0.4578867,0.49755654,0.49516627,0.49642232,0.4966661,0.4961829,0.4961018,0.49675816,0.49676144,0.4945875,0.5401875,0.49520883,0.4937589,0.49692944,0.49689668,0.53902894,0.49049383,0.50790554,0.49289584,0.49697477,0.4771418,0.49774617,0.49673793,0.49675345,0.48794273,0.56872314,0.48897827,0.59272087
20,0.49713957,0.49814615,0.49866378,0.50112665,0.47028485,0.49856135,0.4979433,0.49798977,0.49841893,0.49806726,0.49829993,0.498276,0.49764147,0.49802184,0.54864186,0.50050426,0.49935162,0.4984758,0.49780348,0.53581506,0.49684796,0.49094078,0.49594647,0.49822983,0.46382526,0.49908093,0.49774274,0.49816757,0.4910012,0.5589701,0.47462368,0.5944312
21,0.46710214,0.45468858,0.48485494,0.4605718,0.3381336,0.484946,0.46960402,0.47847924,0.4779919,0.47963518,0.47548667,0.48319337,0.48483738,0.4630871,0.69192535,0.46231246,0.45426184,0.48154533,0.48454827,0.64097446,0.4465232,0.57500654,0.46073171,0.48329392,0.48027214,0.48353928,0.48214602,0.4818343,0.45044503,0.712941,0.45655945,0.7625238
22,0.4970254,0.49789143,0.49797547,0.5024495,0.47125974,0.49807826,0.49744216,0.49739614,0.49774584,0.49793154,0.49786246,0.49765664,0.49668497,0.497576,0.55874234,0.5011451,0.49927294,0.49811468,0.49745303,0.54150903,0.4975943,0.47443882,0.4945222,0.49761236,0.4791121,0.4983872,0.4967857,0.49800953,0.49028468,0.56912374,0.4648843,0.61956906
23,0.49269995,0.49022916,0.49576128,0.4936213,0.4630684,0.4961374,0.4930492,0.49461028,0.4945995,0.49517465,0.494153,0.49517015,0.49545476,0.49178404,0.5578173,0.49258342,0.490488,0.49575892,0.4959454,0.54410875,0.48907772,0.5064656,0.48998192,0.4955075,0.5006375,0.49573818,0.49464026,0.4957168,0.48659772,0.5701902,0.47861108,0.6151433
24,0.48999044,0.4858734,0.49459803,0.48891932,0.45207423,0.49499664,0.49031493,0.4929503,0.49274296,0.49354717,0.49202856,0.49390414,0.49452955,0.48845044,0.564689,0.48832875,0.4857028,0.4942354,0.49492276,0.55133486,0.48407102,0.5185779,0.48683268,0.49426895,0.50726354,0.4944091,0.49355555,0.49432883,0.48383203,0.57806945,0.48236316,0.6198512
25,0.4962595,0.49705204,0.49830228,0.50054914,0.46262443,0.49818775,0.4970961,0.49753216,0.49779403,0.4974752,0.49773648,0.49780655,0.49709976,0.49713993,0.5589531,0.5001067,0.49826273,0.49794722,0.4973055,0.54265594,0.49503034,0.488159,0.4947872,0.49773094,0.4617547,0.49875557,0.4972787,0.4977325,0.4891728,0.5672849,0.47313598,0.60712534
26,0.46745953,0.4406362,0.48779938,0.4481475,0.24455613,0.48486787,0.4641795,0.47511357,0.48112723,0.47168264,0.4696371,0.48091555,0.48474646,0.45473847,0.49671498,0.44751644,0.43910402,0.47752145,0.4842308,0.5936796,0.42544344,0.5260396,0.45205688,0.48360252,0.45254233,0.4840866,0.48381773,0.47936457,0.44164115,0.8055608,0.5690864,0.7077247
27,0.4722248,0.46138206,0.48596212,0.46901473,0.36187118,0.48613322,0.47303954,0.48125407,0.4802673,0.48161122,0.47851482,0.48412767,0.48583034,0.46807897,0.6634291,0.4691578,0.4612716,0.4834684,0.4862137,0.62602925,0.45358068,0.54391104,0.4654208,0.48442817,0.49464747,0.48462775,0.48322988,0.48395893,0.4559938,0.69565463,0.46173248,0.7505148
28,0.49589115,0.4951186,0.49667215,0.5001328,0.47179618,0.49712473,0.49552113,0.49657103,0.49618062,0.49647686,0.49650612,0.4960125,0.49595588,0.4955491,0.5432143,0.4981743,0.49601096,0.4970022,0.49683136,0.5396955,0.49376225,0.48467246,0.49301723,0.49632868,0.49776852,0.496926,0.49561217,0.49707118,0.4888506,0.56854117,0.47894284,0.61815137
29,0.48860663,0.48424003,0.49451476,0.48904327,0.4213091,0.49432907,0.48892367,0.49211454,0.4923136,0.49151513,0.49108627,0.4931133,0.49372762,0.48698768,0.57723904,0.48837146,0.4849404,0.49294657,0.4937294,0.5616138,0.47989047,0.5094327,0.48493996,0.49347836,0.46407062,0.49423075,0.4928533,0.4931209,0.4779264,0.6172057,0.47972575,0.6490825
30,0.4961802,0.49546677,0.49705103,0.49931502,0.4789086,0.49745563,0.4962028,0.4968089,0.4965369,0.49703497,0.49676844,0.49667203,0.4968436,0.49561998,0.55207926,0.49749124,0.4961609,0.49746835,0.49722221,0.5325553,0.4953575,0.4944405,0.49397823,0.49694768,0.48712736,0.49726582,0.4960318,0.49744406,0.49078837,0.55191636,0.47633505,0.6020087
31,0.49480602,0.4940499,0.49739528,0.4972432,0.45898375,0.49728504,0.49533242,0.49636006,0.49664688,0.49597192,0.49613506,0.4966063,0.49676782,0.49467024,0.5562488,0.49627015,0.49481064,0.49685973,0.49669334,0.541981,0.49167663,0.4993524,0.49301314,0.49679312,0.46318617,0.49750242,0.49619964,0.49668992,0.4875167,0.57116747,0.4780046,0.60691
32,0.4859284,0.48114482,0.49294484,0.48498708,0.43004775,0.49318224,0.48694143,0.49051902,0.49019408,0.4910423,0.48936918,0.4921586,0.49296305,0.48417187,0.6041097,0.48462424,0.4811625,0.49200198,0.49296176,0.5707944,0.47814846,0.5284195,0.48259026,0.49232394,0.4843876,0.49252933,0.49139023,0.49207702,0.4772281,0.6051281,0.47119048,0.65410376
33,0.49702188,0.4970879,0.4979361,0.5003228,0.47740513,0.49819633,0.49737963,0.4975354,0.497769,0.4976091,0.49768937,0.49743626,0.49735096,0.49713027,0.5393271,0.49855947,0.49774903,0.49813107,0.4977275,0.53329426,0.49632788,0.49678147,0.49517623,0.49765676,0.4799735,0.49818817,0.4969933,0.49793112,0.49118313,0.55549085,0.48009726,0.59636986
34,0.49693954,0.49767506,0.4984104,0.5004396,0.47427243,0.4983576,0.49762782,0.49781695,0.4981588,0.49786747,0.49799156,0.49798387,0.49767792,0.49749374,0.55139065,0.4996609,0.49855816,0.49834573,0.49776226,0.53577536,0.49662834,0.49354613,0.4956976,0.49801782,0.46761787,0.49867097,0.4973901,0.49810356,0.49131453,0.5523642,0.4746929,0.5929282
35,0.47298524,0.46285918,0.4872864,0.46776164,0.36793056,0.48746377,0.47504184,0.48219952,0.48188102,0.48300457,0.4797441,0.48576832,0.48744214,0.46968228,0.65982485,0.46861324,0.4622998,0.48481095,0.48720297,0.6196692,0.45584854,0.5643108,0.46774003,0.48596674,0.48448658,0.4861552,0.4849093,0.48485935,0.45843586,0.68193614,0.46473792,0.73028517
36,0.49531925,0.49390668,0.4966777,0.4976307,0.47717267,0.49716032,0.4953142,0.49608746,0.4960501,0.49676603,0.49598545,0.49631694,0.49632698,0.49447092,0.5485431,0.49573258,0.49420664,0.49704272,0.4970386,0.53517437,0.49410492,0.49576923,0.49244452,0.4965762,0.5036689,0.49672967,0.49567774,0.49707276,0.49016732,0.5577602,0.47932437,0.6027145
37,0.47638628,0.4632825,0.4896087,0.4685212,0.35219607,0.48891842,0.47628886,0.4834685,0.4847,0.48284167,0.48054513,0.48690546,0.48888195,0.4707733,0.5956534,0.46851206,0.46255755,0.48540297,0.4886442,0.59061956,0.45538613,0.5367255,0.4689176,0.48772326,0.48009947,0.4879705,0.48717496,0.486111,0.46123204,0.69299686,0.49951887,0.68863165
38,0.4952969,0.49306357,0.4967479,0.4977221,0.46428102,0.4969432,0.49476954,0.49588308,0.49603298,0.49573034,0.49561563,0.49593574,0.49614605,0.49386925,0.539094,0.49551705,0.49366334,0.49646264,0.49674168,0.5331328,0.49199113,0.48977947,0.49188554,0.49629298,0.48874056,0.49662757,0.49556154,0.49664786,0.48829454,0.5730405,0.4870243,0.60385567
39,0.49335152,0.489011,0.4969615,0.49328563,0.43298483,0.49633884,0.49268925,0.49460024,0.49583724,0.4932849,0.49376732,0.49522334,0.4960484,0.49088144,0.5310722,0.49145225,0.4895602,0.49501947,0.49588272,0.533278,0.48534653,0.49405238,0.4895114,0.49581978,0.45687455,0.49633738,0.49531135,0.49526837,0.48363307,0.6027206,0.5000018,0.6001992
40,0.48221996,0.47429517,0.49082094,0.47858712,0.414229,0.4912685,0.48262793,0.48783308,0.4873778,0.48810366,0.4858918,0.48944435,0.49109995,0.47918546,0.58792096,0.4781103,0.47377634,0.48947945,0.491244,0.57990247,0.4697567,0.53891635,0.4776263,0.49006328,0.5084119,0.4900845,0.48922762,0.48971966,0.47225538,0.62674946,0.48431775,0.66940874
41,0.4530167,0.4270323,0.4782545,0.43426678,0.26498574,0.47824627,0.45286283,0.4679318,0.46814814,0.46842366,0.46182126,0.47419187,0.47820136,0.44281605,0.6522947,0.4365262,0.42440057,0.4718409,0.47839126,0.66705877,0.41403568,0.5936044,0.44006506,0.47580653,0.5507767,0.4755435,0.47523937,0.4734221,0.4320622,0.785234,0.50605035,0.7967717
42,0.47700033,0.46905962,0.48780143,0.4774723,0.3769983,0.48805386,0.47805518,0.48419037,0.48304585,0.48430476,0.48242742,0.48654264,0.4876467,0.47390905,0.67008513,0.47675276,0.46983916,0.48588082,0.48786873,0.61629623,0.4623354,0.52239823,0.47120267,0.4864105,0.47146913,0.48695883,0.4851273,0.48599917,0.45986864,0.68899745,0.45353916,0.7446482
43,0.4952719,0.4919324,0.49532592,0.49656913,0.48489085,0.49632046,0.4941128,0.495376,0.4945916,0.49570274,0.49497858,0.49490172,0.49586067,0.49292666,0.53472775,0.4930856,0.49184775,0.4961678,0.49679604,0.5254388,0.492647,0.4990536,0.49149093,0.49545768,0.52800536,0.49519435,0.49445552,0.4963933,0.49025595,0.5555436,0.49008232,0.5976217
44,0.49479792,0.49330604,0.4964777,0.4963214,0.4737113,0.49715513,0.49494442,0.49646333,0.49561423,0.49587005,0.49605778,0.49586877,0.49675733,0.49422747,0.54218024,0.4940946,0.4932616,0.49670252,0.49689353,0.5322129,0.49114603,0.51909536,0.4932935,0.49619976,0.48967615,0.49660054,0.4957905,0.49663258,0.48873952,0.5545788,0.49358416,0.5900079
45,0.49283385,0.48941642,0.4954173,0.49149913,0.47516653,0.49621418,0.49283573,0.49498215,0.49410278,0.49478182,0.49414247,0.49489763,0.49639565,0.49108902,0.5419574,0.4891968,0.4886926,0.49562034,0.49639624,0.52866024,0.48817545,0.5350588,0.49094096,0.49536476,0.5060283,0.49517336,0.49479896,0.49568322,0.48839,0.5492624,0.49850935,0.57882744
46,0.47513476,0.46555993,0.48820683,0.46944165,0.3812038,0.48862806,0.47687647,0.48401415,0.48307294,0.48404756,0.48154986,0.48680353,0.48891875,0.47198966,0.636395,0.46952948,0.46463707,0.48589388,0.48842287,0.60427696,0.45852554,0.5770716,0.4708546,0.4869931,0.48315623,0.48714718,0.4864401,0.48605317,0.46225294,0.66274905,0.47967637,0.70007807
47,0.470642,0.45762187,0.4858753,0.46337438,0.35574314,0.48634106,0.47182178,0.48043168,0.4797056,0.48089752,0.4774015,0.4840499,0.48623738,0.4657892,0.64433146,0.46330255,0.45654312,0.48284137,0.48620886,0.61864054,0.45006758,0.5677178,0.46378544,0.48448333,0.50532997,0.4844637,0.48371485,0.48344332,0.45566675,0.6973614,0.48146328,0.73233914
48,0.47803393,0.46514988,0.4891733,0.4715803,0.36774677,0.48915237,0.47733235,0.48404896,0.48465547,0.48353535,0.4814561,0.48673207,0.48880422,0.4722657,0.5760531,0.47000852,0.46451354,0.4857954,0.48909983,0.5839564,0.45856386,0.530429,0.47004756,0.48763424,0.5030754,0.48767054,0.4870251,0.48660287,0.46332747,0.6876385,0.5024673,0.6906014
49,0.4750602,0.46292284,0.48672736,0.469796,0.3792795,0.48747605,0.47522533,0.4824945,0.4815985,0.4827379,0.47994143,0.48496297,0.48733723,0.46992907,0.6185602,0.46835127,0.4622059,0.48463494,0.48770314,0.5991425,0.45706952,0.5526397,0.46809006,0.4856117,0.5129516,0.48538518,0.48458654,0.48520184,0.4608236,0.6774379,0.48526707,0.717309


==> images/rnn_examples/27/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.025594678,0.04139091,0.02092264,0.055105463,0.21840301,0.008751027,0.035182267,0.01626395,0.02721144,0.011507212,-0.0008812377,0.030264426,-0.010413469,-0.018562006,-0.12400215,0.039011627,0.032095194,0.009299077,-0.015071511,-0.19872797,0.07185313,-0.17221507,-0.0148274535,0.024165658,0.037585024,0.04396839,0.06170566,-0.0043290737,0.03131077,-0.05723095,0.30706134,0.11480206
1,-0.04783325,0.075849175,0.034545697,0.091400184,0.50088155,0.025661169,0.05676611,0.030283218,0.034824636,0.006188019,0.0023185792,0.021281032,0.012859407,-0.005506015,0.23787834,0.054184288,0.059383865,0.009934742,-0.0077189193,-0.55522746,0.088966355,-0.40826693,0.0064598876,0.042266488,0.07175297,0.05541115,0.08389051,-0.005826489,0.033625066,-0.07146434,0.40313902,0.0980772
2,-0.07925375,0.09493806,0.04481913,0.111384146,0.51448065,0.029976495,0.07490733,0.021315495,0.06035599,0.032906428,-0.012457933,0.03182397,0.0034678401,-0.029290318,0.4060855,0.056189794,0.07959493,0.021235172,-0.019419534,-0.63611174,0.13011281,-0.56323236,-0.0015011195,0.055253085,0.12495343,0.07537919,0.105345465,-0.011563531,0.0407018,-0.15503977,0.48719063,0.23358552
3,-0.066097945,0.07461177,0.030918531,0.1034559,0.27338776,0.019970383,0.0644646,0.012364051,0.045415223,0.028106479,-0.015891787,0.043147743,-0.016984032,-0.048651386,0.118014395,0.04687752,0.06150582,0.027248539,-0.032969005,-0.56945044,0.21599488,-0.3568912,-0.029079432,0.042978555,-0.11935814,0.076353,0.10543958,-0.011879552,0.044042427,-0.14737447,0.497307,0.2255143
4,-0.03684489,0.03452585,0.005860906,0.051336307,0.14906128,0.013978093,0.033951398,-0.0005645393,0.008357904,0.014183368,-0.011471654,0.012064681,-0.0038742537,-0.028791375,0.17215315,0.0036653813,0.026775792,0.014811538,-0.021132099,-0.3748775,-0.014254737,-0.21036755,-0.012369877,0.020401591,0.04658102,0.034104988,0.043397464,-0.011024924,0.00952385,-0.06062865,0.25023785,0.29489788
5,-0.02316074,0.011171446,-0.0013791239,0.024910582,0.05770805,0.008835569,0.013998054,-0.0050918143,-0.0063812854,0.0016568176,-0.009374273,-0.0014982405,0.007307811,-0.016894931,0.14550783,-0.009933697,0.008089477,0.009725612,-0.009970935,-0.23566996,-0.07841033,-0.0883294,-0.010012358,0.013261422,0.039384753,0.013944167,0.018658195,-0.008971176,-0.002420493,-0.051180393,0.111824,0.19288202
6,-0.027367907,0.02533468,0.008612619,0.033933483,0.10390508,0.012798406,0.025963256,0.002703148,0.009964431,0.013151942,-0.0071876957,0.006237642,0.0044704704,-0.014341295,0.14973202,0.0028316935,0.020648506,0.011848099,-0.010316449,-0.22985335,-0.033405997,-0.17862083,-0.003308096,0.019893633,0.106995635,0.023407344,0.030159604,-0.00884471,0.007749609,-0.056381103,0.16375263,0.18488283
7,-0.06694271,0.0847149,0.041290674,0.07965853,0.45069376,0.03843803,0.068107635,0.027115518,0.05882242,0.04139403,-0.002285584,0.013689142,0.024661303,-0.0020553777,0.5418764,0.035731766,0.0713368,0.015045253,0.0024478666,-0.5212037,0.03654214,-0.54268664,0.02954118,0.054850478,0.27527985,0.052375376,0.069532484,-0.008933546,0.025570985,-0.09880222,0.311987,0.27999857
8,-0.046227496,0.030286726,0.011757344,0.037521657,0.12807426,0.021464512,0.028536757,-0.00017676689,0.016114881,0.019941093,-0.010936725,0.0020033736,0.018329829,-0.017192103,0.32439417,-0.0026345928,0.026331127,0.0118299695,-0.001609609,-0.30065575,-0.06946688,-0.2023023,0.00276769,0.03049297,0.11954031,0.023809303,0.0315937,-0.013717207,0.0023993002,-0.07548474,0.14515851,0.2113649
9,-0.07069106,0.07774831,0.037914224,0.10294085,0.253143,0.030415786,0.064886294,0.01705285,0.045020346,0.023731237,-0.010778343,0.034638893,0.0066496395,-0.032828853,0.17256887,0.04728954,0.066518076,0.020923497,-0.015992185,-0.56559175,0.14745502,-0.4247514,-0.009883372,0.051511873,-0.044368356,0.06769583,0.09896462,-0.01595445,0.03945285,-0.20898777,0.43905246,0.020737238
10,-0.029071413,0.015757803,-0.0008448137,0.02955257,-0.020127222,0.013688642,0.017104167,-0.0035941922,-0.0035198503,0.004156672,-0.008112569,0.0024302138,0.010609356,-0.019885221,0.1294001,-0.008636221,0.011523931,0.0080642495,-0.0066421265,-0.24557407,-0.0873896,-0.0074021136,-0.0071193585,0.017756473,0.0028941177,0.016586939,0.022282403,-0.011694049,-0.0025009061,-0.030049361,0.1142242,0.19990797
11,-0.025747105,0.017403042,0.007858456,0.024011545,0.048631117,0.010513714,0.015973877,-0.00095994136,0.008855657,0.0068681147,-0.007488858,0.0013822895,0.0117487945,-0.012752087,0.19023323,-0.0022616952,0.014454258,0.008133293,-0.0017434844,-0.1921419,-0.05845826,-0.0916696,-0.003867183,0.019604417,0.06500057,0.015635714,0.021612255,-0.008001332,0.0007756034,-0.04430541,0.08904502,0.131113
12,-0.10276255,0.1385177,0.0751394,0.16950786,0.48095444,0.039620798,0.1097313,0.04110181,0.101033926,0.04425458,-0.010460451,0.07243527,-0.0066759675,-0.046569314,0.18027994,0.10688657,0.11794647,0.033018168,-0.02620224,-0.7508094,0.39736935,-0.6638415,-0.019947572,0.0821007,-0.15034455,0.1214882,0.17443946,-0.010128664,0.08392922,-0.3397753,0.67343575,0.0050212913
13,-0.06510646,0.07400666,0.031744726,0.08413236,0.28942132,0.030087415,0.06243899,0.010829575,0.048926994,0.03511358,-0.011580213,0.022031695,0.0058402973,-0.02727694,0.4522401,0.026248414,0.06376299,0.019701345,-0.012697772,-0.5654653,0.1330918,-0.50472856,0.0035457127,0.04362729,0.0662173,0.054688334,0.073357254,-0.01052112,0.024257246,-0.17242989,0.3362941,0.26310584
14,-0.032373384,0.0074801985,-0.00094430306,0.020574221,0.046743065,0.012610715,0.008215623,-0.009058909,-0.0025074726,-0.00055065745,-0.010288873,-0.0043641655,0.021959307,-0.019612096,0.26249942,-0.017383749,0.0054390063,0.0048174122,0.0036089544,-0.2275155,-0.13849919,-0.020826226,-0.011007846,0.02093075,0.037046004,0.009290968,0.015071171,-0.01050783,-0.011730293,-0.05151048,0.044615928,0.2868315
15,-0.025766436,0.012921976,0.008712521,0.019398293,0.0551204,0.011135497,0.013678466,-0.00054495403,0.012319087,0.007767374,-0.0074389796,0.0021348153,0.016455615,-0.012471262,0.19164671,-0.003814229,0.010609419,0.0094053615,0.0037946817,-0.15300831,-0.048806988,-0.092254445,-0.008243711,0.02332643,0.060789827,0.015256156,0.022040915,-0.0069797602,0.00096878473,-0.09163327,0.0731554,0.2519916
16,-0.02982076,0.016800655,0.0141170835,0.021873133,0.110259525,0.0135385515,0.016642835,0.003885339,0.021139475,0.011000022,-0.005759697,0.004066536,0.021220539,-0.008135122,0.22952479,0.0024624902,0.015040298,0.009856998,0.009055227,-0.14981417,-0.012510455,-0.15536767,-0.0065364875,0.028990438,0.054336376,0.01790091,0.027076535,-0.003663021,0.005307717,-0.13395607,0.07865245,0.2499954
17,-0.03162789,0.01803459,0.014174762,0.025041444,0.11151416,0.015185242,0.018208327,0.004786279,0.019787842,0.010367542,-0.0049158027,0.0049341265,0.022130476,-0.007286525,0.20566452,0.004498172,0.016579721,0.0088551985,0.0091536855,-0.16638914,-0.007999969,-0.16472225,-0.0053972914,0.029179772,0.047718827,0.01839749,0.028425777,-0.003986899,0.006657624,-0.13688447,0.08936503,0.2030812
18,-0.018517528,0.007042744,0.0016995466,0.018479036,-0.02854037,0.01053628,0.013104254,-0.0014076061,-0.0011248658,0.0047877207,-0.0051955045,0.0032320584,0.0087518245,-0.010721295,0.018449817,-0.0051855333,0.0069873333,0.007002869,-0.0033735011,-0.112653755,-0.034040365,-0.051639773,-0.0061802366,0.013252009,0.04503066,0.010579437,0.015652677,-0.008271665,0.0022871871,-0.06365474,0.0832217,0.07608252
19,-0.030960316,0.028141782,0.017360458,0.031442486,0.17066811,0.016027866,0.025065951,0.009756501,0.025493432,0.015645353,-0.002270499,0.008750174,0.015721189,-0.005609775,0.21588953,0.012558371,0.024258789,0.008330684,0.0053795543,-0.1948769,0.0144667365,-0.21810386,0.00048592497,0.028750302,0.07196508,0.023513671,0.033581845,-0.0023115776,0.011778569,-0.095446974,0.12614666,0.17852971
20,-0.030612497,0.021921072,0.012540693,0.020259585,0.12099488,0.01591188,0.02145989,0.0043912595,0.023083828,0.021004645,-0.004750354,0.0022329963,0.015168469,-0.0045240005,0.29224825,0.0009629239,0.020325312,0.008693122,0.005664924,-0.16526477,0.0074166935,-0.19119355,0.0062586055,0.023759764,0.107092686,0.015590245,0.019665549,-0.0038992667,0.0045117177,-0.06639181,0.07294938,0.2087696
21,-0.07773826,0.10112057,0.053611904,0.109455444,0.39636442,0.03814662,0.0862364,0.031425428,0.08223345,0.0546637,-0.0063037802,0.04596254,0.0013783026,-0.025373489,0.3212876,0.063389204,0.0868129,0.026539238,-0.012171461,-0.5562056,0.26779273,-0.58880883,0.003902557,0.0629539,0.0897343,0.08266673,0.11197376,-0.008462899,0.055531267,-0.2661328,0.48432007,0.25346795
22,-0.037305333,0.018142058,0.0059971837,0.021906305,0.06128957,0.018247543,0.020168712,-0.0030914764,0.015346244,0.020648496,-0.008741929,0.0007045398,0.01655721,-0.015438108,0.3189145,-0.012386895,0.016610924,0.009607621,0.003927587,-0.22073823,-0.023042042,-0.14984913,-0.0003923345,0.023888726,0.07465521,0.015133924,0.018128676,-0.008042144,-0.00195755,-0.09175478,0.071068674,0.27020794
23,-0.0321239,0.021941451,0.009474462,0.031053722,0.04246258,0.016301608,0.023295784,0.00094913103,0.012945056,0.014290181,-0.007101476,0.007669364,0.011222409,-0.01644414,0.1320539,-0.0003792662,0.018835533,0.009749491,-0.0018358508,-0.20301424,-0.01894555,-0.13503513,-0.004671199,0.023643974,0.07782345,0.02141126,0.029207595,-0.010468007,0.006520992,-0.11116592,0.13631356,0.16620891
24,-0.032539904,0.026495539,0.012361081,0.037580606,0.062339187,0.015847156,0.02688521,0.0037656336,0.016488304,0.014704713,-0.0063891937,0.012084099,0.0076688165,-0.01697519,0.107349835,0.0071506025,0.023110323,0.010987453,-0.0046531996,-0.2255673,0.022852851,-0.16874446,-0.0066272225,0.024718001,0.03718245,0.026104104,0.036795385,-0.00846887,0.012068363,-0.109727696,0.17014688,0.12191461
25,-0.033938117,0.026729552,0.015142265,0.024915567,0.13434793,0.017260317,0.02484154,0.006600163,0.028849514,0.023525504,-0.0043297247,0.0056382874,0.015793119,-0.0070108525,0.3181941,0.0034891951,0.023606895,0.010074601,0.0066453293,-0.1882308,0.020250056,-0.2027593,0.0038685717,0.028347954,0.088789456,0.020749994,0.026354345,-0.0025316,0.0070802625,-0.08281577,0.09216101,0.26710162
26,-0.11751614,0.18255569,0.08847511,0.21716969,0.72319484,0.07211873,0.13411243,0.076114826,0.08937308,0.013497546,0.012940038,0.05891479,0.046243366,-0.00886405,0.38127798,0.13387568,0.14678952,0.016123552,0.0008648315,-0.89514625,0.25246558,-0.70565814,0.026063122,0.10824348,-0.055519115,0.12768185,0.19718418,-0.016859766,0.082605384,-0.27439535,0.7234378,-0.11392121
27,-0.061781745,0.071376584,0.029602194,0.09124252,0.26400378,0.025074352,0.062443506,0.008125795,0.043036878,0.031195536,-0.015993861,0.031738468,-0.006432532,-0.04384073,0.2717747,0.030148137,0.058202103,0.024424976,-0.024868779,-0.56251276,0.11768096,-0.41112533,-0.01557609,0.04334636,0.026362374,0.06532095,0.08840345,-0.015384179,0.030819625,-0.16880924,0.41683158,0.3040372
28,-0.026935315,0.00751961,-0.0023295279,0.021978099,0.02775433,0.009868778,0.011715118,-0.010206603,-0.0037735968,0.0036886837,-0.012401055,-0.0012494163,0.009955943,-0.024163848,0.21048127,-0.017391972,0.0052661835,0.010145937,-0.0066130334,-0.24214193,-0.085573144,-0.061858162,-0.015108592,0.015921237,0.025072265,0.012953798,0.017689208,-0.01036208,-0.007029453,-0.05681445,0.08607503,0.27734748
29,-0.04015396,0.047233902,0.02292697,0.054164845,0.20087397,0.021364214,0.04208235,0.011611954,0.03224923,0.022289949,-0.006093328,0.014660188,0.009367835,-0.015642237,0.28219655,0.017289137,0.03885993,0.016191633,-0.0055961343,-0.36959437,0.057130154,-0.3128847,-0.00014939532,0.03455672,0.08737646,0.038551345,0.052467905,-0.008487155,0.018277876,-0.10701414,0.23742226,0.24744672
30,-0.023188088,0.010861491,0.0006682704,0.018309807,-0.028345741,0.011810003,0.016070498,-0.0040039886,0.0016056136,0.011891169,-0.008365307,0.00090219453,0.0072945096,-0.01551151,0.14488488,-0.012304955,0.009079701,0.01031271,-0.00629053,-0.15452124,-0.05874292,-0.0505417,-0.00425431,0.014887791,0.07990947,0.012675465,0.014375003,-0.010441263,-0.0013590715,-0.02774461,0.080757886,0.20004332
31,-0.031373058,0.02928419,0.01506954,0.030090576,0.10236588,0.017173097,0.027685234,0.0065620085,0.022931533,0.021009319,-0.005040473,0.0059953514,0.011986004,-0.00852729,0.24071305,0.0046034846,0.025149798,0.01146068,4.435517e-05,-0.20755237,0.0040957476,-0.211304,0.0045361132,0.026277035,0.11091085,0.022840327,0.029088393,-0.0066812206,0.009170162,-0.087141186,0.12545046,0.18161806
32,-0.039926015,0.04255993,0.02060369,0.048844803,0.12280306,0.020776376,0.04069874,0.010053936,0.031793114,0.028421875,-0.0063154334,0.018349737,0.003892038,-0.017448321,0.17476557,0.016643502,0.036488272,0.01595882,-0.007809521,-0.27454156,0.070351526,-0.28089282,-0.0004605837,0.03163735,0.084408596,0.03751243,0.04912968,-0.009012377,0.020936163,-0.1324176,0.23212278,0.19878672
33,-0.030442072,0.015532291,0.006327604,0.0213491,0.05923161,0.014855944,0.017410746,-0.00056698447,0.009639648,0.013441392,-0.006630686,0.001370737,0.015019917,-0.011693714,0.21403362,-0.006407941,0.014031957,0.007799153,0.0013155473,-0.15842587,-0.05926879,-0.10405694,-0.0010755803,0.021642307,0.09491059,0.014199653,0.018837612,-0.008581809,0.00040076763,-0.044635776,0.07817812,0.17678279
34,-0.028368661,0.019800529,0.010886948,0.019021705,0.065236144,0.015129241,0.020361422,0.0027540787,0.01938465,0.020522533,-0.005535682,0.0027864336,0.01266216,-0.00755909,0.23767428,-0.0018992131,0.018019205,0.00964246,0.0029635027,-0.13760148,-0.006186749,-0.15924759,0.0043651685,0.022317125,0.10751253,0.015557671,0.019089868,-0.006499861,0.0042392584,-0.07653847,0.075796045,0.19453692
35,-0.06820602,0.083050184,0.043555956,0.09216181,0.31977338,0.032663066,0.07088558,0.024293067,0.06424748,0.043411117,-0.0065060467,0.03640564,0.0047709076,-0.023302795,0.24915497,0.049108464,0.0712286,0.021182785,-0.009913652,-0.47498006,0.17318864,-0.49475932,0.0020384835,0.054464333,0.104668096,0.0684619,0.093302734,-0.009556169,0.043776896,-0.23532835,0.41553915,0.18550207
36,-0.028858837,0.0104742935,0.00023053959,0.021952972,-0.0031753224,0.013596337,0.015192985,-0.004770072,0.0005174595,0.010025729,-0.008258892,0.0026234565,0.0105164675,-0.018659815,0.13032345,-0.01165119,0.009000503,0.0081760045,-0.0034915253,-0.16955139,-0.0635941,-0.048401825,-0.007872718,0.017522378,0.052653406,0.013904635,0.018294387,-0.010692867,-0.00123048,-0.060685158,0.09443927,0.18379569
37,-0.06441002,0.09172288,0.044278022,0.10820754,0.38937753,0.035742357,0.07442751,0.032145377,0.0543925,0.026545202,-0.001032747,0.035393387,0.011179989,-0.018124286,0.21641155,0.05849953,0.074831404,0.018797003,-0.009262918,-0.5967194,0.17390156,-0.5024033,0.0035567023,0.056285955,0.023369363,0.072128646,0.10391777,-0.00935471,0.045682468,-0.22188465,0.46082476,0.13018565
38,-0.027613865,0.015843943,0.0006383396,0.0294078,0.05714939,0.013330798,0.018305376,-0.002994188,-0.0012165321,0.005287866,-0.008013839,0.002329722,0.0094604865,-0.01898511,0.17449023,-0.008232967,0.0118741775,0.00867478,-0.0070412485,-0.24890937,-0.07125327,-0.058962435,-0.0078053316,0.017541856,0.04865773,0.016809754,0.023203658,-0.010753994,-0.0014387065,-0.013486696,0.124103874,0.22104618
39,-0.033562273,0.04202412,0.016554052,0.05100031,0.19895428,0.020794094,0.036250025,0.01252887,0.016468959,0.0103843985,-0.0029019292,0.008218765,0.013175042,-0.009339358,0.20895804,0.014912835,0.032676127,0.010774252,-0.005195748,-0.35885027,-0.011566525,-0.21780501,0.0050963615,0.029159425,0.10381244,0.03120047,0.044389732,-0.0103618195,0.0127075,-0.05454465,0.22260559,0.17871153
40,-0.044413414,0.045337733,0.02020629,0.06252714,0.15496045,0.018468618,0.040453494,0.007259786,0.022998,0.015535992,-0.009892467,0.018622257,0.0036295801,-0.023999529,0.12716268,0.022271361,0.037979905,0.016367815,-0.014147198,-0.38577783,0.053802624,-0.2857432,-0.009406028,0.03199818,0.017923104,0.042393308,0.059855163,-0.011181358,0.021882178,-0.15573993,0.2905533,0.11953826
41,-0.1038344,0.14019042,0.06922544,0.17940724,0.51981974,0.045249023,0.10944975,0.044649158,0.08284023,0.027935931,-0.0062000197,0.06572984,0.0059571643,-0.04078104,0.18002483,0.10662154,0.11617773,0.029679993,-0.022974992,-0.81286687,0.3548537,-0.6751731,-0.016324075,0.08317387,-0.22672866,0.11960945,0.17556696,-0.009802985,0.0793233,-0.37549827,0.6812173,-0.00068736065
42,-0.05934812,0.06769858,0.022423979,0.08076486,0.25539237,0.027464101,0.061432555,0.0101911565,0.037689783,0.035413485,-0.01149138,0.024355212,-0.0016581746,-0.032424193,0.31823188,0.021449644,0.055168252,0.020942526,-0.020959891,-0.5283021,0.0710521,-0.4424318,-0.0036007867,0.039610106,0.083542824,0.05678514,0.0715488,-0.009406205,0.024122523,-0.16175112,0.36122224,0.4000264
43,-0.01557556,-0.004316085,-0.01532606,0.019428082,-0.09358327,0.0065235775,0.0062838476,-0.014284867,-0.029499957,-0.007592134,-0.011031968,-0.0025623308,0.0022759906,-0.026511677,-0.025215555,-0.025234573,-0.0056980844,0.007284306,-0.017338106,-0.19501555,-0.14666498,0.056327358,-0.019347062,0.0035476903,0.011541108,0.006650006,0.008957851,-0.013845446,-0.010430194,-0.008366777,0.09220683,0.14634737
44,-0.016025418,0.009266154,0.0024985033,0.020542845,0.06918445,0.0057104793,0.012880634,-0.0010274838,0.0002901107,0.0031975817,-0.006373153,0.0040915725,0.0043468704,-0.01563182,0.07838838,-0.004240825,0.00604297,0.009366228,-0.008217957,-0.12952887,-0.076782346,-0.06412991,-0.014080056,0.01500483,0.069092326,0.016067969,0.022040637,-0.0058926037,0.0026010044,-0.017199004,0.10834649,0.1905376
45,-0.0111419745,0.006291491,-0.0003373921,0.021158801,0.024076784,0.0043070493,0.012663838,-0.001663945,-0.007710796,0.00048142576,-0.006253858,0.0051169638,-0.0016730832,-0.015387326,-0.053796645,-0.0029545673,0.004112214,0.009585867,-0.014473622,-0.102383904,-0.061937578,-0.048827406,-0.014193694,0.009068397,0.067620665,0.014830595,0.02081259,-0.008517136,0.0051456224,-0.021943986,0.13215055,0.087146334
46,-0.05098439,0.06550684,0.034409553,0.078329906,0.3346438,0.019974304,0.05684894,0.01866881,0.047853846,0.030147053,-0.0072595784,0.03028297,-0.0045620967,-0.022022348,0.20008887,0.04263,0.056102574,0.02047202,-0.01767895,-0.41532573,0.15478286,-0.4440463,-0.007738212,0.040336363,0.07533457,0.05849029,0.08092863,-0.0056430404,0.03827635,-0.12867036,0.38186044,0.119599685
47,-0.06592068,0.07687411,0.03534193,0.09873404,0.3672151,0.025231825,0.06508716,0.019628346,0.047857877,0.027847137,-0.009614689,0.03500407,-0.0018563753,-0.03083912,0.20774493,0.04842531,0.064338975,0.022518024,-0.020535145,-0.55100864,0.17729446,-0.46003535,-0.013538208,0.04753755,-0.014902576,0.0697945,0.0977556,-0.007688232,0.042014424,-0.18394746,0.45683753,0.16977398
48,-0.060711067,0.071658105,0.026584106,0.09889467,0.34357107,0.027821355,0.058776744,0.017821074,0.02628237,0.010170701,-0.006596156,0.025115788,0.008777246,-0.026305877,0.19988932,0.03951901,0.057489622,0.015862312,-0.017169056,-0.6072074,0.079350576,-0.38933623,-0.00850435,0.04322281,-0.04316803,0.05994688,0.08784364,-0.011122402,0.030246155,-0.14494763,0.42064768,0.13084882
49,-0.05450683,0.05955625,0.01948608,0.08731676,0.2442295,0.02045062,0.052101985,0.008420421,0.020777911,0.0124962125,-0.011773141,0.025861247,-0.002920148,-0.03614099,0.14055333,0.028570548,0.047824252,0.017529126,-0.025909953,-0.5300316,0.039769407,-0.2813768,-0.0174731,0.03505978,-0.006526616,0.055868477,0.07891102,-0.014147434,0.025290148,-0.06608271,0.397709,0.18055904


==> images/rnn_examples/27/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.005538264,0.009043388,0.004967669,0.011638103,0.036566444,0.0019801029,0.007825158,0.003603514,0.0062967553,0.0026286659,-0.0001967768,0.007098666,-0.0024088556,-0.0040465766,-0.022861706,0.008336081,0.0067504505,0.0021569822,-0.0035141248,-0.04055858,0.018305575,-0.03643042,-0.0032329068,0.005555153,0.00746086,0.010239922,0.014349593,-0.0009786858,0.0072689466,-0.012909901,0.0764868,0.02317285
1,-0.013330965,0.021493522,0.010944679,0.02537401,0.06910975,0.006769355,0.016633956,0.008483529,0.011501791,0.002694696,0.00042328556,0.008581901,0.0018037317,-0.0031616953,0.022501405,0.015854618,0.015884548,0.0034316115,-0.003546842,-0.13685094,0.030209942,-0.09979846,-0.00012545512,0.012577889,0.0129103875,0.018282056,0.027009385,-0.00179608,0.011240416,-0.024321172,0.13842466,0.030102879
2,-0.021687832,0.028922495,0.0155650955,0.03302973,0.06382417,0.009508773,0.02314818,0.008295508,0.018789647,0.008289926,-0.0023805534,0.011185321,0.0016148345,-0.0073015336,0.058686774,0.01836425,0.022221874,0.0063258093,-0.005978383,-0.18287191,0.045664545,-0.15785046,-0.00035755365,0.017947983,0.01946638,0.025330892,0.035991497,-0.0032630626,0.013816172,-0.054243717,0.1706881,0.053393714
3,-0.022611065,0.027294591,0.014476256,0.03393911,0.04909831,0.008679398,0.0236217,0.006360619,0.018638143,0.009857555,-0.004319389,0.0148951765,-0.0028921666,-0.012764258,0.05562285,0.017115125,0.020967659,0.008958701,-0.010068728,-0.19367476,0.07136553,-0.155662,-0.005795979,0.017734142,-0.0045863707,0.028750362,0.03998967,-0.004008789,0.015697036,-0.0676779,0.18811671,0.06856682
4,-0.019823434,0.021520438,0.008546107,0.029402802,0.047118083,0.0076596267,0.019720772,0.0031673084,0.011256177,0.008248675,-0.0048266277,0.010220832,-0.002364027,-0.012943569,0.06228067,0.009416728,0.016693821,0.007958898,-0.010006037,-0.1671577,0.028841324,-0.12035994,-0.0057161585,0.013629142,0.006930508,0.022248542,0.029974634,-0.0045577846,0.009872108,-0.05488155,0.16105944,0.097704
5,-0.015699428,0.013610506,0.0039264914,0.021253103,0.0359538,0.0060250815,0.013394059,0.00038971848,0.0040985933,0.0045587886,-0.004717635,0.004740963,0.00058922166,-0.010650259,0.062243655,0.002362245,0.010467418,0.0063719917,-0.0074600694,-0.13405368,-0.006035437,-0.07849109,-0.0053143697,0.010071061,0.011931734,0.014567005,0.019567754,-0.004472044,0.004314064,-0.042100158,0.11232602,0.09583899
6,-0.014080259,0.012566522,0.0040338673,0.018326923,0.03537963,0.006009081,0.012710643,0.00082791125,0.004412014,0.0053775045,-0.0040094964,0.0038409824,0.0013643218,-0.0085461,0.067401975,0.0018148023,0.009864533,0.005997266,-0.006159801,-0.12233299,-0.011421229,-0.082424596,-0.0033542195,0.009718245,0.028977117,0.0128060775,0.016855462,-0.0042977496,0.0039314553,-0.039338555,0.09352768,0.099619225
7,-0.022020599,0.025699934,0.012046944,0.02714037,0.06024611,0.011785157,0.021944843,0.0065675443,0.016281681,0.012204242,-0.0024640912,0.0051437467,0.0064600892,-0.0045705773,0.12284797,0.009153056,0.020783791,0.0065511256,-0.0024440037,-0.16100909,0.0032738147,-0.15544607,0.0051142965,0.01765651,0.05046066,0.018728476,0.02473365,-0.004137913,0.0077920845,-0.05422315,0.117950514,0.114396684
8,-0.022063373,0.020099282,0.008831489,0.02292507,0.054834507,0.01108993,0.017900867,0.0032794194,0.012023165,0.010929606,-0.003856896,0.0030400525,0.0076554543,-0.0064125126,0.12576298,0.003937991,0.016767766,0.0061322264,-0.0016085434,-0.14037372,-0.015812527,-0.12093231,0.0032181842,0.016153967,0.045846257,0.015070463,0.019867947,-0.0053602983,0.004397568,-0.04974184,0.093075976,0.10913446
9,-0.024266036,0.02480707,0.013129703,0.030025838,0.045145705,0.011663802,0.021756787,0.005030914,0.015829457,0.010262373,-0.004007418,0.009316381,0.0051015723,-0.009559021,0.11202637,0.011201901,0.020000046,0.007607569,-0.0043592164,-0.1955181,0.027559392,-0.15195979,-0.00061058736,0.019004628,0.021213066,0.022477973,0.031651612,-0.005916182,0.0107382815,-0.080028,0.14300771,0.08944433
10,-0.019812303,0.016725818,0.0063373973,0.023621177,0.021110967,0.009396141,0.015471809,0.0017988167,0.007159367,0.006290093,-0.004061034,0.0052723247,0.0051917424,-0.009801402,0.0805833,0.0037258435,0.013479987,0.00584119,-0.0038336636,-0.14303489,-0.009085377,-0.06809484,-0.0020365291,0.013992622,0.009751876,0.015361879,0.021352716,-0.0058898507,0.0048289173,-0.049213495,0.10771138,0.09017173
11,-0.01614105,0.012590664,0.0050907796,0.017729267,0.02029983,0.007252172,0.011613195,0.0006649458,0.0057450095,0.0048057805,-0.0038481625,0.002955688,0.0054603987,-0.007987708,0.08436513,0.0013056821,0.010225697,0.004904821,-0.002336633,-0.11866631,-0.01896166,-0.055441625,-0.0019558966,0.0117576085,0.019232875,0.011485029,0.015914101,-0.00488088,0.0025598188,-0.03867268,0.07508561,0.08131987
12,-0.023631638,0.028878665,0.01890004,0.03284113,0.028877256,0.010565467,0.024525521,0.0076097315,0.023282733,0.010663494,-0.0034613512,0.016549883,0.0010941278,-0.011071458,0.09633318,0.018070962,0.021838661,0.008970325,-0.006449835,-0.20068501,0.07915938,-0.13243563,-0.0041586473,0.02160585,0.004255646,0.030415226,0.043199368,-0.0040145987,0.018028649,-0.0935972,0.17380266,0.08425778
13,-0.026275827,0.03088669,0.016805796,0.036090765,0.043984435,0.0121966675,0.026350718,0.006408857,0.02291136,0.01329321,-0.004350538,0.013274144,0.0018866903,-0.011600388,0.12349079,0.014949019,0.025039233,0.009053585,-0.0061525,-0.19536763,0.06664547,-0.1612418,-0.0013782998,0.020805867,0.010886834,0.027617488,0.03822242,-0.004388596,0.014215135,-0.101542614,0.17355601,0.09195239
14,-0.021923527,0.018131636,0.008194259,0.024923494,0.03649928,0.009464518,0.015851183,0.0011433361,0.011101308,0.006728645,-0.0048342384,0.0056264563,0.006387624,-0.011020403,0.110621646,0.003445773,0.0148149105,0.0058016363,-0.0022460115,-0.13711241,-0.0037669074,-0.0759116,-0.0034710553,0.01578353,0.012978612,0.01633235,0.023118522,-0.0048619867,0.004355287,-0.06306139,0.10735343,0.108147494
15,-0.017218232,0.012177298,0.0062339683,0.01721009,0.02939596,0.007441905,0.011246429,0.00043288976,0.0085605,0.005256028,-0.0042257146,0.0033249,0.007222464,-0.008536292,0.10197551,0.0007722109,0.009946982,0.005213387,-0.00018439394,-0.107040055,-0.013941337,-0.059635967,-0.003747704,0.013590625,0.020695666,0.011910249,0.016931253,-0.004129274,0.0023770498,-0.057966646,0.07026974,0.11747064
16,-0.015927713,0.0102400165,0.0066126995,0.014051996,0.037674002,0.0070363577,0.009723424,0.0011713771,0.009526319,0.0053324304,-0.0035212256,0.002659642,0.008816807,-0.00626277,0.10505157,0.0009958985,0.0086603435,0.0050407033,0.002134857,-0.09096255,-0.009959028,-0.06593054,-0.0034725934,0.01392591,0.022554286,0.010382179,0.015141395,-0.0029578432,0.0024768026,-0.065573335,0.05377416,0.120452665
17,-0.015659986,0.009518007,0.0068082525,0.013156549,0.041635823,0.007216634,0.009313774,0.0017523495,0.009651415,0.005203383,-0.0029502863,0.0025393895,0.009812238,-0.004896167,0.10061488,0.0015994202,0.008335162,0.004695764,0.0033091917,-0.086519614,-0.0068827113,-0.07160145,-0.0030376909,0.014106299,0.021957926,0.009723481,0.014547284,-0.002446616,0.0028528383,-0.070311,0.048338406,0.11272891
18,-0.012253831,0.0063735987,0.0037976208,0.010973414,0.014080919,0.006159575,0.007805791,0.0005250774,0.0044968454,0.0037581748,-0.0027237826,0.0020560422,0.007022716,-0.0050216857,0.056779593,-0.00046333557,0.0057786624,0.0040538493,0.00081781263,-0.070774406,-0.011933326,-0.04910095,-0.0029943648,0.010242692,0.022069326,0.0074240677,0.011030936,-0.0032362863,0.0019649742,-0.05353205,0.04420777,0.082124576
19,-0.013505673,0.009974415,0.0061731054,0.0130233,0.039426103,0.006929679,0.009939762,0.0026114238,0.008497941,0.0056615737,-0.0018948268,0.0031614962,0.0073089567,-0.003826309,0.07825875,0.0028062367,0.008652857,0.004055473,0.0017164279,-0.08190408,-0.0023546051,-0.07567169,-0.0013539706,0.01209107,0.026425457,0.009447957,0.013698363,-0.0021614174,0.0038239588,-0.055253807,0.05275878,0.08635141
20,-0.014265036,0.010399682,0.0061790384,0.011644067,0.043035198,0.0073794248,0.010269079,0.0023861758,0.009943793,0.00799775,-0.0021148603,0.0021259347,0.0073789847,-0.0030282382,0.107994996,0.0016522241,0.009367866,0.004176755,0.0022464332,-0.07841821,0.0006708429,-0.08239105,0.00085896504,0.011891966,0.036378898,0.008549773,0.011658435,-0.0020368914,0.0029904684,-0.048510596,0.04338104,0.094713554
21,-0.02141493,0.024657888,0.01528596,0.025753807,0.044311766,0.01137643,0.022243138,0.007427618,0.022685537,0.015334474,-0.0022288999,0.011285221,0.0037417226,-0.0063394816,0.13260509,0.01323722,0.020256149,0.00783517,-0.0016280691,-0.1340503,0.06451452,-0.16052784,0.0011374062,0.019215044,0.032458317,0.022303117,0.030167919,-0.0027024543,0.013411698,-0.09755458,0.13052537,0.11443748
22,-0.020652728,0.017665153,0.009155242,0.020027302,0.03884408,0.010490558,0.016779138,0.003264911,0.0154670905,0.013083379,-0.0033328028,0.005887495,0.005994792,-0.0071972716,0.13253641,0.0039544133,0.015305426,0.0063916123,0.00012669229,-0.104531765,0.023604328,-0.102874994,0.00051273545,0.01575689,0.029689603,0.015060027,0.01978762,-0.0033832206,0.0063972976,-0.07308849,0.08945089,0.11463812
23,-0.017737621,0.013803174,0.0068544676,0.017109092,0.026416307,0.009076603,0.013808667,0.0018218689,0.0107699195,0.009893516,-0.0033279583,0.004776126,0.0056729284,-0.0074273376,0.10256515,0.001836398,0.011831503,0.0055249785,-0.00038191015,-0.09959171,0.0068250573,-0.08538474,-0.00086243637,0.013477815,0.032514572,0.012647943,0.016823106,-0.004178038,0.0046774894,-0.06921261,0.07547098,0.10502952
24,-0.016246526,0.012868097,0.0063949516,0.017015891,0.023643382,0.008222177,0.013085608,0.0017748405,0.00926114,0.008370011,-0.0031309184,0.005268631,0.004634959,-0.0075778654,0.081876814,0.0025528702,0.011013515,0.005369351,-0.001306178,-0.10303682,0.008997459,-0.08355344,-0.0019648708,0.0125461565,0.024815535,0.012517511,0.017108323,-0.0040622884,0.0051465714,-0.066967286,0.07776097,0.09015884
25,-0.0164687,0.013061635,0.0069309473,0.014908032,0.03690673,0.008356603,0.0126826335,0.0025063015,0.011744604,0.009959054,-0.002637108,0.0040128846,0.0061888215,-0.005531381,0.11586334,0.0021576965,0.011380823,0.0051784385,0.00097115437,-0.093304746,0.009434679,-0.08761138,-4.419133e-05,0.013242634,0.031107495,0.011350943,0.015015244,-0.0026595367,0.004267538,-0.059798907,0.060735688,0.1077328
26,-0.029687576,0.04142231,0.024683079,0.044059478,0.033366706,0.018029913,0.032093126,0.01557561,0.026220057,0.007220032,0.0013861813,0.015186578,0.012770864,-0.0039606257,0.1022844,0.025179397,0.029545723,0.0060623796,0.0006453391,-0.2247243,0.05814424,-0.14858948,0.004875261,0.029291313,0.014205896,0.03432089,0.051124875,-0.0045600873,0.019482728,-0.09601443,0.1929898,0.07491309
27,-0.026752738,0.034122124,0.018393641,0.040454604,0.04378009,0.014477053,0.028699689,0.009566586,0.021808594,0.010340995,-0.0026908482,0.014393441,0.004832267,-0.010960675,0.09991885,0.018125385,0.02593438,0.008386345,-0.005251054,-0.20453508,0.0543123,-0.15282269,-0.0008531875,0.023717307,0.010668703,0.030777236,0.043822344,-0.005552613,0.015851498,-0.105211504,0.18899232,0.099614054
28,-0.020669403,0.019740969,0.008624205,0.027601019,0.03108157,0.0099625345,0.017859617,0.0025998193,0.0101894345,0.0062332842,-0.0044298833,0.006942381,0.004902542,-0.011663167,0.092102766,0.0051979064,0.015231431,0.0067519466,-0.0042894636,-0.14473635,0.0033576768,-0.08185023,-0.004127574,0.01598374,0.010162749,0.018750587,0.026510866,-0.005390848,0.006329302,-0.067749314,0.1279724,0.11093441
29,-0.01919237,0.020374864,0.009839156,0.025562108,0.042480767,0.009830572,0.018421989,0.0039320225,0.012713539,0.008265863,-0.003546174,0.006923966,0.004622332,-0.009166858,0.1119855,0.0064953254,0.016002746,0.0071989563,-0.0034312978,-0.15610747,0.015681578,-0.112285376,-0.001995098,0.016008325,0.021388324,0.018445533,0.025514727,-0.004600687,0.007315049,-0.069915175,0.116825365,0.11933166
30,-0.0153627675,0.012901714,0.0050445376,0.017677736,0.016536035,0.007864451,0.013242923,0.0010269866,0.00673618,0.007079086,-0.003836157,0.0036731982,0.0041083368,-0.00842169,0.09029583,0.00027349772,0.010373096,0.0061367108,-0.003258934,-0.10987729,-0.007267297,-0.06584696,-0.002043077,0.011659298,0.028903464,0.012302136,0.01620879,-0.004869727,0.0033056901,-0.04403364,0.07834281,0.11179252
31,-0.015145748,0.013453444,0.006223541,0.016034544,0.026807345,0.008049674,0.013257769,0.0020873044,0.008965924,0.008599109,-0.0031111294,0.0032879466,0.0049568606,-0.006201931,0.10408716,0.0012506371,0.011139493,0.005857811,-0.001606445,-0.104370475,-0.0025880367,-0.08269603,8.895541e-05,0.012182658,0.037976764,0.011693444,0.015137118,-0.0040245834,0.003834715,-0.047943156,0.06812688,0.105771
32,-0.016248627,0.016022544,0.008009344,0.018549804,0.030951291,0.008726525,0.01572833,0.0033002836,0.011861256,0.010816156,-0.0029447554,0.005971776,0.0033352296,-0.006908979,0.100937165,0.004369464,0.0133521715,0.00664409,-0.0026301646,-0.11370794,0.016290456,-0.10730925,-6.250952e-05,0.0133674685,0.03660279,0.014581769,0.01896064,-0.004042176,0.006738159,-0.06226165,0.08725009,0.109006986
33,-0.015773889,0.012004027,0.0055690575,0.014962668,0.028616492,0.00807918,0.012300994,0.0015537874,0.008372274,0.008779255,-0.0031265058,0.003326894,0.0053713787,-0.0063992734,0.09821613,0.0006500708,0.010326324,0.0052687796,-0.0010013819,-0.09092893,-0.007055053,-0.07583478,-0.00029527253,0.012049195,0.038005978,0.010815407,0.014136137,-0.0041498546,0.0034624722,-0.04438271,0.06365372,0.09837283
34,-0.0147942975,0.010839119,0.0054664128,0.012204591,0.026929539,0.0077394056,0.011134885,0.001447508,0.008949968,0.009414224,-0.0029129302,0.002342632,0.0057890527,-0.0050351885,0.1086351,-0.00014404401,0.009572472,0.0050102095,0.00022887465,-0.07830758,-0.005064633,-0.07540712,0.0009223928,0.0114933215,0.042963162,0.009215482,0.011720888,-0.003659711,0.0027411524,-0.044778205,0.049010485,0.09982057
35,-0.020586243,0.02208007,0.012798263,0.023782657,0.04214272,0.010668651,0.020138873,0.0057737376,0.018684048,0.0139199775,-0.002702855,0.0094149485,0.0038020806,-0.007059531,0.12069871,0.010038858,0.018255256,0.0071621807,-0.002125438,-0.1293843,0.03991258,-0.14207996,0.00082632224,0.017543375,0.039718866,0.019846221,0.02657682,-0.0037667989,0.0109988935,-0.08739944,0.11922508,0.108490676
36,-0.017809443,0.014035541,0.006453782,0.018261734,0.023807703,0.008858499,0.014180454,0.0018941495,0.00963224,0.00962117,-0.0034184114,0.0053825784,0.0045119235,-0.008224902,0.08504604,0.0023679847,0.011908438,0.005644144,-0.0019341354,-0.09523159,0.002267612,-0.07583157,-0.0014737925,0.0132065015,0.029230962,0.013418666,0.01786302,-0.0045475382,0.005279461,-0.058956355,0.087966576,0.09619389
37,-0.0215991,0.025718054,0.013710141,0.029817907,0.044495713,0.011897446,0.022487324,0.0076645715,0.017162673,0.010355914,-0.0017772353,0.010777467,0.004674244,-0.007458323,0.091220565,0.013133533,0.02005879,0.0070306193,-0.0030336352,-0.16839455,0.042524718,-0.13854493,8.911154e-05,0.018945698,0.019245286,0.023081698,0.03237748,-0.0041629532,0.01265811,-0.09136518,0.1483787,0.09094409
38,-0.017896075,0.01709467,0.0069443146,0.02327849,0.03702462,0.009398714,0.016064454,0.0033138618,0.008328366,0.0065885168,-0.0028614213,0.0059518456,0.004680464,-0.008461892,0.08037808,0.0047622193,0.013492584,0.0056673633,-0.0032500026,-0.12954855,0.001788458,-0.07615095,-0.0018358977,0.013851412,0.019049024,0.015644332,0.02184075,-0.004742172,0.0060203806,-0.05181704,0.11166477,0.09618858
39,-0.01677678,0.01835622,0.007558033,0.023397375,0.04777906,0.009571262,0.016534895,0.0045757424,0.008174223,0.0057169646,-0.0020876182,0.0049525397,0.005494554,-0.0063223154,0.08612195,0.005847063,0.0141453035,0.005442568,-0.0028631506,-0.1458004,-0.0019834836,-0.08728404,0.00031110132,0.0138797,0.028971033,0.015373963,0.02159144,-0.004798637,0.0059565054,-0.04508254,0.109577075,0.09317232
40,-0.017661909,0.018581264,0.008494408,0.024410523,0.043332625,0.008808405,0.016929466,0.0038012618,0.009299156,0.0063142185,-0.0032132391,0.0067690075,0.003503968,-0.00827547,0.075459525,0.0076034535,0.014654315,0.006444011,-0.0046912134,-0.16302048,0.012286651,-0.10842815,-0.0019348494,0.014090619,0.018837346,0.017345628,0.024357721,-0.0048483447,0.0078543,-0.0649581,0.12026123,0.086696
41,-0.025566515,0.03267212,0.019629085,0.038433187,0.035036985,0.012555411,0.027447028,0.009739151,0.021792905,0.008325359,-0.0025118145,0.017210636,0.0028297093,-0.010547864,0.07488335,0.021054976,0.024004763,0.009197751,-0.006978728,-0.24445643,0.082577415,-0.16225927,-0.0036446468,0.023331665,-0.0016440403,0.033480614,0.04824608,-0.004043579,0.019572139,-0.1164654,0.19581687,0.07756665
42,-0.025502872,0.030691426,0.0147197135,0.037746485,0.044156812,0.012535751,0.027209928,0.0072917696,0.019153632,0.0120588355,-0.003791257,0.013979548,0.0010487085,-0.012224254,0.09239489,0.015117803,0.023892978,0.009334916,-0.00822782,-0.20635836,0.05448188,-0.16411127,-0.002607161,0.020496454,0.011853582,0.029150516,0.039662376,-0.004113142,0.014752461,-0.116854,0.18709743,0.114511855
43,-0.017024979,0.014720164,0.0035898811,0.024706073,0.0049144547,0.008051155,0.015560529,0.0003569478,0.002497457,0.0043205856,-0.0046299105,0.006403087,0.0010884731,-0.012739339,0.034022328,0.0016691942,0.011101696,0.006492578,-0.008409453,-0.13453497,-0.012786234,-0.06390618,-0.006017799,0.011240835,0.00792963,0.016334603,0.022153378,-0.0054672053,0.004922096,-0.058912434,0.12722404,0.0923952
44,-0.012293675,0.009519164,0.0023946655,0.017238483,0.01739707,0.005388552,0.010831851,-7.084777e-05,0.0013071349,0.0029165745,-0.0038409287,0.004172179,0.0016004697,-0.010067287,0.03603643,-0.00019265454,0.0069231237,0.005513561,-0.0061853975,-0.1003854,-0.025730282,-0.048397943,-0.0063783755,0.009225932,0.020143712,0.012034706,0.016374432,-0.004140743,0.0030396814,-0.037437804,0.09037279,0.09745978
45,-0.008688226,0.006126281,0.0011033227,0.013405175,0.013670917,0.0037029344,0.008359564,-0.0004319796,-0.001228181,0.0015558215,-0.0033874933,0.0033106839,0.00038772268,-0.008587961,0.007336548,-0.00078689784,0.004323962,0.005053942,-0.006584922,-0.076479085,-0.028377421,-0.0376038,-0.0064986213,0.006750339,0.02623077,0.009556723,0.013127847,-0.004096355,0.0027300336,-0.025802448,0.077560924,0.07655872
46,-0.014580117,0.016651897,0.008601575,0.02192018,0.04492116,0.006125849,0.016111895,0.0037974343,0.010293017,0.007415456,-0.0031303174,0.00854695,-0.00084567035,-0.008513384,0.036131967,0.008503182,0.013260291,0.007075982,-0.007178674,-0.124341495,0.024250071,-0.11130658,-0.004548965,0.012275186,0.026177494,0.017912783,0.0247086,-0.003164837,0.009865668,-0.04829106,0.12528421,0.07865308
47,-0.020084733,0.023340924,0.0123904785,0.02937519,0.052548926,0.008322585,0.021167627,0.0058621415,0.015639242,0.009574142,-0.003487499,0.012049346,-0.00081936765,-0.01019034,0.05257921,0.013569236,0.01839213,0.008453541,-0.008060255,-0.16617768,0.05368946,-0.14851595,-0.004826589,0.016354807,0.01169552,0.024300894,0.0337329,-0.003153074,0.013763589,-0.07352249,0.16348992,0.081016086
48,-0.022698456,0.026471004,0.012438014,0.03464178,0.05781745,0.010198742,0.023035476,0.0066915285,0.013781581,0.0069354526,-0.0031248683,0.011714833,0.0015867214,-0.010461804,0.058762163,0.014665859,0.020369358,0.0078008925,-0.007896205,-0.2038603,0.04323536,-0.15080445,-0.004101989,0.0177689,-0.00011071221,0.025758699,0.036641292,-0.0039844457,0.013287562,-0.079728134,0.18150568,0.07240903
49,-0.022069255,0.024727708,0.010560098,0.034077022,0.05231299,0.009409269,0.02210224,0.0050064377,0.011284492,0.0060974183,-0.004019158,0.011554964,0.00011431912,-0.012466785,0.057535436,0.012679059,0.018961208,0.007732867,-0.009706185,-0.20818773,0.029654251,-0.13888724,-0.005570747,0.016379071,-0.0010213794,0.025056517,0.035372663,-0.0050016744,0.011789687,-0.0693538,0.17858511,0.0807762


==> images/rnn_examples/27/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.45511422,0.4584454,0.47801724,0.45603892,0.37744305,0.4713812,0.46337482,0.46825132,0.4731762,0.47047743,0.46806163,0.47436628,0.47492796,0.45765704,0.32056502,0.44458812,0.45020276,0.47316778,0.47620067,0.36532706,0.48046634,0.3812715,0.45939693,0.4709863,0.3382194,0.47253427,0.47305256,0.46765843,0.47737265,0.4198267,0.55889624,0.36013046
1,0.4586686,0.46690574,0.4828645,0.46351698,0.2950536,0.47234216,0.46885377,0.46942544,0.47945687,0.4713414,0.4698638,0.47765326,0.4767828,0.46035513,0.23981404,0.44855058,0.4547869,0.47867024,0.47689435,0.34189376,0.44819474,0.35905328,0.4643208,0.47283536,0.22744252,0.4765714,0.47602004,0.46631303,0.478418,0.3997458,0.5539117,0.30685952
2,0.42843866,0.43963045,0.4645249,0.43858913,0.22475916,0.4525087,0.44531494,0.44715947,0.4579342,0.44988963,0.44785547,0.4578291,0.45788646,0.43440107,0.15262513,0.42025992,0.4264495,0.4576232,0.45825535,0.21720287,0.42578796,0.30288714,0.43799508,0.45155707,0.15381114,0.45493558,0.4543885,0.44217202,0.4600092,0.37782028,0.5787425,0.19334829
3,0.42086253,0.42623347,0.45912895,0.4262684,0.25289223,0.4470225,0.43536136,0.44126382,0.45036054,0.4450665,0.4416507,0.4527328,0.4543282,0.42501953,0.20604444,0.40359327,0.41274744,0.4519538,0.45521957,0.22933133,0.4234103,0.29674235,0.4279272,0.44591537,0.19027284,0.44918096,0.44903794,0.43877164,0.45774153,0.35262117,0.5886726,0.20372029
4,0.46581444,0.4679446,0.4796115,0.47260994,0.35873422,0.47559622,0.47258043,0.47227493,0.47605824,0.47366613,0.47358894,0.47665665,0.4786874,0.4674741,0.3133253,0.45768625,0.4627748,0.47764948,0.47832945,0.30722198,0.4681707,0.40794817,0.46926156,0.47331044,0.32311898,0.47462288,0.47324044,0.4702965,0.47863987,0.44189972,0.5341926,0.3381587
5,0.48981163,0.49001202,0.49176812,0.49427477,0.44136992,0.49091187,0.49167773,0.48957482,0.49129507,0.48969987,0.490368,0.4906301,0.49197826,0.4892908,0.4040041,0.48415378,0.4875665,0.4916799,0.49134412,0.4094882,0.48545152,0.45413435,0.49082664,0.48912472,0.41729337,0.48998937,0.4885214,0.48825046,0.49121302,0.48296425,0.5100837,0.41598013
6,0.48055235,0.48208606,0.48812568,0.4851299,0.40951243,0.48570886,0.48480332,0.4837673,0.48658913,0.48444557,0.48435387,0.4861992,0.48725572,0.48138997,0.36756578,0.4761406,0.47904748,0.4870647,0.48688155,0.37210968,0.48241565,0.4414134,0.4827598,0.4843164,0.3859849,0.48515245,0.48410934,0.48227564,0.4869546,0.47206286,0.5200851,0.38666195
7,0.4671673,0.4761073,0.48453274,0.47814485,0.2766841,0.47722605,0.47831336,0.47403798,0.4825463,0.47554716,0.47526413,0.48029655,0.47960627,0.47118467,0.22301725,0.47010213,0.47024265,0.48270446,0.47834745,0.2559879,0.4477674,0.40361685,0.47335628,0.4767064,0.22907811,0.47895914,0.47738102,0.46923003,0.4788372,0.45339248,0.52780944,0.2703641
8,0.4858493,0.48764592,0.49021804,0.49276972,0.3982805,0.48833916,0.48982897,0.48623726,0.48975077,0.48711967,0.48726794,0.48833433,0.48937705,0.48652592,0.3498603,0.48365283,0.4855807,0.4900327,0.48841286,0.3590812,0.47558177,0.44035375,0.48773596,0.48667547,0.36751056,0.48741618,0.48555773,0.484355,0.48827013,0.49033362,0.5098888,0.35791388
9,0.43685147,0.4415347,0.4682798,0.44051847,0.2793786,0.45700487,0.44846675,0.45197442,0.46226993,0.4557009,0.45197874,0.46192175,0.46292436,0.43904182,0.22263621,0.42090172,0.42934456,0.4618708,0.4639332,0.29409632,0.43099207,0.31364602,0.44235757,0.45651633,0.2091688,0.45953593,0.45903182,0.4501814,0.46573922,0.37744588,0.5733912,0.223308
10,0.49041238,0.4891739,0.4918297,0.49462935,0.43951732,0.49075386,0.49152502,0.48914856,0.49125698,0.49000356,0.49002632,0.49039474,0.4921135,0.4891595,0.41475576,0.48437816,0.48715323,0.49217886,0.49145615,0.39983627,0.48250723,0.4550733,0.49064565,0.48890674,0.42248443,0.48975947,0.48781437,0.48842475,0.4914588,0.4829379,0.5080645,0.41009387
11,0.49231237,0.49343598,0.49389088,0.49631882,0.44454187,0.4928605,0.4942633,0.4920726,0.49396428,0.49205023,0.49229497,0.4927568,0.49335286,0.4923144,0.41134402,0.49026793,0.49139,0.49378738,0.49276057,0.4186062,0.48361257,0.46212864,0.4936782,0.49169448,0.42017612,0.49258602,0.49132818,0.4902881,0.49279207,0.49275604,0.5068757,0.40839455
12,0.38386062,0.3947774,0.4440808,0.38763517,0.1615721,0.42321992,0.40575626,0.41560882,0.43221527,0.42150632,0.41460755,0.43363768,0.4334407,0.39033192,0.11212153,0.36233956,0.37320048,0.4314865,0.43580562,0.18580617,0.37899825,0.21039689,0.39501294,0.42410794,0.09222929,0.4297094,0.43078458,0.4115322,0.4399538,0.2808432,0.6356895,0.110435635
13,0.45193717,0.45850343,0.47464302,0.46102926,0.27058396,0.46647257,0.46322262,0.46244103,0.4701315,0.46450606,0.46346864,0.46984142,0.4706756,0.4560055,0.23516704,0.4479973,0.45093372,0.4713326,0.47012258,0.24388994,0.4307192,0.37629893,0.4578522,0.46523744,0.21895653,0.46763125,0.46649167,0.4581106,0.471101,0.41631222,0.54278296,0.2399159
14,0.5012416,0.5009577,0.4962048,0.5070082,0.46220094,0.49725628,0.50118095,0.49654892,0.4975367,0.49631447,0.49743083,0.49578425,0.4970392,0.50016886,0.42250395,0.49871892,0.49980065,0.4974781,0.49596295,0.4215086,0.48696154,0.46948045,0.5014883,0.49496037,0.4392026,0.49585083,0.49361023,0.49454594,0.4955607,0.5112415,0.4955343,0.42047933
15,0.4961626,0.49679506,0.49549574,0.5000374,0.4574852,0.49513745,0.49735722,0.49475718,0.49614522,0.49458128,0.49476284,0.494898,0.49524257,0.49602956,0.4266093,0.4950017,0.49513483,0.49588248,0.49440762,0.4250145,0.48594263,0.4652664,0.49700516,0.4940326,0.4433235,0.49502712,0.4936738,0.49279934,0.49462795,0.50101537,0.50270844,0.41672915
16,0.49601647,0.49753928,0.4962347,0.49968126,0.45310077,0.49536073,0.49769068,0.49516487,0.49708053,0.49499145,0.49495295,0.4956878,0.49534464,0.49633044,0.41951153,0.49579984,0.4954216,0.49634665,0.4945166,0.4298525,0.48328552,0.46050325,0.49707595,0.4947747,0.43444747,0.49602476,0.4949689,0.49284858,0.49494764,0.5014428,0.50349724,0.40729192
17,0.49425432,0.49535272,0.49552974,0.49733612,0.44989583,0.49429446,0.49593902,0.49373797,0.49614128,0.4940547,0.49360654,0.49481052,0.49450356,0.49430117,0.41598904,0.4926109,0.49297974,0.49535692,0.49392053,0.43381038,0.48275134,0.45855156,0.49508125,0.49379122,0.42882264,0.4950183,0.49403474,0.49191877,0.49437112,0.49684265,0.50635,0.40525365
18,0.49205935,0.49018377,0.49391016,0.4929851,0.46814653,0.4930751,0.4924738,0.49178737,0.49346215,0.4928056,0.4920404,0.4929913,0.49398997,0.49095026,0.4493654,0.48595384,0.48886678,0.49372542,0.49396765,0.44435707,0.4933752,0.4732564,0.49158943,0.49211788,0.46303967,0.49248493,0.4916345,0.49208254,0.49391884,0.48941168,0.51003104,0.4410277
19,0.48792207,0.49037835,0.49329373,0.49162996,0.42103732,0.4908885,0.4914178,0.48986128,0.49293417,0.49038357,0.49000642,0.49197853,0.49164683,0.48898488,0.38771966,0.48701233,0.48745698,0.49257597,0.49117288,0.40497175,0.48037785,0.45266506,0.48976535,0.4905247,0.3959622,0.49173993,0.49105033,0.48781335,0.49162176,0.48541617,0.5126761,0.39443386
20,0.49393287,0.49578226,0.4957663,0.49890774,0.428362,0.49476478,0.4967636,0.49381492,0.4958493,0.49427035,0.49433815,0.49512577,0.49494913,0.4951937,0.409149,0.49670428,0.49546835,0.49626768,0.49398953,0.391193,0.48169973,0.48103204,0.49521035,0.49420053,0.4183287,0.49476656,0.4937803,0.4918998,0.49413404,0.50396645,0.5002074,0.40469208
21,0.4256906,0.43361282,0.4640584,0.43233877,0.22584423,0.4512626,0.44183567,0.44552073,0.45646852,0.4497972,0.4457892,0.45747247,0.4574683,0.431672,0.1821467,0.418016,0.42244038,0.45746145,0.45795414,0.2057839,0.42307258,0.31912157,0.43329543,0.45138907,0.17873533,0.4542794,0.4543486,0.44217715,0.4601965,0.37305716,0.57778835,0.19103351
22,0.49503806,0.49490446,0.494513,0.500841,0.4252719,0.49427006,0.49678886,0.49280965,0.49461436,0.49363157,0.4939861,0.49395183,0.4948086,0.49541715,0.4125002,0.4952919,0.4951343,0.49585956,0.49353266,0.3696572,0.47852558,0.48413068,0.49523672,0.4927758,0.41911632,0.49322215,0.49152255,0.49124184,0.4933064,0.5071444,0.49640593,0.39302954
23,0.48532793,0.48494312,0.4903624,0.48835826,0.42563567,0.48841166,0.48781288,0.48655453,0.48939157,0.48784706,0.48704264,0.48874977,0.4898201,0.4852878,0.39691693,0.48039535,0.48275724,0.48987857,0.48948592,0.3911971,0.48258573,0.4533514,0.48595276,0.4872106,0.4134352,0.48785123,0.48667282,0.48591343,0.4895073,0.48236987,0.5146189,0.39119905
24,0.47902635,0.47928977,0.48784068,0.4813883,0.4123754,0.48463985,0.48257524,0.48258162,0.48608208,0.48402143,0.4828674,0.4857562,0.48665679,0.47937828,0.38410246,0.47251606,0.47570345,0.48643434,0.48662528,0.38879514,0.47720134,0.43657187,0.48024827,0.4837588,0.39088532,0.4847196,0.48396957,0.48182976,0.48696676,0.46675092,0.5231372,0.37606743
25,0.49208936,0.49424344,0.49468347,0.49755806,0.4170955,0.49329466,0.4953738,0.492359,0.49461722,0.49275836,0.49288002,0.4939209,0.49370587,0.49358782,0.3994052,0.4949558,0.49332988,0.49521223,0.49257746,0.37324363,0.477149,0.47435978,0.4936415,0.49266517,0.40534574,0.49356657,0.4924708,0.48991048,0.492888,0.49986354,0.50177765,0.38950977
26,0.41184366,0.4250053,0.4643464,0.4161938,0.13794856,0.4394301,0.43039453,0.432782,0.45720908,0.43926054,0.4327702,0.45184553,0.45009333,0.41219223,0.09452022,0.385518,0.39863884,0.45457268,0.4513165,0.24820417,0.36914787,0.21359102,0.42105544,0.44180733,0.069431566,0.45033944,0.4488994,0.4285409,0.45524696,0.27477795,0.6147594,0.13330147
27,0.43879163,0.44431248,0.46709362,0.44681156,0.26454428,0.45773834,0.45099577,0.45294878,0.46080878,0.45542106,0.45378977,0.46135172,0.4632598,0.4425713,0.21721077,0.42769206,0.43416205,0.462351,0.4632233,0.22976068,0.4349458,0.33720678,0.44510618,0.45587322,0.21235132,0.45850122,0.45740798,0.4493276,0.46462122,0.3902564,0.5637775,0.22744073
28,0.49327055,0.4928347,0.49232018,0.49870968,0.44253284,0.4923767,0.4943229,0.49121684,0.49228376,0.49113193,0.49215814,0.49148765,0.49313053,0.49271077,0.41298568,0.4887475,0.4911586,0.4930602,0.49214074,0.39391738,0.48341012,0.46281254,0.4938462,0.49010345,0.4232564,0.49095446,0.48909363,0.48936906,0.4919412,0.4937097,0.5037707,0.40796435
29,0.47343317,0.47688648,0.48577794,0.4790333,0.35470736,0.4807449,0.4798045,0.4785358,0.4836614,0.47965446,0.47897893,0.48286474,0.48330194,0.47502872,0.32565945,0.46957496,0.47174227,0.48434022,0.48258328,0.32941622,0.46029806,0.4209537,0.47668365,0.47994867,0.3217268,0.48185268,0.48073673,0.47575542,0.483375,0.45139933,0.5255407,0.3308827
30,0.49297908,0.49177802,0.4933509,0.4968319,0.4499182,0.4930971,0.4940825,0.49179557,0.49299142,0.49236837,0.49250394,0.49253154,0.4939332,0.49245232,0.43467703,0.48967028,0.49137738,0.49407762,0.49315193,0.39849657,0.48822057,0.47831264,0.49308184,0.49152815,0.4487227,0.4918297,0.49034187,0.49109074,0.49298367,0.496747,0.50335455,0.42305306
31,0.48803586,0.48983255,0.49281573,0.49245173,0.4137812,0.49060076,0.49148,0.48937878,0.49228898,0.48991895,0.48975822,0.49134654,0.49162194,0.48896584,0.3901802,0.48759785,0.48800763,0.49267814,0.4908111,0.38168532,0.4784634,0.46128318,0.48962277,0.48993772,0.3993432,0.49077356,0.4897288,0.48752394,0.49097273,0.48803198,0.50875515,0.38785887
32,0.46898437,0.47104317,0.48343974,0.47304007,0.36804685,0.47860157,0.47541866,0.4758379,0.48046783,0.47767994,0.47622743,0.48053047,0.48135898,0.4709229,0.33739927,0.46418765,0.46682844,0.4813594,0.48115596,0.33234647,0.46829978,0.41804507,0.47167012,0.4778729,0.3463551,0.47894326,0.478273,0.47443047,0.481798,0.45218468,0.53086203,0.3364854
33,0.4944307,0.4945305,0.49481758,0.49855936,0.4467689,0.4943709,0.4959824,0.4931943,0.49503678,0.4937308,0.4938626,0.49402314,0.49477154,0.49436444,0.41854322,0.4925238,0.49368718,0.49530205,0.49404153,0.4095204,0.48802984,0.4725547,0.4949068,0.49310988,0.43423352,0.49354637,0.4922217,0.49210185,0.49381277,0.50365824,0.5029901,0.41458
34,0.49373215,0.49469906,0.49541232,0.49790183,0.4373792,0.49448502,0.4960319,0.49353746,0.49541086,0.49399087,0.49396142,0.4946193,0.4948821,0.4945485,0.4191493,0.49505383,0.49444818,0.49589974,0.49399605,0.39840862,0.48489562,0.47759715,0.49458635,0.49378988,0.4329396,0.4941551,0.4931151,0.4921254,0.49398255,0.502993,0.5012769,0.41040906
35,0.43911693,0.4452776,0.46996245,0.4446428,0.2698746,0.4596679,0.45211703,0.45482892,0.46405745,0.45831725,0.4550861,0.46436515,0.46464553,0.44361752,0.21691255,0.43134254,0.43580273,0.4644736,0.46513948,0.24879278,0.44084165,0.34357867,0.44524252,0.45940316,0.22233607,0.46169487,0.46149933,0.4522139,0.46662712,0.39989498,0.5659177,0.22991362
36,0.49166822,0.4899811,0.49263266,0.4950068,0.44882676,0.49216375,0.49257597,0.49050805,0.4922134,0.4915346,0.4914018,0.49168268,0.49318412,0.49088314,0.42541298,0.48640192,0.48897514,0.4930895,0.49263525,0.40383253,0.48900473,0.4686838,0.4913501,0.49048832,0.4416701,0.49080792,0.48933426,0.4902542,0.49235648,0.49511075,0.50691175,0.41664147
37,0.44275403,0.44910184,0.47351587,0.44704872,0.25904197,0.46117422,0.45459348,0.45677674,0.46815652,0.46021503,0.45704332,0.46713024,0.4671332,0.445028,0.21543086,0.43006638,0.43663332,0.46823734,0.46751216,0.2794488,0.43133575,0.33219647,0.4483108,0.46145853,0.20125562,0.46515122,0.46454883,0.45408714,0.46939155,0.3771551,0.56715375,0.24098979
38,0.49006596,0.4897,0.49204433,0.494675,0.42984644,0.4908484,0.4917627,0.48925456,0.49148217,0.48990387,0.49024898,0.49066702,0.49216223,0.48931706,0.40437874,0.48438558,0.4874137,0.4924396,0.49142057,0.3907219,0.48333752,0.4595012,0.49063388,0.48902318,0.41180736,0.48994473,0.48824105,0.48812962,0.4913518,0.4839553,0.50890106,0.40959433
39,0.48182848,0.4844883,0.4907003,0.48639572,0.378533,0.48607203,0.48626724,0.48430142,0.48955014,0.485293,0.48487562,0.48786736,0.48836747,0.48174638,0.34677145,0.47635242,0.47943857,0.48991826,0.48768738,0.3712506,0.47074184,0.43173778,0.48399338,0.4853749,0.34870735,0.48722944,0.48578066,0.48242474,0.4881433,0.4582886,0.5202609,0.37406933
40,0.4607812,0.4637922,0.4790723,0.46459725,0.3545885,0.47269985,0.4681194,0.46964478,0.47550187,0.47143537,0.46973792,0.4752272,0.47622174,0.4621822,0.3021945,0.45095485,0.45632768,0.475411,0.47653013,0.34621853,0.4596624,0.3784012,0.46441206,0.4717964,0.3063372,0.47364333,0.47292903,0.46790695,0.47754484,0.42670748,0.54503727,0.3114084
41,0.39242783,0.40259942,0.44899082,0.39617443,0.16229802,0.42760378,0.41224682,0.42030868,0.43830985,0.42617023,0.41974756,0.438328,0.4381867,0.39638257,0.11265814,0.3670574,0.37958735,0.43726733,0.44021416,0.2127374,0.37544623,0.20765015,0.40227208,0.4285433,0.08826409,0.4350601,0.43523726,0.41638133,0.44443503,0.27387434,0.6293338,0.12148273
42,0.44804192,0.45301396,0.47100317,0.45795804,0.27373287,0.4636838,0.45930517,0.45907894,0.46562672,0.4613266,0.4606193,0.46635726,0.46812358,0.45193735,0.22819428,0.44189608,0.44582015,0.46788254,0.4675772,0.21614896,0.44413605,0.3741637,0.45371884,0.46148548,0.23294546,0.46357712,0.46203822,0.45523757,0.46843278,0.41405836,0.5491356,0.2538838
43,0.49185508,0.48792127,0.4907595,0.49448687,0.47128764,0.4912749,0.49101302,0.489395,0.4900635,0.4900165,0.49065793,0.48971248,0.49267778,0.48928973,0.44146562,0.480069,0.4863048,0.491232,0.49244675,0.42437342,0.4980251,0.46673065,0.4908041,0.48841068,0.46029168,0.48868424,0.4868429,0.48984367,0.49171114,0.48469272,0.51076365,0.4494845
44,0.4897,0.49005336,0.49203926,0.49298146,0.45595396,0.49140888,0.4915575,0.49047214,0.4916092,0.49022084,0.49084744,0.49108183,0.49213868,0.48959243,0.41517448,0.48430187,0.4873661,0.49168256,0.49175888,0.41858608,0.49494833,0.45687765,0.49096373,0.4897893,0.4353069,0.49063164,0.48968124,0.48903072,0.49166238,0.48755726,0.5140536,0.4300931
45,0.48515728,0.4844332,0.49034074,0.4863221,0.4620638,0.48894224,0.48693058,0.48755988,0.4891019,0.4879072,0.48778224,0.48893362,0.4903589,0.4845393,0.42222956,0.47620997,0.48131114,0.48918518,0.4905395,0.4374236,0.4991045,0.44883054,0.4859272,0.48757964,0.44586965,0.48808968,0.48754162,0.4874886,0.49041107,0.47529268,0.52190256,0.4412747
46,0.4437306,0.45028612,0.4723295,0.44851115,0.29833138,0.46315858,0.45584205,0.45920408,0.4668066,0.46139634,0.4593098,0.46752384,0.46766323,0.44801256,0.24179465,0.43475845,0.4404973,0.46687457,0.46826136,0.2855075,0.44991267,0.3533586,0.45006907,0.4628387,0.23986755,0.465168,0.46553984,0.45634124,0.46966398,0.40393266,0.5645836,0.26300234
47,0.43381062,0.4403417,0.46697927,0.43941325,0.26454198,0.45576409,0.44717968,0.4508499,0.46033007,0.45401785,0.45127603,0.46118945,0.46168187,0.4376537,0.20810162,0.42038846,0.428004,0.46077257,0.4623029,0.2567409,0.43303946,0.32063314,0.44044,0.45522186,0.19922517,0.45841393,0.45825815,0.4479087,0.46423256,0.37727958,0.5758753,0.22583939
48,0.4477724,0.45272264,0.47369286,0.45315707,0.28540543,0.46355388,0.45787266,0.45915896,0.46880746,0.4620507,0.46003407,0.46808252,0.46905228,0.44888502,0.23102267,0.43199238,0.44066343,0.46895185,0.46940872,0.3008374,0.4374134,0.33699372,0.45275682,0.46260357,0.21568367,0.46608454,0.46494004,0.45671675,0.4708687,0.3852084,0.5621393,0.26180053
49,0.44411343,0.44797653,0.4697758,0.4500977,0.30031776,0.46130118,0.4544427,0.45654634,0.46413517,0.45927176,0.45745662,0.46454054,0.46645972,0.44595975,0.24084914,0.42868695,0.43736148,0.4649454,0.4670095,0.27929115,0.44692287,0.34314558,0.449459,0.45935667,0.23668022,0.4620275,0.46093416,0.45438555,0.46821776,0.3928417,0.5646302,0.26499403


==> images/rnn_examples/27/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47547013,0.47664025,0.4967148,0.46320903,0.44458503,0.4800195,0.48003766,0.47318348,0.48906475,0.48554638,0.47706532,0.4944932,0.4870698,0.4763576,0.5754293,0.48067725,0.46721292,0.49022377,0.48964107,0.5596339,0.5304534,0.55562544,0.47461912,0.48809895,0.5869471,0.49293002,0.49173203,0.483415,0.48635402,0.5374097,0.4500541,0.56081194
1,0.48334807,0.48420894,0.5061948,0.46695077,0.39122328,0.47826302,0.48221675,0.47291842,0.49969625,0.4853421,0.47637087,0.49841017,0.4885582,0.4781875,0.6197013,0.48682094,0.4693313,0.496623,0.49151254,0.60661596,0.5402918,0.5574575,0.47530535,0.49167356,0.58587694,0.49916026,0.49784213,0.48417136,0.4861645,0.5452103,0.45504746,0.5448669
2,0.4627895,0.46666119,0.497172,0.44644105,0.36709583,0.46536696,0.46693367,0.45747134,0.4860591,0.4747424,0.4617391,0.4887705,0.47781324,0.46214,0.68635213,0.4741892,0.4499161,0.48488995,0.48222363,0.66104317,0.5691237,0.5910129,0.45856798,0.48118877,0.6640038,0.4873865,0.48678917,0.47289985,0.4748934,0.59628344,0.42043447,0.6135091
3,0.4566515,0.45872867,0.49448106,0.43721026,0.3814813,0.46189067,0.4624573,0.45165908,0.4808562,0.4729358,0.4570024,0.48811594,0.47530735,0.4575491,0.6725226,0.46837294,0.4424351,0.4826469,0.4795828,0.6398338,0.56554425,0.6010833,0.45287699,0.47822446,0.668233,0.485661,0.48372763,0.470261,0.47256154,0.5840072,0.41019732,0.6108182
4,0.48173192,0.4821025,0.49712992,0.47498986,0.43675008,0.48206967,0.48317978,0.47836277,0.49157792,0.4877164,0.4805193,0.49344316,0.4879271,0.48117054,0.59931135,0.48712987,0.47573686,0.49207932,0.48972562,0.5844098,0.5385771,0.5457047,0.47836235,0.4895046,0.59394807,0.49196687,0.49132225,0.4866191,0.4867982,0.5506612,0.4571031,0.56093967
5,0.49492428,0.4949665,0.49977288,0.49294454,0.47218254,0.4924893,0.49452826,0.49220306,0.49873993,0.4958279,0.49259627,0.49728352,0.49499294,0.49401465,0.54569864,0.4963825,0.49207598,0.4973774,0.49574,0.54071724,0.51573014,0.52016497,0.49208158,0.49610162,0.53776526,0.49733075,0.4971516,0.49521598,0.49500686,0.5172151,0.48322454,0.5200879
6,0.49002543,0.49003482,0.49847463,0.48630625,0.4594579,0.4894842,0.49066895,0.48736918,0.49554884,0.4929512,0.48861614,0.4959829,0.4929444,0.48916447,0.5641371,0.49275368,0.48619753,0.495358,0.49383458,0.5546481,0.5239036,0.5267529,0.48763216,0.4940377,0.55878097,0.49547625,0.4953286,0.49224374,0.49241114,0.53086954,0.47558543,0.53695357
7,0.4863895,0.4873805,0.5017391,0.4798674,0.39290953,0.48289698,0.48520818,0.47980404,0.49689645,0.4877658,0.481591,0.49490172,0.48965254,0.48201913,0.64765555,0.49211338,0.47884506,0.49551773,0.49114618,0.62624526,0.5507277,0.53658396,0.48027006,0.4927231,0.6089773,0.49473664,0.49547678,0.48771307,0.48713818,0.57269776,0.46600345,0.56815994
8,0.49260986,0.49329123,0.49956325,0.49165836,0.45509115,0.49086007,0.49286324,0.4903366,0.49821848,0.49468857,0.49061742,0.496285,0.49373925,0.49174678,0.5787529,0.4960735,0.49011144,0.49645352,0.49449912,0.564988,0.5251428,0.5207618,0.48956043,0.4956289,0.5572233,0.495956,0.4963678,0.49412745,0.49341515,0.53277814,0.48103693,0.534362
9,0.46684265,0.4685678,0.4983954,0.4491318,0.39502847,0.46863198,0.47067901,0.46068776,0.48856282,0.478474,0.46470425,0.49130055,0.4803723,0.4664673,0.6491985,0.4750874,0.45294905,0.4866037,0.48423925,0.6275052,0.5521817,0.58427954,0.46210334,0.4835005,0.6263099,0.49069047,0.48907167,0.47586957,0.47818172,0.5634992,0.42917913,0.58043325
10,0.49524558,0.49478257,0.50035363,0.49326873,0.4704475,0.49240664,0.49471903,0.49217066,0.49928766,0.49640283,0.49241272,0.49778682,0.49499792,0.4939916,0.55071074,0.49671403,0.49201137,0.49797773,0.49560043,0.5419675,0.51686853,0.51917696,0.49159947,0.49645534,0.53849304,0.4976828,0.49727395,0.4955551,0.49526322,0.5170972,0.4841532,0.5171652
11,0.4962155,0.49689576,0.49992085,0.49522674,0.47458345,0.49404538,0.49593508,0.49446818,0.49940276,0.49683443,0.49429655,0.49741986,0.49596223,0.49543545,0.54371375,0.49768335,0.4940923,0.4978634,0.49654385,0.53639114,0.51350075,0.5159569,0.4941434,0.49716586,0.5343082,0.49791825,0.4981638,0.49633902,0.496191,0.51702,0.48810002,0.51787937
12,0.43794903,0.44214433,0.4948702,0.40592247,0.324601,0.4448087,0.44594026,0.4297683,0.475439,0.46027228,0.4373857,0.4838628,0.465232,0.43841168,0.7359373,0.45353281,0.4146367,0.4752026,0.4721819,0.69933796,0.587939,0.64646167,0.43280342,0.46985438,0.71876705,0.48252422,0.47997898,0.45605895,0.46097332,0.6136892,0.37467468,0.6481365
13,0.47555524,0.4773358,0.4976694,0.4658876,0.3948538,0.47538546,0.47652912,0.47092512,0.4898619,0.48247847,0.47302824,0.49082306,0.48396355,0.47389153,0.6574488,0.48415628,0.46682894,0.4898367,0.4864114,0.6340833,0.55673325,0.5590408,0.4708273,0.48689845,0.63173234,0.48987684,0.48982662,0.48170757,0.4812421,0.5805164,0.44568557,0.58440894
14,0.500207,0.5015406,0.50056267,0.502473,0.48344144,0.49627984,0.4994388,0.49905884,0.50220674,0.4997481,0.49786222,0.49792725,0.4969916,0.499786,0.53804874,0.50145745,0.49987885,0.49922836,0.4975982,0.529777,0.5086034,0.50948435,0.49758923,0.4987246,0.5240713,0.49861374,0.4992235,0.49907997,0.4983333,0.5076769,0.49384817,0.50734866
15,0.49787846,0.49884355,0.4998153,0.49821645,0.47991714,0.4954468,0.497687,0.4965986,0.49998403,0.49840885,0.49612156,0.4978799,0.49667597,0.49725488,0.53719383,0.49920055,0.4967458,0.49855,0.49705097,0.5265752,0.50913584,0.51159286,0.49591404,0.49818486,0.5306294,0.49854875,0.49915183,0.49782807,0.49765795,0.50917345,0.4916857,0.5116406
16,0.49793044,0.49926817,0.50004715,0.49806714,0.47780064,0.4955423,0.4977998,0.4966852,0.50028795,0.49844524,0.49622852,0.49798906,0.49683636,0.4972937,0.53898084,0.4994008,0.49676546,0.49868146,0.4972663,0.52600247,0.5077329,0.51082873,0.49614012,0.4985346,0.5304641,0.4989604,0.4998334,0.49787688,0.49778447,0.5070427,0.49250475,0.5103873
17,0.49694267,0.49811137,0.5001667,0.49613988,0.47726098,0.49483255,0.49706712,0.49542955,0.50014305,0.4980598,0.49524072,0.49806404,0.49641445,0.49642172,0.5391134,0.4984283,0.49520698,0.49831176,0.49701628,0.5276249,0.5076663,0.512678,0.49500498,0.4981874,0.5294885,0.4989978,0.49963495,0.49721077,0.49737397,0.5056022,0.4908601,0.50995266
18,0.49547055,0.49486214,0.49938503,0.49323654,0.48684597,0.4947211,0.49599063,0.49359185,0.49834362,0.49757802,0.4942006,0.49835828,0.49633786,0.49518067,0.52564514,0.4961138,0.4931003,0.49771073,0.49671227,0.521056,0.5081421,0.5130537,0.49362546,0.4972532,0.52358514,0.49834433,0.49799758,0.49651518,0.4968194,0.5042963,0.48823854,0.50960106
19,0.49410754,0.49497402,0.49997932,0.49173594,0.46438387,0.49278882,0.49430388,0.49203718,0.49850768,0.49578395,0.4925685,0.49753928,0.4952747,0.4931585,0.55372614,0.49636886,0.49136207,0.4975498,0.49602088,0.54091656,0.5150668,0.5167937,0.49199885,0.49683207,0.5439483,0.4978888,0.49833462,0.4951161,0.49531072,0.5186924,0.4856371,0.5225545
20,0.49696058,0.49747986,0.49936476,0.49806702,0.46983916,0.49583396,0.4967665,0.49593455,0.49866793,0.49772894,0.4958479,0.49766627,0.49686968,0.49608272,0.5535304,0.49947485,0.49663246,0.4985961,0.4968901,0.5394258,0.51552373,0.505739,0.49522725,0.49830073,0.54095775,0.49755546,0.4983998,0.49767944,0.49674863,0.5218368,0.49280965,0.52158195
21,0.4608275,0.4625973,0.49518728,0.443832,0.36928234,0.46572804,0.46558225,0.45564172,0.4823117,0.47498637,0.4606927,0.48882097,0.4777973,0.46008247,0.68769276,0.47242612,0.4480251,0.48445144,0.48120633,0.6528138,0.5689758,0.58343464,0.45677337,0.48120046,0.6713527,0.4866339,0.48598757,0.47294572,0.47459048,0.59394276,0.42156172,0.6144612
22,0.49696958,0.49721813,0.49918053,0.49896193,0.46971184,0.49518523,0.49657008,0.4957811,0.4987888,0.4980818,0.4954337,0.497309,0.4961846,0.49623263,0.5613156,0.4999068,0.49687362,0.4985587,0.4961526,0.5444829,0.517564,0.5051565,0.49438965,0.49797097,0.5455901,0.4968191,0.4975816,0.4978081,0.49620256,0.52228045,0.49135435,0.5226766
23,0.4918636,0.49196595,0.49892014,0.4891854,0.46840724,0.4913683,0.49275917,0.48987684,0.49690717,0.4952014,0.49064267,0.49696687,0.49404037,0.49147826,0.555849,0.49440634,0.4888693,0.49632952,0.49471283,0.54391205,0.5179509,0.5196278,0.48951563,0.49556142,0.54761046,0.4965456,0.49651164,0.49412635,0.4941564,0.51981753,0.4808464,0.5265757
24,0.48857403,0.4887467,0.49862975,0.48363817,0.46192333,0.48873907,0.48988578,0.48618886,0.49541157,0.49300486,0.4874956,0.49627447,0.4925254,0.4883138,0.5623605,0.49163997,0.48417652,0.495047,0.49356216,0.5493688,0.52060556,0.5277573,0.48630592,0.49398074,0.55566984,0.4958598,0.49555627,0.49178967,0.49219295,0.5234314,0.47455853,0.5318797
25,0.49609658,0.49674144,0.49931762,0.49683377,0.4638427,0.49462754,0.4957711,0.49474317,0.49824688,0.49704745,0.49470028,0.49727267,0.49611172,0.49495786,0.5622837,0.49902463,0.49529585,0.49841988,0.4961833,0.5439239,0.5179171,0.5082392,0.4939674,0.49777052,0.5499414,0.49717623,0.4981135,0.4969539,0.49595192,0.52511275,0.49044254,0.5255036
26,0.46506655,0.46573037,0.51618695,0.4258424,0.281098,0.45230258,0.4618636,0.44081968,0.5027047,0.46944824,0.44765696,0.49805287,0.47555363,0.45338947,0.73600554,0.47068372,0.43132448,0.4932696,0.48228973,0.7155612,0.57793665,0.62515885,0.44591585,0.48321864,0.6526273,0.5014229,0.49761036,0.46578014,0.47079626,0.5784584,0.40691078,0.57086134
27,0.4674415,0.46916708,0.49624655,0.45337042,0.38908634,0.46917427,0.47041997,0.46239993,0.48599476,0.47849682,0.46586317,0.48956168,0.4798816,0.46666232,0.66314083,0.4770144,0.45615408,0.48663244,0.48313192,0.6372457,0.5618313,0.5788132,0.46260843,0.48282892,0.65190464,0.48783767,0.48683193,0.47661006,0.47762445,0.5831245,0.42887676,0.59777397
28,0.49597514,0.49652565,0.49939632,0.49598053,0.474523,0.49317566,0.4954935,0.49413875,0.49898997,0.49698442,0.4938051,0.4968666,0.4950286,0.4954042,0.54888237,0.4979855,0.49440435,0.49765134,0.4956345,0.53960055,0.5154107,0.51687425,0.4931157,0.49651283,0.54181904,0.49691352,0.49706504,0.49631694,0.4955894,0.51713806,0.48555267,0.5189224
29,0.48756158,0.48786214,0.5000681,0.48103535,0.43098807,0.4853367,0.48730615,0.48270857,0.49572062,0.49041343,0.48418176,0.4956891,0.490848,0.48513708,0.59743744,0.4914923,0.48108026,0.49546283,0.49204317,0.5795599,0.53311986,0.53494775,0.48302478,0.493086,0.5812015,0.49561998,0.4955386,0.48975375,0.48969358,0.54235125,0.46931732,0.5444108
30,0.49616417,0.4954564,0.49894533,0.4960041,0.47804725,0.49463326,0.49596986,0.4942609,0.49794367,0.49740148,0.4944638,0.49756336,0.49607158,0.49530345,0.5434756,0.49761578,0.49468786,0.49797785,0.4960656,0.53422755,0.5152812,0.5112186,0.4937293,0.49713805,0.5378404,0.4971674,0.49720463,0.49689263,0.49621207,0.517301,0.48851275,0.51914924
31,0.49451935,0.4945095,0.4996862,0.49282357,0.46081105,0.4929088,0.49415183,0.49198338,0.49793977,0.49561623,0.49244428,0.49727726,0.49536675,0.4929748,0.5624886,0.49679676,0.49188346,0.49772698,0.49561384,0.549409,0.5201935,0.5144627,0.49184918,0.49679428,0.5496171,0.4972119,0.49764013,0.49533504,0.4948048,0.5267788,0.48586145,0.5276431
32,0.48360002,0.4836481,0.49750116,0.47721323,0.44135442,0.4849007,0.4853667,0.4807377,0.4922028,0.48956132,0.48280615,0.49471387,0.49001843,0.48289737,0.59242487,0.48845568,0.47814292,0.49318457,0.49112377,0.5732832,0.5331133,0.53558,0.4809804,0.4916791,0.583999,0.49357477,0.49338013,0.48855388,0.48881438,0.5433036,0.4653619,0.5527943
33,0.49686703,0.49705487,0.49957514,0.49722067,0.47753483,0.49536142,0.49693713,0.49546623,0.499297,0.49796253,0.49547377,0.4978885,0.4966052,0.49632394,0.54448915,0.49855822,0.4957982,0.4982921,0.4968113,0.5336291,0.51298463,0.5091068,0.49487042,0.49788764,0.5336797,0.49778387,0.498215,0.49741834,0.4968369,0.5148457,0.49085674,0.51745224
34,0.4967996,0.4969067,0.49924344,0.4975353,0.47305882,0.49583974,0.49672133,0.49565452,0.49845532,0.49773377,0.49566767,0.4978212,0.49695957,0.4959458,0.5499103,0.4989336,0.4961764,0.49848375,0.4968423,0.5364802,0.5152144,0.5060661,0.4950626,0.49818102,0.53882664,0.49753788,0.49821675,0.49762997,0.49675605,0.5205515,0.4922215,0.5211103
35,0.46774948,0.46935257,0.4960636,0.45380196,0.39438492,0.4716554,0.47193113,0.46350223,0.4859454,0.47959185,0.4676114,0.49064082,0.48157728,0.46736118,0.6559354,0.4770374,0.4570627,0.48686773,0.4845111,0.62725645,0.55631876,0.56983167,0.46445963,0.48437268,0.6416122,0.48892105,0.4884074,0.47758833,0.47918823,0.5760126,0.43453357,0.59535164
36,0.4948835,0.4946109,0.49914008,0.49418053,0.4788512,0.49386236,0.49537963,0.4932442,0.4981955,0.49726743,0.49361798,0.4977176,0.49554813,0.49464613,0.54429066,0.49678433,0.49319217,0.49757046,0.49587673,0.5334096,0.5139331,0.5128321,0.4925545,0.49683052,0.537126,0.49713087,0.4970829,0.4963194,0.4958806,0.513442,0.48644936,0.5186271
37,0.4732778,0.47372016,0.50237846,0.45453358,0.37759387,0.47120753,0.47405276,0.46344176,0.49286017,0.4804105,0.46770287,0.49447617,0.48319626,0.46927926,0.65369785,0.47958735,0.4577884,0.4914166,0.4864416,0.6313291,0.5532223,0.5726112,0.46548936,0.4867677,0.6238993,0.4943462,0.49284816,0.47840348,0.48042706,0.5634021,0.43800333,0.5711545
38,0.49523434,0.49492994,0.50056154,0.49308115,0.46651357,0.4923115,0.49462333,0.4919027,0.49928173,0.49621382,0.49232808,0.49791494,0.4950003,0.49375436,0.5533859,0.49684396,0.4919753,0.49824676,0.495576,0.54361486,0.51788306,0.51830506,0.49148914,0.4965138,0.54264486,0.49774235,0.4974725,0.4954797,0.49506178,0.51843977,0.48403,0.5189616
39,0.49352232,0.49291784,0.5033064,0.48668778,0.43710363,0.48878664,0.491791,0.48680398,0.50048494,0.49331084,0.4881186,0.4987806,0.4939228,0.48964787,0.5778874,0.4949308,0.48629838,0.4989078,0.4948499,0.5675101,0.5263007,0.52703947,0.48755342,0.4960298,0.55502814,0.49919745,0.49868852,0.4927347,0.49291763,0.5289364,0.4782199,0.5249231
40,0.47933018,0.48039833,0.49821404,0.4691751,0.43301693,0.48004445,0.48155946,0.4754608,0.49216986,0.48644406,0.47781414,0.49376586,0.4872213,0.47895974,0.598748,0.4845834,0.47110596,0.4911364,0.48950472,0.58553314,0.53521174,0.5541922,0.4761553,0.48917297,0.5879052,0.49329367,0.49245405,0.48478952,0.48617142,0.54389226,0.45403263,0.5556359
41,0.4455316,0.4485665,0.5005331,0.41141054,0.31702235,0.44653156,0.45015955,0.4327785,0.48294145,0.462927,0.44004253,0.4875861,0.46776426,0.44296178,0.73009413,0.458177,0.41935065,0.47987574,0.47481757,0.7015503,0.5824601,0.6431484,0.43623745,0.4731345,0.6971416,0.48764694,0.48436272,0.45864445,0.46368805,0.59861255,0.38213032,0.6224764
42,0.47279665,0.47361237,0.49573597,0.46291727,0.39679804,0.47385147,0.47455806,0.46816424,0.4868559,0.48153087,0.47115323,0.48997012,0.48243353,0.4713455,0.65690887,0.48157772,0.46417677,0.48847553,0.48485062,0.6330344,0.5602825,0.56291723,0.46802574,0.485007,0.64607686,0.4879635,0.4874861,0.48013097,0.48033935,0.58420455,0.43913224,0.59515435
43,0.49507755,0.49382254,0.4992652,0.49268863,0.4875711,0.49282777,0.49496964,0.4921508,0.4983831,0.49685642,0.4927688,0.49757564,0.494935,0.4946736,0.5275557,0.49533936,0.4919902,0.49711117,0.49561223,0.5280215,0.5118426,0.5198836,0.49193513,0.49564037,0.5286575,0.49716243,0.49615738,0.49547747,0.49554,0.50713044,0.48239058,0.51265603
44,0.4944249,0.4945622,0.4989693,0.49221802,0.47920695,0.4930816,0.49476454,0.4924204,0.49772528,0.49605227,0.49311975,0.4972459,0.4952355,0.493953,0.5342187,0.49546805,0.49182191,0.4970591,0.49591854,0.5269037,0.5122213,0.51950186,0.4926608,0.4959509,0.5385388,0.4972866,0.4972089,0.49520686,0.49559104,0.5130423,0.48378566,0.5205499
45,0.49196047,0.49134284,0.49874538,0.48740062,0.48178825,0.4918387,0.49301124,0.48950145,0.49648842,0.49485117,0.49098486,0.49752325,0.4946622,0.491744,0.5278613,0.4926705,0.48811173,0.49612954,0.49545044,0.52488416,0.5122316,0.5238481,0.49035874,0.49500862,0.53480744,0.49717116,0.49648085,0.49373668,0.49466398,0.51054573,0.47946432,0.5206447
46,0.4702453,0.47189525,0.49631378,0.45658103,0.40761447,0.47379288,0.47404948,0.4662016,0.48688975,0.48057523,0.4702473,0.49132672,0.4831568,0.47014198,0.6320798,0.47819203,0.4600886,0.48777363,0.48605716,0.60850465,0.54886985,0.5683536,0.4678597,0.48508412,0.6268186,0.4899999,0.48929992,0.47895792,0.48065838,0.56620073,0.43852052,0.5855061
47,0.4652761,0.46715328,0.49720427,0.4481044,0.38733834,0.46792048,0.46916807,0.45933715,0.48626494,0.47724143,0.4639652,0.49061295,0.4796908,0.46470067,0.6577855,0.47463244,0.45215473,0.48642668,0.48342147,0.63106066,0.5570994,0.58372897,0.46090955,0.48258862,0.64455354,0.4892257,0.4879336,0.475,0.4770663,0.57300234,0.4259173,0.5936943
48,0.47489706,0.47572154,0.50192755,0.45805097,0.39283293,0.47228473,0.47569418,0.4659978,0.49383992,0.4816255,0.4696649,0.49412465,0.4834558,0.4720482,0.6382888,0.48079818,0.46074083,0.491217,0.4870121,0.62225527,0.54814565,0.5736834,0.467589,0.4866736,0.6107968,0.4940618,0.49230504,0.47949117,0.4813309,0.5553757,0.4390194,0.5640399
49,0.47059637,0.47174805,0.4977722,0.45582289,0.40597665,0.47141403,0.47354284,0.4647301,0.4888636,0.48047385,0.46849996,0.49151143,0.48167902,0.46995267,0.63428074,0.47787413,0.45866084,0.4880082,0.48517272,0.61593795,0.5506985,0.5774637,0.46580637,0.48415756,0.6236683,0.49036652,0.4887102,0.47817153,0.480016,0.5626737,0.43351558,0.5789292


==> images/rnn_examples/27/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.41444778,0.0027020676,0.14703356,0.09577217,0.34631112,0.26115245,0.25313035,0.2520666,0.2564332,0.26228735,0.2427285,0.25842354,0.087519646
1,0.5169957,0.26273814,0.2217934,0.23298512,0.47653785,0.41436294,0.44800204,0.47421637,0.4827371,0.49308607,0.48398012,0.4944385,0.44539297
2,0.6882717,0.030656422,0.5260104,0.44473615,0.63928133,0.5645352,0.63375014,0.66694933,0.6797149,0.6904215,0.6563725,0.70440847,0.45892355
3,0.65266037,0.009811093,0.40776843,0.24233626,0.62434304,0.552986,0.59897393,0.59339666,0.60694844,0.6442832,0.5962412,0.6585613,0.1427946
4,0.3767981,0.0025839363,0.30142474,0.25080374,0.34163317,0.2891296,0.29854167,0.30714187,0.33254218,0.34746993,0.33548898,0.35699853,0.13285822
5,0.18986589,0.017912166,0.13606665,0.115894474,0.15344974,0.1279318,0.119310535,0.14609173,0.21080954,0.23246501,0.22780712,0.25066835,0.12035157
6,0.2560839,0.003068827,0.21381499,0.17780557,0.21785113,0.17984755,0.17395921,0.19468902,0.230766,0.24571726,0.24524596,0.25558123,0.12777777
7,0.4666441,0.11660139,0.55597115,0.4897058,0.43254912,0.39703947,0.45148414,0.4864619,0.52109355,0.53975886,0.5328141,0.5657643,0.44912055
8,0.23839714,0.0068252087,0.2941968,0.22149196,0.20622195,0.17817868,0.1931819,0.22925408,0.2885429,0.31537682,0.31929597,0.3428936,0.21344775
9,0.52658075,0.04049646,0.27102196,0.21152942,0.53850204,0.47932425,0.506823,0.5142844,0.52323455,0.5303569,0.5475264,0.5328931,0.29923296
10,0.18949427,0.039438967,0.15842572,0.09909372,0.15742478,0.13296942,0.12482028,0.15277547,0.204493,0.22645408,0.22509106,0.24751888,0.0959802
11,0.15562004,0.00661169,0.17325102,0.10146942,0.12511766,0.11056704,0.10503261,0.15033662,0.21944822,0.24532111,0.25042287,0.2734933,0.13739452
12,0.90246344,0.03726831,0.47279206,0.32353956,0.88986915,0.82643133,0.895308,0.8928169,0.90994316,0.93803537,0.90003556,0.9497048,0.37573555
13,0.4343653,0.0163732,0.51166016,0.4214768,0.48839244,0.47036052,0.504025,0.5179673,0.55861324,0.57592314,0.59506184,0.5868405,0.2754713
14,0.13005292,0.0017462823,0.18785666,0.09944104,0.099661276,0.09365026,0.06472648,0.113366485,0.27633503,0.33790696,0.338922,0.35975528,0.15934815
15,0.14265081,0.0025585685,0.17922986,0.09204493,0.11199952,0.09993543,0.073993914,0.11027479,0.26885557,0.3414081,0.33420607,0.37375945,0.09297598
16,0.14089137,0.0053907754,0.18570822,0.0966969,0.11047284,0.10648684,0.07676278,0.12218609,0.31464246,0.39970908,0.3844175,0.42387134,0.10191372
17,0.14240319,0.0065877535,0.15459813,0.08513328,0.11650445,0.109110415,0.083275944,0.12134064,0.2926708,0.3711995,0.36214143,0.40059474,0.10947296
18,0.12431817,0.00079292245,0.05845821,0.034054633,0.095922306,0.073662266,0.05689674,0.062067553,0.106863104,0.12941504,0.11714974,0.13299006,0.02866521
19,0.18925968,0.021621153,0.20488529,0.14195177,0.16488728,0.14961277,0.14311591,0.16961627,0.27841243,0.33397126,0.32503164,0.35977185,0.1351728
20,0.1327091,0.0019705766,0.26621255,0.1812245,0.11864095,0.1160695,0.12209861,0.1482604,0.23287868,0.28085205,0.27165332,0.31205976,0.09590585
21,0.6363937,0.0119627435,0.5464792,0.44426277,0.6303124,0.58952856,0.6119128,0.6089453,0.6374617,0.6761018,0.65344334,0.69405985,0.22569372
22,0.14229046,0.0012990457,0.29506278,0.19212246,0.12511471,0.124090776,0.12959693,0.15891989,0.25513637,0.3108145,0.29283515,0.34962878,0.067905486
23,0.20672919,0.0013094632,0.18141058,0.12876202,0.16621284,0.14626521,0.13611174,0.15268883,0.21484943,0.2540196,0.23161459,0.27011916,0.07813741
24,0.22828883,0.0023941551,0.17212902,0.114175625,0.19986168,0.18214907,0.17553674,0.18263833,0.23728657,0.26908436,0.25398394,0.27660283,0.078604415
25,0.163942,0.012501591,0.3126861,0.19805507,0.14617126,0.14455229,0.14451177,0.18029337,0.29607615,0.3527277,0.3374786,0.39617077,0.08802115
26,0.98423135,0.59487444,0.2830861,0.33776608,0.9762954,0.92693895,0.9691328,0.99386626,0.993751,1.001085,1.0048358,0.9920144,0.9540028
27,0.5730089,0.016555546,0.4731072,0.3625988,0.55639386,0.516024,0.5361535,0.53837883,0.57108206,0.60762197,0.58259773,0.6231502,0.2204711
28,0.16911228,0.0018910934,0.20194796,0.12477181,0.14659841,0.13221574,0.11497058,0.14428017,0.2602671,0.31208232,0.30138892,0.33876416,0.09399392
29,0.31967798,0.06871042,0.32797354,0.2432767,0.3291732,0.29951784,0.29475647,0.31189826,0.39543965,0.4421999,0.44376624,0.46995726,0.18121272
30,0.1505272,0.0027389263,0.19259742,0.113800354,0.12299269,0.10447423,0.09530923,0.106637575,0.1606247,0.19162306,0.18562707,0.21404764,0.040117495
31,0.19543782,0.025443697,0.2548111,0.1840899,0.16758163,0.15715769,0.16173324,0.18377885,0.24790934,0.28067333,0.27107957,0.30721822,0.1157367
32,0.3103585,0.0017775348,0.29476765,0.22560222,0.29601002,0.26515546,0.26377353,0.26475567,0.30398425,0.3275693,0.31920147,0.3416825,0.08892322
33,0.14567925,0.0014509741,0.20252736,0.11789098,0.11551384,0.09952903,0.09271121,0.11619062,0.1963196,0.22944437,0.23918366,0.25735703,0.10737968
34,0.13467333,0.0014421869,0.2407969,0.16276227,0.114296935,0.10701268,0.10755034,0.12897956,0.2009619,0.2338868,0.23704007,0.26416713,0.07247769
35,0.5580292,0.0019845327,0.43729103,0.35976282,0.50381655,0.4644296,0.49198812,0.50145304,0.5205422,0.5428661,0.4892112,0.555223,0.22189178
36,0.16347559,0.0021192844,0.16406016,0.09768656,0.12537523,0.10163543,0.092504054,0.10924652,0.16831037,0.19797404,0.18130808,0.22858696,0.051387634
37,0.5860743,0.18320322,0.31491563,0.30336183,0.55845565,0.5088829,0.5418484,0.5455633,0.5642172,0.5840426,0.5531294,0.5948089,0.3366682
38,0.20117797,0.05155976,0.19251841,0.11961929,0.1834554,0.15386601,0.13702111,0.16087762,0.22485659,0.25123116,0.25915408,0.2727843,0.115245365
39,0.3085666,0.14912517,0.2198592,0.18812723,0.2767529,0.24536386,0.24583189,0.26649317,0.30510393,0.32226327,0.31322172,0.33282283,0.23442851
40,0.36955297,0.009508986,0.20655297,0.18357232,0.34537634,0.30721423,0.31530032,0.3280474,0.36034927,0.3794083,0.36588255,0.3912643,0.18278548
41,0.8951473,0.18057667,0.3287281,0.31386203,0.909684,0.82446325,0.89523923,0.9091123,0.92834455,0.9590235,0.9393548,0.9754398,0.48060015
42,0.5447031,0.002843658,0.5175575,0.45758396,0.49795932,0.44578406,0.49142665,0.5000576,0.52590615,0.5498409,0.5045744,0.57262033,0.18428533
43,0.17391989,0.005650298,0.039633162,0.03903829,0.12598616,0.085756145,0.06326493,0.07018954,0.090490736,0.09530719,0.08830449,0.09656899,0.04548521
44,0.19948958,0.0030048906,0.14026462,0.074282266,0.14919782,0.10936024,0.08035666,0.11016938,0.19952215,0.23041148,0.2313122,0.25382262,0.087695345
45,0.20274605,0.0031687475,0.04866859,0.034280915,0.15247081,0.10291284,0.076379046,0.082012884,0.109520316,0.11708839,0.11351773,0.114855066,0.057235386
46,0.49807566,0.0031680318,0.35827893,0.26653355,0.47362965,0.40852687,0.43682146,0.44848397,0.4626259,0.47687873,0.45841238,0.48476163,0.21626532
47,0.60295886,0.050057255,0.36913913,0.28613797,0.55960435,0.48548684,0.5373299,0.5562609,0.57722825,0.6032587,0.56646556,0.6207991,0.24801125
48,0.54131997,0.14855996,0.24272914,0.23632015,0.5144151,0.454407,0.4910376,0.5047937,0.5218385,0.5356511,0.52106667,0.54227895,0.3491169
49,0.5427654,0.042820875,0.30378807,0.22109164,0.5033564,0.4348472,0.45347142,0.46328852,0.4695949,0.47733667,0.4599509,0.47793633,0.25942242


==> images/rnn_examples/5/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.025299093,0.03893082,0.022254333,0.044016507,0.12774667,0.012129674,0.028752157,0.015503696,0.027861021,0.0086257905,0.0011009088,0.01728115,0.0040721004,-0.0049572336,0.036371134,0.030662896,0.030986968,0.005019556,-0.0016580736,-0.16704203,0.07602792,-0.15355071,0.0007623002,0.023718439,-0.00030044935,0.031468134,0.04641188,-0.0009364287,0.022015639,-0.06720108,0.24152303,0.00864244
1,-0.029324794,0.0408975,0.019801702,0.052136995,0.13298383,0.012138541,0.033637702,0.012568606,0.025396196,0.010919662,-0.003089164,0.021512602,-0.0033150075,-0.015426213,0.031878963,0.028944856,0.03179388,0.009524625,-0.011460265,-0.21707007,0.07802195,-0.17463219,-0.0071127173,0.024004033,0.00025637512,0.03868223,0.054871798,-0.004452791,0.023513615,-0.07393628,0.32079184,0.0787115
2,-0.044070322,0.054892726,0.027819978,0.07109247,0.1497397,0.016369171,0.04573836,0.013646258,0.035601974,0.016125148,-0.007230121,0.027351817,-0.0039908476,-0.022758437,0.06677945,0.035731867,0.04411854,0.01433444,-0.017022721,-0.2832166,0.10838507,-0.24737974,-0.010460408,0.033144567,0.0016653431,0.05225268,0.07436538,-0.0068354895,0.030152483,-0.09874657,0.44215053,0.08426702
3,-0.056666102,0.06664732,0.03376954,0.08681528,0.14436974,0.021170337,0.05522331,0.014989538,0.042918064,0.019446746,-0.009762486,0.03185746,-0.0021174203,-0.028298464,0.08970872,0.040758174,0.05377485,0.017140647,-0.019609332,-0.3337037,0.12092996,-0.29004642,-0.0119816195,0.041579925,-0.0049987924,0.06316735,0.08995576,-0.008567002,0.0344506,-0.13905643,0.5321027,0.08962263
4,-0.05671514,0.06430624,0.030356357,0.088506795,0.12295693,0.02092681,0.054958187,0.012494843,0.037934564,0.017913941,-0.011136152,0.033418767,-0.0048703933,-0.0334086,0.089156166,0.037375953,0.051425114,0.01826656,-0.023601629,-0.36200777,0.115076385,-0.27924335,-0.01650664,0.04034965,-0.021639332,0.06440238,0.09136963,-0.010136887,0.033347555,-0.15048143,0.5483949,0.10163908
5,-0.063892245,0.07147687,0.03532489,0.097682,0.12153882,0.023301436,0.059565634,0.013680652,0.043749332,0.018041993,-0.012128357,0.03626074,-0.0024077191,-0.03552154,0.102132544,0.041940667,0.057529986,0.019152243,-0.023204435,-0.39964586,0.1319766,-0.2960505,-0.01748183,0.04578562,-0.031109974,0.07055282,0.101221696,-0.01006989,0.036341432,-0.17970914,0.59499234,0.089717105
6,-0.043299418,0.039578475,0.012281376,0.06446169,0.03602153,0.014893398,0.03499643,0.0010425425,0.011747565,0.0048097055,-0.011526445,0.018543284,-0.00031112245,-0.031737868,0.07916679,0.013665239,0.030529423,0.012383969,-0.020133507,-0.33795902,0.0011466444,-0.12268554,-0.01761949,0.026464956,-0.04028922,0.041976206,0.059547685,-0.010869296,0.013422291,-0.096428216,0.35667557,0.13518326
7,-0.026702564,0.02418953,0.004995173,0.040233135,0.017286148,0.009278681,0.022906357,-0.0024802154,0.0028309692,0.0033425665,-0.009848842,0.007893539,-0.00039233788,-0.023139179,0.09285639,0.00079357065,0.017880829,0.010229306,-0.016359594,-0.24924603,-0.045732893,-0.08275502,-0.01173692,0.016141305,0.018660473,0.025508694,0.034376293,-0.009755719,0.0039728167,-0.041424263,0.21012817,0.1574584
8,-0.043992076,0.051752638,0.024965148,0.055153146,0.12252226,0.019881424,0.042385876,0.009507615,0.03599284,0.024059309,-0.0078091426,0.0119326385,0.007973656,-0.014558818,0.18898678,0.017980848,0.042999566,0.013498579,-0.007383912,-0.2720309,0.02104213,-0.2707043,0.0057654744,0.03345522,0.060902927,0.038253974,0.050148554,-0.007740777,0.014943609,-0.07080898,0.24899462,0.17037262
9,-0.06274835,0.073294796,0.03800265,0.08172919,0.13817322,0.029437713,0.059378214,0.017405154,0.051796522,0.030705972,-0.00837671,0.022934377,0.01220646,-0.019517643,0.18891177,0.03478823,0.06038467,0.016527034,-0.007874079,-0.31870943,0.06393776,-0.3193706,0.0059202304,0.04921657,0.04142817,0.05757616,0.07881034,-0.010539683,0.02810736,-0.13598594,0.4094788,0.16153234
10,-0.069015086,0.08157742,0.041276745,0.09935276,0.13474034,0.034061562,0.06628856,0.020830609,0.0501881,0.024726864,-0.007873476,0.029472683,0.014159594,-0.024577487,0.16132635,0.042541828,0.065364115,0.017533287,-0.010553228,-0.38159567,0.08360359,-0.32127276,0.0009215508,0.05518859,0.011021505,0.068055004,0.09683545,-0.0129074855,0.034135193,-0.19368792,0.5245755,0.14122419
11,-0.07206674,0.08352624,0.04274232,0.10567419,0.11970045,0.033526875,0.069917545,0.018731399,0.053239577,0.026880791,-0.010793751,0.035442673,0.0077848537,-0.032462943,0.15737969,0.04381534,0.06718761,0.020037148,-0.016934805,-0.39072877,0.107058086,-0.3333429,-0.0059568477,0.05622933,0.0015341104,0.07470468,0.10606018,-0.014024834,0.037166737,-0.21746516,0.5901357,0.13864383
12,-0.048204757,0.044130392,0.0154850315,0.06360121,0.018702827,0.022161413,0.039922945,0.0021828962,0.017958276,0.013876696,-0.011332443,0.015008448,0.007671847,-0.028997779,0.1619289,0.008423231,0.0348563,0.013230981,-0.013862835,-0.3117057,-0.015570946,-0.14225516,-0.007591035,0.032186516,0.0026906356,0.04049152,0.056014832,-0.013656627,0.010572044,-0.11816067,0.30815753,0.1838384
13,-0.03292804,0.028477276,0.009311663,0.039797686,0.0061839567,0.015638413,0.026651625,-0.0015599319,0.010670025,0.011223279,-0.009876708,0.0056854463,0.007697902,-0.02099288,0.17689562,-0.0024739937,0.022571146,0.010774212,-0.009078757,-0.23887408,-0.04498018,-0.11791921,-0.003870207,0.022467699,0.04470595,0.024675826,0.03293802,-0.011659177,0.002376322,-0.0784697,0.17085359,0.17596701
14,-0.03150508,0.02895756,0.013076557,0.03779374,0.04639325,0.0155046545,0.025748689,0.0033375577,0.016184047,0.011285547,-0.006842088,0.008154504,0.011064598,-0.01643461,0.15611933,0.0046454975,0.022890655,0.010164329,-0.00352767,-0.21941566,-0.032445095,-0.12856027,-0.0038394816,0.026159588,0.03928577,0.025809966,0.03568121,-0.00922791,0.006757358,-0.09693438,0.1614819,0.18269809
15,-0.028177585,0.021356016,0.011517618,0.028853238,0.053371713,0.013146771,0.019883443,0.0024460694,0.015605233,0.010104668,-0.0064541968,0.0061472626,0.01309113,-0.013562906,0.16055816,0.0024723392,0.017345604,0.009667619,0.00037193776,-0.17769851,-0.027325358,-0.11487338,-0.0057815555,0.024751045,0.031663995,0.020931624,0.029640395,-0.006862703,0.0051533263,-0.10274198,0.11712951,0.20196064
16,-0.026507994,0.017337635,0.011293538,0.023945246,0.068017654,0.012218121,0.016870111,0.002743203,0.01587742,0.009341522,-0.005635035,0.0051114764,0.015253665,-0.010745393,0.15993926,0.0021581782,0.014525642,0.0088979285,0.0035744403,-0.1488226,-0.024857458,-0.1108778,-0.006347917,0.024491645,0.036492825,0.018205166,0.026446883,-0.0052571283,0.0048195086,-0.105597466,0.09300426,0.20650688
17,-0.033732258,0.028907377,0.018820692,0.033872772,0.10743418,0.015904175,0.026328346,0.0069501842,0.028311875,0.017122917,-0.0054433644,0.009764799,0.014256749,-0.010084571,0.20365399,0.01092096,0.025544193,0.01113122,0.0032895152,-0.18801662,0.034846872,-0.1958694,-0.0024089178,0.029622301,0.040390342,0.02554898,0.036396656,-0.004716309,0.011746861,-0.11565951,0.14213985,0.18643972
18,-0.047085565,0.050868087,0.029127862,0.06319663,0.12813166,0.023214558,0.0434846,0.015010849,0.03804384,0.01885801,-0.004867932,0.022079524,0.012962678,-0.015705347,0.16064242,0.029200695,0.042328957,0.013733886,-0.0021863377,-0.2854059,0.087569594,-0.25323424,-0.0038063372,0.040438414,0.011324176,0.045273613,0.06572062,-0.006983118,0.026036358,-0.17541541,0.32540962,0.15444373
19,-0.036459524,0.02800097,0.013657145,0.041364644,0.07310359,0.016992947,0.025643464,0.004401072,0.01692392,0.008852975,-0.006394932,0.010458723,0.015080404,-0.016351707,0.15359403,0.008480743,0.022756148,0.009521673,-0.00035745755,-0.2352432,-0.008312054,-0.12572819,-0.008044282,0.028987717,0.0066612377,0.02753794,0.040387936,-0.0075514205,0.009463765,-0.11977488,0.18634032,0.20301965
20,-0.05587131,0.066641666,0.039930712,0.08544262,0.095384,0.024898684,0.05718965,0.01862644,0.05044113,0.021990506,-0.007891863,0.037127655,0.0030961847,-0.02656117,0.12841734,0.042009324,0.053625073,0.019282563,-0.013811213,-0.30028743,0.14931521,-0.21778697,-0.013055745,0.048280753,-0.007695035,0.06648586,0.09637092,-0.008259222,0.041970883,-0.18470249,0.5404596,0.1667073
21,-0.03972219,0.034319073,0.018049775,0.051924147,0.056325186,0.01641531,0.031838465,0.0048245555,0.022157762,0.009925305,-0.008785332,0.018013624,0.0084447125,-0.023962237,0.14131929,0.012681278,0.026807303,0.013376759,-0.007873159,-0.24379653,0.025185753,-0.11400856,-0.016152294,0.032042503,-0.004202551,0.03860438,0.055546477,-0.007487309,0.017040867,-0.13283192,0.29170275,0.23340774
22,-0.03723362,0.0400275,0.021119352,0.05252073,0.09535757,0.016963158,0.038096078,0.0072834,0.029150933,0.018939883,-0.008572163,0.018756218,0.002760963,-0.021519871,0.15777877,0.015579402,0.032495335,0.016767588,-0.010921717,-0.25244087,0.0697896,-0.22852278,-0.010687428,0.031057164,0.029123014,0.040567905,0.05552023,-0.0070539294,0.02040621,-0.16051808,0.2952051,0.23912513
23,-0.032844137,0.024434766,0.012586343,0.036121998,0.07892055,0.014620636,0.0253722,0.0025257156,0.017370852,0.012990171,-0.00792284,0.009800339,0.010310364,-0.017692339,0.17224997,0.003320205,0.019948078,0.012923693,-0.0040098918,-0.20723191,0.0037456732,-0.15488634,-0.011020478,0.026718415,0.035414327,0.027319584,0.037526086,-0.006433386,0.009872493,-0.123638436,0.17777602,0.24741605
24,-0.031028554,0.022366945,0.01246622,0.03189745,0.08502548,0.014291553,0.023351021,0.0036452445,0.017573982,0.012998413,-0.006694246,0.008230345,0.012270095,-0.014015129,0.16927706,0.0036573056,0.018638436,0.012046148,-0.0011189682,-0.1892836,0.002874264,-0.15285075,-0.008661179,0.02631678,0.04255776,0.024476442,0.033776715,-0.005631797,0.009275872,-0.12092539,0.15021487,0.23645774
25,-0.05648754,0.06579143,0.040158335,0.07703951,0.1049694,0.026457042,0.05792247,0.01908304,0.057223074,0.032917425,-0.007599212,0.032172862,0.0057277824,-0.021144483,0.16943674,0.037786964,0.054795012,0.02108886,-0.008862511,-0.24639037,0.15807573,-0.2718482,-0.0059255436,0.04881346,0.019703008,0.06175674,0.08607088,-0.005426869,0.03918271,-0.20631242,0.46018147,0.210184
26,-0.067326404,0.07899702,0.046138536,0.09850283,0.104997054,0.031439744,0.07029976,0.02094913,0.062466748,0.034740105,-0.009637689,0.042280547,0.0015025111,-0.03079509,0.15561645,0.045499876,0.06485112,0.023697443,-0.016894547,-0.29453227,0.18752974,-0.3246799,-0.010925783,0.055673223,0.0045707193,0.0771812,0.108535126,-0.008646013,0.04688931,-0.2630058,0.61169255,0.18850715
27,-0.0705867,0.07970688,0.044392064,0.10402087,0.1051431,0.031671844,0.07163049,0.018351907,0.059902944,0.033076696,-0.0114428345,0.044161282,-0.0010459356,-0.036614705,0.15463695,0.0439374,0.06553552,0.023709133,-0.020832237,-0.32749122,0.18713006,-0.3452813,-0.015108045,0.0553405,-0.008547131,0.07966696,0.11264363,-0.010117013,0.045126703,-0.27875134,0.6394037,0.17263392
28,-0.067003675,0.07274778,0.036255375,0.09832989,0.11377123,0.03069254,0.065604754,0.014574472,0.047814243,0.027233977,-0.010936424,0.037317015,0.002131354,-0.035727244,0.15630996,0.035659507,0.059476107,0.020427085,-0.019213077,-0.35461438,0.13395189,-0.34302264,-0.01403724,0.0503156,-0.011350701,0.07103376,0.10036341,-0.01067167,0.035793282,-0.2803899,0.563476,0.17408973
29,-0.07117843,0.078474656,0.040646065,0.10783624,0.106288314,0.031346038,0.06924008,0.016406756,0.05097092,0.02439711,-0.011603832,0.042584963,0.0013928494,-0.038668238,0.13640165,0.042875733,0.063561074,0.021215895,-0.021584082,-0.38938195,0.15657344,-0.34377164,-0.018013626,0.054283917,-0.02552629,0.07870704,0.11331186,-0.01079396,0.041578554,-0.30950874,0.65197766,0.14868926
30,-0.06165632,0.064187974,0.028023235,0.09155253,0.097909845,0.028321754,0.058170237,0.010722909,0.035080545,0.01953463,-0.010304298,0.031971812,0.004016266,-0.03505333,0.14896539,0.028375551,0.05192906,0.017068435,-0.01855217,-0.38456282,0.08233176,-0.30534792,-0.014566936,0.04455967,-0.022126216,0.06259349,0.08892082,-0.010690244,0.027778167,-0.25609827,0.4955271,0.17048503
31,-0.06679036,0.07514904,0.035710774,0.100334205,0.11342551,0.03097734,0.06537167,0.014950483,0.04537167,0.023186542,-0.0100812595,0.03450919,0.005097706,-0.033574373,0.1605086,0.036563642,0.061257567,0.018329807,-0.0181168,-0.3954056,0.10823265,-0.3316772,-0.01031195,0.050005414,-0.01509254,0.06873944,0.098207265,-0.011359189,0.032709636,-0.24266796,0.5416513,0.15254593
32,-0.04554173,0.041929808,0.013013687,0.06231359,0.013818007,0.021722252,0.03937465,0.0021873135,0.015963906,0.01303417,-0.009894831,0.01582344,0.0065512275,-0.02822728,0.15590355,0.0069822604,0.033466216,0.012433653,-0.013762957,-0.31891248,-0.002096109,-0.15338714,-0.008837505,0.030017158,-0.014203309,0.03881652,0.05364334,-0.011119003,0.010155061,-0.14271863,0.2906132,0.19398382
33,-0.03193332,0.02993254,0.009085337,0.040880844,-0.002449824,0.016150463,0.029239278,7.655681e-05,0.013080971,0.01426363,-0.0086189695,0.008676151,0.0049446477,-0.020785047,0.17094436,-0.0009777779,0.024044838,0.011587875,-0.00992821,-0.24769583,-0.01004357,-0.14050052,-0.0042514247,0.021979194,0.022175852,0.02640716,0.03412108,-0.00907227,0.0049883034,-0.10025411,0.17372136,0.19420423
34,-0.028912563,0.028215677,0.010420866,0.03249835,0.0036384305,0.015807554,0.027206948,0.0019704527,0.017312763,0.018574718,-0.0067721084,0.006865486,0.0063037854,-0.014828514,0.19127727,-0.0007523671,0.02347428,0.011068282,-0.0054017333,-0.20812371,0.0021856655,-0.16022106,0.0013654071,0.021395683,0.0405107,0.022511998,0.027431346,-0.0072800396,0.0053503877,-0.09582731,0.12530804,0.18350744
35,-0.029228576,0.028543606,0.011686599,0.031622354,0.015072212,0.016786896,0.02663258,0.0042221686,0.018352004,0.018315196,-0.0049114223,0.007354758,0.009078217,-0.012038743,0.1743832,0.0021879796,0.023779577,0.00950286,-0.0021060777,-0.19476211,-0.0045094816,-0.1520066,0.0034927097,0.022909071,0.044416275,0.02206267,0.027386542,-0.0072331447,0.0066592535,-0.094370715,0.11791071,0.16029894
36,-0.048970368,0.06253977,0.03276721,0.07225631,0.09981489,0.026989646,0.05205785,0.018688282,0.042496808,0.023698106,-0.0034002077,0.025604816,0.009780162,-0.016513856,0.15010667,0.03310798,0.05056867,0.013855072,-0.0057437597,-0.29053053,0.08821866,-0.2501732,0.002666217,0.04258241,0.018627364,0.051622204,0.072423525,-0.008282813,0.029751921,-0.16005737,0.37344897,0.12730804
37,-0.05940673,0.069253795,0.036698487,0.08723621,0.1123101,0.027272955,0.057610594,0.016878996,0.046713017,0.022661082,-0.0078068185,0.032520495,0.005914367,-0.026966037,0.14222035,0.039009042,0.056401633,0.016119946,-0.012374173,-0.347149,0.11138815,-0.26905623,-0.006788724,0.04733106,-0.0032162592,0.062485047,0.08955248,-0.010483558,0.034303837,-0.1765419,0.4866031,0.10589683
38,-0.04063368,0.03873109,0.014433082,0.0534016,0.0312925,0.018475775,0.034525033,0.0026778784,0.01841414,0.013637584,-0.009277381,0.014196453,0.0052242083,-0.024171501,0.15722007,0.008961425,0.031054888,0.011381108,-0.011248536,-0.2795609,0.0065919794,-0.13625427,-0.0059684077,0.027402818,0.01133349,0.034879103,0.048001517,-0.010894657,0.011033132,-0.10131012,0.2606193,0.16621882
39,-0.039033346,0.043777682,0.01886414,0.055735707,0.07045828,0.018380065,0.039284468,0.006544687,0.025259543,0.01866755,-0.008354395,0.017998274,0.0015402939,-0.02299793,0.14264557,0.015458383,0.035122044,0.0138639845,-0.013080331,-0.2776538,0.031801842,-0.19911084,-0.0052309055,0.029394848,0.032222405,0.039761856,0.05342093,-0.010367734,0.017193057,-0.120255664,0.29209155,0.17691718
40,-0.043297987,0.053132195,0.023439517,0.06618663,0.1050377,0.02271111,0.046680205,0.012746815,0.02976248,0.019713864,-0.0060645686,0.020919483,0.004418585,-0.020330526,0.14036688,0.023598155,0.042242028,0.015318727,-0.0122876465,-0.3162172,0.060879797,-0.24953103,-0.002248614,0.034854446,0.018814983,0.04638049,0.06346406,-0.009648673,0.022925446,-0.14842013,0.34752047,0.17385262
41,-0.036654603,0.041132096,0.014191673,0.054493308,0.08710706,0.020456724,0.037267342,0.008471972,0.015551817,0.012608744,-0.005540412,0.012347577,0.007819124,-0.01739234,0.1434671,0.012035205,0.03186035,0.012106165,-0.010386897,-0.29920346,-0.0015356392,-0.17246224,-0.00085869845,0.028093489,0.029320639,0.034784578,0.047495782,-0.010458752,0.012773201,-0.095866,0.26429132,0.18476847
42,-0.02615687,0.025845481,0.006452604,0.039380994,0.029674511,0.013885925,0.026555058,0.0024706991,0.0045350958,0.008377556,-0.0069837035,0.00868785,0.0029196378,-0.018422013,0.077991545,0.0030345055,0.019314375,0.011530135,-0.013190832,-0.22974305,-0.03386785,-0.09978123,-0.005932134,0.019148666,0.04059744,0.025796596,0.034288984,-0.011115739,0.007672991,-0.06326542,0.20446685,0.18285806
43,-0.027592804,0.031375997,0.011830261,0.04262393,0.0683925,0.013795889,0.031578064,0.0055618538,0.014018339,0.01499724,-0.0069419066,0.01323716,-0.0011235881,-0.018167283,0.081206396,0.009879213,0.024697937,0.014181882,-0.014987411,-0.22489382,0.012852965,-0.1689442,-0.0061197644,0.021758856,0.048640825,0.03145942,0.04122342,-0.009077671,0.014597112,-0.083478406,0.24236402,0.1803965
44,-0.031447362,0.034931593,0.01426669,0.041559026,0.100053474,0.016189978,0.03497883,0.0068577295,0.021406028,0.023044426,-0.00698227,0.0121031925,0.00042404176,-0.015402963,0.14374942,0.009532699,0.02872321,0.015592037,-0.012516607,-0.2189078,0.034532666,-0.24343818,-0.0010249534,0.024176218,0.067485504,0.03189051,0.0398856,-0.0071090767,0.015040849,-0.10515189,0.22448692,0.21482974
45,-0.028610177,0.02343679,0.0073597315,0.032921135,0.058212064,0.014070728,0.026563533,0.0022251848,0.010552782,0.017283563,-0.007492504,0.008128602,0.00253535,-0.01616155,0.120966256,0.000963558,0.019473422,0.01316235,-0.011241896,-0.18331799,-0.006152386,-0.16003333,-0.0043597296,0.019758955,0.06402297,0.024233729,0.030321607,-0.008464143,0.008941293,-0.07907118,0.17594779,0.19891748
46,-0.02440551,0.016762719,0.004721828,0.027181331,0.03919039,0.011465984,0.020568144,0.00040888233,0.005062775,0.012066159,-0.0070209475,0.006051924,0.0033448618,-0.015000412,0.0882204,-0.0014548989,0.0140490085,0.011121074,-0.009840585,-0.15421525,-0.02271065,-0.11562224,-0.0062741595,0.016603248,0.057360582,0.019434962,0.025103088,-0.008360915,0.0064465934,-0.06607109,0.14673993,0.15667115
47,-0.033462767,0.035543237,0.016459983,0.042056225,0.11110083,0.017200362,0.034248646,0.008561282,0.023393536,0.02181278,-0.005447341,0.012560091,0.0043664146,-0.0129472595,0.13104205,0.012703689,0.029730923,0.013412947,-0.008259309,-0.19778144,0.032320056,-0.23675993,7.931795e-05,0.026405388,0.06643468,0.031489857,0.04122417,-0.006702387,0.01615205,-0.11238684,0.2244307,0.17272916
48,-0.04939065,0.058490336,0.0285802,0.07279428,0.14398538,0.025834788,0.050361253,0.017914418,0.034189373,0.019814339,-0.004109972,0.0225734,0.009710871,-0.016062025,0.12199752,0.03172923,0.04721517,0.014827566,-0.008897359,-0.305287,0.079418376,-0.28390974,-0.00038502467,0.040461916,0.026962187,0.050363205,0.07177135,-0.008314695,0.02859737,-0.16071615,0.39722693,0.13646469
49,-0.050429538,0.05579752,0.024848603,0.07401869,0.12989032,0.024098998,0.04928384,0.013255602,0.029961392,0.018645037,-0.007156171,0.023355078,0.005435555,-0.023170877,0.12505741,0.02751827,0.044877365,0.015419345,-0.014004162,-0.32708794,0.06094392,-0.26737082,-0.005844977,0.03816048,0.016295614,0.050920717,0.07184709,-0.010417282,0.025483549,-0.148012,0.40882176,0.14889635


==> images/rnn_examples/5/dx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.00033896585,-0.0030616485,0.009860566,-0.010475814,0.002664497,-0.019234154,0.03395609,-0.024394495,-0.00051264296,-0.00060677045,-0.0004668679,-0.00073613937,0.012668411
1,2.7681494e-05,-0.006359179,0.004543034,-0.0049154097,0.00015866477,-0.0054930537,0.009959941,-0.0039281505,-0.0010422367,-0.0013247096,-0.00092699565,-0.0013612477,0.01066166
2,0.00066704146,-0.0012301602,0.004745746,-0.0062180096,0.0022518425,-0.013995486,0.022301367,-0.018942675,-0.0026659025,0.0012981296,0.0012792547,0.0013045524,0.009204299
3,-0.00044433773,-0.0016018315,0.0031051103,-0.004545429,0.0016760338,-0.011461623,0.021853998,-0.015965847,-0.004544067,0.0012325932,0.0011693256,0.0012402472,0.008285828
4,0.0007251444,-0.002174361,0.001216739,-0.0021576774,0.0016345048,-0.0059878356,0.013211194,-0.009935313,-0.0033264135,0.00027509817,0.0003015232,0.0002662909,0.0059511056
5,-0.0012936686,-0.0024076253,0.0014095056,-0.0034662313,0.0014171908,-0.009470833,0.02194114,-0.01459651,-0.0065531502,0.001199928,0.0011763402,0.0012145184,0.009429396
6,0.037089434,0.0030275616,0.058489088,-0.076565966,0.062359042,-0.20016854,0.28250632,-0.20216951,-0.03062434,0.0038816275,0.0035686311,0.0044681407,0.054138504
7,0.21168566,0.2302085,0.40447995,-0.5661612,0.26762468,-1.2055902,1.0085442,-0.9658541,0.1780738,0.029134369,0.029883677,0.024904272,0.3530665
8,0.06899795,-0.0014718663,0.012495588,-0.02949893,0.06311087,-0.17362781,0.29545945,-0.3562993,0.096697435,0.0019475578,0.0018618243,0.0017795318,0.018547703
9,-0.0031537926,0.0004394271,0.007147416,-0.00953926,-0.0008091279,-0.011044689,0.033289626,-0.01854767,-0.0066215377,0.0008305341,0.0007872372,0.00083446945,0.0063873664
10,-0.005285027,-0.0010459257,4.7854395e-05,-0.0031313682,-0.0012121366,-0.0030705975,0.011374151,-0.0069901217,-0.0032433015,0.0011897325,0.0011822556,0.0011873818,0.008997101
11,-0.0032430245,-0.0022108955,0.0005931467,-0.000806652,-0.0016714453,-0.000428726,0.0061802613,-0.0031015107,-0.002411998,0.0005620258,0.0005465828,0.000562997,0.005429238
12,0.12793593,0.041090623,0.15209515,-0.16740164,0.005212394,-0.22948354,0.43624896,-0.6199141,0.24070339,-0.028419305,-0.02710497,-0.030799115,0.09983626
13,0.50822663,-0.29333156,0.0027524307,-0.11625424,0.16409697,-0.14625697,0.53130853,-0.8781502,0.27653766,-0.1418738,-0.14240551,-0.14957954,0.38492966
14,-0.03872314,-0.0400848,0.066142455,0.009785527,-0.016585818,0.0043648146,0.09086279,-0.33426997,0.36780196,-0.07799031,-0.07334922,-0.08319237,0.12523805
15,0.19125772,-0.77394855,0.0033274125,0.27546364,0.0016109415,0.64252007,0.8578715,-1.3333749,-0.16786866,-0.01848727,-0.019277154,-0.017575067,0.35848027
16,0.8147784,-1.4863331,0.32130903,0.41766775,0.30153444,0.12792976,1.4627907,-1.8349558,-1.087371,0.080231525,0.08004611,0.08088883,0.7214834
17,0.03131652,-0.1089321,-0.10542014,0.124139406,0.090873696,-0.162305,0.30724332,-0.39242938,0.018992145,0.01690154,0.014681454,0.011727142,0.15321143
18,0.031881467,0.02001961,-0.012331412,0.0027679228,0.024390083,-3.0242918e-05,-0.0134219695,-0.026947124,0.033639885,-0.010788152,-0.0099655,-0.011390295,-0.027824273
19,0.659513,-0.3232468,0.49539083,0.6654264,0.3249272,-1.2331767,1.364423,-2.1178792,-1.5024687,0.2564434,0.2558915,0.25663394,0.8981222
20,0.005346442,0.0020600827,-0.0006124754,0.0011131613,0.0036837535,0.00053680514,-0.0023607104,-0.013851571,0.0041671395,0.0012019258,0.0012962711,0.0011970464,-0.0037778714
21,1.719385,-0.8248919,0.9882082,0.25256884,0.405848,-0.9323987,1.8801256,-2.685635,-3.1706874,0.49254712,0.46346343,0.52515894,0.8863081
22,0.03584137,-0.016099859,-0.02634273,-0.027449338,-0.025391717,0.042823773,0.052181892,-0.018012982,-0.059852697,0.0066288235,0.007130498,0.0061596893,0.022383282
23,1.3039544,0.018288225,0.32034665,0.31875092,0.26591676,-0.91995597,0.55486935,-1.7077214,-1.827,0.27973512,0.27054074,0.32107866,0.8011966
24,0.30291522,-0.3311154,-0.05871865,-0.23417133,-0.16628705,-0.67660934,0.5752872,0.8810905,-1.6252009,0.27927113,0.2278549,0.35679737,0.46888617
25,-0.0071835965,-0.0021164096,0.0027835825,0.0028518643,-0.009328154,-0.0038046215,0.006539298,-0.0032205053,-0.0065800208,0.005680696,0.0047041867,0.0061716707,0.0035020092
26,-0.008496421,-0.0019582044,-0.00077523757,0.0003597167,-0.005503818,-0.0045497073,0.0038105496,0.0052398043,-0.0014071806,0.0031730575,0.0026778872,0.0033193997,0.0041101584
27,-0.011241676,-0.0022691071,0.0014894557,-0.0014371085,-0.0066107796,-0.007873216,0.008301352,0.0062929103,-0.0044883555,0.0039576013,0.0033612186,0.0041885055,0.0063291974
28,-0.015660495,-0.0028794848,-0.0026304333,0.0030263278,-0.010904328,-0.011650911,0.011045637,0.0070419027,-0.004746347,0.0066022747,0.005340235,0.0071837693,0.008231863
29,-0.013992139,-0.0005361113,-0.0037007232,-0.0014983582,-0.007624726,-0.0067287264,0.0063085216,0.005229551,-2.6263186e-05,0.00482639,0.0037561895,0.0049630855,0.009023304
30,-0.021348128,-0.004084655,-0.00072536303,0.0029141954,-0.012428256,-0.023978265,0.03090082,-0.001655087,-0.014863458,0.010051814,0.010155532,0.0113887,0.013672149
31,-0.029983478,-0.0030388671,0.008008553,-0.009039987,-0.014749868,-0.019124616,0.01736881,0.019392123,-0.017485153,0.00786979,0.008073461,0.008444684,0.02426454
32,0.36239377,-0.0029657022,0.24165475,-0.7365021,-0.28185683,-0.32630998,1.3960638,-0.08481384,-1.1894923,0.1929485,0.108105816,0.23530474,0.08546957
33,0.13177374,0.07959659,0.48699144,-0.6624713,-0.10886716,-0.336195,1.3853352,-0.5797893,-1.032782,0.16489556,0.138718,0.1980914,0.13470283
34,0.12125984,0.111152224,0.24058494,-0.42682752,-0.06287541,-0.21129556,1.0163058,-0.48324677,-0.7064086,0.1557953,0.13312994,0.1782087,-0.06578279
35,0.16137022,0.07044873,0.18271597,-0.31126225,0.0043692566,-0.28711858,0.25845873,0.042513467,-0.40373087,0.06549059,0.053934556,0.08266641,0.08014374
36,-0.008047859,0.0007499256,-0.0047729625,-0.0018181839,-0.0028955473,-0.0038548138,0.0053871777,-0.0015149297,-0.00042546005,0.0031681892,0.0029921138,0.0032160843,0.007816266
37,-0.0067001227,-6.151317e-05,-0.00038649116,-0.0037933525,-0.002831222,-0.0076596527,0.010007272,-0.0018752083,-0.0031635948,0.0028695816,0.0024017512,0.0029700708,0.008222484
38,0.100027785,0.0002931938,0.2021277,-0.31531325,0.058488842,-0.15552749,0.44278145,-0.20341675,-0.28440237,0.03793152,0.032432582,0.043666825,0.040910013
39,-3.3369735e-05,-0.0006597214,0.0002352194,0.0010507471,-0.0009446967,-0.0056237616,0.009605805,-0.004843188,-0.004455834,0.0015923438,0.0012289062,0.0017214462,0.001126103
40,-0.004290711,0.002161312,-0.004824342,0.0010247502,-0.0019246585,-0.008286617,0.0069619045,-0.0011318022,-3.2700653e-05,0.0030245115,0.0025311625,0.0033272405,0.0014599491
41,-0.0017210735,0.060251523,0.086538345,-0.10632187,0.026433855,-0.2696618,0.21557628,-0.23704728,0.05072082,0.027070861,0.024686702,0.028885243,0.094588414
42,-0.0025946046,-0.016243108,0.009145552,-0.006757743,-0.00035964604,-0.010514645,0.028660111,-4.0372317e-05,-0.0027639607,-0.0044901,-0.0047302567,-0.004482968,0.015171742
43,0.00092236005,0.001265172,0.0013492185,0.000201211,-0.00034314772,-0.005754267,0.008489683,-0.0061070933,-0.0031234904,0.0016111312,0.0011641269,0.0017068301,-0.0013817381
44,0.0071950792,-0.0036629678,-0.008372314,-0.015971806,-0.0023465795,-0.016931664,0.07064086,-0.021476287,-0.017467786,0.0030595637,0.0026072662,0.003932169,-0.0012055323
45,-0.0033050284,-0.021246126,0.05094245,-0.04309521,0.020506341,-0.09455667,0.1356242,-0.07675394,0.004229424,-0.0065299207,-0.007058384,-0.006191251,0.047434103
46,0.012119831,-0.010035345,0.04217733,-0.05059945,0.03417921,-0.15271917,0.19190758,-0.12306302,0.0005411641,0.00074560754,0.00023656516,0.0009628251,0.053546876
47,-0.0066960524,-0.003009915,1.0027902e-05,0.0004198988,-0.0067956205,-0.006734056,0.018886276,-0.0009997296,-0.009279212,0.0030741415,0.0027452498,0.003311409,0.0050675846
48,-0.020397862,0.008861335,-0.011868197,-0.00644342,-0.00591808,-0.0071568987,0.00227734,-0.0020282387,0.008925851,0.005976833,0.005491025,0.0062224264,0.016057888
49,-0.006717156,-0.015898034,0.02086211,0.017632646,-0.006830569,-0.010974559,0.007171834,0.004730489,-0.010877823,-0.00012563737,0.00031189123,-0.00018261225,0.00089741684


==> images/rnn_examples/5/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.00033896585,-0.0030616485,0.009860566,-0.010475814,0.002664497,-0.019234154,0.03395609,-0.024394495,-0.00051264296,-0.00060677045,-0.0004668679,-0.00073613937,0.012668411
1,2.7681494e-05,-0.006359179,0.004543034,-0.0049154097,0.00015866477,-0.0054930537,0.009959941,-0.0039281505,-0.0010422367,-0.0013247096,-0.00092699565,-0.0013612477,0.01066166
2,0.00066704146,-0.0012301602,0.004745746,-0.0062180096,0.0022518425,-0.013995486,0.022301367,-0.018942675,-0.0026659025,0.0012981296,0.0012792547,0.0013045524,0.009204299
3,-0.00044433773,-0.0016018315,0.0031051103,-0.004545429,0.0016760338,-0.011461623,0.021853998,-0.015965847,-0.004544067,0.0012325932,0.0011693256,0.0012402472,0.008285828
4,0.0007251444,-0.002174361,0.001216739,-0.0021576774,0.0016345048,-0.0059878356,0.013211194,-0.009935313,-0.0033264135,0.00027509817,0.0003015232,0.0002662909,0.0059511056
5,-0.0012936686,-0.0024076253,0.0014095056,-0.0034662313,0.0014171908,-0.009470833,0.02194114,-0.01459651,-0.0065531502,0.001199928,0.0011763402,0.0012145184,0.009429396
6,0.037089434,0.0030275616,0.058489088,-0.076565966,0.062359042,-0.20016854,0.28250632,-0.20216951,-0.03062434,0.0038816275,0.0035686311,0.0044681407,0.054138504
7,0.21168566,0.2302085,0.40447995,-0.5661612,0.26762468,-1.2055902,1.0085442,-0.9658541,0.1780738,0.029134369,0.029883677,0.024904272,0.3530665
8,0.06899795,-0.0014718663,0.012495588,-0.02949893,0.06311087,-0.17362781,0.29545945,-0.3562993,0.096697435,0.0019475578,0.0018618243,0.0017795318,0.018547703
9,-0.0031537926,0.0004394271,0.007147416,-0.00953926,-0.0008091279,-0.011044689,0.033289626,-0.01854767,-0.0066215377,0.0008305341,0.0007872372,0.00083446945,0.0063873664
10,-0.005285027,-0.0010459257,4.7854395e-05,-0.0031313682,-0.0012121366,-0.0030705975,0.011374151,-0.0069901217,-0.0032433015,0.0011897325,0.0011822556,0.0011873818,0.008997101
11,-0.0032430245,-0.0022108955,0.0005931467,-0.000806652,-0.0016714453,-0.000428726,0.0061802613,-0.0031015107,-0.002411998,0.0005620258,0.0005465828,0.000562997,0.005429238
12,0.12793593,0.041090623,0.15209515,-0.16740164,0.005212394,-0.22948354,0.43624896,-0.6199141,0.24070339,-0.028419305,-0.02710497,-0.030799115,0.09983626
13,0.50822663,-0.29333156,0.0027524307,-0.11625424,0.16409697,-0.14625697,0.53130853,-0.8781502,0.27653766,-0.1418738,-0.14240551,-0.14957954,0.38492966
14,-0.03872314,-0.0400848,0.066142455,0.009785527,-0.016585818,0.0043648146,0.09086279,-0.33426997,0.36780196,-0.07799031,-0.07334922,-0.08319237,0.12523805
15,0.19125772,-0.77394855,0.0033274125,0.27546364,0.0016109415,0.64252007,0.8578715,-1.3333749,-0.16786866,-0.01848727,-0.019277154,-0.017575067,0.35848027
16,0.8147784,-1.4863331,0.32130903,0.41766775,0.30153444,0.12792976,1.4627907,-1.8349558,-1.087371,0.080231525,0.08004611,0.08088883,0.7214834
17,0.03131652,-0.1089321,-0.10542014,0.124139406,0.090873696,-0.162305,0.30724332,-0.39242938,0.018992145,0.01690154,0.014681454,0.011727142,0.15321143
18,0.031881467,0.02001961,-0.012331412,0.0027679228,0.024390083,-3.0242918e-05,-0.0134219695,-0.026947124,0.033639885,-0.010788152,-0.0099655,-0.011390295,-0.027824273
19,0.659513,-0.3232468,0.49539083,0.6654264,0.3249272,-1.2331767,1.364423,-2.1178792,-1.5024687,0.2564434,0.2558915,0.25663394,0.8981222
20,0.005346442,0.0020600827,-0.0006124754,0.0011131613,0.0036837535,0.00053680514,-0.0023607104,-0.013851571,0.0041671395,0.0012019258,0.0012962711,0.0011970464,-0.0037778714
21,1.719385,-0.8248919,0.9882082,0.25256884,0.405848,-0.9323987,1.8801256,-2.685635,-3.1706874,0.49254712,0.46346343,0.52515894,0.8863081
22,0.03584137,-0.016099859,-0.02634273,-0.027449338,-0.025391717,0.042823773,0.052181892,-0.018012982,-0.059852697,0.0066288235,0.007130498,0.0061596893,0.022383282
23,1.3039544,0.018288225,0.32034665,0.31875092,0.26591676,-0.91995597,0.55486935,-1.7077214,-1.827,0.27973512,0.27054074,0.32107866,0.8011966
24,0.30291522,-0.3311154,-0.05871865,-0.23417133,-0.16628705,-0.67660934,0.5752872,0.8810905,-1.6252009,0.27927113,0.2278549,0.35679737,0.46888617
25,-0.0071835965,-0.0021164096,0.0027835825,0.0028518643,-0.009328154,-0.0038046215,0.006539298,-0.0032205053,-0.0065800208,0.005680696,0.0047041867,0.0061716707,0.0035020092
26,-0.008496421,-0.0019582044,-0.00077523757,0.0003597167,-0.005503818,-0.0045497073,0.0038105496,0.0052398043,-0.0014071806,0.0031730575,0.0026778872,0.0033193997,0.0041101584
27,-0.011241676,-0.0022691071,0.0014894557,-0.0014371085,-0.0066107796,-0.007873216,0.008301352,0.0062929103,-0.0044883555,0.0039576013,0.0033612186,0.0041885055,0.0063291974
28,-0.015660495,-0.0028794848,-0.0026304333,0.0030263278,-0.010904328,-0.011650911,0.011045637,0.0070419027,-0.004746347,0.0066022747,0.005340235,0.0071837693,0.008231863
29,-0.013992139,-0.0005361113,-0.0037007232,-0.0014983582,-0.007624726,-0.0067287264,0.0063085216,0.005229551,-2.6263186e-05,0.00482639,0.0037561895,0.0049630855,0.009023304
30,-0.021348128,-0.004084655,-0.00072536303,0.0029141954,-0.012428256,-0.023978265,0.03090082,-0.001655087,-0.014863458,0.010051814,0.010155532,0.0113887,0.013672149
31,-0.029983478,-0.0030388671,0.008008553,-0.009039987,-0.014749868,-0.019124616,0.01736881,0.019392123,-0.017485153,0.00786979,0.008073461,0.008444684,0.02426454
32,0.36239377,-0.0029657022,0.24165475,-0.7365021,-0.28185683,-0.32630998,1.3960638,-0.08481384,-1.1894923,0.1929485,0.108105816,0.23530474,0.08546957
33,0.13177374,0.07959659,0.48699144,-0.6624713,-0.10886716,-0.336195,1.3853352,-0.5797893,-1.032782,0.16489556,0.138718,0.1980914,0.13470283
34,0.12125984,0.111152224,0.24058494,-0.42682752,-0.06287541,-0.21129556,1.0163058,-0.48324677,-0.7064086,0.1557953,0.13312994,0.1782087,-0.06578279
35,0.16137022,0.07044873,0.18271597,-0.31126225,0.0043692566,-0.28711858,0.25845873,0.042513467,-0.40373087,0.06549059,0.053934556,0.08266641,0.08014374
36,-0.008047859,0.0007499256,-0.0047729625,-0.0018181839,-0.0028955473,-0.0038548138,0.0053871777,-0.0015149297,-0.00042546005,0.0031681892,0.0029921138,0.0032160843,0.007816266
37,-0.0067001227,-6.151317e-05,-0.00038649116,-0.0037933525,-0.002831222,-0.0076596527,0.010007272,-0.0018752083,-0.0031635948,0.0028695816,0.0024017512,0.0029700708,0.008222484
38,0.100027785,0.0002931938,0.2021277,-0.31531325,0.058488842,-0.15552749,0.44278145,-0.20341675,-0.28440237,0.03793152,0.032432582,0.043666825,0.040910013
39,-3.3369735e-05,-0.0006597214,0.0002352194,0.0010507471,-0.0009446967,-0.0056237616,0.009605805,-0.004843188,-0.004455834,0.0015923438,0.0012289062,0.0017214462,0.001126103
40,-0.004290711,0.002161312,-0.004824342,0.0010247502,-0.0019246585,-0.008286617,0.0069619045,-0.0011318022,-3.2700653e-05,0.0030245115,0.0025311625,0.0033272405,0.0014599491
41,-0.0017210735,0.060251523,0.086538345,-0.10632187,0.026433855,-0.2696618,0.21557628,-0.23704728,0.05072082,0.027070861,0.024686702,0.028885243,0.094588414
42,-0.0025946046,-0.016243108,0.009145552,-0.006757743,-0.00035964604,-0.010514645,0.028660111,-4.0372317e-05,-0.0027639607,-0.0044901,-0.0047302567,-0.004482968,0.015171742
43,0.00092236005,0.001265172,0.0013492185,0.000201211,-0.00034314772,-0.005754267,0.008489683,-0.0061070933,-0.0031234904,0.0016111312,0.0011641269,0.0017068301,-0.0013817381
44,0.0071950792,-0.0036629678,-0.008372314,-0.015971806,-0.0023465795,-0.016931664,0.07064086,-0.021476287,-0.017467786,0.0030595637,0.0026072662,0.003932169,-0.0012055323
45,-0.0033050284,-0.021246126,0.05094245,-0.04309521,0.020506341,-0.09455667,0.1356242,-0.07675394,0.004229424,-0.0065299207,-0.007058384,-0.006191251,0.047434103
46,0.012119831,-0.010035345,0.04217733,-0.05059945,0.03417921,-0.15271917,0.19190758,-0.12306302,0.0005411641,0.00074560754,0.00023656516,0.0009628251,0.053546876
47,-0.0066960524,-0.003009915,1.0027902e-05,0.0004198988,-0.0067956205,-0.006734056,0.018886276,-0.0009997296,-0.009279212,0.0030741415,0.0027452498,0.003311409,0.0050675846
48,-0.020397862,0.008861335,-0.011868197,-0.00644342,-0.00591808,-0.0071568987,0.00227734,-0.0020282387,0.008925851,0.005976833,0.005491025,0.0062224264,0.016057888
49,-0.006717156,-0.015898034,0.02086211,0.017632646,-0.006830569,-0.010974559,0.007171834,0.004730489,-0.010877823,-0.00012563737,0.00031189123,-0.00018261225,0.00089741684


==> images/rnn_examples/5/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47640496,0.46422675,0.49001202,0.46728778,0.3633118,0.48958763,0.4772376,0.4844137,0.48507658,0.48378178,0.4815469,0.48769405,0.48970136,0.4720635,0.5755098,0.468451,0.46303937,0.48605222,0.48927042,0.5856377,0.45517725,0.5593533,0.47121686,0.4882772,0.48923197,0.48846474,0.48831847,0.48644102,0.4633099,0.6708292,0.5104256,0.6562024
1,0.47673917,0.46631247,0.4884215,0.47122845,0.39315343,0.4889168,0.47758904,0.48447862,0.4833791,0.48498008,0.4820834,0.48725843,0.4890824,0.47246784,0.6201912,0.4710418,0.465369,0.48632166,0.48915687,0.58577824,0.4608717,0.5564145,0.47168285,0.48747057,0.5116836,0.4870259,0.48667598,0.4869067,0.46584004,0.64649457,0.48907748,0.6738802
2,0.46625158,0.45174098,0.483585,0.45793593,0.34088692,0.4841866,0.4678459,0.4776821,0.47661105,0.47798586,0.4742395,0.4815055,0.48417237,0.4612777,0.6522502,0.4584174,0.45068225,0.48032746,0.48414657,0.6340055,0.44244236,0.5878682,0.45933503,0.48196486,0.5054925,0.48191348,0.4812525,0.48080677,0.4492369,0.7172962,0.47964722,0.7559167
3,0.46233195,0.44563872,0.48145333,0.4532601,0.31956467,0.4820726,0.46370324,0.47466132,0.47374547,0.4751005,0.47084877,0.4789303,0.48181885,0.45651335,0.665175,0.45390028,0.4445755,0.4777131,0.48204383,0.65272963,0.43518263,0.58285457,0.45376518,0.4795504,0.51436746,0.4795767,0.47868204,0.4782809,0.44250613,0.746021,0.47546908,0.7877755
4,0.46446374,0.44768688,0.4817006,0.45536497,0.33958042,0.48268467,0.4650813,0.4757102,0.4741816,0.47673547,0.47196975,0.47964016,0.48251703,0.4579641,0.6619304,0.45558426,0.44629484,0.47877696,0.48310733,0.6382029,0.43971232,0.57508475,0.455533,0.480321,0.54069054,0.47989875,0.4792282,0.47967756,0.44783774,0.7195836,0.47677302,0.77022994
5,0.45984557,0.44072732,0.4798993,0.4487867,0.31086987,0.48070854,0.46054646,0.4726876,0.47154754,0.47351104,0.46833706,0.47711623,0.48021755,0.45311844,0.6612251,0.45018855,0.43936306,0.47606587,0.4808612,0.66029185,0.43015194,0.5796007,0.44981655,0.478041,0.5427212,0.47803932,0.4772349,0.47691947,0.44022802,0.75211924,0.4765374,0.79948986
6,0.4921676,0.48746628,0.49383587,0.49339017,0.46298048,0.49469835,0.49099302,0.49328625,0.49235392,0.49340376,0.4926463,0.4930706,0.4940408,0.48957643,0.54445183,0.491065,0.48773223,0.49404806,0.49504003,0.5412605,0.48633853,0.49092132,0.48771533,0.4935869,0.52457273,0.49353984,0.49268323,0.4943709,0.4846217,0.5799361,0.48727223,0.6258725
7,0.4966918,0.49603343,0.49709705,0.49987057,0.4771315,0.49739432,0.49641845,0.49730992,0.49663523,0.49631906,0.49718708,0.49643835,0.49726725,0.4962002,0.541486,0.49806648,0.49684656,0.49725622,0.49725085,0.5267098,0.49410242,0.49628258,0.49540246,0.49666515,0.47396982,0.4971053,0.49607188,0.4971213,0.49002737,0.5521535,0.4844728,0.58832115
8,0.4850821,0.48294544,0.49381888,0.48859048,0.3855017,0.49288982,0.48724642,0.4904632,0.49132276,0.48875856,0.48981985,0.49192062,0.49240097,0.4855476,0.61978954,0.48889112,0.48495394,0.4911095,0.49146846,0.59990746,0.47426575,0.5161042,0.48287773,0.49171466,0.38793948,0.49346867,0.49123615,0.49039897,0.4672329,0.6710275,0.4559036,0.7082846
9,0.46891144,0.456193,0.4854097,0.4638392,0.32708645,0.48515907,0.47050023,0.47871462,0.47954327,0.47857133,0.47592628,0.4825347,0.48468897,0.46459988,0.65094435,0.46388307,0.4562058,0.48148817,0.48452303,0.6418461,0.44595292,0.5536671,0.4613464,0.48318914,0.46181658,0.48383212,0.48210973,0.48151204,0.44763952,0.7410637,0.467441,0.7785901
10,0.46837404,0.45076028,0.48489922,0.45892632,0.31608146,0.48449352,0.4677257,0.47723937,0.4786421,0.4769079,0.4735369,0.48126668,0.483986,0.4609797,0.60734385,0.45846924,0.44990894,0.480055,0.48441842,0.62697536,0.44092935,0.53873706,0.4576322,0.48258573,0.50408596,0.4827533,0.48169369,0.48093143,0.44814062,0.7475228,0.49466947,0.7598567
11,0.4589632,0.44060805,0.47946772,0.44993612,0.30164108,0.47993088,0.45997882,0.47182134,0.47117028,0.47254422,0.46770316,0.47651055,0.47953302,0.4522742,0.6885435,0.45066926,0.4397634,0.47546682,0.4800718,0.6702576,0.42971322,0.57851344,0.44867513,0.4772892,0.5124548,0.47740635,0.47604415,0.4760639,0.4364974,0.7686412,0.4636136,0.8183817
12,0.49750075,0.49638867,0.49666417,0.50249225,0.47891665,0.49703237,0.4963288,0.49662533,0.49649483,0.49675044,0.49688405,0.49610436,0.49610397,0.49626327,0.5442294,0.49994922,0.49756697,0.49718443,0.49715078,0.53248256,0.49672362,0.46317792,0.49368945,0.49635372,0.49814084,0.4966928,0.49531937,0.49726135,0.49032095,0.565925,0.47341943,0.61653125
13,0.49880624,0.49962893,0.498552,0.5031589,0.48034936,0.4984732,0.49858233,0.4986561,0.49874765,0.4977915,0.49885216,0.49779546,0.4980365,0.49913746,0.53548455,0.5019056,0.50079215,0.49867907,0.49813893,0.5276776,0.49798897,0.4817513,0.4976041,0.4979938,0.4657008,0.4987276,0.49741396,0.4984092,0.49231958,0.5486333,0.4775694,0.5881676
14,0.49355263,0.49121198,0.4967032,0.4942501,0.4547041,0.49677098,0.49370658,0.49556118,0.4957176,0.49499002,0.49493092,0.49552634,0.49612874,0.4928827,0.53922015,0.49356443,0.49137774,0.49607298,0.49626067,0.5429132,0.48787054,0.5058243,0.49137107,0.49603683,0.4821626,0.49668273,0.49561217,0.49604928,0.4863001,0.5699682,0.4915959,0.6031888
15,0.4968008,0.49671468,0.49816084,0.49934593,0.47535852,0.49841413,0.49709585,0.49794307,0.49785218,0.49772066,0.49781826,0.49749443,0.49741325,0.49733162,0.52982575,0.4987488,0.4972386,0.49827838,0.49780196,0.5337424,0.49481708,0.49823633,0.49548718,0.497844,0.4890859,0.49862394,0.49752766,0.4981902,0.49164313,0.5461615,0.48717603,0.5881239
16,0.4973422,0.49743298,0.49849737,0.4997255,0.47794524,0.49883366,0.49776697,0.49835107,0.4982924,0.49822593,0.49830097,0.49790606,0.4977326,0.4980463,0.52307296,0.49898022,0.49794626,0.49871105,0.4981499,0.5294277,0.49568012,0.5018851,0.49625716,0.49829045,0.49088064,0.4990871,0.49802208,0.49855763,0.49258545,0.5433321,0.48950076,0.5813008
17,0.48913142,0.48610505,0.4951485,0.48927864,0.4332089,0.4951478,0.49023956,0.49299443,0.49313408,0.49318504,0.4921956,0.49421695,0.49425706,0.4888758,0.5715503,0.48982114,0.48674804,0.49409717,0.49439934,0.56363285,0.4825214,0.5198695,0.48656076,0.4944336,0.4745916,0.4952907,0.4940519,0.49403846,0.4808006,0.5979993,0.47471592,0.6406392
18,0.47315145,0.45916152,0.48728678,0.46427727,0.35879645,0.48746568,0.47353712,0.4814788,0.481798,0.4821354,0.47834548,0.48499957,0.48700634,0.46785927,0.60246843,0.4649595,0.4580688,0.48412567,0.4873592,0.60525066,0.4520714,0.5537975,0.4655428,0.4859817,0.5231323,0.4859906,0.48524636,0.48476386,0.45946687,0.68746436,0.4918118,0.71266794
19,0.49837524,0.49787882,0.49796897,0.5021144,0.48302865,0.49854323,0.4978829,0.49810782,0.49798718,0.4982525,0.49825895,0.49738908,0.49709833,0.49821374,0.5139808,0.50019205,0.4986587,0.4985175,0.49814254,0.5255472,0.49733636,0.48232067,0.4958176,0.4978754,0.50763285,0.49844724,0.49729744,0.49854726,0.49305737,0.5498911,0.48927066,0.5904203
20,0.44376707,0.41730314,0.47327805,0.4239231,0.2578664,0.4742101,0.44575584,0.46296388,0.46121895,0.46471202,0.45634505,0.46998215,0.47453737,0.43460283,0.7216981,0.4275769,0.4142967,0.46791178,0.47458324,0.7001727,0.40360427,0.64965916,0.43226147,0.471225,0.56401974,0.47071162,0.470313,0.46909398,0.42257115,0.7926756,0.47773173,0.8367205
21,0.49793822,0.49765334,0.49754632,0.502219,0.4817483,0.49827635,0.49744678,0.4981574,0.49733093,0.49797234,0.49811497,0.49699065,0.4967298,0.49798256,0.52338386,0.5002582,0.49842688,0.49824652,0.49784696,0.5306657,0.49613178,0.4836903,0.49552295,0.49747473,0.51040184,0.49820864,0.49695227,0.49836794,0.4921297,0.553013,0.48711288,0.60114133
22,0.48152187,0.475375,0.4908441,0.480164,0.404602,0.49112248,0.4827898,0.4880614,0.48700526,0.48795804,0.4863685,0.48978007,0.49092865,0.47968173,0.62945384,0.48029786,0.47567886,0.4893829,0.49077368,0.5875414,0.4698757,0.5405953,0.47797945,0.48988515,0.47784886,0.49041232,0.48909527,0.48951516,0.4697632,0.6387509,0.4662718,0.68817306
23,0.4976337,0.49767733,0.4979406,0.50138146,0.47963428,0.4986621,0.49775884,0.49812326,0.49774972,0.49820834,0.49824393,0.4974522,0.49718624,0.49800587,0.52627933,0.49920654,0.49837202,0.49849737,0.49796736,0.5307199,0.49672276,0.49597034,0.49561962,0.49791327,0.4980495,0.49867576,0.4973863,0.49845898,0.4921716,0.55386025,0.48583326,0.59919834
24,0.49430075,0.49282297,0.49692124,0.4959328,0.46285224,0.4973393,0.49477428,0.496168,0.49597672,0.49621537,0.4958108,0.49625528,0.49633467,0.4941498,0.54411995,0.4948172,0.493274,0.4968136,0.4966844,0.539165,0.49087608,0.50770545,0.49224806,0.4966623,0.49038935,0.49733415,0.49616882,0.4967967,0.48817143,0.56604445,0.48544335,0.60598713
25,0.45163968,0.43179333,0.4777065,0.4387271,0.27540833,0.47805223,0.4546008,0.4685257,0.46747702,0.47008803,0.46355674,0.47509748,0.4779047,0.44553542,0.73367655,0.4423442,0.43049428,0.47281158,0.4776653,0.6936217,0.41931567,0.6142603,0.44226626,0.47557184,0.5089083,0.47590283,0.47459096,0.47343397,0.4299217,0.7810736,0.45234764,0.8318781
26,0.4508874,0.4286479,0.47585672,0.43709084,0.27968407,0.47675884,0.45260412,0.4669586,0.4655078,0.4687122,0.46170932,0.4731196,0.47649497,0.44296962,0.72279656,0.43883568,0.4267798,0.47147524,0.47711042,0.69018936,0.4170805,0.6125749,0.4394494,0.47392464,0.5481801,0.47367942,0.47263268,0.47240356,0.42887744,0.78748095,0.45973846,0.8375277
27,0.45529756,0.4350659,0.47759056,0.443877,0.29752028,0.47855118,0.45658755,0.46963578,0.46812558,0.47148275,0.46504292,0.47518855,0.4779545,0.44808528,0.7102468,0.44536915,0.43363047,0.47384024,0.4789244,0.6769919,0.4251432,0.59373015,0.44413865,0.47583523,0.5496456,0.47569773,0.4746247,0.4748069,0.43479884,0.7706238,0.45732325,0.82588464
28,0.46945053,0.45511633,0.48399347,0.46362448,0.34579498,0.48468095,0.4697901,0.4784539,0.47770682,0.47935253,0.47553852,0.4819597,0.48385045,0.46400267,0.65314776,0.4632685,0.4546841,0.48133156,0.48486698,0.63054943,0.44768858,0.54657537,0.46034953,0.4825147,0.52776164,0.48268992,0.48140544,0.48190814,0.45143706,0.7249796,0.467402,0.77070266
29,0.45287153,0.42966145,0.47619498,0.43847677,0.28695083,0.47732624,0.4534583,0.46763328,0.46630165,0.46942985,0.46245602,0.47323525,0.4767324,0.44447467,0.6899439,0.44013786,0.42763937,0.47207955,0.47785702,0.67944354,0.41876867,0.59645164,0.4406084,0.4743493,0.5772639,0.47408205,0.47329122,0.47311878,0.43178365,0.78045195,0.47325075,0.8273205
30,0.47802764,0.46737245,0.48751464,0.47571895,0.38436297,0.48827162,0.47772738,0.48381427,0.48300457,0.48454478,0.48190272,0.48599118,0.48730022,0.47366378,0.62158686,0.4745152,0.46753854,0.48596358,0.48845926,0.60149276,0.46246147,0.5211848,0.4702598,0.486462,0.51994765,0.4867554,0.48537993,0.4863643,0.46287966,0.6817856,0.4701969,0.7312596
31,0.4646759,0.4479603,0.48237005,0.456763,0.315467,0.4826442,0.46519932,0.47536904,0.47513455,0.4757632,0.47182316,0.4795397,0.48200893,0.4586075,0.6592365,0.45744994,0.44763985,0.4785135,0.4825665,0.6474199,0.43829685,0.56169343,0.4548844,0.48030922,0.5034141,0.4807504,0.47938496,0.47909552,0.44379446,0.7515506,0.4690215,0.7923777
32,0.49675128,0.49493834,0.4963003,0.5011679,0.47405902,0.49673358,0.49555808,0.49608114,0.4958363,0.49640694,0.49624494,0.49579373,0.49575514,0.49527463,0.54927105,0.4988911,0.49612662,0.49674657,0.4968244,0.5327167,0.49531704,0.46220896,0.49269086,0.49605808,0.50378466,0.49642667,0.49502772,0.49687278,0.4895995,0.5693909,0.47326526,0.61862445
33,0.49612862,0.495841,0.49725285,0.49984843,0.46967128,0.49727708,0.4960803,0.4969333,0.49662724,0.49659184,0.49690983,0.49671087,0.49684826,0.49601227,0.56190467,0.49903175,0.49699843,0.49724483,0.49698117,0.5364292,0.49434498,0.4833855,0.49438867,0.49678323,0.47160077,0.4974628,0.4960901,0.49712774,0.48953563,0.5583376,0.470386,0.6048675
34,0.49551722,0.49525094,0.49743527,0.49871477,0.4648152,0.49729148,0.49587157,0.49666205,0.49672768,0.4965262,0.49663365,0.4969038,0.49687186,0.49554527,0.56655264,0.4983177,0.49631247,0.4971494,0.49687108,0.54145837,0.49360797,0.48567805,0.49384695,0.4969093,0.46590802,0.49761856,0.49623463,0.4969727,0.48892087,0.5615226,0.46840966,0.60656565
35,0.49489823,0.4932414,0.49715242,0.49645522,0.46249682,0.49708867,0.49501666,0.49598798,0.49637544,0.49600452,0.4957389,0.49641216,0.49662563,0.49415004,0.54990107,0.49561587,0.49379104,0.4967026,0.49678105,0.5377116,0.49164292,0.49231774,0.4925769,0.496667,0.47852013,0.4971298,0.49598774,0.4966043,0.48856682,0.5641269,0.47930604,0.5983978
36,0.46736702,0.4505676,0.48510903,0.4563006,0.3212918,0.48474583,0.46789283,0.47760987,0.47840813,0.477548,0.47376382,0.48202485,0.48475558,0.4609181,0.62623036,0.4574325,0.4492924,0.480438,0.48462814,0.6266296,0.44040447,0.5662866,0.4587299,0.48301688,0.49807766,0.4831582,0.48238435,0.48109058,0.4495366,0.7277128,0.4925046,0.74059683
37,0.46312115,0.44584522,0.48170593,0.4528943,0.32742295,0.4823169,0.4639696,0.47488886,0.47417235,0.47598714,0.47087002,0.47913373,0.481888,0.45698288,0.65364397,0.45422554,0.44445166,0.47833353,0.4825402,0.64822346,0.43646002,0.5787255,0.45396173,0.48005038,0.5375181,0.47994536,0.47911483,0.4790036,0.44556266,0.73091507,0.4759387,0.77976555
38,0.4969041,0.4961832,0.4968563,0.50159705,0.47591424,0.497033,0.4962163,0.4966858,0.4964979,0.49668193,0.49685985,0.49637452,0.4963058,0.49608552,0.55093944,0.49992502,0.49743697,0.49711978,0.49704495,0.53427917,0.49581307,0.46846,0.49391505,0.49646065,0.48931813,0.49682665,0.49552113,0.49714118,0.48995662,0.5637187,0.47220826,0.6098246
39,0.48059022,0.4732564,0.49004295,0.47824007,0.40440187,0.49036315,0.4815838,0.4870151,0.4861384,0.48697048,0.48517787,0.48875013,0.49044937,0.4779047,0.6244235,0.47803652,0.473104,0.48856634,0.4902904,0.58868486,0.4676144,0.54180866,0.47662783,0.48902586,0.4840933,0.48922557,0.48805526,0.48864013,0.46850806,0.63857085,0.47232643,0.6873778
40,0.48106414,0.47100636,0.49094763,0.47684416,0.3812505,0.49061936,0.48079643,0.48647767,0.48702058,0.48597676,0.48430678,0.48885176,0.4904225,0.47653502,0.59340745,0.47610012,0.47085258,0.48797533,0.49039692,0.58064216,0.4650715,0.51918507,0.47457802,0.48950168,0.48063856,0.48979768,0.4887442,0.4885722,0.4675981,0.6644746,0.4891805,0.6799457
41,0.49468005,0.49070856,0.49668017,0.4960968,0.44568396,0.49643186,0.49356157,0.49495697,0.49579185,0.49411535,0.49445504,0.4952838,0.4959186,0.49203107,0.5325166,0.49344498,0.49143472,0.49543557,0.4962177,0.53016007,0.48867404,0.48087347,0.49026048,0.49583876,0.47258022,0.49620244,0.4950983,0.4957554,0.48559102,0.5949982,0.49413338,0.6056266
42,0.49212503,0.48849812,0.49484473,0.49224973,0.46728778,0.49544615,0.49188554,0.49411708,0.493383,0.49410033,0.49331555,0.49420702,0.49545458,0.49003503,0.55760217,0.49012402,0.48834962,0.49491736,0.4956208,0.5367669,0.48736578,0.5160247,0.48938602,0.4946722,0.50092995,0.49450898,0.49373198,0.49508807,0.48634574,0.5619263,0.48827708,0.6034367
43,0.48342806,0.47736102,0.49148697,0.4811967,0.4224817,0.4919559,0.48441955,0.48913553,0.48808855,0.48905537,0.48752677,0.4905752,0.49223456,0.48105985,0.611712,0.48023936,0.47693595,0.49037743,0.49189505,0.57420444,0.47298422,0.5471745,0.48029387,0.49078038,0.48429257,0.490855,0.48998025,0.4904893,0.47380224,0.61404663,0.47867802,0.65752465
44,0.48782718,0.48527297,0.49387988,0.49003458,0.42893305,0.4939693,0.48913547,0.49194947,0.49151698,0.4917398,0.4913502,0.49323073,0.49373883,0.487009,0.6151667,0.4887663,0.48608786,0.49281394,0.4934249,0.57134336,0.4816423,0.518302,0.48525164,0.4930215,0.45290864,0.49363714,0.49218002,0.49268857,0.47702777,0.6165689,0.46427175,0.660907
45,0.49280325,0.49028754,0.49538687,0.49395683,0.46941236,0.49607557,0.49308294,0.4945635,0.49415794,0.4950543,0.49421927,0.49505302,0.49569553,0.49140105,0.56337506,0.49146086,0.49030358,0.49559504,0.49602264,0.5400969,0.49012816,0.5145397,0.4899864,0.495301,0.49779662,0.49527222,0.49436617,0.4956659,0.4870366,0.56684047,0.48066953,0.61230904
46,0.4937526,0.49124506,0.49610555,0.4937289,0.47428116,0.49669203,0.49390587,0.49541906,0.49507675,0.49560645,0.4949241,0.49565724,0.4964999,0.49250177,0.5447509,0.4917868,0.4909737,0.4962325,0.4966757,0.53291124,0.4905963,0.51896983,0.4915507,0.4960004,0.5012434,0.49597204,0.49533772,0.49627215,0.48913473,0.5533767,0.48926803,0.58882695
47,0.48384708,0.47879001,0.49248868,0.4830207,0.40656587,0.492399,0.48533636,0.48937032,0.48936793,0.4890475,0.48817977,0.49133456,0.49233508,0.48224714,0.61470205,0.48251316,0.47907326,0.4906018,0.4918759,0.5816886,0.47335106,0.5350972,0.48070413,0.49128702,0.4551756,0.4918419,0.49060535,0.49045494,0.47152686,0.63877416,0.473127,0.66970825
48,0.47391498,0.45871267,0.48810446,0.46462822,0.34240353,0.48770002,0.47352105,0.48137122,0.48282227,0.48102397,0.47819144,0.485121,0.4874086,0.46739587,0.58410394,0.4638914,0.4576427,0.4837027,0.48750094,0.59890234,0.45075867,0.5423558,0.4649889,0.4862031,0.4980443,0.48628646,0.48564306,0.48452553,0.45772815,0.7114023,0.5056235,0.70697325
49,0.4757614,0.46459436,0.48737302,0.47148964,0.37857264,0.48787984,0.47614348,0.48296243,0.48248512,0.4834264,0.48063868,0.48565453,0.487546,0.47113115,0.62452906,0.47033325,0.46412885,0.48520985,0.48798236,0.6029189,0.4588924,0.54456973,0.4688148,0.48616275,0.5047308,0.4861036,0.4850957,0.48566523,0.4612643,0.6796357,0.4785299,0.72126573


==> images/rnn_examples/5/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.05708001,0.08615548,0.046852004,0.09858021,0.4494385,0.026185708,0.063083835,0.0337414,0.059303842,0.018653817,0.002397634,0.036830764,0.008700036,-0.011092669,0.16259618,0.07069341,0.070600316,0.010715458,-0.0035341328,-0.5130027,0.17269461,-0.46349204,0.0016934706,0.05110336,-0.0014207503,0.06728235,0.09915688,-0.0020514326,0.046716467,-0.1751933,0.42321926,0.032842323
1,-0.038523857,0.050277438,0.018865757,0.069380656,0.2544313,0.013333581,0.04345302,0.010954743,0.025502894,0.014515244,-0.007832684,0.027913041,-0.0112853665,-0.029011361,0.03392473,0.03319345,0.03920477,0.015109408,-0.022617502,-0.39451987,0.09352697,-0.24646206,-0.016486887,0.026784243,0.0014713247,0.050051212,0.06922638,-0.008689677,0.028072959,-0.07585781,0.36146638,0.23638098
2,-0.07165429,0.08412328,0.039488252,0.109562404,0.4300603,0.02332845,0.068197735,0.01720419,0.05170038,0.024371605,-0.012967518,0.037313443,-0.00523267,-0.036448848,0.25925812,0.05478009,0.07114702,0.021477157,-0.025107827,-0.60414994,0.17372486,-0.48246154,-0.016621448,0.048065525,0.009221143,0.07430003,0.106006324,-0.010656518,0.042674668,-0.12575434,0.49088547,0.12365614
3,-0.08736348,0.09932252,0.044581305,0.12894785,0.45229682,0.029967945,0.078629315,0.019488266,0.05805051,0.026746122,-0.0145382695,0.04173699,-0.00043215413,-0.042593684,0.30768523,0.061466224,0.08358529,0.02294475,-0.025267966,-0.6942482,0.17976907,-0.5357506,-0.017034745,0.058113813,-0.043433174,0.0854246,0.12195967,-0.01224761,0.0465363,-0.18946718,0.53988355,0.13983071
4,-0.07208408,0.08066231,0.030708697,0.11447201,0.30035725,0.023971532,0.0671562,0.012174591,0.03902211,0.019446243,-0.014793547,0.040136743,-0.008480691,-0.048102975,0.15833132,0.046701893,0.06641459,0.022283727,-0.03105467,-0.63772935,0.14680478,-0.3861625,-0.025752928,0.045792963,-0.10972801,0.0759911,0.10773429,-0.013767986,0.039209846,-0.14387575,0.49999937,0.1649637
5,-0.09204405,0.10286589,0.0457022,0.13872513,0.40155393,0.030143186,0.08007125,0.017966878,0.05806319,0.02187721,-0.015961733,0.04553995,-0.00015403889,-0.04909632,0.29287806,0.06417069,0.08693531,0.023490833,-0.026433079,-0.7379468,0.20758541,-0.5160363,-0.023941876,0.060474988,-0.15682368,0.089792,0.130231,-0.01221886,0.04801232,-0.20220254,0.55446196,0.056166485
6,-0.024484232,0.009814693,-0.010603583,0.033269804,-0.046472177,0.0069250977,0.011842549,-0.011790761,-0.020172952,-0.008443798,-0.011441841,0.0013687985,0.0018002562,-0.02972358,0.058843117,-0.01461778,0.0051547335,0.0060048536,-0.017729692,-0.31098527,-0.13096938,0.051255792,-0.018747488,0.008000567,-0.059443574,0.01477757,0.02007211,-0.01219583,-0.008593702,0.016701337,0.1292159,0.19385792
7,-0.0105476035,0.009243127,-0.0022508157,0.016111009,0.00022021309,0.0037945686,0.0111956075,-0.006093107,-0.006095919,0.001943312,-0.008356587,-0.002666085,-0.0004814027,-0.015005545,0.11770838,-0.012267395,0.0055136546,0.008250386,-0.012878642,-0.17574061,-0.09431352,-0.045845594,-0.0060885604,0.0061026947,0.08643675,0.009442362,0.009865102,-0.008873573,-0.005287736,0.024099417,0.07388266,0.17762966
8,-0.06715302,0.08476952,0.046698593,0.07495918,0.4234591,0.03226097,0.065761805,0.022737693,0.07220327,0.04745447,-0.006320059,0.016849922,0.017134048,-0.0071014334,0.58780813,0.037554655,0.073519856,0.01768697,0.001380262,-0.4936089,0.09738436,-0.5684971,0.024333576,0.05381491,0.24547412,0.053878207,0.06996107,-0.006348577,0.027478231,-0.094901875,0.2890631,0.23832718
9,-0.09848516,0.11354231,0.055769347,0.12837657,0.4649593,0.043893427,0.088781394,0.02888146,0.075428635,0.042750847,-0.0104553085,0.037612032,0.018261068,-0.029481078,0.45051578,0.06325192,0.09612454,0.021925965,-0.009399596,-0.68926954,0.13204011,-0.57834643,0.0074699624,0.0734104,0.093467236,0.08606317,0.120668784,-0.015466382,0.046669193,-0.22250704,0.50732106,0.17398968
10,-0.09311071,0.11205857,0.04933555,0.14298588,0.430637,0.04416893,0.0875112,0.028325388,0.055643305,0.022580026,-0.008822016,0.040540516,0.01810692,-0.036423106,0.30636045,0.06539645,0.091668986,0.02105678,-0.01476418,-0.75729465,0.13636526,-0.5515409,-0.0041292896,0.070254676,-0.07288499,0.08902847,0.13062663,-0.01787049,0.046965376,-0.26857784,0.5492388,0.10693362
11,-0.098937824,0.11411828,0.05073335,0.14610533,0.42520723,0.039284732,0.092482165,0.020706443,0.0667396,0.034968372,-0.01650573,0.04823784,0.0022343248,-0.0516681,0.36235365,0.0631614,0.09601964,0.026365208,-0.026592894,-0.7533993,0.17815077,-0.5715134,-0.015247199,0.068621285,-0.03609305,0.095962085,0.13660946,-0.018518152,0.049643133,-0.20646979,0.57684743,0.16646849
12,-0.024904504,0.0054095653,-0.011661466,0.020924889,-0.08662062,0.011141509,0.010531742,-0.014479856,-0.017213954,0.0010641102,-0.012098983,-0.0052375714,0.0077069798,-0.026069699,0.1776644,-0.027482461,0.002890278,0.006615255,-0.011035037,-0.2713092,-0.14158165,0.025241995,-0.0093828095,0.008720927,0.0044415896,0.0068997056,0.0071295053,-0.0136169195,-0.015534624,0.009881101,0.0578197,0.23236376
13,-0.017856633,0.012912932,0.0032099162,0.015526624,-0.0062414715,0.009258469,0.013533568,-0.0053472766,0.0034528647,0.008721209,-0.008517119,-0.0036075786,0.007814427,-0.013107045,0.20956197,-0.013475433,0.010277678,0.008406308,-0.0043886923,-0.1821204,-0.076416105,-0.10159934,-0.00018636603,0.013026038,0.09917751,0.009058785,0.010290429,-0.009833498,-0.005718364,-0.027110616,0.04762627,0.15886073
14,-0.031393617,0.030694138,0.01719287,0.037040304,0.10300765,0.015826289,0.025744913,0.008427078,0.022185564,0.011737498,-0.0040061544,0.010899796,0.014786373,-0.012521035,0.15802951,0.012157799,0.024389038,0.009823807,0.001997242,-0.2202536,-0.021929398,-0.15923175,-0.0039729546,0.03076432,0.04478525,0.027690215,0.03963612,-0.0070899315,0.011431357,-0.10961262,0.15009357,0.19822755
15,-0.025321007,0.014065396,0.010100004,0.02003798,0.0685274,0.010956552,0.014275337,0.0015865989,0.015224145,0.009082759,-0.006168052,0.0042255893,0.015333248,-0.010890277,0.18216203,0.00031489134,0.012078245,0.009291563,0.004306656,-0.14035946,-0.023225227,-0.11068669,-0.007825876,0.023749892,0.028323852,0.016292647,0.024074279,-0.0046016695,0.0037032424,-0.10019868,0.076184206,0.22713643
16,-0.02519222,0.013512127,0.011188395,0.019090565,0.092064664,0.0114210425,0.014021017,0.0030775876,0.016305413,0.00869717,-0.004885105,0.0041366653,0.017629826,-0.008044157,0.17640567,0.0018684637,0.011894917,0.008214647,0.00684686,-0.12433938,-0.023200866,-0.11454623,-0.0070024217,0.024565537,0.04706937,0.015643325,0.023605201,-0.0037198248,0.004605058,-0.099432096,0.07071591,0.21095763
17,-0.04362119,0.042663593,0.027116973,0.04609498,0.20849654,0.020387346,0.03743647,0.01162593,0.042129066,0.025927423,-0.005544669,0.014905636,0.013847951,-0.010097901,0.32427225,0.020761969,0.038830467,0.013855685,0.0031409962,-0.29121208,0.101646975,-0.32076627,0.0014182134,0.036236364,0.068432875,0.034093052,0.048155837,-0.0044255606,0.01941751,-0.11280861,0.18766984,0.16311488
18,-0.070918284,0.08462022,0.04244115,0.10729272,0.3265551,0.033724442,0.06884734,0.025709081,0.052529637,0.02316821,-0.0049907393,0.037375726,0.012966124,-0.024907693,0.17229024,0.05685575,0.07097543,0.017985685,-0.008146095,-0.5801668,0.16703053,-0.45459485,-0.006041837,0.05680138,-0.047126733,0.07111651,0.1041324,-0.010402481,0.044165052,-0.25532293,0.44651622,0.093907595
19,-0.026046412,0.005372834,-0.0017104412,0.01914453,0.023927398,0.010923245,0.008008214,-0.0062094606,-0.004073018,-0.001096006,-0.008002175,-0.0010570033,0.017401146,-0.017138762,0.1620254,-0.012381139,0.0033205496,0.005388817,0.0014764386,-0.19582173,-0.10611486,-0.0076499097,-0.012344675,0.017913891,0.002023165,0.010039929,0.015619684,-0.008238159,-0.0068081007,-0.04645866,0.05426559,0.25718763
20,-0.1055393,0.14198497,0.07612531,0.17877734,0.51082313,0.040296786,0.114687115,0.040505253,0.09987214,0.042982187,-0.0121698445,0.07514536,-0.009469066,-0.050843798,0.17490315,0.10919928,0.1213265,0.034791477,-0.03161627,-0.7796481,0.40760353,-0.6780607,-0.024705656,0.0827237,-0.13982998,0.12613405,0.18181753,-0.011631121,0.08714757,-0.33559126,0.69935167,-0.03153232
21,-0.023869421,0.002320196,-0.0036740156,0.017910872,0.02213961,0.008089774,0.006803013,-0.008996719,-0.005910119,-0.0020726721,-0.009791876,-0.0008866282,0.013928886,-0.021583626,0.16781914,-0.016876929,0.0001595756,0.0076029,-0.0020151427,-0.19799681,-0.10028731,-0.018388549,-0.01942045,0.016261125,-0.0006077587,0.011082759,0.015537533,-0.006836097,-0.0073032607,-0.061207373,0.056861565,0.30767113
22,-0.03946018,0.05119866,0.025632836,0.059403595,0.2232285,0.018860975,0.048572097,0.010512623,0.038714524,0.02997351,-0.009162925,0.020923747,-0.0029127414,-0.021693448,0.23686388,0.020918055,0.043205652,0.021502888,-0.014854265,-0.37880507,0.12712604,-0.4155841,-0.0064030197,0.032608766,0.10660573,0.045758106,0.06001412,-0.007274205,0.026049724,-0.17598356,0.2940366,0.26275155
23,-0.028783765,0.009084271,0.0041793156,0.019522581,0.072115794,0.012434928,0.012873199,-0.0022276295,0.0057673114,0.007181331,-0.00737229,0.00094931404,0.018028207,-0.014046435,0.2067064,-0.009026386,0.0075765788,0.009202454,0.0028872243,-0.17196886,-0.06352096,-0.08813011,-0.011505695,0.02277818,0.047104534,0.014321116,0.020080674,-0.0059149214,-0.00034521054,-0.068877764,0.06850907,0.24748233
24,-0.030268844,0.021081557,0.0126103265,0.028404983,0.11230903,0.014304185,0.021973604,0.004884443,0.018197708,0.013364972,-0.0056463587,0.0068494445,0.014546932,-0.010781183,0.18769288,0.004147311,0.01806487,0.011428017,0.0017771199,-0.19176145,0.0021556658,-0.16328397,-0.006606004,0.026623383,0.06093819,0.022167573,0.030917432,-0.0049909935,0.009066029,-0.10475032,0.124954924,0.21879004
25,-0.1083309,0.13898611,0.07633628,0.15798105,0.5297655,0.045748655,0.11413779,0.041233312,0.1121026,0.06277065,-0.010675954,0.064415604,-0.00031085685,-0.037247345,0.40771323,0.095647745,0.12121798,0.035198797,-0.018954316,-0.74010175,0.4128204,-0.7298349,-0.0051965397,0.08445552,-0.020629058,0.11527823,0.16081294,-0.006629988,0.07944674,-0.36240745,0.63509065,0.12385346
26,-0.1068467,0.12691987,0.060722906,0.16283403,0.46619886,0.04408146,0.10703243,0.028753936,0.0825435,0.045470502,-0.014620095,0.06213896,-0.0028086565,-0.053923715,0.292544,0.07833464,0.10873427,0.031645536,-0.028883303,-0.7697415,0.31378904,-0.6649112,-0.020735584,0.07635252,-0.063583605,0.111223176,0.1574402,-0.014659646,0.06816409,-0.3323751,0.6431967,0.10774657
27,-0.09929647,0.11079518,0.049763385,0.14742014,0.40629217,0.038352616,0.09407671,0.020002685,0.06981736,0.038730856,-0.01631786,0.05461596,-0.0039875745,-0.05604064,0.32201794,0.062181965,0.095393375,0.028343173,-0.028709885,-0.74721766,0.27314022,-0.57776207,-0.024964985,0.066777125,-0.0965277,0.09841563,0.14014864,-0.014247555,0.055442333,-0.23660901,0.5911941,0.12843028
28,-0.0783768,0.083532296,0.03188443,0.114018634,0.32114694,0.033904366,0.07185474,0.012981293,0.042051546,0.025268547,-0.012271195,0.035095166,0.0057482813,-0.043086704,0.29194307,0.036844417,0.069933824,0.019698529,-0.019834703,-0.6683366,0.118596315,-0.4783832,-0.016165376,0.05243209,-0.039121646,0.07180344,0.10196359,-0.013077956,0.033476684,-0.21030495,0.4608623,0.20527989
29,-0.102952324,0.116905876,0.052361805,0.1608484,0.41461524,0.038887054,0.09518811,0.022769649,0.06574809,0.027198154,-0.015519146,0.05701758,0.0008587425,-0.056865025,0.23207836,0.073188044,0.099193506,0.026532942,-0.028141886,-0.7900619,0.25953293,-0.58994895,-0.029157024,0.07107192,-0.18690263,0.10396104,0.15204796,-0.013757318,0.058897052,-0.3010412,0.62162423,0.03765959
30,-0.06120693,0.06066674,0.017402437,0.087746605,0.19296396,0.028010052,0.0545425,0.0060584308,0.02240761,0.01667014,-0.010213635,0.024148935,0.0071115843,-0.036970135,0.2564721,0.01833556,0.04991457,0.01443055,-0.017059999,-0.5766653,0.022431009,-0.34019652,-0.01338015,0.039288644,-0.03749878,0.052267205,0.07329518,-0.011901432,0.01814709,-0.110599615,0.3430907,0.23663054
31,-0.090886444,0.10851163,0.048392165,0.13671243,0.41160458,0.038914785,0.08789976,0.022492496,0.06366266,0.03140164,-0.01188759,0.042544026,0.006996415,-0.04129503,0.409884,0.05842068,0.09214202,0.022514613,-0.020242399,-0.73983115,0.17966372,-0.54841727,-0.008607786,0.06452101,-0.030857524,0.08633371,0.12442259,-0.014382128,0.044818792,-0.14449729,0.52646494,0.11074
32,-0.02502152,0.009638566,-0.009575777,0.024076309,-0.091259085,0.012868977,0.01412442,-0.010664469,-0.013296803,0.003103589,-0.009943017,-0.0026199697,0.008155778,-0.023550145,0.15802008,-0.023040028,0.006260163,0.0067469804,-0.009670432,-0.28900653,-0.11558493,-0.00017201155,-0.007609322,0.010647692,-0.015416146,0.009576254,0.0103124315,-0.011185777,-0.011912114,-0.009269656,0.06862626,0.23783387
33,-0.018992174,0.018588107,0.005301655,0.019610513,-0.020863246,0.010862745,0.019659162,-0.0020567272,0.010463195,0.015855372,-0.00752522,0.001659233,0.003425648,-0.013784864,0.19609739,-0.009079681,0.0150769735,0.010945384,-0.0062735896,-0.20269217,-0.018760998,-0.13669151,0.00023893826,0.014394954,0.06819924,0.014441328,0.015320797,-0.00724175,3.4626573e-05,-0.041840274,0.073827505,0.18730652
34,-0.02672363,0.027295535,0.011966078,0.024504852,0.011420424,0.015817259,0.02579639,0.003940668,0.02196147,0.023408527,-0.005075104,0.0051921066,0.0078096893,-0.009227777,0.22837222,-0.00054005947,0.023537917,0.010753358,-0.00095326983,-0.19738707,0.014983039,-0.19216643,0.007056864,0.021340776,0.07318042,0.019074071,0.021419002,-0.0056712115,0.0059217084,-0.08050045,0.08736487,0.16600378
35,-0.03055457,0.029928837,0.013204226,0.031497605,0.0317427,0.018201258,0.026818631,0.006634631,0.019834368,0.018569943,-0.0031745643,0.0080366,0.01209373,-0.009643773,0.17072035,0.005264342,0.025018113,0.008131649,0.0011753835,-0.21042168,-0.011652449,-0.15782748,0.005764296,0.02507654,0.061180335,0.022164011,0.028164966,-0.00741358,0.008233481,-0.0831227,0.11374643,0.12717123
36,-0.08339145,0.11504816,0.058408454,0.13507211,0.4343963,0.04201768,0.09022031,0.037638903,0.07382424,0.03341736,-0.0024233162,0.048393566,0.011801328,-0.025672404,0.24672304,0.078660086,0.09584461,0.02037189,-0.010335191,-0.6776072,0.21855521,-0.57894546,0.00246759,0.07018801,-0.023427669,0.090355046,0.13069074,-0.010924313,0.058241047,-0.26465014,0.5352179,0.046895593
37,-0.08775237,0.09718192,0.045634266,0.12845209,0.34977633,0.032063343,0.077112034,0.018258728,0.05897605,0.025707316,-0.014147735,0.04493782,0.0026595101,-0.0459812,0.26050577,0.05987081,0.08274398,0.021089153,-0.021192027,-0.67905754,0.17788625,-0.44451353,-0.01875346,0.06062041,-0.0884248,0.08424739,0.12267533,-0.014978438,0.046214458,-0.17106149,0.5203712,0.039367706
38,-0.02249462,0.008863638,-0.0077151083,0.019292526,-0.050483827,0.009980291,0.011998368,-0.011609368,-0.009709675,0.0048441137,-0.010953571,-0.0039575147,0.004634623,-0.021874394,0.1855417,-0.021453412,0.0060841455,0.0068185353,-0.010343272,-0.2476351,-0.10045137,-0.021208413,-0.0052900426,0.00796031,0.02995042,0.007812812,0.0074196598,-0.011592023,-0.011728157,-0.0036197258,0.061821677,0.24002181
39,-0.042728335,0.05529271,0.024732899,0.06540374,0.17547847,0.019823771,0.048689287,0.011228518,0.034515597,0.025666744,-0.008249312,0.023401253,-0.0021566818,-0.024929004,0.15690674,0.02487261,0.045061354,0.017544009,-0.015963104,-0.3828986,0.06252467,-0.32435757,-0.0051751793,0.034108263,0.09175314,0.048228994,0.06383196,-0.010862953,0.025327973,-0.13053063,0.3091757,0.20944831
40,-0.05392811,0.07084314,0.029698724,0.086133055,0.26207668,0.029237853,0.059911665,0.020581968,0.03690829,0.022778973,-0.004338653,0.025658425,0.0077416273,-0.020540299,0.21383771,0.036550492,0.057161357,0.018051172,-0.012414929,-0.5260278,0.10405108,-0.39958993,0.00050950045,0.04375032,0.013367035,0.057168745,0.079560466,-0.009917208,0.03137674,-0.16971909,0.37223187,0.1922342
41,-0.03135052,0.030957906,0.005193853,0.04410234,0.10130692,0.018817384,0.029110726,0.00445041,0.0016243854,0.0058885934,-0.005217688,0.0040656244,0.0114837065,-0.015236291,0.1843857,0.0008156931,0.022992024,0.009198907,-0.008767465,-0.35378712,-0.0658842,-0.117642455,0.0005003232,0.02222858,0.054749537,0.024128148,0.03308617,-0.011710201,0.0033530341,-0.01619256,0.18027292,0.20277444
42,-0.016787676,0.011920524,-0.0011662304,0.025817564,-0.024936069,0.0076981685,0.016932303,-0.003533375,-0.006440424,0.004417558,-0.008746083,0.0053083934,-0.0019516227,-0.020499054,-0.004869303,-0.0060228403,0.007825486,0.011346212,-0.016454102,-0.17234741,-0.06748861,-0.024105892,-0.011378921,0.010817363,0.059878144,0.017684866,0.022357313,-0.012238001,0.0029884262,-0.019930381,0.14529738,0.16919348
43,-0.03228509,0.040857423,0.018026514,0.050687373,0.15417565,0.014664277,0.039777476,0.009220512,0.024768148,0.023023183,-0.0074869785,0.01881192,-0.005355792,-0.019999461,0.10465822,0.018477445,0.033649784,0.017863184,-0.017773995,-0.2832239,0.061351694,-0.28352457,-0.007008058,0.026078923,0.087389484,0.039548673,0.051422145,-0.007708259,0.02289131,-0.101897486,0.26712602,0.17867354
44,-0.038111437,0.04143253,0.017381147,0.043170724,0.1992862,0.019505374,0.040759753,0.008620976,0.03011606,0.03270722,-0.00745523,0.011558517,0.0020269388,-0.013802682,0.29195276,0.0099872425,0.035378788,0.017797735,-0.010624356,-0.29723412,0.06046011,-0.3599205,0.004090603,0.02804053,0.13649058,0.034045592,0.040846664,-0.005545228,0.016744819,-0.116031595,0.2138651,0.2821146
45,-0.027016072,0.013028808,0.0005964664,0.0253584,0.025697626,0.012360044,0.019103548,-0.0023970632,-5.1528215e-05,0.012047594,-0.00829102,0.0043736873,0.004743855,-0.017712785,0.0981454,-0.0077759936,0.011171411,0.011101155,-0.010277444,-0.16640933,-0.04716763,-0.076293506,-0.007940798,0.015983941,0.07129251,0.017316317,0.021808336,-0.010156793,0.0033005252,-0.040259413,0.13212673,0.16470616
46,-0.021097904,0.0107884295,0.002178196,0.022335233,0.0255966,0.009134319,0.01522956,-0.0014192204,-0.00032954104,0.0071527483,-0.0067731272,0.004126166,0.0042447955,-0.014462513,0.053039204,-0.0040134382,0.009266232,0.009349843,-0.008664685,-0.1331282,-0.040033303,-0.071467616,-0.008470727,0.013912404,0.057712395,0.015152607,0.02063681,-0.008517047,0.0042205546,-0.04618295,0.11764368,0.093315184
47,-0.046872977,0.058874525,0.029380787,0.061789382,0.29338706,0.024345284,0.05148086,0.017733846,0.043790884,0.03362897,-0.0042786906,0.020078419,0.005694531,-0.012272277,0.27819154,0.0291875,0.049824685,0.016641704,-0.00716297,-0.36307514,0.09335623,-0.43828163,0.0066327895,0.038489923,0.14086632,0.0461045,0.0608313,-0.0055512376,0.027430572,-0.15922269,0.28774258,0.2219151
48,-0.0766494,0.09500383,0.043669824,0.12045224,0.4253039,0.038153045,0.075884745,0.030501448,0.049254578,0.020435989,-0.0033248372,0.03555187,0.016351603,-0.022789704,0.23516494,0.061396666,0.07822259,0.01796273,-0.010488265,-0.6587953,0.15289494,-0.50760794,-0.0009516214,0.060405422,-0.034727372,0.07596007,0.11234843,-0.011269143,0.045459744,-0.22100605,0.49305138,0.06523243
49,-0.0604277,0.06365089,0.02319329,0.087792516,0.2568485,0.024861785,0.055479906,0.010061669,0.028932393,0.019689731,-0.011297789,0.026615309,0.0015001583,-0.034839436,0.20587617,0.029138288,0.05221012,0.017637618,-0.020660674,-0.53097916,0.055043615,-0.32385153,-0.012564382,0.040146153,0.0115062585,0.057093617,0.080168724,-0.014012294,0.02622126,-0.096918315,0.39012933,0.19654107


==> images/rnn_examples/5/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.011942636,0.018474715,0.011149021,0.019990005,0.05010588,0.00573655,0.013649907,0.0072209304,0.0137090655,0.004147114,0.0005172221,0.008538134,0.0019704197,-0.002332203,0.022948977,0.014683612,0.014207938,0.0024606213,-0.00080877217,-0.10131526,0.041312236,-0.087300934,0.00035658546,0.0115441065,-0.00018323456,0.015545908,0.022867383,-0.00044826983,0.010605743,-0.03735087,0.104215354,0.0049303966
1,-0.013847037,0.019358022,0.009843098,0.023913898,0.055275436,0.0057682865,0.016003625,0.005885642,0.012396044,0.0052680187,-0.0014585822,0.010603743,-0.0016047428,-0.007283628,0.019569274,0.013874507,0.014702113,0.0046605584,-0.0055806492,-0.12697409,0.042395998,-0.097892836,-0.00333753,0.011663394,0.00015736482,0.018989477,0.026848992,-0.002139989,0.011345578,-0.04106905,0.13666569,0.04510611
2,-0.020235095,0.025385568,0.013799299,0.03126786,0.056211982,0.0075852703,0.021240113,0.006200098,0.017224358,0.0076369434,-0.0033202858,0.013357077,-0.001901659,-0.010466653,0.044819918,0.016807998,0.019635154,0.0069293845,-0.008191166,-0.17828335,0.060881488,-0.1450899,-0.004769367,0.015888738,0.0010979071,0.025426172,0.036052033,-0.00322061,0.014280157,-0.05756388,0.17234603,0.05116207
3,-0.02574606,0.030533984,0.016749617,0.037554074,0.051762342,0.009702827,0.02539085,0.0067267525,0.020715293,0.009146818,-0.0044312063,0.015503914,-0.0010021472,-0.012879397,0.062338535,0.019040657,0.023565305,0.008250659,-0.009388129,-0.21538053,0.06888534,-0.17254612,-0.0053945314,0.019822996,-0.003382648,0.030628106,0.043418027,-0.004004757,0.016195133,-0.08234456,0.19684123,0.05546164
4,-0.025928987,0.029550485,0.015044131,0.03862209,0.04637988,0.009647631,0.025405755,0.005644429,0.018315595,0.00846905,-0.005086329,0.016297389,-0.0023128022,-0.015302491,0.05996728,0.017509842,0.022726126,0.008813543,-0.011322019,-0.22492191,0.06480172,-0.16466787,-0.0074772793,0.019278029,-0.0143439155,0.03126837,0.044110708,-0.004761945,0.015746469,-0.08716825,0.20435403,0.06158372
5,-0.02885002,0.032564487,0.017523507,0.04175279,0.04322999,0.01060537,0.027224034,0.006095082,0.021093596,0.008454534,-0.005465158,0.017609224,-0.0011347776,-0.016078522,0.071442746,0.019494927,0.024951722,0.009193789,-0.011076926,-0.25603274,0.075195305,-0.17879707,-0.007814782,0.021749921,-0.02114565,0.03416882,0.048732348,-0.0046849176,0.017011998,-0.10582774,0.21241514,0.055472203
6,-0.021252522,0.019429328,0.0061281384,0.031388868,0.016969014,0.0072795553,0.017182162,0.00050916476,0.0058396948,0.0023750379,-0.005634662,0.009193093,-0.00015315578,-0.015573216,0.04357308,0.006739968,0.014862884,0.0061351173,-0.009939828,-0.17854658,0.00059626054,-0.06500152,-0.008594066,0.013055694,-0.022021262,0.020789817,0.029417358,-0.0053529157,0.0066125565,-0.05019063,0.162157,0.07065719
7,-0.013258829,0.012004629,0.0024932802,0.01994378,0.008247367,0.0045871986,0.011354138,-0.00122665,0.0014103445,0.0016595208,-0.0048715244,0.003923537,-0.00019461564,-0.0114627145,0.04980048,0.00039483132,0.008845736,0.005092386,-0.008120213,-0.13076699,-0.023589775,-0.04254333,-0.005803093,0.008014274,0.010013933,0.012676085,0.017076772,-0.004842064,0.001970133,-0.021632629,0.10089707,0.08147352
8,-0.021196153,0.025061445,0.012445916,0.02627216,0.048309192,0.009569339,0.020435099,0.004549932,0.017736923,0.011684104,-0.0037476192,0.005871056,0.0038902503,-0.0069837896,0.12201306,0.008808707,0.020462742,0.006648055,-0.0036153295,-0.16684061,0.011637969,-0.14328936,0.0027596112,0.016407587,0.03783229,0.018803075,0.024704868,-0.00376167,0.007249525,-0.041228674,0.11257435,0.09828151
9,-0.02901615,0.034115642,0.018935302,0.036337983,0.049164332,0.013657498,0.0276708,0.0079399645,0.02523872,0.01457518,-0.0038557465,0.011211495,0.0058254837,-0.0090068,0.13092297,0.016491607,0.02704707,0.008018097,-0.0037930883,-0.20731896,0.036476307,-0.18287146,0.002706243,0.023680748,0.027552934,0.02807533,0.038344014,-0.0049797664,0.013329659,-0.080607556,0.16316628,0.09789733
10,-0.031943403,0.037904743,0.020722425,0.04361216,0.047018137,0.015696699,0.030805338,0.009426854,0.024628991,0.011718079,-0.0035995655,0.014468842,0.006747251,-0.011311056,0.11117551,0.02009704,0.028994521,0.00853244,-0.005083672,-0.24494594,0.047368888,-0.18733601,0.00041864158,0.026536299,0.007196422,0.033380102,0.04721836,-0.0060784095,0.01616297,-0.1113021,0.19993755,0.08313116
11,-0.032454647,0.037887044,0.021186713,0.045075748,0.04103395,0.015217052,0.031856276,0.0083114505,0.025611578,0.012572359,-0.00484754,0.017190948,0.003661855,-0.01463277,0.11255968,0.020345815,0.029047016,0.009611328,-0.008064458,-0.25698304,0.062151857,-0.19956556,-0.0026505808,0.026667403,0.0010690956,0.036076218,0.050928738,-0.0065139,0.01735277,-0.1304346,0.2097882,0.08703568
12,-0.023970796,0.021914298,0.007735323,0.031663842,0.008925078,0.010949105,0.019803248,0.0010810941,0.008968395,0.006906014,-0.0056068003,0.0074585723,0.0038017582,-0.014395753,0.088063315,0.0042032804,0.017288806,0.0065922784,-0.006874531,-0.16396396,-0.00806063,-0.07248786,-0.003749774,0.015983213,0.0014466129,0.020099394,0.027773812,-0.006788742,0.0052417917,-0.06124088,0.14571987,0.09400079
13,-0.016434548,0.0142114675,0.0046541067,0.019899312,0.002952495,0.007762443,0.013267197,-0.0007760579,0.0053334376,0.0055908523,-0.004907745,0.0028289394,0.0038287004,-0.010451047,0.09472575,-0.0012373532,0.01124584,0.0053760274,-0.004515569,-0.12563355,-0.02312502,-0.05953871,-0.001923304,0.011192155,0.023740651,0.012282278,0.01640478,-0.005809,0.0011814667,-0.04078349,0.083527036,0.08995879
14,-0.015535079,0.014301479,0.0065425495,0.018496457,0.021429067,0.0076144077,0.012700133,0.0016370052,0.008070962,0.0055855876,-0.0033592284,0.004055685,0.0054704165,-0.008085559,0.086132236,0.0023002673,0.011195618,0.0050527663,-0.0017475341,-0.11748149,-0.016758325,-0.066931844,-0.0018832008,0.012973462,0.021412969,0.012847772,0.017763335,-0.004559399,0.0033421277,-0.050202668,0.07713943,0.094516486
15,-0.014002383,0.010635155,0.005755412,0.014331193,0.025561256,0.0065095313,0.009882203,0.0012130637,0.007795371,0.005031049,-0.003198993,0.0030603549,0.00650078,-0.0067350226,0.085496426,0.0012326004,0.008598533,0.00481732,0.00018487587,-0.092400074,-0.013901651,-0.05860988,-0.002864317,0.012322938,0.0167964,0.010432203,0.014787826,-0.0034134386,0.0025626556,-0.05213603,0.057231367,0.10207435
16,-0.013190455,0.008646361,0.0056451545,0.011912309,0.032738995,0.0060582166,0.008397493,0.0013623852,0.007938248,0.004656863,-0.0027972138,0.0025465745,0.00758074,-0.005343812,0.084372975,0.0010767804,0.007212756,0.0044363416,0.001778206,-0.07700869,-0.0125862835,-0.05637304,-0.0031498398,0.012205269,0.019199478,0.009082757,0.013209681,-0.0026173799,0.0023998835,-0.053146783,0.045678742,0.10371642
17,-0.016439997,0.014132037,0.009385759,0.016356556,0.047588285,0.0077527184,0.012862313,0.003373457,0.014014501,0.008417854,-0.0026476947,0.004836582,0.0070102694,-0.004910221,0.11772153,0.005375264,0.012343641,0.0055077053,0.0016215146,-0.105151385,0.018330235,-0.10241372,-0.0011692427,0.014625021,0.023056606,0.01265459,0.018041447,-0.0023158153,0.0057668486,-0.061630372,0.06693715,0.099656194
18,-0.022060918,0.023921946,0.01455271,0.028438084,0.049803186,0.010894889,0.020508386,0.006931256,0.018641757,0.009040894,-0.00226755,0.010870874,0.00623627,-0.0073421253,0.103129886,0.013911605,0.019225594,0.006703237,-0.0010604886,-0.17385961,0.048006985,-0.14404961,-0.0017631501,0.019590829,0.007055549,0.022272663,0.0322108,-0.0033287755,0.012478618,-0.096979536,0.13584374,0.08806993
19,-0.018183392,0.013986518,0.00683252,0.020655049,0.03542337,0.008423267,0.012779757,0.0021892425,0.008481101,0.0044200094,-0.0031769718,0.0052108946,0.007490336,-0.008151494,0.08084503,0.00423925,0.011328636,0.0047503095,-0.00017778858,-0.1210681,-0.004212973,-0.06399642,-0.003992776,0.014440449,0.0034790586,0.013733395,0.020142984,-0.0037631826,0.004714334,-0.060044695,0.09065914,0.101201326
20,-0.024186276,0.029121764,0.01971861,0.03400352,0.030188238,0.010974003,0.025252705,0.007908206,0.023854302,0.01005919,-0.0034164253,0.017905602,0.001431997,-0.011529328,0.095061,0.0188794,0.02188484,0.009119282,-0.00649199,-0.20671465,0.087810084,-0.14086501,-0.005587183,0.022545123,-0.0056148665,0.031937353,0.045937587,-0.003739509,0.019217605,-0.112904996,0.18028195,0.10847886
21,-0.01980101,0.017136432,0.009020396,0.025907429,0.027318865,0.008127476,0.015849378,0.0023986262,0.011088477,0.004952364,-0.0043609953,0.0089639,0.004190474,-0.011937918,0.07452997,0.0063366494,0.013338235,0.0066699344,-0.0039116265,-0.1253214,0.012778009,-0.058261294,-0.008012038,0.015944926,-0.002219346,0.019228086,0.027667334,-0.00372885,0.00848118,-0.06664984,0.13911721,0.11647973
22,-0.017814131,0.019176498,0.010487061,0.024647309,0.040061917,0.0081392815,0.01828913,0.0034582634,0.014263043,0.009194568,-0.004092565,0.009237353,0.001343811,-0.010274729,0.09636976,0.007554506,0.01531311,0.008232494,-0.0053342152,-0.14718802,0.03783505,-0.12325141,-0.0050813733,0.015171672,0.017797612,0.019927619,0.027248675,-0.0034180346,0.0098934015,-0.08891704,0.13014713,0.13380472
23,-0.01635729,0.012183806,0.006289831,0.018006817,0.037981495,0.0072440994,0.012630685,0.0012542026,0.008688102,0.0064797685,-0.003931754,0.004880063,0.0051195947,-0.008805463,0.09129272,0.001658035,0.009915927,0.0064433655,-0.0019928175,-0.10736624,0.0019012494,-0.07846642,-0.0054646293,0.013306595,0.018719783,0.0136163505,0.018716346,-0.0032036477,0.004913257,-0.062125057,0.086521015,0.12361332
24,-0.015329121,0.011063195,0.0062271697,0.015690481,0.039748445,0.007039019,0.011543154,0.0017932458,0.0087542925,0.006448325,-0.0032963448,0.0040938556,0.006073075,-0.0069142077,0.0923006,0.0018149142,0.009159802,0.005991653,-0.0005545403,-0.10051981,0.0014773123,-0.078529045,-0.0042593996,0.013066697,0.023115244,0.012180719,0.01681687,-0.002789335,0.004594816,-0.061914824,0.0722878,0.12078981
25,-0.024964457,0.029318878,0.01981363,0.03197402,0.033844844,0.011885489,0.026005253,0.008308232,0.027171645,0.015234855,-0.003361461,0.015549767,0.0026774663,-0.009354182,0.12504974,0.017327761,0.02315056,0.01005223,-0.0041942066,-0.17022575,0.09264221,-0.16659527,-0.0025931704,0.023030387,0.014272757,0.029705416,0.041239124,-0.0024949845,0.018124226,-0.12671886,0.1658375,0.13529937
26,-0.029687252,0.035072315,0.02278386,0.04058611,0.034579523,0.014059174,0.031487737,0.009080731,0.029711321,0.016072135,-0.0042463206,0.020430418,0.00070025283,-0.013607639,0.11390067,0.02077768,0.027234301,0.011279255,-0.0079817735,-0.2013658,0.109276205,-0.19922079,-0.0047587003,0.0261824,0.0032880062,0.037085485,0.051804453,-0.003964812,0.021648895,-0.15808845,0.2070033,0.12082266
27,-0.031482596,0.035782874,0.021928767,0.043739907,0.03617765,0.014297923,0.032396514,0.0080677,0.02860932,0.015414615,-0.005101374,0.02137388,-0.0004900428,-0.016375786,0.11095002,0.020254876,0.028010635,0.011333453,-0.009882,-0.21749608,0.10782121,-0.20724809,-0.006663716,0.026146086,-0.0060346373,0.038344607,0.05386984,-0.0046776463,0.020963928,-0.16478293,0.21984616,0.10879893
28,-0.031037519,0.03382576,0.01801059,0.043780614,0.04303063,0.014263587,0.030601347,0.006663431,0.023234414,0.012968798,-0.005045644,0.01822793,0.0010169069,-0.016545003,0.10476242,0.016891336,0.026726505,0.009906095,-0.009250086,-0.22152254,0.074992694,-0.19459815,-0.006427033,0.024170948,-0.0074472786,0.034570392,0.048611477,-0.0050511584,0.01699036,-0.15850697,0.2145352,0.10322518
29,-0.031555306,0.035074767,0.020125654,0.04467598,0.036058653,0.014041966,0.03114839,0.007150689,0.024394268,0.011322217,-0.0051322025,0.020597577,0.0006499556,-0.01719339,0.09806842,0.0196403,0.026833981,0.010112921,-0.010221978,-0.2571481,0.09031721,-0.2108817,-0.007885507,0.025562014,-0.017946642,0.037929475,0.05417827,-0.0049603293,0.019257067,-0.18065464,0.21899979,0.09355139
30,-0.02919893,0.030449862,0.013939042,0.042219874,0.039938405,0.013406807,0.027647952,0.0050248713,0.01718408,0.009429478,-0.004857082,0.01568836,0.0019373641,-0.016585013,0.09435564,0.013655331,0.024064893,0.008341855,-0.00900899,-0.22718345,0.045151744,-0.16817532,-0.006826528,0.021609686,-0.013774946,0.030632712,0.043345813,-0.005134932,0.013362978,-0.141044,0.20186566,0.09694001
31,-0.030557776,0.034574803,0.017763386,0.04372849,0.039956883,0.014215354,0.030138694,0.00673023,0.021987084,0.010932795,-0.0045857583,0.016803758,0.0024155038,-0.015336685,0.11220865,0.017169762,0.026987946,0.008852612,-0.008677793,-0.25443497,0.061929345,-0.1940557,-0.004655883,0.023887532,-0.010220529,0.033387423,0.047461405,-0.005324142,0.0153883565,-0.14222604,0.20229824,0.09287156
32,-0.022614121,0.020778712,0.006499588,0.03092965,0.0065470403,0.010715659,0.019497246,0.0010806556,0.007963104,0.0064802533,-0.0048860856,0.007860725,0.003243262,-0.013984644,0.08530415,0.0034794207,0.016556062,0.0061924,-0.0068188813,-0.16829668,-0.0010869005,-0.07826917,-0.0043560006,0.014895532,-0.0076858816,0.019264575,0.026588226,-0.0055201827,0.0050299484,-0.07392882,0.13748764,0.099282086
33,-0.015838703,0.014827974,0.004531398,0.020266104,-0.0011494795,0.007980744,0.014470219,3.7825932e-05,0.0065050605,0.007079669,-0.004258269,0.004308879,0.0024515775,-0.010280482,0.09371517,-0.00048689547,0.01188929,0.005769244,-0.0049222596,-0.13213338,-0.00521865,-0.07134289,-0.0020985312,0.01091641,0.012120934,0.013107404,0.016940655,-0.0045031817,0.0024703743,-0.052788794,0.08398392,0.1008183
34,-0.0143145425,0.013955522,0.0051977974,0.016075302,0.0016914126,0.007807829,0.013449967,0.00097213156,0.008604741,0.0092124855,-0.0033420192,0.0034102148,0.0031251612,-0.007321748,0.10601053,-0.00037436045,0.011583608,0.005508549,-0.0026777585,-0.11255649,0.0011384638,-0.0810643,0.0006730057,0.010629472,0.022233818,0.01117413,0.01362623,-0.0036111108,0.0026480982,-0.050695334,0.060848773,0.09594694
35,-0.01444966,0.014100009,0.0058408277,0.015564813,0.0070099463,0.008275539,0.013158232,0.0020773762,0.009141276,0.009081622,-0.0024187341,0.003658804,0.004497363,-0.0059365225,0.096196026,0.0010861887,0.0116867665,0.004729156,-0.0010441827,-0.10510464,-0.0023385219,-0.077604994,0.0017174968,0.01137854,0.024110923,0.01097178,0.013620279,-0.003582799,0.0032963809,-0.049305473,0.05704726,0.0833468
36,-0.022601847,0.028975485,0.016388306,0.03165052,0.035632905,0.012477991,0.024184115,0.0084594805,0.02073018,0.011226543,-0.0015567428,0.012562806,0.004666945,-0.00758635,0.10210891,0.015596497,0.022415102,0.0067304987,-0.002768336,-0.18659158,0.04973585,-0.14659299,0.0012128281,0.0204815,0.012177113,0.025299864,0.035336997,-0.0039005852,0.014099919,-0.09240372,0.14899169,0.07567065
37,-0.027061757,0.031784054,0.018216264,0.03782448,0.041403778,0.012524879,0.026560238,0.007597855,0.022590457,0.010692122,-0.0035513376,0.015844693,0.0028029082,-0.012313948,0.097041704,0.018240543,0.024770783,0.007766926,-0.0059310743,-0.21990922,0.06288913,-0.16008617,-0.0030644054,0.022598108,-0.002142815,0.030360017,0.043292806,-0.0049114735,0.016164977,-0.10240318,0.18405648,0.06436009
38,-0.020174993,0.01921601,0.007204127,0.02654851,0.014838888,0.009129864,0.017108046,0.0013254193,0.009178647,0.0067792307,-0.004588214,0.0070534213,0.0025892113,-0.011981565,0.085912004,0.0044689765,0.015388115,0.0056679584,-0.005577992,-0.14841895,0.0034224812,-0.0693848,-0.002946941,0.01360764,0.0061313426,0.017305234,0.023803094,-0.0054129297,0.0054678586,-0.053044394,0.12424528,0.085931756
39,-0.018618196,0.02091004,0.009371899,0.026017968,0.029740315,0.008797939,0.018826192,0.0030984676,0.012364808,0.009050788,-0.003978178,0.008863542,0.0007486431,-0.010954654,0.087124236,0.0074714287,0.016468352,0.006797149,-0.006384685,-0.16150628,0.017284999,-0.10894319,-0.0024797413,0.014337162,0.019616049,0.019526443,0.026190972,-0.0050124195,0.008329327,-0.06695165,0.12791678,0.10013218
40,-0.020714836,0.02540722,0.011743018,0.03072976,0.041861843,0.010818716,0.022338124,0.005999938,0.0146841025,0.009543425,-0.0028737092,0.010345332,0.0021469584,-0.009662793,0.0881397,0.0114201605,0.019705832,0.007546993,-0.0059997556,-0.18771061,0.033239987,-0.13671522,-0.0010612328,0.017029094,0.0114348605,0.022908572,0.031252034,-0.0046569365,0.011087842,-0.08205792,0.15002318,0.0966763
41,-0.018134497,0.02030118,0.0071317363,0.026674662,0.038902935,0.010023146,0.018365238,0.0041413996,0.007782857,0.0062358533,-0.0027134696,0.0061547123,0.0038647668,-0.008548987,0.081203975,0.005970118,0.015572814,0.006040419,-0.0051419307,-0.1632205,-0.000805176,-0.08944854,-0.00041992986,0.013935257,0.016101422,0.01733762,0.023632087,-0.005165595,0.00630516,-0.050254084,0.12408451,0.09522599
42,-0.012849094,0.0126736965,0.003218102,0.019176997,0.014002257,0.006811284,0.013059846,0.0012067861,0.002249541,0.004140182,-0.003419649,0.004317738,0.0014415665,-0.009035829,0.04240936,0.0014954704,0.0094109615,0.005719508,-0.006521225,-0.121766426,-0.017569756,-0.052296516,-0.0028989743,0.009468023,0.022162499,0.012801573,0.016987326,-0.005482473,0.0037878805,-0.03288675,0.09623213,0.095238544
43,-0.013257948,0.0150757115,0.005878368,0.020105807,0.029867278,0.006653295,0.015235345,0.0026538994,0.0068753297,0.0073054265,-0.003331344,0.0065362453,-0.00054882246,-0.0087178005,0.048038345,0.004795805,0.011699086,0.006973597,-0.007342883,-0.12763502,0.006890477,-0.091274984,-0.0029260654,0.010652927,0.02880322,0.015492034,0.020271603,-0.004412011,0.007106995,-0.04564457,0.108823344,0.10008121
44,-0.015269711,0.016958555,0.007093313,0.020003945,0.043440893,0.007872832,0.01700778,0.0033109027,0.010535771,0.011287284,-0.003383805,0.005982129,0.00020811424,-0.007459862,0.08577389,0.0046792263,0.013831998,0.0077011976,-0.0061517456,-0.12538902,0.018544972,-0.12644123,-0.00049499725,0.011898078,0.039854515,0.015714243,0.01966127,-0.003480853,0.007354552,-0.05794924,0.10344476,0.11828241
45,-0.014065638,0.011506229,0.003667875,0.016101336,0.027487233,0.006917155,0.013084859,0.0010893347,0.005235325,0.008554846,-0.0036769519,0.0040398156,0.0012530173,-0.007942055,0.06628643,0.00047595814,0.009520869,0.0065316646,-0.0055608302,-0.09784797,-0.0031889344,-0.082452424,-0.0021342945,0.009782965,0.034966715,0.012019495,0.015028067,-0.0041821967,0.004416343,-0.040993117,0.08359852,0.103587806
46,-0.0120277805,0.008255187,0.0023558296,0.013314668,0.018746885,0.005649111,0.010155121,0.00020072363,0.002516703,0.005979809,-0.0034539644,0.0030112807,0.0016561411,-0.007390662,0.04732922,-0.00071928796,0.00688388,0.0055236057,-0.004877644,-0.08117805,-0.01166001,-0.059717603,-0.0030819257,0.008232137,0.030698787,0.009660563,0.012468715,-0.004136359,0.0031906993,-0.0338658,0.07031551,0.080956094
47,-0.016084338,0.017110132,0.008194209,0.019876517,0.04650233,0.008289699,0.016515907,0.004084168,0.011496741,0.0106155975,-0.0026129351,0.006201463,0.0021324137,-0.006207039,0.080284804,0.006184548,0.014092449,0.0066023683,-0.0040469705,-0.11634874,0.017505137,-0.12606794,3.789521e-05,0.0129425675,0.039987233,0.015507704,0.02029813,-0.003256991,0.007855278,-0.062508374,0.10130755,0.09709112
48,-0.023200424,0.027533378,0.014368283,0.032659777,0.05321535,0.012085313,0.023728194,0.00823623,0.016853599,0.009480466,-0.0019083235,0.0111458665,0.004672424,-0.007495937,0.08039288,0.015134171,0.02137706,0.007264124,-0.004317581,-0.18987918,0.04396606,-0.1614766,-0.00017786292,0.019619059,0.01687992,0.024857089,0.03525827,-0.00395729,0.013679797,-0.08967395,0.16258697,0.0777396
49,-0.023750044,0.02634112,0.012367428,0.03381652,0.052140854,0.011379089,0.023352573,0.0061744,0.014651746,0.008969881,-0.0033588046,0.011479147,0.0026207047,-0.010903226,0.07968684,0.013179424,0.020636683,0.007530599,-0.006797283,-0.19557957,0.03357986,-0.14957708,-0.0027268932,0.018493243,0.010199263,0.024946006,0.03507237,-0.0049892617,0.012239537,-0.08302153,0.16901751,0.0857174


==> images/rnn_examples/5/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.44322157,0.45186698,0.47499213,0.44650447,0.28423616,0.46321732,0.45577693,0.45948586,0.46980128,0.4624142,0.45916468,0.46920425,0.46805558,0.44689277,0.22368996,0.43374476,0.43890694,0.46844062,0.46915996,0.3256163,0.4402449,0.33129096,0.4501408,0.4641268,0.21147232,0.4677027,0.46806514,0.4564755,0.4712608,0.38358247,0.5706806,0.26314947
1,0.44813076,0.4523614,0.4734614,0.45250607,0.32527363,0.4656018,0.4581037,0.46166277,0.46774146,0.46408626,0.46215242,0.4690358,0.47021958,0.45099849,0.2747821,0.43687382,0.44314784,0.46881425,0.4708392,0.30219135,0.45957693,0.36189887,0.45322573,0.46452653,0.2787353,0.4666507,0.46635765,0.45995232,0.47226405,0.40195137,0.5606839,0.3083477
2,0.4242257,0.4329081,0.46201518,0.43096048,0.2427735,0.4497449,0.43991348,0.44422084,0.45450082,0.44747585,0.44458145,0.4554225,0.45594552,0.42916775,0.17737687,0.41005856,0.41870484,0.4544131,0.4569999,0.24098817,0.42518297,0.2999597,0.43277144,0.44887614,0.1665463,0.45237115,0.4524088,0.44053388,0.45903814,0.36350518,0.58727264,0.20029481
3,0.41540223,0.42472738,0.45704174,0.42336416,0.21339574,0.4431137,0.4325903,0.4367853,0.44877797,0.44065005,0.43734178,0.44942978,0.45019734,0.42045987,0.14719166,0.399235,0.4086942,0.4485949,0.45130795,0.21438994,0.41031894,0.27225357,0.42472312,0.44198507,0.13481379,0.4461031,0.44570792,0.43255112,0.45358017,0.34512267,0.59619117,0.1661948
4,0.42167133,0.42732602,0.45881298,0.42782646,0.24614622,0.44670543,0.43592188,0.44060344,0.45060632,0.4444554,0.4413109,0.45192128,0.4538194,0.4251072,0.18805648,0.4027068,0.4129466,0.4514511,0.45494664,0.2336996,0.42166197,0.2911781,0.4290237,0.44500157,0.17257701,0.44858474,0.44795665,0.43779022,0.45700952,0.35043228,0.5894062,0.19767408
5,0.41080374,0.41933587,0.45417717,0.41781414,0.207482,0.4392946,0.4278044,0.43271255,0.44540066,0.43696356,0.43309113,0.4461161,0.44710094,0.4151734,0.1474342,0.39136937,0.40185845,0.44511643,0.44850346,0.2176513,0.39731246,0.2600609,0.4200536,0.43814528,0.123488046,0.4428674,0.442421,0.42846966,0.45115304,0.32902235,0.6017755,0.15058255
6,0.48413706,0.48253292,0.48694125,0.48892236,0.43571377,0.4860894,0.4855476,0.48393273,0.48543173,0.4846494,0.48518893,0.4852284,0.48792446,0.4826928,0.4003959,0.4741044,0.47920877,0.48657978,0.4876781,0.39116484,0.48132366,0.44193938,0.48504275,0.4831873,0.40323576,0.48421898,0.4821345,0.4830369,0.48751464,0.4665258,0.5165951,0.40767896
7,0.49263316,0.49304572,0.49309343,0.497215,0.45020643,0.49301767,0.49425486,0.49214336,0.49267155,0.49164417,0.49278998,0.4921292,0.4936135,0.4925407,0.42468244,0.49013072,0.49194062,0.49346796,0.49292397,0.40536848,0.49091005,0.47699946,0.49407104,0.49110836,0.43680894,0.49162477,0.49024972,0.49048576,0.4925497,0.49042335,0.50524116,0.4387062
8,0.4622151,0.4726984,0.48177978,0.47353265,0.2736,0.474507,0.47481722,0.47164282,0.47922924,0.4725709,0.47230318,0.47772586,0.4766442,0.46802455,0.2236025,0.46846062,0.46692398,0.4791589,0.47549847,0.24818502,0.43879402,0.40104702,0.46984348,0.47418648,0.21861283,0.47637504,0.4754312,0.4657079,0.47628167,0.45322767,0.5299757,0.24691796
9,0.42767826,0.43759552,0.4641318,0.43736172,0.21098159,0.4509117,0.4441882,0.44505087,0.45786855,0.4489239,0.44571942,0.45667478,0.4568034,0.43260354,0.14625879,0.41812518,0.42411664,0.4573403,0.45708388,0.20907275,0.41316202,0.29306057,0.4364613,0.45022738,0.14231929,0.45394167,0.4527537,0.4404654,0.45893255,0.37532285,0.577718,0.1659978
10,0.42557287,0.43315777,0.4631405,0.4325258,0.21146894,0.4482604,0.44012472,0.44215402,0.45640898,0.4465426,0.44284597,0.45473346,0.45572835,0.4277573,0.15208215,0.40663514,0.41667873,0.45588169,0.45643437,0.24002907,0.40634656,0.2705438,0.43294066,0.44747734,0.13530706,0.452214,0.45069683,0.4386349,0.45861748,0.34267655,0.58630013,0.17284329
11,0.40824986,0.41695833,0.4523938,0.417314,0.18592635,0.43731186,0.42631146,0.4299663,0.4434015,0.4345714,0.4308384,0.44360664,0.44526258,0.41315976,0.12777431,0.3901599,0.40036452,0.4437914,0.4463033,0.17913654,0.39928266,0.25805572,0.41780296,0.435556,0.113980755,0.43991107,0.4389317,0.4255309,0.4485377,0.3321971,0.6014335,0.13857602
12,0.49595448,0.49336928,0.49252355,0.5018304,0.44589508,0.49342245,0.49572542,0.4916893,0.4923272,0.4921024,0.49336383,0.49160504,0.49432462,0.4943522,0.429339,0.4905752,0.49336663,0.4941341,0.49330905,0.38203442,0.48558006,0.48102033,0.49560875,0.4904156,0.43372592,0.49078086,0.48827696,0.49075857,0.4925504,0.49673656,0.49768245,0.42330238
13,0.49747366,0.49783066,0.49582914,0.5021162,0.44860166,0.49592897,0.49851966,0.49528885,0.49621925,0.49483714,0.49588284,0.49498326,0.49613905,0.4973663,0.4303509,0.49732432,0.49771783,0.49679345,0.4951678,0.40848783,0.48714888,0.48610157,0.49835616,0.4943187,0.4381328,0.4947228,0.49322134,0.49347523,0.4946349,0.50322807,0.49735108,0.42703578
14,0.48587456,0.48768857,0.49156564,0.48929754,0.42308873,0.48880345,0.48905215,0.48778468,0.4910728,0.48819062,0.48769957,0.48966193,0.49000847,0.4861885,0.3843184,0.48253575,0.48381144,0.49059734,0.48955506,0.4073839,0.47883627,0.4327898,0.4877413,0.48805833,0.39589456,0.48948374,0.48836082,0.4858134,0.4900339,0.4763059,0.51628447,0.38620642
15,0.49468157,0.49571088,0.4953849,0.49810836,0.45701844,0.49459285,0.49623185,0.49423692,0.4957894,0.494081,0.49417233,0.4947102,0.49483657,0.49488685,0.4273235,0.4935126,0.49373773,0.49539068,0.49412325,0.4316564,0.48529,0.45913363,0.49568146,0.49379802,0.43955457,0.49483413,0.49380535,0.4923101,0.49446332,0.4970141,0.5048211,0.41610023
16,0.4959504,0.49692014,0.49623168,0.4990187,0.46172872,0.4955826,0.49730992,0.4952586,0.49685654,0.49523175,0.4951588,0.49574164,0.49562496,0.49606663,0.43057355,0.49480748,0.49504027,0.4962575,0.4949947,0.44027966,0.4876034,0.46465567,0.49679652,0.49493876,0.4450789,0.49596,0.49503118,0.49348435,0.4953368,0.5005874,0.5044023,0.4223929
17,0.47606143,0.48002204,0.48783886,0.48067868,0.37395504,0.48335865,0.4823625,0.4814927,0.48617685,0.4827251,0.48151204,0.4856298,0.48509106,0.47845665,0.34613094,0.47509173,0.47575697,0.48606607,0.48465967,0.35759267,0.4608217,0.4309288,0.4792858,0.4832938,0.33713555,0.48491204,0.48447964,0.4788286,0.48562554,0.46549907,0.52213633,0.33193374
18,0.4388868,0.44427836,0.47022262,0.44243702,0.2743324,0.45847514,0.45052066,0.45371056,0.4645613,0.45762905,0.45366487,0.46403378,0.46425214,0.44111615,0.2202522,0.42428237,0.43152905,0.46397886,0.46519384,0.295792,0.42995924,0.31844234,0.44438192,0.45848387,0.20806277,0.4620172,0.46152082,0.45150977,0.46731663,0.37561694,0.5722156,0.22973767
19,0.49884972,0.4978431,0.49556038,0.5031572,0.46859804,0.4961425,0.49864125,0.495365,0.4962971,0.49550453,0.4960453,0.495165,0.49632812,0.49753234,0.438369,0.49472123,0.4964379,0.49641517,0.49555075,0.43533948,0.48874962,0.4690356,0.4987602,0.49427715,0.45113194,0.49516615,0.49330324,0.49404317,0.4955352,0.5018549,0.4998921,0.43483013
20,0.37608528,0.38706052,0.43963152,0.37984228,0.14982298,0.41791064,0.39898923,0.40954942,0.42690083,0.41590303,0.4086796,0.42866576,0.4287678,0.3826361,0.10044884,0.3514964,0.36428377,0.42617506,0.43147308,0.17389455,0.3745551,0.20072909,0.3877052,0.41851386,0.08190021,0.4243377,0.42556924,0.40554094,0.43571803,0.26746783,0.64551055,0.1003223
21,0.49861816,0.49764,0.49471873,0.50322735,0.46857658,0.4955496,0.49825835,0.4951076,0.4954508,0.49470386,0.49574533,0.4945385,0.4958577,0.4973787,0.44159284,0.49382395,0.49584422,0.49576995,0.4948974,0.42649314,0.4875419,0.47133255,0.49859157,0.49344984,0.45246765,0.4945115,0.49266055,0.49314365,0.49488175,0.5013944,0.5001261,0.4329073
22,0.4588554,0.46315807,0.47828215,0.46442688,0.3250852,0.471939,0.46785685,0.46883827,0.4742403,0.47030693,0.4692011,0.47474784,0.47542435,0.46214986,0.29056692,0.4536087,0.45696953,0.47534218,0.47513473,0.28827578,0.45588952,0.40158004,0.46336925,0.47103956,0.2920218,0.47283077,0.47243398,0.46586233,0.4760526,0.42999226,0.5414031,0.29876208
23,0.49734408,0.4969014,0.49533457,0.50142336,0.46014595,0.49551967,0.49789804,0.4948378,0.49606863,0.49491715,0.495343,0.4951119,0.49575928,0.49658984,0.4315989,0.49378952,0.49538344,0.49607357,0.49485824,0.4259871,0.48677492,0.4714146,0.4974561,0.49409747,0.44389835,0.49502802,0.49356344,0.49320883,0.49495643,0.50428253,0.501475,0.4207681
24,0.4887425,0.4897613,0.4925962,0.49228573,0.43181682,0.49077493,0.49138543,0.48973146,0.49228424,0.49027345,0.48987615,0.49155453,0.4916984,0.48904303,0.4025321,0.48571494,0.48705405,0.49225354,0.49106562,0.40441597,0.48040965,0.45450944,0.48991334,0.49004856,0.4133853,0.49123466,0.49025545,0.48802152,0.49154967,0.48630434,0.5115019,0.39547864
25,0.3920748,0.40387872,0.4480588,0.39906833,0.15394108,0.4289729,0.41447338,0.4213862,0.43716773,0.42706305,0.421138,0.43875465,0.43799555,0.40003517,0.11096558,0.37814978,0.38584435,0.43732467,0.4393732,0.15551803,0.379997,0.2438333,0.40315217,0.42978764,0.09476864,0.43467298,0.43554178,0.4163785,0.44299886,0.30866027,0.61760026,0.10883811
26,0.39174712,0.4002184,0.44511905,0.39813277,0.16224575,0.42707565,0.41187343,0.41866064,0.43406153,0.42469963,0.4192218,0.43545845,0.43677408,0.39738965,0.11330998,0.36915484,0.3813491,0.4346448,0.43852848,0.16171175,0.38751972,0.23785515,0.4013297,0.4261722,0.09798246,0.43092006,0.43099043,0.41490364,0.44135743,0.30248564,0.6220949,0.11575535
27,0.40216088,0.4092053,0.44926077,0.40901965,0.1818995,0.43351194,0.42021552,0.4256151,0.4391553,0.431112,0.42658138,0.44071457,0.44239113,0.40713093,0.1369826,0.38070777,0.39220858,0.44032934,0.4437854,0.17142966,0.39321586,0.26396513,0.41079468,0.43202248,0.11457235,0.43643513,0.436181,0.4219549,0.44621655,0.3215127,0.6083662,0.13196859
28,0.43210116,0.43662006,0.46323252,0.43943048,0.24105251,0.4525022,0.44469517,0.44632918,0.4565397,0.450306,0.44778973,0.4568452,0.4588207,0.43488878,0.18945193,0.4153871,0.4243747,0.45765513,0.45940763,0.22161734,0.42308143,0.3225456,0.43811288,0.45035386,0.17483549,0.45372933,0.45247677,0.44320375,0.46066144,0.37232062,0.574179,0.19992375
29,0.39663383,0.4038953,0.44653612,0.40237185,0.17761423,0.4293378,0.41487384,0.4212295,0.43613526,0.42696533,0.42181554,0.43715,0.438739,0.40074518,0.123047024,0.3713808,0.38436744,0.43616295,0.44073018,0.1878859,0.38715163,0.23591062,0.40568954,0.4279714,0.10151779,0.43315464,0.43282878,0.41759533,0.44354683,0.30121428,0.6198474,0.12377323
30,0.45143682,0.45347887,0.4716399,0.458739,0.29568502,0.46470365,0.46005148,0.4597043,0.46686625,0.46269184,0.46138132,0.4669313,0.46930894,0.45273268,0.25024125,0.43796667,0.4449965,0.46833163,0.46947387,0.26072735,0.44235995,0.3709014,0.45558923,0.46203187,0.23611121,0.46458226,0.46280682,0.45712543,0.4701746,0.4075935,0.550785,0.26097474
31,0.41964617,0.42756134,0.45861152,0.4280254,0.20052786,0.44476694,0.4358478,0.43806362,0.45087168,0.44241902,0.43906742,0.4507668,0.45192143,0.4237472,0.15200688,0.40367976,0.4125376,0.45136595,0.45272028,0.19792618,0.40156633,0.29205003,0.42817947,0.4433129,0.12813374,0.44765353,0.44670314,0.4337008,0.454761,0.34739158,0.5873866,0.15764299
32,0.4941161,0.491325,0.4918223,0.49963257,0.4377907,0.49225095,0.49412233,0.49035162,0.49132213,0.49111164,0.4920094,0.4908451,0.4933942,0.49251267,0.42868486,0.48867193,0.49115396,0.49331462,0.49243808,0.3746397,0.48194504,0.4823696,0.49372354,0.4894553,0.42811733,0.49000674,0.48756883,0.48945472,0.49189925,0.49038607,0.49934924,0.41884357
33,0.49171636,0.4918211,0.4930995,0.49634066,0.42849252,0.49236965,0.49372855,0.4912621,0.49247485,0.4913772,0.49196318,0.49207988,0.49324438,0.49213168,0.42500028,0.49144325,0.4916225,0.4938434,0.49226665,0.3780208,0.4801114,0.48543903,0.49275455,0.49094796,0.42337927,0.4914635,0.49012804,0.48948187,0.492083,0.49160603,0.50145245,0.41039526
34,0.48979327,0.49061346,0.4931858,0.494207,0.41829848,0.4916191,0.49262792,0.49038133,0.49245712,0.49095154,0.49095315,0.49195325,0.49258417,0.49075565,0.4134841,0.49091464,0.4902951,0.49355525,0.4916691,0.37493205,0.47675586,0.4786634,0.49100566,0.49079838,0.41238886,0.49131125,0.49018544,0.48867312,0.49166584,0.4910825,0.50289404,0.39583334
35,0.48830014,0.4887082,0.49270892,0.4917319,0.42181194,0.49057823,0.49087843,0.48907736,0.4919932,0.49014968,0.4895867,0.4910842,0.49179164,0.48852584,0.405339,0.48645487,0.48717454,0.49254653,0.49124497,0.39374062,0.47921672,0.46333453,0.4892431,0.48980206,0.4091362,0.49049273,0.48929337,0.4880025,0.4913149,0.48496923,0.50858575,0.39701185
36,0.42342344,0.43180996,0.4639386,0.42811957,0.21863058,0.44867465,0.43888852,0.44293883,0.45672074,0.4474238,0.44292754,0.4558383,0.45583394,0.42711163,0.16578357,0.40817562,0.41613907,0.45599777,0.45699155,0.24864972,0.41273168,0.2834359,0.4311927,0.44903603,0.1491992,0.45334986,0.45307484,0.4396629,0.4594413,0.34529582,0.5892505,0.18319751
37,0.41853592,0.42570403,0.45830312,0.42437407,0.22765523,0.44460094,0.43387955,0.43837336,0.45038968,0.44271788,0.43864003,0.45067528,0.45174643,0.4223354,0.16930157,0.40037128,0.41001537,0.45011762,0.4531222,0.2338834,0.4097238,0.27957442,0.42653915,0.4435694,0.14960513,0.44760093,0.44714195,0.43502942,0.45543084,0.34814125,0.5935461,0.16832092
38,0.49408403,0.49285865,0.49264285,0.4998916,0.43890238,0.49299327,0.4948772,0.49147204,0.49216634,0.49177918,0.4928517,0.49169576,0.49386412,0.49345547,0.42505407,0.49130514,0.49286005,0.49388388,0.4928824,0.3799397,0.4841718,0.48151547,0.49439198,0.49053457,0.43095437,0.49084362,0.48875195,0.49023786,0.49234167,0.49455562,0.49887523,0.4234629
39,0.45649326,0.46024048,0.47674593,0.46170026,0.32940528,0.470154,0.46535435,0.4667152,0.472474,0.46856162,0.46709532,0.4726138,0.47383708,0.45915413,0.28344014,0.44926906,0.45337862,0.47329876,0.4739229,0.29532763,0.4593281,0.3862623,0.4610848,0.4689234,0.2913899,0.47063202,0.46988276,0.46434593,0.47472987,0.42566234,0.54659593,0.2991767
40,0.4546876,0.4589383,0.4774014,0.45986274,0.29829225,0.4683481,0.46388915,0.46462855,0.4730797,0.4671795,0.46523172,0.4723982,0.47318092,0.45623517,0.26057115,0.44427356,0.44968706,0.47384432,0.47306696,0.29466066,0.44295228,0.3657641,0.4589958,0.46778214,0.24894473,0.47062826,0.4695157,0.46215495,0.474428,0.40368643,0.5497514,0.27861086
41,0.48598722,0.4864565,0.4909129,0.4910926,0.3977364,0.48796403,0.48874727,0.48598835,0.48992166,0.48701304,0.4871421,0.4886078,0.49007386,0.48496643,0.3726938,0.47911844,0.4828262,0.49100652,0.48925763,0.37185553,0.4748637,0.44600725,0.48710158,0.48636955,0.3731365,0.48783126,0.48584762,0.48465177,0.4893508,0.46665245,0.51349837,0.39195624
42,0.48358235,0.4825736,0.48881477,0.48636186,0.4423132,0.48722243,0.48568642,0.48549822,0.4872204,0.48614445,0.48599264,0.4870759,0.48902017,0.48290804,0.41197133,0.47556257,0.4798915,0.48814386,0.4888064,0.40116957,0.49074107,0.4474611,0.4843956,0.48547855,0.43270966,0.48602638,0.48479873,0.48518836,0.48881894,0.47143072,0.51906955,0.42177743
43,0.46299508,0.46597087,0.48034194,0.46705768,0.36228523,0.47493824,0.47047412,0.47213724,0.47661257,0.4734424,0.47244215,0.47709724,0.47812438,0.46527213,0.32007068,0.4557948,0.46021745,0.4773933,0.4781652,0.32827157,0.470597,0.4033035,0.46669087,0.47398686,0.3316164,0.4752886,0.4749412,0.47034228,0.4788556,0.43799394,0.54090667,0.3367192
44,0.47195396,0.47560862,0.48466092,0.478839,0.35485485,0.4806486,0.47921968,0.47808722,0.48199454,0.4790895,0.47904128,0.48226067,0.4828961,0.47493184,0.32126412,0.47100815,0.47253865,0.48337653,0.48204762,0.30419186,0.46877414,0.43307915,0.47539988,0.4796141,0.33303145,0.4805607,0.47975165,0.475474,0.4823953,0.4626473,0.523527,0.33888513
45,0.4853709,0.4843318,0.48988616,0.4887048,0.43761742,0.4886128,0.4876617,0.48659462,0.4886199,0.4876758,0.48748302,0.4885764,0.4901403,0.48510262,0.40736923,0.47857434,0.4825111,0.48959002,0.48974976,0.39112332,0.48927236,0.45580187,0.48578447,0.48701695,0.4268178,0.48735797,0.48621398,0.486415,0.4895731,0.483535,0.5149886,0.40906358
46,0.48721236,0.48658723,0.4915188,0.48923665,0.45246252,0.4901478,0.48906595,0.48866028,0.49056703,0.48936632,0.48909858,0.49026707,0.49143967,0.48683244,0.42089474,0.48057646,0.48434693,0.49086252,0.49130568,0.42457592,0.4918982,0.45572764,0.487695,0.4889736,0.43785205,0.4894016,0.4886245,0.48847878,0.4911905,0.48318586,0.5155764,0.4237594
47,0.46197686,0.46739087,0.48108092,0.4681562,0.32437477,0.4746103,0.47136313,0.47148192,0.4776331,0.47315913,0.47207358,0.4774565,0.4775849,0.46554956,0.27611473,0.4592958,0.46162698,0.4781318,0.47731072,0.29766893,0.46135288,0.39903748,0.46667126,0.47410923,0.28626814,0.47567865,0.47522345,0.4686766,0.47801802,0.44078094,0.53869003,0.3055457
48,0.43747437,0.44404742,0.47048524,0.44211525,0.24910201,0.45726815,0.44994283,0.45221666,0.46481875,0.45614967,0.45268393,0.46355468,0.46372473,0.43925664,0.19329132,0.42080617,0.42965886,0.46427736,0.46441782,0.28360134,0.42414635,0.30634198,0.44335556,0.45730224,0.17638037,0.4614281,0.46063054,0.44965428,0.4664373,0.36543745,0.5754968,0.21997939
49,0.44567922,0.44969112,0.47079927,0.45216775,0.29348582,0.46234518,0.45610484,0.4575395,0.4654136,0.46045646,0.45856398,0.46560434,0.46732298,0.44787052,0.2373583,0.43224776,0.43982738,0.46632507,0.46767145,0.26936015,0.44509125,0.348191,0.4508357,0.46055228,0.23352218,0.46308127,0.46191472,0.4552519,0.4688029,0.40016752,0.5606777,0.2567863


==> images/rnn_examples/5/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4721586,0.47479212,0.5010647,0.4544412,0.39435977,0.47295842,0.47487456,0.46579275,0.4921791,0.48079273,0.46981394,0.49412128,0.48388556,0.47046846,0.63124496,0.47902235,0.45866007,0.4902111,0.48777863,0.6121564,0.544429,0.57300925,0.46777573,0.48680568,0.6098684,0.4941837,0.49305913,0.47870165,0.4818146,0.556644,0.4398501,0.57050085
1,0.4723309,0.47359407,0.49714836,0.4590898,0.41810268,0.47522762,0.47594392,0.4683059,0.48821127,0.48245338,0.47216234,0.49298447,0.48408598,0.47219664,0.61406964,0.4794766,0.4625754,0.4893315,0.48697773,0.5941039,0.54448766,0.56625265,0.4692421,0.48598644,0.6138069,0.4911544,0.48979503,0.48059815,0.48259994,0.5564772,0.4405405,0.5742391
2,0.4594519,0.46292216,0.49614915,0.44056028,0.37819955,0.46342894,0.4647067,0.45437238,0.4840079,0.47364557,0.45923764,0.48846507,0.4765075,0.4599815,0.67216074,0.47059256,0.44534323,0.4834412,0.4812367,0.6462363,0.5639125,0.59842235,0.4559613,0.47955236,0.65926844,0.48704314,0.4856893,0.47116747,0.47374156,0.58483917,0.41486633,0.6085787
3,0.45483297,0.45882085,0.49618626,0.4336607,0.36102766,0.45839027,0.46025234,0.44879675,0.48296702,0.47041142,0.45391583,0.48682973,0.47328758,0.45524853,0.6967625,0.46742034,0.43864402,0.48139763,0.47881958,0.6692062,0.57240415,0.6114807,0.45025548,0.4770191,0.6766987,0.48551714,0.483961,0.46747452,0.4702832,0.59597844,0.40420243,0.6204912
4,0.4576694,0.4601608,0.49573642,0.4375131,0.37910324,0.46108505,0.4627396,0.45176417,0.48305234,0.47281367,0.45675912,0.4878533,0.47487348,0.4582109,0.6743907,0.46869692,0.44231611,0.48254973,0.47980252,0.64822483,0.5656027,0.6049415,0.4530273,0.47803363,0.6629666,0.4861868,0.48411483,0.46978012,0.47236764,0.5836283,0.40926772,0.6079909
5,0.4521561,0.45637038,0.49627313,0.4287945,0.3574384,0.45522043,0.45758304,0.44555348,0.48245427,0.46865398,0.45063198,0.48584068,0.47130904,0.4528318,0.7019406,0.4650941,0.43419522,0.4800959,0.47744814,0.6743988,0.57306653,0.6214832,0.44706863,0.47537014,0.6799257,0.4851046,0.48308486,0.46525592,0.46832183,0.5952093,0.3981714,0.61995935
6,0.49113366,0.49116275,0.49900326,0.48761258,0.47128347,0.48881346,0.49116936,0.4883877,0.49712119,0.49380493,0.48886815,0.49582082,0.4922685,0.4908472,0.5515453,0.49325058,0.48698926,0.49543333,0.4937625,0.54827064,0.520005,0.53247774,0.48780954,0.49343523,0.54687524,0.49556705,0.49459726,0.49249986,0.4926844,0.5221096,0.47375205,0.5258571
7,0.49665564,0.49637052,0.49914208,0.49597278,0.47715592,0.49439466,0.49576297,0.494575,0.49818563,0.49648285,0.49464515,0.49706712,0.49604094,0.49546963,0.5378578,0.49753782,0.49475777,0.49784058,0.4964021,0.5354699,0.5161759,0.5152606,0.49445337,0.49655032,0.5367011,0.49703974,0.49695575,0.49634653,0.49590594,0.5225199,0.48721552,0.52169806
8,0.4821283,0.48468667,0.4986352,0.47683212,0.3962601,0.48138404,0.48240915,0.47857106,0.49300313,0.48573127,0.47991127,0.49203995,0.48789823,0.4797287,0.65328497,0.48994666,0.47617579,0.49253026,0.4896314,0.62836945,0.553161,0.5421876,0.47864956,0.49061725,0.62195784,0.49177232,0.49304658,0.4859648,0.48516154,0.5832249,0.46142066,0.58243287
9,0.46302766,0.46629107,0.49850252,0.44560403,0.35807815,0.46407965,0.46655685,0.4562307,0.4877024,0.47481838,0.4603044,0.48893678,0.47726965,0.46152824,0.7012624,0.4742483,0.44845715,0.48519453,0.48172832,0.67237234,0.5712743,0.59193635,0.45712322,0.48154244,0.6654577,0.48815945,0.48754218,0.47249532,0.47436574,0.5964132,0.4204991,0.6113161
10,0.46358132,0.46567774,0.50232136,0.4404061,0.35106286,0.46101138,0.46539623,0.4526136,0.4911456,0.47399735,0.45718566,0.49106598,0.4765463,0.46031284,0.6951024,0.47269154,0.44421625,0.4866922,0.48173514,0.6727576,0.56790864,0.6030311,0.45427954,0.48131752,0.65297014,0.4912441,0.4891376,0.47094744,0.47368258,0.58181465,0.4154774,0.5925549
11,0.4511209,0.45464885,0.49598652,0.4281406,0.34444103,0.4540463,0.4563686,0.44376945,0.48151717,0.46782058,0.4491236,0.48523843,0.47039148,0.45091137,0.7211061,0.46465078,0.43297735,0.4797396,0.47625166,0.6908363,0.58275956,0.62069154,0.44496894,0.47476116,0.6968836,0.48381585,0.48198634,0.46448514,0.4671047,0.6092207,0.39583188,0.6317817
12,0.49765542,0.49690294,0.49957544,0.49852082,0.47726044,0.49414253,0.49630025,0.49525756,0.49945545,0.49770182,0.49477774,0.4969956,0.49555638,0.49658242,0.5485844,0.4990223,0.49620315,0.49827468,0.49592823,0.54294854,0.517713,0.51299495,0.49398348,0.49675244,0.53764856,0.4966565,0.49634808,0.49713328,0.49583477,0.5206947,0.48774895,0.5170703
13,0.49928534,0.49918076,0.49982923,0.5002758,0.47745037,0.4964107,0.49791855,0.49749514,0.4998714,0.49816877,0.49691707,0.49758098,0.49737915,0.4979108,0.5410634,0.5001451,0.49832425,0.49899107,0.49739113,0.5359062,0.5144625,0.5072491,0.4969537,0.49822804,0.5313938,0.4978464,0.49823007,0.4982567,0.4971839,0.52080184,0.4936285,0.51649106
14,0.49326068,0.49401525,0.5003551,0.48963833,0.46223187,0.491144,0.49334317,0.4904818,0.49874216,0.4949538,0.49097303,0.4973662,0.49442732,0.49202794,0.55618274,0.4951642,0.4891766,0.49712485,0.4953812,0.5439939,0.5166946,0.52349126,0.49048552,0.4960484,0.54533696,0.4978939,0.4980457,0.49410194,0.49459842,0.51952475,0.48184204,0.5230802
15,0.4970649,0.49806914,0.49972716,0.49683052,0.47938356,0.4951715,0.4970722,0.49592465,0.49957627,0.49791044,0.49565226,0.4978465,0.49660736,0.49660712,0.5370629,0.4985574,0.49576807,0.49830985,0.49706134,0.5254439,0.50887203,0.51245517,0.49542877,0.49797714,0.53063464,0.49846715,0.49905396,0.49739763,0.49728623,0.5092305,0.49084857,0.5122701
16,0.49771944,0.49875474,0.49987832,0.49757624,0.4820729,0.49586332,0.49782062,0.49664158,0.50001293,0.49852675,0.4964021,0.4982116,0.49701682,0.49733105,0.5320219,0.49893096,0.4965883,0.49859455,0.49748027,0.5212675,0.5064426,0.5105068,0.4962072,0.4984438,0.52635,0.4989661,0.49959615,0.49787712,0.49795574,0.50516534,0.4925621,0.50936115
17,0.48755205,0.48900917,0.4987525,0.48306677,0.4446558,0.48750547,0.48864764,0.48538443,0.4951366,0.49166134,0.48641253,0.49532363,0.49174914,0.48692077,0.58601624,0.4922166,0.483332,0.49481848,0.492936,0.565841,0.5262353,0.5295369,0.48538184,0.493861,0.5711549,0.49541485,0.49590853,0.4910265,0.49094936,0.53523433,0.4740918,0.5407013
18,0.46887442,0.4706797,0.49975604,0.45059258,0.39081237,0.46939707,0.47192135,0.46178445,0.49024358,0.47947615,0.46581754,0.49243093,0.4811212,0.4675305,0.64749706,0.47654888,0.45446604,0.4881108,0.4850533,0.6256172,0.5496158,0.5809472,0.4632166,0.48472488,0.6230785,0.4922929,0.49082255,0.47669673,0.47938496,0.55851537,0.43208656,0.57476634
19,0.4989491,0.49963173,0.50032014,0.49962547,0.48542684,0.49573967,0.49847236,0.49743715,0.50117886,0.49928126,0.496802,0.49825245,0.49673098,0.49855468,0.5304879,0.49987975,0.4979134,0.49890947,0.4973698,0.5241094,0.50686276,0.5116853,0.49636024,0.49829707,0.52229184,0.49883422,0.49900877,0.49835047,0.4981606,0.50370795,0.4921427,0.5053103
20,0.4333429,0.43763706,0.49408305,0.39893705,0.31745088,0.44083738,0.44204205,0.42461795,0.47331473,0.45750707,0.4329138,0.4824929,0.46250522,0.43416908,0.7443151,0.44967413,0.40849945,0.47298753,0.470082,0.70895725,0.5924493,0.65699583,0.42797256,0.4673216,0.72968835,0.48107067,0.47814956,0.45277804,0.45814827,0.61821586,0.3654346,0.6567314
21,0.49874952,0.49952278,0.49980542,0.49939594,0.48553324,0.49516007,0.4979742,0.49717423,0.500515,0.4989798,0.49640787,0.4976716,0.49623638,0.4982925,0.53089327,0.49971217,0.49767897,0.49865085,0.4968409,0.5241851,0.507458,0.5132378,0.49607405,0.4977883,0.528098,0.49832785,0.49860558,0.498032,0.49774465,0.50470835,0.49036515,0.5080694
22,0.47866315,0.47933894,0.49663547,0.46971866,0.42139572,0.47986713,0.4803113,0.47482285,0.48942116,0.48551872,0.47743666,0.49255323,0.48671946,0.47752678,0.6158503,0.48494267,0.47140613,0.49102268,0.48842388,0.5953925,0.54301006,0.54869574,0.47547147,0.48866504,0.6112912,0.4914858,0.49129242,0.48456556,0.4848903,0.55868727,0.45360315,0.57018435
23,0.49820676,0.4987251,0.499761,0.4987168,0.48226118,0.4955062,0.49792275,0.4965742,0.5002043,0.49884894,0.49626598,0.4979643,0.49656597,0.49775115,0.5352327,0.4993791,0.49715278,0.49859774,0.496978,0.5254925,0.50758785,0.5106512,0.49588144,0.49814937,0.52881444,0.49853387,0.49898973,0.49797913,0.4976875,0.5050314,0.4918019,0.5097705
24,0.49419126,0.49470502,0.49954933,0.49207076,0.4686146,0.49256358,0.49442172,0.49194333,0.49819064,0.49611348,0.492422,0.49742118,0.49497414,0.49337116,0.5504617,0.4962457,0.4915039,0.4974157,0.49558204,0.5373812,0.51398075,0.5177578,0.49179292,0.4966304,0.5434778,0.49775007,0.4980728,0.49528855,0.4953656,0.51450175,0.48484343,0.5203157
25,0.44241622,0.44627652,0.49365294,0.4158548,0.32360917,0.4493421,0.44946855,0.4354254,0.4753554,0.4629875,0.44235185,0.48348612,0.46745765,0.4424594,0.7450812,0.45878276,0.42291668,0.4767313,0.473265,0.7048027,0.5909355,0.62784696,0.43763086,0.4721787,0.72448856,0.4816182,0.4803124,0.45975113,0.4627934,0.6228985,0.38546053,0.65317017
26,0.4416112,0.44489324,0.49416447,0.41336164,0.3305474,0.44732574,0.44864437,0.4335292,0.47625268,0.46282536,0.44060892,0.48349872,0.46605536,0.44201657,0.7378308,0.45696864,0.4205397,0.4760584,0.47249168,0.7033361,0.58952886,0.6350023,0.4355651,0.4707729,0.7193679,0.48145267,0.4791786,0.45858252,0.46204045,0.6148794,0.37960148,0.64851874
27,0.44675362,0.44988114,0.49430388,0.42200717,0.3453471,0.4515905,0.4530459,0.43966037,0.4781657,0.46619642,0.44583327,0.48431048,0.46852115,0.447446,0.72319704,0.46129057,0.4280232,0.4781101,0.4744296,0.68770266,0.58289313,0.6238952,0.44110423,0.47294065,0.70605963,0.4823291,0.48025343,0.46237028,0.46487233,0.6063791,0.38945743,0.63647753
28,0.46391416,0.465793,0.49698785,0.44667625,0.37985116,0.46487078,0.46711916,0.45723116,0.48630106,0.47631693,0.4613798,0.4886883,0.47711852,0.46328905,0.6756719,0.47388467,0.44989514,0.48501647,0.48150662,0.65065384,0.5631925,0.589382,0.45788595,0.48079208,0.65613556,0.48749378,0.48597974,0.47334206,0.47488284,0.58004665,0.42020252,0.59892046
29,0.44407526,0.44787374,0.4954166,0.41589934,0.3405298,0.44811293,0.4505794,0.43587717,0.4790063,0.4641723,0.442305,0.48397428,0.4666377,0.44486013,0.72342134,0.4583556,0.42274472,0.4767387,0.47366226,0.6934444,0.5815422,0.6374122,0.4377997,0.47135723,0.7032177,0.48290175,0.48017877,0.4595646,0.4634159,0.602202,0.3821987,0.6338037
30,0.47417557,0.4750371,0.49754035,0.46244234,0.40921262,0.4735014,0.47582975,0.4686288,0.4900474,0.48276713,0.47138134,0.49086064,0.48238197,0.47333032,0.63808477,0.48136494,0.4638351,0.48877746,0.48565876,0.61959666,0.5496508,0.5677781,0.46866485,0.48528156,0.6226638,0.49003035,0.48874944,0.48035645,0.48118418,0.5627298,0.44018558,0.57411134
31,0.4581979,0.46094888,0.49763516,0.43728983,0.35378364,0.459042,0.46169254,0.4502016,0.4849319,0.47159916,0.45489493,0.487129,0.47384548,0.456969,0.705075,0.46979496,0.441116,0.48301676,0.47904387,0.67666906,0.5744198,0.60637295,0.45151964,0.47809702,0.67724216,0.48647463,0.48483062,0.46872813,0.47062108,0.59755284,0.4093143,0.61352557
32,0.4969015,0.4958498,0.49947068,0.4969971,0.4738351,0.4933809,0.4954284,0.4940569,0.49886164,0.4972024,0.49381796,0.49681866,0.4950688,0.49556166,0.5515857,0.49833107,0.49489436,0.49806115,0.49548304,0.5454911,0.5185332,0.5142676,0.49291217,0.49638295,0.5411695,0.4965476,0.49612355,0.49648425,0.49533147,0.52151626,0.4863391,0.51820964
33,0.49616164,0.49552768,0.4987732,0.4960121,0.46920997,0.49419254,0.49503076,0.49408972,0.4973202,0.4963778,0.49407,0.49664733,0.49580833,0.49468073,0.55354995,0.4979614,0.4945586,0.4978913,0.49580148,0.5443154,0.51961863,0.5111136,0.49360955,0.49675015,0.54667217,0.49647334,0.49667916,0.49638125,0.4952375,0.52831286,0.48829392,0.52564555
34,0.49523562,0.49473298,0.49880552,0.49482396,0.4648763,0.49397138,0.49447978,0.49335507,0.4970669,0.4960261,0.49350512,0.49672645,0.495766,0.4937976,0.5609671,0.49757695,0.49355018,0.49770814,0.49572688,0.5486014,0.52087826,0.5102748,0.49289775,0.49688032,0.54913837,0.49644718,0.49686396,0.49603778,0.4949405,0.5306464,0.4881325,0.52870625
35,0.49450833,0.49411547,0.49981123,0.49237323,0.46512595,0.49302238,0.49418205,0.49201936,0.49816367,0.49590716,0.4924752,0.4974834,0.4954152,0.49314195,0.5572162,0.49643537,0.49155498,0.49767107,0.49579567,0.5464628,0.5185824,0.5144631,0.49173963,0.49676958,0.54319674,0.4973813,0.49745908,0.49533942,0.49501488,0.5240159,0.48605752,0.5243919
36,0.4619102,0.4639168,0.50032246,0.4387933,0.35817465,0.46243736,0.46498188,0.452715,0.48809922,0.47382033,0.4578393,0.4907495,0.47720006,0.45943478,0.68534374,0.4712518,0.4436384,0.4858098,0.48197815,0.6602136,0.56524104,0.5981398,0.4548883,0.48127568,0.6537973,0.4905318,0.48877433,0.4709359,0.47405607,0.5822378,0.41733807,0.59759796
37,0.45606926,0.45968387,0.49659923,0.43468627,0.3702046,0.45935556,0.46154037,0.45017937,0.4839526,0.4719083,0.4549113,0.48739353,0.4739207,0.45675725,0.68692774,0.46783495,0.4396512,0.48186263,0.47933522,0.6587171,0.56692755,0.6092801,0.4514033,0.4778042,0.6662468,0.48650873,0.48472667,0.46851012,0.47141424,0.586064,0.4076409,0.6100323
38,0.4967824,0.49638724,0.49917454,0.4976207,0.47435427,0.49420944,0.4957227,0.4949524,0.49851277,0.49712992,0.4945734,0.4968773,0.49562243,0.49578625,0.55093926,0.49870375,0.49567276,0.49803615,0.49590695,0.54465944,0.5191962,0.51237774,0.4937625,0.4967024,0.5410165,0.49635026,0.4962629,0.49686226,0.49560547,0.5253745,0.4874759,0.52173215
39,0.47722405,0.47794664,0.4968692,0.46729296,0.4227965,0.47872138,0.47947386,0.4734393,0.48961443,0.48489702,0.476189,0.49251938,0.4860395,0.4764161,0.61491126,0.48336387,0.46908215,0.49030524,0.48814127,0.5965535,0.54370517,0.55436003,0.47406015,0.4878845,0.60898113,0.49134353,0.49074176,0.48348066,0.48450652,0.5594254,0.45031807,0.5718761
40,0.47872388,0.47863868,0.5010841,0.4649673,0.40000573,0.47644418,0.4788828,0.47072646,0.49352196,0.48415986,0.47385803,0.4946031,0.4858959,0.47535044,0.6320423,0.48403275,0.4667757,0.49270302,0.4883,0.613268,0.5466681,0.5592133,0.47195047,0.4887752,0.6078246,0.49428105,0.49309772,0.48266542,0.48373258,0.5569297,0.44893628,0.56167316
41,0.49496153,0.49383888,0.50256336,0.48998788,0.44773954,0.49003664,0.4930252,0.48884708,0.50048715,0.49459195,0.48976457,0.4984804,0.49428117,0.49158707,0.5698892,0.4960785,0.4889489,0.49897832,0.4950579,0.56169915,0.5243267,0.5237878,0.48903078,0.49616206,0.5493071,0.4986294,0.49793586,0.49391967,0.49365097,0.5258167,0.4803799,0.5212317
42,0.49134412,0.4904733,0.4987361,0.48721242,0.4719999,0.49054867,0.49191818,0.48844016,0.49603286,0.49421078,0.48966923,0.4969983,0.49374983,0.49054638,0.5448708,0.49282327,0.48731226,0.49607068,0.49440423,0.5393037,0.51897216,0.52585,0.48869568,0.49450856,0.5462087,0.4963605,0.4956106,0.49323747,0.4936738,0.52051526,0.47718963,0.5266253
43,0.48060763,0.48064318,0.4969157,0.47198796,0.4373847,0.4822971,0.4826264,0.47716585,0.49048465,0.48715457,0.4798966,0.4938089,0.4884554,0.47991544,0.5928584,0.48545983,0.47378308,0.49175876,0.4899734,0.57707053,0.5361297,0.54539746,0.47813964,0.48966765,0.59262836,0.49260744,0.49202818,0.4860423,0.48691136,0.5480525,0.45776522,0.56078976
44,0.48572418,0.48567647,0.49722776,0.48161522,0.43562457,0.48632059,0.48642898,0.48280627,0.49226227,0.48989213,0.4846361,0.49428457,0.49078718,0.48435175,0.60079473,0.49087545,0.48169413,0.49395868,0.49151236,0.5819142,0.5372404,0.52961755,0.48294628,0.49223563,0.5914604,0.4929231,0.49320295,0.48964328,0.48900872,0.55313,0.4685201,0.559031
45,0.49176472,0.49103716,0.49837974,0.4892648,0.47272462,0.4916314,0.49270314,0.48954877,0.49612698,0.49501938,0.4907599,0.49699867,0.49421972,0.49145943,0.55064476,0.49395916,0.48897782,0.49626714,0.49467316,0.5397266,0.5183314,0.51961124,0.48955053,0.49517995,0.5469049,0.49607915,0.49577424,0.49411935,0.49393985,0.51951313,0.48002544,0.5276081
46,0.4929284,0.49251923,0.4989269,0.4899667,0.478599,0.4927059,0.49380016,0.4909081,0.49710375,0.4956092,0.4919594,0.4975802,0.4951318,0.49273422,0.53787947,0.4943907,0.4900227,0.49669963,0.49568206,0.5305608,0.5135042,0.5187884,0.4912158,0.4958604,0.53577644,0.49713397,0.49680477,0.49473712,0.49495032,0.5133116,0.48261905,0.52094716
47,0.4808431,0.48159197,0.49787107,0.47289634,0.42028043,0.48199666,0.48242387,0.4770626,0.49153915,0.4867459,0.47967643,0.4937694,0.48837033,0.4794363,0.6161673,0.4868571,0.47413936,0.492268,0.49000013,0.5959199,0.541807,0.5423839,0.47776335,0.49026266,0.6027882,0.4926294,0.4926631,0.48595226,0.4863755,0.5585292,0.45895144,0.5676794
48,0.470115,0.47127047,0.5028724,0.44945073,0.37213916,0.4678963,0.47155797,0.4598035,0.49314052,0.47852755,0.46431807,0.49384493,0.4811691,0.46672702,0.66223747,0.47713888,0.4530947,0.4899426,0.4852783,0.64117295,0.554764,0.5839605,0.46195206,0.48514172,0.6262107,0.49397376,0.4921015,0.4759503,0.47848895,0.56276053,0.43060985,0.57320005
49,0.47135422,0.47257388,0.49781364,0.45769867,0.40367714,0.4722724,0.47422192,0.46582282,0.48916715,0.48114252,0.4693658,0.49159473,0.4821459,0.47064155,0.64052045,0.47905448,0.46015483,0.48842514,0.48540765,0.61911523,0.55167806,0.5727046,0.46654147,0.48485285,0.62594545,0.49032232,0.48899263,0.4789582,0.48039567,0.5650009,0.43620595,0.5799331


==> images/rnn_examples/5/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5261436,0.11331236,0.24050903,0.22603388,0.49671328,0.4347178,0.47358656,0.5001969,0.5184558,0.53152907,0.52112967,0.5417476,0.3596277
1,0.4883876,0.036876794,0.26880655,0.20695147,0.44505477,0.36836743,0.38618279,0.3800121,0.38687608,0.4019361,0.37473124,0.4034954,0.13604562
2,0.6504807,0.012812056,0.4181765,0.29202524,0.63402826,0.54749304,0.60334027,0.6248054,0.6329198,0.6452154,0.6357247,0.64976406,0.3494626
3,0.7348218,0.017443364,0.4579597,0.34478587,0.7005837,0.622094,0.69737095,0.726242,0.7398637,0.75750643,0.7208277,0.76355815,0.41619906
4,0.66678774,0.014373772,0.37453452,0.25575608,0.6403924,0.5721885,0.6130579,0.6198589,0.62680984,0.6399417,0.60942906,0.64482385,0.2749414
5,0.7290353,0.0150282895,0.42204574,0.28321928,0.7172142,0.658826,0.73568153,0.7692247,0.787476,0.80992514,0.79146165,0.82623523,0.41673714
6,0.22324212,0.0019233484,0.118535176,0.07796262,0.18354805,0.15512086,0.15206055,0.17259246,0.20262635,0.21482863,0.21009769,0.22353303,0.109054856
7,0.16193701,0.003091135,0.1692954,0.12634026,0.12629057,0.10451703,0.10279368,0.12084706,0.14603455,0.15561587,0.15436855,0.16345121,0.09676237
8,0.4167728,0.01981725,0.6284314,0.484361,0.4297694,0.39977992,0.46866772,0.5157472,0.56110203,0.5924399,0.61253947,0.62856156,0.41065893
9,0.7120057,0.058022164,0.5534313,0.4426534,0.6369727,0.60326344,0.67997575,0.7095679,0.7345324,0.7589331,0.6902695,0.7814242,0.5053415
10,0.7239164,0.16881391,0.35532886,0.34575012,0.7035831,0.6454966,0.70130426,0.7216489,0.7409684,0.756935,0.7451743,0.76970845,0.51998657
11,0.8001503,0.022520103,0.55281216,0.40933695,0.78900254,0.7265791,0.78351074,0.7993301,0.8100453,0.82733876,0.8086873,0.8321403,0.4590577
12,0.14927095,0.007927668,0.1934609,0.13647602,0.12072383,0.1099107,0.11380638,0.13445821,0.16528967,0.17960669,0.17395793,0.18958648,0.08212685
13,0.118012875,0.004181028,0.20299783,0.14728174,0.09712846,0.09531225,0.0987129,0.12055926,0.16584633,0.18062866,0.18150906,0.1912378,0.11312072
14,0.22336888,0.033801243,0.18450911,0.120274335,0.18893227,0.17117795,0.15056838,0.17999418,0.2987009,0.3519716,0.33766982,0.36871335,0.14825788
15,0.13410404,0.001092716,0.16675203,0.08439706,0.11037256,0.10377527,0.07850926,0.111895226,0.2677003,0.33384237,0.31221625,0.34968027,0.08272778
16,0.12822196,0.0012516375,0.14989401,0.07098295,0.09810031,0.090559624,0.062230095,0.0968382,0.25766265,0.33802226,0.32255554,0.35748586,0.0878664
17,0.22991852,0.0036925466,0.3161202,0.18930325,0.26380065,0.25016555,0.2468374,0.27260625,0.38053858,0.43953568,0.4502742,0.46539438,0.15729585
18,0.55025953,0.08295957,0.26059183,0.23205543,0.53144205,0.49156833,0.5088511,0.51701933,0.5722959,0.6101492,0.59054536,0.62585294,0.3043477
19,0.122970834,0.0066012423,0.12480192,0.06080954,0.09817778,0.08479551,0.060639583,0.08452851,0.22934958,0.31117803,0.29803807,0.33187294,0.10137377
20,0.9558208,0.024276707,0.47366983,0.32370052,0.9433353,0.8921416,0.9395224,0.93080443,0.9373279,0.97338235,0.9302458,0.9821279,0.4051171
21,0.13605997,0.0011386505,0.14641295,0.0637336,0.10558507,0.09247056,0.065169,0.09233498,0.267822,0.37731224,0.35251045,0.40577313,0.069670975
22,0.39656317,0.0020482214,0.37225732,0.31070977,0.39446914,0.35913607,0.35996965,0.36298925,0.4234661,0.46433157,0.4446283,0.4838904,0.119101495
23,0.1350897,0.001432411,0.16431282,0.0737048,0.10754444,0.09388834,0.07047933,0.095835574,0.25716695,0.36586502,0.35817063,0.40261802,0.08886505
24,0.19215801,0.016916996,0.19161978,0.111231595,0.15819418,0.1429945,0.126324,0.15200827,0.28426853,0.36369964,0.34246618,0.39618975,0.08927674
25,0.8564605,0.0038909938,0.64717394,0.48451942,0.84357727,0.8177576,0.88349843,0.8953203,0.924335,0.96637547,0.90713036,0.9956905,0.35453478
26,0.886174,0.010998419,0.54239833,0.41572943,0.8691472,0.8162387,0.86284226,0.86186695,0.86972773,0.9008088,0.8646279,0.91153055,0.37414643
27,0.79712576,0.0033848672,0.55099314,0.35591492,0.79055476,0.7546275,0.80160385,0.79773635,0.8199289,0.8505753,0.8162781,0.86391693,0.33210957
28,0.62750167,0.027349774,0.4235094,0.34582508,0.60195607,0.5653072,0.5946642,0.603945,0.6400577,0.67102665,0.6383371,0.6859026,0.31201264
29,0.8433788,0.01594297,0.42153004,0.31443942,0.8088844,0.7697468,0.8308302,0.8380245,0.8581718,0.89112496,0.82996976,0.8990369,0.41041318
30,0.47336125,0.013016516,0.35735807,0.28761992,0.4780938,0.43754643,0.4476977,0.45454612,0.49684176,0.52860576,0.52993256,0.5464817,0.24775934
31,0.6969277,0.053204264,0.52953696,0.3676535,0.7181772,0.6897495,0.7288101,0.74151427,0.75987303,0.77719915,0.78256005,0.79247385,0.4550621
32,0.16059588,0.013368859,0.19092236,0.14361843,0.12398122,0.1225788,0.13332623,0.14248198,0.1765081,0.19863187,0.17267539,0.21157193,0.059999406
33,0.14527962,0.001276341,0.24473925,0.17528862,0.12624842,0.12789063,0.14510737,0.15192033,0.18558577,0.2095462,0.19800231,0.2242011,0.047773488
34,0.14974569,0.0013367024,0.26536286,0.19722104,0.13071583,0.13632502,0.16008551,0.17052177,0.20185593,0.22308606,0.20884757,0.23724678,0.056103557
35,0.17484796,0.022145087,0.20258495,0.15256985,0.14578493,0.13994873,0.15147318,0.16324322,0.1950863,0.21834144,0.20700458,0.23524018,0.09823574
36,0.68282306,0.123108156,0.3663042,0.33089092,0.66958493,0.6302842,0.66688544,0.6680403,0.67857045,0.69316685,0.67991513,0.6972386,0.4292212
37,0.6796401,0.013805816,0.4150941,0.24462225,0.6424972,0.6192505,0.66657084,0.67819643,0.69777685,0.72247475,0.6754218,0.73308516,0.3818644
38,0.14618015,0.0011197629,0.21326438,0.16398744,0.12145342,0.116536394,0.1280672,0.13984878,0.16480799,0.1800297,0.17263348,0.18773876,0.070677444
39,0.43343857,0.0018075946,0.3363046,0.27350122,0.38921124,0.34977365,0.360211,0.3643263,0.3825809,0.4018624,0.37291458,0.41204903,0.16328187
40,0.4784048,0.13060279,0.30459112,0.284087,0.46560645,0.41954213,0.44388035,0.45069632,0.4738632,0.4951122,0.47460547,0.5079117,0.24999006
41,0.27067512,0.12304904,0.2009376,0.1661037,0.23731014,0.21096282,0.21195465,0.22835445,0.25539964,0.26884383,0.25920647,0.27623948,0.18749826
42,0.22854125,0.015241841,0.121519566,0.087790936,0.18072847,0.14023899,0.1237009,0.12538159,0.1434284,0.15269336,0.13942572,0.15321727,0.0492965
43,0.37010518,0.0014915867,0.26953715,0.21906674,0.32693148,0.28307918,0.28781843,0.28808972,0.3023493,0.3139681,0.29053319,0.31918746,0.10200909
44,0.31963295,0.0022466404,0.38061962,0.33035916,0.29743272,0.26201564,0.28467715,0.29522097,0.32701367,0.34612006,0.33535978,0.36712986,0.11098323
45,0.21092431,0.001385319,0.1690528,0.10903831,0.16355562,0.12784514,0.11863442,0.13235047,0.16319509,0.17618994,0.16440536,0.18344107,0.0499133
46,0.17770618,0.002201468,0.10426262,0.06522682,0.13548718,0.10351731,0.09147595,0.107475325,0.13703944,0.1470267,0.1384007,0.15080395,0.060719706
47,0.39879715,0.021479785,0.37163588,0.34314734,0.37461236,0.32560107,0.3480029,0.36566168,0.3914684,0.4096621,0.39391428,0.4210663,0.19997332
48,0.62193215,0.18410626,0.27478066,0.27039143,0.5983688,0.53158504,0.58025384,0.5959562,0.6115186,0.62697315,0.61100256,0.63516426,0.42186052
49,0.5316512,0.040267054,0.3511951,0.26057875,0.49808446,0.43652067,0.45955968,0.47311857,0.4850641,0.497095,0.47783843,0.50353897,0.2602999


==> images/rnn_examples/6/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.021247609,0.035304572,0.020277813,0.03509429,0.11070851,0.010585816,0.028726798,0.013923243,0.031817447,0.018467702,9.8748234e-05,0.01774517,-0.0025346521,-0.005613944,0.044508856,0.025886366,0.028613705,0.007924704,-0.003925595,-0.10325173,0.09866336,-0.17732193,0.0016674944,0.02045033,0.01865628,0.029769968,0.039724927,0.00040394068,0.02182971,-0.07269599,0.21577092,0.06851071
1,-0.046164382,0.06767942,0.035599895,0.07807121,0.16529456,0.0243706,0.051942766,0.025852023,0.04350599,0.01514484,0.0009022737,0.025926018,0.009675151,-0.008991083,0.07626418,0.04625977,0.052872524,0.0101464465,-0.0041452106,-0.26601908,0.11618116,-0.2618273,0.003720461,0.04128483,0.0061647175,0.05395845,0.07895807,-0.0034879681,0.03391446,-0.12478626,0.43477917,0.06333231
2,-0.04707149,0.058370803,0.028353134,0.07941899,0.13650696,0.01973024,0.047481872,0.016055703,0.032202862,0.010013629,-0.0059056464,0.028500838,0.0011106061,-0.02391063,0.05500011,0.038395166,0.045296416,0.013510589,-0.015021664,-0.33444577,0.10664149,-0.23816767,-0.012125422,0.036876567,-0.02916869,0.055883124,0.08202541,-0.0074112155,0.031222556,-0.14380355,0.48376343,0.07136136
3,-0.03486804,0.031126004,0.011429276,0.049633592,0.11012602,0.012033723,0.026186658,0.0035064984,0.011603799,0.0019208398,-0.008050199,0.012202681,0.0056870985,-0.021666558,0.11656549,0.012700865,0.023167212,0.009364087,-0.0104608545,-0.27113765,-0.011112835,-0.10633079,-0.014208052,0.024341788,-0.009223799,0.032596175,0.047773313,-0.0068572243,0.010247991,-0.069225565,0.2735962,0.17088845
4,-0.042721286,0.049527567,0.023726745,0.062846504,0.1334808,0.017498583,0.04253926,0.009892521,0.030984504,0.017033264,-0.008813031,0.018837275,0.0021973152,-0.02076481,0.14266866,0.02417576,0.039820146,0.015450856,-0.013671877,-0.29377034,0.061926693,-0.24137837,-0.00684305,0.032524176,0.022884248,0.044994645,0.062396564,-0.00776959,0.021626685,-0.11993872,0.35540146,0.18045901
5,-0.036513895,0.029423207,0.012035711,0.043112278,0.087231584,0.014108722,0.027067099,0.002073654,0.014707845,0.00960521,-0.009344564,0.008475609,0.008879248,-0.018961538,0.16243115,0.006603363,0.023666244,0.011789038,-0.008079186,-0.2454749,-0.018860748,-0.13506737,-0.00883526,0.025758486,0.027476259,0.02899133,0.040337205,-0.008306293,0.008204298,-0.08936195,0.21523356,0.20251814
6,-0.031960383,0.021871794,0.010121345,0.03230552,0.08000994,0.012408362,0.020587288,0.00052557536,0.012107722,0.007931665,-0.008585484,0.0037699875,0.012465626,-0.0144952405,0.1784704,0.0016393239,0.018195143,0.0100253355,-0.0032959268,-0.20532487,-0.039285228,-0.11607286,-0.006535384,0.023409264,0.04984513,0.021275122,0.030067494,-0.007852623,0.0038868778,-0.079188526,0.14464661,0.19094385
7,-0.031984016,0.02177309,0.011767517,0.028059412,0.09126568,0.013637334,0.020084787,0.0021764152,0.015652081,0.0107339155,-0.007135338,0.0024385916,0.015909439,-0.010261105,0.20215213,0.0018334351,0.018726446,0.0089089405,0.0012320327,-0.17669955,-0.046325676,-0.12662783,-0.0017461882,0.02495088,0.07873058,0.018930847,0.026536155,-0.007389671,0.0033623558,-0.07619426,0.112458184,0.19497102
8,-0.05175411,0.056361414,0.032608606,0.062818654,0.12749544,0.024606625,0.048244134,0.014733742,0.045969762,0.02854785,-0.007166992,0.020081116,0.011980956,-0.015025284,0.19983608,0.028129602,0.04762722,0.015887443,-0.0036444592,-0.23788515,0.07477882,-0.2699864,0.0025906365,0.042800326,0.058574505,0.046964258,0.064810865,-0.008104255,0.025819767,-0.16410568,0.3350039,0.18562722
9,-0.06990505,0.07879582,0.04715285,0.09448497,0.11087775,0.031581905,0.06709525,0.020038031,0.064170115,0.034526695,-0.010101407,0.037336793,0.007296526,-0.027470304,0.18357708,0.045214165,0.06554977,0.021437395,-0.011362061,-0.2938915,0.16355564,-0.31867185,-0.0055147503,0.0567986,0.023623656,0.07231921,0.10263428,-0.009992862,0.042699143,-0.23390955,0.561901,0.16146286
10,-0.07751016,0.08569232,0.046975013,0.10456111,0.12671348,0.036209088,0.07202214,0.01962908,0.06261353,0.033421375,-0.010330062,0.035769455,0.01198742,-0.029866803,0.18825859,0.04397092,0.07100026,0.019391857,-0.010905494,-0.3318739,0.1285569,-0.35562938,-0.002624872,0.06003907,0.018887356,0.07430199,0.10560523,-0.012172021,0.038137805,-0.25836366,0.5670066,0.15365776
11,-0.074282035,0.07961551,0.04133179,0.10280321,0.11941123,0.033854797,0.06830027,0.015466658,0.05387731,0.0290164,-0.011761631,0.03541871,0.008427236,-0.034809455,0.17860548,0.038933933,0.06550732,0.018964203,-0.014899045,-0.35810563,0.11022793,-0.34678066,-0.008215258,0.055787764,0.007175236,0.07213413,0.10287039,-0.013789529,0.034494884,-0.2614941,0.562912,0.14812896
12,-0.054341808,0.04373128,0.018126188,0.0630124,0.066425994,0.024264682,0.038834967,0.0016831886,0.023348972,0.014732618,-0.011332117,0.0138827255,0.015435034,-0.028168436,0.2242006,0.007154273,0.035946243,0.011257561,-0.006126617,-0.30199292,-0.022065666,-0.17113389,-0.008050645,0.037156362,0.016863097,0.039037906,0.056144506,-0.012456721,0.008313753,-0.15663297,0.28157684,0.20331545
13,-0.03941426,0.029394021,0.012433127,0.042853046,0.03994331,0.018047404,0.0269119,-0.00030530244,0.015712138,0.010479207,-0.00961373,0.0071862363,0.014931208,-0.021163845,0.19896582,0.00014811754,0.024014378,0.009975097,-0.002569392,-0.24559748,-0.038531914,-0.12618463,-0.006706508,0.02878593,0.031845063,0.02652141,0.038167924,-0.01080484,0.0031431648,-0.12918913,0.17615739,0.2063556
14,-0.028246166,0.0201317,0.007829127,0.031973146,-0.005441906,0.013822077,0.02082018,-0.0011454198,0.008370065,0.0079363175,-0.007879704,0.00598022,0.010181839,-0.017852819,0.121484324,-0.002363684,0.016506134,0.0091025885,-0.0044157645,-0.18801376,-0.041582614,-0.086073086,-0.0067084697,0.02127365,0.037580624,0.019968726,0.028420797,-0.010475417,0.002566438,-0.09356358,0.1345326,0.16329384
15,-0.027796902,0.019823574,0.011751054,0.02696529,0.062996864,0.013323021,0.018331328,0.0027095051,0.015731767,0.00891069,-0.0054603517,0.0053081997,0.015795456,-0.011712531,0.16212973,0.002128126,0.016394785,0.00807755,0.0033758923,-0.16323036,-0.035190053,-0.11737096,-0.0053154724,0.02527819,0.0382156,0.01900144,0.027891692,-0.005883934,0.0041067423,-0.10584141,0.099769115,0.19202277
16,-0.028561316,0.01870702,0.01340363,0.02425579,0.09052965,0.013348556,0.017526364,0.004237107,0.020014804,0.010673294,-0.0049634743,0.0054583396,0.018204696,-0.009033774,0.18072292,0.0041080667,0.016058259,0.008581491,0.0069930167,-0.14834148,-0.015122902,-0.13470513,-0.005548249,0.02721186,0.03400617,0.018751105,0.027857717,-0.0036317138,0.005560791,-0.1287917,0.08860939,0.2214388
17,-0.03132499,0.018792842,0.015011048,0.02364557,0.120654225,0.014586846,0.017828051,0.0054002656,0.02332523,0.011982541,-0.0046776077,0.004955068,0.022065915,-0.0068006255,0.2073701,0.0050939866,0.016749725,0.008565778,0.010553407,-0.14567694,-0.009721069,-0.15301174,-0.004946053,0.029919386,0.043739203,0.018681094,0.02820909,-0.0024521959,0.006017177,-0.14504069,0.08177383,0.24494597
18,-0.034964416,0.024981998,0.017312441,0.03004886,0.120499805,0.017234594,0.024430938,0.0067151645,0.026938796,0.017025689,-0.005104185,0.0074617066,0.019212663,-0.0076450594,0.2190654,0.007944685,0.022797704,0.010163598,0.0072501283,-0.16927671,0.019095007,-0.19327596,-0.0018177731,0.030761098,0.05949534,0.02244915,0.032557108,-0.004180556,0.009490905,-0.13712981,0.119513825,0.22596286
19,-0.03655468,0.021830391,0.015593791,0.027550165,0.11481923,0.017535735,0.02139245,0.0054168687,0.024391767,0.01502763,-0.0053007537,0.0054048263,0.022873953,-0.007481016,0.22802076,0.0051098736,0.02018911,0.009136197,0.009982411,-0.16663544,0.0012543816,-0.16718632,-0.002426235,0.031284373,0.05215494,0.02009788,0.029833432,-0.004269615,0.006846072,-0.14697611,0.098082095,0.23323902
20,-0.0662802,0.07482907,0.04809916,0.09593715,0.10702619,0.031982575,0.061011236,0.025163235,0.054249637,0.015339488,-0.0049284557,0.03749698,0.019494776,-0.020663764,0.1542389,0.049573302,0.05952832,0.015417619,-0.0036846208,-0.3041783,0.13289192,-0.21709065,-0.009237108,0.0597564,0.019324243,0.07103829,0.108296126,-0.008434858,0.04615682,-0.22566399,0.57683206,0.17095745
21,-0.05129359,0.04533751,0.026065733,0.05933082,0.083029866,0.023493823,0.0395585,0.009401107,0.03378008,0.015877867,-0.007973097,0.018111972,0.017805398,-0.020225532,0.2433783,0.016687525,0.036736067,0.012829101,-0.0010643812,-0.24935074,0.035274424,-0.15454912,-0.0075425217,0.041652057,0.0501456,0.042998858,0.06258163,-0.0078070904,0.019415708,-0.15155597,0.29887667,0.24717045
22,-0.06840439,0.091962114,0.04983134,0.113008164,0.123854645,0.03999423,0.07216471,0.03274091,0.05058212,0.010352986,-0.000493146,0.032164905,0.026494054,-0.015935387,0.15780993,0.053038225,0.07009206,0.014388531,-0.0033257545,-0.3746854,0.09634584,-0.2324198,0.0040337136,0.06353538,0.021315852,0.0744548,0.11342754,-0.012979751,0.04197845,-0.19228783,0.59791094,0.15937015
23,-0.06681896,0.08280715,0.043427482,0.10261376,0.12676415,0.034419086,0.06802687,0.021200683,0.04979928,0.02043741,-0.008083841,0.030237414,0.014307468,-0.026425937,0.17662412,0.04168438,0.06523752,0.018164447,-0.011888107,-0.37797377,0.0874868,-0.29248828,-0.0015083157,0.05610248,0.025730338,0.07009362,0.10190768,-0.014449015,0.034522526,-0.20514257,0.5419675,0.17127897
24,-0.04654827,0.044054832,0.019059986,0.062266074,0.046762742,0.022236973,0.039294273,0.0042828857,0.020679846,0.011697867,-0.010710306,0.013974537,0.0117003415,-0.02653822,0.17685252,0.010180898,0.034236077,0.014123824,-0.010157428,-0.30134213,-0.008952156,-0.15153585,-0.008279769,0.035108406,0.022336842,0.040702432,0.058169227,-0.013500423,0.012123336,-0.13932969,0.2995263,0.22124378
25,-0.03933587,0.042948637,0.01891366,0.05885067,0.07830742,0.020937912,0.03812808,0.007485345,0.01925589,0.010130817,-0.00751366,0.013515722,0.010627192,-0.020860834,0.15536125,0.01327746,0.033350904,0.013667168,-0.009143574,-0.31543678,0.008028382,-0.18138409,-0.0053081354,0.032379158,0.022609118,0.038038995,0.05478526,-0.012233068,0.013940897,-0.12631989,0.28300953,0.18452787
26,-0.034394216,0.030543126,0.013032455,0.038665466,0.06914951,0.017390253,0.027749531,0.0028638944,0.016290482,0.012700886,-0.007762404,0.0048741437,0.013429228,-0.015260218,0.22459449,0.0016317084,0.024522327,0.011100575,-0.0034368979,-0.24247836,-0.036146432,-0.14347517,-0.000523424,0.026870716,0.06666116,0.024929337,0.033936106,-0.0100202635,0.0045016175,-0.07051669,0.15546869,0.216953
27,-0.03253241,0.026288021,0.013355561,0.029028423,0.052457087,0.016289482,0.024442997,0.0030477606,0.02040488,0.017541135,-0.0072207516,0.004114268,0.013896011,-0.011998234,0.23973703,0.00034624475,0.021978019,0.011309945,0.0004463778,-0.1844045,-0.024339795,-0.13249362,0.0017336872,0.026395053,0.080470644,0.02148677,0.027619727,-0.008748834,0.004580514,-0.07268771,0.11017686,0.22756815
28,-0.027811546,0.020552343,0.010317568,0.025294647,0.008719925,0.014446326,0.021111637,0.0018008932,0.014413997,0.01500184,-0.006646212,0.005180901,0.010818462,-0.012536579,0.15427774,-0.00065607415,0.017420948,0.010364341,-0.0014489933,-0.14490339,-0.026376132,-0.09837497,-0.00063255255,0.022383075,0.07573005,0.018993065,0.024605451,-0.009850247,0.0052211257,-0.08039506,0.10734177,0.1783199
29,-0.037146993,0.03924661,0.022104817,0.046050556,0.082074665,0.01893171,0.035633102,0.009561577,0.030632857,0.021858731,-0.005717893,0.016575735,0.0074411226,-0.01513904,0.14854416,0.017306695,0.033150546,0.013562969,-0.0043800483,-0.21161228,0.055589817,-0.21006492,-0.0013818116,0.031634472,0.04894352,0.035180073,0.048252203,-0.008261841,0.019394023,-0.1366522,0.23660026,0.15191898
30,-0.05304565,0.061745446,0.0340366,0.066846706,0.127987,0.027353529,0.053764578,0.015930317,0.051319767,0.03546121,-0.00650765,0.023506263,0.008266527,-0.017044725,0.19705456,0.029164057,0.05256124,0.0174296,-0.0051173903,-0.25202924,0.11249632,-0.33003417,0.0047436813,0.04345883,0.046829194,0.05012802,0.06773081,-0.0076414603,0.027844422,-0.18492636,0.3354196,0.17537126
31,-0.040255055,0.0331694,0.014126452,0.042196486,0.041149184,0.020508436,0.032113906,0.0033943802,0.02203053,0.021058444,-0.007733956,0.01075695,0.010563608,-0.018392727,0.1773825,0.004280758,0.028178904,0.0117767975,-0.0036881226,-0.20888555,0.008489244,-0.15712906,-0.0013081846,0.028679974,0.03664513,0.028877148,0.03848287,-0.009536208,0.0093311,-0.12412941,0.18618865,0.19687507
32,-0.044854477,0.04898143,0.025235955,0.055204302,0.10198116,0.023639493,0.04461202,0.011194327,0.039171666,0.029965408,-0.0065518897,0.019292861,0.0071352776,-0.018079,0.20047975,0.018669017,0.041139044,0.015754739,-0.0053583244,-0.23928407,0.07564131,-0.26113564,0.0008392504,0.03641785,0.045105867,0.0416871,0.05543442,-0.008197457,0.021022223,-0.15189953,0.27279806,0.20987797
33,-0.04220505,0.041862443,0.019893194,0.05024556,0.07660943,0.02183963,0.04023772,0.0075694583,0.031582877,0.027450822,-0.007519396,0.017404463,0.005538673,-0.020052958,0.19751552,0.012525266,0.03543993,0.015515657,-0.0071777627,-0.23974961,0.06267872,-0.23795933,-0.0019779296,0.03217743,0.040179156,0.037555702,0.04928109,-0.009304818,0.017467463,-0.13927886,0.24393246,0.21467218
34,-0.03814809,0.032967255,0.014539661,0.036308337,0.066992484,0.020121306,0.032600462,0.004391951,0.026128847,0.026713397,-0.007207923,0.009236368,0.0095065255,-0.015275439,0.2489722,0.0019918107,0.028412018,0.012985954,-0.0026452497,-0.19953614,0.018262412,-0.19642359,0.0026630661,0.027913477,0.07820891,0.027122278,0.033279605,-0.008530941,0.008861442,-0.098949485,0.15140584,0.24030513
35,-0.05729708,0.06285963,0.036285494,0.073790826,0.096522324,0.026927302,0.055152036,0.015379276,0.052676044,0.033307206,-0.008509466,0.030280776,0.0051894314,-0.023867153,0.21623057,0.03210708,0.053040516,0.019389177,-0.008912861,-0.2774544,0.14330927,-0.27277207,-0.0039867773,0.045919716,0.030010825,0.05739339,0.079457596,-0.0092205005,0.034163173,-0.17168683,0.4186688,0.19277376
36,-0.04947742,0.047458068,0.022567948,0.060686138,0.06768034,0.024205891,0.04288683,0.007903036,0.031107213,0.02249185,-0.008361615,0.019180477,0.009364675,-0.02295994,0.19487989,0.015763704,0.039545037,0.014389864,-0.0072587994,-0.2860055,0.049783967,-0.21194749,-0.0037215203,0.03645724,0.030052703,0.042418294,0.05832717,-0.011264566,0.019072082,-0.1576002,0.29958886,0.19118097
37,-0.03709305,0.03155953,0.012632018,0.038303807,0.038857106,0.019122742,0.030631123,0.0020020604,0.01983951,0.020566111,-0.008187047,0.008291383,0.009326517,-0.017839419,0.22322431,-3.7893653e-05,0.026393667,0.01173249,-0.004839554,-0.215013,-0.008797739,-0.15767187,0.00045855565,0.02615949,0.080267265,0.026437113,0.033619225,-0.0105393715,0.0067798905,-0.09840385,0.16597264,0.22588438
38,-0.03871454,0.038175397,0.017765088,0.045168553,0.06513104,0.020867553,0.035705023,0.0065745814,0.025210964,0.022317303,-0.006752079,0.012656715,0.008907208,-0.016645283,0.19286294,0.009029172,0.031938978,0.012978846,-0.005178271,-0.2349936,0.021053199,-0.20667365,0.0013207373,0.029967742,0.06825304,0.032141723,0.04243913,-0.010444368,0.01354144,-0.12834273,0.21094593,0.19356686
39,-0.033933267,0.02804195,0.011612438,0.033328786,0.04195115,0.018526383,0.027645698,0.0030757196,0.017331585,0.019294688,-0.0065066246,0.0066564707,0.0110659,-0.013997299,0.19932705,0.00033886684,0.023762412,0.0105146,-0.0026054026,-0.19173262,-0.019626018,-0.15040849,0.0025537193,0.025088582,0.08139404,0.022913555,0.029306022,-0.010064499,0.0063014426,-0.092363045,0.13870916,0.19349724
40,-0.030907242,0.025040433,0.011078283,0.030141458,0.037347987,0.016675642,0.02527491,0.003072604,0.016293095,0.018250525,-0.006092957,0.0072734645,0.009637056,-0.0136049595,0.16543242,0.0011281766,0.02123411,0.010115294,-0.002744996,-0.16358018,-0.022374466,-0.13396955,0.00097138004,0.023719009,0.08432193,0.021832164,0.0280804,-0.009866018,0.0069343303,-0.084868446,0.1329602,0.18057182
41,-0.02590308,0.018425344,0.008295363,0.02372484,0.021971915,0.013580272,0.020280689,0.0014507888,0.012319244,0.01571367,-0.0059762653,0.0061777355,0.0077120485,-0.013097012,0.13161787,-0.0012105238,0.015814476,0.009539351,-0.003105162,-0.123683974,-0.02367557,-0.10079189,-0.001553789,0.020003084,0.079008736,0.018100094,0.023295242,-0.009119181,0.0055725984,-0.06925828,0.111367226,0.16382058
42,-0.028933898,0.02791671,0.014226777,0.03227582,0.08898021,0.016326267,0.026465006,0.00771503,0.019751033,0.016861409,-0.0034910988,0.009084215,0.009949265,-0.0098313335,0.14815965,0.008128319,0.0230977,0.0097546335,-0.0011734145,-0.15900452,0.0009164987,-0.14989159,0.0015522677,0.025200237,0.07716472,0.024020657,0.032573666,-0.0077090114,0.010896138,-0.0740439,0.15415172,0.16162789
43,-0.051976666,0.0643009,0.036081143,0.08103243,0.1286488,0.026390102,0.052730627,0.021486757,0.040402517,0.01532487,-0.0033947036,0.029207475,0.010907849,-0.017817317,0.10677491,0.04100321,0.051000055,0.014479486,-0.0077241333,-0.30877295,0.106657065,-0.22549605,-0.0042038704,0.04589168,0.025513068,0.05794087,0.086111575,-0.009317866,0.03620642,-0.15306431,0.4714732,0.10334475
44,-0.04372882,0.04956525,0.022572432,0.0648754,0.10447949,0.021184865,0.044231534,0.011109777,0.027659528,0.01774352,-0.007190937,0.02169332,0.0031756978,-0.022540476,0.12472224,0.022989038,0.039195392,0.015053792,-0.013589591,-0.2880743,0.057343546,-0.22604653,-0.0061916765,0.034052283,0.036631588,0.04649034,0.06488205,-0.0100444015,0.02329453,-0.1391682,0.3648528,0.17879164
45,-0.03382755,0.028769098,0.010316241,0.041368805,0.07409908,0.015382888,0.02841024,0.0021235005,0.0119392425,0.012550017,-0.008441353,0.0091730915,0.005716173,-0.019598112,0.15468115,0.0036507528,0.022698063,0.011787612,-0.01056179,-0.22171369,-0.026300002,-0.13623281,-0.0062761074,0.02368704,0.072055586,0.028369661,0.03825193,-0.010264356,0.008485177,-0.06692891,0.21531582,0.20292015
46,-0.02980999,0.021624658,0.008994571,0.033792343,0.05485013,0.012275243,0.021981899,0.0008266446,0.009078479,0.009227319,-0.008249847,0.007267838,0.006889766,-0.01745038,0.11861036,0.002742156,0.017433062,0.011200408,-0.008023148,-0.19399253,-0.02608836,-0.11294002,-0.008510167,0.021568336,0.05121124,0.023886636,0.03299742,-0.009296285,0.0076311575,-0.08276063,0.17642453,0.1621916
47,-0.04173439,0.04306779,0.022404436,0.047041606,0.1287933,0.020007567,0.037871234,0.009887025,0.032868005,0.024800546,-0.0066468064,0.011952061,0.01046775,-0.0124563,0.18353027,0.016101608,0.036239855,0.013849344,-0.0035052726,-0.22682264,0.032923117,-0.2678622,0.0029752813,0.03341632,0.070856065,0.035172537,0.046418566,-0.0062570907,0.016529493,-0.14789937,0.22878923,0.1938623
48,-0.038728476,0.034317896,0.014628745,0.044719473,0.08864769,0.019124642,0.033394977,0.005755418,0.019363746,0.018941762,-0.007223879,0.011510509,0.008843705,-0.016786339,0.13359366,0.009361063,0.02854494,0.012323121,-0.007088406,-0.22465758,-0.008343672,-0.20771484,-0.0021252064,0.02870704,0.06711011,0.031382337,0.041958477,-0.009578528,0.012718158,-0.13295662,0.22474201,0.19016963
49,-0.05003816,0.057256643,0.027022488,0.07172896,0.14091793,0.026965698,0.04938934,0.016865961,0.03135463,0.018368935,-0.004289573,0.019751444,0.013302744,-0.015669663,0.13348372,0.028467417,0.046082426,0.013830184,-0.007094319,-0.3159845,0.047797732,-0.27027836,0.0012287222,0.041003685,0.035351567,0.04785084,0.06852254,-0.009731581,0.0248745,-0.1615576,0.37213105,0.15245157


==> images/rnn_examples/6/dx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,-0.06276146,-0.02827438,0.021415653,-0.01525052,-0.046294972,0.013647041,0.0011392991,0.060714312,0.073017344,-0.014757241,-0.01153438,-0.016244998,0.02518431
1,-0.017822677,-0.008739747,0.0008659519,0.004947351,-0.00921247,0.013871144,-0.029422056,0.031260546,0.0099217165,-0.0012708959,-0.00095302466,-0.0013741737,0.007928334
2,-0.001560968,-0.0046974556,-0.0003466763,9.674478e-06,-0.00034058266,0.002763229,-0.010124761,0.0048226793,0.003280212,-0.00062349177,-0.0002223689,-0.0006528354,0.007693346
3,-0.06940384,-0.2689804,-0.59548295,0.8336241,0.0029896016,-0.06460266,-2.9992044,5.3387704,-0.3405863,-0.12405314,-0.13446538,-0.16161981,-1.4169854
4,-0.023268487,-0.014096422,-0.003942052,0.0045195227,-0.0030346303,-0.024613908,-0.0067976546,0.008766855,0.0024733918,0.008081637,0.00788288,0.008216877,0.035811994
5,0.23989007,0.2807476,-0.004301076,0.22040005,0.019872293,-2.0160847,-0.659229,2.8922606,-0.93003076,0.10904804,0.10735695,0.08953198,-0.34946212
6,0.3993188,1.1345419,-0.2869627,0.47259113,0.081464395,-3.7494793,-0.68497556,3.0680242,-1.284311,0.34474877,0.33275053,0.30221832,-0.12992945
7,1.4573052,2.5675683,-0.369895,-0.044694353,0.7993381,-6.591792,-0.20943132,2.2102964,-1.6158133,0.6993637,0.65490663,0.5835377,-0.1406901
8,-0.024876019,-0.011764262,-0.01186957,0.006358894,-0.0034643137,-0.030043816,0.009508618,0.021640942,-0.00745881,0.0058534406,0.0054053427,0.006063824,0.034645732
9,-0.005253724,-0.005136067,-0.001178825,0.0012059326,-0.004609844,-0.00417627,0.008407591,0.0006529445,-0.008519281,0.0025242572,0.0025263126,0.002522049,0.011034924
10,-0.018531417,-0.005359427,0.00042092655,0.0018261982,-0.013698165,-0.012972366,0.030274991,-0.0050958595,-0.019305069,0.0063849203,0.006362638,0.0063860593,0.023306573
11,-0.00946713,-0.005207375,-0.0009960274,0.0010442368,-0.006673339,-0.0042296555,0.013368512,-0.0019185379,-0.008381002,0.0034859157,0.0034306482,0.003503107,0.012040647
12,3.274547,3.8677619,-1.1515156,-0.39780426,3.4375436,-16.420815,4.889597,1.2425984,-3.3737125,1.5515009,1.5140994,1.4581165,0.10808238
13,-0.078926764,0.3320332,-0.60521257,-0.019360328,0.8322305,-5.378818,5.9912157,-2.4268606,-1.3701249,0.71960723,0.7057542,0.77367866,0.524784
14,0.21567217,0.03420192,-0.002134066,0.037747286,0.16911241,-0.36930615,0.5226456,-0.7294808,-0.10802298,0.035461247,0.031552903,0.03574474,0.12680572
15,0.1761241,-0.69873226,-0.6931821,0.32947963,0.32774872,-1.9051054,4.2333856,-2.376532,-0.29580215,0.1960004,0.19605027,0.2225525,0.28801262
16,-0.15191253,-0.6792636,-0.22828995,0.09357904,-0.18066083,0.13373598,1.9244353,-1.4088365,-0.10262535,0.055438362,0.047720462,0.07400832,0.42267126
17,0.3068931,-0.63926303,-0.10580554,-0.073505685,-0.12061061,0.43438628,1.8157227,-1.8985627,-0.34884423,0.09566185,0.09183162,0.11699414,0.3251021
18,-0.18085061,0.025295887,-0.0064315,0.104804054,-0.16887188,-0.05974614,0.39669585,-0.38912407,0.29904237,-0.017201282,-0.018504126,-0.022499386,0.03739084
19,0.085888036,-0.7725603,-0.11858451,0.16450952,-0.28435758,0.7119811,2.813673,-2.4768028,-0.8530333,0.26950103,0.26615494,0.29475775,-0.10112687
20,-0.010704402,0.010061941,-0.013195391,-0.0017889693,0.0024507048,-0.000495322,-0.0015226125,-0.017467976,0.012791364,0.002910994,0.0032568781,0.0028559016,0.010846889
21,0.13688377,0.7259439,0.7044696,-0.72249395,-0.50432944,-0.78297454,0.8910301,-0.621318,-0.56864405,0.16847731,0.16977447,0.18076572,0.22241506
22,-0.008803171,-0.004572585,0.0011317205,0.0011048791,-0.014829588,-0.007858356,0.020412955,-0.012596433,0.0063733524,0.0034725007,0.0033826295,0.0036387492,0.009143352
23,-0.0030069163,-0.00057131035,-0.004095985,-0.0011151778,0.001345464,0.0017647357,0.007258708,-0.007309495,0.0025128403,-8.8290144e-05,-0.00018855116,3.528561e-05,0.0034586897
24,0.12877372,-0.49717358,-0.035539884,-0.32123825,-0.06174981,0.12995572,0.54781747,0.8818124,-0.70428586,0.0038672842,-0.0039973636,0.029789608,-0.09803145
25,-0.10883703,0.059242398,-0.14266096,-0.0056574508,-0.009528972,-0.0068813907,0.08650058,-0.08850877,0.05691972,0.013662263,0.009992858,0.011834473,0.12392228
26,-0.28787538,0.8478113,1.8229752,-2.0533054,-0.8327933,0.2633315,0.49073657,0.12340969,-0.40681586,-0.09357044,-0.10033635,-0.12479438,0.35122696
27,-0.46511912,0.517328,1.2555007,-1.115655,-0.6351023,1.2904768,-0.5196553,0.27199805,0.92280483,-0.363573,-0.3600625,-0.41383955,-0.38510177
28,-0.036515784,-0.055274803,0.026280439,0.018524408,-0.05218057,0.10878558,0.03177845,0.21756974,0.03803573,-0.055764623,-0.050470397,-0.060474895,-0.13029326
29,-0.050741676,0.008525731,-0.035134412,-0.015190097,-0.007826729,0.009746126,0.0025885776,-0.019057566,0.03597704,0.014558775,0.014591772,0.015347521,0.02661494
30,-0.051742435,0.0015375372,0.0016546438,-0.001825669,-0.024963908,0.008668357,-0.00865435,0.027802909,0.015496373,0.004802274,0.00483665,0.0052079232,0.017179694
31,-0.22322427,-0.3462869,0.96420234,-1.0248512,-0.32722163,1.0646895,-0.1301993,1.3643261,0.49490818,-0.42116913,-0.40277258,-0.46793306,-0.54446805
32,-0.039355118,-0.0012742005,-0.016308393,-0.0024341277,-0.01640136,0.013982199,0.013543283,0.024633447,0.0154218,0.0012032689,0.0013957921,0.0021375795,0.0034558289
33,-0.028754588,-0.005842623,-0.010905039,-0.0039894776,-0.018250084,0.021286257,0.023963476,0.04276499,0.001000325,-0.0053394823,-0.005388351,-0.0045621004,-0.005983306
34,0.18261977,0.86739546,1.0913677,-1.3002424,-0.5182021,0.8240246,-0.9173086,0.23236388,-0.25225192,0.03286975,0.035194315,-0.014786132,-0.26304433
35,-0.02843589,0.007139674,-0.016400214,-0.008168452,-0.003445398,0.0019746178,0.002736876,-0.012429181,0.015805585,0.009269047,0.008825304,0.009669488,0.0134585425
36,-0.13208604,-0.030445699,-0.12039204,-0.025937924,-0.058906917,0.041373916,0.18906131,0.09820683,0.00955103,-0.0029479843,-0.004533109,0.0003916503,0.036664963
37,1.8924507,0.67535263,1.1636441,-2.0792227,-0.77923685,2.2869363,-2.9726827,0.86380494,-0.9118806,0.13805747,0.13845785,0.13129003,-0.5469711
38,-0.00021726116,-0.0012218475,0.0037803384,0.003504162,-0.001981968,0.00058874703,-0.0025071723,-0.00075586594,-0.008451242,0.0021185556,0.0017940524,0.0026631006,0.0006863961
39,1.0588027,1.394943,0.9650966,-0.9165347,-0.1725789,-0.46115008,-1.4310398,0.14718446,-0.6129298,0.16051815,0.16099024,0.113458104,-0.40676
40,-0.017478121,0.051041707,0.11750127,-0.0008205661,0.011108314,-0.032815166,0.053571545,-0.19511224,-0.026382487,0.01204603,0.012110792,0.011111841,0.0041170837
41,0.16152537,0.37781033,0.33499563,0.10703683,0.043027807,-0.025714707,-0.3078801,-0.9332285,0.043020204,0.032374952,0.021983964,0.01630059,0.12874758
42,0.0005492409,-0.0007387318,0.010738341,-0.054424003,0.10190532,-0.110755876,0.119403936,-0.14807682,-0.014036079,0.0072510364,0.00613597,0.0029618556,0.07908581
43,0.022415606,-0.014694665,0.019424085,0.0054024686,0.0026042564,9.637039e-05,0.008443819,0.022431305,-0.02174575,-0.0066960435,-0.006775239,-0.0066886186,-0.024217594
44,0.013271381,0.0015574248,-0.001881451,0.00011619713,0.005952858,0.0058938386,-0.009624293,-0.014512285,-0.002892342,9.155161e-05,0.0002995932,-7.371871e-05,0.0018012472
45,0.3800686,1.0045525,0.45082262,0.0026553625,-0.12818395,-0.13306688,-1.0965531,-0.77582234,0.33674836,0.051408317,0.03294602,-0.03754962,-0.08802612
46,0.2906782,0.022823647,0.20602874,-0.0004208908,0.2586119,-0.26470563,-0.025937429,-0.32895666,-0.045604534,-0.01442799,-0.016826248,-0.04363409,-0.037628997
47,0.048868533,-0.040812172,-0.071123235,-0.010370234,0.055618417,0.06770862,0.08242395,-0.04635192,0.0141717335,-0.01988718,-0.015543359,-0.024365569,-0.040337596
48,-0.0075723478,-0.0121725965,0.022974242,0.011837773,-0.006134607,-0.008857103,0.0038226917,0.00055596005,-0.008036777,9.845585e-05,0.0017280316,-0.00058220385,0.0023384902
49,0.037416715,-0.096246466,0.108331226,0.047085613,-0.008690572,-0.02364073,0.02731931,0.09157426,-0.05665095,-0.017858531,-0.017436692,-0.01791412,-0.07328907


==> images/rnn_examples/6/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,-0.06276146,-0.02827438,0.021415653,-0.01525052,-0.046294972,0.013647041,0.0011392991,0.060714312,0.073017344,-0.014757241,-0.01153438,-0.016244998,0.02518431
1,-0.017822677,-0.008739747,0.0008659519,0.004947351,-0.00921247,0.013871144,-0.029422056,0.031260546,0.0099217165,-0.0012708959,-0.00095302466,-0.0013741737,0.007928334
2,-0.001560968,-0.0046974556,-0.0003466763,9.674478e-06,-0.00034058266,0.002763229,-0.010124761,0.0048226793,0.003280212,-0.00062349177,-0.0002223689,-0.0006528354,0.007693346
3,-0.06940384,-0.2689804,-0.59548295,0.8336241,0.0029896016,-0.06460266,-2.9992044,5.3387704,-0.3405863,-0.12405314,-0.13446538,-0.16161981,-1.4169854
4,-0.023268487,-0.014096422,-0.003942052,0.0045195227,-0.0030346303,-0.024613908,-0.0067976546,0.008766855,0.0024733918,0.008081637,0.00788288,0.008216877,0.035811994
5,0.23989007,0.2807476,-0.004301076,0.22040005,0.019872293,-2.0160847,-0.659229,2.8922606,-0.93003076,0.10904804,0.10735695,0.08953198,-0.34946212
6,0.3993188,1.1345419,-0.2869627,0.47259113,0.081464395,-3.7494793,-0.68497556,3.0680242,-1.284311,0.34474877,0.33275053,0.30221832,-0.12992945
7,1.4573052,2.5675683,-0.369895,-0.044694353,0.7993381,-6.591792,-0.20943132,2.2102964,-1.6158133,0.6993637,0.65490663,0.5835377,-0.1406901
8,-0.024876019,-0.011764262,-0.01186957,0.006358894,-0.0034643137,-0.030043816,0.009508618,0.021640942,-0.00745881,0.0058534406,0.0054053427,0.006063824,0.034645732
9,-0.005253724,-0.005136067,-0.001178825,0.0012059326,-0.004609844,-0.00417627,0.008407591,0.0006529445,-0.008519281,0.0025242572,0.0025263126,0.002522049,0.011034924
10,-0.018531417,-0.005359427,0.00042092655,0.0018261982,-0.013698165,-0.012972366,0.030274991,-0.0050958595,-0.019305069,0.0063849203,0.006362638,0.0063860593,0.023306573
11,-0.00946713,-0.005207375,-0.0009960274,0.0010442368,-0.006673339,-0.0042296555,0.013368512,-0.0019185379,-0.008381002,0.0034859157,0.0034306482,0.003503107,0.012040647
12,3.274547,3.8677619,-1.1515156,-0.39780426,3.4375436,-16.420815,4.889597,1.2425984,-3.3737125,1.5515009,1.5140994,1.4581165,0.10808238
13,-0.078926764,0.3320332,-0.60521257,-0.019360328,0.8322305,-5.378818,5.9912157,-2.4268606,-1.3701249,0.71960723,0.7057542,0.77367866,0.524784
14,0.21567217,0.03420192,-0.002134066,0.037747286,0.16911241,-0.36930615,0.5226456,-0.7294808,-0.10802298,0.035461247,0.031552903,0.03574474,0.12680572
15,0.1761241,-0.69873226,-0.6931821,0.32947963,0.32774872,-1.9051054,4.2333856,-2.376532,-0.29580215,0.1960004,0.19605027,0.2225525,0.28801262
16,-0.15191253,-0.6792636,-0.22828995,0.09357904,-0.18066083,0.13373598,1.9244353,-1.4088365,-0.10262535,0.055438362,0.047720462,0.07400832,0.42267126
17,0.3068931,-0.63926303,-0.10580554,-0.073505685,-0.12061061,0.43438628,1.8157227,-1.8985627,-0.34884423,0.09566185,0.09183162,0.11699414,0.3251021
18,-0.18085061,0.025295887,-0.0064315,0.104804054,-0.16887188,-0.05974614,0.39669585,-0.38912407,0.29904237,-0.017201282,-0.018504126,-0.022499386,0.03739084
19,0.085888036,-0.7725603,-0.11858451,0.16450952,-0.28435758,0.7119811,2.813673,-2.4768028,-0.8530333,0.26950103,0.26615494,0.29475775,-0.10112687
20,-0.010704402,0.010061941,-0.013195391,-0.0017889693,0.0024507048,-0.000495322,-0.0015226125,-0.017467976,0.012791364,0.002910994,0.0032568781,0.0028559016,0.010846889
21,0.13688377,0.7259439,0.7044696,-0.72249395,-0.50432944,-0.78297454,0.8910301,-0.621318,-0.56864405,0.16847731,0.16977447,0.18076572,0.22241506
22,-0.008803171,-0.004572585,0.0011317205,0.0011048791,-0.014829588,-0.007858356,0.020412955,-0.012596433,0.0063733524,0.0034725007,0.0033826295,0.0036387492,0.009143352
23,-0.0030069163,-0.00057131035,-0.004095985,-0.0011151778,0.001345464,0.0017647357,0.007258708,-0.007309495,0.0025128403,-8.8290144e-05,-0.00018855116,3.528561e-05,0.0034586897
24,0.12877372,-0.49717358,-0.035539884,-0.32123825,-0.06174981,0.12995572,0.54781747,0.8818124,-0.70428586,0.0038672842,-0.0039973636,0.029789608,-0.09803145
25,-0.10883703,0.059242398,-0.14266096,-0.0056574508,-0.009528972,-0.0068813907,0.08650058,-0.08850877,0.05691972,0.013662263,0.009992858,0.011834473,0.12392228
26,-0.28787538,0.8478113,1.8229752,-2.0533054,-0.8327933,0.2633315,0.49073657,0.12340969,-0.40681586,-0.09357044,-0.10033635,-0.12479438,0.35122696
27,-0.46511912,0.517328,1.2555007,-1.115655,-0.6351023,1.2904768,-0.5196553,0.27199805,0.92280483,-0.363573,-0.3600625,-0.41383955,-0.38510177
28,-0.036515784,-0.055274803,0.026280439,0.018524408,-0.05218057,0.10878558,0.03177845,0.21756974,0.03803573,-0.055764623,-0.050470397,-0.060474895,-0.13029326
29,-0.050741676,0.008525731,-0.035134412,-0.015190097,-0.007826729,0.009746126,0.0025885776,-0.019057566,0.03597704,0.014558775,0.014591772,0.015347521,0.02661494
30,-0.051742435,0.0015375372,0.0016546438,-0.001825669,-0.024963908,0.008668357,-0.00865435,0.027802909,0.015496373,0.004802274,0.00483665,0.0052079232,0.017179694
31,-0.22322427,-0.3462869,0.96420234,-1.0248512,-0.32722163,1.0646895,-0.1301993,1.3643261,0.49490818,-0.42116913,-0.40277258,-0.46793306,-0.54446805
32,-0.039355118,-0.0012742005,-0.016308393,-0.0024341277,-0.01640136,0.013982199,0.013543283,0.024633447,0.0154218,0.0012032689,0.0013957921,0.0021375795,0.0034558289
33,-0.028754588,-0.005842623,-0.010905039,-0.0039894776,-0.018250084,0.021286257,0.023963476,0.04276499,0.001000325,-0.0053394823,-0.005388351,-0.0045621004,-0.005983306
34,0.18261977,0.86739546,1.0913677,-1.3002424,-0.5182021,0.8240246,-0.9173086,0.23236388,-0.25225192,0.03286975,0.035194315,-0.014786132,-0.26304433
35,-0.02843589,0.007139674,-0.016400214,-0.008168452,-0.003445398,0.0019746178,0.002736876,-0.012429181,0.015805585,0.009269047,0.008825304,0.009669488,0.0134585425
36,-0.13208604,-0.030445699,-0.12039204,-0.025937924,-0.058906917,0.041373916,0.18906131,0.09820683,0.00955103,-0.0029479843,-0.004533109,0.0003916503,0.036664963
37,1.8924507,0.67535263,1.1636441,-2.0792227,-0.77923685,2.2869363,-2.9726827,0.86380494,-0.9118806,0.13805747,0.13845785,0.13129003,-0.5469711
38,-0.00021726116,-0.0012218475,0.0037803384,0.003504162,-0.001981968,0.00058874703,-0.0025071723,-0.00075586594,-0.008451242,0.0021185556,0.0017940524,0.0026631006,0.0006863961
39,1.0588027,1.394943,0.9650966,-0.9165347,-0.1725789,-0.46115008,-1.4310398,0.14718446,-0.6129298,0.16051815,0.16099024,0.113458104,-0.40676
40,-0.017478121,0.051041707,0.11750127,-0.0008205661,0.011108314,-0.032815166,0.053571545,-0.19511224,-0.026382487,0.01204603,0.012110792,0.011111841,0.0041170837
41,0.16152537,0.37781033,0.33499563,0.10703683,0.043027807,-0.025714707,-0.3078801,-0.9332285,0.043020204,0.032374952,0.021983964,0.01630059,0.12874758
42,0.0005492409,-0.0007387318,0.010738341,-0.054424003,0.10190532,-0.110755876,0.119403936,-0.14807682,-0.014036079,0.0072510364,0.00613597,0.0029618556,0.07908581
43,0.022415606,-0.014694665,0.019424085,0.0054024686,0.0026042564,9.637039e-05,0.008443819,0.022431305,-0.02174575,-0.0066960435,-0.006775239,-0.0066886186,-0.024217594
44,0.013271381,0.0015574248,-0.001881451,0.00011619713,0.005952858,0.0058938386,-0.009624293,-0.014512285,-0.002892342,9.155161e-05,0.0002995932,-7.371871e-05,0.0018012472
45,0.3800686,1.0045525,0.45082262,0.0026553625,-0.12818395,-0.13306688,-1.0965531,-0.77582234,0.33674836,0.051408317,0.03294602,-0.03754962,-0.08802612
46,0.2906782,0.022823647,0.20602874,-0.0004208908,0.2586119,-0.26470563,-0.025937429,-0.32895666,-0.045604534,-0.01442799,-0.016826248,-0.04363409,-0.037628997
47,0.048868533,-0.040812172,-0.071123235,-0.010370234,0.055618417,0.06770862,0.08242395,-0.04635192,0.0141717335,-0.01988718,-0.015543359,-0.024365569,-0.040337596
48,-0.0075723478,-0.0121725965,0.022974242,0.011837773,-0.006134607,-0.008857103,0.0038226917,0.00055596005,-0.008036777,9.845585e-05,0.0017280316,-0.00058220385,0.0023384902
49,0.037416715,-0.096246466,0.108331226,0.047085613,-0.008690572,-0.02364073,0.02731931,0.09157426,-0.05665095,-0.017858531,-0.017436692,-0.01791412,-0.07328907


==> images/rnn_examples/6/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47527546,0.4664705,0.48923948,0.47008476,0.37323058,0.48911557,0.47766754,0.4845355,0.4838376,0.4847283,0.4822838,0.488109,0.4893974,0.47266102,0.65016127,0.47180182,0.46597806,0.48625067,0.48869774,0.6007965,0.45863923,0.5634792,0.47194642,0.4878263,0.4693418,0.48808447,0.4873865,0.4863921,0.46252903,0.660336,0.47692195,0.68188745
1,0.47453684,0.45792925,0.48973808,0.46414575,0.3152701,0.4883228,0.47365645,0.48164442,0.4845267,0.4797572,0.47826284,0.48575848,0.48795477,0.46730033,0.5462321,0.46342432,0.4571913,0.48333624,0.48773658,0.5871528,0.4468851,0.52885205,0.4649891,0.4869283,0.46725705,0.48737735,0.4869921,0.48433676,0.4551199,0.73955745,0.5286668,0.6868582
2,0.46889713,0.45277843,0.484184,0.45899445,0.3590706,0.48499572,0.46879733,0.4786651,0.4775827,0.4795957,0.47497615,0.48213616,0.484807,0.46238494,0.61782813,0.4590302,0.45098186,0.4813665,0.4855573,0.6131799,0.44572753,0.5652615,0.46042454,0.48301008,0.55900484,0.4823738,0.48221943,0.48242995,0.45577058,0.69084686,0.49526018,0.7242621
3,0.49706888,0.4966623,0.4971817,0.5016957,0.47526526,0.49781555,0.4968057,0.4975073,0.49687344,0.49691364,0.49763408,0.49653363,0.4965722,0.4970422,0.5229346,0.49941555,0.49763045,0.49748832,0.49732256,0.5308873,0.49464288,0.48832312,0.49491808,0.49680823,0.49293917,0.4974863,0.49639717,0.49747857,0.48964533,0.5640329,0.4908213,0.6013358
4,0.47401476,0.46464592,0.48747936,0.47059372,0.36539862,0.48758754,0.4758104,0.48301953,0.48226157,0.4826509,0.4806377,0.48571715,0.48766816,0.47115132,0.6533504,0.47122702,0.4649121,0.48489317,0.4871388,0.6173913,0.45633855,0.55827314,0.46938908,0.48591393,0.46317834,0.48645833,0.48501432,0.48489904,0.45751086,0.689254,0.4645429,0.7363761
5,0.4966671,0.49598312,0.4971749,0.5003214,0.476133,0.49777123,0.4965583,0.49716988,0.4969306,0.49695203,0.4971761,0.49647704,0.49663416,0.49649397,0.5278691,0.49809143,0.4967104,0.49757594,0.4972775,0.53528374,0.49470344,0.4924219,0.49426714,0.49693874,0.49401262,0.49754348,0.4963026,0.4975194,0.4899224,0.5620033,0.48538095,0.6098998
6,0.49727014,0.49734378,0.49815083,0.5003361,0.47590867,0.49838957,0.49755192,0.49800804,0.4980958,0.4974619,0.49798208,0.49735084,0.49753162,0.49776378,0.5239188,0.49914256,0.49812546,0.49829105,0.49774316,0.53266656,0.4953272,0.4986229,0.49598926,0.4977594,0.4781731,0.49853802,0.49733168,0.49803093,0.490943,0.5539625,0.4863251,0.59464395
7,0.497471,0.49831212,0.4986038,0.5011886,0.4728174,0.49861494,0.49816704,0.4982509,0.4986555,0.4977073,0.49838868,0.49781206,0.4977669,0.4983552,0.5327215,0.5002144,0.49927452,0.4985705,0.49780113,0.53590155,0.49600944,0.49811456,0.49655268,0.49808097,0.46203747,0.49899057,0.497608,0.4981338,0.4904282,0.5576322,0.48277518,0.59689003
8,0.46784505,0.45613307,0.4853066,0.461976,0.33515596,0.48513708,0.4703873,0.47896367,0.47899866,0.4793601,0.47603205,0.4831557,0.48507345,0.46441883,0.6804458,0.4637011,0.45593002,0.4818386,0.48456573,0.64676887,0.4463927,0.57164395,0.4618965,0.4833705,0.4630844,0.48396304,0.48234287,0.48172972,0.44894293,0.72343475,0.45805916,0.77124727
9,0.4495204,0.42727566,0.4759758,0.4352199,0.27116978,0.4764811,0.45159128,0.46628478,0.46559393,0.468148,0.4609454,0.4728737,0.476061,0.44213772,0.7205374,0.43839288,0.42546916,0.47108236,0.47654742,0.7017234,0.41494948,0.6099251,0.438097,0.4736934,0.5387133,0.4736889,0.47255588,0.471896,0.42693794,0.7927583,0.45731133,0.8450355
10,0.46651295,0.4518354,0.48362622,0.4609419,0.3144487,0.483443,0.46748298,0.47651044,0.4771849,0.4766302,0.47344145,0.48063907,0.48253852,0.4613806,0.6605146,0.46128094,0.4519666,0.47958866,0.48314378,0.6538609,0.44126898,0.5468728,0.45698726,0.48120302,0.48125303,0.48192698,0.48015416,0.47978354,0.44331655,0.7639409,0.46169588,0.80122155
11,0.46478793,0.4488971,0.48201126,0.4576108,0.328128,0.48252276,0.46549752,0.47542533,0.47498864,0.4764679,0.47203904,0.4795324,0.4818518,0.45894492,0.6690308,0.45793593,0.44823095,0.4788742,0.48275942,0.65048957,0.44016886,0.5606066,0.45513448,0.4801713,0.5220797,0.48027477,0.4789312,0.47934628,0.44486976,0.7441599,0.46355245,0.79471743
12,0.50052655,0.5015423,0.49858695,0.5074206,0.48231268,0.4988372,0.49968988,0.49885085,0.49932316,0.49869734,0.49963805,0.49784756,0.49713075,0.50088185,0.5198643,0.50509393,0.50318396,0.49917975,0.49840638,0.53015864,0.5011866,0.45571557,0.49736607,0.4980979,0.48838055,0.4990555,0.49740523,0.4989636,0.49247983,0.56692135,0.47608522,0.61340463
13,0.49744174,0.49700752,0.49807978,0.5006236,0.47352546,0.4981092,0.4971541,0.4977459,0.4979971,0.4973313,0.49768353,0.4971708,0.49722856,0.4974587,0.53010267,0.4998764,0.49790618,0.498134,0.49766126,0.5318851,0.49534246,0.4822829,0.4954352,0.49757978,0.48436093,0.49833894,0.49701846,0.49801496,0.4910682,0.55472535,0.48305613,0.5964316
14,0.4949,0.49246514,0.49650764,0.49507418,0.4778298,0.49688128,0.4946139,0.49599913,0.4957184,0.49613243,0.49544153,0.4959084,0.49666098,0.4936968,0.5400395,0.49411896,0.4924725,0.49678847,0.49696794,0.5306865,0.49181274,0.5066573,0.49267328,0.49636805,0.5028038,0.49648103,0.49566114,0.49679616,0.49055302,0.54350525,0.48665112,0.5860679
15,0.49857584,0.49957085,0.49943545,0.50178885,0.47397137,0.49948788,0.4990129,0.4993458,0.49955365,0.49858204,0.49941,0.4985753,0.4983033,0.49983054,0.5156617,0.5012303,0.5002285,0.49929333,0.49856597,0.5308054,0.49647978,0.4956468,0.4978847,0.49889618,0.47520524,0.500045,0.4988862,0.49902877,0.49265692,0.5468618,0.49280873,0.5765911
16,0.49689516,0.49730945,0.49860108,0.49972478,0.471805,0.498828,0.4975888,0.49825707,0.49831277,0.4981854,0.4982477,0.4979945,0.4975017,0.49801758,0.5294536,0.49948853,0.4979989,0.49863315,0.49793032,0.535331,0.49508908,0.49866083,0.4958358,0.49828044,0.48719132,0.49929628,0.49809647,0.49845466,0.49149647,0.5502878,0.4868069,0.5898126
17,0.49753505,0.49845022,0.4989345,0.5010892,0.47181296,0.4992094,0.4983963,0.4986489,0.49885774,0.49862278,0.49882272,0.49833348,0.4975982,0.49902913,0.52532023,0.5005822,0.49938515,0.49906507,0.49813226,0.5350578,0.49623838,0.49769256,0.49650684,0.4986422,0.48407748,0.49981916,0.4984573,0.49877283,0.49157947,0.55532473,0.48579517,0.5953685
18,0.4915945,0.48951027,0.4959355,0.49283132,0.44863752,0.49612603,0.49259678,0.49431917,0.4945151,0.49483657,0.49389064,0.49528593,0.49511075,0.4914725,0.56474394,0.4925474,0.49027687,0.49551272,0.495446,0.55266345,0.48743197,0.5139089,0.4891467,0.4955246,0.4811794,0.49625418,0.4949244,0.49534488,0.48415998,0.5858218,0.47469732,0.6306117
19,0.4974709,0.497842,0.49869925,0.5008257,0.47292045,0.49893934,0.49803993,0.49818283,0.49867126,0.4984726,0.49833894,0.49807826,0.49734172,0.49840963,0.52444565,0.5001174,0.49872568,0.49884224,0.49801567,0.53602576,0.49647298,0.49118692,0.4956618,0.49844855,0.48991197,0.49941847,0.49804577,0.4986377,0.4917153,0.55734533,0.4835978,0.599916
20,0.4398337,0.40575805,0.47195587,0.41207182,0.22438683,0.47244635,0.43997532,0.4588072,0.45953932,0.45996186,0.450764,0.46660885,0.4724481,0.42710385,0.6426061,0.41501784,0.40137592,0.46450603,0.47296023,0.6980504,0.38931322,0.6543554,0.4241863,0.4692456,0.6047024,0.46849304,0.46877265,0.46596253,0.41548157,0.8303181,0.5269623,0.8348941
21,0.49798033,0.49995065,0.4981832,0.5054495,0.4696913,0.49816823,0.4982016,0.4983285,0.4981277,0.49805573,0.4986793,0.49762654,0.49656826,0.49910936,0.56180555,0.50432014,0.50174594,0.49845538,0.49737325,0.54861027,0.49774146,0.46808815,0.495801,0.4976015,0.46463698,0.4988738,0.4969067,0.49824363,0.48926416,0.5739027,0.46458447,0.6330126
22,0.46967185,0.44417617,0.4884652,0.45166686,0.25625739,0.48550996,0.46601135,0.47670856,0.4823253,0.4728132,0.47124913,0.48158684,0.48554492,0.45734897,0.49340132,0.4509531,0.44278726,0.4787265,0.48504528,0.5879557,0.4291454,0.5205125,0.45484415,0.484302,0.4520195,0.48479232,0.48442665,0.48057258,0.4445461,0.79504776,0.5665182,0.70144093
23,0.46982485,0.45816854,0.4849837,0.466657,0.33845153,0.4848116,0.4707973,0.47949922,0.47914478,0.47905797,0.47652277,0.48235047,0.4844049,0.46576968,0.66356564,0.46701014,0.4584926,0.4817773,0.48461354,0.643648,0.4477318,0.54823154,0.4624703,0.4828346,0.47083932,0.4835123,0.48170635,0.4819416,0.44913068,0.73067605,0.45964485,0.78051466
24,0.4960791,0.4951721,0.49646717,0.5006266,0.4739634,0.4968878,0.4954049,0.49642327,0.49604833,0.4964349,0.49633873,0.49576327,0.4957723,0.4954296,0.5468989,0.49860254,0.49609822,0.49694127,0.49673474,0.5412514,0.4941992,0.47781664,0.49280873,0.49613366,0.4998758,0.49665952,0.49522778,0.49701694,0.48893878,0.56756437,0.4763854,0.62317395
25,0.48987296,0.48335257,0.49502543,0.4877468,0.42202383,0.49462602,0.4888962,0.49230042,0.4930757,0.49123836,0.4908396,0.49307755,0.49430764,0.4866763,0.5387236,0.48659196,0.48347977,0.4930182,0.4943843,0.5457735,0.47915277,0.5038144,0.48505184,0.49390563,0.47865966,0.49434906,0.49340653,0.49349573,0.48016346,0.6115351,0.49895453,0.6204718
26,0.49965322,0.5020129,0.49922195,0.5062925,0.47756538,0.49914578,0.5000023,0.49940336,0.49966437,0.49866822,0.49998683,0.49854466,0.49811196,0.500903,0.5396242,0.504766,0.5037295,0.49938273,0.49829045,0.5339027,0.50018126,0.47757268,0.49864304,0.4986492,0.4485975,0.49977478,0.49804512,0.49895945,0.49188876,0.55775255,0.47299415,0.60397065
27,0.49722338,0.49860498,0.49858797,0.501768,0.47368464,0.4985085,0.4980057,0.4982051,0.49842593,0.49808866,0.49837956,0.4980112,0.49764702,0.49818853,0.55387986,0.50122243,0.49973992,0.498616,0.49767798,0.54007596,0.49703956,0.489248,0.49624813,0.49816895,0.45912355,0.4990467,0.49745703,0.4983501,0.49110708,0.5506904,0.47162133,0.6036994
28,0.4945675,0.49270996,0.4967598,0.4948877,0.47736764,0.497043,0.4947817,0.49601263,0.49598464,0.49640095,0.49549708,0.49622482,0.49680236,0.49364907,0.54677117,0.49394578,0.49262688,0.49695686,0.49698317,0.5343427,0.49213684,0.50978035,0.4926171,0.49665862,0.4974113,0.49670708,0.495809,0.49692023,0.49051344,0.5435858,0.4831296,0.5884986
29,0.4789338,0.47043326,0.4901773,0.47390887,0.39397538,0.49027815,0.48014218,0.4861859,0.48593688,0.48656937,0.4839668,0.4887303,0.490197,0.47613427,0.61435425,0.47472957,0.46973112,0.48808047,0.49008647,0.59489805,0.46446076,0.55253196,0.4744616,0.489091,0.49406657,0.48932174,0.48845124,0.48827118,0.4679446,0.6429165,0.47803894,0.6815837
30,0.4738336,0.46571088,0.48805752,0.47266734,0.34989673,0.48765182,0.4761278,0.48269463,0.48290315,0.48283127,0.48082966,0.48631236,0.48702782,0.4717399,0.6735075,0.4738304,0.4667024,0.48487812,0.48683336,0.63348514,0.45735073,0.54124486,0.46830538,0.4860983,0.44154865,0.48712415,0.4851804,0.48479983,0.4551629,0.71214455,0.4477105,0.75912863
31,0.49800408,0.49751568,0.497621,0.50202787,0.4858197,0.49805796,0.49753067,0.49740848,0.49758044,0.49813718,0.49774387,0.49734566,0.4969452,0.497334,0.5377006,0.49974835,0.49829566,0.49823523,0.4979709,0.5275314,0.49865988,0.47569805,0.49482572,0.49757245,0.50534296,0.4978042,0.49661183,0.49829417,0.4930354,0.55191797,0.4764268,0.5978019
32,0.47901607,0.4720311,0.490274,0.47738412,0.38360885,0.49019948,0.4806822,0.48624617,0.48597056,0.48646176,0.48453426,0.48891225,0.48977977,0.4769259,0.6425741,0.47793782,0.47243175,0.4880212,0.48960385,0.601517,0.4657763,0.5398981,0.47463253,0.48896095,0.4621489,0.48961824,0.48810002,0.48813626,0.46536624,0.66128594,0.4623083,0.70754486
33,0.486069,0.48110333,0.4925456,0.48619634,0.43046615,0.49295816,0.4867303,0.49018943,0.48977,0.49111238,0.48919785,0.4918535,0.49229965,0.48409492,0.6060096,0.48539612,0.4814308,0.4918289,0.492785,0.57183444,0.47907034,0.5167897,0.48172927,0.4920352,0.49442324,0.49224043,0.49093947,0.4920763,0.4771545,0.61159307,0.46483898,0.66879463
34,0.4971708,0.4986919,0.4981832,0.5032514,0.46852523,0.4981086,0.49792853,0.49763882,0.49796394,0.49766964,0.4982063,0.49782187,0.49713427,0.49791205,0.57106805,0.50176036,0.5003204,0.49815857,0.49735847,0.5412181,0.49778855,0.47916865,0.4954468,0.49767485,0.45129994,0.49856088,0.49679452,0.49786684,0.48934424,0.5705623,0.4618513,0.62065786
35,0.4572814,0.43830308,0.4800247,0.44398057,0.3064933,0.4804968,0.45923167,0.4718085,0.4711037,0.4736551,0.46708798,0.47749677,0.4802882,0.4510335,0.69041884,0.4472392,0.4364491,0.4759738,0.4804742,0.6696142,0.42837653,0.6012961,0.44799265,0.47835276,0.53647023,0.47823837,0.47735494,0.47681662,0.44023702,0.74193853,0.46421823,0.7990727
36,0.49067044,0.48612466,0.49438012,0.49155498,0.4411897,0.49454454,0.4902447,0.4925048,0.49281135,0.49266368,0.49174258,0.49321324,0.49370542,0.4884592,0.5609963,0.49003297,0.48662415,0.49367997,0.4944617,0.5554135,0.48385602,0.4912769,0.4858976,0.4937153,0.49862728,0.4940157,0.49270424,0.49386597,0.48124617,0.60643244,0.4770919,0.6477732
37,0.49859852,0.50035244,0.49849737,0.50477886,0.4785548,0.49839324,0.4989014,0.49844718,0.49860847,0.49816996,0.49899033,0.4981109,0.49770355,0.49918106,0.562248,0.5032276,0.5019249,0.49873352,0.49791145,0.5340328,0.4995743,0.47558016,0.49717525,0.49800375,0.45503694,0.49875605,0.49709892,0.49840435,0.49135315,0.5581591,0.46577233,0.6056438
38,0.48664305,0.48128986,0.49342343,0.48511267,0.42510867,0.4933773,0.48718226,0.49070626,0.49095336,0.4907777,0.48941052,0.49216166,0.49318033,0.48451087,0.58659804,0.48467895,0.48126566,0.49209633,0.4931491,0.56858903,0.47755277,0.521568,0.48283637,0.49256825,0.48119065,0.492859,0.4916936,0.4921642,0.4771551,0.61176336,0.47751617,0.65055704
39,0.49761197,0.49793917,0.49821043,0.50158674,0.47633922,0.4981839,0.4977755,0.49770603,0.49816343,0.497672,0.49794,0.49766693,0.49752688,0.49753487,0.5477278,0.49995965,0.49885762,0.49826062,0.4977889,0.53347623,0.49732196,0.48546433,0.4956308,0.49779356,0.46926057,0.49833125,0.49697888,0.4980395,0.4912743,0.5569677,0.47558123,0.59739935
40,0.4933549,0.49172327,0.49631894,0.49460608,0.465754,0.49649802,0.49390972,0.4952806,0.49531037,0.4954756,0.49487627,0.49571347,0.49617997,0.4926617,0.5623702,0.49352556,0.4918883,0.4961919,0.49626762,0.54361176,0.4902267,0.5108389,0.49135482,0.49593443,0.48162836,0.4961884,0.4951194,0.49604258,0.4872461,0.5625546,0.4794184,0.60552275
41,0.4953314,0.4944027,0.49728954,0.4965876,0.47876227,0.4975226,0.4957246,0.49669704,0.4966156,0.49694628,0.49641868,0.49690616,0.4972294,0.49484673,0.550411,0.49546167,0.49442196,0.49742046,0.49736136,0.5333591,0.49376923,0.5090079,0.49373496,0.49708456,0.48821524,0.49725062,0.4964027,0.4973568,0.4911281,0.543068,0.48318163,0.58268106
42,0.49317107,0.4903687,0.49729225,0.49313042,0.44293183,0.49683678,0.49347076,0.49521574,0.49611023,0.49450612,0.49455044,0.49606922,0.4965039,0.49186373,0.5454887,0.49211013,0.49055073,0.4957646,0.49628258,0.5386954,0.48709473,0.5085575,0.49057725,0.4963587,0.4593128,0.49688214,0.49597338,0.49584416,0.4853486,0.584253,0.4940031,0.5921889
43,0.46063432,0.43740457,0.4822875,0.44260812,0.29262042,0.48196524,0.4602115,0.47285295,0.4741418,0.47275084,0.46742243,0.47818765,0.48207632,0.4512919,0.5965042,0.44390136,0.43461642,0.47627777,0.48212907,0.6349582,0.42556867,0.5891227,0.44920358,0.47994602,0.5405734,0.47956273,0.47960055,0.47756788,0.44234693,0.7556169,0.52268916,0.7470098
44,0.4832659,0.47746688,0.49082527,0.48382288,0.41592064,0.49112296,0.48385626,0.48840126,0.4874547,0.4885363,0.48705655,0.48990774,0.49091315,0.4806911,0.62751293,0.48276103,0.47783068,0.48970258,0.49116206,0.5850715,0.47319725,0.51972085,0.47880527,0.48988235,0.48349643,0.4900363,0.48873225,0.48988813,0.47115767,0.6361694,0.4670247,0.686949
45,0.49705994,0.49730852,0.49739054,0.5015778,0.47890154,0.4978105,0.49719438,0.49746305,0.49719474,0.4971114,0.49763587,0.49688563,0.4971005,0.4969432,0.54501265,0.49885893,0.49814984,0.49776876,0.4974292,0.53269106,0.49629432,0.49722987,0.49519983,0.49707547,0.47391832,0.49756268,0.49629062,0.49756938,0.49007076,0.5614958,0.48039624,0.60371345
46,0.49280867,0.49004906,0.4959212,0.49246445,0.46729115,0.4964376,0.49299964,0.49510315,0.49477202,0.49514243,0.4942855,0.49512565,0.4959975,0.4918163,0.5383351,0.49127224,0.48971784,0.49586022,0.49618003,0.54163176,0.48811847,0.51848143,0.49055853,0.49568897,0.50465024,0.49588388,0.49510556,0.49589726,0.4876169,0.5589833,0.49158922,0.5993577
47,0.4849066,0.4821058,0.49337325,0.4870967,0.3995279,0.4929263,0.48695746,0.49034452,0.49068654,0.4897125,0.48956972,0.49206805,0.49240178,0.4848645,0.6247099,0.48732778,0.48336342,0.49136633,0.4918545,0.59362465,0.47524935,0.51777333,0.4824367,0.49183744,0.42980283,0.49309504,0.49118146,0.4908226,0.4699993,0.653517,0.46033928,0.692648
48,0.48772684,0.48244762,0.49280837,0.48702714,0.44480595,0.49348852,0.48802176,0.4908828,0.49062994,0.4916349,0.48996004,0.49206153,0.49314815,0.48518774,0.581609,0.48475188,0.48217633,0.4925321,0.49362338,0.55917156,0.48094556,0.5247821,0.48355222,0.49245712,0.5064317,0.49229082,0.4912991,0.49254814,0.47924474,0.60206836,0.48065278,0.64699316
49,0.4785246,0.46547264,0.49049786,0.47131354,0.35302898,0.48971355,0.47785974,0.4843292,0.48623964,0.4833361,0.4816568,0.48745358,0.48944056,0.4726771,0.5687196,0.47019753,0.4649359,0.486146,0.4893432,0.5842634,0.4577918,0.52682114,0.47036374,0.488472,0.47367212,0.4888492,0.4880103,0.486812,0.46235916,0.6994432,0.50741607,0.6861392


==> images/rnn_examples/6/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.047999285,0.07832014,0.04280995,0.078361735,0.3911759,0.022827113,0.06297888,0.030276693,0.068042524,0.039924357,0.00021470059,0.037843853,-0.0054143723,-0.012515778,0.18602628,0.058857918,0.064772256,0.01692292,-0.008377515,-0.38855463,0.22004598,-0.48882166,0.0037082897,0.04404881,0.07772405,0.06379867,0.085023835,0.00088458485,0.0464003,-0.1812025,0.38372117,0.2518641
1,-0.08301751,0.11570325,0.05441916,0.14019889,0.60842365,0.042120956,0.08531274,0.04246087,0.060264375,0.013818115,0.0018938404,0.03731062,0.023581099,-0.014570092,0.33078453,0.081815615,0.09305998,0.013586604,-0.0048145037,-0.74571675,0.17492843,-0.58040637,0.0066582733,0.06860521,-0.018791132,0.08536938,0.12923543,-0.008242322,0.0514863,-0.20379238,0.55139446,0.07885229
2,-0.05887233,0.06354897,0.023928508,0.10003572,0.2703189,0.017441671,0.052165903,0.008208602,0.024976255,0.006087831,-0.0141131235,0.034905657,-0.0077810823,-0.045525815,0.035089653,0.041706532,0.0508098,0.018847283,-0.02819884,-0.5851492,0.1265284,-0.2977445,-0.031612404,0.037451394,-0.15644114,0.06551595,0.096547954,-0.012830535,0.034024358,-0.15993187,0.46053106,0.107214086
3,-0.023166465,0.004303222,-0.005406045,0.019518519,0.09930136,0.0044768974,0.005230698,-0.009085778,-0.008905995,-0.006201249,-0.010343714,-0.00395341,0.010393785,-0.019765737,0.21441877,-0.013156955,0.0012680928,0.005350626,-0.0060625672,-0.22772071,-0.13091125,0.02164367,-0.01652255,0.0122464625,0.012155232,0.0097298445,0.014371862,-0.0064594354,-0.010218695,0.023963694,0.07174238,0.29952797
4,-0.059478194,0.07820112,0.038629897,0.08811259,0.35361776,0.02527339,0.06624373,0.017986042,0.054686017,0.03515847,-0.010838452,0.02778969,-0.0012393513,-0.023703594,0.31890717,0.041869763,0.066214114,0.023475919,-0.018445423,-0.52503645,0.15347543,-0.52224743,-0.0003883913,0.045041908,0.13004056,0.06305396,0.08495664,-0.009838137,0.03631517,-0.1815824,0.40592492,0.23501772
5,-0.030938879,0.009824525,0.00048500576,0.023365295,0.05214472,0.010939461,0.011993684,-0.0057760896,-0.001395558,0.0023155953,-0.010064091,-0.0017788527,0.015769664,-0.017524602,0.21135576,-0.011091879,0.007893113,0.008303215,-0.002596989,-0.21230747,-0.10197081,-0.035364255,-0.011012562,0.019518461,0.037752245,0.013407915,0.01908975,-0.009047695,-0.004849932,-0.044120762,0.084675625,0.22525483
6,-0.027892506,0.01458309,0.008331201,0.021506352,0.08526971,0.010871115,0.014334043,-0.0010265509,0.009644316,0.0063855974,-0.007957452,-0.0009007703,0.016269961,-0.010217017,0.2268413,-0.0033554076,0.012956674,0.0083811395,0.0014686397,-0.1751663,-0.061702367,-0.10514913,-0.004339312,0.021453995,0.08593498,0.01379707,0.020289576,-0.0075518014,-0.00028535165,-0.05935605,0.079246774,0.17171107
7,-0.03251583,0.021883365,0.013558471,0.023757357,0.121394955,0.015057245,0.019766815,0.0038745499,0.019369131,0.013732388,-0.005779029,0.0011354992,0.019617943,-0.006131512,0.26886797,0.002042924,0.019461619,0.007886911,0.0058166995,-0.16264462,-0.05527925,-0.147948,0.0030201583,0.026906664,0.13261952,0.016804332,0.02345168,-0.007069266,0.002947903,-0.063435614,0.08468114,0.20078236
8,-0.08627432,0.10646709,0.057914242,0.11480902,0.44241276,0.039854784,0.087537766,0.030706892,0.08407317,0.052046783,-0.008454286,0.04131766,0.009327833,-0.023715727,0.38819644,0.06495505,0.09215711,0.025344238,-0.009269214,-0.5946533,0.22682825,-0.6396537,0.007810456,0.06808822,0.13760474,0.08315709,0.114451975,-0.010290157,0.052898865,-0.28765875,0.49002102,0.19805533
9,-0.120001316,0.13706958,0.07112589,0.16977146,0.50061077,0.046683613,0.110432655,0.031571798,0.0986043,0.050004404,-0.016296575,0.06405742,0.0036618435,-0.052700844,0.38593856,0.089199126,0.11937694,0.032189842,-0.022037525,-0.78642124,0.35308588,-0.6931515,-0.016652325,0.08590247,-0.09348313,0.116358496,0.1672367,-0.014949296,0.07197997,-0.34529954,0.6541455,0.046385594
10,-0.106154226,0.11596255,0.052509915,0.14082609,0.4824046,0.04688177,0.09250825,0.022917815,0.070551455,0.038183063,-0.012572234,0.039403256,0.018677793,-0.040215526,0.5032088,0.056432057,0.09909868,0.020086175,-0.011935777,-0.75436604,0.13972932,-0.6201155,-0.00024265051,0.07348987,0.06266066,0.08783356,0.12580866,-0.016957788,0.042197593,-0.21849003,0.528111,0.1630066
11,-0.09065647,0.09612186,0.04076313,0.12781596,0.35945392,0.036733676,0.079605125,0.01396802,0.05352702,0.029514864,-0.015634827,0.04050578,0.0058535617,-0.049579013,0.3321889,0.046470646,0.0813446,0.02142964,-0.021231364,-0.703995,0.12961228,-0.502142,-0.016348355,0.060735695,-0.018495834,0.08144704,0.117165655,-0.018257996,0.038502224,-0.19253719,0.5117796,0.15538344
12,-0.034119993,0.007574528,-0.005000756,0.021275526,0.019640423,0.014819062,0.009365534,-0.012147878,-0.0071416344,0.00052803376,-0.010951532,-0.0075646285,0.022602325,-0.021396378,0.31392005,-0.024984162,0.005946997,0.003594713,0.0026177834,-0.28355056,-0.1595009,-0.02700523,-0.007884026,0.018930318,0.03140727,0.0061314655,0.010094097,-0.011274107,-0.01750764,-0.01627592,0.027689593,0.27103627
13,-0.02499351,0.015455963,0.006879209,0.022642229,0.019039879,0.012059612,0.015317768,-0.0023159506,0.008245499,0.0063864226,-0.008046722,0.00057529326,0.014667604,-0.014448887,0.19052404,-0.0069457116,0.012379714,0.008813741,0.0009710348,-0.20600171,-0.057142794,-0.09328223,-0.0054783775,0.02089145,0.055013735,0.014309844,0.020847771,-0.009355525,-0.0019023726,-0.08531821,0.07989307,0.20694394
14,-0.017837062,0.011577243,0.0033623646,0.021885306,-0.053518448,0.009879094,0.015297118,-0.0020278634,0.0011818236,0.005576805,-0.0063561294,0.0049200314,0.0056162127,-0.015138553,0.031986445,-0.005032627,0.0096117295,0.008424756,-0.0063748653,-0.13458307,-0.046158355,-0.047645997,-0.0069455747,0.014251318,0.04794203,0.013862227,0.019408891,-0.010425402,0.002081264,-0.0481838,0.095435165,0.09878318
15,-0.027550539,0.019525742,0.015759299,0.021770315,0.14409362,0.012922227,0.015898822,0.0066047534,0.02316285,0.009981751,-0.0030708525,0.0046813493,0.021596791,-0.0055968775,0.2381268,0.006641197,0.016344586,0.00709942,0.011252942,-0.14377321,-0.029955646,-0.16241871,-0.003956802,0.02955244,0.047304746,0.01812148,0.027615359,-0.0013284168,0.0057306993,-0.108539574,0.06663612,0.23477526
16,-0.029798076,0.017808067,0.015207392,0.02161702,0.13502899,0.013538498,0.016908871,0.0058348477,0.024510046,0.012599761,-0.004534445,0.005679442,0.020900339,-0.0064566424,0.22758445,0.006144082,0.015954198,0.009180157,0.010747461,-0.14255035,0.0047592423,-0.16602877,-0.00586936,0.029547274,0.03567792,0.01867918,0.028209347,-0.001419053,0.007158589,-0.14118633,0.07938178,0.26541418
17,-0.034472022,0.018987985,0.016755488,0.02294552,0.17419367,0.015975598,0.01823605,0.0066331555,0.026799317,0.013436759,-0.00444309,0.0045020473,0.026245164,-0.0046103657,0.27515757,0.0061032535,0.017579047,0.008619676,0.014290072,-0.15656222,-0.004590494,-0.18585822,-0.004402352,0.032997277,0.063998945,0.018735943,0.0288876,-0.0012995468,0.0066296854,-0.14540106,0.07705399,0.28114697
18,-0.040572446,0.03258021,0.020135216,0.037803084,0.16709623,0.020526892,0.032142647,0.008338491,0.03149695,0.022805395,-0.0057552946,0.010252004,0.016974,-0.008895809,0.27724314,0.011306168,0.030286286,0.012100035,0.00414444,-0.2414187,0.05051191,-0.25537458,0.0012423204,0.032749426,0.102779016,0.02701824,0.03818636,-0.0061362092,0.01346888,-0.108666874,0.15638667,0.19899541
19,-0.038604304,0.018879605,0.0140216565,0.024977077,0.12953101,0.018035281,0.01852283,0.0041861623,0.022034692,0.01320418,-0.005570311,0.0034047372,0.02688115,-0.0073929564,0.27512166,0.0022905653,0.0177892,0.008186823,0.012881794,-0.17972483,-0.017098183,-0.15624905,-0.0030688175,0.032231595,0.053945817,0.017913805,0.027524482,-0.0044327155,0.004402095,-0.13971415,0.08026256,0.24544325
20,-0.13773772,0.1750242,0.09347805,0.23128803,0.6475766,0.057966053,0.13291086,0.056779165,0.10168759,0.020679282,-0.006378482,0.082871966,0.020621257,-0.04742347,0.11624077,0.14414875,0.14826663,0.026655031,-0.019760847,-0.88498557,0.37280506,-0.73214257,-0.021801459,0.10986747,-0.23600574,0.14730974,0.22501512,-0.016279515,0.10066337,-0.4528198,0.78107476,-0.3106102
21,-0.036753878,0.015900284,0.0042528263,0.021451522,0.07715967,0.015272804,0.018353479,-0.0063491655,0.013641908,0.016674869,-0.011134401,-0.0011077649,0.016410394,-0.019897899,0.38714358,-0.01664386,0.013782202,0.010360844,0.0015568031,-0.23372059,-0.06457112,-0.10865339,-0.005942977,0.024170563,0.099515945,0.015305967,0.017828628,-0.007338626,-0.006419873,-0.042946607,0.06259185,0.3577227
22,-0.106070146,0.16710486,0.07960071,0.20433512,0.6819851,0.064581804,0.123621695,0.06471795,0.07461742,0.0064361547,0.007477256,0.051631473,0.03940295,-0.016016815,0.35525176,0.116465285,0.13311552,0.01803683,-0.006188917,-0.88507444,0.2158657,-0.6709055,0.017510338,0.09757719,-0.016954944,0.118454464,0.1843066,-0.021342281,0.07290644,-0.25242177,0.7043488,-0.096002124
23,-0.080316514,0.09237808,0.04152189,0.11284101,0.37714264,0.033201758,0.076258,0.012297702,0.055863433,0.034401827,-0.017512238,0.03222088,0.0032147728,-0.043549504,0.43010566,0.04014302,0.07733634,0.024516813,-0.022417847,-0.6685057,0.10563704,-0.5266212,-0.007667555,0.05640709,0.09769329,0.075086415,0.10441015,-0.018526811,0.034077797,-0.16976666,0.4675852,0.25508857
24,-0.02713021,0.0061940225,-0.005082001,0.02181423,-0.029959494,0.010429567,0.011313559,-0.012710373,-0.008177578,0.0031607344,-0.013611401,-0.0020691494,0.0093419105,-0.027281376,0.19198133,-0.021692527,0.0038100614,0.010338347,-0.008640386,-0.24869303,-0.107844725,-0.02536838,-0.015252604,0.01485317,0.022059014,0.012009008,0.01577318,-0.01291053,-0.0096705,-0.04629353,0.08228417,0.2800838
25,-0.03479787,0.045369495,0.019465992,0.05950461,0.15962797,0.020652497,0.0394182,0.011221156,0.018678311,0.009127444,-0.004706587,0.013703285,0.01000013,-0.016732771,0.17700288,0.017853681,0.035686772,0.013814682,-0.008516534,-0.40764487,0.02669055,-0.25522512,-0.0027058823,0.03129951,0.03644166,0.037117403,0.054176632,-0.011673027,0.016751343,-0.09360769,0.25264096,0.13555892
26,-0.029507533,0.017921502,0.0072259884,0.017517693,0.07237099,0.013954992,0.017323177,-0.0017601848,0.013396281,0.015412579,-0.008052804,-0.0037550488,0.01637321,-0.009620063,0.34038445,-0.010083811,0.015401331,0.008580621,0.002258849,-0.19098353,-0.08304158,-0.11655767,0.0042390698,0.021633288,0.13273656,0.011924104,0.013447707,-0.007927271,-0.0047563273,-0.00011926144,0.043861426,0.2568497
27,-0.031183656,0.022287983,0.013835282,0.019265916,0.04500114,0.015399448,0.021366347,0.003279462,0.024769949,0.022682758,-0.00678021,0.0034082497,0.01457009,-0.0088678105,0.2743867,-0.0009476819,0.019606112,0.011634195,0.0043670516,-0.13624634,-0.013241009,-0.13098599,0.004019008,0.026323933,0.11478804,0.018284023,0.021761848,-0.00762834,0.004795484,-0.06682031,0.073884666,0.24130185
28,-0.02395324,0.01556376,0.0074731237,0.02226351,-0.035866544,0.012922482,0.018376114,0.0005899751,0.008722821,0.012817728,-0.0062596146,0.0063875807,0.007948599,-0.013529038,0.053519286,-0.0017062447,0.0135444,0.009632222,-0.0033939611,-0.10887105,-0.029375283,-0.066873476,-0.0030373074,0.018905198,0.07880176,0.016952112,0.022274671,-0.011227833,0.0060416725,-0.08362321,0.10582309,0.10572067
29,-0.05264285,0.06466062,0.035756513,0.07467471,0.24745233,0.025300523,0.05514162,0.018685289,0.050025538,0.031158201,-0.0053819865,0.029739339,0.0045254948,-0.020121142,0.19687973,0.03960372,0.055597425,0.018009083,-0.0077609126,-0.39866635,0.15064937,-0.42379627,-0.0023653314,0.044176668,0.042808104,0.055032022,0.07703264,-0.0074629458,0.035747554,-0.20427455,0.33516064,0.109722726
30,-0.08067982,0.09692,0.049464926,0.10029546,0.4340502,0.03943981,0.08096407,0.024899608,0.07866818,0.054444402,-0.008252759,0.033265483,0.010001407,-0.022224145,0.52418166,0.047911845,0.08436454,0.02332478,-0.0064365645,-0.5853559,0.20578042,-0.6185969,0.012059156,0.061189245,0.14188083,0.071473055,0.09614335,-0.008088367,0.040877733,-0.21678269,0.4123973,0.30352372
31,-0.027799021,0.0049492554,-0.0056809275,0.01721163,-0.045707304,0.013893931,0.010786129,-0.0091697015,-0.00708199,0.0068582273,-0.009075447,-0.001889262,0.013010566,-0.019977545,0.1604083,-0.020878414,0.0040136585,0.0062325434,-0.0023010985,-0.18634075,-0.09712764,-0.00027333945,-0.0073592053,0.014301614,0.028359428,0.0079492275,0.009860207,-0.011601353,-0.008887418,-0.04369521,0.053024128,0.2131225
32,-0.05654304,0.07275395,0.03846072,0.07639182,0.29829448,0.029035753,0.06295817,0.020563694,0.06037629,0.042272914,-0.0060364683,0.02975318,0.0041563655,-0.02038815,0.33960816,0.037058324,0.06171299,0.02117689,-0.0075333407,-0.44127053,0.16147986,-0.4614323,0.0031899367,0.04790871,0.11249833,0.058665395,0.078133814,-0.0076884753,0.03527158,-0.16565216,0.34162754,0.2718584
33,-0.043390386,0.038843628,0.015457539,0.049267486,0.0895839,0.021282725,0.038918037,0.0043787127,0.025836531,0.026662935,-0.009055946,0.016485415,0.0042072353,-0.023963703,0.2208029,0.0074645756,0.03345807,0.016133511,-0.009430762,-0.32284823,0.057029832,-0.24143267,-0.005043624,0.029874593,0.052181672,0.035612088,0.046235807,-0.011115587,0.015440528,-0.10211593,0.22225992,0.2252616
34,-0.034748808,0.02443557,0.009361877,0.022020858,0.07495391,0.018708868,0.025295202,0.001269012,0.021038687,0.026461115,-0.00701125,0.0011585378,0.013657519,-0.010687652,0.33782613,-0.008644496,0.021554472,0.010600327,0.0018754207,-0.19955826,-0.026955154,-0.16759086,0.007360227,0.024153586,0.1452823,0.017036157,0.017904604,-0.007944822,0.00063688535,-0.038267657,0.078093,0.27266514
35,-0.09820128,0.11686282,0.064509355,0.14070326,0.38230067,0.039453,0.09477122,0.03089047,0.09073405,0.047353756,-0.011952951,0.05802476,0.0013986854,-0.041279078,0.28706357,0.08027746,0.10224544,0.02970625,-0.017081346,-0.6783719,0.3447025,-0.593568,-0.012496127,0.07434473,-0.09151096,0.10041832,0.1435211,-0.012053181,0.06716248,-0.2998432,0.57532936,0.0054882215
36,-0.044561062,0.035249576,0.009512181,0.050408993,0.065105915,0.02252666,0.032822594,0.0006836805,0.01061127,0.012607095,-0.008669798,0.008771513,0.014003732,-0.02359543,0.20812756,6.396789e-05,0.028878573,0.009913553,-0.005876252,-0.37237084,-0.04177574,-0.18041958,-0.0037129296,0.028627718,0.042331178,0.029131847,0.039879855,-0.013994581,0.0054219244,-0.11522069,0.19228432,0.1883194
37,-0.024984566,0.015714498,0.002789262,0.015240614,0.014915116,0.014235302,0.018514488,-0.003915718,0.008734676,0.018916499,-0.008097034,-0.0025516038,0.009405323,-0.012816445,0.2698655,-0.015968142,0.013130996,0.009163572,-0.0024766405,-0.16981496,-0.06902481,-0.11404773,0.0046379254,0.01619905,0.1519982,0.010686814,0.009393248,-0.009988604,-0.0052437787,-0.020384151,0.05351534,0.2624847
38,-0.0440012,0.048709627,0.023825226,0.056162953,0.1346305,0.023891496,0.043676585,0.011752029,0.0321347,0.025590202,-0.0057658185,0.017842403,0.008947073,-0.016991608,0.18992674,0.0195108,0.04120867,0.014954249,-0.005800398,-0.32975966,0.0543557,-0.30328345,0.0023278403,0.0357448,0.08929638,0.039877646,0.054159135,-0.011083997,0.02138888,-0.15188178,0.24768534,0.14220573
39,-0.029631041,0.0182549,0.0055784145,0.021363111,0.024895992,0.016439015,0.019884028,-0.00039828845,0.009637883,0.016577497,-0.0063633183,0.00072382356,0.0133995665,-0.011548426,0.22392423,-0.008447511,0.015825199,0.008161037,-5.6084245e-05,-0.16903666,-0.06175317,-0.10432094,0.0038339586,0.020620607,0.11362342,0.013974421,0.016698362,-0.009878065,-0.0007110016,-0.04139785,0.07675829,0.18774804
40,-0.029146975,0.023135861,0.010819464,0.027915632,0.041482143,0.015280843,0.023770748,0.0031763392,0.015722143,0.017783435,-0.0058859857,0.008116302,0.008452787,-0.013792035,0.13335958,0.0019898221,0.019701282,0.009980508,-0.0029624354,-0.15149643,-0.026206393,-0.1256089,-0.000581881,0.023093356,0.10738897,0.021407358,0.02782394,-0.010008208,0.007883583,-0.06759706,0.12937698,0.15879476
41,-0.02157882,0.012326529,0.005643665,0.017756758,0.008987371,0.010724395,0.01573883,-0.0001533085,0.008573161,0.0134995105,-0.0060008047,0.0052032527,0.0059164604,-0.012964174,0.09339001,-0.00362805,0.010863163,0.00913143,-0.0035279405,-0.08694655,-0.025636835,-0.06960473,-0.004139341,0.01670059,0.08365153,0.014724114,0.019048769,-0.008575711,0.0043947673,-0.046828285,0.092566125,0.1370976
42,-0.03346842,0.038882937,0.020541256,0.042303238,0.20072258,0.01964198,0.033768866,0.014390293,0.027795281,0.018660057,-0.0011008426,0.012297591,0.012503978,-0.007006474,0.20927584,0.018175576,0.03185519,0.010238424,0.00075188454,-0.24159363,0.026107404,-0.22475778,0.00477337,0.031327534,0.10994302,0.030739054,0.043067615,-0.0065782615,0.016737448,-0.07130045,0.1910092,0.16983691
43,-0.09467305,0.12474032,0.0638359,0.16268359,0.5178881,0.042247016,0.09537287,0.041284524,0.06909361,0.016813101,-0.0040864595,0.055509094,0.013655524,-0.032571897,0.1356119,0.0975801,0.10345428,0.02199589,-0.0159189,-0.7612177,0.26773426,-0.5999041,-0.011762881,0.07690268,-0.1413036,0.104244396,0.15823543,-0.0131308995,0.0692751,-0.32166702,0.6338411,-0.112311766
44,-0.0401919,0.0405097,0.010162313,0.054596424,0.14923151,0.017358068,0.039781947,0.0013086379,0.016781583,0.021736208,-0.011742521,0.015541524,-0.0045673,-0.030037424,0.19297741,0.0069970093,0.03219286,0.01671209,-0.020550046,-0.37656447,0.014760972,-0.26976383,-0.008954304,0.024531031,0.07779871,0.0382653,0.048339527,-0.011706187,0.013069669,-0.0950506,0.26983935,0.3332234
45,-0.024448786,0.008330316,-0.0018455179,0.017657284,0.053781345,0.009790823,0.012940055,-0.006905614,-0.0036715532,0.0075682783,-0.0098474445,-0.0032577016,0.008368864,-0.016986609,0.20989947,-0.015898002,0.0064255632,0.008683597,-0.00770418,-0.17325385,-0.11124502,-0.04998277,-0.0064805546,0.013742476,0.12582584,0.010639712,0.01233397,-0.010717458,-0.0059446376,0.022244267,0.079620436,0.22387844
46,-0.027057063,0.015482433,0.007900887,0.02751195,0.045337405,0.009489614,0.01634488,-0.0004607448,0.006469601,0.006172958,-0.008362272,0.005569894,0.008273065,-0.016094167,0.08718018,0.001978174,0.013090835,0.010935377,-0.0056793843,-0.17129876,-0.027361395,-0.09660112,-0.011159137,0.020139206,0.035321373,0.020083658,0.028805587,-0.00864131,0.0071257013,-0.0948561,0.13614872,0.1012307
47,-0.0587968,0.06921952,0.03727068,0.06467135,0.35339445,0.029343579,0.057247184,0.020055331,0.059277494,0.042780217,-0.0055092415,0.017501347,0.014805442,-0.008523172,0.43787763,0.031602655,0.059627995,0.017403465,0.0009243206,-0.41547602,0.10024961,-0.51906943,0.015075332,0.047989924,0.18673357,0.04903745,0.06343313,-0.0036176117,0.027086472,-0.20712878,0.27750337,0.29443944
48,-0.03877936,0.028601022,0.0074125305,0.045660134,0.079252645,0.019243004,0.031197669,0.0018886431,0.0067221983,0.014071672,-0.00828958,0.011695795,0.0076190336,-0.02267345,0.07777517,0.0033519818,0.023585102,0.011405221,-0.01108765,-0.2754276,-0.050148986,-0.15982983,-0.0075005526,0.02558192,0.08421956,0.029327763,0.040043544,-0.013609665,0.009925757,-0.095296755,0.21652395,0.17754394
49,-0.070539966,0.091106325,0.04176963,0.11209724,0.42095515,0.038005263,0.073007435,0.030692605,0.046621736,0.019943044,-0.0017640339,0.030166715,0.019143997,-0.01726336,0.27648234,0.055616584,0.07453363,0.016673181,-0.0077298866,-0.6361067,0.119850226,-0.4891121,0.0049291523,0.058263514,0.018547792,0.06960885,0.10310931,-0.0111190025,0.04034944,-0.17939757,0.45748505,0.09146365


==> images/rnn_examples/6/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.009990253,0.016660342,0.010062329,0.016034476,0.04402526,0.005025733,0.013613222,0.0064994395,0.015461135,0.008877859,4.6515048e-05,0.008729211,-0.001226214,-0.0026360112,0.028419172,0.012399023,0.013183735,0.0038727913,-0.0019095963,-0.06284465,0.054250173,-0.09861547,0.0007803982,0.009936198,0.011822187,0.01458552,0.01944501,0.000193686,0.01050455,-0.041634843,0.093665645,0.04044214
1,-0.02174154,0.03198939,0.018052839,0.034840126,0.056705028,0.011349324,0.024446249,0.011833583,0.021624986,0.0072271232,0.00041743545,0.012851576,0.0046544606,-0.0041855504,0.051709227,0.022101857,0.023827067,0.0049963933,-0.0020143492,-0.17113234,0.064673044,-0.15087849,0.0017135203,0.0200547,0.0038793476,0.026782986,0.03899481,-0.0016563368,0.016200453,-0.07038406,0.17551687,0.036109865
2,-0.021795677,0.027158346,0.014110864,0.035168424,0.053843297,0.009184818,0.022195837,0.007343462,0.015676366,0.0047722016,-0.002727718,0.013981427,0.00053117255,-0.011087549,0.035307195,0.018122766,0.020310251,0.006558646,-0.007253979,-0.20072402,0.05865383,-0.13923988,-0.0055620866,0.017736925,-0.01845848,0.027334627,0.03988577,-0.0035092735,0.014873055,-0.08018879,0.18855703,0.04161928
3,-0.017322017,0.015510989,0.0057112332,0.024679463,0.052561566,0.005944232,0.01300327,0.0017385252,0.005801715,0.0009554832,-0.003987125,0.0060660127,0.0028179816,-0.010761606,0.0625226,0.0063349735,0.011488327,0.0046630963,-0.0051936945,-0.14079289,-0.0056883236,-0.054914985,-0.007029773,0.012091167,-0.0049287393,0.016210603,0.02376024,-0.0034067887,0.0050889,-0.035506286,0.12999828,0.08732111
4,-0.020033732,0.023323018,0.011772563,0.028620133,0.05171932,0.008249806,0.020074537,0.0045950087,0.015065586,0.008157689,-0.004125326,0.009227589,0.0010580157,-0.009719718,0.09325353,0.011562027,0.018255318,0.0075260196,-0.0066239308,-0.18131846,0.034599867,-0.13564433,-0.0031859744,0.015739953,0.014744785,0.02197401,0.030427627,-0.0037112923,0.010354606,-0.06963421,0.14819951,0.106618464
5,-0.018129122,0.014635322,0.006015098,0.021403808,0.04165523,0.0069694743,0.0134379845,0.0010265987,0.0073525347,0.0047790688,-0.0046230303,0.0042156107,0.0044012754,-0.009410114,0.087336004,0.0032904004,0.011716181,0.005869347,-0.0040102084,-0.12851372,-0.009652461,-0.06933729,-0.00436738,0.012803248,0.01463186,0.01442791,0.020079875,-0.004126512,0.0040734652,-0.045595597,0.10336586,0.10286311
6,-0.015892243,0.010901877,0.005060765,0.016064836,0.038147785,0.0061431625,0.010236163,0.00026070487,0.0060553276,0.0039480543,-0.004255406,0.0018763985,0.0061898464,-0.0072010765,0.09539864,0.0008177509,0.009024431,0.0049952725,-0.001638355,-0.107704595,-0.020057635,-0.059302352,-0.0032390163,0.01165398,0.02639497,0.010601951,0.014998033,-0.0039052453,0.0019322407,-0.040497743,0.07049275,0.09700075
7,-0.015906112,0.0108550135,0.005883394,0.013973547,0.043086246,0.0067572948,0.009990024,0.0010801498,0.007825801,0.005344269,-0.0035388,0.0012139139,0.007903349,-0.0050962023,0.10919799,0.0009154004,0.009296365,0.0044406545,0.0006125009,-0.09379256,-0.023751494,-0.06427159,-0.00086567504,0.012430265,0.042021662,0.009431548,0.013241593,-0.0036767349,0.0016720442,-0.039323878,0.0551052,0.099753864
8,-0.023865558,0.026149109,0.01616716,0.027915338,0.046428923,0.011453915,0.022470972,0.00672464,0.022234187,0.01355186,-0.0033036547,0.009806676,0.0057240995,-0.0069230325,0.13662094,0.013307443,0.021351138,0.0076933596,-0.0017550591,-0.15438947,0.042527966,-0.15439402,0.0011854956,0.020590205,0.039203867,0.022850027,0.03149148,-0.0038316813,0.012252755,-0.09708885,0.13626195,0.11300327
9,-0.030687248,0.03494944,0.023300063,0.038764443,0.035691768,0.014081326,0.029978674,0.008664904,0.030535102,0.015933577,-0.004436611,0.018024132,0.0033954242,-0.01210233,0.13604675,0.02062729,0.027399508,0.010189292,-0.005364225,-0.20312513,0.09590852,-0.19708914,-0.0023953463,0.02669548,0.017085757,0.034744732,0.049028967,-0.004572849,0.019675447,-0.14240958,0.19260325,0.10436478
10,-0.03558826,0.039630212,0.023395332,0.04596528,0.04404513,0.016666068,0.033320807,0.008881433,0.030445164,0.015798904,-0.004717421,0.017431095,0.0056899576,-0.013695807,0.13311774,0.020751959,0.03148045,0.009381935,-0.0052320664,-0.2196726,0.07372951,-0.20457721,-0.0011894971,0.028750267,0.01281899,0.036093738,0.05110424,-0.0057212776,0.017976083,-0.15211654,0.21183613,0.09408673
11,-0.033959087,0.036623243,0.0205091,0.04494507,0.0435211,0.015576301,0.03154823,0.006984325,0.02607207,0.013716622,-0.005364843,0.017246693,0.0039956677,-0.015937706,0.123086065,0.01828315,0.028947156,0.00914966,-0.0071395733,-0.22936575,0.06273513,-0.20099276,-0.003715634,0.026649678,0.004834983,0.034976847,0.049628396,-0.006475054,0.016260577,-0.15147166,0.20905638,0.09022991
12,-0.027210621,0.021937994,0.009074111,0.03174585,0.03186212,0.012046009,0.019395394,0.00084097334,0.011731,0.0073664496,-0.0056460453,0.0069071674,0.0076703345,-0.014091716,0.120348185,0.0035952537,0.01800802,0.0056239273,-0.0030479024,-0.1575269,-0.011288887,-0.085819975,-0.0040081185,0.018523593,0.008907759,0.019434737,0.027963994,-0.006221436,0.0041404096,-0.07966672,0.1358915,0.10193913
13,-0.019618044,0.014647452,0.00622117,0.021316944,0.01894967,0.008929733,0.013376087,-0.00015138254,0.007860503,0.005217432,-0.004762389,0.0035776664,0.0074124346,-0.010511733,0.106757015,7.39328e-05,0.01191105,0.0049753115,-0.001276611,-0.12868823,-0.019737463,-0.06429555,-0.003321178,0.014330096,0.016963713,0.013216831,0.019028155,-0.005374583,0.0015620067,-0.06603363,0.08557264,0.10429142
14,-0.013967877,0.009945181,0.003908492,0.015728088,-0.0026194868,0.006821008,0.010302275,-0.00056414946,0.004166665,0.0039403634,-0.0038848696,0.0029761319,0.005046105,-0.008818946,0.06453597,-0.0011711211,0.008115303,0.0045261295,-0.0021903769,-0.09814171,-0.021289608,-0.044387717,-0.0033042638,0.010559575,0.019969314,0.009936194,0.014129576,-0.0051917816,0.0012724547,-0.047763642,0.06493232,0.0834165
15,-0.013872191,0.009925421,0.005882487,0.01346711,0.030081302,0.0066138655,0.009141034,0.0013494138,0.007885697,0.0044450006,-0.0027160977,0.0026451834,0.007858623,-0.0058372375,0.08606935,0.001064742,0.008166232,0.004032472,0.0016814895,-0.084788345,-0.017812459,-0.059484404,-0.0026446558,0.012613109,0.020097928,0.009489666,0.013954383,-0.0029325956,0.0020469094,-0.053506467,0.04921231,0.09656389
16,-0.014196869,0.009328697,0.006698745,0.0120609095,0.043065254,0.0066127474,0.008716334,0.0021030142,0.010002324,0.0053175087,-0.002461972,0.002717835,0.009041203,-0.0044878363,0.096546285,0.0020502836,0.007968866,0.0042776032,0.0034769145,-0.077391535,-0.007678732,-0.06838835,-0.0027503201,0.013559226,0.018096596,0.009350885,0.01391593,-0.0018073167,0.002767239,-0.06503119,0.043485884,0.11154932
17,-0.0155940475,0.009391144,0.0075053396,0.011790843,0.05722817,0.007232288,0.008879769,0.00268468,0.0116723245,0.005976883,-0.0023232568,0.0024677345,0.010961995,-0.0033836996,0.110720664,0.0025465062,0.008330551,0.0042721503,0.005249095,-0.076152414,-0.0049285716,-0.0772841,-0.0024550636,0.014920948,0.023239989,0.009321242,0.01410509,-0.0012215486,0.0029971492,-0.072880484,0.040270224,0.122632615
18,-0.017144807,0.012274417,0.008635429,0.014652315,0.05470386,0.008447121,0.012006178,0.0032806997,0.013366391,0.008411395,-0.0024979252,0.0037030792,0.009475632,-0.0037455347,0.123327054,0.003926323,0.011112142,0.0050405795,0.0035819495,-0.09292221,0.009954816,-0.09959183,-0.0008876051,0.015230973,0.033262312,0.011138507,0.016166445,-0.002062103,0.004680298,-0.071686,0.057062894,0.11819307
19,-0.018189624,0.010897621,0.0078009395,0.013730263,0.05444991,0.008689695,0.010651288,0.0026906435,0.012212237,0.0074962606,-0.0026304256,0.0026927737,0.011361069,-0.0037210123,0.122081645,0.0025539992,0.010032466,0.0045570116,0.00496346,-0.08749785,0.0006374551,-0.084332615,-0.0012029397,0.015600723,0.027630443,0.010027459,0.014909619,-0.0021266988,0.0034083885,-0.073893964,0.04821192,0.11681684
20,-0.028421756,0.032501888,0.024084477,0.0368142,0.031104019,0.013824705,0.026674187,0.010445301,0.026032733,0.006960271,-0.002091261,0.01816231,0.008947306,-0.008856189,0.116052486,0.022017226,0.023550134,0.0072867153,-0.0017289561,-0.21615504,0.07808227,-0.14615014,-0.0038786614,0.027804777,0.013893233,0.034447968,0.051933307,-0.0037692222,0.02099875,-0.13384056,0.18289198,0.10883758
21,-0.025545003,0.022624593,0.013008869,0.029723227,0.03881846,0.011631505,0.019662395,0.004675207,0.016860474,0.007913678,-0.003956369,0.008994154,0.008830657,-0.010056705,0.13447788,0.0083642,0.018312713,0.0063997055,-0.000527907,-0.13345142,0.018292641,-0.07775107,-0.003737705,0.02072794,0.027692998,0.021342171,0.031107077,-0.0038898136,0.00964064,-0.07906742,0.14279729,0.12687272
22,-0.031966586,0.04296492,0.025694726,0.048434615,0.03577031,0.018167412,0.033444542,0.014534344,0.025443505,0.004877444,-0.00022206352,0.016024373,0.012631275,-0.007271194,0.113400295,0.02504784,0.030463288,0.0071104323,-0.0016067589,-0.25309834,0.05521692,-0.14162,0.0018112103,0.030718245,0.013759144,0.037289064,0.056243565,-0.006071119,0.019814208,-0.10907424,0.2202525,0.08923832
23,-0.030986633,0.038620666,0.021574175,0.045882016,0.046435766,0.01600103,0.03173933,0.009717269,0.024203695,0.009718026,-0.0037328526,0.014750793,0.006829953,-0.012237406,0.12072543,0.0197986,0.029395496,0.00881008,-0.005723517,-0.24015646,0.049833953,-0.16787511,-0.0006919819,0.026961792,0.017179053,0.034075074,0.049375437,-0.0068416907,0.016381633,-0.12094637,0.20837207,0.10350684
24,-0.023084436,0.021857379,0.009516827,0.03087748,0.022215543,0.010964898,0.01946455,0.0021168764,0.01031829,0.00581569,-0.005288454,0.006942053,0.0057911924,-0.013148446,0.09619461,0.005071106,0.016928293,0.0070286132,-0.005032596,-0.15828323,-0.0046226615,-0.077735074,-0.004082478,0.017422197,0.012109772,0.020207638,0.028862622,-0.006701847,0.006008313,-0.071742006,0.14125314,0.11286331
25,-0.019250091,0.020996582,0.009506692,0.028231362,0.033771556,0.0101570655,0.018608624,0.0036117511,0.009603222,0.004972994,-0.0036372393,0.006723206,0.005224074,-0.010139805,0.09016381,0.00652642,0.016023867,0.0067910682,-0.004508163,-0.17544359,0.0042444565,-0.096584104,-0.0025663483,0.015984515,0.012749219,0.018939279,0.027214201,-0.0059929243,0.0068368358,-0.06675039,0.12959458,0.09659622
26,-0.017197069,0.015290546,0.0065134126,0.019447552,0.032681372,0.008643765,0.0138422055,0.0014290496,0.008151373,0.006337336,-0.0038658653,0.0024248245,0.0066816257,-0.007612041,0.12171351,0.0008189581,0.012269977,0.005543681,-0.001709701,-0.1284989,-0.018627904,-0.07187272,-0.00026061348,0.013403942,0.035749175,0.012407672,0.016920455,-0.005001557,0.0022410713,-0.036837824,0.07654913,0.11077317
27,-0.016177565,0.013084058,0.006667096,0.014479385,0.024725487,0.008078021,0.012150733,0.0015130673,0.010174559,0.008735326,-0.0035818347,0.002047402,0.0069055436,-0.005955814,0.13013482,0.00017301316,0.010922761,0.005639788,0.00022172977,-0.09801771,-0.012551127,-0.06673075,0.0008592197,0.013152931,0.043479618,0.010690826,0.013765931,-0.0043570753,0.002276987,-0.037882324,0.05412973,0.116660155
28,-0.013740036,0.01014521,0.005149502,0.012441185,0.004183066,0.007133552,0.010447111,0.00088686537,0.007172006,0.007450515,-0.003276898,0.0025799032,0.005364105,-0.006189361,0.08243106,-0.00032508772,0.008563952,0.005153697,-0.0007187886,-0.07623483,-0.013529627,-0.05046401,-0.0003114406,0.011118945,0.040311836,0.009450579,0.01223952,-0.0048838514,0.002589492,-0.041167486,0.051987436,0.091471896
29,-0.017643983,0.018692002,0.010998033,0.021315804,0.034141157,0.009036907,0.017027538,0.004505931,0.015001531,0.010576717,-0.0027121499,0.008168937,0.0036133442,-0.007185954,0.091504015,0.00834017,0.015440198,0.0066436413,-0.0021375888,-0.12485134,0.030095287,-0.11540121,-0.0006525613,0.015427555,0.029723447,0.017303968,0.023700109,-0.003984698,0.0093796905,-0.07544005,0.10420514,0.085883304
30,-0.02483482,0.029044531,0.01688806,0.030503768,0.04748265,0.0128784375,0.025316624,0.007392591,0.024935253,0.016967252,-0.003042105,0.011498743,0.003975685,-0.007963126,0.13374546,0.013986402,0.024095487,0.008492152,-0.0024757884,-0.16150564,0.06353592,-0.18080172,0.0022026272,0.021038027,0.030931095,0.024423033,0.0329977,-0.003649984,0.013295673,-0.109061725,0.14082,0.105338864
31,-0.020042762,0.016499242,0.0070579164,0.021057505,0.019907294,0.0101697035,0.015980128,0.0016854558,0.011009658,0.010509352,-0.0038383289,0.005359007,0.0052476046,-0.009152601,0.09463024,0.0021382386,0.014014548,0.005874739,-0.0018325459,-0.10910031,0.0043434817,-0.07893382,-0.00064800185,0.014281929,0.019354226,0.014369473,0.019145116,-0.004752423,0.004640599,-0.06300392,0.090545215,0.09936206
32,-0.021311086,0.02331896,0.012541347,0.0256592,0.04093106,0.011274469,0.021290151,0.0052739414,0.019138139,0.014485194,-0.0031064474,0.009492307,0.003460811,-0.008568301,0.12709178,0.009021368,0.019200772,0.0077236677,-0.0026097419,-0.14416069,0.041583575,-0.1414734,0.00039579973,0.017752701,0.028298724,0.020447677,0.027175348,-0.00395488,0.010148167,-0.085975945,0.11946462,0.12019313
33,-0.0204094,0.020239795,0.009894604,0.024007857,0.03373708,0.010579967,0.019518496,0.0036398561,0.015545559,0.01344375,-0.0036294202,0.008604319,0.0027114113,-0.009689449,0.11639419,0.006125074,0.01695607,0.0076532345,-0.0035217665,-0.13555987,0.033437245,-0.12505363,-0.0009506663,0.015809748,0.023547672,0.018512921,0.02427004,-0.0045477794,0.008531385,-0.07518175,0.111242965,0.11668874
34,-0.018953472,0.016372664,0.0072537153,0.018117955,0.031070998,0.009966455,0.016176002,0.0021763681,0.013010387,0.013289113,-0.0035708647,0.004591442,0.0047186012,-0.007570802,0.13833213,0.0009956997,0.014114789,0.006475711,-0.0013121166,-0.10824318,0.009527292,-0.09771411,0.0013167734,0.013894708,0.04311801,0.013461749,0.016544657,-0.0042455383,0.0043947166,-0.05233783,0.0738934,0.12476698
35,-0.025715327,0.028421558,0.017961105,0.031290717,0.03392876,0.012252858,0.025125556,0.0068146707,0.025244677,0.015584953,-0.0038206845,0.014718192,0.0024464724,-0.010738611,0.15121044,0.014862756,0.022849148,0.009297014,-0.0042490033,-0.18211031,0.081816725,-0.16408144,-0.0017741914,0.021828478,0.020642469,0.027798384,0.038319267,-0.004285059,0.0159732,-0.10151378,0.15778926,0.11911292
36,-0.024207259,0.023222353,0.011284675,0.02938235,0.03033074,0.011790788,0.020983811,0.00383785,0.015467502,0.011080647,-0.0040675737,0.00951485,0.0046041794,-0.0112075955,0.11210632,0.0077685285,0.019137155,0.007132502,-0.0035779937,-0.15892263,0.026239123,-0.11074139,-0.0018054731,0.017996004,0.016906835,0.021020684,0.02886537,-0.005535792,0.009368714,-0.08310585,0.13747191,0.10100925
37,-0.018494822,0.015721194,0.0063037477,0.019196317,0.018356001,0.0094972495,0.015242045,0.0009957408,0.009892341,0.010250705,-0.0040686233,0.0041245897,0.0046372036,-0.008871621,0.12162291,-1.8973042e-05,0.013166576,0.0058559244,-0.0024041682,-0.11482153,-0.0045667286,-0.0785117,0.00022757988,0.013033354,0.043543108,0.013132399,0.016719589,-0.005255102,0.0033696552,-0.05172219,0.08125769,0.11635672
38,-0.018757006,0.018499322,0.008865381,0.021541985,0.028382579,0.010109533,0.017337844,0.003160341,0.012456754,0.010925539,-0.0032583901,0.006268713,0.004366299,-0.008044051,0.11337515,0.004414807,0.015261726,0.0064095347,-0.0025451367,-0.13354123,0.011219161,-0.10947925,0.0006354434,0.014744295,0.03948783,0.015896399,0.02097021,-0.005101992,0.006620696,-0.06917729,0.096842036,0.104865715
39,-0.016880002,0.013939441,0.0058031804,0.016603773,0.019853778,0.009183086,0.013739661,0.0015248434,0.008652573,0.00960897,-0.0032254073,0.003314922,0.0054986156,-0.006948183,0.1082374,0.00016917665,0.011797355,0.0052446886,-0.0012944001,-0.102116175,-0.010129934,-0.075608075,0.0012642838,0.012495289,0.043629322,0.01140114,0.014591471,-0.005009698,0.0031306357,-0.047928955,0.067813806,0.09926143
40,-0.015215805,0.012325974,0.005525563,0.014773652,0.017511487,0.008209236,0.012466106,0.0015077513,0.008092328,0.009039484,-0.0029947278,0.0036159058,0.004767971,-0.00669179,0.090898015,0.0005582357,0.0103999125,0.005023415,-0.0013591865,-0.08785797,-0.011604788,-0.068890646,0.00047649036,0.011760482,0.046083786,0.0108388765,0.013941865,-0.004879604,0.0034294787,-0.04429506,0.06381932,0.09441064
41,-0.012815225,0.009110632,0.0041386895,0.011710322,0.010549958,0.006718043,0.010048647,0.0007160342,0.0061289226,0.007809556,-0.0029530383,0.0030765352,0.0038277092,-0.0064761834,0.07041408,-0.0006009321,0.0077986824,0.0047474974,-0.001541454,-0.06485354,-0.012141819,-0.051372323,-0.00076664204,0.009943155,0.04219721,0.009002915,0.011587941,-0.0045271507,0.0027654604,-0.03557474,0.05412429,0.08433584
42,-0.014252365,0.013749775,0.007134744,0.0157337,0.039760765,0.008008576,0.013028491,0.0037678906,0.009850341,0.008330713,-0.0017095788,0.004527907,0.004920831,-0.00482022,0.08380742,0.004022494,0.011259376,0.0048595686,-0.0005811493,-0.08736524,0.00047868848,-0.07751793,0.0007589179,0.012505757,0.042646036,0.011969245,0.016229173,-0.003804928,0.0053795683,-0.038884986,0.07359309,0.084516115
43,-0.023600869,0.029374376,0.018142493,0.034206066,0.043474603,0.011981497,0.02415344,0.009499797,0.019735968,0.007183045,-0.001522937,0.014340825,0.0051600505,-0.008049164,0.07410125,0.019024123,0.021920742,0.007005579,-0.003703913,-0.20162813,0.060268704,-0.13866347,-0.0018736701,0.02192149,0.0168112,0.028462356,0.041985113,-0.004329581,0.017000165,-0.08739435,0.17548606,0.06142454
44,-0.020988734,0.023804609,0.011211685,0.030664481,0.04466656,0.010190361,0.021299373,0.005298426,0.013561734,0.008638319,-0.0034453617,0.01069278,0.0015474412,-0.010804926,0.07582541,0.011180309,0.018574826,0.0074003055,-0.0066436175,-0.16634808,0.031129627,-0.1214884,-0.0029518704,0.016645193,0.022191126,0.022819001,0.031790406,-0.0048796185,0.011318018,-0.077271156,0.159016,0.100448065
45,-0.016803369,0.014292486,0.005150204,0.020576462,0.035317574,0.007612518,0.014107445,0.0010516548,0.0059560263,0.006244563,-0.0041805,0.004563076,0.0028361902,-0.009723642,0.08351678,0.0018198626,0.01125532,0.0058714394,-0.00524243,-0.11697473,-0.013556555,-0.06926287,-0.003104357,0.011775114,0.038752366,0.014098725,0.019014996,-0.005102697,0.0042123194,-0.034680337,0.103667945,0.104306154
46,-0.0146648325,0.010653207,0.004490953,0.016503444,0.026001254,0.006032097,0.010838185,0.00040521668,0.004517319,0.0045677293,-0.004049514,0.0036138364,0.003406352,-0.008585279,0.064112745,0.0013546793,0.008517758,0.0055576847,-0.0039737117,-0.10250718,-0.013388298,-0.058966823,-0.0041729063,0.010686944,0.027540408,0.011878431,0.016400935,-0.0045921574,0.0037744264,-0.0423885,0.08393414,0.083791725
47,-0.020106725,0.02082957,0.0111493785,0.022406088,0.05270344,0.009654377,0.018289408,0.004736439,0.016168507,0.012078602,-0.0031959307,0.0058899904,0.0051127626,-0.005984068,0.11496602,0.007877045,0.017271172,0.006819526,-0.0017175433,-0.13597335,0.017962817,-0.14092346,0.0014253381,0.01639778,0.04334345,0.017298805,0.02286563,-0.0030453482,0.008041614,-0.083514035,0.10387701,0.109996505
48,-0.018797351,0.016649468,0.0072874497,0.021437244,0.04021405,0.0092937695,0.016273564,0.0027767394,0.009569822,0.009305579,-0.003499481,0.0057039107,0.0043385853,-0.008146147,0.07637763,0.004578939,0.013705065,0.0060831364,-0.0034872484,-0.12440207,-0.0043998417,-0.10955846,-0.0010255248,0.014124184,0.03809415,0.015511531,0.020704238,-0.004689679,0.006236119,-0.07013672,0.1031894,0.10189166
49,-0.023792373,0.027250422,0.013619452,0.032754898,0.052755687,0.012721959,0.02348449,0.007843251,0.01554098,0.008842297,-0.0020117275,0.00978111,0.0064372714,-0.0073860097,0.086637355,0.013701888,0.021182079,0.0068124314,-0.0034575884,-0.19367251,0.026327236,-0.15101883,0.00057400914,0.019989002,0.02172433,0.023703635,0.033808373,-0.0046649505,0.011970501,-0.08947416,0.15692763,0.08513502


==> images/rnn_examples/6/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4426651,0.45077258,0.4736706,0.44784987,0.28301466,0.46373868,0.45613384,0.45986667,0.46761122,0.4625673,0.45993462,0.46890494,0.46813405,0.44854936,0.23926112,0.4398111,0.44175866,0.4682823,0.46858707,0.26573285,0.4483761,0.36275384,0.4496667,0.4642652,0.24003229,0.46662363,0.46722105,0.45664436,0.47046483,0.4011865,0.5623117,0.2720146
1,0.43462646,0.4452116,0.47169188,0.4406764,0.21431033,0.4558611,0.44936,0.4509086,0.46610597,0.45482525,0.45148793,0.46383983,0.46274123,0.43703806,0.15705697,0.418788,0.42758,0.4648807,0.46329898,0.27543238,0.41211122,0.28953895,0.442321,0.45662692,0.13583857,0.4621006,0.46126938,0.4469143,0.4657419,0.34850857,0.58163124,0.20640078
2,0.43186915,0.43630955,0.4645603,0.4356918,0.28542048,0.45354614,0.44341686,0.44846135,0.4574407,0.4517584,0.44881666,0.45840615,0.460087,0.433892,0.22462331,0.41145915,0.4221994,0.45770147,0.46132845,0.29279408,0.43354964,0.30283272,0.43775266,0.4522015,0.20847967,0.45569026,0.4552172,0.44647518,0.46335462,0.36012432,0.5828806,0.2377688
3,0.4951237,0.49623942,0.4934075,0.5015458,0.45567355,0.49402583,0.49656737,0.49322483,0.4937067,0.49265385,0.49415016,0.49297792,0.49410316,0.49489507,0.40949786,0.49208036,0.49392083,0.49390996,0.49323028,0.41096234,0.48782888,0.46073487,0.4967128,0.49166903,0.42406347,0.4928224,0.49096864,0.49080193,0.4932124,0.4959323,0.50395316,0.42725995
4,0.4403853,0.448395,0.46997815,0.448168,0.26367712,0.4602109,0.45407128,0.45584315,0.4642583,0.45810214,0.4561354,0.46456882,0.4648413,0.4453578,0.20855771,0.4344608,0.43871957,0.46474323,0.46493858,0.24069247,0.43653834,0.34852588,0.44786146,0.4594868,0.20883109,0.46211153,0.46171582,0.45176527,0.46641988,0.39775175,0.5624298,0.23241153
5,0.49438244,0.49451452,0.49353984,0.4994086,0.45406258,0.49348235,0.49558377,0.4924802,0.4939267,0.49252748,0.49313298,0.4928261,0.49385875,0.4937023,0.41219965,0.49030244,0.4924752,0.49391273,0.49305916,0.4155502,0.48539478,0.45829847,0.49515867,0.4916353,0.42834938,0.4925849,0.49081996,0.4908179,0.493017,0.4976342,0.5046135,0.41045165
6,0.4948681,0.49635196,0.49521616,0.49914977,0.4514578,0.49458787,0.4967197,0.4940047,0.49581602,0.49383605,0.49413538,0.49442545,0.49464893,0.49494624,0.41160792,0.493739,0.49444667,0.49527434,0.49394873,0.42570177,0.485281,0.4633912,0.49620533,0.4935088,0.42714524,0.4944413,0.4931855,0.49204585,0.49400523,0.5001234,0.50441337,0.4106763
7,0.4946714,0.49691218,0.4957031,0.49956122,0.44017968,0.49480096,0.49724144,0.49413398,0.49638256,0.49417973,0.49427506,0.49480107,0.4946728,0.49536335,0.3982516,0.4960643,0.49544054,0.49583465,0.49387953,0.40988523,0.48553172,0.46509755,0.49632305,0.49397323,0.42000055,0.49479875,0.49353945,0.49199077,0.4939516,0.5050189,0.5033753,0.40341467
8,0.42643684,0.4360971,0.46444106,0.4342505,0.2190425,0.451405,0.4431973,0.44587117,0.45760658,0.44964233,0.44596818,0.4575016,0.45709553,0.43261728,0.16044067,0.4199741,0.42415905,0.4574914,0.4575857,0.20785452,0.4208394,0.30891773,0.4349547,0.45147026,0.16071828,0.45459056,0.45443812,0.44162896,0.4595611,0.378866,0.57852906,0.17801262
9,0.38866672,0.39916924,0.44473177,0.3955025,0.1524235,0.42535937,0.41028285,0.41707826,0.4337222,0.42320424,0.41713154,0.43462512,0.4349886,0.39519402,0.10257516,0.3686398,0.37935176,0.43346286,0.4367688,0.16144261,0.37533703,0.2221742,0.39932564,0.42518416,0.08484105,0.43033183,0.43057254,0.4126279,0.44006273,0.30064738,0.62478435,0.09919597
10,0.4229558,0.43194616,0.46030656,0.4332225,0.19039643,0.44667765,0.43948784,0.43986523,0.45346367,0.44430462,0.44126108,0.45234668,0.45329577,0.42750996,0.13315198,0.40959856,0.41750255,0.45358184,0.45376056,0.18520153,0.40352932,0.29245585,0.43149012,0.44506016,0.11998597,0.4491382,0.44770327,0.4350573,0.4552053,0.36464185,0.58241403,0.14901386
11,0.42199138,0.42808658,0.45848548,0.42995346,0.21653119,0.44599643,0.43683296,0.43918154,0.45092353,0.4435794,0.44039106,0.45095044,0.45289978,0.4256284,0.15850827,0.40451485,0.41407552,0.45161483,0.45377746,0.20202574,0.41385877,0.2935673,0.42943698,0.4438696,0.14519323,0.44751483,0.44631466,0.4356949,0.4552602,0.35956815,0.5863358,0.16742106
12,0.5029802,0.50177795,0.49618578,0.5098784,0.44970745,0.49778116,0.50248235,0.49657783,0.4975353,0.49659052,0.4981548,0.49578038,0.49754155,0.5016275,0.4184186,0.50075805,0.50176716,0.49823558,0.49628323,0.3954855,0.48470214,0.4851116,0.5028719,0.49489903,0.42534262,0.49563545,0.49298483,0.49460664,0.495457,0.515264,0.4905372,0.41489822
13,0.49542367,0.49555293,0.49494624,0.4994011,0.44584906,0.4942898,0.49647814,0.4935782,0.49535125,0.49358073,0.49385598,0.49392292,0.49472758,0.49493164,0.42050588,0.49356133,0.49407622,0.49551305,0.49389347,0.41248178,0.483033,0.4679313,0.4961204,0.4929134,0.43038774,0.49387696,0.4922861,0.49181712,0.4938333,0.495801,0.5024213,0.411183
14,0.48999372,0.4885592,0.4925059,0.49154946,0.45830947,0.49140742,0.49088857,0.49016613,0.49184117,0.4908264,0.4903397,0.4911565,0.4925188,0.48910195,0.43877733,0.48421463,0.48687512,0.4922487,0.4923804,0.42857167,0.4903148,0.46469235,0.490147,0.4901466,0.44989341,0.490639,0.48959213,0.48992005,0.49227244,0.48457378,0.5113987,0.4287717
15,0.4977778,0.5001788,0.4975418,0.5016704,0.45509422,0.49674574,0.49952063,0.49683395,0.49866366,0.4962842,0.49665317,0.49699548,0.49645394,0.4983397,0.4177813,0.4988372,0.49789858,0.49760234,0.49564305,0.4411923,0.48555538,0.45997852,0.49924868,0.49623138,0.43033928,0.497541,0.4965696,0.49412197,0.49598986,0.5037339,0.5022842,0.4168625
16,0.4949706,0.4968855,0.49611017,0.49870735,0.45032856,0.49508148,0.49707046,0.49479908,0.49675393,0.4947807,0.4946287,0.49562708,0.49503654,0.49572635,0.4169123,0.49561387,0.49477094,0.49604353,0.49426165,0.42763284,0.48312503,0.458817,0.49624613,0.4946728,0.43129933,0.4959403,0.49504742,0.49246895,0.49483797,0.4996834,0.5044117,0.4075945
17,0.4964819,0.4986482,0.49676353,0.5008061,0.44743973,0.4959515,0.49862644,0.49560675,0.4977997,0.4956994,0.4955366,0.49643973,0.4956072,0.49725103,0.40861207,0.49769545,0.49664062,0.4968928,0.49474627,0.4235101,0.48284662,0.46255693,0.49775884,0.4955077,0.42621922,0.49684885,0.4958255,0.49309164,0.49528837,0.5056322,0.50260633,0.40231016
18,0.48222935,0.4844262,0.49008313,0.4866159,0.39719507,0.4870528,0.48685777,0.48518488,0.489067,0.48656425,0.48545882,0.48844415,0.48825213,0.4836816,0.36774358,0.48076904,0.4815942,0.4891842,0.48775843,0.36768645,0.47183654,0.4489165,0.48423296,0.48658282,0.37409326,0.48776603,0.4869734,0.4833397,0.48835757,0.48001572,0.5160031,0.35929003
19,0.49634102,0.49753705,0.49638143,0.5004958,0.4464754,0.49551305,0.49802685,0.49484205,0.49731407,0.49535763,0.49497047,0.49587157,0.49546587,0.49650565,0.4112103,0.49620855,0.4957676,0.49667192,0.49463087,0.42230538,0.48109052,0.46241364,0.49701044,0.49490407,0.426492,0.49606207,0.49477783,0.49293303,0.49504817,0.5049414,0.5019212,0.397975
20,0.36447692,0.37692624,0.43581975,0.36571068,0.12548673,0.40882343,0.38822323,0.399406,0.4232637,0.4075263,0.39806753,0.42203707,0.42131376,0.36835334,0.0663396,0.32919198,0.34684068,0.41920042,0.42538178,0.21227281,0.355155,0.14709072,0.37648547,0.41027927,0.051752876,0.41831976,0.41913196,0.39591947,0.43026975,0.22884837,0.6723383,0.076534644
21,0.4975625,0.49852356,0.49462193,0.50529927,0.42458177,0.4950708,0.49922985,0.49430898,0.4952996,0.4940337,0.4953458,0.4942565,0.4951076,0.49814582,0.40482664,0.49948084,0.498322,0.4964949,0.49347964,0.3528804,0.4780992,0.48715985,0.49853042,0.49304533,0.4136708,0.49390647,0.49182463,0.49116495,0.4933383,0.51335347,0.4935061,0.38843563
22,0.41777292,0.4298156,0.46606538,0.42190692,0.15041037,0.4426594,0.43463242,0.43665355,0.45953253,0.4421461,0.43654642,0.45403346,0.45297962,0.4173902,0.10619724,0.3907854,0.40435407,0.45722568,0.45395365,0.25769383,0.3761968,0.2265223,0.42628446,0.4443989,0.079678036,0.4525729,0.4509406,0.43237546,0.45739815,0.2844192,0.6084938,0.14588551
23,0.43180257,0.44028845,0.46385407,0.44201759,0.22496888,0.4526694,0.44653565,0.4473552,0.45760027,0.44991013,0.44819206,0.45692906,0.4583896,0.43637046,0.16718419,0.42136818,0.42801142,0.45815003,0.4584027,0.20464784,0.419831,0.31344807,0.44000837,0.45074835,0.16064562,0.4540609,0.45272335,0.44225276,0.45979246,0.3807724,0.5713201,0.18381153
24,0.4939432,0.4925782,0.49199775,0.49943975,0.4445611,0.49230713,0.49440038,0.49106556,0.4919551,0.4910324,0.49208623,0.49105304,0.4931641,0.49286467,0.4180458,0.4887877,0.4912929,0.49303442,0.4921299,0.38908735,0.48391855,0.4643608,0.49410957,0.48973218,0.42952368,0.490446,0.48827913,0.48944685,0.4918118,0.49462795,0.50241596,0.4088319
25,0.4751191,0.47729474,0.48692524,0.4786283,0.36693087,0.48124576,0.47991186,0.4791733,0.4850096,0.4803509,0.47945938,0.4834747,0.4843561,0.47483534,0.33946693,0.4662073,0.4707193,0.4852711,0.48398814,0.37035236,0.46150538,0.411551,0.47748494,0.4804842,0.32702607,0.48273274,0.4814656,0.47722557,0.48472017,0.43922564,0.52865356,0.34857425
26,0.49953076,0.5012056,0.49686503,0.50633454,0.43874758,0.49725452,0.50137454,0.49671593,0.49782476,0.496281,0.49742588,0.49641094,0.4968907,0.5000968,0.41352594,0.502816,0.50141716,0.49826553,0.49549925,0.38781253,0.4836382,0.4877507,0.5009214,0.49575788,0.42579648,0.49633974,0.4945509,0.49404886,0.49528825,0.51530564,0.49261576,0.41075996
27,0.4948362,0.4961896,0.4956701,0.49970776,0.4378117,0.494842,0.49721053,0.49427432,0.49597526,0.49442697,0.4943988,0.49494308,0.495055,0.49569952,0.4203508,0.49763966,0.49592867,0.4963833,0.4938907,0.39228785,0.48135212,0.47561327,0.49600187,0.4941851,0.4344088,0.49474165,0.49343103,0.49227417,0.4941603,0.506655,0.49881145,0.40030265
28,0.48937318,0.48831216,0.49284104,0.49088556,0.45505893,0.4913725,0.49072888,0.49013183,0.4922134,0.49107018,0.49018204,0.49146917,0.49252588,0.48884934,0.43342212,0.48474896,0.48684216,0.49249128,0.4922966,0.42590004,0.49012712,0.46105465,0.48944554,0.49053937,0.45307416,0.49081996,0.48985425,0.4901012,0.4923011,0.48889595,0.5113446,0.41994026
29,0.45261806,0.4574361,0.4767629,0.45615438,0.3177955,0.4683299,0.4623824,0.4648581,0.47233003,0.46727008,0.4647628,0.47222543,0.4724224,0.45573676,0.27307516,0.44486105,0.44907448,0.47222486,0.47287172,0.3145727,0.45032045,0.36741617,0.45731,0.46828136,0.26929098,0.4703871,0.4703673,0.46258542,0.47418138,0.4159348,0.55282956,0.27687103
30,0.43931875,0.4484923,0.4699932,0.44947308,0.22870474,0.45947096,0.45450613,0.45442465,0.4643182,0.45747823,0.45540133,0.46430343,0.46418405,0.44559807,0.18506746,0.43754563,0.4396373,0.46530822,0.46376246,0.20154576,0.42313197,0.34972307,0.4470289,0.45892653,0.17774248,0.46158594,0.46097606,0.4495495,0.46521613,0.40413857,0.55648077,0.19782706
31,0.49779108,0.49503842,0.4947915,0.5018455,0.46008882,0.49552524,0.4973406,0.49396318,0.49494296,0.4948653,0.49527177,0.49426055,0.49618107,0.4963475,0.4452771,0.49304184,0.49527574,0.4962272,0.4953334,0.40749124,0.49016073,0.48456582,0.4967221,0.49337485,0.45770755,0.4935334,0.49156663,0.4937797,0.49476534,0.5049803,0.49761817,0.43185392
32,0.45225126,0.45804307,0.47607332,0.45895445,0.28896266,0.46791515,0.46340984,0.46411029,0.47146782,0.46652284,0.46459663,0.47166917,0.47191137,0.4564922,0.25470042,0.44856533,0.45090073,0.4725629,0.47158432,0.2575197,0.4439391,0.3820755,0.45773864,0.4674403,0.25040692,0.46958384,0.46907905,0.46075302,0.47289753,0.42145243,0.5465646,0.25962055
33,0.47021204,0.47105056,0.48282814,0.47506854,0.3651325,0.47862053,0.47596693,0.475509,0.47985432,0.47760835,0.476397,0.48013353,0.4815462,0.47158846,0.3443019,0.46397784,0.46728125,0.48142168,0.4811128,0.31878364,0.46363822,0.42664948,0.47232333,0.47728062,0.34260628,0.47836637,0.47725233,0.47420293,0.48162958,0.45417172,0.52697444,0.32986945
34,0.493973,0.494803,0.49447405,0.5005341,0.41490874,0.49403304,0.49673268,0.49258372,0.4944088,0.49325046,0.49373686,0.49376586,0.4944574,0.49504134,0.4030991,0.4966017,0.49552125,0.4958995,0.49304742,0.34966892,0.47999486,0.49167922,0.494961,0.4926631,0.4135126,0.49297926,0.49132782,0.49068192,0.49277225,0.50910395,0.4961434,0.39266902
35,0.40582633,0.41424623,0.45429224,0.40987414,0.19876914,0.43745923,0.42397752,0.43078387,0.44488975,0.4361696,0.43024787,0.44585174,0.445818,0.41128385,0.15444478,0.38885465,0.39747605,0.44462702,0.44738203,0.21204029,0.39305222,0.26056546,0.41451335,0.43805695,0.13054095,0.44237423,0.4429412,0.4275059,0.45057958,0.32774597,0.6055374,0.13711084
36,0.47941938,0.4794512,0.48665193,0.48431617,0.38545933,0.4833891,0.48286372,0.48073432,0.48513156,0.48247436,0.48180464,0.48402107,0.48577222,0.47898299,0.35351083,0.47171766,0.47558576,0.48598284,0.48529762,0.35422635,0.46814445,0.43199784,0.48057866,0.48156047,0.3564391,0.48280692,0.4808963,0.47953382,0.48528644,0.4641851,0.51925904,0.3521002
37,0.49725422,0.49723324,0.49545565,0.50330836,0.43367785,0.4958581,0.49878904,0.49472037,0.49563274,0.49487737,0.4958213,0.49483424,0.4960685,0.4976615,0.4211486,0.4991579,0.49844122,0.49716225,0.49474865,0.3667326,0.4877743,0.49868459,0.4978095,0.49408123,0.43811157,0.49413538,0.49235925,0.49306816,0.49415457,0.5120576,0.49392274,0.4194408
38,0.46961138,0.47190088,0.48403123,0.4733884,0.36108118,0.47853115,0.47581747,0.47584614,0.4814325,0.4776795,0.4761252,0.48065355,0.48144835,0.47093183,0.32602042,0.46371952,0.4668098,0.48182493,0.48128578,0.3418841,0.464617,0.41029948,0.47225314,0.4778991,0.33180723,0.4792648,0.47838232,0.47431147,0.48185694,0.44865727,0.5316879,0.32780802
39,0.49503666,0.49482185,0.4950664,0.49959198,0.4388933,0.49458578,0.49650976,0.49333423,0.49517155,0.49392205,0.49415952,0.49410143,0.49511483,0.49493244,0.4184033,0.49427047,0.4947433,0.49598512,0.49419907,0.39263156,0.4873634,0.48001677,0.49534214,0.49323642,0.4344666,0.49349666,0.49194473,0.4922818,0.49383643,0.50438106,0.50010544,0.4147075
40,0.48602292,0.4863252,0.49122685,0.48921826,0.42931902,0.48932698,0.4888542,0.48775014,0.49030095,0.48868385,0.48810574,0.4896026,0.49053377,0.48644212,0.39994752,0.48292616,0.4845196,0.49076,0.49014372,0.39177215,0.4866472,0.45486444,0.4870451,0.48830998,0.42015722,0.48874426,0.48772457,0.48696008,0.49012953,0.48684353,0.51369625,0.39928797
41,0.4909329,0.4904288,0.49369496,0.49316236,0.45520625,0.49268636,0.492495,0.49158677,0.4931482,0.49217632,0.49186864,0.4926738,0.49357575,0.4909409,0.43432966,0.48772538,0.4893478,0.4936573,0.49317923,0.41907352,0.49256265,0.4683638,0.49123603,0.49176288,0.4523705,0.49198455,0.49116328,0.4911837,0.49307588,0.49476382,0.50907713,0.4274677
42,0.48282075,0.4855986,0.49176916,0.48640203,0.39481434,0.48768452,0.4873447,0.48620114,0.49070662,0.48718524,0.48647672,0.48949677,0.4894605,0.48375088,0.36489442,0.47998646,0.48155096,0.49083346,0.48893586,0.3823633,0.4768281,0.43884182,0.484882,0.4874795,0.37178347,0.48885837,0.48806617,0.48452297,0.48941064,0.47095832,0.5190115,0.38045415
43,0.4082336,0.41758758,0.4577322,0.41028655,0.19813426,0.43840748,0.42518514,0.43209127,0.4492127,0.43737474,0.43139684,0.44791788,0.447551,0.41079938,0.1356596,0.38322404,0.39593738,0.447064,0.4496791,0.27299905,0.39691237,0.22868907,0.41666275,0.4394766,0.11464765,0.44531372,0.44547057,0.42923862,0.45307112,0.30191308,0.61671567,0.15486239
44,0.46303537,0.4656588,0.47852242,0.4701783,0.34156194,0.47379014,0.47050208,0.47042626,0.4746352,0.47187465,0.47157887,0.47513688,0.47711098,0.46528125,0.2991003,0.4565217,0.46053696,0.4764904,0.47667968,0.28526342,0.4656683,0.4035068,0.46668518,0.47167847,0.3122945,0.4729406,0.47159222,0.46810195,0.4771045,0.43969598,0.5361085,0.32350388
45,0.49457282,0.49456444,0.49366853,0.5000057,0.44743568,0.49401757,0.49602336,0.49281684,0.49377713,0.49278188,0.493822,0.49298784,0.49439594,0.4943173,0.41308326,0.49173057,0.49379098,0.49453062,0.49348933,0.393983,0.49224028,0.47687864,0.49532652,0.49194086,0.43468976,0.49228793,0.49064323,0.49140093,0.49301437,0.5041051,0.50291,0.42425358
46,0.4856211,0.48612434,0.49089786,0.4877763,0.4460839,0.488808,0.48796073,0.48770422,0.49018115,0.48814076,0.4875958,0.48941773,0.4900915,0.4853751,0.40536818,0.47955456,0.48258305,0.48973167,0.48994723,0.43144125,0.4842898,0.43794358,0.48671946,0.48795033,0.42037928,0.488884,0.4880538,0.48675707,0.49028748,0.4780767,0.518386,0.40076607
47,0.46395937,0.47157818,0.48206136,0.47287503,0.30243582,0.4756331,0.4745558,0.47277626,0.47932723,0.47409326,0.47337392,0.4785798,0.47787946,0.46874925,0.2499173,0.4672164,0.4664479,0.47955054,0.47705188,0.26876134,0.4520875,0.4033851,0.469701,0.47527066,0.26157767,0.47706717,0.4762629,0.46833768,0.47783464,0.45292547,0.53179204,0.27686718
48,0.4737957,0.4734077,0.48399818,0.4776362,0.3956924,0.48075333,0.47801626,0.47761652,0.48164573,0.4796123,0.47857788,0.48131484,0.48320484,0.47380063,0.34523627,0.46413696,0.4694039,0.48239955,0.48325133,0.3551743,0.4821214,0.42010644,0.47515303,0.4788904,0.3707731,0.47965536,0.47830626,0.47735265,0.48323622,0.46078256,0.53007454,0.3646536
49,0.44663522,0.45312554,0.47515672,0.45185828,0.26041424,0.46309647,0.45791534,0.45869172,0.47057894,0.46200058,0.45925567,0.46874857,0.4687776,0.4480672,0.20799296,0.43271032,0.44021553,0.47017708,0.46904388,0.29039985,0.43068254,0.3288608,0.45207414,0.4630874,0.19211884,0.4670327,0.46597517,0.45585376,0.47074118,0.38217905,0.56415695,0.24019097


==> images/rnn_examples/6/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4702532,0.47209924,0.49629158,0.45708457,0.39929157,0.47477877,0.47401616,0.46683517,0.48609656,0.48077822,0.47104686,0.49197203,0.483781,0.46955207,0.6389276,0.4790859,0.4608747,0.48870876,0.48645008,0.61081606,0.55163425,0.56195474,0.4680069,0.4859375,0.6337576,0.49008548,0.48974884,0.47949123,0.48128074,0.573734,0.4408136,0.5912272
1,0.4712937,0.47338194,0.5073179,0.4471672,0.34617308,0.4657896,0.47106135,0.457845,0.49737126,0.47723687,0.46264848,0.49581295,0.4810887,0.46553493,0.67934173,0.47811782,0.45107108,0.49244478,0.48594895,0.6584123,0.5591592,0.58936024,0.4605688,0.48604032,0.6292903,0.49684477,0.4948932,0.47487348,0.47786883,0.5669616,0.42881414,0.5709271
2,0.46337545,0.4658011,0.49781606,0.443752,0.39688322,0.4655802,0.46781042,0.45741338,0.48696867,0.47658658,0.46188843,0.4906948,0.47827289,0.46379632,0.6425949,0.47223836,0.44869202,0.48547444,0.48293746,0.6223811,0.5520929,0.5956422,0.4587353,0.48119894,0.63299775,0.48964825,0.48735118,0.47351715,0.47651088,0.56146586,0.41971278,0.5842083
3,0.49698913,0.4984899,0.49972382,0.4976413,0.47921354,0.49398836,0.4966744,0.495803,0.50000656,0.49743053,0.49529353,0.49712956,0.49550965,0.4967697,0.5388003,0.49880967,0.49597606,0.49799114,0.49650666,0.53193,0.51189077,0.5183991,0.49480715,0.49682277,0.5343654,0.49749225,0.49773213,0.49682525,0.49659276,0.5137262,0.48694345,0.51594746
4,0.46922556,0.4712948,0.4962658,0.45599678,0.3897648,0.4715038,0.47219074,0.4645083,0.4863853,0.47897324,0.46810603,0.48991588,0.48150462,0.46815336,0.65806586,0.47834194,0.45868653,0.4871328,0.48452336,0.63486564,0.55943704,0.572829,0.46558538,0.48411688,0.6444327,0.488699,0.4882818,0.47767863,0.47886306,0.5833628,0.43440256,0.59721774
5,0.49671993,0.49755096,0.49979505,0.49677423,0.47873527,0.49401617,0.49659058,0.49506825,0.4999417,0.4975649,0.49474376,0.49739337,0.49569413,0.49633327,0.54240054,0.49829885,0.4951512,0.49788788,0.49637374,0.5340046,0.5118358,0.5164713,0.49432546,0.49715963,0.5326614,0.49780232,0.49807033,0.4968049,0.49651495,0.51159245,0.48764285,0.5148455
6,0.4974175,0.49852404,0.5000262,0.49745136,0.47780508,0.4951079,0.49727815,0.49603713,0.50014555,0.49776906,0.49566343,0.49772245,0.4965789,0.49682382,0.540198,0.4988347,0.49603495,0.49828157,0.49708655,0.5319078,0.51082695,0.5131987,0.49561933,0.4979272,0.5299781,0.4984014,0.49896252,0.4973275,0.49712148,0.51247776,0.49073872,0.5141656
7,0.49748394,0.49863058,0.49999207,0.49812925,0.47340694,0.4955304,0.4974595,0.4962985,0.5000255,0.49790537,0.49596247,0.49779403,0.496813,0.4966698,0.5475155,0.49928215,0.4964878,0.4984624,0.49714687,0.5363154,0.5130736,0.51027286,0.4957518,0.4982928,0.5348423,0.4982701,0.49911904,0.4975596,0.4972854,0.51709867,0.49207008,0.518101
8,0.4615452,0.46444526,0.49596998,0.44496414,0.36613244,0.46557492,0.46613756,0.4564439,0.48401046,0.4748358,0.46096206,0.48841876,0.47778937,0.46079352,0.6927415,0.4732009,0.44863588,0.48428228,0.4815713,0.6612048,0.5697764,0.5856862,0.45760888,0.48136958,0.67006445,0.48689845,0.48657832,0.47280908,0.47465488,0.5969254,0.4218508,0.6157407
9,0.43969953,0.4444619,0.4945052,0.4114912,0.32322004,0.44601512,0.44747797,0.4324808,0.47649908,0.46166912,0.4392222,0.4829688,0.46535632,0.4406713,0.74939424,0.45652384,0.418594,0.47537738,0.47213757,0.71094215,0.5916164,0.6392657,0.43435705,0.47050777,0.7233823,0.48127303,0.47938174,0.45762676,0.46107253,0.61988664,0.37810823,0.65197754
10,0.46006227,0.46360245,0.49840406,0.44120297,0.34945464,0.46047422,0.4634464,0.45252115,0.4868746,0.47289458,0.45668542,0.4875257,0.47468346,0.45869923,0.7154343,0.47225145,0.4441298,0.48386863,0.4797833,0.6860405,0.5766725,0.5993031,0.4531649,0.47943455,0.67878824,0.48666444,0.48571533,0.47005832,0.47157404,0.60181165,0.4128092,0.61712503
11,0.45800474,0.4609729,0.49648896,0.43873426,0.3661947,0.46026716,0.46262297,0.451609,0.48438373,0.47285232,0.4561519,0.48714095,0.47414857,0.45804057,0.6964629,0.46983147,0.4425238,0.48252788,0.47923216,0.6676453,0.57144326,0.6026456,0.45229468,0.47819304,0.6738546,0.48572692,0.48413673,0.46959287,0.4715779,0.5923978,0.40980613,0.6135796
12,0.5012237,0.5019743,0.5006626,0.5044699,0.48036873,0.4965395,0.49968228,0.49963155,0.5025117,0.5000457,0.49825528,0.49756882,0.4969826,0.5003985,0.545752,0.50254095,0.5011866,0.49959,0.4974916,0.53738624,0.5116872,0.5063646,0.4978738,0.49876025,0.52828985,0.49809557,0.49859503,0.49946997,0.4980308,0.51277304,0.4952967,0.5082737
13,0.49799746,0.4984575,0.5003963,0.49774736,0.4746664,0.49484697,0.49715242,0.4958445,0.50032336,0.49790245,0.49538898,0.49785838,0.4964759,0.49675763,0.5436213,0.49914953,0.496092,0.49878976,0.49685442,0.5344733,0.5124903,0.512237,0.49522462,0.49795347,0.53287524,0.49846253,0.4987799,0.497443,0.4969551,0.5139796,0.49078816,0.51255
14,0.49463674,0.4940728,0.49923477,0.49208313,0.4813594,0.4935179,0.49489313,0.49252656,0.4978172,0.49650812,0.49303246,0.4976685,0.49561575,0.49403304,0.5338396,0.4954653,0.4916984,0.49724916,0.49603894,0.5281284,0.51227844,0.5169709,0.49255842,0.4964436,0.5316227,0.49765393,0.4972901,0.49563387,0.49580687,0.51198274,0.48555952,0.5153692
15,0.4991838,0.5007534,0.50061536,0.49954492,0.47813627,0.49645323,0.49871224,0.4980308,0.5013009,0.49885228,0.49742672,0.4983249,0.49756563,0.4983982,0.53551054,0.5003198,0.49814403,0.49923062,0.4980893,0.524045,0.5063877,0.5091319,0.4975439,0.4990783,0.526165,0.4994784,0.5004358,0.49841303,0.49842936,0.50742066,0.4948975,0.509043
16,0.49720147,0.49873173,0.4998009,0.49733588,0.47700217,0.4954199,0.49737787,0.4963355,0.49981308,0.4982258,0.49602196,0.4979283,0.49669614,0.4967977,0.54002607,0.49909008,0.49628988,0.49848077,0.49720618,0.52553326,0.5077939,0.5107564,0.49571463,0.49840668,0.5323613,0.49874294,0.49966514,0.49765062,0.49763918,0.5077218,0.49204308,0.51195484
17,0.49797773,0.49977806,0.5000253,0.49874204,0.4766149,0.49584404,0.49813125,0.49714336,0.500507,0.4988232,0.49667987,0.49802637,0.49686468,0.4975648,0.54155934,0.49990872,0.497401,0.49875855,0.49740246,0.5264412,0.50701493,0.50902176,0.49637228,0.4988538,0.5316697,0.49902463,0.50015193,0.49814582,0.49810493,0.50600165,0.49355575,0.51062465
18,0.49054995,0.49143267,0.49884883,0.48776308,0.4561698,0.49017444,0.49153113,0.48855826,0.49629626,0.49408916,0.48939192,0.496287,0.49325788,0.48993835,0.571946,0.4942178,0.48750818,0.49596152,0.49406192,0.55416995,0.5213942,0.5216834,0.4882931,0.49529365,0.55973375,0.4962494,0.49673203,0.49326333,0.49314985,0.5260328,0.47972962,0.5319364
19,0.49782205,0.49927422,0.5002999,0.49849927,0.47630504,0.49559292,0.49797535,0.49672052,0.50076973,0.49886942,0.4962408,0.49822137,0.49676812,0.49740323,0.5446441,0.4998209,0.49699208,0.49880037,0.49723706,0.5299366,0.508183,0.50911397,0.49580604,0.49883732,0.5302564,0.49899837,0.49991038,0.49810392,0.49786824,0.50637674,0.49312183,0.5098953
20,0.4294399,0.4351588,0.5011116,0.38490906,0.29172945,0.4324048,0.43774357,0.41518933,0.4803399,0.45378417,0.42432725,0.4845943,0.45901734,0.42864648,0.75837755,0.4444985,0.39607945,0.47266006,0.46923795,0.7324021,0.59101695,0.6837646,0.41991192,0.4658558,0.719043,0.48573655,0.48142233,0.44687316,0.45526662,0.60313034,0.35147262,0.64282566
21,0.49845222,0.4993678,0.49919236,0.5015622,0.46859795,0.49517885,0.49730527,0.49731854,0.49931455,0.49845126,0.49622533,0.4966404,0.49600634,0.497296,0.56341356,0.50127125,0.49871835,0.49887025,0.49597567,0.54624194,0.5187959,0.5070823,0.4955605,0.4979328,0.5527146,0.49664858,0.49771276,0.49825126,0.49660054,0.52569264,0.49192223,0.52371126
22,0.46804637,0.4685187,0.5160606,0.4304169,0.29028404,0.454493,0.46425158,0.4440786,0.50344276,0.47113153,0.4502998,0.49836612,0.4768704,0.45633087,0.7245432,0.4727029,0.43532977,0.49420768,0.48312792,0.70681435,0.5748838,0.6202609,0.4490205,0.48413292,0.64558655,0.50175333,0.49797925,0.467764,0.47228628,0.5742187,0.4112554,0.5646764
23,0.46443006,0.46745843,0.4970985,0.44870144,0.36827627,0.46507192,0.46729,0.45841563,0.48642674,0.47556803,0.46177727,0.48798117,0.47740233,0.46319097,0.69060904,0.4752395,0.45123094,0.4850711,0.48147163,0.6653519,0.57106936,0.5902296,0.45877826,0.4810852,0.66780484,0.4869325,0.48618755,0.47353864,0.47470862,0.59781957,0.4213999,0.6102153
24,0.49628282,0.49646127,0.4993697,0.49653646,0.47541553,0.49317437,0.49560827,0.49426708,0.49902505,0.49718082,0.4937913,0.49679676,0.49498186,0.4955695,0.5495845,0.4981173,0.49465087,0.49767542,0.49547672,0.54106456,0.51638794,0.51690197,0.49307796,0.4964439,0.5422336,0.49674663,0.4967432,0.4964477,0.49562326,0.5182359,0.48560777,0.5184274
25,0.48962992,0.48917708,0.5026963,0.48026553,0.4321501,0.4851749,0.4882921,0.48251864,0.49877775,0.49089465,0.48409268,0.49746624,0.4915946,0.48613954,0.58501124,0.4915702,0.4806409,0.49692014,0.4930554,0.57451844,0.5286928,0.53831077,0.48347905,0.4938393,0.56399333,0.49813125,0.49724,0.48991987,0.49044755,0.5312311,0.47007665,0.5294058
26,0.50019604,0.5007772,0.4998123,0.50322014,0.4733721,0.49709663,0.49895468,0.4989896,0.5004207,0.49899483,0.49803424,0.49749124,0.49757347,0.49885476,0.5510072,0.5019027,0.5004597,0.49942535,0.49745667,0.5402852,0.51557004,0.50437444,0.49790135,0.4989509,0.53707606,0.49781677,0.4987888,0.49916098,0.49784023,0.5232643,0.49633715,0.51857185
27,0.49745077,0.49783403,0.49922973,0.49894035,0.4717792,0.49594793,0.4972039,0.4964537,0.4987028,0.49804205,0.49605596,0.49763745,0.4969763,0.4964147,0.5531829,0.4996846,0.4970657,0.4986787,0.49673122,0.53754777,0.51576465,0.50659627,0.495603,0.49842617,0.54148227,0.49763045,0.4985361,0.49803057,0.49710646,0.52208304,0.4932849,0.5214573
28,0.49416807,0.4936974,0.4991181,0.4919554,0.4797257,0.49383134,0.49492434,0.49245915,0.4976068,0.49667734,0.49305472,0.49796867,0.49584815,0.49373,0.5385354,0.49550462,0.49163905,0.49727055,0.49606103,0.5297851,0.51306856,0.51462984,0.49235538,0.49683973,0.53332686,0.49764034,0.49753162,0.4958261,0.4959688,0.5131677,0.48617566,0.5183908
29,0.47519588,0.476515,0.49762118,0.46320546,0.41691044,0.47739938,0.47805953,0.47126833,0.4898734,0.483944,0.47433195,0.49287012,0.48560023,0.47470006,0.6205296,0.4819524,0.46593055,0.48986682,0.4880317,0.59878093,0.54193884,0.5574166,0.4722509,0.48784444,0.6077858,0.49207136,0.49155268,0.48231247,0.48369884,0.55549085,0.44861478,0.5696655
30,0.46861732,0.4709891,0.49636516,0.45700368,0.3730194,0.4709319,0.47133288,0.4640972,0.48630655,0.4786741,0.46747255,0.48926792,0.48094875,0.4672353,0.6874854,0.47971267,0.458849,0.48727518,0.4838032,0.654332,0.56716275,0.56757456,0.46433216,0.4843957,0.66099155,0.48762125,0.48793375,0.4776646,0.477622,0.5964651,0.43546012,0.6068073
31,0.4981632,0.49760598,0.4996574,0.4993307,0.48405644,0.49594852,0.4977788,0.49654493,0.4998263,0.49913022,0.49630556,0.49820942,0.496781,0.49767673,0.5390648,0.49950305,0.49747345,0.4988632,0.49687997,0.5298716,0.5116576,0.5064777,0.49534464,0.49811214,0.52838916,0.49774536,0.49774265,0.49837074,0.49734047,0.51017064,0.49191552,0.51119983
32,0.47543472,0.47645825,0.49706894,0.46527642,0.40274948,0.47702247,0.4775456,0.47114593,0.48882082,0.48354188,0.47413677,0.49207243,0.48503643,0.4739883,0.64240867,0.48328283,0.466992,0.49028468,0.48704907,0.6139215,0.55079496,0.5540211,0.4716111,0.487688,0.62781,0.4907878,0.49072722,0.48246288,0.48280627,0.5703519,0.44873303,0.58106506
33,0.48386428,0.48376578,0.49745202,0.47821254,0.4412388,0.48451596,0.48534137,0.48087,0.49237844,0.48986247,0.4826835,0.49442416,0.48954672,0.48325777,0.59693474,0.48904303,0.47864565,0.49329838,0.49065804,0.57621485,0.53416884,0.5354072,0.4806377,0.49149993,0.5863822,0.49317744,0.49288043,0.48876944,0.48846552,0.5432789,0.46504962,0.55189157
34,0.49708036,0.49681407,0.4989268,0.4992219,0.46449187,0.49538535,0.4963651,0.49553883,0.49804524,0.49758828,0.49541685,0.49711883,0.49636886,0.4956578,0.56704587,0.4998974,0.49692306,0.4986984,0.49602863,0.5496545,0.5217466,0.50384766,0.4944588,0.497907,0.552442,0.49645716,0.49732456,0.4976756,0.49594992,0.53066,0.49177215,0.5291581
35,0.44929796,0.45273864,0.49521136,0.42481554,0.352603,0.4551447,0.4560308,0.44314232,0.47968715,0.4680884,0.4490031,0.48620582,0.47143787,0.45001805,0.7101668,0.46307114,0.4311906,0.4795551,0.47673976,0.6731178,0.57481325,0.6163786,0.44502127,0.47569585,0.68804055,0.48487988,0.4832751,0.4647449,0.46773794,0.5970711,0.39865065,0.62552476
36,0.48965788,0.48969096,0.500116,0.4847633,0.44883108,0.48719922,0.48958328,0.48562732,0.4973924,0.49273473,0.4864692,0.49613038,0.4916683,0.48822275,0.58252263,0.49285194,0.4841854,0.4956957,0.49292678,0.57073176,0.5274951,0.53029495,0.48514622,0.4938382,0.56274223,0.49585423,0.49544832,0.49145493,0.49128616,0.53167933,0.4725155,0.534765
37,0.49883476,0.49830943,0.49905586,0.5014046,0.47263524,0.49670738,0.49775553,0.49735865,0.4986836,0.49849725,0.49696964,0.49746636,0.49722078,0.49735716,0.55386597,0.50069183,0.4989694,0.49914327,0.49677864,0.5422255,0.5190932,0.50206316,0.4962972,0.49834028,0.54364103,0.49685678,0.4975096,0.49863473,0.49701494,0.5273069,0.49407214,0.5238477
38,0.4847372,0.48482293,0.49908638,0.4772487,0.43639258,0.48453215,0.4857919,0.48069772,0.49420536,0.4896359,0.48258317,0.495314,0.49021134,0.48330772,0.59512407,0.48896253,0.47800264,0.49387243,0.4915076,0.57869816,0.53297454,0.53724116,0.48112804,0.4921528,0.57944864,0.49474236,0.494421,0.4885099,0.48895103,0.5419606,0.465874,0.5485038
39,0.49763793,0.49722275,0.4997608,0.49836558,0.4735371,0.4957329,0.49711755,0.4957696,0.4992873,0.49807292,0.49571827,0.4980073,0.49691755,0.49642697,0.5501867,0.49924228,0.49656472,0.49881893,0.49681494,0.5391072,0.5162145,0.50646985,0.49507657,0.4981513,0.5372092,0.4976589,0.49804264,0.49777612,0.4968191,0.52039397,0.4920235,0.51937264
40,0.49246225,0.49234572,0.49879473,0.49029234,0.46909162,0.49233472,0.4933256,0.49070954,0.4967162,0.49535495,0.49151254,0.4971454,0.49476922,0.49189436,0.55446047,0.49481252,0.48984748,0.49663275,0.4951519,0.5418763,0.51874864,0.51729894,0.49052945,0.49591812,0.54781663,0.49654257,0.49662858,0.49460304,0.49457318,0.52317864,0.4828133,0.52851295
41,0.49484813,0.49451795,0.49892744,0.4936817,0.48023376,0.4947217,0.49554655,0.49354857,0.49753314,0.49703214,0.49413362,0.49801007,0.4963383,0.49450618,0.53807443,0.49642345,0.49317682,0.4976902,0.4964182,0.52701986,0.5129375,0.5114119,0.49340203,0.49714735,0.5351937,0.49745032,0.49752808,0.4964564,0.49626562,0.5144743,0.4880059,0.5194032
42,0.49272108,0.49265638,0.50153494,0.4876457,0.4480282,0.4905768,0.4924062,0.48839283,0.4987902,0.49411663,0.48969847,0.49845046,0.4946087,0.49030736,0.56978905,0.4948849,0.4875541,0.49819633,0.4952637,0.554074,0.52230144,0.52102727,0.48890954,0.49636057,0.55375886,0.49838552,0.49840602,0.49357864,0.49373284,0.5261206,0.48118237,0.52745104
43,0.45447546,0.45745626,0.503043,0.4230516,0.3397947,0.4541202,0.4584778,0.44219136,0.48874938,0.46875486,0.4486232,0.49113807,0.4730772,0.45180854,0.6966303,0.46422663,0.4301906,0.48386165,0.47953427,0.67361975,0.56721103,0.6253139,0.44570383,0.47801426,0.659068,0.49178067,0.48877096,0.4646672,0.4697397,0.5754169,0.3993867,0.5964798
44,0.48028073,0.48066136,0.4967825,0.47333023,0.42906952,0.48109278,0.48185673,0.47693524,0.4904347,0.48689467,0.4791338,0.4929839,0.48727763,0.4794378,0.6111033,0.48641783,0.474146,0.49162793,0.48890555,0.5933344,0.5434568,0.5465716,0.47675428,0.48900175,0.606063,0.49118674,0.49065965,0.48582116,0.48595378,0.55881566,0.4550057,0.56779003
45,0.49692565,0.49693698,0.49925035,0.4976745,0.47749835,0.49490827,0.49669558,0.49524662,0.49888504,0.4976002,0.49525222,0.4974554,0.4961748,0.4962155,0.5442279,0.4984919,0.49595654,0.49812558,0.49637657,0.53621036,0.5155772,0.5115569,0.49463746,0.49720505,0.53874254,0.4970982,0.49734142,0.4971453,0.49644464,0.51894027,0.4888868,0.5210616
46,0.49208924,0.49271843,0.49930942,0.48856407,0.47451708,0.49142817,0.49312985,0.49019465,0.4975991,0.49503642,0.49087042,0.49724555,0.4944153,0.49203232,0.5430649,0.49402106,0.4886474,0.49622452,0.49529147,0.5350199,0.5133069,0.52432543,0.49035552,0.49556914,0.53825057,0.4973781,0.49721727,0.49399197,0.49461693,0.5133507,0.48067674,0.52114403
47,0.48205802,0.48394513,0.4977248,0.47665492,0.4114696,0.48260066,0.4831675,0.47907165,0.49209952,0.4871295,0.4808291,0.4928247,0.4884478,0.4804298,0.633432,0.4892509,0.4767881,0.49243936,0.48999056,0.6097154,0.54579604,0.5386272,0.47906137,0.49089435,0.6127346,0.4920298,0.4929504,0.48670986,0.48654523,0.5687792,0.46192378,0.5744853
48,0.48560518,0.48534456,0.49819514,0.47969112,0.45482665,0.48601708,0.48748687,0.48246193,0.49427512,0.4913319,0.4844408,0.4955613,0.4905974,0.4853299,0.57511306,0.48916167,0.48025277,0.49366102,0.49197334,0.56302553,0.527339,0.5350104,0.48255378,0.49214628,0.5684885,0.49443808,0.4937354,0.4896183,0.49035838,0.5306205,0.46685046,0.5422369
49,0.47588134,0.47645468,0.504127,0.45743108,0.37684652,0.47189736,0.47588372,0.4650784,0.49581426,0.48142648,0.46898374,0.49527428,0.48393407,0.47139585,0.6528984,0.48144826,0.45998165,0.49260846,0.48738244,0.6331824,0.5512245,0.57229286,0.46715963,0.48776597,0.6147784,0.49574313,0.4941625,0.47937718,0.4813351,0.5586321,0.44098842,0.5627594


==> images/rnn_examples/6/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.514898,0.023964228,0.41607067,0.35723326,0.47856367,0.4166141,0.45980766,0.4579286,0.47850615,0.5003262,0.4656683,0.51741505,0.15512331
1,0.72128314,0.3170226,0.30408293,0.31641132,0.68262184,0.6022079,0.67979854,0.7143886,0.73653835,0.7482526,0.72609323,0.7563104,0.60262084
2,0.5889298,0.050875124,0.21135946,0.14909191,0.5502825,0.47912344,0.516533,0.52567637,0.5402782,0.55594295,0.5188926,0.560073,0.2398224
3,0.17367975,0.0020864157,0.18276855,0.09348347,0.13205385,0.11282088,0.08632988,0.14120457,0.27283165,0.31738606,0.32812482,0.35804993,0.14828223
4,0.5543208,0.005644564,0.4696119,0.4017138,0.5342379,0.47699335,0.5190594,0.5366224,0.5589454,0.5752224,0.5596735,0.58610964,0.2775203
5,0.1669342,0.0018642272,0.17091896,0.08829357,0.12572029,0.107168786,0.084618285,0.13864167,0.257295,0.2994992,0.30233076,0.33263296,0.13295548
6,0.1468961,0.00207704,0.17816827,0.09916486,0.115412556,0.10062273,0.083925836,0.13585009,0.24846904,0.28359625,0.29237098,0.31582522,0.14924
7,0.1623017,0.003590858,0.23323525,0.14534393,0.12539904,0.10922509,0.096210875,0.14700238,0.26001555,0.29489622,0.3105504,0.33625448,0.16578913
8,0.66315323,0.006106196,0.5559891,0.4754631,0.6316548,0.5684747,0.6306154,0.6572776,0.68159026,0.70514125,0.6737455,0.72118956,0.35014185
9,0.88544077,0.005027309,0.5929614,0.41205615,0.8829428,0.82473373,0.90979284,0.93088716,0.9506343,0.97686565,0.9429163,0.98983413,0.4432915
10,0.7340115,0.057295956,0.5972219,0.4666759,0.7156255,0.66451395,0.7392357,0.7745559,0.7979087,0.81882715,0.8048318,0.83462816,0.5371878
11,0.70310754,0.016146902,0.49312314,0.35848758,0.6761388,0.6228697,0.67241997,0.689386,0.70468456,0.7234625,0.69705504,0.7341699,0.39514858
12,0.12243376,0.0048836567,0.22933532,0.14006063,0.09745985,0.09739392,0.08699011,0.13498448,0.25737688,0.29897994,0.3120996,0.33251104,0.17219046
13,0.15121917,0.021909282,0.18148679,0.115936756,0.120558195,0.11292509,0.09949598,0.13762553,0.24539809,0.28486878,0.27877662,0.30769768,0.110220134
14,0.14599654,0.0018188683,0.10231204,0.056305002,0.12790626,0.102729276,0.08183568,0.09173465,0.13332579,0.14376362,0.1643372,0.14553477,0.046849545
15,0.13020518,0.011587982,0.18020585,0.09965207,0.10085869,0.09983444,0.07532083,0.11711683,0.30520913,0.38479263,0.38488206,0.41527298,0.14142859
16,0.14122361,0.0010676876,0.18878123,0.10505394,0.10991246,0.108522214,0.08093767,0.12299469,0.31942895,0.40183443,0.38727605,0.43517128,0.09003893
17,0.14673175,0.001176058,0.2083411,0.115505844,0.10928922,0.10812425,0.07726042,0.12849598,0.34592518,0.43962786,0.43206197,0.4816039,0.118961774
18,0.21749112,0.0024261398,0.27934948,0.17365634,0.21298328,0.1995612,0.18718274,0.21064793,0.32333216,0.3791671,0.3855509,0.4083827,0.124427706
19,0.13916829,0.007161936,0.1984688,0.10890697,0.11121127,0.10653687,0.081620455,0.1337506,0.317818,0.39542443,0.38978663,0.43929237,0.1203286
20,1.124899,0.17123915,0.22901869,0.22247694,1.0459695,1.0020705,1.0605795,1.07954,1.0915002,1.1128666,1.0535234,1.1237541,0.7654258
21,0.16275635,0.0012152595,0.3721511,0.20908809,0.14351623,0.14517903,0.12629049,0.19018185,0.3345219,0.40970764,0.4166323,0.4787417,0.09585656
22,0.94718814,0.58754665,0.268506,0.31217065,0.9427622,0.8882258,0.92294407,0.9466186,0.94767797,0.9552095,0.9614268,0.94697535,0.9151946
23,0.6523311,0.02248209,0.57133394,0.43935323,0.6361051,0.60724354,0.64512295,0.6598368,0.69552124,0.7250051,0.70730203,0.7439761,0.41632724
24,0.16957931,0.001637841,0.20327629,0.125392,0.14246605,0.12898812,0.11535321,0.14024574,0.24100406,0.29048124,0.2820402,0.31802234,0.08366942
25,0.31149173,0.13202384,0.1939862,0.16036953,0.3285981,0.29641554,0.2840646,0.29354525,0.34612185,0.3752698,0.3980802,0.38708463,0.22494912
26,0.12846617,0.0013974047,0.3024151,0.18378562,0.10930802,0.108394876,0.10830524,0.1459613,0.24593224,0.29302803,0.30222896,0.33449626,0.15041338
27,0.1391956,0.0012668226,0.28546488,0.16032733,0.11813271,0.1129166,0.10993021,0.14219587,0.2458035,0.30555475,0.30260873,0.3505751,0.075919315
28,0.1563109,0.00088173954,0.124374114,0.072276734,0.11931253,0.09859757,0.084347956,0.09326666,0.13377194,0.15688461,0.14471032,0.16857886,0.039206617
29,0.40915278,0.010618565,0.30407423,0.24755207,0.40999204,0.37840238,0.38545838,0.39002138,0.42992234,0.45705685,0.4578384,0.47226351,0.18836106
30,0.5501317,0.007543021,0.6467085,0.52367127,0.5837753,0.5594799,0.5920351,0.61022687,0.6624666,0.6921831,0.694303,0.7130193,0.32344425
31,0.12143755,0.006082137,0.1615502,0.09967154,0.09219296,0.08060896,0.07010839,0.087041944,0.15008712,0.1794523,0.17058647,0.20188016,0.04580942
32,0.4516734,0.023140425,0.48164532,0.36189875,0.4625276,0.43564102,0.4398218,0.4446266,0.5045932,0.55212814,0.55852723,0.5822643,0.18868367
33,0.29630038,0.0022361702,0.3237762,0.21587288,0.30560413,0.27463594,0.27467355,0.27437252,0.3196995,0.3541923,0.35294455,0.3789156,0.07714347
34,0.16895038,0.008489783,0.35793623,0.23321652,0.14115204,0.13336842,0.14699699,0.17486955,0.238467,0.275126,0.27310774,0.3174446,0.08297103
35,0.7140582,0.0077571897,0.48193792,0.29215854,0.719811,0.69594765,0.74971163,0.748423,0.7783785,0.8080429,0.78330743,0.8314602,0.3082463
36,0.27654946,0.040510803,0.23101744,0.18575005,0.2493535,0.22939147,0.23361611,0.25098753,0.29747468,0.32233164,0.31341538,0.34186044,0.16765161
37,0.14659262,0.004062193,0.30339703,0.21621448,0.11585239,0.10439668,0.11178679,0.1337389,0.17733409,0.2019332,0.19968371,0.22983442,0.07186745
38,0.32238147,0.033517174,0.26859745,0.22199225,0.30317965,0.27802783,0.2819248,0.28846037,0.31916335,0.3407958,0.33237484,0.3547946,0.15885381
39,0.1501598,0.015174164,0.23383717,0.15996766,0.118934676,0.10619448,0.10507608,0.12949553,0.17544451,0.1965918,0.1963979,0.21988212,0.09524606
40,0.2029199,0.0015938742,0.20838319,0.13696514,0.16259116,0.13718738,0.12980117,0.14400697,0.1873246,0.20843635,0.20691742,0.2277647,0.08085071
41,0.14963517,0.0010670563,0.16009666,0.0856376,0.11613271,0.09076701,0.07976238,0.093657985,0.13870475,0.15961695,0.16993879,0.17576072,0.033574563
42,0.26014093,0.09434697,0.23969649,0.16949296,0.2390121,0.2081975,0.19760905,0.2215437,0.2815328,0.3096753,0.315857,0.33403283,0.16806579
43,0.8029853,0.20679495,0.21083066,0.2154836,0.78382987,0.70848525,0.75887096,0.77821076,0.78682935,0.79918224,0.784572,0.8028421,0.538748
44,0.40178826,0.0026843348,0.36176535,0.31012422,0.37271577,0.31648245,0.33194345,0.33552837,0.35730132,0.37272158,0.3591254,0.38423067,0.11669787
45,0.17351499,0.0024075755,0.22214793,0.13264248,0.1338314,0.10322579,0.093964785,0.12143266,0.18208593,0.2098209,0.21794324,0.24877957,0.117866404
46,0.18954895,0.0010073883,0.104137406,0.057541713,0.14948018,0.12030358,0.10988038,0.1426539,0.21248433,0.24314426,0.24665387,0.2853843,0.098232105
47,0.41443747,0.0045434884,0.49484956,0.44564107,0.36381948,0.33911568,0.38983983,0.42982265,0.4934111,0.5301408,0.4894129,0.5722881,0.26130334
48,0.32302028,0.003963923,0.19012704,0.16812392,0.26078552,0.20697235,0.20150802,0.21134159,0.2311893,0.2419939,0.22266823,0.25073567,0.12294861
49,0.58388585,0.21299733,0.29563272,0.28408945,0.557812,0.49946553,0.5406086,0.5609934,0.5805883,0.59411323,0.5825555,0.6010141,0.43398026


==> images/rnn_examples/7/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.02076214,0.0339637,0.01952389,0.036452517,0.10677286,0.009511458,0.027619235,0.013155955,0.029183153,0.015355304,-0.0002484141,0.018832661,-0.003620832,-0.0074611106,0.026069872,0.02628475,0.027369775,0.007671164,-0.005467759,-0.11016939,0.09774199,-0.15560241,-0.0014242796,0.019671466,0.008478078,0.030272072,0.041496586,-0.00030334035,0.022323027,-0.06467856,0.23012641,0.050470643
1,-0.0333394,0.044248518,0.02252923,0.054223213,0.15845285,0.013987666,0.03740183,0.013092261,0.030288603,0.016245054,-0.0036820688,0.022030123,-0.0027436982,-0.015379423,0.054597735,0.029205289,0.035442624,0.010283288,-0.011441512,-0.19524708,0.07339912,-0.2222425,-0.005361965,0.026707318,0.030522592,0.040719133,0.05682546,-0.004755795,0.02474505,-0.08149868,0.33581018,0.08800687
2,-0.05349233,0.074324615,0.036720138,0.09022241,0.17218988,0.027326895,0.0583972,0.025736347,0.04212804,0.014402214,-0.0014791193,0.027169429,0.010002518,-0.014055263,0.08787963,0.047340807,0.057723675,0.012809001,-0.0093863085,-0.315266,0.10276284,-0.28481263,0.001634317,0.045253072,0.011853396,0.060643185,0.088971615,-0.0071646464,0.034819998,-0.12470116,0.5101673,0.087647885
3,-0.049645655,0.060758494,0.027840577,0.07920371,0.13463846,0.021857714,0.051401444,0.013900515,0.034554187,0.017601486,-0.008235591,0.025678542,-8.4089115e-05,-0.025440343,0.11580974,0.032693144,0.04794956,0.016686298,-0.01761417,-0.32805526,0.09834464,-0.27961314,-0.0079293335,0.037125085,-0.00021132221,0.05543883,0.078656465,-0.009792831,0.027743658,-0.12616372,0.45540833,0.1288448
4,-0.058923632,0.075342104,0.03382227,0.09808318,0.15393461,0.029140215,0.06062191,0.0209766,0.035780642,0.011819405,-0.005457949,0.027353313,0.009773749,-0.023050386,0.11306092,0.041987076,0.05805353,0.015273832,-0.014902765,-0.40001732,0.07852355,-0.29168874,-0.0034939295,0.046584427,-0.007008231,0.06409567,0.093550235,-0.011484535,0.031586,-0.15558572,0.5430894,0.11394735
5,-0.04996962,0.05493296,0.021799998,0.07963121,0.10056278,0.020825224,0.046362437,0.009282682,0.02185429,0.0081241075,-0.009885305,0.02262316,0.0031830403,-0.029649213,0.09973782,0.026476631,0.042342223,0.015070509,-0.019076703,-0.39063436,0.03834791,-0.21733668,-0.0129628675,0.03553525,-0.027271219,0.052450024,0.07557091,-0.012372183,0.021839062,-0.12905347,0.44200152,0.12750667
6,-0.047895364,0.05584921,0.022524219,0.07528019,0.110733144,0.020649068,0.04854604,0.009374941,0.026884811,0.015847802,-0.010115968,0.022313796,0.00015623018,-0.027989928,0.124521405,0.02478106,0.043853264,0.016818494,-0.019935222,-0.36717814,0.044996038,-0.26157033,-0.009155938,0.034659527,0.0019110935,0.051665455,0.07124606,-0.011389358,0.022018066,-0.13345574,0.41149586,0.16510355
7,-0.03648901,0.030953273,0.008856194,0.048172757,0.05121118,0.014723427,0.028624956,0.00039818557,0.008190708,0.0069548497,-0.010060105,0.008822565,0.0064844466,-0.023139667,0.14393881,0.0043281075,0.02386844,0.011822882,-0.013059869,-0.2879041,-0.046390574,-0.12044699,-0.009673343,0.024149163,0.009943918,0.030378118,0.04161672,-0.010664446,0.006057539,-0.07124009,0.23117469,0.18414134
8,-0.028396945,0.02353254,0.007141883,0.036762528,0.035548557,0.011640213,0.022526301,-0.00018264474,0.005398825,0.0056559816,-0.0086427815,0.005887433,0.006307218,-0.018598286,0.115043595,0.0014221352,0.01807065,0.010245616,-0.0105624,-0.22897977,-0.062892,-0.09162037,-0.007757133,0.020039303,0.040311445,0.023531806,0.031944256,-0.01044114,0.0041058394,-0.04882162,0.17373736,0.16356784
9,-0.038800098,0.04422527,0.02134683,0.053989038,0.10248067,0.017531548,0.038743887,0.009224656,0.027361834,0.018463135,-0.0074489415,0.016099807,0.00450881,-0.017973855,0.13385668,0.019179914,0.035863608,0.014217813,-0.011015379,-0.26138547,0.020685257,-0.20993677,-0.003033424,0.031263623,0.046135135,0.03926487,0.05312227,-0.0091458075,0.01867217,-0.095601186,0.28546727,0.16088447
10,-0.044291105,0.04664106,0.022225732,0.061684918,0.10844563,0.018605795,0.040956296,0.008613894,0.026924083,0.016804118,-0.008881571,0.019277256,0.0039971117,-0.022425413,0.122582406,0.022056688,0.038216855,0.014781529,-0.01335759,-0.30313754,0.03645551,-0.2217668,-0.0073444787,0.03337492,0.023563074,0.043639414,0.060881503,-0.010462906,0.021144679,-0.115288556,0.33626586,0.13538094
11,-0.058056526,0.06659019,0.03443013,0.084441684,0.124698475,0.024570439,0.05649858,0.014801851,0.04371666,0.02338684,-0.00978742,0.029764691,0.0028436955,-0.02713592,0.13165799,0.03664364,0.05449574,0.018094227,-0.016675828,-0.34066057,0.09529308,-0.281397,-0.0076814983,0.044710584,0.012451287,0.061053857,0.08623486,-0.011156986,0.032688513,-0.14733215,0.48576438,0.12623839
12,-0.06373209,0.07429151,0.039222315,0.098752104,0.10672571,0.026212694,0.06374929,0.01717533,0.049016852,0.023225937,-0.01099778,0.040347915,-0.00241577,-0.03485347,0.11091843,0.044668533,0.059566073,0.021455068,-0.022806428,-0.37809196,0.14939815,-0.29172805,-0.015894309,0.04972416,-0.016381819,0.0745721,0.106337905,-0.0112892995,0.042072136,-0.19194403,0.62125313,0.116049185
13,-0.045035183,0.040977154,0.015170196,0.061965715,0.050194036,0.017844222,0.036882177,0.0031598168,0.017674562,0.010241032,-0.01064181,0.018033277,0.0037824598,-0.028889693,0.14652689,0.012359481,0.031997785,0.013413306,-0.015737846,-0.3114279,0.007910833,-0.12905553,-0.0136931045,0.030377878,-0.009565242,0.041984443,0.058847025,-0.010487085,0.014325837,-0.10239356,0.33636114,0.18096088
14,-0.03857015,0.04461141,0.017659262,0.06003093,0.09811411,0.018975,0.0378818,0.008657566,0.018806344,0.008549002,-0.00667785,0.013858015,0.007885313,-0.019512638,0.15633553,0.015671356,0.034199446,0.012598821,-0.011051836,-0.3279378,0.012023594,-0.16881788,-0.004769569,0.030307768,0.014047481,0.0386973,0.054906443,-0.010111159,0.014189704,-0.093766615,0.30326557,0.17314336
15,-0.030261723,0.025652947,0.009929695,0.037810072,0.05762618,0.013049085,0.022933876,0.0017937957,0.010612277,0.005377429,-0.008047054,0.0060317186,0.010505574,-0.017261613,0.16509068,0.0029930207,0.01935496,0.010825886,-0.0059890617,-0.23919514,-0.036307707,-0.09004605,-0.0078065176,0.023832029,0.023862606,0.024895862,0.035108928,-0.008863835,0.00475053,-0.074438654,0.1753738,0.21915251
16,-0.028263368,0.019255994,0.011092082,0.02795837,0.07938695,0.011729363,0.017359022,0.0017230327,0.013404289,0.0054895272,-0.007327838,0.0029949804,0.016110092,-0.012129503,0.18853569,0.0014794032,0.015357856,0.00979656,0.0012131226,-0.18928498,-0.04179389,-0.10263991,-0.0073544933,0.024933806,0.038304817,0.019428262,0.028581195,-0.006472272,0.0030458912,-0.09240353,0.113071784,0.22914563
17,-0.03036933,0.021053223,0.014346909,0.028537888,0.097707525,0.01326349,0.019222163,0.004391955,0.019121626,0.008544431,-0.0061868425,0.0050151907,0.01829145,-0.009696104,0.18971536,0.0056416164,0.01778231,0.010101402,0.004525422,-0.18120411,-0.016526248,-0.13514459,-0.0062891524,0.028012801,0.037951004,0.020946627,0.03119547,-0.005102153,0.0064265714,-0.119994536,0.11434445,0.22628252
18,-0.030500818,0.01731852,0.013622357,0.024588402,0.102203384,0.013294738,0.016755013,0.0040341993,0.019314973,0.008643506,-0.005827276,0.0043154517,0.02089425,-0.008390147,0.19358425,0.0042084698,0.015242188,0.009410733,0.007778721,-0.15739018,-0.016439237,-0.12689765,-0.007171197,0.028487347,0.035859115,0.018663425,0.028545538,-0.003968428,0.0054984326,-0.1320158,0.09171288,0.24055165
19,-0.031766616,0.016089918,0.014338649,0.023225619,0.12070828,0.013881328,0.01600559,0.0044749193,0.02099828,0.008874511,-0.0054771407,0.0038985764,0.023804836,-0.006822142,0.20577623,0.0043457192,0.014824579,0.008880297,0.0107742455,-0.14763218,-0.013787197,-0.13684356,-0.0073168585,0.029990844,0.039494764,0.017707184,0.02803522,-0.0029377372,0.005318055,-0.14431804,0.0812089,0.25134918
20,-0.056997042,0.075064324,0.042371377,0.0870641,0.14624427,0.035522223,0.060095623,0.03168079,0.048602886,0.015292242,0.0023444905,0.02339822,0.029676197,-0.00365313,0.16133298,0.0460446,0.05908314,0.012316626,0.0061932486,-0.28450212,0.084176816,-0.2543437,0.009749077,0.056273848,0.023973737,0.05716289,0.086710006,-0.0069795903,0.034381095,-0.18366586,0.41764432,0.1841706
21,-0.04168682,0.03757941,0.020783864,0.051458415,0.08864127,0.021797173,0.032371484,0.010380741,0.024039932,0.007964985,-0.005315879,0.010941571,0.02283342,-0.013885539,0.17795454,0.014508446,0.029091833,0.0111897355,0.0036751921,-0.23517238,0.0016169548,-0.13296206,-0.0060359025,0.037830696,0.003916207,0.034120508,0.051993854,-0.007486866,0.01316436,-0.154932,0.22920066,0.24782565
22,-0.039631892,0.03993173,0.02187188,0.049265325,0.11190247,0.020652613,0.03668289,0.009913467,0.029803675,0.018115625,-0.006806063,0.012653795,0.01445308,-0.014472426,0.18739165,0.014630532,0.032328878,0.014497657,-0.0013940469,-0.24062435,0.038000613,-0.22894901,-0.0037713833,0.03528154,0.04323783,0.035895966,0.05030397,-0.00650325,0.016222421,-0.18952754,0.23871817,0.26007912
23,-0.036165085,0.024988791,0.01423872,0.035422195,0.08989371,0.017623143,0.02556367,0.004337116,0.019978855,0.013515002,-0.0072168903,0.007115829,0.018138628,-0.013747299,0.19956353,0.003655645,0.021022981,0.012055483,0.0023986436,-0.20309305,-0.0034233332,-0.16378886,-0.0072701974,0.030783426,0.039401893,0.02539874,0.036325533,-0.0058590695,0.008233635,-0.15661715,0.1518573,0.25888544
24,-0.05411751,0.060088776,0.03475195,0.06999808,0.12126757,0.027865577,0.054138698,0.016814187,0.04952927,0.031156763,-0.0069534713,0.024427168,0.011982608,-0.017501054,0.20026329,0.029752854,0.050564,0.018607685,-0.0045630326,-0.25370175,0.11107143,-0.29933724,-0.001009447,0.04654518,0.034882512,0.052682932,0.07321474,-0.0067038904,0.030270403,-0.22378632,0.37609255,0.23833376
25,-0.0451443,0.035272263,0.01746172,0.045078427,0.06983667,0.022957716,0.0347695,0.0046053063,0.025980275,0.021665787,-0.00816904,0.009574468,0.016890563,-0.016555255,0.2455264,0.0039482694,0.030701378,0.0126259485,-0.00029813917,-0.22100784,0.0064078867,-0.18546028,-0.0012646548,0.033805877,0.060333,0.030319205,0.041489165,-0.008526089,0.009948283,-0.14221634,0.19336917,0.23114638
26,-0.037774857,0.02617617,0.013669057,0.031432286,0.053055927,0.019272499,0.026408335,0.0021879855,0.022034079,0.019975513,-0.00758403,0.0050778277,0.016902465,-0.013385066,0.25249267,-0.001912453,0.02323559,0.01080556,0.002744386,-0.17566396,-0.014822073,-0.14754975,0.00042357342,0.02881772,0.08170763,0.021883635,0.029160287,-0.008435274,0.0047394796,-0.11172032,0.11913533,0.22961488
27,-0.04739499,0.044029918,0.024486098,0.046649553,0.10749872,0.02462912,0.039128058,0.009681579,0.037549652,0.028292082,-0.0066065267,0.011612663,0.017714508,-0.012310579,0.25163698,0.012697214,0.03824451,0.012478128,0.0032309592,-0.21923146,0.026584376,-0.24506244,0.006052305,0.03826432,0.085590996,0.03379545,0.045302805,-0.008202383,0.014665724,-0.1675686,0.2020718,0.21473074
28,-0.04548274,0.039737172,0.020491414,0.050927423,0.072496,0.023114577,0.036918066,0.007339997,0.027559606,0.0208359,-0.0072648255,0.0152424965,0.013928251,-0.018300243,0.16735111,0.013545265,0.03401476,0.012385717,-0.0019798013,-0.25486505,0.02610962,-0.21534821,-0.0022358892,0.035393585,0.04369488,0.035400826,0.04968971,-0.010579631,0.016138854,-0.18373072,0.24181044,0.17082036
29,-0.035668705,0.024387676,0.011451902,0.033932086,0.04759534,0.017665042,0.02467556,0.0023604748,0.016955106,0.0151585415,-0.0068879826,0.008299361,0.014232043,-0.016064,0.17724025,0.0017658803,0.020913921,0.009711487,0.0002303283,-0.19215667,-0.019675184,-0.12464146,-0.0044249045,0.027457152,0.044945672,0.023406817,0.032616522,-0.008506371,0.0064945538,-0.11793402,0.14403841,0.20883378
30,-0.03803929,0.035331428,0.018930046,0.038775332,0.0936009,0.019950133,0.03356948,0.007989833,0.03108453,0.02553322,-0.005932983,0.012057008,0.011645975,-0.013091546,0.21115887,0.009793909,0.030279819,0.01289756,8.538518e-05,-0.19637603,0.032134376,-0.2221347,0.0010666873,0.031853974,0.069230944,0.030271318,0.03959991,-0.0062943017,0.013516961,-0.14483975,0.17754972,0.23655376
31,-0.036641527,0.02641153,0.014190253,0.030852184,0.08487739,0.018804435,0.026812915,0.004753317,0.02385439,0.021414973,-0.006264371,0.0073407027,0.015799671,-0.012099007,0.22313502,0.0022028221,0.023167048,0.011016346,0.0029650836,-0.16754952,-0.007891832,-0.1672368,-0.00022698427,0.029691987,0.082708985,0.023501016,0.031032398,-0.0069655436,0.007601674,-0.121509776,0.1274632,0.24669555
32,-0.033390656,0.020613926,0.0122419335,0.02421197,0.06921542,0.016908783,0.022332909,0.0031215937,0.020981308,0.019831758,-0.0063093873,0.0051175053,0.015998688,-0.010647463,0.22182569,-0.001010897,0.018766157,0.010431461,0.0040676654,-0.13368602,-0.013233598,-0.13656244,-0.00054006034,0.02705271,0.09116638,0.019183967,0.025326245,-0.007102549,0.005493885,-0.102406204,0.09720282,0.23280776
33,-0.05417133,0.056784853,0.035980687,0.067377284,0.10328398,0.02477067,0.050066665,0.0154586695,0.0514792,0.030159416,-0.0076877587,0.028662413,0.007906868,-0.020522222,0.19596858,0.032063745,0.048647106,0.018110437,-0.0052079335,-0.23292416,0.14058608,-0.24168952,-0.0055642864,0.045287184,0.03821161,0.053336658,0.07590432,-0.0075941756,0.033810887,-0.17437479,0.39582407,0.18135813
34,-0.044605028,0.041781582,0.02134429,0.05332225,0.069633305,0.021741565,0.03983736,0.0070195557,0.030931048,0.023998965,-0.008327774,0.018740859,0.006720097,-0.02147414,0.18112317,0.013956677,0.03549464,0.014887698,-0.007301314,-0.23265478,0.06377514,-0.21751961,-0.005003188,0.03353996,0.051324364,0.03927522,0.053848844,-0.009839801,0.019375347,-0.16553946,0.2816894,0.20593926
35,-0.035492808,0.024871593,0.01167419,0.034702606,0.05398023,0.016800951,0.025893247,0.0011423519,0.017653346,0.016603772,-0.008145789,0.008650386,0.010576907,-0.017849963,0.19515598,3.921939e-05,0.02147015,0.011230275,-0.0030508707,-0.18223345,-0.002651494,-0.13957033,-0.0056897476,0.025844004,0.06510538,0.02453763,0.033591237,-0.0089246435,0.0072945775,-0.11407688,0.16297886,0.21907522
36,-0.02939328,0.018186755,0.009311573,0.025019359,0.03859546,0.014125505,0.02028421,0.00059299095,0.014788175,0.0151242465,-0.007004835,0.005660332,0.010908967,-0.014036845,0.1806227,-0.002812521,0.016062226,0.0100757945,-0.00078862964,-0.13597023,-0.014092289,-0.109792665,-0.0044637406,0.022433907,0.07474981,0.018699454,0.025139816,-0.007917389,0.0047511347,-0.09130494,0.11280921,0.20639056
37,-0.02879817,0.022855978,0.011840897,0.030035734,0.05110149,0.014846891,0.023944724,0.0036567152,0.016478628,0.015697889,-0.0056403186,0.008803912,0.00854679,-0.013061173,0.13692209,0.0036366805,0.019806722,0.01034788,-0.0027428765,-0.15178916,0.005666019,-0.14364816,-0.0030859434,0.022979034,0.070138454,0.022237357,0.030262735,-0.008100795,0.009502698,-0.103390664,0.14732322,0.16266108
38,-0.027600728,0.01778708,0.009682561,0.023873832,0.06597455,0.013467299,0.018776614,0.0022948203,0.013947552,0.013005681,-0.0053005265,0.005089078,0.011937691,-0.010673546,0.16108492,0.0004030139,0.015789967,0.008305812,0.0007625177,-0.1307221,-0.01891723,-0.116751075,-0.0026369926,0.021839365,0.07143049,0.017264288,0.024087891,-0.006801622,0.005289104,-0.08197567,0.104749784,0.16436866
39,-0.02637894,0.017136369,0.009962246,0.022218399,0.07018156,0.012781827,0.017902657,0.0031486647,0.014867796,0.012895178,-0.0047575007,0.0052578645,0.0118671665,-0.009433201,0.15380318,0.0017242513,0.015090715,0.008120816,0.001630726,-0.11597954,-0.015520481,-0.10270941,-0.0024007787,0.021682166,0.0728156,0.016927626,0.023619682,-0.0062869494,0.005771247,-0.07700952,0.10093404,0.16932318
40,-0.02556787,0.016526973,0.010223795,0.021095242,0.07682882,0.012233222,0.017401904,0.0034718965,0.015408983,0.0129193235,-0.00464149,0.005172301,0.011596899,-0.008644037,0.1512833,0.0023559064,0.014630254,0.00822401,0.001862014,-0.10630517,-0.010735078,-0.100585,-0.0023902208,0.02139001,0.077639,0.016633404,0.023247175,-0.0059791645,0.006174488,-0.07548,0.09996672,0.16981053
41,-0.031988427,0.030774288,0.017298348,0.03600944,0.13227485,0.017445713,0.027589168,0.01036858,0.02282956,0.014454404,-0.002675504,0.008872693,0.014389604,-0.0066007515,0.16064446,0.0132991765,0.025710855,0.009035213,0.002196083,-0.17934349,0.015588071,-0.1675486,0.0022670357,0.028315578,0.07352677,0.025403075,0.03665507,-0.0063973493,0.012694228,-0.0949348,0.1721614,0.15947714
42,-0.029139452,0.019923268,0.010893979,0.025447425,0.09858823,0.014087712,0.019692436,0.003856978,0.015247565,0.0123477895,-0.0052894047,0.004038236,0.013703878,-0.008725781,0.17619267,0.0031370171,0.01720161,0.008366022,0.001569804,-0.14226222,-0.019423869,-0.10976377,-0.00055703823,0.02313165,0.0841847,0.01795688,0.025587669,-0.007331776,0.005537242,-0.066923365,0.11742078,0.18493013
43,-0.037893593,0.03849757,0.021523776,0.0445199,0.11776302,0.01871885,0.03587627,0.009473336,0.03127686,0.023457048,-0.0062900158,0.014694885,0.00676932,-0.013123209,0.17950165,0.017049398,0.03322321,0.013937257,-0.004961198,-0.19580263,0.06720492,-0.2264271,0.00053529395,0.03029296,0.071111694,0.033666886,0.046223752,-0.008141263,0.018722054,-0.117179684,0.24337214,0.17639676
44,-0.048083548,0.053517863,0.028632129,0.062458105,0.119004324,0.02344086,0.0492054,0.013659393,0.043051805,0.0318641,-0.0074534765,0.024759358,0.0020197798,-0.019989273,0.1787363,0.026716784,0.045180965,0.01837995,-0.010397827,-0.23815072,0.12395275,-0.2912776,-0.0019625206,0.037970874,0.046240628,0.0488422,0.06597513,-0.008611632,0.028807353,-0.16720216,0.3627773,0.1884042
45,-0.041185938,0.03752058,0.016019283,0.04889448,0.08251713,0.020379618,0.03740523,0.0057192314,0.02421393,0.023533443,-0.00814699,0.015696818,0.0046109194,-0.02077426,0.1679155,0.009964207,0.031468302,0.014619796,-0.009616708,-0.22720629,0.040982697,-0.22166422,-0.0042685056,0.029353762,0.054682434,0.035632875,0.047204625,-0.009960514,0.015803142,-0.14638534,0.25887454,0.21489692
46,-0.032664888,0.02271492,0.008134467,0.033299234,0.05214178,0.015891008,0.025200438,0.00066574826,0.011731289,0.015908128,-0.007858007,0.007536445,0.007679887,-0.017553896,0.15829293,-0.0013173702,0.01921976,0.011225786,-0.0065171025,-0.1796579,-0.019088067,-0.13940583,-0.005109907,0.022377223,0.069799036,0.023109632,0.030417532,-0.009696441,0.0064088507,-0.095365025,0.16315863,0.20107794
47,-0.054457486,0.06670357,0.03617446,0.085809655,0.11026676,0.028011467,0.056250833,0.020835051,0.040356774,0.016529733,-0.004342861,0.031011194,0.009458484,-0.02080964,0.11596575,0.03963078,0.05284108,0.016291523,-0.010766988,-0.31865424,0.11579542,-0.22556749,-0.0058859074,0.04668355,0.021304006,0.061087992,0.09019771,-0.01008877,0.037537575,-0.16547605,0.5000378,0.13153768
48,-0.034382954,0.031682365,0.011186052,0.05312163,0.016940292,0.01591081,0.030607454,0.0035063569,0.00659327,0.0035963566,-0.007741592,0.015433229,0.0040945224,-0.024392169,0.04184501,0.009951557,0.023606317,0.011368658,-0.01486128,-0.24688488,-0.017419685,-0.07630859,-0.013441717,0.024790548,0.016995808,0.03492559,0.050954785,-0.012027064,0.014175834,-0.08938439,0.30472714,0.15497696
49,-0.030186478,0.03338229,0.013941033,0.050712563,0.082675554,0.013405217,0.03131418,0.0058687823,0.012222194,0.006486275,-0.007031941,0.015354935,0.0010610814,-0.021202885,0.06075359,0.013843713,0.025327891,0.013075683,-0.014995256,-0.25782236,0.014131792,-0.14627324,-0.012362688,0.024225371,0.023289334,0.035404086,0.050713345,-0.0092573445,0.016400939,-0.0912472,0.297185,0.15045309


==> images/rnn_examples/7/dx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,-0.010210781,-0.0041779196,0.0017163998,-0.00046882304,-0.0030302654,-0.0018841819,0.0024885964,0.011471152,0.005343502,-0.0015163504,-0.0010802251,-0.0016160171,0.0029649136
1,-0.0024366172,-0.00091782777,0.00011699761,0.00020137601,-0.0004828779,-6.0295613e-05,-0.0015649479,0.0033348028,0.0011596155,3.463843e-05,4.7350426e-05,1.7199469e-05,0.00055058545
2,-0.0012555473,-0.0023328532,0.00050810026,0.0010040721,-0.0011251996,0.0033116036,-0.005353498,0.005445686,0.00047865623,-0.00057893846,-0.0005918764,-0.00060745736,0.0010972508
3,0.0007062746,-0.00096460036,-0.00058299553,-0.00033595614,0.00034754752,0.0005146446,-0.00024107342,-0.00080784695,4.2412874e-05,-0.00016951827,-0.00024308961,-0.00017285107,0.0019070518
4,-0.0012289392,-0.0011403902,0.0005108894,0.00031110572,-0.00097483443,0.0018048303,-0.003306345,0.0034792435,0.0007592051,-0.00031441657,-0.00029873665,-0.00031449526,0.0007128834
5,-0.00028231973,-0.0005958578,-9.166073e-05,6.5183405e-05,-0.00035310295,0.0007271339,-0.0031720677,0.0019446381,0.00062996417,-5.2462074e-05,-9.974248e-06,-8.86437e-05,0.0012791695
6,0.00020089274,-0.00047376097,-0.0005856899,-0.0005131138,0.00042848528,-0.0002216351,-0.00029139352,-0.00031215762,5.656582e-05,6.162982e-05,9.779119e-05,3.7101716e-05,0.0015152844
7,0.29318637,0.33838993,0.033515457,0.12440545,0.27143604,-1.2233597,-0.6344422,1.1388842,-0.023240091,-0.017322574,-0.03665621,-0.055218425,-0.20957837
8,0.011398732,0.023913924,-0.013943318,0.052049022,0.029686566,-0.04996744,-0.09426198,-0.012573521,0.0006357173,0.008527643,0.009511899,0.0067710537,0.0282517
9,0.00039933153,-0.000776499,-0.0021046228,0.0002511729,0.0014122056,-0.0007203383,0.0034247702,-0.0026557413,-0.00047085906,-0.00022360876,-0.00010989545,-0.000348296,0.0019223806
10,0.0003807144,-0.00017736029,-0.0012924611,0.0006866853,0.0009143947,-0.0017149855,0.0027477962,-0.0019412511,-0.00069962983,6.377229e-05,0.00014000486,3.1033687e-05,0.0008612858
11,0.00062608905,-0.00018081,-0.0006059002,0.0002812965,0.000650764,-0.0005984569,0.0016520765,-0.0019777766,-0.0004051453,-1.0778084e-06,2.9278322e-05,-1.2223718e-05,0.0005418866
12,0.00041547394,-0.00028547095,-0.00043590044,0.00025461908,0.00045179727,-0.00065299985,0.0003447809,-0.0003843175,-0.00025929048,-3.682241e-05,1.0334243e-06,-4.8102607e-05,0.00063519925
13,0.32037148,0.22932838,-0.10215501,0.019164864,0.33397698,-1.1395482,0.36400232,-0.09708138,-0.31601796,0.123688765,0.12171273,0.11452394,0.028033096
14,0.008582893,0.010213483,-0.014883896,0.018090133,0.0083859395,-0.025599444,0.007957444,-0.036793888,0.023634266,0.0018454414,0.0018431797,0.001975345,-0.005250897
15,0.13851717,0.10684706,-0.050664928,0.010526647,0.19420378,-0.84938073,0.4216428,-0.06013642,-0.18299903,0.07380296,0.07304371,0.069598354,0.054998595
16,0.16506691,-0.0055839727,-0.06455058,0.051396728,0.13212474,-0.44746312,0.3441384,-0.23782115,-0.044942457,0.027331645,0.026772043,0.026106039,0.027424764
17,0.018216645,-0.03357574,0.0014826683,0.020753054,0.01963311,-0.13233411,0.17075366,-0.10362683,0.0016896054,0.0026262607,0.002918409,0.0020469383,0.029416343
18,0.059688892,-0.07284599,0.042193435,0.008838313,0.02209548,-0.020063994,0.12910917,-0.1860354,-0.033745445,0.0025016982,0.0025066102,0.0025487896,0.043208435
19,0.080820166,-0.09153712,0.04088278,-0.00027398806,0.0037607548,0.037844073,0.066307865,-0.15369824,-0.055723213,0.0019006634,0.0019011836,0.002333891,0.06548116
20,0.0039891023,-0.0034482297,0.0024697897,0.0005996773,0.0018038937,0.0015373288,-8.281353e-05,-0.0030274652,0.0031146843,-0.0010276074,-0.001011234,-0.0010666512,-0.0038504745
21,0.08531132,-0.082110465,0.06351959,-0.021794131,-0.003685586,0.026334517,0.07745788,-0.16623312,-0.1491265,0.024171108,0.023686355,0.026326405,0.09614262
22,-0.0012297485,-0.0029382221,-0.0032511589,-0.0036874104,-0.0018118831,0.010401871,-0.0015538143,0.004642752,0.0051019243,-0.0022698604,-0.0012555594,-0.002747699,0.0005988096
23,-0.022593264,-0.05668565,0.02903178,-0.048548188,-0.04093437,0.040416885,0.042158477,0.10171908,-0.120894596,0.017625779,0.017635811,0.018966137,0.02210212
24,-0.001002711,-0.00020718545,-0.0004909402,-3.35143e-05,-0.0005356334,9.5456075e-05,0.00018947644,0.0012733862,5.4543143e-05,2.746775e-05,-2.717347e-06,4.9484384e-05,0.00058288797
25,0.11076144,0.24279372,0.123015255,-0.17436254,-0.029089188,-0.21234444,-0.07318136,-0.035618167,-0.039791312,0.02959387,0.025843529,0.017498503,0.014880662
26,-0.006597095,0.086514585,0.07012535,-0.11966953,-0.0453437,0.062168304,-0.30295828,0.28605792,0.051625196,-0.023320446,-0.023367973,-0.029642995,-0.005591353
27,0.004161806,0.00188208,-0.0015238831,-0.0023398194,-0.008572328,0.017471556,-0.019466743,0.0245233,-0.0010825509,-0.0022667912,-0.0030516514,-0.0019822638,-0.007752711
28,-0.002835318,0.00048982253,-0.0019953253,-0.0009938205,-0.0008537511,0.0013475185,-0.0012005698,0.0002878487,0.0024142882,0.00047879232,0.00047541634,0.00048185978,0.0019032384
29,-0.0806291,0.029717391,0.054726556,-0.07671624,-0.07433121,0.29638085,-0.36386567,0.26908895,0.077713154,-0.03470002,-0.03459244,-0.038054906,-0.024737334
30,0.004602255,-0.0044972235,-0.0047724326,-0.006578958,-0.0031084595,0.008026151,-0.0037429547,0.016397618,0.00043262704,-0.001999574,-0.0019729242,-0.0020281612,-0.0007579627
31,-0.029488867,0.0019147954,0.040209666,-0.08059672,-0.06366305,0.22691397,-0.29266945,0.27635917,-0.01402608,-0.016256522,-0.016334288,-0.015867878,-0.016494753
32,-0.02233267,0.037554413,0.08689214,-0.11292535,-0.077547766,0.21352337,-0.3032044,0.2934079,-0.08187215,-0.008319867,-0.008201813,-0.007319141,-0.009654674
33,-0.0012708866,0.00027661986,-0.00095532514,-0.0005634275,-0.0002418432,0.00025443052,-0.00019973826,-0.0008441686,0.0008526917,0.00053944835,0.0005142486,0.0005584019,0.0010795484
34,-0.0010705377,-0.0013636263,-0.00075880456,-0.0013328396,-0.00070490816,0.00040698575,0.0016066089,0.0023898291,0.00027942666,-0.00019831883,-0.00018476485,-0.00021827765,0.0011492273
35,-0.010983293,0.031663734,0.064886875,-0.12126209,-0.07376274,0.1695552,-0.18169166,0.18977137,-0.06475324,-0.00051127834,-0.00041675576,0.001234898,-0.0037310284
36,-0.01667331,0.03232054,0.08275739,-0.09628966,-0.06565839,0.113683976,-0.16142276,0.21342592,-0.08796189,-0.0011961587,-0.0015193259,0.0014265279,-0.01289286
37,-0.0031659084,-0.00080343214,-0.0006621183,-0.0009341408,-0.002090612,-0.00034081753,0.0025769537,0.0027472903,0.0018357434,0.00022200032,0.00013213858,0.00034100062,0.00014190305
38,0.018539792,0.051235817,0.085166216,-0.079169735,-0.059870828,0.20633276,-0.12659216,-0.040582336,-0.029591369,-0.0026317479,-0.0026499971,-0.0026313097,-0.017555093
39,-0.016938912,0.041006453,0.06542854,-0.043085545,-0.042505197,0.027390314,-0.041387003,0.042308915,-0.059283707,0.009079219,0.008323765,0.012236358,-0.0025732124
40,-0.0047875084,0.04850593,0.08261062,-0.05778969,-0.04019509,0.03301767,-0.04295654,0.03284327,-0.07848337,0.010041205,0.009214489,0.013496565,-0.0055175507
41,-0.047588926,0.0010587813,-0.06325493,-0.014162091,-0.039609548,0.009715072,0.08164043,0.04192351,0.01555951,-0.0008421808,-0.0019346098,0.0025160417,0.01497893
42,0.027169233,0.12278331,0.23912965,-0.246088,-0.08042965,0.13638467,-0.15120602,0.11596307,-0.24528262,0.018203642,0.019206436,0.021651577,0.0225147
43,-0.00077599037,-7.7198514e-05,-0.0010819185,-0.0003007018,-9.9940844e-05,0.00059204287,0.00017515976,-0.0005354157,0.00090502074,0.0002620131,0.00026434797,0.00027544043,0.000397141
44,-0.0008603032,-2.8128281e-05,-0.0009539138,-0.00024640647,-0.00013602008,0.0004092596,0.00037332787,-0.0003990181,0.0008005774,0.00026188785,0.00022046363,0.0002817749,0.0002764984
45,0.0015373047,0.000566005,-0.00084694487,-0.0037835317,-0.000760792,0.0054205786,0.0036134222,0.0008652226,-0.0014454037,-0.00070447323,-0.00073070993,-0.00061375165,-0.003116926
46,0.030824764,0.07241869,0.31719124,-0.24324909,0.014701484,0.027393421,-0.07411336,0.079099014,-0.32757467,0.0077009266,0.009495425,0.013220619,0.07289156
47,-0.009289926,0.004806157,-0.0064413194,-0.0012758862,-0.0007253969,-5.209356e-05,-0.0005313847,-0.0076333154,0.006750572,0.0024514978,0.002421505,0.0024527246,0.007066865
48,0.006539636,-0.016139608,0.020818772,0.005853944,-0.0015033801,-0.003138044,0.023429874,0.02227315,-0.022674408,-0.0054946444,-0.0055147815,-0.0052920445,-0.019158464
49,-0.03009976,-0.019797781,0.0027966322,0.012484661,-0.0118136285,-0.004961077,0.023386722,0.01990575,0.00554096,0.00025895744,1.1849804e-05,-0.0002942244,0.0025809428


==> images/rnn_examples/7/dydx.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,-0.010210781,-0.0041779196,0.0017163998,-0.00046882304,-0.0030302654,-0.0018841819,0.0024885964,0.011471152,0.005343502,-0.0015163504,-0.0010802251,-0.0016160171,0.0029649136
1,-0.0024366172,-0.00091782777,0.00011699761,0.00020137601,-0.0004828779,-6.0295613e-05,-0.0015649479,0.0033348028,0.0011596155,3.463843e-05,4.7350426e-05,1.7199469e-05,0.00055058545
2,-0.0012555473,-0.0023328532,0.00050810026,0.0010040721,-0.0011251996,0.0033116036,-0.005353498,0.005445686,0.00047865623,-0.00057893846,-0.0005918764,-0.00060745736,0.0010972508
3,0.0007062746,-0.00096460036,-0.00058299553,-0.00033595614,0.00034754752,0.0005146446,-0.00024107342,-0.00080784695,4.2412874e-05,-0.00016951827,-0.00024308961,-0.00017285107,0.0019070518
4,-0.0012289392,-0.0011403902,0.0005108894,0.00031110572,-0.00097483443,0.0018048303,-0.003306345,0.0034792435,0.0007592051,-0.00031441657,-0.00029873665,-0.00031449526,0.0007128834
5,-0.00028231973,-0.0005958578,-9.166073e-05,6.5183405e-05,-0.00035310295,0.0007271339,-0.0031720677,0.0019446381,0.00062996417,-5.2462074e-05,-9.974248e-06,-8.86437e-05,0.0012791695
6,0.00020089274,-0.00047376097,-0.0005856899,-0.0005131138,0.00042848528,-0.0002216351,-0.00029139352,-0.00031215762,5.656582e-05,6.162982e-05,9.779119e-05,3.7101716e-05,0.0015152844
7,0.29318637,0.33838993,0.033515457,0.12440545,0.27143604,-1.2233597,-0.6344422,1.1388842,-0.023240091,-0.017322574,-0.03665621,-0.055218425,-0.20957837
8,0.011398732,0.023913924,-0.013943318,0.052049022,0.029686566,-0.04996744,-0.09426198,-0.012573521,0.0006357173,0.008527643,0.009511899,0.0067710537,0.0282517
9,0.00039933153,-0.000776499,-0.0021046228,0.0002511729,0.0014122056,-0.0007203383,0.0034247702,-0.0026557413,-0.00047085906,-0.00022360876,-0.00010989545,-0.000348296,0.0019223806
10,0.0003807144,-0.00017736029,-0.0012924611,0.0006866853,0.0009143947,-0.0017149855,0.0027477962,-0.0019412511,-0.00069962983,6.377229e-05,0.00014000486,3.1033687e-05,0.0008612858
11,0.00062608905,-0.00018081,-0.0006059002,0.0002812965,0.000650764,-0.0005984569,0.0016520765,-0.0019777766,-0.0004051453,-1.0778084e-06,2.9278322e-05,-1.2223718e-05,0.0005418866
12,0.00041547394,-0.00028547095,-0.00043590044,0.00025461908,0.00045179727,-0.00065299985,0.0003447809,-0.0003843175,-0.00025929048,-3.682241e-05,1.0334243e-06,-4.8102607e-05,0.00063519925
13,0.32037148,0.22932838,-0.10215501,0.019164864,0.33397698,-1.1395482,0.36400232,-0.09708138,-0.31601796,0.123688765,0.12171273,0.11452394,0.028033096
14,0.008582893,0.010213483,-0.014883896,0.018090133,0.0083859395,-0.025599444,0.007957444,-0.036793888,0.023634266,0.0018454414,0.0018431797,0.001975345,-0.005250897
15,0.13851717,0.10684706,-0.050664928,0.010526647,0.19420378,-0.84938073,0.4216428,-0.06013642,-0.18299903,0.07380296,0.07304371,0.069598354,0.054998595
16,0.16506691,-0.0055839727,-0.06455058,0.051396728,0.13212474,-0.44746312,0.3441384,-0.23782115,-0.044942457,0.027331645,0.026772043,0.026106039,0.027424764
17,0.018216645,-0.03357574,0.0014826683,0.020753054,0.01963311,-0.13233411,0.17075366,-0.10362683,0.0016896054,0.0026262607,0.002918409,0.0020469383,0.029416343
18,0.059688892,-0.07284599,0.042193435,0.008838313,0.02209548,-0.020063994,0.12910917,-0.1860354,-0.033745445,0.0025016982,0.0025066102,0.0025487896,0.043208435
19,0.080820166,-0.09153712,0.04088278,-0.00027398806,0.0037607548,0.037844073,0.066307865,-0.15369824,-0.055723213,0.0019006634,0.0019011836,0.002333891,0.06548116
20,0.0039891023,-0.0034482297,0.0024697897,0.0005996773,0.0018038937,0.0015373288,-8.281353e-05,-0.0030274652,0.0031146843,-0.0010276074,-0.001011234,-0.0010666512,-0.0038504745
21,0.08531132,-0.082110465,0.06351959,-0.021794131,-0.003685586,0.026334517,0.07745788,-0.16623312,-0.1491265,0.024171108,0.023686355,0.026326405,0.09614262
22,-0.0012297485,-0.0029382221,-0.0032511589,-0.0036874104,-0.0018118831,0.010401871,-0.0015538143,0.004642752,0.0051019243,-0.0022698604,-0.0012555594,-0.002747699,0.0005988096
23,-0.022593264,-0.05668565,0.02903178,-0.048548188,-0.04093437,0.040416885,0.042158477,0.10171908,-0.120894596,0.017625779,0.017635811,0.018966137,0.02210212
24,-0.001002711,-0.00020718545,-0.0004909402,-3.35143e-05,-0.0005356334,9.5456075e-05,0.00018947644,0.0012733862,5.4543143e-05,2.746775e-05,-2.717347e-06,4.9484384e-05,0.00058288797
25,0.11076144,0.24279372,0.123015255,-0.17436254,-0.029089188,-0.21234444,-0.07318136,-0.035618167,-0.039791312,0.02959387,0.025843529,0.017498503,0.014880662
26,-0.006597095,0.086514585,0.07012535,-0.11966953,-0.0453437,0.062168304,-0.30295828,0.28605792,0.051625196,-0.023320446,-0.023367973,-0.029642995,-0.005591353
27,0.004161806,0.00188208,-0.0015238831,-0.0023398194,-0.008572328,0.017471556,-0.019466743,0.0245233,-0.0010825509,-0.0022667912,-0.0030516514,-0.0019822638,-0.007752711
28,-0.002835318,0.00048982253,-0.0019953253,-0.0009938205,-0.0008537511,0.0013475185,-0.0012005698,0.0002878487,0.0024142882,0.00047879232,0.00047541634,0.00048185978,0.0019032384
29,-0.0806291,0.029717391,0.054726556,-0.07671624,-0.07433121,0.29638085,-0.36386567,0.26908895,0.077713154,-0.03470002,-0.03459244,-0.038054906,-0.024737334
30,0.004602255,-0.0044972235,-0.0047724326,-0.006578958,-0.0031084595,0.008026151,-0.0037429547,0.016397618,0.00043262704,-0.001999574,-0.0019729242,-0.0020281612,-0.0007579627
31,-0.029488867,0.0019147954,0.040209666,-0.08059672,-0.06366305,0.22691397,-0.29266945,0.27635917,-0.01402608,-0.016256522,-0.016334288,-0.015867878,-0.016494753
32,-0.02233267,0.037554413,0.08689214,-0.11292535,-0.077547766,0.21352337,-0.3032044,0.2934079,-0.08187215,-0.008319867,-0.008201813,-0.007319141,-0.009654674
33,-0.0012708866,0.00027661986,-0.00095532514,-0.0005634275,-0.0002418432,0.00025443052,-0.00019973826,-0.0008441686,0.0008526917,0.00053944835,0.0005142486,0.0005584019,0.0010795484
34,-0.0010705377,-0.0013636263,-0.00075880456,-0.0013328396,-0.00070490816,0.00040698575,0.0016066089,0.0023898291,0.00027942666,-0.00019831883,-0.00018476485,-0.00021827765,0.0011492273
35,-0.010983293,0.031663734,0.064886875,-0.12126209,-0.07376274,0.1695552,-0.18169166,0.18977137,-0.06475324,-0.00051127834,-0.00041675576,0.001234898,-0.0037310284
36,-0.01667331,0.03232054,0.08275739,-0.09628966,-0.06565839,0.113683976,-0.16142276,0.21342592,-0.08796189,-0.0011961587,-0.0015193259,0.0014265279,-0.01289286
37,-0.0031659084,-0.00080343214,-0.0006621183,-0.0009341408,-0.002090612,-0.00034081753,0.0025769537,0.0027472903,0.0018357434,0.00022200032,0.00013213858,0.00034100062,0.00014190305
38,0.018539792,0.051235817,0.085166216,-0.079169735,-0.059870828,0.20633276,-0.12659216,-0.040582336,-0.029591369,-0.0026317479,-0.0026499971,-0.0026313097,-0.017555093
39,-0.016938912,0.041006453,0.06542854,-0.043085545,-0.042505197,0.027390314,-0.041387003,0.042308915,-0.059283707,0.009079219,0.008323765,0.012236358,-0.0025732124
40,-0.0047875084,0.04850593,0.08261062,-0.05778969,-0.04019509,0.03301767,-0.04295654,0.03284327,-0.07848337,0.010041205,0.009214489,0.013496565,-0.0055175507
41,-0.047588926,0.0010587813,-0.06325493,-0.014162091,-0.039609548,0.009715072,0.08164043,0.04192351,0.01555951,-0.0008421808,-0.0019346098,0.0025160417,0.01497893
42,0.027169233,0.12278331,0.23912965,-0.246088,-0.08042965,0.13638467,-0.15120602,0.11596307,-0.24528262,0.018203642,0.019206436,0.021651577,0.0225147
43,-0.00077599037,-7.7198514e-05,-0.0010819185,-0.0003007018,-9.9940844e-05,0.00059204287,0.00017515976,-0.0005354157,0.00090502074,0.0002620131,0.00026434797,0.00027544043,0.000397141
44,-0.0008603032,-2.8128281e-05,-0.0009539138,-0.00024640647,-0.00013602008,0.0004092596,0.00037332787,-0.0003990181,0.0008005774,0.00026188785,0.00022046363,0.0002817749,0.0002764984
45,0.0015373047,0.000566005,-0.00084694487,-0.0037835317,-0.000760792,0.0054205786,0.0036134222,0.0008652226,-0.0014454037,-0.00070447323,-0.00073070993,-0.00061375165,-0.003116926
46,0.030824764,0.07241869,0.31719124,-0.24324909,0.014701484,0.027393421,-0.07411336,0.079099014,-0.32757467,0.0077009266,0.009495425,0.013220619,0.07289156
47,-0.009289926,0.004806157,-0.0064413194,-0.0012758862,-0.0007253969,-5.209356e-05,-0.0005313847,-0.0076333154,0.006750572,0.0024514978,0.002421505,0.0024527246,0.007066865
48,0.006539636,-0.016139608,0.020818772,0.005853944,-0.0015033801,-0.003138044,0.023429874,0.02227315,-0.022674408,-0.0054946444,-0.0055147815,-0.0052920445,-0.019158464
49,-0.03009976,-0.019797781,0.0027966322,0.012484661,-0.0118136285,-0.004961077,0.023386722,0.01990575,0.00554096,0.00025895744,1.1849804e-05,-0.0002942244,0.0025809428


==> images/rnn_examples/7/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47330678,0.46261704,0.48807445,0.46591875,0.37131482,0.48819375,0.47541735,0.4831278,0.48222086,0.4835374,0.48043036,0.4868355,0.4885853,0.46982822,0.6437369,0.46764183,0.46152052,0.48510605,0.48803425,0.601619,0.45487276,0.57527906,0.46934444,0.48678148,0.4899624,0.4867365,0.48636267,0.48543078,0.46135715,0.6598098,0.4842853,0.6814432
1,0.4753444,0.46523553,0.48785046,0.4703177,0.38075078,0.4883908,0.47691378,0.48360074,0.48288423,0.4835734,0.48135698,0.486381,0.48846394,0.47166684,0.62164086,0.46918398,0.46444866,0.48551416,0.4883677,0.5969227,0.4580943,0.57383263,0.47053406,0.4865791,0.49115303,0.48643112,0.48586676,0.48565242,0.461081,0.67527515,0.48718175,0.6980485
2,0.47470388,0.45763525,0.48987743,0.46503648,0.30541268,0.48814148,0.47332457,0.48137522,0.4847231,0.47896454,0.47797802,0.48547286,0.48775867,0.4668663,0.546317,0.46386325,0.4572737,0.482916,0.4874138,0.58923525,0.44637787,0.5167819,0.46419448,0.48674297,0.4484338,0.48734275,0.48670596,0.4840935,0.45340943,0.75264597,0.52890927,0.6986317
3,0.47328958,0.46240646,0.48625666,0.46962225,0.37339774,0.48675635,0.474019,0.48185986,0.48069927,0.48242632,0.47937664,0.48476607,0.48650515,0.46906987,0.649707,0.46943647,0.46216917,0.48402253,0.48691598,0.61595404,0.45630926,0.54740405,0.46661496,0.48496616,0.50412166,0.4848986,0.483902,0.4846828,0.45892996,0.68192816,0.46611333,0.73617834
4,0.4749347,0.4580851,0.4883996,0.4661151,0.3244747,0.4875061,0.4732498,0.48118055,0.48338705,0.4793762,0.4778738,0.48439068,0.48709399,0.46715608,0.55219597,0.46440774,0.45757586,0.482944,0.48723018,0.5917365,0.44812003,0.5180589,0.46452242,0.4858484,0.4805476,0.4861819,0.48539904,0.4839739,0.45485368,0.73719126,0.51991105,0.71165466
5,0.4782586,0.4677252,0.48781675,0.47447887,0.40068415,0.4887075,0.47793466,0.48459652,0.48341134,0.48511985,0.482301,0.486259,0.48827368,0.47387794,0.60152495,0.4734343,0.46713924,0.48651937,0.4890396,0.59288794,0.46291965,0.5342036,0.47168514,0.48698372,0.53172725,0.48680848,0.48597288,0.48710033,0.4663062,0.65065694,0.4821232,0.7055806
6,0.47630882,0.46702382,0.4875337,0.4743955,0.37793306,0.48795778,0.47718018,0.48378214,0.48272747,0.48354477,0.48173308,0.48590907,0.4878471,0.47282293,0.64461416,0.473721,0.46733505,0.48550913,0.48781675,0.60848904,0.46012324,0.5405261,0.47082236,0.48616287,0.476981,0.48652542,0.48508176,0.48567316,0.46015415,0.68040675,0.4664764,0.73210764
7,0.49788728,0.49721378,0.4973048,0.5020235,0.4814056,0.4979302,0.4972748,0.49759388,0.49728876,0.49719414,0.49772552,0.4965803,0.49694768,0.49738142,0.52100027,0.4992867,0.49805158,0.49783492,0.49760327,0.52889836,0.49639037,0.48497373,0.49531716,0.4970875,0.49275583,0.4976262,0.49640328,0.49778187,0.4911639,0.5568166,0.48635742,0.6032382
8,0.4942994,0.49222717,0.49622628,0.49545032,0.46974465,0.49664322,0.49429893,0.49578136,0.49542025,0.4952306,0.49529165,0.49535266,0.49643466,0.4933882,0.53890413,0.49376708,0.49244753,0.4962644,0.4964563,0.53460085,0.49010786,0.5119298,0.49251574,0.49586058,0.48451474,0.49616387,0.49520352,0.4961191,0.4877482,0.55890906,0.48911467,0.5985572
9,0.47747406,0.46926692,0.48927402,0.47401676,0.38259724,0.48936445,0.47906148,0.4852684,0.48482612,0.48499325,0.48314673,0.48759466,0.48946965,0.47483426,0.6321688,0.47417912,0.46904737,0.4869896,0.48895085,0.603757,0.4618719,0.55552244,0.47337145,0.48789358,0.4659454,0.48834473,0.48710078,0.48692724,0.46319717,0.66370726,0.47328603,0.70635957
10,0.47740385,0.46710125,0.48837823,0.47217754,0.39321524,0.4889754,0.4779575,0.48447344,0.48395282,0.48492616,0.48209903,0.48670557,0.4887741,0.47349125,0.6047168,0.47159907,0.46623886,0.48661292,0.4890468,0.5970533,0.46154317,0.5519459,0.47157627,0.48739943,0.51408523,0.48732615,0.4865112,0.48692575,0.46521965,0.65621257,0.48278147,0.7023165
11,0.46183342,0.44516248,0.4814308,0.45258683,0.31546822,0.48186374,0.46338272,0.47433624,0.4736868,0.47478473,0.47045037,0.47874728,0.4817214,0.45605558,0.6737552,0.45358372,0.44416112,0.4775914,0.4817634,0.6567914,0.43461564,0.5884873,0.45330355,0.47944173,0.50075585,0.47957924,0.47846538,0.47804928,0.44158462,0.74718815,0.47104275,0.7929727
12,0.45245266,0.4292125,0.47639912,0.43731803,0.29027262,0.4774184,0.45319536,0.46785372,0.46620908,0.46950594,0.46237904,0.47351742,0.47729605,0.44367647,0.6952932,0.43922463,0.42677763,0.4720691,0.47796714,0.6767394,0.41845044,0.60350317,0.44077125,0.47463247,0.56901634,0.4740363,0.47349778,0.47341186,0.4330804,0.76626605,0.47767606,0.8164277
13,0.49732584,0.4961036,0.49684706,0.50200963,0.4735076,0.49728045,0.49635547,0.49689776,0.49656174,0.4965297,0.4970112,0.49613905,0.49617127,0.4963354,0.53307587,0.49953926,0.4971948,0.4971027,0.49712425,0.5325753,0.4950579,0.4698794,0.493844,0.4964444,0.4953537,0.4969805,0.49570704,0.4972262,0.48949844,0.57062346,0.48208472,0.61310303
14,0.4923752,0.48664492,0.49668056,0.49147078,0.4173294,0.49574047,0.49114516,0.493861,0.49524298,0.49186143,0.49265036,0.49439403,0.495459,0.48933432,0.5248047,0.4903184,0.487343,0.49402735,0.49522686,0.53566426,0.48154664,0.4844964,0.4878248,0.49516103,0.45278215,0.4958903,0.49483463,0.4945152,0.48123458,0.61646783,0.50381476,0.6072181
15,0.498349,0.49891898,0.49832928,0.5026029,0.48292956,0.49870506,0.49829933,0.49875516,0.49838743,0.49815172,0.49877563,0.4976029,0.49765617,0.49888846,0.52299327,0.5013004,0.4997982,0.49876595,0.49807575,0.53020215,0.49711502,0.48839664,0.49705917,0.4980462,0.48536906,0.49883008,0.4975527,0.4986984,0.4926201,0.542671,0.48691213,0.5917395
16,0.49922603,0.50053144,0.49945903,0.5029442,0.4808883,0.4996837,0.49961358,0.49979064,0.49980855,0.49892265,0.49985072,0.49858648,0.4984437,0.50067204,0.5082714,0.5021999,0.5013901,0.49969608,0.49871585,0.52858454,0.49781165,0.49648944,0.49871275,0.49908936,0.47799012,0.50023717,0.49896318,0.4994391,0.49357834,0.54118,0.49129152,0.5821317
17,0.49513355,0.49420244,0.49769792,0.49675015,0.46332315,0.49792925,0.49571422,0.49699032,0.49707738,0.49676204,0.49661413,0.4968179,0.4967638,0.49562442,0.5294037,0.49648908,0.49474096,0.49750635,0.4970807,0.5400319,0.49147043,0.50647104,0.49358237,0.49731624,0.48713788,0.49825138,0.4970538,0.4973847,0.48897132,0.5608531,0.48891306,0.601338
18,0.4976428,0.4980484,0.4987465,0.5005463,0.4771006,0.49913472,0.49819538,0.49863237,0.4986674,0.4986395,0.49864054,0.4981322,0.49763635,0.49874112,0.51895326,0.49998903,0.4987437,0.49905106,0.49821907,0.5321925,0.49625745,0.4989001,0.4964255,0.4985789,0.49398044,0.49957466,0.49834254,0.49888545,0.49260852,0.54644614,0.48898762,0.58962125
19,0.49784243,0.49849185,0.49898425,0.50087684,0.475798,0.49935025,0.4985427,0.49884337,0.49899745,0.49880475,0.49891043,0.49834585,0.49771336,0.49924576,0.5158902,0.50042063,0.49928245,0.49926686,0.49831963,0.532469,0.4964603,0.5002938,0.49674928,0.49878204,0.4917936,0.49991405,0.49864185,0.49902815,0.49248353,0.54943115,0.48944798,0.59109485
20,0.47427532,0.4541965,0.4906684,0.46127594,0.28154334,0.48807254,0.47223857,0.48039684,0.48535255,0.47756773,0.47638857,0.4853196,0.4878553,0.46468887,0.529348,0.46048185,0.45387378,0.48233777,0.48717144,0.57949615,0.44197795,0.51509637,0.46219856,0.4871912,0.42843175,0.48798326,0.48713326,0.48360643,0.45131838,0.7699511,0.54192734,0.69048244
21,0.49795538,0.49841467,0.49802703,0.50284725,0.48085767,0.49850443,0.4976029,0.4983477,0.4980142,0.49837723,0.49836943,0.4973783,0.49677646,0.49851888,0.52342856,0.50126183,0.49929065,0.49861908,0.49795347,0.53478533,0.49695805,0.47930214,0.49555838,0.49781525,0.5086257,0.49866527,0.4973412,0.49871632,0.49235287,0.5522114,0.48397887,0.6043173
22,0.48545247,0.48154566,0.49278286,0.48638827,0.41811255,0.49294773,0.48675504,0.4905266,0.48997208,0.49055308,0.48945394,0.4918499,0.4923894,0.4846245,0.6152493,0.4861391,0.48233366,0.49175993,0.49237034,0.5776244,0.4766371,0.5216309,0.482567,0.491936,0.474106,0.49272403,0.4911179,0.49156708,0.47397667,0.6280359,0.4653941,0.676466
23,0.4974083,0.4974336,0.49800858,0.5010603,0.47767973,0.49861524,0.4976032,0.49797824,0.49785644,0.4982689,0.49806505,0.49750158,0.49701646,0.4979477,0.52858025,0.49936453,0.498189,0.49856445,0.49787545,0.53460574,0.4965575,0.49406716,0.49519673,0.49794474,0.49985853,0.49882805,0.49746034,0.4984675,0.49181333,0.55624384,0.4836225,0.6054775
24,0.4644249,0.45066297,0.4834205,0.45741037,0.3191685,0.48349226,0.46687996,0.47651422,0.47616196,0.47721753,0.4732201,0.48126242,0.48325956,0.4602112,0.69602764,0.45904064,0.4504929,0.47971964,0.48297793,0.65438795,0.44071352,0.5806881,0.45725238,0.48153204,0.47458667,0.4821419,0.48048353,0.47983447,0.4444484,0.74230886,0.45428708,0.7894128
25,0.50002104,0.50142395,0.4987773,0.5062374,0.48460412,0.4990548,0.49986514,0.49887925,0.49933583,0.49913585,0.49958882,0.49836764,0.49754494,0.50058913,0.53410655,0.50379825,0.50293505,0.49945533,0.49852297,0.53045094,0.5017794,0.4706944,0.49737632,0.49855584,0.4807625,0.49942166,0.49774903,0.4991826,0.49324036,0.56159943,0.46953204,0.6120885
26,0.49851158,0.500073,0.49897215,0.5033566,0.4793569,0.49892655,0.49903935,0.49871856,0.49915773,0.49873364,0.49910396,0.49846905,0.4978972,0.49950635,0.5451974,0.50253415,0.50128615,0.49921605,0.49822426,0.53422344,0.49918866,0.48372242,0.49721825,0.4985821,0.46715403,0.49944344,0.4978991,0.4989065,0.49253178,0.5501847,0.47200474,0.5987469
27,0.48506042,0.48117453,0.49322516,0.48562372,0.4075085,0.49288622,0.48672456,0.4900125,0.49070838,0.49003264,0.48904964,0.49182588,0.49228653,0.48440322,0.6111855,0.48597348,0.4819384,0.49160373,0.4921117,0.58818406,0.47543493,0.5173984,0.48188955,0.49195355,0.45606184,0.49287614,0.4910827,0.4911302,0.4719364,0.64196706,0.463461,0.6866617
28,0.48375836,0.47566444,0.4912885,0.47972766,0.42655948,0.49186686,0.48379263,0.48830783,0.48824605,0.48953515,0.4865407,0.4901022,0.49133492,0.4804342,0.5787694,0.47917402,0.47484684,0.49047932,0.49208486,0.5736317,0.47314462,0.52967733,0.47830817,0.49084008,0.5337595,0.49063894,0.48979366,0.4907583,0.47564316,0.6141064,0.48338726,0.6617099
29,0.49799824,0.4984173,0.49821615,0.502097,0.48197317,0.49854335,0.49808168,0.4981779,0.498134,0.49839786,0.49842474,0.49783775,0.4974042,0.49829578,0.5392632,0.50071555,0.49922147,0.49867702,0.49807316,0.53112507,0.4979634,0.48691723,0.49605808,0.4979995,0.48858052,0.498663,0.49740866,0.4985536,0.49259782,0.5476424,0.48079365,0.5928795
30,0.48798725,0.48593375,0.49448046,0.4902024,0.42618257,0.49435836,0.489623,0.4923419,0.49219874,0.49241057,0.49173036,0.49371955,0.4937526,0.48791555,0.6149319,0.4903477,0.48690915,0.49340984,0.49355936,0.5740509,0.48169807,0.5139144,0.48580676,0.4935727,0.45346984,0.49449882,0.49280423,0.49313852,0.4773557,0.61273634,0.46179256,0.66217566
31,0.4971186,0.4978134,0.49816492,0.5013935,0.47468662,0.49841243,0.4977687,0.49775976,0.49805638,0.49795195,0.4980385,0.4976837,0.49721318,0.4977286,0.5472955,0.4997629,0.49871844,0.49844274,0.49770236,0.53756213,0.49689806,0.49373272,0.49530685,0.4978708,0.47627506,0.49864933,0.4971758,0.49818623,0.4906049,0.5608652,0.47622868,0.60862947
32,0.49729425,0.4981594,0.4985047,0.5008267,0.4794333,0.4986754,0.49804595,0.4981238,0.4983672,0.49842894,0.49829262,0.49812782,0.49769363,0.49802065,0.54603463,0.49979982,0.4989084,0.49880162,0.49800262,0.53451353,0.49753374,0.4983911,0.49597454,0.49830383,0.47664285,0.49898347,0.49765345,0.49857026,0.49224436,0.5475658,0.47660705,0.5950658
33,0.4570218,0.43804148,0.48024067,0.44286728,0.30677953,0.4806541,0.45918366,0.47192386,0.47122097,0.47385278,0.4670869,0.4778025,0.48052683,0.4509428,0.689665,0.44659537,0.43600324,0.47611845,0.48061714,0.6685212,0.42801353,0.6091744,0.44809514,0.4785899,0.53772783,0.4784741,0.47775993,0.47692418,0.44070417,0.73870635,0.4673589,0.79210067
34,0.4893516,0.48559293,0.4937461,0.49064285,0.4446484,0.4940438,0.48960546,0.49209675,0.4918018,0.49259424,0.49137565,0.49308473,0.49346894,0.48760867,0.59108853,0.48946723,0.48607758,0.49336243,0.49406302,0.56156594,0.48367837,0.50336677,0.4853876,0.49321324,0.4962054,0.49339065,0.4920866,0.4934568,0.480479,0.6022108,0.46766853,0.6520552
35,0.49846727,0.4993075,0.49848458,0.5027701,0.48370832,0.49875832,0.49864873,0.49854904,0.4986006,0.4984697,0.49883342,0.4980528,0.49772185,0.498961,0.5366946,0.50114965,0.5001511,0.4989338,0.4982731,0.5301158,0.4986537,0.48903766,0.496761,0.49820533,0.48328567,0.49887624,0.49761355,0.49877337,0.49280006,0.5495305,0.47959095,0.59323764
36,0.49723664,0.49756882,0.49827588,0.49999118,0.48225313,0.49849334,0.49772066,0.49806252,0.49803886,0.49816698,0.4980755,0.49790466,0.49779433,0.4975873,0.5432923,0.49906892,0.49807984,0.49858952,0.49802834,0.5307089,0.49686596,0.50001025,0.49599943,0.49808457,0.48253903,0.49861103,0.49749056,0.49844062,0.49271554,0.54098225,0.48054606,0.5845708
37,0.49046138,0.48663446,0.4951338,0.48900574,0.45264158,0.495336,0.49094728,0.4934143,0.493395,0.4936902,0.49245608,0.4943805,0.495204,0.4889145,0.5633623,0.48835456,0.48634607,0.49455068,0.49524066,0.547426,0.48453057,0.5240537,0.4878221,0.4947203,0.49416536,0.494811,0.49402747,0.4945692,0.48436043,0.57476574,0.48508725,0.6077752
38,0.49803603,0.4985629,0.49882373,0.5008702,0.4809826,0.4989493,0.49846134,0.49853826,0.49884647,0.4984001,0.4986687,0.49831825,0.49812403,0.49853486,0.52732664,0.4997034,0.49906656,0.4989103,0.49840373,0.52847093,0.49738377,0.49898782,0.49679863,0.4984876,0.4799569,0.49910516,0.4981113,0.49869528,0.49304658,0.54504925,0.48709795,0.5762994
39,0.4959363,0.49538916,0.4979956,0.4975433,0.47391096,0.49810794,0.4965247,0.4972811,0.49747026,0.49735957,0.4971046,0.49748635,0.49747786,0.4959444,0.5395925,0.4968168,0.49567282,0.4978825,0.4976191,0.5318821,0.49408263,0.50622916,0.4945622,0.49768406,0.4827678,0.49812734,0.49719864,0.49777076,0.49112916,0.54804844,0.4871538,0.58007485
40,0.49586943,0.4953925,0.49803507,0.49738765,0.47387043,0.49813262,0.49652812,0.49732846,0.49749526,0.49736235,0.49711555,0.49753445,0.49753246,0.49594393,0.5396638,0.49667814,0.4956625,0.49790543,0.4976322,0.53194207,0.49397108,0.50863326,0.4946154,0.49772528,0.4818528,0.4981726,0.49726442,0.49778554,0.49112767,0.5481101,0.4873454,0.5791968
41,0.49199608,0.48783582,0.4970117,0.49082765,0.42965612,0.49635687,0.4921195,0.4942454,0.49564412,0.49341747,0.49332204,0.495423,0.49590495,0.49016574,0.5354596,0.49003458,0.48807752,0.49494973,0.49571335,0.54059523,0.48383218,0.5072171,0.48865378,0.49590024,0.46136892,0.49646997,0.4955619,0.49508837,0.48305008,0.60191905,0.49978176,0.59852636
42,0.4975881,0.49833965,0.49847355,0.50116676,0.48233896,0.49864244,0.498148,0.49823955,0.49843884,0.49828902,0.49839583,0.49805513,0.49779913,0.49810097,0.5353575,0.49990728,0.4990593,0.49872795,0.4980916,0.53087217,0.49753374,0.49843693,0.4963524,0.49821207,0.47847083,0.49872723,0.49760452,0.49851906,0.49248144,0.54616326,0.48290324,0.58555615
43,0.4781077,0.47032905,0.48981586,0.474365,0.39230576,0.4898281,0.4798449,0.48571664,0.48543298,0.48627695,0.48369008,0.48862052,0.48989537,0.47557136,0.6376798,0.475294,0.47014973,0.48778266,0.48956877,0.6003522,0.46495575,0.55410796,0.47392103,0.48872474,0.47707173,0.4889033,0.48778594,0.4879045,0.46641707,0.6493352,0.46631086,0.6964817
44,0.47021577,0.45874622,0.4857368,0.4648682,0.35812026,0.4860448,0.47211048,0.4802503,0.47949588,0.48152465,0.4775343,0.48436317,0.48587146,0.4661138,0.68163735,0.4657868,0.4582251,0.48309353,0.4858879,0.629432,0.45229614,0.5607771,0.46370125,0.48444718,0.49502376,0.48446077,0.48318458,0.48356047,0.4554307,0.69432753,0.457599,0.7496582
45,0.4905757,0.48736805,0.4941865,0.49246404,0.45225015,0.49473554,0.49088097,0.49284416,0.49253222,0.4934061,0.49241912,0.49366963,0.49404103,0.48899943,0.582512,0.49035347,0.48778343,0.4940675,0.49466848,0.554941,0.48620638,0.5054482,0.48679438,0.49380052,0.49739993,0.49393728,0.4927035,0.4941342,0.482162,0.5960844,0.4716412,0.64460737
46,0.49698442,0.4966278,0.497517,0.5000345,0.48219165,0.49799594,0.49710587,0.497365,0.49728677,0.49748453,0.49746695,0.49712497,0.4972729,0.49669328,0.53993136,0.49776992,0.49711707,0.4979715,0.49771392,0.5294576,0.4964141,0.49964145,0.4949555,0.49736956,0.4890735,0.49771288,0.49662346,0.4978386,0.49154946,0.55237687,0.4821428,0.59346837
47,0.45842654,0.43314517,0.48149568,0.43865123,0.27650136,0.4809457,0.45765314,0.47117662,0.47270986,0.47084993,0.46531436,0.47701553,0.4811746,0.4480627,0.6017449,0.44024065,0.43027478,0.47471097,0.48110217,0.63978755,0.42070857,0.5913201,0.4458729,0.47889903,0.53459084,0.47857222,0.47862852,0.47626716,0.43907648,0.7690937,0.5248173,0.7553985
48,0.49382272,0.49009916,0.4948166,0.49445283,0.48018,0.49568054,0.49280897,0.49476326,0.49376348,0.4948356,0.49399486,0.49423856,0.4954038,0.49137133,0.53817433,0.49165392,0.489755,0.49542093,0.4962062,0.5320377,0.4894818,0.50612694,0.4903115,0.4947956,0.5260918,0.4944624,0.49384585,0.49568236,0.48850295,0.556073,0.49380666,0.5975645
49,0.48586398,0.47928548,0.49300927,0.48292178,0.42061418,0.49312544,0.48594084,0.49061686,0.4900922,0.48966753,0.48882633,0.49152803,0.49320522,0.4831426,0.5717098,0.4819824,0.4787851,0.4913181,0.4929657,0.5606799,0.47393534,0.5352876,0.48227465,0.49199688,0.48475423,0.4922729,0.4916364,0.4916565,0.4761933,0.6128171,0.4967072,0.6323163


==> images/rnn_examples/7/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.04730056,0.07608458,0.04139078,0.082332216,0.370653,0.020622816,0.061073158,0.028779019,0.06273326,0.03337425,-0.0005435729,0.040362045,-0.007768481,-0.016795667,0.10820059,0.060804203,0.062766,0.016476674,-0.011708676,-0.39330745,0.2181539,-0.44582966,-0.003194757,0.04260709,0.03555201,0.06520759,0.089239314,-0.00066746667,0.047597095,-0.16572197,0.4037603,0.18688908
1,-0.052872755,0.06316452,0.027579118,0.082403995,0.39619,0.020177763,0.05315087,0.0146818645,0.034750953,0.019132689,-0.0077579934,0.027587412,-0.0020862499,-0.026491491,0.17146632,0.03898533,0.05165482,0.014070582,-0.018736785,-0.4583933,0.062516145,-0.38202137,-0.0104191,0.037114516,0.1118828,0.05602813,0.0790711,-0.0101081235,0.03080914,-0.09357168,0.3947792,0.19154604
2,-0.086856745,0.12158191,0.05451042,0.14735341,0.62160295,0.045088053,0.09064376,0.043228105,0.05895934,0.014604849,0.0006235893,0.03559168,0.024548663,-0.015773611,0.3973169,0.080907926,0.097309425,0.016878316,-0.008243811,-0.78235537,0.1730483,-0.6028839,0.009335344,0.07084674,-0.014903544,0.088482745,0.1333472,-0.010925011,0.05078832,-0.18543528,0.5726488,0.1343093
3,-0.055137716,0.05914447,0.021319719,0.08209711,0.2476525,0.018606858,0.052380383,0.0032942558,0.030956466,0.02328716,-0.016502582,0.0270019,-0.010642412,-0.042375512,0.24704695,0.02438327,0.04872644,0.022616846,-0.02803553,-0.5317469,0.11740833,-0.35983452,-0.01943408,0.03314621,-0.0274476,0.056549832,0.07747797,-0.013979355,0.0252117,-0.104750425,0.38767767,0.26056933
4,-0.08090374,0.10679371,0.043046568,0.13782439,0.48713,0.0405712,0.08068979,0.03172051,0.041078147,0.007447455,-0.0033732413,0.032284457,0.02121979,-0.025506614,0.2950056,0.06410075,0.084329456,0.015559026,-0.0136537785,-0.75948685,0.08321665,-0.5053218,0.00042685118,0.06274144,-0.047291175,0.08071535,0.12080152,-0.015097827,0.040792815,-0.17856967,0.5308695,0.1064608
5,-0.048074912,0.043236062,0.011207143,0.07213711,0.11499107,0.014112854,0.037717108,-0.0019075745,0.00973179,0.00514467,-0.015652925,0.019891923,-0.0033747063,-0.041232783,0.11205869,0.015047045,0.03410487,0.016287765,-0.025013175,-0.48921326,0.004434348,-0.17156507,-0.024731066,0.027677538,-0.08604801,0.045534775,0.064715676,-0.014716837,0.015052349,-0.06811173,0.32567796,0.16383746
6,-0.054002132,0.06684712,0.02526974,0.082506925,0.255386,0.022657726,0.05773913,0.010654465,0.035100486,0.025883554,-0.011655044,0.024306335,-0.0029885299,-0.031070204,0.26122224,0.027955648,0.054316755,0.020363986,-0.022748092,-0.5245425,0.06159571,-0.4016439,-0.0067460965,0.037712302,0.06480679,0.05643231,0.07484318,-0.011828708,0.02555635,-0.11285808,0.36960858,0.2801971
7,-0.0254539,0.0064193173,-0.0047474154,0.020679886,-0.004534802,0.008980104,0.009020805,-0.008644159,-0.010473483,-0.0018737201,-0.010162126,-0.0045771007,0.012945468,-0.018605689,0.18602437,-0.016347326,0.0040985965,0.006973516,-0.006355294,-0.22267942,-0.14090762,0.013738062,-0.010333286,0.0140562635,0.020621903,0.009466205,0.012726681,-0.010150503,-0.009633114,0.006158319,0.06192686,0.19871958
8,-0.021239292,0.016987467,0.0055910256,0.026249032,0.025866259,0.0088320905,0.017092582,-0.0007774954,0.0027323521,0.0045228405,-0.00748409,0.0030973393,0.0062899543,-0.014729537,0.09270799,-0.0014798724,0.013003491,0.008922169,-0.008312793,-0.18085225,-0.08222367,-0.06635172,-0.006116098,0.016506495,0.084162496,0.017286858,0.02322269,-0.010562449,0.0023465492,-0.018643629,0.11799834,0.12891069
9,-0.056308657,0.07293742,0.037651643,0.08045084,0.30182317,0.025429554,0.06077122,0.020174276,0.05271503,0.033895977,-0.0070884367,0.02819319,0.0030282717,-0.020214556,0.25704423,0.041834712,0.061384752,0.019658573,-0.012458101,-0.4456543,0.111078955,-0.4429337,0.001404739,0.046215586,0.11316093,0.059445925,0.08046531,-0.0088619245,0.035610065,-0.15285648,0.3654031,0.17534511
10,-0.0572549,0.057241846,0.024919286,0.07961674,0.21176201,0.021552447,0.048842177,0.008981,0.029178403,0.016919496,-0.011455492,0.024407532,0.0038160887,-0.030790051,0.15957673,0.029764995,0.04838347,0.016773565,-0.016938712,-0.46820527,0.059883267,-0.30149135,-0.013003298,0.03905759,-0.0005975812,0.052506194,0.07519127,-0.013077488,0.026410682,-0.12836602,0.35549155,0.08305861
11,-0.09083805,0.10825066,0.05195631,0.13403648,0.4410628,0.035289835,0.08693203,0.024594545,0.069048084,0.035029646,-0.012863098,0.04576729,0.0020432537,-0.040338665,0.34073406,0.06681359,0.09207308,0.02461855,-0.022731854,-0.6910705,0.19474319,-0.5548619,-0.010279539,0.06505409,0.004952241,0.09009081,0.12831609,-0.01426516,0.05156666,-0.17749234,0.54859465,0.120267406
12,-0.0946983,0.113381594,0.051058467,0.15430985,0.37519658,0.033725295,0.09212366,0.024296293,0.06567243,0.028658222,-0.0153395645,0.059994586,-0.008592316,-0.05703446,0.14322644,0.07700615,0.094666794,0.029592456,-0.033640172,-0.7490272,0.28025988,-0.5306217,-0.030896572,0.06650486,-0.20675051,0.10522855,0.1510921,-0.01435207,0.0628206,-0.26582214,0.62660176,0.09706312
13,-0.026942082,0.008338506,-0.008763373,0.024714094,-0.00076904875,0.009752643,0.010571855,-0.0109292455,-0.013529288,-0.002625601,-0.010494609,-0.0040357886,0.0100858575,-0.023465449,0.20975222,-0.020305367,0.004833572,0.005564612,-0.008927533,-0.28202826,-0.13667892,0.017038805,-0.011791273,0.011608211,-0.0034480107,0.010021698,0.012546227,-0.009945627,-0.012728542,0.014462833,0.07362366,0.2617743
14,-0.034266714,0.051165447,0.02068765,0.0611919,0.21636404,0.020951511,0.040869124,0.014731188,0.020603113,0.0072771516,-0.0029764539,0.010170484,0.012360092,-0.011237428,0.23979776,0.020347284,0.039127205,0.012230803,-0.006709872,-0.44607586,0.01793252,-0.25394815,0.003968015,0.031613797,0.05803354,0.036822844,0.053285163,-0.010280854,0.015001455,-0.069422334,0.2555751,0.17956133
15,-0.02215595,0.006805026,0.0022776944,0.015186878,0.021802517,0.0072262925,0.00813021,-0.005087627,0.0024951813,0.0022579804,-0.009503924,-0.0017437466,0.013263549,-0.01511778,0.19060892,-0.009782194,0.0045474214,0.0091468515,-0.0009781771,-0.15102078,-0.086714044,-0.016326433,-0.010888331,0.017659083,0.037509553,0.011281152,0.015765553,-0.0077356384,-0.0045207078,-0.046848375,0.05544934,0.27177837
16,-0.02631999,0.012780222,0.012314176,0.017746095,0.1104018,0.010464049,0.011776153,0.0016593508,0.016216703,0.005644006,-0.0066410927,-2.4819747e-05,0.021867253,-0.006974225,0.24423385,-4.7337264e-05,0.01130917,0.008804676,0.008461544,-0.1390427,-0.048823588,-0.1252873,-0.0069061853,0.02623087,0.060518198,0.013993923,0.022249103,-0.0041286307,0.001411532,-0.10272327,0.0538463,0.24144128
17,-0.03337957,0.023408692,0.01786337,0.029648233,0.13928826,0.01508465,0.021518752,0.0071928035,0.025199944,0.011829835,-0.0051866686,0.0071537634,0.020889398,-0.0075012413,0.22522491,0.010026139,0.020801904,0.010593865,0.007973606,-0.18671006,0.008393902,-0.18677609,-0.005402056,0.031748556,0.046952374,0.022840181,0.03450451,-0.0038487273,0.010021577,-0.13944931,0.115717664,0.226996
18,-0.030951641,0.013707405,0.0130177345,0.020579832,0.12042705,0.013451924,0.014399317,0.0037184437,0.019645737,0.008837166,-0.005531562,0.0036602584,0.0237759,-0.0071473075,0.22358151,0.0027939698,0.012840627,0.008794106,0.011155121,-0.13838537,-0.01699748,-0.12908134,-0.008130593,0.029297492,0.038699605,0.016499586,0.026215803,-0.0028815055,0.004705124,-0.13194029,0.07116992,0.25956538
19,-0.033326924,0.01493131,0.015168189,0.021764008,0.15714951,0.014586777,0.015330232,0.0049612704,0.022792352,0.009193586,-0.005180207,0.003517521,0.027021497,-0.0052889516,0.25305808,0.0045007165,0.014513792,0.008410112,0.013925322,-0.14504367,-0.011624603,-0.1592472,-0.0075303623,0.03181357,0.05016362,0.01683848,0.027797205,-0.0019380789,0.0052631563,-0.14192517,0.072213225,0.26749527
20,-0.09773231,0.15383203,0.074936956,0.17560236,0.66342574,0.063673,0.11797977,0.066239625,0.08247111,0.024496682,0.011102743,0.046583734,0.03927728,-0.0011223382,0.40534806,0.107043676,0.12452817,0.017290292,0.0020518368,-0.8247468,0.2298227,-0.6689772,0.030056003,0.091885604,0.06674446,0.10543037,0.15921226,-0.012583959,0.069010824,-0.22557592,0.6353016,0.0610786
21,-0.026639255,0.00033309124,-0.0006422921,0.015220855,0.03909885,0.008239584,0.0049420553,-0.010902673,-0.0003323797,0.00069376256,-0.0130612515,-0.0014056563,0.01630204,-0.024195077,0.21425073,-0.017286347,-0.00081996416,0.010168197,0.001194022,-0.19466162,-0.082756415,-0.023865288,-0.021752136,0.019860119,-0.018411232,0.011334454,0.017969934,-0.0081135,-0.0075980835,-0.106015705,0.054285023,0.32550928
22,-0.041447382,0.04627679,0.024104094,0.051111326,0.21797206,0.020745922,0.044001345,0.010151982,0.037573505,0.029836403,-0.0088434145,0.015160191,0.006688169,-0.016446393,0.2574703,0.016277142,0.039160997,0.018718619,-0.0066827806,-0.35059762,0.080422774,-0.37961468,-0.0018202121,0.034976732,0.13032162,0.039905556,0.051884398,-0.005982071,0.020793734,-0.2040342,0.24874207,0.2932415
23,-0.03309566,0.010316373,0.006754343,0.0214256,0.07984469,0.0147873,0.014684151,-0.0012121707,0.010358989,0.009069827,-0.0077307173,0.0016571324,0.022109395,-0.013173627,0.23608325,-0.0073888055,0.009929377,0.009730592,0.006252649,-0.17696574,-0.046003155,-0.10799742,-0.010866276,0.026745487,0.040582914,0.015131403,0.022888847,-0.0053100884,0.0005158167,-0.10138775,0.07255285,0.24825548
24,-0.08907613,0.11394473,0.060522426,0.12599976,0.46804398,0.043344267,0.09660806,0.033518888,0.08840723,0.05560031,-0.0080348775,0.04635575,0.0071034315,-0.026269633,0.41217962,0.06847963,0.09888992,0.028305894,-0.0126175815,-0.6511583,0.27397785,-0.6749283,0.0054111625,0.07108767,0.11388397,0.08990211,0.12397649,-0.008936422,0.058398616,-0.29819044,0.5244137,0.21129192
25,-0.036038127,0.010276688,0.0002581654,0.018998703,0.024748262,0.018180164,0.01536093,-0.007619098,0.0025078526,0.012300454,-0.009429439,-0.005235178,0.021955185,-0.015562218,0.32305738,-0.022076247,0.010517656,0.006681155,0.003980735,-0.22093402,-0.1016065,-0.08914268,-0.0015214633,0.021383645,0.09984226,0.008079834,0.010216401,-0.010459537,-0.010048961,-0.031788476,0.03419099,0.20724252
26,-0.03066452,0.017131232,0.009978628,0.017391898,0.044074252,0.015744952,0.01813673,-0.00021937955,0.01822818,0.018485028,-0.007066372,0.00061524747,0.0171035,-0.010266504,0.27804255,-0.0077993153,0.015735857,0.009043933,0.0058390484,-0.1452661,-0.03714966,-0.11870105,0.002111376,0.024143707,0.12138523,0.013593084,0.017196314,-0.0084621385,-0.0003237957,-0.06524594,0.05617091,0.22285709
27,-0.062444337,0.066753894,0.03677574,0.06645823,0.2684673,0.031778004,0.05537462,0.018198697,0.05569867,0.038942274,-0.0061198054,0.019036394,0.019629493,-0.012428048,0.36117133,0.029296802,0.058084752,0.014929539,0.003933115,-0.3979508,0.073957,-0.4183663,0.012445027,0.050633606,0.17010243,0.04819942,0.06503879,-0.008637809,0.02596215,-0.21045057,0.27554768,0.20421763
28,-0.04843626,0.040361192,0.017600035,0.061037738,0.07111428,0.02314802,0.038214594,0.005536258,0.019312289,0.014722094,-0.008578663,0.020016849,0.010914868,-0.02660313,0.06598896,0.016458003,0.03452712,0.013113163,-0.0074499007,-0.3547704,0.029076217,-0.21949264,-0.010979639,0.035040174,-0.0059270165,0.039571293,0.057949748,-0.013899826,0.019096795,-0.18493804,0.26647618,0.08895314
29,-0.0261632,0.009219973,0.002507236,0.016660802,0.027593197,0.012381862,0.012619709,-0.002617707,0.0065040267,0.009636801,-0.006589206,0.0014356729,0.01472201,-0.013967159,0.19910486,-0.010110599,0.007921534,0.007117028,0.0024561107,-0.13879076,-0.06670941,-0.041217938,-0.006662179,0.019882562,0.05229345,0.011622457,0.016007494,-0.006544953,-0.002939352,-0.034143053,0.05561845,0.25195932
30,-0.043623265,0.04921758,0.027312748,0.046184853,0.2086874,0.023304759,0.04473248,0.014252345,0.047029793,0.037617046,-0.0053094835,0.016467182,0.009558198,-0.011030656,0.3177647,0.018813854,0.042403404,0.016730828,-5.865656e-05,-0.28490195,0.08954851,-0.3629221,0.00674917,0.038063638,0.1465441,0.03878388,0.048882212,-0.004410067,0.021563288,-0.1552561,0.21255611,0.30248356
31,-0.035805367,0.017805729,0.009613928,0.022821844,0.09176839,0.01791167,0.020329315,0.00157282,0.016893413,0.017606206,-0.006696544,0.0027102109,0.020224188,-0.011269733,0.26226786,-0.0054442044,0.016303007,0.0092510795,0.005916897,-0.1578918,-0.04902061,-0.12165168,-0.0015238065,0.02803129,0.11508658,0.017013164,0.023027968,-0.007782731,0.0019645991,-0.07916365,0.085549824,0.255243
32,-0.030598342,0.015034033,0.01041945,0.017540352,0.06335663,0.015199185,0.01805403,0.001523895,0.018317474,0.018493481,-0.006440428,0.0029483621,0.01641177,-0.009317259,0.23315811,-0.0042599584,0.014544292,0.009938865,0.0052362024,-0.1083169,-0.019080715,-0.1110052,-0.0008616892,0.02477515,0.11568874,0.015059863,0.020002812,-0.0073555117,0.0035403734,-0.070434056,0.07275402,0.2087071
33,-0.0960015,0.11529796,0.06619306,0.13863629,0.41000405,0.038030453,0.093960166,0.032439996,0.093404025,0.047568038,-0.011015857,0.058727942,0.0004912838,-0.038239934,0.2762504,0.08363567,0.101873875,0.029549109,-0.016001271,-0.65966374,0.37059784,-0.6054389,-0.012852624,0.07372848,-0.08211809,0.09968339,0.14371036,-0.009832123,0.0696049,-0.30133858,0.5766595,-0.021942908
34,-0.037917648,0.029773485,0.0073714447,0.042031024,0.061549347,0.019689806,0.031843316,-0.0012244725,0.011612716,0.018986218,-0.009459571,0.009537102,0.0058105267,-0.024000311,0.18266611,-0.0036884267,0.024973705,0.012276589,-0.009757831,-0.3035157,-0.008902456,-0.21716473,-0.004812043,0.023302544,0.08731117,0.026915347,0.0343687,-0.012723128,0.0064614126,-0.12962003,0.18565096,0.2431565
35,-0.026605604,0.0080526,0.0020850736,0.015705414,0.044321664,0.0119980285,0.012081424,-0.0047555002,0.0044914647,0.009361247,-0.008041009,-0.0013788864,0.014563126,-0.01432746,0.2258854,-0.014003615,0.007472115,0.0076472545,0.0011845877,-0.14332958,-0.070249744,-0.068689145,-0.0064292178,0.018456064,0.08953409,0.0099803675,0.013757693,-0.008125724,-0.0045500756,-0.045272984,0.055921715,0.22771175
36,-0.023707308,0.011734461,0.007049546,0.015387261,0.027400238,0.011609387,0.014894264,4.858151e-05,0.012090991,0.013846574,-0.0059567913,0.002732917,0.011386549,-0.0104043605,0.16945949,-0.0057290285,0.010852372,0.009020195,0.0014764647,-0.0938476,-0.02605351,-0.08333448,-0.0033119833,0.019338377,0.09491363,0.013064598,0.017067617,-0.0070280554,0.002337811,-0.058649115,0.06862738,0.18380937
37,-0.030019814,0.029188529,0.014796464,0.03700584,0.08169385,0.016180785,0.028961847,0.006962173,0.018857487,0.016985912,-0.0045324424,0.012345837,0.006455281,-0.012923005,0.09209907,0.010583751,0.025181508,0.01101286,-0.00482864,-0.197004,0.025992095,-0.19630632,-0.001890808,0.024517173,0.08425556,0.026751067,0.036802255,-0.008672148,0.014774161,-0.10889347,0.17678095,0.09712606
38,-0.026698116,0.012851058,0.0076033217,0.017658463,0.090359405,0.012211717,0.013737843,0.000952074,0.011519437,0.010453503,-0.005016962,0.0014149812,0.015476173,-0.00837859,0.2077837,-0.0028522185,0.011899075,0.0063245227,0.004296703,-0.11728559,-0.044287972,-0.09521248,-0.0022202656,0.020964691,0.08501881,0.012432907,0.018212462,-0.005588019,0.0012185479,-0.05062531,0.06564117,0.1655652
39,-0.025799746,0.016894415,0.010388311,0.020900084,0.08675043,0.01230775,0.017366162,0.0040750597,0.016029138,0.013031833,-0.0043077087,0.0055194255,0.011999813,-0.008408687,0.15883523,0.0031062292,0.014791562,0.00805644,0.0025352875,-0.11070244,-0.012626401,-0.09375948,-0.00222555,0.021936845,0.087187424,0.01687275,0.023628708,-0.0059022293,0.0064273737,-0.064731136,0.09817432,0.1765391
40,-0.025393834,0.016310515,0.010633241,0.020310814,0.097185455,0.01188714,0.017232405,0.0038685526,0.016194865,0.013192292,-0.004619901,0.005174769,0.011522448,-0.008056008,0.16241507,0.0030569748,0.014560943,0.008450634,0.0021284618,-0.1060446,-0.006272714,-0.10383374,-0.0024414405,0.021497572,0.09680978,0.016612489,0.02333425,-0.0057968646,0.0067643374,-0.06709845,0.099812776,0.17117698
41,-0.040492456,0.04701242,0.024895389,0.05310964,0.2653077,0.023435984,0.03924792,0.017893052,0.031034168,0.016661564,-0.0007974301,0.012933167,0.017721456,-0.004922432,0.23639621,0.02553996,0.03888604,0.010148084,0.0026138057,-0.3224688,0.044293713,-0.27555862,0.0071292096,0.036480658,0.11019918,0.035182666,0.0516681,-0.0071359416,0.01990833,-0.10778965,0.23307775,0.16067748
42,-0.0266508,0.009232176,0.0045791413,0.014792361,0.07593629,0.010867368,0.011953327,-0.0026439494,0.0077930284,0.010388971,-0.007983984,-0.0007686413,0.013189817,-0.010955511,0.21144256,-0.007082287,0.0088091185,0.0077741,0.0009612792,-0.112214044,-0.055303197,-0.055400833,-0.0033862405,0.018239856,0.10881484,0.010678597,0.014875022,-0.008388129,-0.0014430106,-0.029686604,0.06830624,0.21457887
43,-0.05317332,0.06388493,0.034023445,0.071235955,0.25933853,0.025283787,0.057265606,0.016392685,0.05070216,0.03743789,-0.008046902,0.026993321,0.000118444674,-0.01973989,0.2540568,0.03495181,0.056026015,0.020901708,-0.012145973,-0.3898776,0.16953982,-0.44078246,0.00175404,0.040634975,0.11609521,0.053065147,0.07195248,-0.009893308,0.03412092,-0.17598665,0.34211537,0.17558423
44,-0.069772206,0.08162578,0.038951036,0.09493714,0.30145997,0.03146377,0.07213142,0.020220406,0.061028242,0.045271877,-0.009863995,0.03827239,-0.002748691,-0.031644978,0.2623458,0.044266663,0.069757916,0.02524863,-0.017286966,-0.5142818,0.21661767,-0.4856991,-0.00502679,0.05116636,0.052292973,0.07107169,0.095402144,-0.010436098,0.04372687,-0.22166598,0.441771,0.25850004
45,-0.036642525,0.023839513,0.003841344,0.037374493,0.071693555,0.018119978,0.027394997,-0.0021012754,0.006205647,0.016156359,-0.009263516,0.007165785,0.0074238773,-0.022892306,0.17426239,-0.006622417,0.019753397,0.011388849,-0.009201148,-0.27402332,-0.040160302,-0.16731977,-0.006885403,0.021971341,0.08237455,0.02381524,0.030516202,-0.011857369,0.0039377045,-0.098497726,0.1694352,0.24953084
46,-0.024650304,0.008265149,0.00033298973,0.01775669,0.027065888,0.011614882,0.013328731,-0.00441867,-0.00062698306,0.008510956,-0.007704224,-0.0005405489,0.010885407,-0.014642293,0.15792789,-0.012789435,0.0072531174,0.007971407,-0.0035017987,-0.14388502,-0.07998652,-0.060024235,-0.006057671,0.015785417,0.09618685,0.010902081,0.014186883,-0.009621082,-0.0027524615,-0.028865546,0.076078944,0.1716727
47,-0.09820136,0.13808727,0.070829324,0.17635143,0.53922737,0.046904355,0.10644036,0.04800128,0.0780285,0.020862592,-0.0016083256,0.061635565,0.01296915,-0.031986415,0.16447714,0.10707118,0.11461545,0.024675522,-0.017090116,-0.7951634,0.3214324,-0.6515483,-0.008779695,0.082552515,-0.16241851,0.11316478,0.17098215,-0.012887837,0.07711657,-0.32330307,0.66525054,-0.14537834
48,-0.015330122,-0.0020766628,-0.013716228,0.021760752,-0.07678155,0.0041398327,0.0059085144,-0.013944866,-0.027296519,-0.009389183,-0.01145195,0.00021779072,-0.0012042987,-0.02911617,-0.047707785,-0.019974034,-0.0047035967,0.006738688,-0.019391356,-0.18161288,-0.14881735,0.08382937,-0.0216149,0.0034761361,0.012730558,0.009690097,0.013208757,-0.014402872,-0.008485771,0.0054992405,0.11207105,0.17126742
49,-0.028838193,0.03863287,0.017444093,0.053199034,0.20486884,0.011645678,0.034684762,0.008728916,0.018727206,0.009928258,-0.006832116,0.016192608,-0.0019946073,-0.020088466,0.1133445,0.019723319,0.030246727,0.015595822,-0.01596186,-0.3328222,0.047838088,-0.26356998,-0.012480959,0.025241828,0.04646106,0.038052283,0.05367233,-0.0070713162,0.020051671,-0.083930954,0.2701602,0.15114196


==> images/rnn_examples/7/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.009713694,0.01595277,0.009688931,0.016494723,0.042685173,0.0044972748,0.013042776,0.006107487,0.014167782,0.0073643834,-0.000116466894,0.009261693,-0.0017476196,-0.003489652,0.016543578,0.012525944,0.01251129,0.0037413812,-0.0026560638,-0.06669437,0.05361219,-0.08792297,-0.0006633811,0.009535084,0.005358103,0.014830819,0.020291245,-0.00014496366,0.010719878,-0.036762312,0.0985663,0.029748635
1,-0.015668068,0.020890053,0.011198806,0.024720978,0.06405592,0.006618652,0.017731547,0.006101205,0.014785394,0.007810559,-0.001731113,0.0108344685,-0.0013242664,-0.0072318623,0.03440013,0.013959959,0.016290635,0.0050170748,-0.0055621853,-0.117825195,0.040243134,-0.12483519,-0.0025050342,0.012947126,0.019029219,0.0199504,0.027773537,-0.002276739,0.011898148,-0.04589782,0.14115706,0.051396795
2,-0.025220837,0.03512757,0.018668246,0.040231932,0.05687042,0.012690877,0.02744554,0.011748771,0.020982992,0.0068614176,-0.0006825081,0.013474398,0.0048082517,-0.006532214,0.06075689,0.022644702,0.025972337,0.0063178213,-0.00455672,-0.2048675,0.05784762,-0.16422608,0.00075094204,0.02197802,0.0075459587,0.030116372,0.043937154,-0.0033992117,0.01660127,-0.07118329,0.20095192,0.050003044
3,-0.023227468,0.028520834,0.013804876,0.03596777,0.053477723,0.010285839,0.024218919,0.006449014,0.016791362,0.008433153,-0.0038498456,0.012579847,-4.043019e-05,-0.011910174,0.0749414,0.0156090185,0.021938924,0.00812378,-0.008524736,-0.19811288,0.054615468,-0.15716231,-0.0036820546,0.0179323,-0.00013523169,0.0270324,0.038222395,-0.00467691,0.013267918,-0.07232142,0.18389605,0.07576179
4,-0.027780227,0.03559209,0.017118063,0.043901324,0.05401079,0.013559369,0.028532619,0.009615321,0.017775048,0.0056436015,-0.0025253133,0.013525563,0.004695197,-0.0107489675,0.07612196,0.020063933,0.026208999,0.007506954,-0.007230486,-0.25087634,0.04390397,-0.1681411,-0.0016098109,0.022581987,-0.00440074,0.031728964,0.046020422,-0.0054545184,0.015082308,-0.087690935,0.21173379,0.06468557
5,-0.023691742,0.026124306,0.010842521,0.036768302,0.04264764,0.009888887,0.022105945,0.0043657934,0.010714704,0.003926992,-0.0046741865,0.011123325,0.0015392986,-0.014072278,0.060984492,0.01273386,0.01966811,0.0073675835,-0.009285573,-0.22262634,0.020778961,-0.12206551,-0.00610041,0.017255554,-0.016505983,0.025731789,0.036924656,-0.005953446,0.010539957,-0.07085643,0.18339068,0.07178146
6,-0.022589035,0.026404157,0.011179662,0.03457755,0.04415501,0.009765846,0.023003258,0.004379187,0.013106685,0.007617807,-0.0047574076,0.0109375445,7.534131e-05,-0.013177125,0.08008742,0.011893312,0.02024961,0.008206367,-0.009671076,-0.22021979,0.0250155,-0.14582415,-0.0042822044,0.016789326,0.0012141768,0.02523908,0.03471724,-0.0054580662,0.010571227,-0.076643586,0.17049193,0.09644234
7,-0.018169677,0.01542362,0.0044277515,0.02400058,0.02467203,0.0072838236,0.014233656,0.00019758118,0.0040992657,0.0034636876,-0.004986497,0.004388497,0.0032172457,-0.011510077,0.07675531,0.0021598835,0.011851627,0.005890512,-0.006487538,-0.14931014,-0.023712113,-0.061796624,-0.0047925385,0.012007768,0.0052456413,0.015121357,0.020710152,-0.005304022,0.0030101894,-0.036410864,0.11115889,0.09321999
8,-0.014018935,0.011622269,0.003566342,0.01804829,0.016841855,0.0057300143,0.011127374,-8.9784735e-05,0.0026884575,0.0028019242,-0.004252833,0.002926376,0.0031210207,-0.009169599,0.06216334,0.00070408836,0.008864645,0.0050891787,-0.0052347183,-0.12103484,-0.03239586,-0.047705352,-0.0038140751,0.009933384,0.021699548,0.011698346,0.015872128,-0.00516433,0.0020324406,-0.025315225,0.08301691,0.08476303
9,-0.018355528,0.020989971,0.010609739,0.024884954,0.0413525,0.008332352,0.018437881,0.004326773,0.013369119,0.00889898,-0.0035180817,0.007913813,0.0021827507,-0.008489603,0.08481706,0.00922201,0.01662308,0.006950352,-0.005361567,-0.15723321,0.011381453,-0.11659475,-0.0014260039,0.015202062,0.028792454,0.019254576,0.026018549,-0.0043952833,0.008999081,-0.05432639,0.12327799,0.09309453
10,-0.020948734,0.022137599,0.011061382,0.028363341,0.045201488,0.008832256,0.019506872,0.004039391,0.013195214,0.0081118485,-0.004192121,0.009486039,0.0019337414,-0.010613997,0.075807095,0.010588988,0.01768549,0.007223313,-0.006503838,-0.17752708,0.019793442,-0.124067135,-0.003450661,0.016219478,0.014322943,0.0214331,0.029816298,-0.0050282525,0.010197926,-0.06358175,0.14318329,0.07673884
11,-0.026349055,0.030447157,0.017075986,0.036458585,0.044169534,0.01124987,0.025947446,0.006629212,0.021080676,0.010990615,-0.00443496,0.014480551,0.0013452595,-0.012325327,0.092105575,0.017102193,0.023826232,0.008706357,-0.00797687,-0.2210305,0.054645505,-0.16764033,-0.0034527946,0.021309536,0.008489022,0.029597849,0.04162789,-0.005211385,0.015352994,-0.08778878,0.18225774,0.07824887
12,-0.028243793,0.03315433,0.01941524,0.040863544,0.036426395,0.011756393,0.028683806,0.0074826553,0.023416402,0.010775672,-0.0048652873,0.019551804,-0.0011288961,-0.015481124,0.07932354,0.020438287,0.025131384,0.01023748,-0.010805394,-0.2476054,0.08624414,-0.18095005,-0.006958556,0.023431772,-0.01150096,0.03597324,0.05089649,-0.0051910807,0.01950531,-0.11419295,0.21101302,0.073215656
13,-0.022389524,0.020378908,0.0075858454,0.030803695,0.02380975,0.008806103,0.01829187,0.0015641934,0.008837902,0.0050932677,-0.0052624005,0.008963522,0.00187357,-0.014336967,0.07975778,0.006166608,0.01585347,0.006684262,-0.007805808,-0.16353692,0.004084158,-0.06628278,-0.006762913,0.015084606,-0.005141412,0.020862414,0.029217923,-0.0052091037,0.007103079,-0.052920394,0.15776825,0.09249791
14,-0.019001167,0.0219535,0.0089091705,0.029018305,0.041449025,0.009228717,0.018557273,0.004195176,0.009423979,0.004203372,-0.0032443868,0.00690895,0.0038864715,-0.009519597,0.09150752,0.007745673,0.016533637,0.006287726,-0.0054610823,-0.18344192,0.006375579,-0.089317985,-0.0023160763,0.015008323,0.007891335,0.019323291,0.027365282,-0.0049672755,0.0069726687,-0.049950033,0.13960783,0.09020599
15,-0.015097008,0.012824537,0.0049634883,0.018902065,0.027846022,0.0064727566,0.011430467,0.00089314947,0.0053109247,0.0026821762,-0.0040001357,0.0030031009,0.005221936,-0.008602434,0.08709305,0.0014966986,0.009643809,0.0054004216,-0.0029789163,-0.12308642,-0.01846036,-0.045983247,-0.0038804112,0.011874327,0.01255854,0.012410322,0.017516384,-0.004417984,0.0023662762,-0.037841283,0.08552752,0.10994067
16,-0.014132692,0.009663498,0.0055519594,0.014008698,0.038295437,0.0058292076,0.008672482,0.000860096,0.0067251353,0.002741657,-0.0036508474,0.0014924654,0.008019897,-0.006058629,0.098715685,0.00074113725,0.0076706745,0.004891625,0.00060447474,-0.09740946,-0.021077693,-0.052093256,-0.0036670072,0.012449029,0.019929342,0.009707988,0.014308319,-0.0032301738,0.0015199264,-0.04641897,0.05585302,0.11373866
17,-0.015035158,0.010456568,0.0071743703,0.014080488,0.045804173,0.006541573,0.009523817,0.0021675252,0.009549051,0.0042439923,-0.003053162,0.0024955487,0.009062531,-0.0047952626,0.10265536,0.0028051906,0.00876257,0.005027396,0.0022458485,-0.095737696,-0.008442512,-0.069550194,-0.0031020406,0.01392941,0.020383183,0.010441918,0.015569532,-0.0025304079,0.0031891994,-0.06099635,0.05547187,0.11467169
18,-0.015191447,0.00865509,0.0068119927,0.012258423,0.0490743,0.0065934323,0.0083499225,0.0020062553,0.00966913,0.0043133907,-0.002894975,0.0021502057,0.010383517,-0.0041776462,0.102072276,0.0021028374,0.0075808926,0.004693793,0.003870154,-0.08130958,-0.008300149,-0.064410664,-0.0035613894,0.014206989,0.01884854,0.009318009,0.014274947,-0.00197743,0.0027403296,-0.065870084,0.04513513,0.11954463
19,-0.015828434,0.008050299,0.0071724104,0.011587956,0.057794474,0.006885811,0.007980824,0.0022267657,0.01051919,0.004430129,-0.0027223283,0.001942548,0.011830693,-0.003398704,0.108513355,0.0021727718,0.0073782485,0.00443006,0.005361785,-0.076352954,-0.0069517656,-0.06932662,-0.003635858,0.014962635,0.020752924,0.008844165,0.014030209,-0.0014642391,0.002651286,-0.07175643,0.040036697,0.124509506
20,-0.026913933,0.035397515,0.021705166,0.03842411,0.044884574,0.016405722,0.028176889,0.014326451,0.024337972,0.0072718053,0.0010740547,0.011655219,0.0142528005,-0.0016878694,0.113634914,0.0219811,0.026330303,0.006100694,0.0030046543,-0.19055945,0.047857795,-0.1481948,0.0044489717,0.02737219,0.015366093,0.02857745,0.043063164,-0.0033014328,0.016369974,-0.1042108,0.16846363,0.10296149
21,-0.02078245,0.018790629,0.01039003,0.025715372,0.042829763,0.0107974615,0.016127227,0.0051678694,0.012040638,0.0039768917,-0.0026409833,0.005446215,0.011333911,-0.006923733,0.09409866,0.0072586634,0.014495424,0.005581863,0.0018266205,-0.12091042,0.0008196749,-0.06770797,-0.0029960708,0.018840091,0.0020722977,0.017002206,0.025922902,-0.0037322359,0.006555519,-0.07743502,0.11075152,0.12305526
22,-0.019149581,0.01932851,0.010874956,0.023501405,0.048012353,0.009989026,0.0177675,0.0047608027,0.014658037,0.008854427,-0.0032810364,0.006245528,0.007067342,-0.006978088,0.11204549,0.0071527245,0.01545212,0.007145208,-0.00068359287,-0.13829526,0.020393046,-0.12095673,-0.0018114032,0.017321564,0.025841864,0.017685905,0.024786286,-0.0031725846,0.007916755,-0.10307812,0.10852715,0.14243528
23,-0.018000541,0.012460489,0.0071162437,0.017651197,0.043131076,0.008728023,0.012723994,0.0021530788,0.009993344,0.0067423056,-0.0035798873,0.003542687,0.009003633,-0.0068396344,0.10610303,0.0018255855,0.0104456525,0.0060100276,0.001191751,-0.10543107,-0.0017372597,-0.08287709,-0.0036033296,0.015332863,0.020899698,0.01266066,0.018124916,-0.0029175198,0.0040972116,-0.078288496,0.074126646,0.12884036
24,-0.024746824,0.027616577,0.017210677,0.030654037,0.042701058,0.012862184,0.025000801,0.0075882417,0.023848535,0.014707382,-0.0031747224,0.011897748,0.0056944364,-0.007990338,0.13972043,0.013982902,0.022380862,0.008982288,-0.0021874954,-0.16738823,0.06368907,-0.17273653,-0.0004570802,0.022287456,0.0239008,0.025559185,0.035442546,-0.0031498258,0.014273526,-0.13280666,0.14859289,0.14594436
25,-0.022585152,0.017649418,0.008730461,0.02268798,0.0335165,0.011413766,0.017361341,0.0022982233,0.013018376,0.010835219,-0.0040695486,0.004766943,0.00840169,-0.008272623,0.13157946,0.0019820065,0.015370472,0.0063077575,-0.00014829342,-0.116529815,0.0032811589,-0.091903284,-0.0006293701,0.016868215,0.031955745,0.015095764,0.02067862,-0.004260071,0.0049546016,-0.072405204,0.094885334,0.1160611
26,-0.018835984,0.013064909,0.0068285624,0.015741607,0.025265299,0.009576153,0.013160513,0.0010893325,0.011009436,0.009968883,-0.0037716618,0.0025287406,0.008408463,-0.0066649457,0.13539827,-0.0009575802,0.011589405,0.0053943605,0.0013647549,-0.0927025,-0.0076054614,-0.07366099,0.00021046332,0.014376168,0.043649103,0.010896844,0.014543853,-0.0042087077,0.0023593768,-0.057508133,0.05877223,0.1165
27,-0.022848317,0.021299655,0.012199893,0.022201275,0.0450202,0.011891422,0.018930558,0.0046409946,0.018512953,0.013810546,-0.0031780899,0.005732274,0.008656693,-0.0059237904,0.15364218,0.00620669,0.018216249,0.0061474657,0.0015842515,-0.1294521,0.0143694095,-0.12934896,0.002900661,0.018794086,0.05130004,0.016657416,0.022349672,-0.0039959964,0.0071478807,-0.09250903,0.09229948,0.11953455
28,-0.021872055,0.019132858,0.010215919,0.024007065,0.032170683,0.011135836,0.017849267,0.003505115,0.013598523,0.010182694,-0.0034849073,0.0075416304,0.006799751,-0.008805959,0.09742199,0.006578837,0.016097495,0.0060930774,-0.00097075553,-0.14301203,0.01380837,-0.116110176,-0.0010683257,0.017350487,0.025125358,0.017490668,0.024491424,-0.0051468792,0.00787342,-0.0964742,0.10879841,0.092077106
29,-0.017763512,0.01215481,0.005719337,0.016945776,0.022943493,0.008765174,0.01228704,0.0011734783,0.008469327,0.0075634397,-0.00342194,0.0041327393,0.007072505,-0.007994755,0.094371445,0.0008824247,0.010410155,0.0048444197,0.00011449611,-0.09972759,-0.010037796,-0.06288158,-0.0021956335,0.013678375,0.023904735,0.01165412,0.016251866,-0.0042395573,0.0032326165,-0.05994265,0.07053935,0.10547459
30,-0.018483935,0.017192865,0.009415375,0.018698119,0.040569868,0.009709643,0.016346375,0.0038653782,0.015313019,0.0125261145,-0.0028789963,0.005961024,0.005717454,-0.006346886,0.12543005,0.0048144297,0.014602374,0.006374815,4.1984065e-05,-0.11225641,0.01719159,-0.1152652,0.00051582325,0.015697459,0.040946703,0.014934681,0.019559935,-0.0030854878,0.0066203913,-0.07918118,0.08275998,0.1293236
31,-0.018209998,0.013140195,0.007088066,0.015367254,0.040202644,0.009315472,0.013331273,0.0023568321,0.0119108,0.010671974,-0.0031054567,0.003654657,0.007844449,-0.0060069715,0.12076279,0.0010996831,0.011500412,0.005492351,0.0014725282,-0.088698156,-0.0040506534,-0.08405695,-0.00011235394,0.014788834,0.04448532,0.011697289,0.0154675385,-0.0034673952,0.0037787037,-0.062177096,0.062329933,0.1252436
32,-0.016602777,0.010258292,0.0061122626,0.012066708,0.033090457,0.008391278,0.011113296,0.0015496938,0.010468419,0.009888734,-0.0031316925,0.0025493815,0.007953296,-0.0052903537,0.11859407,-0.0005047059,0.009325955,0.0052023665,0.002021715,-0.07017242,-0.006767548,-0.06857407,-0.00026774334,0.013485166,0.048626162,0.009554083,0.012630874,-0.0035388889,0.002733588,-0.05229249,0.047821388,0.117950745
33,-0.024294045,0.02567035,0.017807018,0.028531509,0.03642424,0.011277999,0.02281129,0.0068479595,0.024655767,0.014112269,-0.0034522275,0.013937894,0.003729137,-0.009230353,0.13678037,0.014832103,0.020945558,0.008683609,-0.0024838438,-0.15305717,0.08004717,-0.14598699,-0.0024768338,0.021533579,0.026247717,0.02584851,0.036632873,-0.0035290567,0.015814137,-0.10266111,0.15018217,0.11203421
34,-0.021741152,0.020357717,0.010629893,0.02576821,0.031387214,0.0105948495,0.0194499,0.0034036185,0.015288611,0.011808697,-0.004048304,0.00928156,0.0033018552,-0.010454844,0.104401715,0.006862363,0.017155847,0.0073634028,-0.003593998,-0.12996538,0.03375014,-0.11301094,-0.0024234038,0.016530594,0.029356176,0.019396977,0.026570057,-0.004831999,0.0095055895,-0.08814033,0.12924892,0.110423446
35,-0.017694708,0.01241065,0.0058326595,0.017354855,0.026026301,0.008342715,0.012903702,0.00056840194,0.008825203,0.008286731,-0.0040499424,0.0043087015,0.0052597397,-0.0088918265,0.10372784,1.9614683e-05,0.010700026,0.005604401,-0.0015172724,-0.094923474,-0.0013533875,-0.07009186,-0.0028263344,0.012882132,0.034486778,0.01221971,0.01674502,-0.00445062,0.0036310889,-0.058016557,0.07977139,0.110558
36,-0.014613549,0.0090446975,0.004648537,0.012451375,0.018598227,0.0070096417,0.010090023,0.00029426627,0.007375144,0.007538152,-0.0034761727,0.0028199786,0.0054239174,-0.006972932,0.09587866,-0.0014026982,0.007975369,0.0050239284,-0.00039204516,-0.07084721,-0.0071939835,-0.055390697,-0.002213069,0.01117708,0.039664578,0.009312753,0.012531486,-0.0039430796,0.0023636643,-0.04656926,0.05534874,0.1047569
37,-0.014081544,0.011174127,0.0059081987,0.014527409,0.02352602,0.007265365,0.011737986,0.0017786043,0.008166615,0.0077402745,-0.0027519616,0.0043740687,0.0042149522,-0.0063791294,0.07631165,0.001788446,0.009595034,0.00512724,-0.0013550135,-0.08269909,0.002951781,-0.0749815,-0.001502319,0.011360052,0.038794525,0.011035249,0.0150072165,-0.0039859614,0.004680608,-0.054028846,0.06961394,0.085828155
38,-0.013742751,0.008869717,0.0048409975,0.011901322,0.031734835,0.0066873417,0.00935276,0.0011406435,0.0069745327,0.006485902,-0.0026338785,0.0025368924,0.005939199,-0.0053112498,0.08551214,0.0002012781,0.007852445,0.0041439943,0.0003795358,-0.06817429,-0.009625256,-0.058902036,-0.0013094706,0.010889765,0.037555277,0.008608014,0.012023407,-0.0033891543,0.0026334454,-0.04167548,0.051537786,0.0834233
39,-0.013071862,0.00850053,0.0049776384,0.01099009,0.03337543,0.006325819,0.008882973,0.001556485,0.00741348,0.0064138374,-0.0023535795,0.0026202775,0.0058925766,-0.004670372,0.08252658,0.00085772126,0.0074553,0.0040463433,0.0008101705,-0.060933534,-0.007940958,-0.0523045,-0.0011861728,0.010791664,0.038851347,0.008433029,0.011775028,-0.003123706,0.002867178,-0.03940092,0.049249314,0.08671583
40,-0.012668331,0.008197972,0.005108146,0.010431687,0.036521643,0.006054584,0.008634077,0.0017160906,0.007682209,0.006425239,-0.0022960852,0.0025777589,0.0057587875,-0.0042792074,0.081143215,0.001171811,0.0072270487,0.0040976936,0.0009251017,-0.055868685,-0.00549199,-0.051220134,-0.0011809815,0.010646689,0.04142307,0.008286845,0.011590655,-0.0029706736,0.0030674112,-0.038611934,0.04877615,0.08699348
41,-0.015718646,0.015132465,0.008696266,0.01744199,0.057463717,0.008521964,0.013544628,0.0050392933,0.011404956,0.0071252114,-0.0013044028,0.004424423,0.0071030925,-0.0032248884,0.09241394,0.0065690447,0.012461766,0.0045006927,0.0010864864,-0.100252025,0.00817723,-0.08746328,0.0011034912,0.014040001,0.04089069,0.012673266,0.01827842,-0.0031489062,0.0062547717,-0.04989699,0.08141059,0.08342411
42,-0.014493003,0.009925474,0.0054418095,0.012687867,0.04731905,0.006992527,0.009804347,0.0019163357,0.0076149744,0.006156614,-0.0026270184,0.0020123294,0.006813898,-0.004338812,0.09381684,0.0015664074,0.008553525,0.004172133,0.00078071555,-0.07439109,-0.009921068,-0.055488776,-0.00027635475,0.011528542,0.044542957,0.008944284,0.012759041,-0.0036531547,0.0027562862,-0.03422134,0.057602264,0.09410103
43,-0.017952586,0.018280614,0.01068701,0.020604804,0.04824279,0.008930891,0.017112203,0.004456389,0.015259643,0.011333765,-0.002979536,0.0072344244,0.0032845202,-0.006212699,0.112156585,0.008212915,0.01546351,0.0068217767,-0.0024172266,-0.117304705,0.036776103,-0.1237267,0.0002522615,0.014760638,0.043959953,0.016516112,0.022653706,-0.0039247926,0.009038932,-0.06593453,0.10676432,0.10100547
44,-0.022322962,0.02490593,0.014178562,0.028054865,0.045668244,0.010988409,0.023054449,0.0062808767,0.020814124,0.015214953,-0.0034611176,0.012125618,0.0009689206,-0.009277216,0.11843697,0.012690467,0.020464266,0.008931537,-0.005018116,-0.1487931,0.069378726,-0.16308188,-0.0009040712,0.018319458,0.030344121,0.023789085,0.03205913,-0.004096709,0.013732354,-0.096617565,0.14873591,0.11229289
45,-0.020131635,0.018331518,0.007979577,0.023741456,0.03769972,0.009957531,0.018318519,0.0027821413,0.011987605,0.011604334,-0.003973306,0.007781563,0.0022690673,-0.01014751,0.09552316,0.0049085696,0.01527424,0.0072382307,-0.004740467,-0.12517245,0.021559577,-0.11451842,-0.0020743737,0.014486879,0.030889157,0.017616557,0.023319723,-0.0049013547,0.007769803,-0.077233054,0.11992924,0.1141173
46,-0.016224293,0.011278783,0.0040617627,0.016542777,0.025104858,0.007871036,0.012520761,0.00032969663,0.0058533405,0.007922292,-0.0038929868,0.0037527333,0.0038133326,-0.008712729,0.08441316,-0.0006562006,0.009525457,0.0055925595,-0.0032371138,-0.094049625,-0.009771108,-0.07058866,-0.0025282956,0.011132671,0.03706399,0.011498861,0.0151375,-0.004822582,0.0031842247,-0.0486785,0.0792465,0.10235853
47,-0.024603592,0.030275168,0.01822162,0.035768997,0.03564687,0.012629675,0.025599817,0.009122382,0.019692488,0.0077093933,-0.0019322883,0.015220082,0.004460169,-0.009329772,0.08213133,0.018304823,0.022458129,0.00787747,-0.0051486962,-0.21167082,0.06607408,-0.14021848,-0.002601644,0.022243684,0.01427022,0.030005379,0.043934353,-0.0046644798,0.017537367,-0.09546023,0.18206282,0.07856895
48,-0.016952127,0.015604494,0.0055824146,0.026008341,0.008221489,0.007820701,0.015105528,0.0017209299,0.003281357,0.001783073,-0.0038043242,0.0076739425,0.0020234443,-0.012025994,0.022150395,0.004916152,0.011559993,0.0056430493,-0.0073574265,-0.12819229,-0.008945476,-0.040009663,-0.006593179,0.012265337,0.009065882,0.017342528,0.025239572,-0.0059456085,0.0070153014,-0.045540273,0.1415378,0.0795685
49,-0.01460868,0.016170803,0.0069662016,0.024035137,0.035975527,0.0064747087,0.015176224,0.0028117436,0.006041623,0.0031673736,-0.003385122,0.0076075727,0.00051954866,-0.010226661,0.035433237,0.0067499876,0.012052291,0.006458491,-0.007368611,-0.1441125,0.0075017707,-0.07928009,-0.0059382617,0.01189635,0.013489115,0.017529052,0.025058765,-0.004510375,0.008008456,-0.048941262,0.13324246,0.08155228


==> images/rnn_examples/7/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4389407,0.44639403,0.4716966,0.4427491,0.2880669,0.46121043,0.45223197,0.45713702,0.46519426,0.46009436,0.45700234,0.46659333,0.46609265,0.4442283,0.24094021,0.4322851,0.43606052,0.46557721,0.46698353,0.2801101,0.44804147,0.34901762,0.44581783,0.46169466,0.23846973,0.46424153,0.46500343,0.45446515,0.46899977,0.39028355,0.569958,0.27005666
1,0.44390032,0.45036992,0.47153395,0.44996545,0.29732957,0.46300265,0.45586902,0.45839077,0.4660741,0.46097216,0.4592029,0.4665271,0.46737078,0.44770092,0.22390191,0.43280137,0.44005126,0.46613774,0.46812913,0.2824746,0.45786682,0.34802443,0.45030692,0.46169513,0.2355908,0.46394295,0.46367952,0.45591816,0.46909216,0.40421268,0.5666377,0.275526
2,0.43365645,0.44476134,0.47116825,0.4411614,0.19915666,0.45464227,0.4489442,0.44956994,0.465515,0.45337063,0.45034236,0.46287227,0.4619714,0.4358627,0.14610997,0.41767907,0.42664617,0.46468124,0.46211126,0.25591892,0.40450615,0.2819145,0.4416882,0.45525703,0.12305572,0.46109566,0.45980963,0.44507024,0.46468082,0.34169066,0.58072966,0.19480032
3,0.4412278,0.44620076,0.46835348,0.44865468,0.28403977,0.4598398,0.45284247,0.45509586,0.46204463,0.4574829,0.45608237,0.46321645,0.46515447,0.444772,0.23766224,0.42937815,0.43654862,0.46365675,0.46526062,0.25174734,0.43823978,0.3437845,0.44725198,0.45793703,0.22540681,0.46035564,0.45952314,0.45211315,0.4665976,0.3926141,0.5613234,0.2468453
4,0.43687958,0.44487214,0.46983865,0.4437904,0.2263212,0.4556051,0.44982383,0.45043224,0.464422,0.45407072,0.45130926,0.4619829,0.46252617,0.43776003,0.16647567,0.4181562,0.4282367,0.46373624,0.46292013,0.27109757,0.4140198,0.2905726,0.4437696,0.4549985,0.14604586,0.46016413,0.458359,0.44675705,0.46495178,0.35044545,0.5770111,0.20903797
5,0.45322782,0.45548925,0.47299564,0.45874876,0.3381447,0.4665379,0.46104077,0.46263167,0.46831286,0.4646129,0.46335942,0.46865082,0.47092226,0.45415664,0.28314498,0.4385252,0.44636267,0.46903273,0.47129807,0.3137055,0.45053256,0.35855493,0.45751494,0.46425343,0.27362344,0.466626,0.46523553,0.46056518,0.47237238,0.4084546,0.5532015,0.28752667
6,0.44617483,0.4516905,0.4707601,0.45454973,0.2847734,0.4628549,0.4576238,0.458413,0.4653823,0.46050212,0.45936245,0.4657632,0.46732235,0.44966233,0.2305661,0.4377836,0.44305408,0.46658954,0.4672606,0.24684635,0.44404507,0.358761,0.45251802,0.46095327,0.23020653,0.46333715,0.46213943,0.45486975,0.46832708,0.4044627,0.5554865,0.25608742
7,0.49668285,0.49604583,0.49399686,0.50195295,0.4622868,0.4946081,0.49709904,0.49359664,0.49446833,0.4934486,0.49449587,0.49333134,0.49490744,0.49543977,0.4250149,0.49211383,0.494621,0.49473593,0.49408227,0.4208031,0.48773926,0.46642375,0.49725226,0.4923318,0.4365366,0.4931263,0.49108967,0.4920968,0.4938113,0.4985578,0.5012466,0.42544654
8,0.48779643,0.48838937,0.49136013,0.49126837,0.44430006,0.4900225,0.49009666,0.48882315,0.49077937,0.4890128,0.48905015,0.4898242,0.4909597,0.4875542,0.40421957,0.48311055,0.48576918,0.49072602,0.49065885,0.41506803,0.48837048,0.45153266,0.48934126,0.48857647,0.4217255,0.4893475,0.48812222,0.48760515,0.49062923,0.48300096,0.51412946,0.4138424
9,0.44826669,0.4549411,0.4741491,0.4544761,0.2944767,0.46541283,0.4599612,0.46164176,0.46939826,0.46377248,0.46176755,0.46923122,0.46944866,0.4522855,0.23781788,0.44234958,0.4461632,0.46942902,0.46964493,0.27630684,0.44772932,0.35905957,0.45459062,0.46492055,0.24171063,0.46720168,0.4668123,0.45833516,0.47094432,0.4134461,0.5562071,0.25861433
10,0.45005387,0.45392278,0.47354504,0.45458412,0.32181722,0.46552944,0.4594055,0.4615068,0.4689169,0.46401268,0.46182594,0.46876475,0.46993724,0.45193005,0.26092166,0.43713963,0.4442808,0.46877077,0.47055253,0.31412825,0.44934702,0.3512308,0.45480677,0.4643668,0.25823733,0.4666995,0.4659706,0.459536,0.47170377,0.4094063,0.5582343,0.26955798
11,0.41393897,0.42334464,0.4567295,0.42170537,0.20515746,0.44219476,0.43160316,0.43570507,0.44842777,0.43987033,0.4360599,0.44869947,0.4493819,0.41916817,0.1440051,0.39870757,0.40751648,0.44822687,0.45049694,0.20484513,0.40796778,0.27194166,0.4233867,0.4413136,0.13164555,0.4453873,0.44503513,0.43148488,0.45283806,0.34474674,0.5967407,0.1570251
12,0.39561704,0.40315336,0.44693524,0.40064994,0.1879792,0.42941996,0.41405645,0.4218845,0.43603912,0.4273006,0.42193386,0.4376031,0.43911964,0.40000203,0.13529299,0.37105796,0.3835401,0.43637276,0.44101825,0.19699356,0.39078987,0.22973816,0.40485153,0.4285862,0.11350301,0.43363094,0.4335494,0.41857725,0.4443667,0.2973733,0.6211523,0.13377546
13,0.4951201,0.4941975,0.49265233,0.5013823,0.443924,0.49311385,0.49564287,0.49176005,0.49265945,0.49182463,0.4931856,0.49182463,0.4938693,0.49394676,0.41667712,0.49022532,0.49277088,0.49382308,0.4928818,0.39026394,0.48324865,0.47077632,0.49560347,0.49039382,0.4206622,0.4912903,0.4889579,0.4900395,0.49246863,0.4932784,0.5007153,0.41948643
14,0.4784801,0.48216304,0.48939922,0.4833416,0.35665196,0.48344466,0.48367313,0.48177075,0.48794284,0.4825835,0.48217064,0.48596212,0.48634416,0.47839415,0.33126885,0.47236153,0.4755144,0.48829833,0.48555806,0.3611875,0.45805946,0.41855365,0.4814163,0.48288497,0.31668672,0.48550355,0.48394144,0.47905895,0.48632723,0.4414181,0.52353257,0.35230654
15,0.49830073,0.4989648,0.495926,0.5029574,0.4698529,0.4962649,0.49905252,0.49614686,0.49673045,0.49545547,0.49624813,0.49552494,0.49620196,0.49788946,0.4371687,0.49713144,0.49745503,0.4965669,0.4952168,0.43253514,0.48763514,0.4652557,0.499228,0.49477994,0.4544014,0.49573714,0.4941203,0.4940014,0.49541005,0.5027758,0.4997374,0.42938206
16,0.49984545,0.50201696,0.49801183,0.5038864,0.46806476,0.49779475,0.5010929,0.49809256,0.49949625,0.49727196,0.49773625,0.49770394,0.49725747,0.49999762,0.4283797,0.50048316,0.49990144,0.49824747,0.49635887,0.45202035,0.48582038,0.46240127,0.50118595,0.49710488,0.44447336,0.4983897,0.49723953,0.4954007,0.49671733,0.5073711,0.4997953,0.42068204
17,0.49057513,0.49284527,0.49410626,0.49411255,0.4374074,0.492096,0.49338594,0.49155027,0.49439228,0.49176022,0.4912083,0.49305946,0.49252442,0.4911754,0.39917374,0.48943153,0.48957774,0.4934508,0.49192327,0.42303124,0.47822958,0.4452414,0.49223936,0.4917646,0.41086903,0.49327406,0.49237266,0.4892381,0.49265882,0.48884952,0.510399,0.38982418
18,0.49715427,0.49848944,0.4967751,0.50067806,0.4615829,0.49617216,0.49853897,0.49596775,0.49779963,0.49596387,0.49574885,0.49647415,0.4959543,0.49729237,0.4254862,0.49668527,0.49634436,0.49688026,0.4952048,0.44047073,0.48465782,0.46074823,0.4980081,0.49563134,0.44217658,0.49692276,0.49586537,0.49385226,0.4957677,0.50360084,0.5030195,0.41273096
19,0.49755606,0.49940538,0.49717918,0.5012798,0.4586722,0.496518,0.49917716,0.49634174,0.49841976,0.49633405,0.4960906,0.49693772,0.4961046,0.4979052,0.41851267,0.49763504,0.49707353,0.4972382,0.49535343,0.44005218,0.48395365,0.46065143,0.49859113,0.49607345,0.4357636,0.49749586,0.4964967,0.49398404,0.49593192,0.5057909,0.50295794,0.40808323
20,0.42903847,0.44045666,0.4715411,0.43479303,0.16921209,0.45148066,0.44530654,0.44582152,0.46575484,0.4512473,0.44617242,0.46166682,0.4598812,0.43031302,0.12928577,0.4114533,0.42042416,0.46461463,0.46024317,0.24122536,0.39278302,0.2748316,0.43688172,0.45341787,0.1056706,0.46022865,0.458841,0.4417435,0.46341947,0.32161242,0.58812225,0.1738481
21,0.49944475,0.49910805,0.49545488,0.5044704,0.4685199,0.4962857,0.499332,0.49596164,0.49641034,0.49538606,0.4964533,0.49528164,0.4963173,0.49862975,0.4364431,0.49587998,0.49737114,0.49649227,0.49516875,0.4265084,0.48594895,0.463208,0.49958953,0.49429283,0.44958708,0.4954242,0.49356866,0.49374878,0.49529228,0.5047331,0.49865726,0.4194294
22,0.4679408,0.47184625,0.48248845,0.47419155,0.3433488,0.4775756,0.47557423,0.47492567,0.4797204,0.47620943,0.47540292,0.47968954,0.4799737,0.47081164,0.30257955,0.46552458,0.4672227,0.48053724,0.47938168,0.29886985,0.46292752,0.4204049,0.47173405,0.47663856,0.31753084,0.47822845,0.47738546,0.4719023,0.48008794,0.452006,0.5308693,0.31521288
23,0.4971,0.49682266,0.49543476,0.5011434,0.45638812,0.495387,0.4978256,0.49462906,0.4962747,0.49488807,0.4950418,0.49516,0.49550024,0.49650624,0.4257481,0.49403432,0.49520615,0.4961123,0.4946232,0.42072484,0.48459333,0.46920252,0.49719155,0.4941084,0.4383395,0.49518383,0.4937472,0.49291286,0.49481028,0.50492907,0.5018111,0.40850413
24,0.41898477,0.42851698,0.46046835,0.42695,0.19779406,0.44630873,0.4368531,0.4399755,0.45263377,0.44437104,0.44036683,0.45307404,0.45287153,0.42537302,0.14887092,0.4099725,0.41554588,0.4530658,0.45345652,0.18551576,0.41090965,0.30259067,0.427795,0.4462374,0.14209989,0.44979075,0.4497701,0.43557778,0.45567822,0.36060187,0.5856173,0.16075519
25,0.50181323,0.50038606,0.49672168,0.50754946,0.44730034,0.49786487,0.5017569,0.496508,0.4978508,0.4970816,0.49792612,0.4964955,0.49777207,0.5008552,0.42891595,0.5001378,0.50115454,0.4987522,0.49655086,0.39120957,0.48545578,0.4999168,0.5012147,0.49572963,0.43631622,0.4960755,0.4939704,0.4952058,0.49580252,0.5202536,0.49082088,0.4114263
26,0.49796638,0.49835664,0.49667603,0.5026343,0.444233,0.4965582,0.49937254,0.49579093,0.49735215,0.49608013,0.4962702,0.49614468,0.4965475,0.49828163,0.42666963,0.4996071,0.4985692,0.49784586,0.4954448,0.39648888,0.48508704,0.48726147,0.49843457,0.4954797,0.4409336,0.49590716,0.49445873,0.4941484,0.49526942,0.5130598,0.49606043,0.40930584
27,0.46556512,0.470903,0.48249674,0.47225586,0.31988245,0.4761146,0.47448584,0.47307995,0.4800356,0.47515017,0.4734725,0.47883308,0.4785478,0.46884352,0.26944864,0.46512297,0.46563658,0.47999305,0.4780981,0.29126394,0.45474133,0.40328395,0.4699218,0.47571847,0.28410685,0.47738189,0.47637248,0.46997637,0.47873503,0.45544103,0.5329648,0.27942243
28,0.4656638,0.46563798,0.48077607,0.46771625,0.37462804,0.47521687,0.47071546,0.47187224,0.47773403,0.4745202,0.47215772,0.47715324,0.47865856,0.4655775,0.32901463,0.45334113,0.4591892,0.47779873,0.47916174,0.36391684,0.46537575,0.38973603,0.46729735,0.47408217,0.3357717,0.4755837,0.47456086,0.47153416,0.4798293,0.4370425,0.54087955,0.32298908
29,0.4975837,0.49696276,0.49566454,0.50187135,0.45859906,0.4960016,0.4982164,0.49514687,0.4961124,0.49538982,0.495813,0.49528745,0.49613282,0.49724248,0.43692532,0.49615702,0.49649754,0.49669814,0.4952603,0.40918764,0.48983827,0.48000243,0.4977011,0.4944617,0.4512459,0.49505314,0.49354565,0.49379393,0.49514663,0.5071394,0.4994294,0.42688596
30,0.47299117,0.47707814,0.485755,0.4794157,0.3513226,0.48132968,0.48036146,0.47905612,0.4835073,0.48034057,0.4795105,0.4833524,0.48323607,0.47627902,0.3215215,0.47454467,0.4739393,0.4844839,0.48239285,0.30209807,0.46468526,0.43557462,0.47655278,0.48082298,0.33334294,0.4820733,0.4812865,0.47606596,0.48307794,0.46746817,0.52237433,0.32487422
31,0.49521878,0.49551857,0.49511167,0.4999808,0.44074324,0.49470758,0.49697098,0.4935718,0.4956098,0.49418113,0.4942127,0.494473,0.49490932,0.49539512,0.41014832,0.49443594,0.49475193,0.4959043,0.49393913,0.39258024,0.4867206,0.4731677,0.4956809,0.49347794,0.43216175,0.49410242,0.49263057,0.49209064,0.4938347,0.508746,0.5015666,0.40244767
32,0.49574697,0.49599296,0.495998,0.49944106,0.45018768,0.49551827,0.49733186,0.49468845,0.49641475,0.4951969,0.4949822,0.4954944,0.4956987,0.4960586,0.42883447,0.49574828,0.4955843,0.4966855,0.49483305,0.4074021,0.4877776,0.4793749,0.49609756,0.4947328,0.44726676,0.49518043,0.49407372,0.49347162,0.49486414,0.5092934,0.501044,0.41209757
33,0.40531737,0.4141886,0.4547548,0.40865633,0.20012024,0.4376333,0.42370892,0.4311195,0.44529527,0.43647128,0.43035477,0.4464188,0.44591248,0.4111102,0.15559494,0.38877195,0.39720684,0.44481295,0.44764715,0.21761425,0.39463326,0.2617922,0.41410124,0.4386369,0.13165294,0.4429788,0.4439795,0.42786264,0.4509698,0.3276271,0.6076298,0.1389534
34,0.4772501,0.47717816,0.48551726,0.4821217,0.38519093,0.48267457,0.4812453,0.47988442,0.48339117,0.48153934,0.48101506,0.48315102,0.48503396,0.47779906,0.3574193,0.47106126,0.4744339,0.48488134,0.48456123,0.33557576,0.47439817,0.44142127,0.47845632,0.48079392,0.37066916,0.48148787,0.48001078,0.4788448,0.48440278,0.4669732,0.5201964,0.36060628
35,0.49834087,0.49794295,0.49609357,0.5026146,0.4579707,0.49651188,0.4989807,0.49568722,0.49674356,0.49576896,0.4964074,0.49572724,0.49660823,0.49800912,0.43361875,0.49666923,0.49751213,0.497211,0.4956809,0.4109374,0.49043882,0.48326474,0.49840578,0.49491692,0.45011964,0.49538806,0.49392903,0.4943329,0.49528733,0.5104125,0.49861085,0.42555684
36,0.49541497,0.49524426,0.49572062,0.4983577,0.4585116,0.49531844,0.49660766,0.49459755,0.4959166,0.49490908,0.49483305,0.49517223,0.49565876,0.4954587,0.44019935,0.49434108,0.49467316,0.496275,0.49495965,0.41830915,0.49033132,0.4800662,0.49566343,0.4944266,0.45656165,0.49482733,0.49382958,0.49359083,0.49490014,0.50454944,0.50257444,0.426124
37,0.47908026,0.479835,0.48865885,0.48103547,0.41167822,0.4851446,0.48291972,0.48320043,0.48692682,0.4845897,0.48334756,0.48644367,0.4871401,0.47963735,0.38182867,0.47338492,0.4763385,0.4871477,0.48715892,0.39265966,0.4806909,0.43865585,0.4804465,0.4845797,0.3940356,0.4853885,0.4848338,0.48259062,0.48743454,0.46753687,0.5238172,0.38323408
38,0.4965969,0.49738607,0.4966304,0.5000338,0.4581219,0.49619997,0.49797451,0.4955579,0.49718106,0.4957048,0.4958929,0.49606892,0.49626797,0.4967537,0.42776337,0.49584132,0.49626508,0.49697784,0.49563062,0.43062356,0.49077472,0.47338748,0.49719286,0.49533764,0.44422,0.4959023,0.49491838,0.49423483,0.4955335,0.5061237,0.5025647,0.42658222
39,0.4918939,0.49275696,0.4948228,0.49474126,0.44859144,0.49348247,0.49404153,0.49262935,0.4946806,0.49315232,0.492741,0.49391332,0.49404353,0.49231398,0.42108396,0.49063578,0.49109468,0.49469706,0.4935467,0.41960043,0.48896015,0.46509016,0.49274197,0.49291784,0.43964207,0.4935657,0.4927572,0.49156016,0.4937653,0.49563298,0.5083283,0.41904068
40,0.4917477,0.49279523,0.49488643,0.49451905,0.4483372,0.49348933,0.49399558,0.4926845,0.4947448,0.49314758,0.49275136,0.49399936,0.49404415,0.49226597,0.42041227,0.4905204,0.4910638,0.4947098,0.4935546,0.4206793,0.4891676,0.4655864,0.49264297,0.4929974,0.43954852,0.4936361,0.49292126,0.49157813,0.49377614,0.49584308,0.5087222,0.4190931
41,0.47932723,0.48310298,0.4907336,0.48306316,0.37415,0.485308,0.48474807,0.48357376,0.48953104,0.4849355,0.4837472,0.4879096,0.48746818,0.4801978,0.33688512,0.4755176,0.4775533,0.48922944,0.48705146,0.37794486,0.4691873,0.422887,0.48182422,0.48541528,0.3421672,0.4873164,0.4864637,0.48166516,0.487818,0.45924583,0.52428794,0.35998234
42,0.49613482,0.4968732,0.4959904,0.5003049,0.4581065,0.49584585,0.49768123,0.49511483,0.4963957,0.49526736,0.495485,0.49549058,0.49589357,0.49636582,0.42654824,0.49579152,0.49611887,0.49650884,0.4951251,0.4193214,0.4914627,0.4738442,0.49680075,0.49476752,0.45034558,0.49516577,0.49397853,0.49386168,0.4950965,0.50775325,0.5019085,0.4266371
43,0.45063576,0.45593035,0.47578165,0.4555078,0.30495387,0.46742576,0.4614804,0.46361762,0.47089097,0.46617487,0.4637292,0.4712914,0.47155994,0.454586,0.2642997,0.4451384,0.44864655,0.47156227,0.47173867,0.28315347,0.44966522,0.37570938,0.4556829,0.46728095,0.26658767,0.46900287,0.4689546,0.46132767,0.47300568,0.41891807,0.55132735,0.27107388
44,0.43377417,0.43928826,0.46666896,0.43989336,0.25486305,0.45584688,0.44734785,0.45052612,0.45969993,0.45434284,0.4511132,0.46095103,0.4617615,0.4383749,0.21491207,0.4241431,0.42944595,0.46129042,0.46203837,0.22343054,0.43189558,0.33828038,0.43979105,0.4552901,0.21109243,0.45773375,0.4574376,0.44794887,0.46380535,0.3872542,0.56909674,0.21728013
45,0.480243,0.47977847,0.48672336,0.48525372,0.40027875,0.48469105,0.4837101,0.48195544,0.48496643,0.48349392,0.48326743,0.4847864,0.48668173,0.48048973,0.3661114,0.47361264,0.47737494,0.48634055,0.48616016,0.3468562,0.48017368,0.4448875,0.48118633,0.48261616,0.38461328,0.48321542,0.48166052,0.48115328,0.48590013,0.47431284,0.51803774,0.37450355
46,0.49476534,0.49377888,0.49431124,0.49842095,0.45639384,0.49436927,0.49562684,0.4930889,0.4943955,0.4935525,0.49390423,0.49363825,0.4948829,0.494148,0.42823404,0.4908155,0.49307466,0.4949622,0.494241,0.41256413,0.49298877,0.47736037,0.49477538,0.4927051,0.44762155,0.49299675,0.49162367,0.49243033,0.49380335,0.5025072,0.50400454,0.42839313
47,0.402062,0.41180274,0.45542932,0.40375575,0.17775339,0.43426147,0.42012048,0.4275171,0.44613543,0.43328232,0.4267899,0.44481125,0.44437122,0.40468413,0.12593715,0.3755515,0.3888769,0.444267,0.44655025,0.25618804,0.3852316,0.21968289,0.41089565,0.43568775,0.098572016,0.44208422,0.4423796,0.42448342,0.45027414,0.28496915,0.62293726,0.14002286
48,0.48862043,0.48587745,0.48946923,0.49138016,0.46896166,0.48940894,0.4885388,0.48778242,0.48846632,0.48813024,0.48867142,0.4880885,0.4909466,0.486565,0.43105713,0.4772733,0.48321858,0.489338,0.49086994,0.42589948,0.49792203,0.4515981,0.48835707,0.48667043,0.45464975,0.48708257,0.48536134,0.48783603,0.49039525,0.47867876,0.51579034,0.4459384
49,0.46747172,0.4710339,0.48304063,0.47104183,0.36877364,0.4773609,0.4740055,0.47525996,0.48009747,0.47594005,0.4753501,0.4797912,0.4804747,0.4688257,0.324942,0.45870772,0.46370435,0.48026037,0.48046756,0.35874698,0.46798685,0.39999318,0.47112474,0.47653043,0.32393888,0.47858274,0.47812563,0.47291896,0.48128164,0.43453473,0.53977174,0.3470818


==> images/rnn_examples/7/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46792334,0.4698812,0.4963233,0.45269927,0.40129355,0.47284132,0.4723553,0.4642642,0.4856159,0.47963637,0.46884173,0.491847,0.482659,0.4677208,0.63472986,0.4766577,0.4572348,0.48772973,0.48577312,0.6078275,0.55025285,0.56960183,0.46576637,0.484779,0.63201016,0.4900672,0.48926648,0.47789112,0.4802959,0.5691772,0.43584806,0.58992493
1,0.4701306,0.47241548,0.49716303,0.45635808,0.4076362,0.47320858,0.47430342,0.4660428,0.4882997,0.48083842,0.47014895,0.49188203,0.48265868,0.47026682,0.6306911,0.4781301,0.45982644,0.48790345,0.48616198,0.61111605,0.5492624,0.5709247,0.46719033,0.4848935,0.6236406,0.49022222,0.48927763,0.47873306,0.48092753,0.56441885,0.4360309,0.58551586
2,0.47193474,0.4734936,0.50862104,0.44712877,0.3335351,0.46452537,0.47051454,0.4566058,0.4983712,0.47644702,0.46142903,0.4960617,0.48072016,0.46478277,0.6931437,0.47869095,0.45044217,0.4932599,0.48547882,0.67121214,0.5649037,0.5921185,0.4594841,0.48600063,0.63663715,0.49722457,0.49513575,0.47445047,0.4769667,0.5737868,0.42748857,0.5719593
3,0.46824938,0.46999058,0.49598265,0.45506647,0.3995922,0.47065657,0.47158682,0.46397054,0.48613632,0.47916546,0.46747494,0.49000493,0.4808017,0.46826193,0.64999825,0.4776102,0.4578923,0.4868985,0.4840204,0.6254111,0.5571369,0.57664293,0.46436834,0.4832457,0.63993126,0.48810712,0.48694265,0.47760037,0.47835514,0.5762729,0.43134218,0.59125835
4,0.47200707,0.4732999,0.50631106,0.4490272,0.3536354,0.46544638,0.47124153,0.4584504,0.49699032,0.47750837,0.46268997,0.49459955,0.48040384,0.46640742,0.6761491,0.4781405,0.45196968,0.4915294,0.4852134,0.66026384,0.5602672,0.5926964,0.46074697,0.4851046,0.62794906,0.4957028,0.49336696,0.4749655,0.4776586,0.5681586,0.42746615,0.5701342
5,0.47451746,0.47604534,0.49744216,0.46270785,0.42551836,0.47492006,0.4771488,0.47032946,0.49035725,0.48338583,0.47285733,0.49176252,0.48359543,0.47476476,0.61347413,0.48105952,0.46478105,0.48891124,0.4868084,0.5986076,0.5421194,0.5704578,0.4706329,0.48579416,0.6054029,0.49104613,0.48953918,0.48122066,0.48269624,0.5520918,0.44158378,0.56600994
6,0.4719936,0.4732673,0.49642357,0.46018538,0.40038,0.47301084,0.47421637,0.46712992,0.4876301,0.48072562,0.47030297,0.49025097,0.4822456,0.47090387,0.64648265,0.48003384,0.4620543,0.48798305,0.48518938,0.6264769,0.55632406,0.57015175,0.46771005,0.48460123,0.6353317,0.48894435,0.4881107,0.47924584,0.48019367,0.5777051,0.4374481,0.5894305
7,0.4981703,0.49844635,0.49997407,0.49860427,0.48219147,0.49474555,0.49738222,0.4962038,0.50048876,0.49803284,0.49568722,0.4974303,0.49615502,0.49750635,0.53692716,0.4990396,0.49663398,0.498253,0.49678192,0.5328611,0.5115074,0.51553947,0.49545312,0.49732998,0.52753997,0.49792445,0.49792746,0.49737445,0.4969388,0.5119651,0.48937902,0.5119505
8,0.49381027,0.49397194,0.49936447,0.49116373,0.47397003,0.49228245,0.49405608,0.49158126,0.4979757,0.49539664,0.49207988,0.4970604,0.49483973,0.49309146,0.5427277,0.49509275,0.49060825,0.4967351,0.49561775,0.53778917,0.515782,0.5221411,0.49169606,0.49576145,0.538589,0.49722084,0.4970386,0.49463156,0.49501503,0.5189368,0.48262802,0.52282655
9,0.47331676,0.47492427,0.49709257,0.4613738,0.40492675,0.4753263,0.47612947,0.46905765,0.48872656,0.48204118,0.47230157,0.49158955,0.48411125,0.47238153,0.6374207,0.48087496,0.463707,0.48888114,0.48675436,0.6151752,0.550299,0.5635156,0.47009856,0.4864124,0.6245322,0.49062866,0.49024674,0.48059243,0.48200756,0.5699908,0.44351372,0.583626
10,0.47328758,0.4749817,0.4977655,0.46039304,0.41844514,0.47475934,0.47655132,0.46895066,0.49020806,0.48277524,0.47201464,0.49214548,0.48378727,0.4733815,0.6215118,0.48015845,0.462992,0.48870718,0.48693103,0.60346156,0.5431884,0.56859004,0.46983907,0.48615846,0.607968,0.49145263,0.49034807,0.48059648,0.4823647,0.5539422,0.44173333,0.57029516
11,0.45436153,0.4579075,0.49615648,0.43278626,0.35604474,0.45795414,0.45974696,0.44789645,0.48251864,0.4700344,0.45314312,0.4866446,0.47306862,0.45431855,0.7036196,0.4669254,0.43764547,0.4812202,0.4783936,0.67373586,0.5751814,0.6113852,0.44950378,0.47692809,0.6818139,0.48538482,0.48392296,0.46711552,0.4698428,0.60016143,0.4042552,0.6231392
12,0.44376427,0.44709417,0.49525878,0.4151435,0.34260342,0.4486027,0.45055643,0.43570584,0.478104,0.4640334,0.44240597,0.48484322,0.46730375,0.44435728,0.7180824,0.45785877,0.42240655,0.47723225,0.47386932,0.6857939,0.5815657,0.6377666,0.4378386,0.47162345,0.7021192,0.4832893,0.48043254,0.45984265,0.46388942,0.60221666,0.38227,0.6337316
13,0.4974923,0.497602,0.5000876,0.49774477,0.47475246,0.49355122,0.49617907,0.49502823,0.5000872,0.49735668,0.49452105,0.49710834,0.49533346,0.49640387,0.5482118,0.49896288,0.4956243,0.49836054,0.4960305,0.5419876,0.5162849,0.5164471,0.49392274,0.49671823,0.53752625,0.4972001,0.49707937,0.49673426,0.49585688,0.5186382,0.48660123,0.516716
14,0.49288344,0.4924315,0.50455654,0.48396975,0.42381203,0.48642018,0.49010736,0.4845797,0.50116545,0.4916919,0.48585021,0.49858454,0.49288493,0.48793012,0.59008855,0.4942972,0.48363593,0.499099,0.4941536,0.5792904,0.53028125,0.5340956,0.4855982,0.49534884,0.5617985,0.49959394,0.4988991,0.49128345,0.4914223,0.53426623,0.4743754,0.526186
15,0.4990336,0.50003415,0.4998795,0.5001596,0.483753,0.4960596,0.49849707,0.49791092,0.5004698,0.49878892,0.497104,0.49789083,0.49708167,0.49840578,0.5323308,0.5000644,0.49832252,0.49886283,0.4973988,0.52436244,0.50866526,0.5120431,0.49708337,0.49834514,0.52638525,0.49859235,0.49912035,0.4984411,0.4981116,0.5092939,0.49267653,0.5096685
16,0.5001688,0.5019057,0.5005541,0.50118613,0.48340255,0.49699843,0.4996453,0.4991762,0.5017452,0.4994391,0.4982251,0.4983237,0.49786127,0.49951974,0.5297807,0.5009708,0.49950185,0.49933666,0.49828026,0.5207494,0.50461835,0.50931513,0.49861673,0.49938658,0.5205374,0.49974668,0.5007564,0.49908578,0.49901026,0.50377953,0.49606407,0.50501704
17,0.49522924,0.4967464,0.50009817,0.4935302,0.47027946,0.4932304,0.49552125,0.49352488,0.4994457,0.49670893,0.4934991,0.4976021,0.49550703,0.4945711,0.5475782,0.497237,0.4928209,0.4977098,0.49627718,0.5341118,0.5109012,0.5177647,0.49324316,0.49738166,0.5373499,0.49857405,0.49925783,0.49595332,0.4962589,0.51076347,0.487242,0.51538336
18,0.4982213,0.49980915,0.5000907,0.4986454,0.48183385,0.49597222,0.49840033,0.4973146,0.50066507,0.49904492,0.49680293,0.4982605,0.497028,0.49793455,0.53384584,0.4996709,0.497401,0.49878487,0.49754095,0.52087027,0.50494415,0.51030123,0.49663264,0.49884716,0.52585286,0.4993237,0.50021213,0.49829316,0.4983888,0.5018514,0.49351418,0.5065091
19,0.4984402,0.50037503,0.5002495,0.49901965,0.48111778,0.4960803,0.4986699,0.49761355,0.5010285,0.49921006,0.49703956,0.49827364,0.49708083,0.49819496,0.5347589,0.49998295,0.4977402,0.49887708,0.49766758,0.5209356,0.5042509,0.5097705,0.496924,0.49905634,0.5257333,0.4995198,0.5005805,0.49842557,0.49854904,0.5006575,0.49409205,0.5057528
20,0.47271,0.47244778,0.5125666,0.4424458,0.3091,0.4620382,0.46943188,0.45236385,0.5011458,0.47555956,0.45811942,0.49821505,0.48041815,0.46203583,0.7104506,0.47772443,0.44616675,0.49534693,0.48515615,0.6877745,0.56988114,0.59516597,0.45636246,0.48692384,0.64107805,0.5004745,0.49787834,0.47302008,0.4763206,0.57375914,0.42655063,0.5653615
21,0.4988264,0.50025994,0.49998045,0.50017214,0.48444563,0.49543908,0.49836642,0.49785027,0.5009564,0.4993074,0.496815,0.4977743,0.49646005,0.49866107,0.5343492,0.5003412,0.49840495,0.49885863,0.49701586,0.5235788,0.5069255,0.51222503,0.49638095,0.49824825,0.5291621,0.49849215,0.49902546,0.49851373,0.4980035,0.50379264,0.4916396,0.5066637
22,0.4834391,0.48429614,0.49729106,0.47742334,0.43084478,0.48373762,0.4845711,0.48025167,0.49196538,0.48882645,0.48208296,0.4935959,0.48901922,0.48219803,0.60490394,0.48892516,0.478133,0.49288714,0.49036607,0.5857849,0.5369087,0.5375118,0.48030436,0.4911563,0.5980403,0.49291053,0.4931458,0.4878529,0.488056,0.5503653,0.46322775,0.55995417
23,0.49794957,0.49874693,0.49981493,0.49851733,0.4810925,0.49531037,0.4978458,0.49643406,0.50026256,0.49890602,0.49605152,0.49786848,0.49643338,0.49755704,0.5387149,0.49939027,0.49694145,0.4985548,0.49684465,0.5262448,0.50747806,0.5105163,0.49563897,0.49824557,0.5306982,0.49858305,0.4991775,0.49795502,0.4976301,0.5039522,0.49188006,0.5087422
24,0.45772576,0.4601493,0.49544284,0.43864185,0.35384706,0.46169913,0.46224278,0.4513425,0.48189753,0.47219732,0.45657393,0.4871672,0.4752479,0.45660982,0.7069858,0.4701071,0.44300163,0.48277497,0.4793984,0.6738787,0.57576245,0.5941967,0.45280272,0.47918063,0.6854579,0.4855999,0.48495498,0.46985748,0.47167808,0.60332686,0.41355148,0.62390363
25,0.5006278,0.5005842,0.50002795,0.50364107,0.48070693,0.49725205,0.4995279,0.49904162,0.50119966,0.5001856,0.49817836,0.4978959,0.49746647,0.49974334,0.5466333,0.50199634,0.5008017,0.49961334,0.49739662,0.5358224,0.51205707,0.5012101,0.49766186,0.49916288,0.53029865,0.49804702,0.4986961,0.4996634,0.49805224,0.51254797,0.49679604,0.5110215
26,0.4988753,0.4992286,0.49959466,0.5009751,0.47664797,0.49694327,0.49846277,0.49787086,0.4997358,0.49912155,0.49732584,0.49800083,0.497517,0.49796867,0.5475939,0.50070846,0.49886793,0.49924025,0.49729094,0.5331434,0.5131548,0.5028458,0.49687567,0.49900362,0.5353992,0.49802437,0.49889684,0.49895328,0.4978172,0.5168907,0.495655,0.5162568
27,0.4824439,0.48406672,0.4983371,0.47626132,0.4204095,0.48291722,0.48405722,0.4793784,0.49325764,0.48827195,0.48106006,0.49364486,0.48872927,0.4812194,0.623404,0.48884925,0.47654238,0.49268484,0.49033642,0.5999112,0.54064816,0.53834456,0.47927135,0.49140444,0.6008255,0.49307692,0.49367717,0.48718598,0.48742178,0.5572242,0.46296597,0.5652015
28,0.48121846,0.48173857,0.49861613,0.4718051,0.44453523,0.48185262,0.4837029,0.47754484,0.49354717,0.48877975,0.47970438,0.4948149,0.48823002,0.48124728,0.5875657,0.48572242,0.4734328,0.49196902,0.4903304,0.57322574,0.5289815,0.54748315,0.4778088,0.49042025,0.57538426,0.49428153,0.4932928,0.48650765,0.48789728,0.53097993,0.45866817,0.5442616
29,0.4982251,0.4984985,0.49944434,0.49959436,0.48241732,0.4962392,0.4980448,0.49713752,0.4995627,0.49899387,0.4968064,0.49797016,0.49697593,0.49772432,0.5380131,0.49970865,0.49783456,0.49884966,0.49709964,0.52536315,0.51024127,0.5071096,0.49620232,0.49829683,0.53221655,0.49798518,0.4984476,0.49840993,0.49774966,0.51062703,0.4931081,0.5123857
30,0.48615125,0.48681918,0.49743673,0.4824585,0.43469962,0.48676026,0.4871244,0.48379743,0.49278373,0.49068767,0.48525843,0.4944272,0.4909604,0.4848357,0.6028104,0.49158955,0.4823951,0.4942926,0.491702,0.5789694,0.5351748,0.5274046,0.48357514,0.49296102,0.59239554,0.49351147,0.494197,0.49020985,0.48981386,0.5504988,0.47101054,0.55685806
31,0.49719945,0.49763304,0.49953598,0.4982509,0.47479242,0.4954454,0.4973151,0.49583265,0.4994074,0.49841788,0.4957397,0.49787095,0.49653575,0.4965089,0.55016196,0.49921635,0.4965013,0.49858394,0.4966243,0.53432924,0.5132823,0.5072994,0.49498558,0.4982213,0.5390794,0.49782705,0.49859193,0.49780053,0.4970979,0.51422036,0.49164873,0.51794237
32,0.497413,0.4977094,0.49931395,0.49847516,0.4788425,0.4963147,0.49770248,0.49644476,0.49901345,0.49869663,0.49636105,0.49817315,0.49716422,0.496884,0.54336774,0.49926555,0.4970144,0.49873695,0.4970237,0.528028,0.5114212,0.50526214,0.49576563,0.49859905,0.5348551,0.49808547,0.4988333,0.49826452,0.49757424,0.51242167,0.49352378,0.5157648
33,0.44890544,0.45254913,0.49511847,0.42409948,0.3539142,0.4553896,0.45599896,0.44302034,0.4793692,0.46806434,0.44906396,0.48641095,0.47164243,0.44983667,0.70688295,0.4627402,0.43090084,0.47953334,0.47693893,0.6689524,0.57312816,0.6157426,0.44513512,0.47581446,0.6872385,0.48508883,0.4835456,0.46471465,0.46790144,0.59469336,0.39902776,0.6245092
34,0.48773807,0.4875249,0.4980961,0.4837123,0.45147827,0.48738527,0.4884909,0.4848846,0.49443802,0.49214473,0.4861321,0.49531597,0.4913478,0.48693222,0.5827023,0.49172223,0.4835392,0.49463302,0.49224865,0.5686618,0.52992254,0.527712,0.484376,0.49304754,0.5724757,0.4941271,0.4938961,0.49108258,0.49066368,0.5372977,0.47090715,0.5437531
35,0.4987528,0.49909183,0.49964276,0.5003031,0.48261327,0.49660882,0.49845377,0.4975719,0.49996865,0.49913314,0.49719334,0.498106,0.49730378,0.4981955,0.5382431,0.5001272,0.4984441,0.49906495,0.49732596,0.52664274,0.5104257,0.5054541,0.496747,0.49856824,0.53045523,0.49809873,0.49868116,0.49870208,0.497788,0.51077837,0.49378458,0.5127055
36,0.4973163,0.4973781,0.4992359,0.49777347,0.48211527,0.49627307,0.49750063,0.4962408,0.49875534,0.49845305,0.49626145,0.49820557,0.49721783,0.4967918,0.53658295,0.4987347,0.4965722,0.49863046,0.49712214,0.5242565,0.5105246,0.50652826,0.4957913,0.49830619,0.5316191,0.49808073,0.4985767,0.4980382,0.49749845,0.5114575,0.49271974,0.51475286
37,0.48910874,0.4889781,0.49898878,0.4838163,0.46077904,0.48938859,0.49030542,0.48639616,0.49563316,0.4931179,0.48791406,0.4968452,0.49317402,0.48843175,0.56081486,0.49178195,0.48449653,0.49550468,0.4940131,0.5490066,0.52096766,0.5255656,0.48682803,0.49445295,0.55402017,0.49633,0.49604893,0.49205646,0.49257052,0.5244306,0.47593892,0.5322957
38,0.4980391,0.49871323,0.4999864,0.4986038,0.481714,0.49659148,0.4981654,0.49705222,0.50008667,0.49872568,0.49691352,0.49850175,0.49754024,0.49762762,0.53543496,0.4994322,0.49734733,0.4989385,0.49774045,0.524488,0.5088696,0.5067998,0.49657843,0.49870938,0.52665365,0.49865186,0.49924392,0.49829388,0.49790478,0.50952667,0.49380672,0.5121003
39,0.49565652,0.49610054,0.49966678,0.49472052,0.4763389,0.4949342,0.49623486,0.4943334,0.49866343,0.49741018,0.49471295,0.49835852,0.49656785,0.4951141,0.54079694,0.49744612,0.49406976,0.498279,0.49681625,0.52773535,0.5116849,0.5110368,0.49407932,0.49779877,0.53450066,0.498229,0.49861884,0.49686214,0.49680942,0.512648,0.48959145,0.51701707
40,0.49558648,0.49608108,0.49965048,0.49457762,0.47629875,0.4949543,0.49620715,0.49428245,0.49859336,0.49736324,0.49469066,0.49838203,0.49660224,0.49505967,0.54045165,0.4973938,0.49401495,0.49827108,0.49682912,0.5275283,0.5116126,0.5109386,0.49408984,0.49781707,0.5346059,0.4982509,0.4986732,0.4968435,0.49679428,0.51252294,0.48954815,0.517212
41,0.49155304,0.49187952,0.5027725,0.48458207,0.43695736,0.48853424,0.49106464,0.48603317,0.49965644,0.49297833,0.48753652,0.49866924,0.49366072,0.4885709,0.5802101,0.49397284,0.4847957,0.49814156,0.4947391,0.5649749,0.52462506,0.5268931,0.48675594,0.49597266,0.55713516,0.4989944,0.49888337,0.49222717,0.4927521,0.52717024,0.47753635,0.5275374
42,0.49750778,0.49825096,0.49954426,0.498699,0.48152056,0.4963893,0.49793807,0.49685147,0.49946105,0.49862584,0.49666134,0.4983216,0.4972552,0.49725315,0.5379659,0.49933183,0.4973005,0.49871135,0.49733353,0.52643824,0.51083106,0.50755763,0.49611458,0.4984771,0.53035927,0.49815142,0.49874905,0.4982722,0.4977775,0.51211435,0.4928153,0.5146339
43,0.47398984,0.47508565,0.49659783,0.46312806,0.4115519,0.47716254,0.47718295,0.470428,0.48804834,0.48325962,0.47369918,0.49234444,0.48521423,0.4734403,0.6315184,0.48175958,0.4656142,0.48949507,0.48723036,0.6067334,0.54804695,0.55573726,0.47125793,0.487412,0.6192235,0.49075973,0.490437,0.4820971,0.48285234,0.5652519,0.44731465,0.57853067
44,0.46461138,0.46582022,0.49533293,0.44976285,0.38556266,0.4688574,0.46891302,0.45984966,0.4837656,0.47765675,0.46437144,0.48983887,0.47971663,0.46417153,0.6696766,0.47511283,0.45324814,0.48599386,0.48262936,0.63655275,0.5625828,0.57562995,0.46066898,0.48269263,0.6566897,0.48744735,0.4866323,0.47572988,0.476828,0.58322364,0.42782247,0.6030567
45,0.4890751,0.48880163,0.49816588,0.48595202,0.45790794,0.48867005,0.48995984,0.48645902,0.49516734,0.49319077,0.48771316,0.49578214,0.49211085,0.4885358,0.574213,0.49263647,0.48554513,0.4951332,0.49295586,0.56036735,0.52635986,0.5250641,0.48597485,0.4936689,0.56544554,0.49459976,0.49438038,0.49209478,0.49170285,0.53136426,0.4735746,0.5391822
46,0.49686572,0.4966217,0.49933854,0.49697512,0.48190928,0.49535552,0.49695215,0.49522725,0.49897406,0.4980448,0.49542677,0.4979542,0.49654475,0.4963926,0.5377184,0.49811435,0.49566853,0.4982096,0.49671763,0.529113,0.5119583,0.50962967,0.49478742,0.49758315,0.5318721,0.49766728,0.49781057,0.4973715,0.49685478,0.5119904,0.49000448,0.51589125
47,0.45224103,0.45454922,0.50393474,0.41786376,0.32458764,0.45099306,0.45558104,0.43790156,0.48822477,0.46643797,0.44493723,0.4909505,0.4715663,0.44840366,0.7114098,0.46212578,0.42540818,0.48357463,0.4782113,0.6865974,0.57315856,0.6321327,0.4420175,0.4768241,0.66993874,0.49179378,0.48840967,0.46235946,0.4674144,0.5821383,0.39395013,0.60075235
48,0.49323294,0.4926941,0.4990722,0.4900603,0.48536804,0.49157533,0.49367857,0.49080485,0.49768996,0.49580196,0.4914235,0.49727455,0.49418595,0.49312463,0.5296527,0.49402466,0.4897901,0.49639037,0.49511,0.52974606,0.51357883,0.52533126,0.4905308,0.49485996,0.53347003,0.49675834,0.49576133,0.49437627,0.49491066,0.5108441,0.47876248,0.5175253
49,0.48409483,0.4845926,0.49972287,0.4743546,0.43613204,0.4830281,0.4848022,0.47910723,0.49434036,0.4883262,0.4814002,0.495487,0.4896409,0.48239633,0.58394605,0.4876162,0.4759523,0.49395958,0.491433,0.571291,0.5308789,0.54586,0.4803619,0.49116597,0.57930183,0.49532065,0.49454916,0.48723522,0.48833627,0.5378468,0.46147066,0.54612833


==> images/rnn_examples/7/of.c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.02076214,0.0339637,0.01952389,0.036452517,0.10677286,0.009511458,0.027619235,0.013155955,0.029183153,0.015355304,-0.0002484141,0.018832661,-0.003620832,-0.0074611106,0.026069872,0.02628475,0.027369775,0.007671164,-0.005467759,-0.11016939,0.09774199,-0.15560241,-0.0014242796,0.019671466,0.008478078,0.030272072,0.041496586,-0.00030334035,0.022323027,-0.06467856,0.23012641,0.050470643
1,-0.0333394,0.044248518,0.02252923,0.054223213,0.15845285,0.013987666,0.03740183,0.013092261,0.030288603,0.016245054,-0.0036820688,0.022030123,-0.0027436982,-0.015379423,0.054597735,0.029205289,0.035442624,0.010283288,-0.011441512,-0.19524708,0.07339912,-0.2222425,-0.005361965,0.026707318,0.030522592,0.040719133,0.05682546,-0.004755795,0.02474505,-0.08149868,0.33581018,0.08800687
2,-0.05349233,0.074324615,0.036720138,0.09022241,0.17218988,0.027326895,0.0583972,0.025736347,0.04212804,0.014402214,-0.0014791193,0.027169429,0.010002518,-0.014055263,0.08787963,0.047340807,0.057723675,0.012809001,-0.0093863085,-0.315266,0.10276284,-0.28481263,0.001634317,0.045253072,0.011853396,0.060643185,0.088971615,-0.0071646464,0.034819998,-0.12470116,0.5101673,0.087647885
3,-0.049645655,0.060758494,0.027840577,0.07920371,0.13463846,0.021857714,0.051401444,0.013900515,0.034554187,0.017601486,-0.008235591,0.025678542,-8.4089115e-05,-0.025440343,0.11580974,0.032693144,0.04794956,0.016686298,-0.01761417,-0.32805526,0.09834464,-0.27961314,-0.0079293335,0.037125085,-0.00021132221,0.05543883,0.078656465,-0.009792831,0.027743658,-0.12616372,0.45540833,0.1288448
4,-0.058923632,0.075342104,0.03382227,0.09808318,0.15393461,0.029140215,0.06062191,0.0209766,0.035780642,0.011819405,-0.005457949,0.027353313,0.009773749,-0.023050386,0.11306092,0.041987076,0.05805353,0.015273832,-0.014902765,-0.40001732,0.07852355,-0.29168874,-0.0034939295,0.046584427,-0.007008231,0.06409567,0.093550235,-0.011484535,0.031586,-0.15558572,0.5430894,0.11394735
5,-0.04996962,0.05493296,0.021799998,0.07963121,0.10056278,0.020825224,0.046362437,0.009282682,0.02185429,0.0081241075,-0.009885305,0.02262316,0.0031830403,-0.029649213,0.09973782,0.026476631,0.042342223,0.015070509,-0.019076703,-0.39063436,0.03834791,-0.21733668,-0.0129628675,0.03553525,-0.027271219,0.052450024,0.07557091,-0.012372183,0.021839062,-0.12905347,0.44200152,0.12750667
6,-0.047895364,0.05584921,0.022524219,0.07528019,0.110733144,0.020649068,0.04854604,0.009374941,0.026884811,0.015847802,-0.010115968,0.022313796,0.00015623018,-0.027989928,0.124521405,0.02478106,0.043853264,0.016818494,-0.019935222,-0.36717814,0.044996038,-0.26157033,-0.009155938,0.034659527,0.0019110935,0.051665455,0.07124606,-0.011389358,0.022018066,-0.13345574,0.41149586,0.16510355
7,-0.03648901,0.030953273,0.008856194,0.048172757,0.05121118,0.014723427,0.028624956,0.00039818557,0.008190708,0.0069548497,-0.010060105,0.008822565,0.0064844466,-0.023139667,0.14393881,0.0043281075,0.02386844,0.011822882,-0.013059869,-0.2879041,-0.046390574,-0.12044699,-0.009673343,0.024149163,0.009943918,0.030378118,0.04161672,-0.010664446,0.006057539,-0.07124009,0.23117469,0.18414134
8,-0.028396945,0.02353254,0.007141883,0.036762528,0.035548557,0.011640213,0.022526301,-0.00018264474,0.005398825,0.0056559816,-0.0086427815,0.005887433,0.006307218,-0.018598286,0.115043595,0.0014221352,0.01807065,0.010245616,-0.0105624,-0.22897977,-0.062892,-0.09162037,-0.007757133,0.020039303,0.040311445,0.023531806,0.031944256,-0.01044114,0.0041058394,-0.04882162,0.17373736,0.16356784
9,-0.038800098,0.04422527,0.02134683,0.053989038,0.10248067,0.017531548,0.038743887,0.009224656,0.027361834,0.018463135,-0.0074489415,0.016099807,0.00450881,-0.017973855,0.13385668,0.019179914,0.035863608,0.014217813,-0.011015379,-0.26138547,0.020685257,-0.20993677,-0.003033424,0.031263623,0.046135135,0.03926487,0.05312227,-0.0091458075,0.01867217,-0.095601186,0.28546727,0.16088447
10,-0.044291105,0.04664106,0.022225732,0.061684918,0.10844563,0.018605795,0.040956296,0.008613894,0.026924083,0.016804118,-0.008881571,0.019277256,0.0039971117,-0.022425413,0.122582406,0.022056688,0.038216855,0.014781529,-0.01335759,-0.30313754,0.03645551,-0.2217668,-0.0073444787,0.03337492,0.023563074,0.043639414,0.060881503,-0.010462906,0.021144679,-0.115288556,0.33626586,0.13538094
11,-0.058056526,0.06659019,0.03443013,0.084441684,0.124698475,0.024570439,0.05649858,0.014801851,0.04371666,0.02338684,-0.00978742,0.029764691,0.0028436955,-0.02713592,0.13165799,0.03664364,0.05449574,0.018094227,-0.016675828,-0.34066057,0.09529308,-0.281397,-0.0076814983,0.044710584,0.012451287,0.061053857,0.08623486,-0.011156986,0.032688513,-0.14733215,0.48576438,0.12623839
12,-0.06373209,0.07429151,0.039222315,0.098752104,0.10672571,0.026212694,0.06374929,0.01717533,0.049016852,0.023225937,-0.01099778,0.040347915,-0.00241577,-0.03485347,0.11091843,0.044668533,0.059566073,0.021455068,-0.022806428,-0.37809196,0.14939815,-0.29172805,-0.015894309,0.04972416,-0.016381819,0.0745721,0.106337905,-0.0112892995,0.042072136,-0.19194403,0.62125313,0.116049185
13,-0.045035183,0.040977154,0.015170196,0.061965715,0.050194036,0.017844222,0.036882177,0.0031598168,0.017674562,0.010241032,-0.01064181,0.018033277,0.0037824598,-0.028889693,0.14652689,0.012359481,0.031997785,0.013413306,-0.015737846,-0.3114279,0.007910833,-0.12905553,-0.0136931045,0.030377878,-0.009565242,0.041984443,0.058847025,-0.010487085,0.014325837,-0.10239356,0.33636114,0.18096088
14,-0.03857015,0.04461141,0.017659262,0.06003093,0.09811411,0.018975,0.0378818,0.008657566,0.018806344,0.008549002,-0.00667785,0.013858015,0.007885313,-0.019512638,0.15633553,0.015671356,0.034199446,0.012598821,-0.011051836,-0.3279378,0.012023594,-0.16881788,-0.004769569,0.030307768,0.014047481,0.0386973,0.054906443,-0.010111159,0.014189704,-0.093766615,0.30326557,0.17314336
15,-0.030261723,0.025652947,0.009929695,0.037810072,0.05762618,0.013049085,0.022933876,0.0017937957,0.010612277,0.005377429,-0.008047054,0.0060317186,0.010505574,-0.017261613,0.16509068,0.0029930207,0.01935496,0.010825886,-0.0059890617,-0.23919514,-0.036307707,-0.09004605,-0.0078065176,0.023832029,0.023862606,0.024895862,0.035108928,-0.008863835,0.00475053,-0.074438654,0.1753738,0.21915251
16,-0.028263368,0.019255994,0.011092082,0.02795837,0.07938695,0.011729363,0.017359022,0.0017230327,0.013404289,0.0054895272,-0.007327838,0.0029949804,0.016110092,-0.012129503,0.18853569,0.0014794032,0.015357856,0.00979656,0.0012131226,-0.18928498,-0.04179389,-0.10263991,-0.0073544933,0.024933806,0.038304817,0.019428262,0.028581195,-0.006472272,0.0030458912,-0.09240353,0.113071784,0.22914563
17,-0.03036933,0.021053223,0.014346909,0.028537888,0.097707525,0.01326349,0.019222163,0.004391955,0.019121626,0.008544431,-0.0061868425,0.0050151907,0.01829145,-0.009696104,0.18971536,0.0056416164,0.01778231,0.010101402,0.004525422,-0.18120411,-0.016526248,-0.13514459,-0.0062891524,0.028012801,0.037951004,0.020946627,0.03119547,-0.005102153,0.0064265714,-0.119994536,0.11434445,0.22628252
18,-0.030500818,0.01731852,0.013622357,0.024588402,0.102203384,0.013294738,0.016755013,0.0040341993,0.019314973,0.008643506,-0.005827276,0.0043154517,0.02089425,-0.008390147,0.19358425,0.0042084698,0.015242188,0.009410733,0.007778721,-0.15739018,-0.016439237,-0.12689765,-0.007171197,0.028487347,0.035859115,0.018663425,0.028545538,-0.003968428,0.0054984326,-0.1320158,0.09171288,0.24055165
19,-0.031766616,0.016089918,0.014338649,0.023225619,0.12070828,0.013881328,0.01600559,0.0044749193,0.02099828,0.008874511,-0.0054771407,0.0038985764,0.023804836,-0.006822142,0.20577623,0.0043457192,0.014824579,0.008880297,0.0107742455,-0.14763218,-0.013787197,-0.13684356,-0.0073168585,0.029990844,0.039494764,0.017707184,0.02803522,-0.0029377372,0.005318055,-0.14431804,0.0812089,0.25134918
20,-0.056997042,0.075064324,0.042371377,0.0870641,0.14624427,0.035522223,0.060095623,0.03168079,0.048602886,0.015292242,0.0023444905,0.02339822,0.029676197,-0.00365313,0.16133298,0.0460446,0.05908314,0.012316626,0.0061932486,-0.28450212,0.084176816,-0.2543437,0.009749077,0.056273848,0.023973737,0.05716289,0.086710006,-0.0069795903,0.034381095,-0.18366586,0.41764432,0.1841706
21,-0.04168682,0.03757941,0.020783864,0.051458415,0.08864127,0.021797173,0.032371484,0.010380741,0.024039932,0.007964985,-0.005315879,0.010941571,0.02283342,-0.013885539,0.17795454,0.014508446,0.029091833,0.0111897355,0.0036751921,-0.23517238,0.0016169548,-0.13296206,-0.0060359025,0.037830696,0.003916207,0.034120508,0.051993854,-0.007486866,0.01316436,-0.154932,0.22920066,0.24782565
22,-0.039631892,0.03993173,0.02187188,0.049265325,0.11190247,0.020652613,0.03668289,0.009913467,0.029803675,0.018115625,-0.006806063,0.012653795,0.01445308,-0.014472426,0.18739165,0.014630532,0.032328878,0.014497657,-0.0013940469,-0.24062435,0.038000613,-0.22894901,-0.0037713833,0.03528154,0.04323783,0.035895966,0.05030397,-0.00650325,0.016222421,-0.18952754,0.23871817,0.26007912
23,-0.036165085,0.024988791,0.01423872,0.035422195,0.08989371,0.017623143,0.02556367,0.004337116,0.019978855,0.013515002,-0.0072168903,0.007115829,0.018138628,-0.013747299,0.19956353,0.003655645,0.021022981,0.012055483,0.0023986436,-0.20309305,-0.0034233332,-0.16378886,-0.0072701974,0.030783426,0.039401893,0.02539874,0.036325533,-0.0058590695,0.008233635,-0.15661715,0.1518573,0.25888544
24,-0.05411751,0.060088776,0.03475195,0.06999808,0.12126757,0.027865577,0.054138698,0.016814187,0.04952927,0.031156763,-0.0069534713,0.024427168,0.011982608,-0.017501054,0.20026329,0.029752854,0.050564,0.018607685,-0.0045630326,-0.25370175,0.11107143,-0.29933724,-0.001009447,0.04654518,0.034882512,0.052682932,0.07321474,-0.0067038904,0.030270403,-0.22378632,0.37609255,0.23833376
25,-0.0451443,0.035272263,0.01746172,0.045078427,0.06983667,0.022957716,0.0347695,0.0046053063,0.025980275,0.021665787,-0.00816904,0.009574468,0.016890563,-0.016555255,0.2455264,0.0039482694,0.030701378,0.0126259485,-0.00029813917,-0.22100784,0.0064078867,-0.18546028,-0.0012646548,0.033805877,0.060333,0.030319205,0.041489165,-0.008526089,0.009948283,-0.14221634,0.19336917,0.23114638
26,-0.037774857,0.02617617,0.013669057,0.031432286,0.053055927,0.019272499,0.026408335,0.0021879855,0.022034079,0.019975513,-0.00758403,0.0050778277,0.016902465,-0.013385066,0.25249267,-0.001912453,0.02323559,0.01080556,0.002744386,-0.17566396,-0.014822073,-0.14754975,0.00042357342,0.02881772,0.08170763,0.021883635,0.029160287,-0.008435274,0.0047394796,-0.11172032,0.11913533,0.22961488
27,-0.04739499,0.044029918,0.024486098,0.046649553,0.10749872,0.02462912,0.039128058,0.009681579,0.037549652,0.028292082,-0.0066065267,0.011612663,0.017714508,-0.012310579,0.25163698,0.012697214,0.03824451,0.012478128,0.0032309592,-0.21923146,0.026584376,-0.24506244,0.006052305,0.03826432,0.085590996,0.03379545,0.045302805,-0.008202383,0.014665724,-0.1675686,0.2020718,0.21473074
28,-0.04548274,0.039737172,0.020491414,0.050927423,0.072496,0.023114577,0.036918066,0.007339997,0.027559606,0.0208359,-0.0072648255,0.0152424965,0.013928251,-0.018300243,0.16735111,0.013545265,0.03401476,0.012385717,-0.0019798013,-0.25486505,0.02610962,-0.21534821,-0.0022358892,0.035393585,0.04369488,0.035400826,0.04968971,-0.010579631,0.016138854,-0.18373072,0.24181044,0.17082036
29,-0.035668705,0.024387676,0.011451902,0.033932086,0.04759534,0.017665042,0.02467556,0.0023604748,0.016955106,0.0151585415,-0.0068879826,0.008299361,0.014232043,-0.016064,0.17724025,0.0017658803,0.020913921,0.009711487,0.0002303283,-0.19215667,-0.019675184,-0.12464146,-0.0044249045,0.027457152,0.044945672,0.023406817,0.032616522,-0.008506371,0.0064945538,-0.11793402,0.14403841,0.20883378
30,-0.03803929,0.035331428,0.018930046,0.038775332,0.0936009,0.019950133,0.03356948,0.007989833,0.03108453,0.02553322,-0.005932983,0.012057008,0.011645975,-0.013091546,0.21115887,0.009793909,0.030279819,0.01289756,8.538518e-05,-0.19637603,0.032134376,-0.2221347,0.0010666873,0.031853974,0.069230944,0.030271318,0.03959991,-0.0062943017,0.013516961,-0.14483975,0.17754972,0.23655376
31,-0.036641527,0.02641153,0.014190253,0.030852184,0.08487739,0.018804435,0.026812915,0.004753317,0.02385439,0.021414973,-0.006264371,0.0073407027,0.015799671,-0.012099007,0.22313502,0.0022028221,0.023167048,0.011016346,0.0029650836,-0.16754952,-0.007891832,-0.1672368,-0.00022698427,0.029691987,0.082708985,0.023501016,0.031032398,-0.0069655436,0.007601674,-0.121509776,0.1274632,0.24669555
32,-0.033390656,0.020613926,0.0122419335,0.02421197,0.06921542,0.016908783,0.022332909,0.0031215937,0.020981308,0.019831758,-0.0063093873,0.0051175053,0.015998688,-0.010647463,0.22182569,-0.001010897,0.018766157,0.010431461,0.0040676654,-0.13368602,-0.013233598,-0.13656244,-0.00054006034,0.02705271,0.09116638,0.019183967,0.025326245,-0.007102549,0.005493885,-0.102406204,0.09720282,0.23280776
33,-0.05417133,0.056784853,0.035980687,0.067377284,0.10328398,0.02477067,0.050066665,0.0154586695,0.0514792,0.030159416,-0.0076877587,0.028662413,0.007906868,-0.020522222,0.19596858,0.032063745,0.048647106,0.018110437,-0.0052079335,-0.23292416,0.14058608,-0.24168952,-0.0055642864,0.045287184,0.03821161,0.053336658,0.07590432,-0.0075941756,0.033810887,-0.17437479,0.39582407,0.18135813
34,-0.044605028,0.041781582,0.02134429,0.05332225,0.069633305,0.021741565,0.03983736,0.0070195557,0.030931048,0.023998965,-0.008327774,0.018740859,0.006720097,-0.02147414,0.18112317,0.013956677,0.03549464,0.014887698,-0.007301314,-0.23265478,0.06377514,-0.21751961,-0.005003188,0.03353996,0.051324364,0.03927522,0.053848844,-0.009839801,0.019375347,-0.16553946,0.2816894,0.20593926
35,-0.035492808,0.024871593,0.01167419,0.034702606,0.05398023,0.016800951,0.025893247,0.0011423519,0.017653346,0.016603772,-0.008145789,0.008650386,0.010576907,-0.017849963,0.19515598,3.921939e-05,0.02147015,0.011230275,-0.0030508707,-0.18223345,-0.002651494,-0.13957033,-0.0056897476,0.025844004,0.06510538,0.02453763,0.033591237,-0.0089246435,0.0072945775,-0.11407688,0.16297886,0.21907522
36,-0.02939328,0.018186755,0.009311573,0.025019359,0.03859546,0.014125505,0.02028421,0.00059299095,0.014788175,0.0151242465,-0.007004835,0.005660332,0.010908967,-0.014036845,0.1806227,-0.002812521,0.016062226,0.0100757945,-0.00078862964,-0.13597023,-0.014092289,-0.109792665,-0.0044637406,0.022433907,0.07474981,0.018699454,0.025139816,-0.007917389,0.0047511347,-0.09130494,0.11280921,0.20639056
37,-0.02879817,0.022855978,0.011840897,0.030035734,0.05110149,0.014846891,0.023944724,0.0036567152,0.016478628,0.015697889,-0.0056403186,0.008803912,0.00854679,-0.013061173,0.13692209,0.0036366805,0.019806722,0.01034788,-0.0027428765,-0.15178916,0.005666019,-0.14364816,-0.0030859434,0.022979034,0.070138454,0.022237357,0.030262735,-0.008100795,0.009502698,-0.103390664,0.14732322,0.16266108
38,-0.027600728,0.01778708,0.009682561,0.023873832,0.06597455,0.013467299,0.018776614,0.0022948203,0.013947552,0.013005681,-0.0053005265,0.005089078,0.011937691,-0.010673546,0.16108492,0.0004030139,0.015789967,0.008305812,0.0007625177,-0.1307221,-0.01891723,-0.116751075,-0.0026369926,0.021839365,0.07143049,0.017264288,0.024087891,-0.006801622,0.005289104,-0.08197567,0.104749784,0.16436866
39,-0.02637894,0.017136369,0.009962246,0.022218399,0.07018156,0.012781827,0.017902657,0.0031486647,0.014867796,0.012895178,-0.0047575007,0.0052578645,0.0118671665,-0.009433201,0.15380318,0.0017242513,0.015090715,0.008120816,0.001630726,-0.11597954,-0.015520481,-0.10270941,-0.0024007787,0.021682166,0.0728156,0.016927626,0.023619682,-0.0062869494,0.005771247,-0.07700952,0.10093404,0.16932318
40,-0.02556787,0.016526973,0.010223795,0.021095242,0.07682882,0.012233222,0.017401904,0.0034718965,0.015408983,0.0129193235,-0.00464149,0.005172301,0.011596899,-0.008644037,0.1512833,0.0023559064,0.014630254,0.00822401,0.001862014,-0.10630517,-0.010735078,-0.100585,-0.0023902208,0.02139001,0.077639,0.016633404,0.023247175,-0.0059791645,0.006174488,-0.07548,0.09996672,0.16981053
41,-0.031988427,0.030774288,0.017298348,0.03600944,0.13227485,0.017445713,0.027589168,0.01036858,0.02282956,0.014454404,-0.002675504,0.008872693,0.014389604,-0.0066007515,0.16064446,0.0132991765,0.025710855,0.009035213,0.002196083,-0.17934349,0.015588071,-0.1675486,0.0022670357,0.028315578,0.07352677,0.025403075,0.03665507,-0.0063973493,0.012694228,-0.0949348,0.1721614,0.15947714
42,-0.029139452,0.019923268,0.010893979,0.025447425,0.09858823,0.014087712,0.019692436,0.003856978,0.015247565,0.0123477895,-0.0052894047,0.004038236,0.013703878,-0.008725781,0.17619267,0.0031370171,0.01720161,0.008366022,0.001569804,-0.14226222,-0.019423869,-0.10976377,-0.00055703823,0.02313165,0.0841847,0.01795688,0.025587669,-0.007331776,0.005537242,-0.066923365,0.11742078,0.18493013
43,-0.037893593,0.03849757,0.021523776,0.0445199,0.11776302,0.01871885,0.03587627,0.009473336,0.03127686,0.023457048,-0.0062900158,0.014694885,0.00676932,-0.013123209,0.17950165,0.017049398,0.03322321,0.013937257,-0.004961198,-0.19580263,0.06720492,-0.2264271,0.00053529395,0.03029296,0.071111694,0.033666886,0.046223752,-0.008141263,0.018722054,-0.117179684,0.24337214,0.17639676
44,-0.048083548,0.053517863,0.028632129,0.062458105,0.119004324,0.02344086,0.0492054,0.013659393,0.043051805,0.0318641,-0.0074534765,0.024759358,0.0020197798,-0.019989273,0.1787363,0.026716784,0.045180965,0.01837995,-0.010397827,-0.23815072,0.12395275,-0.2912776,-0.0019625206,0.037970874,0.046240628,0.0488422,0.06597513,-0.008611632,0.028807353,-0.16720216,0.3627773,0.1884042
45,-0.041185938,0.03752058,0.016019283,0.04889448,0.08251713,0.020379618,0.03740523,0.0057192314,0.02421393,0.023533443,-0.00814699,0.015696818,0.0046109194,-0.02077426,0.1679155,0.009964207,0.031468302,0.014619796,-0.009616708,-0.22720629,0.040982697,-0.22166422,-0.0042685056,0.029353762,0.054682434,0.035632875,0.047204625,-0.009960514,0.015803142,-0.14638534,0.25887454,0.21489692
46,-0.032664888,0.02271492,0.008134467,0.033299234,0.05214178,0.015891008,0.025200438,0.00066574826,0.011731289,0.015908128,-0.007858007,0.007536445,0.007679887,-0.017553896,0.15829293,-0.0013173702,0.01921976,0.011225786,-0.0065171025,-0.1796579,-0.019088067,-0.13940583,-0.005109907,0.022377223,0.069799036,0.023109632,0.030417532,-0.009696441,0.0064088507,-0.095365025,0.16315863,0.20107794
47,-0.054457486,0.06670357,0.03617446,0.085809655,0.11026676,0.028011467,0.056250833,0.020835051,0.040356774,0.016529733,-0.004342861,0.031011194,0.009458484,-0.02080964,0.11596575,0.03963078,0.05284108,0.016291523,-0.010766988,-0.31865424,0.11579542,-0.22556749,-0.0058859074,0.04668355,0.021304006,0.061087992,0.09019771,-0.01008877,0.037537575,-0.16547605,0.5000378,0.13153768
48,-0.034382954,0.031682365,0.011186052,0.05312163,0.016940292,0.01591081,0.030607454,0.0035063569,0.00659327,0.0035963566,-0.007741592,0.015433229,0.0040945224,-0.024392169,0.04184501,0.009951557,0.023606317,0.011368658,-0.01486128,-0.24688488,-0.017419685,-0.07630859,-0.013441717,0.024790548,0.016995808,0.03492559,0.050954785,-0.012027064,0.014175834,-0.08938439,0.30472714,0.15497696
49,-0.030186478,0.03338229,0.013941033,0.050712563,0.082675554,0.013405217,0.03131418,0.0058687823,0.012222194,0.006486275,-0.007031941,0.015354935,0.0010610814,-0.021202885,0.06075359,0.013843713,0.025327891,0.013075683,-0.014995256,-0.25782236,0.014131792,-0.14627324,-0.012362688,0.024225371,0.023289334,0.035404086,0.050713345,-0.0092573445,0.016400939,-0.0912472,0.297185,0.15045309


==> images/rnn_examples/7/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.52644295,0.024637757,0.35355932,0.28621915,0.49305534,0.42356542,0.4577916,0.45527533,0.4685735,0.48720035,0.45607218,0.49387276,0.15635307
1,0.55311966,0.018979652,0.33139363,0.28023085,0.4981827,0.41280687,0.428316,0.4427687,0.4502811,0.45354608,0.4500512,0.45746794,0.29529563
2,0.75258684,0.36638036,0.35714954,0.36377066,0.7447495,0.6531308,0.7313126,0.7683556,0.7911933,0.799711,0.8043743,0.8099612,0.6485078
3,0.50629354,0.0033882014,0.41281763,0.2988357,0.53695893,0.46811104,0.49388468,0.49843982,0.5150978,0.5254774,0.5459233,0.5262423,0.1952322
4,0.7021495,0.27854493,0.2824359,0.30600205,0.6771848,0.5976865,0.65548486,0.6895042,0.7012464,0.71364695,0.70467687,0.7134057,0.58618003
5,0.43844157,0.003886732,0.24010219,0.15030882,0.409148,0.355867,0.37994796,0.39744496,0.42305335,0.44006243,0.42429805,0.453435,0.20146118
6,0.52724326,0.0053836596,0.42934093,0.3625472,0.50495684,0.44295833,0.47500855,0.4883777,0.5033011,0.5169908,0.5065134,0.52400327,0.24941532
7,0.14407448,0.0016336598,0.14744225,0.07936148,0.11167917,0.094608724,0.07641207,0.12157288,0.20703971,0.23416553,0.25032026,0.26633677,0.13958304
8,0.19941466,0.0039017363,0.14304791,0.089953564,0.1538297,0.12141394,0.11296777,0.13678028,0.18222524,0.1998191,0.19207627,0.21384025,0.13226016
9,0.49842063,0.010388201,0.40204492,0.3229142,0.4542612,0.4102631,0.44233268,0.45648044,0.4798999,0.502344,0.4825073,0.5240486,0.26014245
10,0.4635087,0.010292342,0.26402602,0.18339705,0.41748714,0.3729456,0.3992521,0.41751987,0.43716666,0.45266646,0.4307515,0.4625121,0.24932992
11,0.7402644,0.019488335,0.51239526,0.36197457,0.72290665,0.6646158,0.7163796,0.73322326,0.7481754,0.7647927,0.74447405,0.7725353,0.43259233
12,0.83861196,0.035365317,0.4122083,0.27612543,0.8199354,0.7547668,0.81249964,0.8075004,0.8249254,0.85392916,0.8179535,0.86588526,0.33052814
13,0.16981617,0.020235484,0.19582342,0.1217549,0.13718727,0.12453945,0.11643847,0.15676674,0.23151603,0.2599171,0.265596,0.28700092,0.12227347
14,0.33699065,0.19119337,0.23599884,0.19878367,0.32392228,0.30172732,0.3068944,0.33235282,0.38196367,0.39925224,0.3988807,0.40977663,0.275074
15,0.12852667,0.0013488424,0.17013384,0.07748419,0.09839537,0.09002066,0.05899038,0.103257746,0.25599235,0.31199968,0.3173629,0.3436075,0.0961695
16,0.11308326,0.0023941675,0.16419488,0.07377876,0.08837703,0.088184014,0.053675156,0.101890385,0.30778086,0.37807927,0.39220312,0.41319814,0.14269395
17,0.17181541,0.012089581,0.18486732,0.10006808,0.15205455,0.14123139,0.11245236,0.15501586,0.3385057,0.41195026,0.39758202,0.4446745,0.12816153
18,0.12971745,0.0010315672,0.16409163,0.07145792,0.09876634,0.09560036,0.05775699,0.105411045,0.3182108,0.40669283,0.40438962,0.4436503,0.09819038
19,0.13327631,0.001070748,0.17506862,0.07619719,0.101064384,0.09767142,0.059376713,0.111057125,0.34553188,0.43389478,0.43351594,0.4729906,0.118291676
20,0.8464055,0.4978591,0.37437284,0.39319456,0.8222057,0.77691895,0.81747705,0.8319373,0.8504223,0.8660673,0.86339104,0.874349,0.74370104
21,0.13065004,0.0009600178,0.16695303,0.0704085,0.10013455,0.09537836,0.05889693,0.1072849,0.3081744,0.39216512,0.38261673,0.43676287,0.071792655
22,0.37980217,0.0018292966,0.36099836,0.31833073,0.30155286,0.29237792,0.30790177,0.32771286,0.40922788,0.45840445,0.38874817,0.49122444,0.12414804
23,0.1388589,0.001127382,0.1805704,0.079344876,0.109160416,0.10122578,0.06933562,0.11241817,0.29277766,0.37598535,0.3767067,0.42145735,0.0885565
24,0.7061094,0.012727426,0.5935898,0.5002004,0.69393206,0.6606978,0.6976562,0.70426136,0.73998684,0.76959574,0.7432653,0.78838867,0.3428399
25,0.1098325,0.0012438112,0.25211203,0.14155538,0.09125125,0.087901294,0.08093046,0.1207427,0.21486513,0.25344878,0.2662447,0.29485023,0.12038108
26,0.12465775,0.002721594,0.26609895,0.1502972,0.10086211,0.09666505,0.087331876,0.12428682,0.22639897,0.2698668,0.27020222,0.31037542,0.08556452
27,0.40975845,0.010604675,0.42636767,0.34583512,0.30633917,0.31888708,0.35715643,0.3889048,0.448185,0.4876419,0.4146114,0.51499504,0.24779253
28,0.3333589,0.008166473,0.15232213,0.12727444,0.30054158,0.26843086,0.2622846,0.26838943,0.31104478,0.3395908,0.32563883,0.35518378,0.13900918
29,0.13085204,0.0010922529,0.20720316,0.100641094,0.100614116,0.090008594,0.06668005,0.0984179,0.2191024,0.26855135,0.26747802,0.30090815,0.061063446
30,0.32375473,0.0021312556,0.41971606,0.32121962,0.27895468,0.26767218,0.28349835,0.30244353,0.3858109,0.43760034,0.39974844,0.47528926,0.10912707
31,0.17133027,0.006974577,0.25514376,0.14157845,0.122493185,0.11216447,0.091414824,0.13109083,0.2610164,0.31330186,0.3065501,0.35015914,0.09823602
32,0.13541189,0.0011172306,0.23369795,0.1149951,0.10473103,0.09445855,0.07509443,0.108675376,0.2207569,0.2721758,0.27684635,0.31332746,0.06258869
33,0.70818377,0.0068531167,0.4707063,0.27743888,0.7116363,0.68930715,0.74173933,0.740834,0.7734276,0.8053978,0.77408904,0.82902527,0.29578388
34,0.27537623,0.0022979074,0.26798964,0.23263006,0.25383335,0.22557172,0.22253793,0.22657672,0.26199514,0.28249538,0.27425468,0.29527017,0.084942564
35,0.12959011,0.003278985,0.2098939,0.10905383,0.09823789,0.08705694,0.064848885,0.10089595,0.21268259,0.24745971,0.2490654,0.27762341,0.081314206
36,0.12709074,0.0008945236,0.19200067,0.094576135,0.09876518,0.08406055,0.06526527,0.09266772,0.18438664,0.22312556,0.21954471,0.25274155,0.043403875
37,0.23354803,0.015630798,0.1675203,0.12940666,0.20548353,0.1771192,0.17057368,0.17567475,0.20591424,0.2252293,0.21594083,0.23778379,0.08907512
38,0.12305236,0.0064048087,0.17676692,0.093476534,0.0953695,0.08412988,0.06347431,0.10158517,0.20111968,0.23530361,0.24146616,0.2636123,0.105385
39,0.15809916,0.016039537,0.18053651,0.09709808,0.12258068,0.10632022,0.08260806,0.11668646,0.20488463,0.24260953,0.23540872,0.27226597,0.07360053
40,0.15809916,0.016039537,0.18053651,0.09709808,0.12258068,0.10632022,0.08260806,0.11668646,0.20488463,0.24260953,0.23540872,0.27226597,0.07360053
41,0.30426297,0.12795249,0.23044978,0.1851069,0.27282715,0.24907364,0.24314724,0.27037147,0.3397043,0.37109604,0.3639126,0.39315057,0.23139127
42,0.13514048,0.0008333482,0.2018252,0.10345735,0.100925066,0.086013176,0.06584417,0.10124635,0.19858494,0.2327216,0.24255824,0.26638138,0.0914305
43,0.42568508,0.0021629564,0.3919624,0.31227252,0.43933478,0.39650562,0.40673906,0.40865842,0.42595673,0.43965793,0.44084737,0.44614846,0.16316883
44,0.58309853,0.013188958,0.49012846,0.37319225,0.5582643,0.51051515,0.5450578,0.5417298,0.56059706,0.5917611,0.5573827,0.6080563,0.15564626
45,0.26790124,0.0012281389,0.24624293,0.20367551,0.22999194,0.1960017,0.18727133,0.20014612,0.24489145,0.2626431,0.25700468,0.27927276,0.087628365
46,0.14936393,0.0013151381,0.16781425,0.09896358,0.112919725,0.08710597,0.070927605,0.09640592,0.15952885,0.18443446,0.19369328,0.21226354,0.08088544
47,0.8346276,0.2510326,0.24115089,0.23439452,0.86727834,0.78549063,0.8299773,0.841478,0.8388641,0.846718,0.88376814,0.84761107,0.562685
48,0.19772169,0.0021374444,0.04977863,0.0331996,0.14897703,0.1020171,0.07443989,0.08457845,0.110801734,0.11921478,0.11847823,0.12414702,0.057393633
49,0.35816392,0.06751127,0.20943975,0.16138397,0.3360238,0.2783954,0.28001395,0.30096865,0.3444329,0.36227003,0.36969697,0.38132828,0.16964702


==> images/rnn_examples/8/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.010726422,0.016851183,0.009264525,0.019971495,0.08343806,0.004602348,0.013984175,0.0067525688,0.01278915,0.0060799643,-4.66497e-05,0.010245687,-0.0016057077,-0.004968702,-0.0011602546,0.014098908,0.013218726,0.0035221493,-0.0035128146,-0.06878093,0.029214546,-0.08581627,-0.0027405273,0.010511975,0.018833991,0.016191741,0.022533221,-0.0009612366,0.011353154,-0.03405288,0.12162903,0.04815177
1,-0.037570894,0.04975269,0.028556693,0.055900045,0.1508105,0.015319578,0.04002899,0.016017837,0.040362183,0.020317199,-0.0033085488,0.022679351,0.0005200538,-0.011878274,0.05780425,0.034731496,0.04092351,0.010719487,-0.007172796,-0.17514917,0.10392214,-0.2317827,-0.0018223219,0.031246157,0.024774313,0.043084234,0.06039221,-0.002177033,0.028047634,-0.09756208,0.3365989,0.06934804
2,-0.045573138,0.05469974,0.028481586,0.06106143,0.16322774,0.019564334,0.04609885,0.013818428,0.043778554,0.028118528,-0.0065824804,0.021482363,0.0010323918,-0.01632316,0.13277195,0.029893696,0.045590036,0.0145892715,-0.00915278,-0.22495124,0.11363448,-0.31249467,-0.000281765,0.034453914,0.033411443,0.04625881,0.06254859,-0.0037922664,0.025793878,-0.14074083,0.34168386,0.13518488
3,-0.040020157,0.03695011,0.015650805,0.051385544,0.11241201,0.016458932,0.033171993,0.0052759107,0.021195535,0.014611797,-0.0080672465,0.0145724425,0.0043369704,-0.01998632,0.11284433,0.015209702,0.030502565,0.011802593,-0.009563641,-0.25848642,0.046262346,-0.21246624,-0.007799858,0.02678429,-0.0009212941,0.034904875,0.049044587,-0.007040588,0.014995512,-0.1313639,0.2723218,0.13456286
4,-0.045078468,0.048404425,0.021649955,0.061855562,0.13183868,0.019983284,0.043031804,0.009579393,0.030140016,0.020695027,-0.007865083,0.019400325,0.0031162105,-0.020788103,0.13338295,0.022217432,0.039787047,0.014171585,-0.011985835,-0.28259456,0.06223265,-0.27113387,-0.005013067,0.032414325,0.02031246,0.04343161,0.05962155,-0.0077955183,0.020853441,-0.14500466,0.3346598,0.16051152
5,-0.06553506,0.07763378,0.037531547,0.081588835,0.1617492,0.03446807,0.06392199,0.01954677,0.055405147,0.037274927,-0.0062483735,0.018256284,0.017268337,-0.012853695,0.19573206,0.03235561,0.06517014,0.015846869,-0.002830222,-0.2992041,0.07249929,-0.40128896,0.016152268,0.050018936,0.04906974,0.053978965,0.07232465,-0.007992402,0.024189027,-0.17919034,0.35706016,0.19257028
6,-0.070110016,0.07466835,0.035532743,0.08092162,0.16079518,0.036165368,0.062224954,0.015584378,0.052532732,0.0377464,-0.008724034,0.016592145,0.020751655,-0.017404953,0.2363709,0.026189785,0.06307879,0.015784748,-0.0015844159,-0.31838593,0.039356485,-0.3984561,0.014020124,0.051827393,0.056205653,0.052686304,0.07048966,-0.010720065,0.020167137,-0.2004678,0.33411476,0.2108671
7,-0.06984088,0.0720058,0.03490086,0.08557461,0.12955044,0.034823183,0.062502734,0.014077891,0.049800456,0.03543443,-0.0105104,0.023829106,0.014908763,-0.025544014,0.21965584,0.028395142,0.06033206,0.018202225,-0.007432962,-0.3378812,0.066966854,-0.37555718,0.003444713,0.0518767,0.031627763,0.058542516,0.079886794,-0.012682041,0.025383491,-0.23246574,0.40684134,0.2057162
8,-0.06805557,0.071308546,0.032995,0.0929406,0.12027942,0.034917645,0.061383698,0.01567773,0.04057317,0.023823317,-0.008534594,0.02666846,0.016366383,-0.027261429,0.1726692,0.031909738,0.05801116,0.016523339,-0.008870634,-0.39371812,0.06356604,-0.32961535,-0.0023490954,0.051836595,-0.0033687968,0.061048336,0.08709097,-0.0133657,0.027452217,-0.25175378,0.46146455,0.1694301
9,-0.06342034,0.0645667,0.028555196,0.08763332,0.108534835,0.030458555,0.05610557,0.011550378,0.03475242,0.020037835,-0.009889549,0.025476972,0.012255805,-0.029884506,0.16658333,0.027599681,0.05261399,0.015661016,-0.011949671,-0.39784503,0.047102608,-0.29821074,-0.0066943415,0.046600543,-0.008774515,0.05717183,0.08154607,-0.013234198,0.023859069,-0.22303087,0.43537772,0.15921132
10,-0.045568846,0.038078148,0.012347664,0.056250036,0.040638313,0.021790877,0.0350475,0.0021708473,0.014596321,0.01169165,-0.009436123,0.011404454,0.013077042,-0.02463587,0.1814254,0.005249425,0.030491361,0.011066068,-0.007981857,-0.31238866,-0.038890287,-0.1420682,-0.00636096,0.031395625,0.006546044,0.033979423,0.04746209,-0.011761702,0.0066281436,-0.12387102,0.24089478,0.2015217
11,-0.035578422,0.025899151,0.010816418,0.03784106,0.04662512,0.016294912,0.023996392,0.0009992305,0.0141798,0.009225545,-0.008301104,0.006169914,0.015914792,-0.01821893,0.19664305,0.00045222905,0.020740623,0.009926241,-0.0011775328,-0.23371035,-0.054542743,-0.10693471,-0.006955321,0.02808206,0.026413888,0.024305744,0.034370508,-0.008701211,0.0026434185,-0.10640045,0.14455533,0.23325688
12,-0.031124035,0.020037273,0.011547987,0.028883126,0.056521982,0.014136452,0.019134033,0.0017953869,0.015776545,0.008661987,-0.00706727,0.004577377,0.01818524,-0.013393706,0.19156513,0.00039936358,0.016629247,0.009412484,0.0033947437,-0.18178059,-0.047740385,-0.10339878,-0.0069172583,0.027440863,0.03693473,0.020011595,0.029179722,-0.0067306766,0.0027590739,-0.11081824,0.10290808,0.23355135
13,-0.031910505,0.024339534,0.015433196,0.030974677,0.08294107,0.0155426655,0.023332084,0.005064419,0.022281092,0.01346577,-0.0058561787,0.0073354775,0.016861795,-0.011034617,0.19699398,0.0055763377,0.020963298,0.010565756,0.0037534283,-0.17834345,-0.01073071,-0.1560421,-0.0041702436,0.029124767,0.051168032,0.022830926,0.03269668,-0.00600003,0.0075702323,-0.11988701,0.121270314,0.22407939
14,-0.034371454,0.022864655,0.016334787,0.030121673,0.106529236,0.016088868,0.021447273,0.005703846,0.02372703,0.012213049,-0.005496112,0.007007876,0.021275524,-0.009729738,0.20411235,0.006813749,0.020059628,0.009971933,0.007995833,-0.18017301,-0.0056641786,-0.15973099,-0.0057304758,0.031714916,0.034187447,0.022436395,0.033605173,-0.0045491625,0.007826418,-0.14829756,0.111949004,0.23384
15,-0.033796176,0.017821673,0.014391633,0.025591712,0.11373652,0.015523132,0.017212052,0.004113601,0.020475017,0.009053832,-0.0054647066,0.0039706538,0.025031101,-0.007882422,0.21095179,0.0036833142,0.01628758,0.008199842,0.011141192,-0.16696513,-0.02478384,-0.14136773,-0.006148765,0.030885037,0.0374758,0.018048543,0.028694332,-0.0041489755,0.004478372,-0.14361589,0.08142324,0.23688829
16,-0.034409627,0.016909242,0.0151025355,0.024292633,0.12608016,0.015578419,0.016496964,0.0048299334,0.022289446,0.009182638,-0.005178903,0.0039202617,0.026946168,-0.0064808587,0.21790154,0.0045837257,0.015815297,0.00808168,0.013363517,-0.15634224,-0.019736663,-0.1415908,-0.006517595,0.032119893,0.037240967,0.017687596,0.028700855,-0.0030670997,0.0047842097,-0.15287872,0.07565682,0.25472862
17,-0.049325988,0.045778684,0.030171633,0.049212977,0.15081152,0.024760462,0.04069085,0.013369411,0.046738632,0.028093034,-0.0056358282,0.014196396,0.021418165,-0.008220127,0.25886688,0.021114934,0.04115884,0.013808116,0.007733818,-0.21394476,0.07614107,-0.29500407,0.004012532,0.042578332,0.05537975,0.036156107,0.051416118,-0.0045013307,0.019043498,-0.17833546,0.21294758,0.23943095
18,-0.06718149,0.085048944,0.045633547,0.09815591,0.1506623,0.041551642,0.069484375,0.031945523,0.055357262,0.023618814,0.00075654313,0.027118567,0.029241148,-0.0088099325,0.19323474,0.04743712,0.0680667,0.014273707,0.00430135,-0.32297444,0.101149425,-0.3188839,0.012787503,0.061272047,0.027274031,0.064003974,0.09454047,-0.010126528,0.03623861,-0.21295026,0.46903428,0.1870606
19,-0.049693957,0.044336975,0.022210814,0.059376277,0.08948813,0.026568856,0.03794537,0.010037165,0.026664102,0.011885027,-0.006287097,0.012015021,0.024967419,-0.017309539,0.20963426,0.013953036,0.034951434,0.011332763,0.0036501691,-0.27506506,-0.007760763,-0.15909143,-0.0031119408,0.04165736,0.008709903,0.037566304,0.056140035,-0.010378486,0.0123557495,-0.1671877,0.25184888,0.24877168
20,-0.037147604,0.026058834,0.014949375,0.037996173,0.07070932,0.017963987,0.024396053,0.0033622023,0.019372161,0.009219149,-0.007907547,0.0063454416,0.02087085,-0.015832283,0.20738094,0.0031256864,0.020967213,0.0112289,0.0040335692,-0.21470422,-0.018428285,-0.122564636,-0.008297432,0.03212989,0.020621233,0.025528703,0.03830086,-0.007893464,0.0057273954,-0.14996189,0.15317257,0.26160687
21,-0.040968083,0.0376044,0.02135031,0.050514393,0.09698261,0.019766206,0.03414523,0.008965149,0.027256101,0.013812686,-0.006848066,0.014431035,0.01569805,-0.016425049,0.15881349,0.015909234,0.03091459,0.0130965235,-0.0006672812,-0.2590531,0.032244246,-0.19051307,-0.007796443,0.03581007,0.018087097,0.035911255,0.052149177,-0.007146636,0.016670464,-0.18685801,0.2468291,0.21462093
22,-0.055541985,0.06305695,0.03547966,0.07595045,0.118097395,0.027067654,0.055962853,0.01672673,0.049751263,0.029192394,-0.0077775996,0.027739458,0.008744523,-0.021407863,0.17395261,0.032970577,0.05263638,0.018879186,-0.008055252,-0.2894327,0.120748535,-0.29824886,-0.004310972,0.046830565,0.018770777,0.056716114,0.07930143,-0.007473585,0.03210624,-0.22140232,0.41515833,0.20446405
23,-0.06163732,0.0683211,0.035258546,0.08328863,0.12893215,0.030889388,0.060882393,0.015838414,0.04911448,0.0314206,-0.00854629,0.027644053,0.009740781,-0.024221834,0.19487503,0.03136876,0.057215497,0.01858269,-0.009887604,-0.31741524,0.10222599,-0.34510738,-0.0017404507,0.048592713,0.02680092,0.058941025,0.08168042,-0.009829959,0.030053038,-0.22753234,0.42680234,0.20224373
24,-0.06821203,0.075989224,0.040253945,0.099194735,0.11168976,0.032067772,0.06771728,0.017532742,0.05245995,0.029424803,-0.010314606,0.038414184,0.004246186,-0.0332302,0.16523409,0.040329017,0.06226633,0.021007322,-0.017485134,-0.35279885,0.13724136,-0.34239632,-0.010924883,0.053645357,0.0034429077,0.07271191,0.10313244,-0.012114445,0.03952118,-0.25147307,0.5794799,0.17643893
25,-0.051702566,0.043632437,0.01751003,0.060375754,0.060131222,0.02443501,0.04106911,0.0036171554,0.024400894,0.019575974,-0.010140215,0.015255824,0.011863357,-0.026060417,0.24090967,0.0066563543,0.03605005,0.012989622,-0.008499322,-0.28558406,-0.004612513,-0.17981559,-0.0059091244,0.03560958,0.038463593,0.039527457,0.054288555,-0.011378839,0.011325643,-0.12647332,0.28040987,0.22813624
26,-0.06700638,0.07626186,0.042544812,0.09726294,0.09594796,0.03111288,0.064422116,0.017716248,0.052150674,0.02395257,-0.009812623,0.035843953,0.008468946,-0.030573219,0.18994991,0.04021031,0.061446544,0.019201275,-0.013996124,-0.35420236,0.1205555,-0.25100735,-0.009294895,0.05431911,0.0120196175,0.07093871,0.10264133,-0.012453936,0.03893314,-0.20163494,0.5676217,0.17958105
27,-0.04634248,0.041925073,0.01824477,0.057992093,0.010354105,0.021586513,0.038581453,0.0033775452,0.022723138,0.015831217,-0.010338237,0.016258096,0.008962802,-0.02663976,0.19543256,0.007958433,0.03340258,0.013622328,-0.010414039,-0.26744056,-0.0010481514,-0.115748234,-0.008012711,0.03359804,0.039399147,0.039894454,0.05513878,-0.012595889,0.013475992,-0.11489374,0.291954,0.22944003
28,-0.034568116,0.029181106,0.013816716,0.036673047,0.025711756,0.016337708,0.028158156,0.00070114236,0.019919362,0.017200854,-0.009472415,0.008099635,0.008989554,-0.019749163,0.22538567,-0.0012238626,0.023727454,0.012728514,-0.005573516,-0.19556153,-0.018730966,-0.1270665,-0.004350418,0.026662897,0.085258886,0.027015273,0.035415884,-0.010469222,0.006462144,-0.09173238,0.16919129,0.24069661
29,-0.060132895,0.07385352,0.04318746,0.09156102,0.095860966,0.029983072,0.06083578,0.020925201,0.04940618,0.019612085,-0.0064903297,0.03344538,0.011396272,-0.024025371,0.16140984,0.04153366,0.05847858,0.017543264,-0.01021845,-0.3225606,0.11255647,-0.21427189,-0.0058868737,0.05301596,0.036411364,0.06709294,0.098495424,-0.011817577,0.0400009,-0.17931259,0.5335055,0.16991286
30,-0.042599335,0.040209923,0.019671746,0.05432827,0.037724845,0.020076636,0.036527604,0.0052289176,0.023295563,0.014449836,-0.009171925,0.015576877,0.009402563,-0.023498908,0.18696108,0.009978533,0.03162941,0.013769525,-0.0089211855,-0.24087632,0.0061801895,-0.11400922,-0.0077729574,0.033397246,0.06033334,0.038789712,0.054565415,-0.011706157,0.015326548,-0.10759559,0.2851831,0.23612851
31,-0.03278125,0.028101385,0.014250943,0.037284613,0.045627877,0.015499726,0.027162,0.0019265583,0.017726999,0.013893477,-0.008903109,0.008278356,0.008987129,-0.01846943,0.19181453,0.0016239181,0.022585716,0.012942605,-0.0060565686,-0.1959438,-0.0070861713,-0.12591435,-0.005914375,0.026305836,0.08082009,0.027319899,0.037529435,-0.010337474,0.008741737,-0.09959298,0.18746085,0.22275135
32,-0.035202045,0.032960158,0.018126532,0.038603425,0.08674095,0.017399011,0.03106592,0.0062868036,0.026022244,0.02013399,-0.007136563,0.010861859,0.009798143,-0.015405033,0.20210165,0.007644335,0.027203724,0.013618602,-0.003350215,-0.1926343,0.01601968,-0.1746402,-0.002595801,0.03005981,0.08712441,0.030301075,0.040660553,-0.008691197,0.0128890965,-0.11136127,0.19267085,0.23167686
33,-0.039693393,0.039705127,0.021869875,0.048937365,0.09422824,0.019917913,0.03795817,0.007415966,0.030244201,0.023081556,-0.007661957,0.016224494,0.0060652425,-0.018311001,0.20530772,0.013880977,0.03427051,0.015892716,-0.0074461647,-0.23590891,0.06815809,-0.2428905,-0.0027728425,0.03150975,0.061778277,0.036028113,0.049825266,-0.010763418,0.018349936,-0.11427413,0.24844804,0.18408641
34,-0.03429307,0.027875433,0.012649545,0.038015187,0.04551821,0.016752733,0.028500643,0.0031112307,0.017772375,0.017449435,-0.007463621,0.011686295,0.0067016585,-0.018655673,0.15785486,0.00467805,0.02351647,0.012615105,-0.006626603,-0.19575503,0.008254025,-0.14171791,-0.005236399,0.025455287,0.055057794,0.02773121,0.03736113,-0.010944018,0.010863,-0.09056646,0.18670645,0.2003507
35,-0.043866966,0.046788234,0.024265457,0.056328524,0.10851846,0.021574037,0.042395607,0.010587027,0.03348079,0.024184555,-0.006867794,0.01902157,0.0063376143,-0.01856437,0.16969556,0.019923834,0.0392741,0.0150591,-0.008044118,-0.24966034,0.060142074,-0.24020016,-0.0018651974,0.03485056,0.05145678,0.04137712,0.05667747,-0.009996017,0.021650484,-0.12618804,0.29387328,0.17818175
36,-0.032081757,0.025513757,0.009627502,0.03715073,0.02674122,0.015489638,0.026555356,0.0013868914,0.01200638,0.014280385,-0.00791618,0.0097000245,0.005542089,-0.018886434,0.12019007,0.00243227,0.021193625,0.011669103,-0.00875482,-0.19741401,-0.008259645,-0.12094802,-0.0057246806,0.022352006,0.04229591,0.025587898,0.03441631,-0.010885091,0.00876929,-0.08746586,0.18591042,0.17388439
37,-0.021742716,0.015125046,0.00431612,0.026294695,-0.00051282253,0.010454749,0.018211754,-0.0008661398,0.0033589804,0.008511609,-0.006853546,0.006530324,0.003111014,-0.016527655,0.0593959,-0.0021307562,0.012158791,0.00970187,-0.009136894,-0.14414674,-0.030019443,-0.07085113,-0.007866833,0.01536485,0.04208275,0.018225878,0.024436591,-0.009501207,0.005187985,-0.063217364,0.13814242,0.14135006
38,-0.019843765,0.015120768,0.006646714,0.019221514,0.050973576,0.009817388,0.017073698,0.001523656,0.010286971,0.012938809,-0.005101487,0.004231803,0.005167392,-0.010483345,0.12959893,-0.0017777092,0.012576105,0.008942293,-0.004211518,-0.10576235,-0.026416056,-0.09968123,-0.002760291,0.016201517,0.07970834,0.01548394,0.01942596,-0.005985935,0.0044018035,-0.03778464,0.095871896,0.17203078
39,-0.02136885,0.015332479,0.008064174,0.018296722,0.06863844,0.010643875,0.01679654,0.0024549065,0.012047636,0.01349714,-0.0047364775,0.00332877,0.0077804867,-0.008127213,0.1448988,-0.00060218794,0.013294028,0.008510388,-0.0016935547,-0.09659481,-0.023674894,-0.106124505,-0.0006419263,0.017523821,0.09099227,0.014694622,0.018979892,-0.006158288,0.0046932055,-0.04338923,0.08971807,0.15944046
40,-0.023259655,0.016245436,0.0094947005,0.018327186,0.07985094,0.011312181,0.01732441,0.003394381,0.015008915,0.015140552,-0.0046437415,0.0039746896,0.008860158,-0.0074728876,0.15505314,0.0011015263,0.014329741,0.00866806,-7.622538e-05,-0.08882606,-0.013709458,-0.10742286,-3.5092817e-06,0.019161712,0.09531221,0.015489888,0.020239793,-0.0060666,0.0058173365,-0.051306944,0.09340404,0.1685005
41,-0.024530528,0.016392846,0.010140042,0.01831139,0.08615771,0.011767998,0.017558785,0.003521216,0.016274512,0.015961334,-0.0048441864,0.004074671,0.009565201,-0.0073000966,0.16224812,0.0014967069,0.014745199,0.00882626,0.0007184004,-0.085294485,-0.007401153,-0.11069609,0.0001971436,0.019938596,0.10106806,0.015681686,0.020715356,-0.0062723565,0.0062273415,-0.05836551,0.0959226,0.1720981
42,-0.025786113,0.015770912,0.010369083,0.016688569,0.09388174,0.012264844,0.017104175,0.0029189736,0.017138796,0.01706327,-0.005170675,0.0028796,0.011039104,-0.0066341404,0.18553877,0.00011651096,0.014699826,0.008516952,0.0021010118,-0.07698749,-0.012423776,-0.11639945,0.001486245,0.020381551,0.11843526,0.014427168,0.018959863,-0.006643436,0.0050966893,-0.05436019,0.084935546,0.17770909
43,-0.027854804,0.019945487,0.011896469,0.023253106,0.09292039,0.013768459,0.021195825,0.0037618377,0.017619807,0.017931553,-0.0054851742,0.005930232,0.0088523,-0.008906309,0.15677735,0.003653088,0.01817805,0.009484744,-0.0009566797,-0.100438,0.001316356,-0.14392443,0.0010004276,0.021401118,0.11646935,0.018431999,0.024844889,-0.008428155,0.008487793,-0.07411632,0.12693432,0.15714452
44,-0.031228188,0.026398264,0.014257819,0.031218238,0.11856484,0.016510686,0.0255983,0.0072133564,0.019570265,0.017200235,-0.004171029,0.007758122,0.010846806,-0.008492433,0.15972045,0.008557709,0.02279896,0.009604821,-0.0005549292,-0.146062,0.011922399,-0.16007072,0.0023004222,0.024913158,0.09745315,0.022727821,0.03185228,-0.008438978,0.011089781,-0.07991417,0.16299498,0.15547536
45,-0.041963615,0.045855,0.025080942,0.05339926,0.1275169,0.020692974,0.0424618,0.012896139,0.036815327,0.027814668,-0.006078493,0.021121416,0.002819726,-0.016378906,0.15422642,0.023841618,0.03861155,0.01609803,-0.008396674,-0.20130688,0.101480246,-0.25065115,-0.0013585823,0.03393648,0.06528575,0.042335134,0.057812206,-0.00839784,0.025871566,-0.13887681,0.32355663,0.17082201
46,-0.062396035,0.07440451,0.040339313,0.09476694,0.13764448,0.030860614,0.061932508,0.023352398,0.04650373,0.019765507,-0.005017276,0.03377123,0.01043229,-0.022156285,0.11773643,0.046154317,0.05930557,0.016853169,-0.010936216,-0.33188096,0.13340001,-0.28330785,-0.005191912,0.051815215,0.02162519,0.06757588,0.09945875,-0.010420263,0.041039146,-0.20609942,0.56876653,0.11841182
47,-0.053471543,0.059743516,0.02706737,0.07666321,0.1182313,0.026143985,0.053266637,0.013197219,0.035350062,0.02380032,-0.00827862,0.025265105,0.0040816274,-0.025597852,0.1527215,0.026865916,0.047800094,0.017241482,-0.014677096,-0.3127369,0.0832108,-0.2937128,-0.0053182784,0.040348954,0.03288137,0.05470794,0.075732894,-0.01028955,0.026927367,-0.1963727,0.42696542,0.19390154
48,-0.05128297,0.055887766,0.02434007,0.0730513,0.11010733,0.024630854,0.052465208,0.010746417,0.033892296,0.02665795,-0.009700091,0.025386903,0.00021633354,-0.027976016,0.15383679,0.022859953,0.045228228,0.019154925,-0.01757461,-0.30936223,0.08853404,-0.31225407,-0.007969737,0.037907984,0.029140703,0.053516638,0.07237667,-0.010283779,0.025942072,-0.20764254,0.41360715,0.21842852
49,-0.040972732,0.034410004,0.011034399,0.051169075,0.068078354,0.01968205,0.035806756,0.0027579446,0.014662005,0.01752133,-0.009350226,0.0134868035,0.005288922,-0.024398558,0.15390538,0.0043602153,0.027759932,0.0142570995,-0.0130066825,-0.26003185,-0.005381383,-0.1976078,-0.0087485,0.02790461,0.044369236,0.034901083,0.046469864,-0.010418335,0.011254034,-0.13873528,0.26127338,0.23101181


==> images/rnn_examples/8/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4859495,0.4802706,0.4933809,0.48199505,0.43660164,0.49373832,0.48714763,0.49113262,0.49039263,0.49122465,0.48971194,0.49274215,0.49400198,0.484027,0.5732866,0.48210347,0.4793916,0.4921576,0.49373558,0.55203605,0.47606915,0.55096656,0.48411682,0.49279982,0.49847,0.49264544,0.4925202,0.49222553,0.4794175,0.58367527,0.49734962,0.5970609
1,0.46829522,0.45659205,0.4857091,0.46173117,0.3388277,0.48578256,0.47099292,0.47968996,0.4792743,0.47973952,0.4768208,0.483777,0.4857068,0.4650747,0.659081,0.4629456,0.45604005,0.48207453,0.48520267,0.6332485,0.44615448,0.5839279,0.46317768,0.4838144,0.47229397,0.48427922,0.48335707,0.48205316,0.45041198,0.71802336,0.47508606,0.7450909
2,0.47822082,0.47192073,0.4897653,0.478449,0.377885,0.48966193,0.48016784,0.48564804,0.48539445,0.48582634,0.4843126,0.48861644,0.48909163,0.47651163,0.6520714,0.47854617,0.4728261,0.48729676,0.48904276,0.60941,0.4653552,0.5297606,0.4736658,0.488212,0.45822352,0.48888844,0.4873916,0.487332,0.46258894,0.6825594,0.45630598,0.7224769
3,0.48865646,0.48248708,0.49337927,0.4871019,0.44383705,0.49404982,0.48822,0.49135587,0.49125013,0.49206638,0.490349,0.49248445,0.4932442,0.4859048,0.54736614,0.48533738,0.48224264,0.49276057,0.49415907,0.55089045,0.4810807,0.51046956,0.48366666,0.49301606,0.53033,0.4928807,0.4922677,0.49320024,0.48145628,0.59949815,0.49001905,0.6317286
4,0.47636324,0.46723482,0.48806447,0.47359723,0.37926695,0.48848498,0.47775427,0.4839544,0.48330784,0.48422784,0.48204568,0.48665667,0.4882433,0.473192,0.64074314,0.47315645,0.46734837,0.48599443,0.4882386,0.6053399,0.46089312,0.54857713,0.47113863,0.48680568,0.48140052,0.487096,0.4858188,0.4860576,0.46119502,0.67816037,0.46874562,0.7222998
5,0.482668,0.4787569,0.4929007,0.48804215,0.34238613,0.49127644,0.48447305,0.4875917,0.49011543,0.48559782,0.48721495,0.49022955,0.49009642,0.48204064,0.63417095,0.4872291,0.48202214,0.4886374,0.48948306,0.6170341,0.46879712,0.48732704,0.4774519,0.48994264,0.35876772,0.49217904,0.48920554,0.4879375,0.45773205,0.73959,0.4476731,0.75752234
6,0.48252875,0.47781217,0.49127102,0.48634022,0.37917808,0.49089953,0.4837721,0.48721853,0.48849317,0.48705113,0.48667896,0.48937923,0.48961282,0.48128015,0.6255781,0.48460588,0.47969952,0.4890533,0.4899913,0.6093282,0.47138903,0.49922004,0.47689876,0.48943943,0.4351512,0.4906988,0.4882789,0.48856118,0.46330178,0.7000882,0.44999757,0.74630946
7,0.4702434,0.45794445,0.4848542,0.46615726,0.35176513,0.48531422,0.4713218,0.47912398,0.479084,0.4804875,0.47669882,0.48292378,0.48456952,0.46574977,0.6648316,0.46569988,0.45783058,0.48239788,0.48524496,0.6359399,0.45152333,0.5444764,0.4620195,0.48338807,0.5035058,0.48360342,0.48194394,0.4826307,0.45247105,0.7177184,0.4557006,0.77709323
8,0.474492,0.45909792,0.48699987,0.46682832,0.35215205,0.48708376,0.47331622,0.48086846,0.48195356,0.4813426,0.4779601,0.48416936,0.4862537,0.46776107,0.5876087,0.4656807,0.45833036,0.48364,0.48723873,0.6027187,0.45279506,0.5216785,0.46427494,0.48541477,0.52910507,0.4854623,0.4844557,0.48445222,0.45823443,0.7097938,0.49337485,0.73021835
9,0.47509414,0.46322912,0.48660845,0.47106162,0.37194312,0.48717138,0.4750653,0.48204362,0.48172617,0.48273045,0.479709,0.4846124,0.4864138,0.47050044,0.6215035,0.47037524,0.46308163,0.4845879,0.48728243,0.61203337,0.4571704,0.5324077,0.46724066,0.4853083,0.5155702,0.48556098,0.4842346,0.48489356,0.45916227,0.6921301,0.47240904,0.74316716
10,0.4978535,0.49713993,0.4972591,0.50294334,0.4747922,0.49759158,0.49702913,0.49716586,0.4971879,0.4970845,0.4974702,0.4965569,0.49645376,0.4971752,0.53797066,0.50069046,0.4984418,0.4976485,0.4973248,0.5323364,0.49671832,0.46776074,0.494588,0.49687904,0.48719776,0.49755004,0.49603778,0.49757636,0.4901278,0.56681144,0.4776479,0.61521554
11,0.4987044,0.4997824,0.4987914,0.50324273,0.4786531,0.4990187,0.498848,0.49909267,0.49899662,0.4983666,0.4992482,0.49794865,0.49781778,0.49979243,0.52433246,0.50233465,0.5008064,0.49912766,0.49821267,0.5322995,0.4973919,0.48748824,0.4976745,0.49835274,0.47657406,0.49946424,0.49802372,0.498883,0.49218753,0.5466901,0.4849776,0.5955588
12,0.49811983,0.49870938,0.49878976,0.50124925,0.4792201,0.49905896,0.49846324,0.49886996,0.49886206,0.49842384,0.49885288,0.49801853,0.49790135,0.4991244,0.5205427,0.50061077,0.4994088,0.49910918,0.4982715,0.5310081,0.49657655,0.4974319,0.49716303,0.49849322,0.48411593,0.4994966,0.49822557,0.49888062,0.49265915,0.5424535,0.4878752,0.58838934
13,0.49313414,0.49161893,0.49668333,0.49452057,0.4548439,0.49681565,0.49388924,0.49555087,0.49559262,0.49544844,0.49508452,0.49586174,0.49595279,0.4932086,0.55351645,0.49425521,0.4922015,0.49630138,0.4961347,0.5474644,0.48888606,0.5122467,0.4912929,0.49619064,0.47693178,0.4970184,0.49575728,0.4961512,0.48603544,0.5726081,0.4809461,0.61603034
14,0.4960751,0.49558866,0.49816793,0.49832574,0.46559054,0.4984431,0.49658796,0.49751428,0.49780473,0.49749663,0.4973401,0.49731183,0.49688116,0.49684125,0.52205837,0.49790064,0.49617246,0.4980744,0.49750537,0.53946304,0.49315813,0.49930686,0.49424076,0.4978102,0.49399254,0.49884698,0.49759915,0.49796933,0.49002555,0.56116074,0.4892976,0.6017006
15,0.49920097,0.5000688,0.49941072,0.5026585,0.48092288,0.49976653,0.49957305,0.49940836,0.49979314,0.49936506,0.4996488,0.49871418,0.49805447,0.50053465,0.5032994,0.50182986,0.50095963,0.49980825,0.49881467,0.5272941,0.49850038,0.49339935,0.49790472,0.49922895,0.49377576,0.5003264,0.49904814,0.49953505,0.49398282,0.54639953,0.49074033,0.585346
16,0.49794865,0.49862465,0.49904174,0.5011768,0.47515926,0.49939397,0.49862424,0.4988391,0.4991061,0.49891815,0.49895957,0.49837974,0.49762866,0.49939835,0.51449925,0.50082314,0.49949256,0.49933726,0.49832112,0.5330413,0.49668664,0.49726894,0.4967244,0.49883994,0.4927454,0.5000148,0.4986786,0.49908176,0.49247116,0.55042624,0.48918357,0.5932647
17,0.4799413,0.4743798,0.49122086,0.47974193,0.37860143,0.490843,0.48221815,0.4868842,0.48738813,0.48728922,0.48556656,0.4898304,0.48992938,0.4791474,0.63944775,0.48112866,0.47573885,0.48890576,0.48976514,0.6085934,0.46802956,0.53429097,0.47583288,0.4897954,0.4415531,0.49102658,0.4890339,0.48860994,0.4648211,0.6742675,0.45120487,0.725216
18,0.47571042,0.45613563,0.49053892,0.46447614,0.2920311,0.48819843,0.47316843,0.48068526,0.4856365,0.4784782,0.4770535,0.4853951,0.48760554,0.46590787,0.53102994,0.46284282,0.45591757,0.48285484,0.48755267,0.57961303,0.44575694,0.49601445,0.4626472,0.48727128,0.44552985,0.48784325,0.48680916,0.48426187,0.45330384,0.7654891,0.533118,0.70063496
19,0.4987627,0.49935246,0.49820456,0.5045677,0.47949743,0.49859503,0.4981522,0.49840897,0.49851337,0.4984052,0.49867624,0.49738222,0.49668768,0.49923182,0.5179141,0.5025394,0.500492,0.49875832,0.4980385,0.5348759,0.49810222,0.46851844,0.49582306,0.4978627,0.5042682,0.49877474,0.49727267,0.49878713,0.49206507,0.5605676,0.48203918,0.6123261
20,0.49761426,0.49817374,0.49834105,0.5015054,0.47803164,0.4986916,0.4977951,0.498481,0.49823114,0.49831727,0.4984515,0.4976949,0.4972937,0.4985987,0.5292563,0.5008325,0.49911514,0.4988023,0.49794248,0.5334917,0.49638063,0.49030977,0.49618015,0.49810588,0.49366322,0.49911845,0.4977449,0.49870363,0.49212676,0.5480959,0.48257762,0.5996124
21,0.48144472,0.4729963,0.49078575,0.47700423,0.40564948,0.49123454,0.4821009,0.4874954,0.4871019,0.48796248,0.4854163,0.48933434,0.4907468,0.47864446,0.5920505,0.477147,0.47246927,0.48937672,0.49098843,0.58081114,0.46769217,0.5397356,0.47680652,0.490051,0.5145314,0.49039066,0.48935863,0.48949993,0.4709135,0.6347126,0.48480836,0.67579335
22,0.4639458,0.449737,0.48277923,0.45709324,0.32114705,0.4830398,0.4661038,0.4760984,0.47528353,0.47697842,0.47269893,0.480712,0.48269847,0.4594264,0.69881856,0.4586725,0.44951412,0.4793047,0.482668,0.65591586,0.44009572,0.57791924,0.4563266,0.48098284,0.4848403,0.48151702,0.47991577,0.4795779,0.44432226,0.7401665,0.45357302,0.7933007
23,0.47354975,0.46286225,0.48660624,0.4708749,0.35514423,0.4868138,0.4746363,0.4814911,0.48142117,0.4818938,0.479312,0.4846589,0.48603606,0.46978053,0.651958,0.47031373,0.46333522,0.48399884,0.4865099,0.62551385,0.45555273,0.5421244,0.4661985,0.48499817,0.47911796,0.48561034,0.4838524,0.4841119,0.45505947,0.7156979,0.45824292,0.7631146
24,0.4540087,0.43209708,0.4769013,0.44059005,0.29523638,0.47799534,0.45506617,0.46852314,0.46730897,0.4704162,0.46360537,0.47415265,0.47763947,0.4458348,0.6979696,0.44151247,0.4300669,0.47303507,0.47848246,0.67515635,0.42218703,0.60524184,0.44243586,0.47519276,0.5579167,0.47473553,0.47385383,0.47400358,0.43366557,0.77061754,0.4695996,0.8226737
25,0.50078285,0.50269514,0.4986491,0.50901496,0.48256278,0.49889523,0.5003141,0.49902487,0.49932748,0.49893335,0.50005585,0.49819326,0.497312,0.5013105,0.54020596,0.506128,0.50469244,0.49930403,0.49836943,0.5310984,0.5028276,0.45573774,0.49787545,0.49823433,0.4691321,0.49923015,0.49734962,0.4990168,0.49222508,0.57000285,0.46596372,0.6217641
26,0.44993046,0.4250832,0.4764166,0.43199834,0.2645672,0.47667545,0.45093706,0.4662949,0.46616647,0.4669415,0.46023902,0.47231665,0.47672176,0.44115233,0.6773062,0.4349793,0.4225873,0.4707309,0.47685272,0.6869306,0.41098985,0.6177402,0.43816414,0.47387975,0.5442117,0.47375053,0.47306317,0.47171262,0.42730647,0.7918308,0.4863415,0.8251123
27,0.49826273,0.4986118,0.49741992,0.5040563,0.48290864,0.49770018,0.49770406,0.49776426,0.49740806,0.49769327,0.497985,0.496924,0.4967211,0.497931,0.5525471,0.5020778,0.4998766,0.4981122,0.4975288,0.5351457,0.49821615,0.46904168,0.49554238,0.49715397,0.4842274,0.49773225,0.49609885,0.49805045,0.49126884,0.5569659,0.4695877,0.6163859
28,0.49810025,0.5001587,0.49876815,0.50343823,0.47658515,0.4986078,0.49869278,0.49887744,0.49880055,0.49804127,0.49906573,0.498126,0.49797696,0.49929303,0.5575009,0.5026004,0.50138307,0.49887457,0.49792346,0.537655,0.49783078,0.4889393,0.49753186,0.49814793,0.4515311,0.49913746,0.49755108,0.4985508,0.49113238,0.55186164,0.4706291,0.6016776
29,0.45245972,0.42578593,0.47837096,0.43144822,0.26088658,0.4781054,0.45246437,0.4675059,0.4686506,0.46737984,0.46107075,0.47356772,0.47837064,0.44223183,0.6283589,0.43365607,0.4225979,0.47164235,0.47831684,0.6677028,0.41120237,0.6153234,0.43976837,0.47561845,0.5443496,0.47533745,0.47515076,0.47286478,0.4304926,0.7909183,0.515392,0.7940176
30,0.49744228,0.49818805,0.4974604,0.5030903,0.4796038,0.49764642,0.49728706,0.49775422,0.4972893,0.49744347,0.4978156,0.4969417,0.49674162,0.49747968,0.5581034,0.5013466,0.49928346,0.4979626,0.4973589,0.5402582,0.49687916,0.47984177,0.49524558,0.49707454,0.4775666,0.49771595,0.49616805,0.49790394,0.4903499,0.5584768,0.47195572,0.6155053
31,0.49666917,0.49685642,0.4981803,0.4997412,0.4707442,0.49804112,0.49690548,0.49779302,0.4978763,0.49703324,0.49753433,0.49733943,0.497525,0.496884,0.54589766,0.49879864,0.49755996,0.49796572,0.49752313,0.53583527,0.49447954,0.49613506,0.49529675,0.49758875,0.46757835,0.4983108,0.4970429,0.4978618,0.49027368,0.5570464,0.48071992,0.59500206
32,0.4902413,0.48810706,0.49550757,0.49164048,0.43908104,0.4954578,0.49135792,0.4937447,0.49376318,0.49353382,0.4930251,0.4945432,0.49486408,0.48979917,0.5844037,0.49114448,0.48855007,0.4945965,0.4947442,0.56091756,0.48435476,0.51640195,0.4879953,0.49471843,0.46312878,0.49543345,0.49401873,0.49449715,0.4812817,0.5945192,0.47594962,0.636714
33,0.48189664,0.4743288,0.49122983,0.4782633,0.40919104,0.49132478,0.48261482,0.4876801,0.4876619,0.48818195,0.4858143,0.48994255,0.49110237,0.47904184,0.60146046,0.4784988,0.47409475,0.4895468,0.4912338,0.58530176,0.4707721,0.54545534,0.47693524,0.49035013,0.48686182,0.49046326,0.48950842,0.48996273,0.47230554,0.6289292,0.4722179,0.6773696
34,0.49280885,0.49033368,0.49548578,0.49418288,0.46795866,0.49605983,0.49305737,0.4945915,0.4942659,0.49520883,0.49418718,0.49502158,0.4954225,0.49153292,0.56189334,0.49253985,0.4904179,0.49565864,0.49593595,0.54284483,0.48980558,0.5069686,0.48987123,0.49533772,0.501524,0.4953749,0.49433523,0.4957811,0.4870144,0.564367,0.47961783,0.61468345
35,0.47771335,0.46902674,0.48948294,0.47384116,0.3806601,0.48950318,0.4790919,0.48514673,0.48509902,0.48512062,0.48302615,0.4877569,0.48935223,0.47480252,0.62455404,0.47395462,0.4688132,0.48706758,0.48911804,0.60171527,0.46217167,0.55207,0.47282508,0.48811764,0.47363275,0.48852783,0.4873267,0.4871545,0.46373898,0.66811657,0.47342756,0.70643
36,0.4954715,0.49352452,0.49644136,0.49713203,0.48188114,0.49699503,0.49510655,0.49607146,0.49578753,0.4965391,0.49582475,0.49607146,0.49650735,0.49412647,0.54291946,0.49506074,0.4936792,0.496896,0.49710375,0.5300728,0.49396393,0.49793056,0.49261907,0.49642703,0.50824046,0.4963597,0.49549368,0.49703896,0.49103442,0.5491561,0.48291686,0.593226
37,0.49516603,0.49296722,0.4966823,0.49508557,0.4826958,0.4972109,0.49501258,0.4963922,0.4958554,0.4964249,0.49586654,0.49628088,0.49716026,0.49392268,0.5369305,0.4934683,0.49263597,0.49696892,0.49734396,0.52455103,0.4924225,0.5147355,0.49335188,0.49664012,0.5057014,0.4965549,0.49603954,0.49705073,0.49166355,0.5374299,0.49248272,0.5694669
38,0.49822035,0.50000376,0.4991415,0.502222,0.47934827,0.49912012,0.49911988,0.4991219,0.4990222,0.49846408,0.49941537,0.4988214,0.49869046,0.49925694,0.5481424,0.5010329,0.5008037,0.49906856,0.49844584,0.5277055,0.49812055,0.5032886,0.49816018,0.4986724,0.45288292,0.49944595,0.49836728,0.49874166,0.49261606,0.5430128,0.48176235,0.57195574
39,0.4970908,0.49734226,0.49863437,0.49915123,0.4779911,0.4986461,0.49777028,0.49808475,0.49841407,0.4978055,0.49808025,0.49813545,0.4982586,0.49732757,0.5356337,0.49793723,0.49770448,0.4984656,0.4981451,0.5271712,0.4960806,0.50824815,0.49621865,0.4982722,0.46984184,0.49870765,0.49782085,0.4982727,0.4922928,0.5447428,0.4867939,0.5713309
40,0.49596775,0.4960779,0.49822268,0.4980114,0.47428015,0.4982407,0.49688798,0.4974742,0.4977328,0.49747032,0.4974083,0.49779627,0.49776828,0.49623743,0.54693615,0.4971623,0.4964176,0.4980209,0.49768865,0.5326801,0.4947813,0.50939125,0.49501586,0.49785897,0.4714844,0.49827984,0.49733746,0.497853,0.4910728,0.548138,0.4841184,0.579292
41,0.49591732,0.49601826,0.49821153,0.4979141,0.4744691,0.49822024,0.49685478,0.4974372,0.49773094,0.49748546,0.49735215,0.49779248,0.49772787,0.49619564,0.54707235,0.49709633,0.49636474,0.49803224,0.4976778,0.5331355,0.4947855,0.5098227,0.49491784,0.4978601,0.47274986,0.49826854,0.4973169,0.4978594,0.49106833,0.54895234,0.48356244,0.5804746
42,0.4972843,0.4985734,0.49886817,0.5004661,0.47986302,0.4988391,0.49839547,0.49837393,0.4987735,0.49835876,0.49856555,0.49852,0.49824047,0.4981612,0.5448736,0.49954015,0.49919283,0.49887303,0.49818853,0.53207016,0.49747685,0.50717145,0.49672192,0.49851057,0.46430898,0.49904987,0.49795738,0.49854335,0.49227974,0.54583234,0.48036698,0.5797758
43,0.49124733,0.4888304,0.4957654,0.4908895,0.45882612,0.4958866,0.49227822,0.49413532,0.4943551,0.49450508,0.49348503,0.49518755,0.49576572,0.49034634,0.56639564,0.49010146,0.4886933,0.49530137,0.49567327,0.5477243,0.48715723,0.5280176,0.4892822,0.4953423,0.48249257,0.4953719,0.49454448,0.4951692,0.48531705,0.57091147,0.48196745,0.6047821
44,0.49299178,0.48998684,0.49716356,0.49269828,0.4463449,0.49675593,0.49330494,0.49493045,0.49603274,0.49465105,0.4942897,0.4960525,0.49637085,0.49147803,0.544255,0.49161726,0.49006808,0.49575496,0.4962856,0.53909826,0.4876467,0.50842947,0.49001008,0.49633586,0.468714,0.49663335,0.4957907,0.49588326,0.4858089,0.58393407,0.49364918,0.5926619
45,0.47088134,0.45989156,0.4863834,0.46489438,0.3644234,0.48663014,0.47298563,0.48105377,0.48030123,0.48218057,0.4782861,0.48507178,0.4867293,0.4670253,0.67471427,0.4660316,0.45908523,0.48375914,0.48648146,0.62346786,0.45334342,0.57042956,0.4652597,0.4851341,0.49276555,0.48503372,0.48399684,0.4841557,0.45728838,0.68205047,0.4646963,0.7316056
46,0.46072048,0.43696064,0.4819735,0.4437168,0.28465214,0.4816379,0.45989802,0.47226655,0.47394574,0.47204447,0.4669985,0.47762313,0.4813472,0.45092177,0.593704,0.4440029,0.4345064,0.47574878,0.4817451,0.6378606,0.42493027,0.5754672,0.44799012,0.47943756,0.5406338,0.47918117,0.4789663,0.4770597,0.44007143,0.7750905,0.5216709,0.7632553
47,0.48054937,0.4741232,0.4895294,0.48181447,0.39640665,0.48974317,0.48136392,0.4864339,0.48560676,0.4867277,0.48509476,0.48849756,0.4892787,0.47789186,0.6522347,0.4808314,0.4748825,0.48801675,0.48965117,0.6015202,0.46909308,0.51476926,0.47519365,0.48830676,0.4761488,0.48870268,0.48704183,0.48815876,0.46571594,0.66643953,0.45618555,0.72013754
48,0.4742513,0.46421787,0.486577,0.47140327,0.37748712,0.48721746,0.47538212,0.48241675,0.48125628,0.48328233,0.48022595,0.48537377,0.48694754,0.47036543,0.66822714,0.47071764,0.46404117,0.4848021,0.48726335,0.61598194,0.45878276,0.54587644,0.46787998,0.48546785,0.49956658,0.48555297,0.4841575,0.4851446,0.45935455,0.6835956,0.45927146,0.7422946
49,0.4937997,0.4916153,0.49526894,0.49697158,0.46612513,0.49605456,0.49366334,0.49475345,0.4943179,0.49504915,0.494679,0.49477842,0.49516013,0.4925334,0.56171227,0.49383482,0.49218053,0.49566087,0.49590987,0.54314595,0.4911176,0.49899322,0.49024707,0.49505162,0.49692106,0.49536687,0.49406517,0.49563274,0.48578972,0.58323556,0.47715712,0.6326888


==> images/rnn_examples/8/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.02290926,0.035720088,0.019113865,0.04248374,0.21037512,0.009592896,0.029449021,0.014140113,0.026562382,0.012693083,-9.76976e-05,0.021255817,-0.0033306845,-0.01055721,-0.003317955,0.030454496,0.02836866,0.007317513,-0.0072764633,-0.17741427,0.060554117,-0.20781656,-0.005808687,0.021919677,0.051733162,0.033676907,0.046839606,-0.0020176433,0.023476236,-0.07656658,0.22528243,0.12488323
1,-0.07617542,0.09592331,0.05168587,0.10730248,0.5291318,0.028886778,0.07525979,0.028536482,0.07465002,0.038585663,-0.0073345164,0.038596693,0.0028369648,-0.022044942,0.3553795,0.06710391,0.08203521,0.01969655,-0.011913906,-0.57389504,0.21266125,-0.5826746,-0.0012664788,0.057746973,0.0977435,0.07722326,0.10836255,-0.0038664967,0.04974352,-0.19309841,0.47917914,0.16917734
2,-0.061331637,0.068220645,0.03054838,0.074643224,0.38930643,0.025845686,0.05809489,0.013058194,0.051511236,0.039273802,-0.010737924,0.022115245,0.0016533745,-0.023408609,0.4212889,0.029623954,0.058239292,0.019886607,-0.012010589,-0.50229853,0.14786385,-0.5046333,0.0012734525,0.041228313,0.09796322,0.05386774,0.07089749,-0.0059584496,0.02721544,-0.17561243,0.34429157,0.33828798
3,-0.03728369,0.022179538,0.0032936458,0.04513579,0.098891824,0.014093688,0.022237439,-0.003158543,-0.00064295146,0.0016126023,-0.010077699,0.008266525,0.007898907,-0.025345456,0.1108874,0.0015080862,0.018088443,0.009539326,-0.010401289,-0.34506103,-0.017815553,-0.12748227,-0.016054379,0.020398539,-0.051496226,0.025128651,0.03799334,-0.010800965,0.005313776,-0.10392171,0.19876987,0.13391754
4,-0.05828743,0.068895236,0.029690266,0.08269372,0.31249198,0.02575655,0.05935092,0.015304815,0.04263577,0.029494349,-0.008644413,0.026352102,0.0021340721,-0.025173225,0.26637697,0.03425322,0.057574924,0.01804369,-0.015628202,-0.496323,0.09159554,-0.42680073,-0.0029583562,0.04190638,0.089257486,0.056884483,0.077173695,-0.00958947,0.029701864,-0.1366838,0.37176093,0.24634139
5,-0.09655791,0.11683044,0.05624661,0.10945742,0.58322376,0.05270519,0.09179734,0.032130633,0.085652485,0.05851253,-0.0051961336,0.018531801,0.03342675,-0.0061604963,0.7368897,0.04682362,0.10025125,0.018783616,0.0064727115,-0.70180297,0.10419932,-0.7183599,0.040120147,0.07312177,0.28965563,0.069370605,0.09223865,-0.009189945,0.031163892,-0.16606662,0.38802326,0.3742726
6,-0.08386779,0.08068796,0.035825517,0.087526105,0.377217,0.04091267,0.066582255,0.01301316,0.05370849,0.041847393,-0.012151726,0.01620537,0.025977198,-0.024246309,0.56041,0.022999894,0.06924288,0.016920792,-0.00041844507,-0.60020226,0.011834814,-0.52122515,0.013592173,0.05838715,0.16932344,0.05568462,0.07512147,-0.014776364,0.018961037,-0.16833666,0.3246271,0.29588753
7,-0.08491892,0.08611637,0.038020104,0.10817152,0.29921544,0.038005427,0.0741646,0.014746789,0.053727034,0.038235515,-0.014129065,0.034496292,0.010546407,-0.039841935,0.33452612,0.03844582,0.07339325,0.023043081,-0.014473603,-0.62623596,0.11537398,-0.49285012,-0.006887409,0.059260078,0.018312031,0.07259568,0.10112659,-0.016856708,0.035213027,-0.22831754,0.44745743,0.21612015
8,-0.079150505,0.08606226,0.034092054,0.11873369,0.28550702,0.039214447,0.07045699,0.019694163,0.035721254,0.014822131,-0.0077445633,0.032712154,0.019641276,-0.034690317,0.21061344,0.044311576,0.07037322,0.016638678,-0.011292985,-0.68508554,0.07832781,-0.42510968,-0.008858717,0.058386892,-0.10729899,0.07086761,0.10550775,-0.01603859,0.033926632,-0.23336598,0.45823133,0.087875806
9,-0.06990181,0.07032304,0.026634498,0.097053744,0.22699758,0.02919045,0.059214447,0.008765689,0.03276562,0.018611532,-0.012690911,0.027067749,0.009223989,-0.038200106,0.26403847,0.029233214,0.05876467,0.016469616,-0.016365437,-0.60242873,0.04149574,-0.35667297,-0.012436036,0.046767022,-0.03336633,0.05965835,0.08562153,-0.014916444,0.024092177,-0.12271161,0.3878253,0.14358206
10,-0.028193804,0.0120783625,-0.0037520789,0.024231412,-0.024652455,0.013431051,0.014413792,-0.007251322,-0.005432662,0.0035122172,-0.009145292,-0.002529846,0.014140971,-0.019745264,0.2196754,-0.017380908,0.008627509,0.0066122576,-0.004132128,-0.2626894,-0.12875284,-0.005393803,-0.0061408095,0.016767718,0.025512075,0.011241191,0.014314391,-0.010543378,-0.010274019,0.00510487,0.06608524,0.25011867
11,-0.02576698,0.0137345595,0.009379716,0.018930135,0.059022862,0.010914871,0.013027576,-0.00016961526,0.013857091,0.0068537975,-0.0072296676,0.0009899355,0.018949274,-0.0118398685,0.2385109,-0.0043768557,0.010972633,0.008855265,0.0056515164,-0.15916397,-0.07246421,-0.08069681,-0.007578386,0.02510543,0.05283953,0.014771221,0.02168435,-0.0057366397,-0.0012491189,-0.07642918,0.05555818,0.27237508
12,-0.026927553,0.014274172,0.012386017,0.019781789,0.073627226,0.012097061,0.014377655,0.002613461,0.017482026,0.008194347,-0.005899695,0.0030319914,0.020683277,-0.008640084,0.20772362,0.0003478555,0.012618322,0.00897051,0.00803786,-0.13150212,-0.042459335,-0.10827506,-0.006936694,0.027125472,0.05421167,0.01584565,0.024327265,-0.004837098,0.002939105,-0.1053188,0.06449373,0.23140772
13,-0.034109995,0.02970313,0.019723998,0.03410077,0.13792078,0.01742005,0.028365096,0.008557197,0.02944767,0.018780027,-0.0048323297,0.010335486,0.01600602,-0.009099234,0.2377438,0.011107162,0.026358105,0.012008013,0.0042277025,-0.20267132,0.026462745,-0.2306963,-0.0015831055,0.03174359,0.08571746,0.026303848,0.037279174,-0.0054776766,0.012712706,-0.11692559,0.13964528,0.21360071
14,-0.037587963,0.02181314,0.017462412,0.029547496,0.15356301,0.016901646,0.019900717,0.0064582215,0.025480969,0.011177465,-0.005242117,0.0067967237,0.02612042,-0.008604241,0.2521311,0.008205811,0.019628229,0.009518022,0.012429782,-0.19574998,-0.0007782912,-0.1838094,-0.007419998,0.03491435,0.021549666,0.022331908,0.035119563,-0.003181879,0.008338173,-0.16377799,0.103676386,0.25436342
15,-0.03324098,0.012730676,0.012512398,0.02072231,0.13412435,0.015022453,0.012960658,0.002540799,0.017238876,0.005935305,-0.0054609436,0.0009552228,0.029014574,-0.0060212035,0.25431943,0.00052783446,0.012480653,0.0064499266,0.014399281,-0.15940684,-0.0452147,-0.13435335,-0.00657581,0.030262878,0.04665682,0.013682651,0.023971569,-0.003785091,0.0012316782,-0.12260749,0.053022314,0.24012807
16,-0.035308465,0.016053472,0.01592714,0.022848899,0.1573923,0.01575824,0.015844792,0.005595531,0.024206731,0.009396235,-0.004942105,0.003905811,0.02920402,-0.0051068584,0.262635,0.0054963757,0.0154381525,0.008016085,0.015768748,-0.153525,-0.015374078,-0.15524341,-0.006941267,0.0336826,0.043250803,0.017406879,0.028982094,-0.0020168787,0.005198696,-0.14576109,0.07132085,0.2818783
17,-0.072320364,0.081804365,0.047638696,0.081266664,0.38267037,0.036481783,0.07021876,0.023686055,0.07573117,0.050474364,-0.006703194,0.025934426,0.017395064,-0.011144114,0.5136544,0.04158991,0.07392347,0.02078682,0.0025195854,-0.4889694,0.19712724,-0.56021416,0.015465859,0.05721594,0.17437981,0.058258843,0.07935333,-0.00651465,0.035537925,-0.17354172,0.3304293,0.23599114
18,-0.10077881,0.14502339,0.065339945,0.17114645,0.5924546,0.064977154,0.11211408,0.05703236,0.07001793,0.022458784,0.0076828212,0.043753587,0.040702287,-0.011480056,0.39478642,0.090951465,0.11630921,0.016321557,0.0011488642,-0.82587194,0.16966458,-0.61314404,0.024837768,0.089194156,0.022323476,0.10065256,0.15161966,-0.017889684,0.059420455,-0.23071197,0.612569,0.10745129
19,-0.03231696,0.0037333868,-0.0010573404,0.019436106,0.0373852,0.01178158,0.0066563757,-0.011863562,-0.0018762607,0.0002285596,-0.013412399,-0.0029748292,0.021029439,-0.025840024,0.25775027,-0.019885885,0.0017736461,0.008478456,0.0030441321,-0.24488707,-0.12005741,-0.020924065,-0.01887137,0.022563832,-0.011526842,0.011390877,0.018512927,-0.0107883755,-0.011057895,-0.094087936,0.051933475,0.3262835
20,-0.024956614,0.007970653,0.007825354,0.01638118,0.060694188,0.009506397,0.011046102,-0.0033107046,0.012253503,0.0066560158,-0.009630262,0.00073766045,0.017051496,-0.014474312,0.22281429,-0.0077795996,0.0070929346,0.01122919,0.0044782143,-0.16077259,-0.03012576,-0.09473755,-0.013551206,0.023002565,0.036708195,0.0136684235,0.020940619,-0.0055082627,-0.000713325,-0.115935884,0.063182,0.27280405
21,-0.050263494,0.054665457,0.029264877,0.07004994,0.19951883,0.02319923,0.0479338,0.01563668,0.037484877,0.019781137,-0.0064255483,0.02384545,0.011482146,-0.019200379,0.123505704,0.032070126,0.046253458,0.016001701,-0.00556759,-0.40328076,0.08974318,-0.326492,-0.008295421,0.04258075,0.025304561,0.0493888,0.07062089,-0.007037257,0.029303653,-0.21577704,0.3145932,0.12853296
22,-0.087224066,0.10790306,0.0547836,0.123792484,0.4294657,0.039298616,0.091800585,0.028347591,0.08151348,0.050936602,-0.01031898,0.045993317,0.0025792157,-0.032623112,0.40152785,0.062848516,0.093441755,0.02786103,-0.017068174,-0.6517703,0.26017267,-0.6153125,-0.0017618295,0.066485144,0.0691437,0.08781776,0.12094048,-0.009299969,0.05424181,-0.23086831,0.5178067,0.21108201
23,-0.080346316,0.087776266,0.038443387,0.10590483,0.35884818,0.03865446,0.07580411,0.017201105,0.05440737,0.03804619,-0.010614015,0.030725872,0.011848799,-0.03193711,0.42437813,0.03691354,0.07530669,0.020380668,-0.012879432,-0.62711376,0.11041371,-0.5306287,0.00060368323,0.05668847,0.09709788,0.068357326,0.094551936,-0.013838588,0.03324857,-0.17371136,0.42161715,0.22473751
24,-0.100790456,0.11449612,0.05231688,0.15436284,0.39668667,0.040099677,0.095911376,0.023884417,0.06740529,0.034116544,-0.014982992,0.057670042,-0.0009222829,-0.05561875,0.22382371,0.07064075,0.09716313,0.027880538,-0.028825399,-0.74729127,0.23699968,-0.5470254,-0.024901062,0.0710393,-0.10088651,0.10290587,0.14834903,-0.017732143,0.059509203,-0.2436648,0.6150156,0.07627319
25,-0.034884825,0.010830271,-0.0051651555,0.019349927,0.014198541,0.016941233,0.0142947575,-0.010336446,-0.0036076189,0.009853769,-0.009995164,-0.007827441,0.019590555,-0.018726949,0.3608049,-0.027370641,0.009194797,0.00501371,0.00043272783,-0.26824698,-0.15193108,-0.047168616,-0.0009345521,0.017939782,0.08659711,0.006514375,0.0060794638,-0.010783899,-0.016410189,0.032334957,0.021357443,0.28623587
26,-0.11288268,0.14478895,0.076797634,0.1815622,0.5162142,0.045874838,0.112318315,0.038485155,0.093808874,0.035070173,-0.012375798,0.06594856,0.00647615,-0.048587818,0.26960173,0.102687456,0.122928835,0.030227251,-0.02276675,-0.81015724,0.32657847,-0.6861325,-0.016826814,0.08817969,-0.10948735,0.12124898,0.17859109,-0.017192967,0.077430025,-0.35951254,0.6806213,-0.08405416
27,-0.02601279,0.007862018,-0.0059067914,0.017797912,-0.0798332,0.012326337,0.013091348,-0.011017671,-0.006508689,0.007915387,-0.011012751,-0.003149115,0.009598116,-0.022975026,0.20664075,-0.024688093,0.0054119457,0.008183394,-0.0069802986,-0.2052264,-0.12537627,0.0040464033,-0.006844213,0.013388663,0.07448299,0.009307363,0.008602741,-0.012980872,-0.011444774,-0.005105362,0.051332384,0.28029445
28,-0.023127288,0.01649364,0.009512899,0.014902597,0.047309995,0.011245815,0.017887766,-0.0019863786,0.017298069,0.018830858,-0.008701557,2.129702e-06,0.009129517,-0.012962004,0.27628952,-0.010472225,0.014020637,0.011937349,-0.0007848682,-0.13473764,-0.03744858,-0.14470439,-0.00073091674,0.020076128,0.15434824,0.014352212,0.016171223,-0.008499793,-0.00031638145,-0.055509627,0.06391409,0.25010085
29,-0.11401646,0.153041,0.08149672,0.19297802,0.5660433,0.05202803,0.11716755,0.04919953,0.09132296,0.0272424,-0.0050830645,0.067744896,0.016248574,-0.038831253,0.20004264,0.11600742,0.12862729,0.026470775,-0.017189542,-0.8238671,0.31912267,-0.7015845,-0.009922827,0.09437753,-0.12431415,0.12501815,0.18802606,-0.016546765,0.083995126,-0.39037105,0.70058995,-0.19159025
30,-0.025556326,0.0068931878,-0.0036703537,0.016455082,-0.018412443,0.010427605,0.0126230195,-0.010508504,-0.0025782732,0.009515651,-0.012014169,-0.0021161013,0.007559966,-0.023279008,0.22645052,-0.021931427,0.004908851,0.010162804,-0.0077761603,-0.17563608,-0.101807214,-0.023275478,-0.00978001,0.014314321,0.09607699,0.01095738,0.011610803,-0.011839583,-0.008693096,-0.014709325,0.0670379,0.31336132
31,-0.023565816,0.01643221,0.008997324,0.020386854,0.06378418,0.011146057,0.01819685,-0.001372025,0.012386283,0.013622107,-0.008800114,0.0010764098,0.008718963,-0.01376481,0.21607514,-0.006815784,0.013897619,0.012290957,-0.0032803512,-0.1665426,-0.020940214,-0.14747056,-0.0041773673,0.019670073,0.12263703,0.016200293,0.02114928,-0.009183136,0.002489129,-0.07982809,0.09981566,0.20153382
32,-0.039988633,0.03997712,0.022660038,0.04194999,0.17447877,0.020062033,0.036615167,0.011051809,0.03547119,0.027447937,-0.005688144,0.013921841,0.011004465,-0.013240558,0.25751886,0.014353102,0.03384896,0.014811491,-0.0007286257,-0.23972066,0.041211996,-0.25236705,0.0006037056,0.03522449,0.1363947,0.03455649,0.045675986,-0.007450135,0.017859956,-0.11014249,0.19862215,0.25689432
33,-0.049454544,0.05202736,0.027043661,0.06578506,0.17540725,0.024066156,0.04910289,0.00927537,0.03691223,0.028119205,-0.008940423,0.022934457,0.0026311963,-0.02367507,0.27224576,0.022666197,0.04686696,0.01937535,-0.012173932,-0.37903455,0.13423724,-0.37752822,-0.0033143526,0.03553724,0.06658972,0.044702485,0.06323334,-0.013917386,0.025684837,-0.10317688,0.29077536,0.09263896
34,-0.03032175,0.017340483,0.003700677,0.028271586,0.003255937,0.014064994,0.020053515,-0.0011436059,0.005775717,0.012335314,-0.007544411,0.007480803,0.0075428747,-0.019887077,0.10365323,-0.0044966866,0.013896693,0.009673083,-0.005991243,-0.1733387,-0.051686283,-0.04114768,-0.007975107,0.020218583,0.05605959,0.020272946,0.02618808,-0.011529095,0.0039335415,-0.053930562,0.13148002,0.21626249
35,-0.061233833,0.07410361,0.038084947,0.08428061,0.31448445,0.028725311,0.062457204,0.019667976,0.052901477,0.033869572,-0.00706415,0.028368954,0.0065085976,-0.021454083,0.29672432,0.040112425,0.06333975,0.018966047,-0.010217624,-0.47487986,0.12688886,-0.44737107,0.001343514,0.048215713,0.106925525,0.059534084,0.08237175,-0.010171709,0.035250947,-0.15906073,0.37006402,0.14518918
36,-0.02103903,0.0049481993,-0.004911613,0.018497521,-0.05541466,0.009685733,0.011306444,-0.007876667,-0.009338009,0.0046226974,-0.009178034,0.0005370855,0.004854914,-0.019799585,0.0636638,-0.015317187,0.0036938963,0.008494369,-0.009647909,-0.1551765,-0.07717814,-0.0028739828,-0.009781013,0.010300146,0.035347283,0.0102935955,0.012946956,-0.012055978,-0.0037793717,-0.03706284,0.086705595,0.15709816
37,-0.011939744,0.0052075684,-0.0009446025,0.016069097,-0.028532239,0.005593044,0.010312207,-0.0031650376,-0.0052705915,0.0028938956,-0.005958192,0.0034887881,0.0007210121,-0.014699678,-0.011475372,-0.0068812,0.0035244336,0.007921661,-0.009696294,-0.09173893,-0.052239247,-0.018433671,-0.010278233,0.008684121,0.044556297,0.011235509,0.015013336,-0.008328753,0.0017775502,-0.033380784,0.090906225,0.094320536
38,-0.018168857,0.01517985,0.009042666,0.01202316,0.11403496,0.009263002,0.01601895,0.003942781,0.017325932,0.017541975,-0.0033810914,0.0019626694,0.007283691,-0.0044876435,0.22681636,-0.0014242972,0.013033972,0.008243584,0.00069164194,-0.07324618,-0.023241775,-0.13123938,0.0023293695,0.017224567,0.13637537,0.012861916,0.01462878,-0.0025241578,0.003726541,-0.006796635,0.058572672,0.20949388
39,-0.023304693,0.015785381,0.009576414,0.017520266,0.098068565,0.01161485,0.016734585,0.0034319984,0.013950996,0.014271061,-0.004440829,0.002465266,0.010510059,-0.0058949897,0.17808802,0.0005738688,0.014247043,0.008171009,0.0008173937,-0.095985115,-0.021495346,-0.117596515,0.0014714998,0.019116165,0.12074175,0.014092395,0.018841509,-0.0064397156,0.00510673,-0.04554133,0.08513564,0.14292136
40,-0.025755994,0.017524447,0.011063303,0.018624395,0.106301896,0.012171472,0.01816543,0.0044094636,0.018213084,0.017081419,-0.004640479,0.0046897577,0.0100913765,-0.0069843307,0.18148604,0.0028497211,0.015720494,0.008949431,0.0015531244,-0.09059341,-0.004071798,-0.114125736,0.0006378758,0.021160062,0.11921578,0.016544906,0.02190733,-0.0061020777,0.0071142092,-0.055168852,0.09845099,0.18168008
41,-0.026435547,0.016908994,0.010927482,0.018568221,0.108633146,0.012421267,0.01811138,0.0037191142,0.01779149,0.017087629,-0.0051416736,0.004241497,0.010431365,-0.007293882,0.1856484,0.0019314488,0.015523279,0.009109944,0.0015322377,-0.092021696,-0.0012610026,-0.119406655,0.00040376556,0.021082519,0.12736483,0.01613245,0.021603117,-0.0066130743,0.006826957,-0.060462505,0.099981025,0.17780243
42,-0.027466124,0.015312239,0.010698006,0.015096861,0.11714756,0.012900709,0.016803505,0.0023521024,0.018164178,0.01839285,-0.005564809,0.0017109464,0.012654159,-0.006046944,0.23146224,-0.0012721841,0.01480494,0.008281783,0.0035212508,-0.07660106,-0.017762488,-0.12610978,0.0028011652,0.021089176,0.1605404,0.013327035,0.017478602,-0.007122226,0.0041037346,-0.044134054,0.07723886,0.18472606
43,-0.031576384,0.02537072,0.013791644,0.031144414,0.11968984,0.015787758,0.026337132,0.00478274,0.018729232,0.019523941,-0.006046348,0.009232394,0.0069190958,-0.011727725,0.13644856,0.007533716,0.022922494,0.010779399,-0.004091657,-0.14881742,0.015154662,-0.1864049,0.00056638935,0.023246812,0.14658067,0.023187857,0.031815942,-0.010606193,0.012313401,-0.08994422,0.1650557,0.12749091
44,-0.036229704,0.034271706,0.01696755,0.040643755,0.19326349,0.019828953,0.031084053,0.011010334,0.022074062,0.017094143,-0.003001157,0.009839541,0.013179839,-0.0085107675,0.20296864,0.014111411,0.028864885,0.009988974,-0.00016384292,-0.23737237,0.023594143,-0.19892748,0.003736633,0.029315915,0.11310507,0.027778732,0.04004545,-0.008783485,0.014229943,-0.07753077,0.1932151,0.16320956
45,-0.062632754,0.0764214,0.0387633,0.088292204,0.31513867,0.027672393,0.067656316,0.020828212,0.05942809,0.042808425,-0.009019047,0.03752476,-0.0053119534,-0.028210925,0.2088805,0.04656889,0.06525052,0.02476023,-0.017533367,-0.45767355,0.21859267,-0.47087893,-0.005503804,0.04778748,0.07649835,0.0681404,0.092245266,-0.009578819,0.04470048,-0.21629834,0.4346937,0.24532248
46,-0.10559372,0.13038592,0.061870527,0.17274745,0.55202454,0.047796056,0.099814765,0.04012147,0.06481737,0.015223273,-0.005063698,0.053037923,0.020321995,-0.036041506,0.2156049,0.093328185,0.107717834,0.02059962,-0.015365758,-0.8082385,0.23068649,-0.61509365,-0.011015708,0.08122991,-0.134241,0.106581174,0.16193332,-0.0150159,0.06566887,-0.32735422,0.6489269,-0.08341341
47,-0.05143646,0.053172324,0.015408464,0.066586405,0.2105064,0.023503155,0.050346367,0.0039509954,0.027134938,0.03035827,-0.012521771,0.018610017,-0.002161398,-0.032648645,0.2917458,0.010370241,0.043203622,0.019069096,-0.01972908,-0.46796602,0.045425944,-0.37601957,-0.006184004,0.032223355,0.08430817,0.046279687,0.058445092,-0.011259177,0.016522968,-0.13708396,0.31018212,0.3819856
48,-0.058473982,0.06300949,0.023809029,0.0819744,0.23226655,0.02579873,0.059737712,0.009605793,0.036444064,0.03302613,-0.0125221135,0.028269598,-0.0038000692,-0.035683498,0.21955709,0.023631478,0.052554905,0.023211477,-0.022361482,-0.4993057,0.1131005,-0.42098746,-0.012227057,0.039902393,0.053409547,0.058439262,0.077588126,-0.011669616,0.02905904,-0.1818601,0.3890364,0.29900315
49,-0.032083817,0.014259404,-0.0020848538,0.03015394,0.039278723,0.015263929,0.02023588,-0.0052576014,-0.0042798594,0.0088672,-0.009324681,0.0018965281,0.010569716,-0.021805003,0.17294818,-0.014415313,0.011347607,0.00972218,-0.008765088,-0.2498755,-0.1003997,-0.09070383,-0.009918172,0.018784575,0.07327668,0.017226433,0.0220748,-0.0109532075,-0.002756818,-0.036139768,0.12509322,0.23297204


==> images/rnn_examples/8/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.0051806555,0.00815775,0.0046123085,0.009482461,0.03777332,0.0022357877,0.006794092,0.0032498115,0.0062991553,0.0029767288,-2.2571523e-05,0.0050799106,-0.000788081,-0.0024011934,-0.0006537815,0.006867172,0.006309708,0.0017371032,-0.0017304786,-0.03783525,0.015309804,-0.04609009,-0.0013213272,0.00516921,0.010681945,0.00801157,0.011136706,-0.00046937697,0.005564439,-0.018104158,0.05629991,0.026300564
1,-0.017332865,0.02314632,0.014166513,0.024837328,0.055907547,0.0071416833,0.018672435,0.007326134,0.019548098,0.009649,-0.0015289612,0.0110869715,0.00024870565,-0.0054842755,0.039125964,0.016429245,0.01837373,0.0051941965,-0.0034612871,-0.11233215,0.05839637,-0.13370214,-0.0008361245,0.0150377685,0.01638824,0.02098939,0.029380139,-0.0010296175,0.013328084,-0.05734724,0.13688073,0.04240717
2,-0.021573571,0.026004897,0.014133839,0.028360808,0.06419592,0.009312022,0.021935433,0.00650089,0.02135238,0.013558417,-0.0031160126,0.010546085,0.0004997509,-0.007720366,0.08646686,0.014446118,0.021258058,0.0071397093,-0.0044524637,-0.13869011,0.06292162,-0.16827928,-0.00013254619,0.01676254,0.021286672,0.02260566,0.030560328,-0.0018263981,0.012414317,-0.081183866,0.1463542,0.07949495
3,-0.01947604,0.018007113,0.007818556,0.024669198,0.051116344,0.00799835,0.016187279,0.002551489,0.010519743,0.0071839476,-0.0039129932,0.007229694,0.0021291194,-0.009729268,0.063863784,0.00745868,0.014673813,0.00583644,-0.0047125025,-0.14118429,0.024138613,-0.11248641,-0.0037716734,0.013194536,-0.0005119638,0.01729778,0.024253288,-0.0034508237,0.007357367,-0.06817341,0.1244035,0.0710053
4,-0.021250838,0.02289107,0.0107482355,0.028415378,0.052748367,0.009467472,0.020416876,0.0044772658,0.014698214,0.009960009,-0.0037034107,0.00952301,0.0015043998,-0.009792146,0.08537208,0.010663683,0.018380886,0.0069179647,-0.005821303,-0.17102025,0.034390524,-0.14987358,-0.002346361,0.015724441,0.012823942,0.021244818,0.029109586,-0.0037391183,0.0100252405,-0.08242597,0.14176752,0.09347651
5,-0.031375654,0.03733844,0.01879884,0.038417183,0.056600228,0.016388146,0.030519836,0.00922804,0.027359698,0.017970765,-0.0029618442,0.00896846,0.008368189,-0.00609988,0.1366353,0.015822778,0.030616214,0.007804109,-0.0013785079,-0.19714104,0.04139049,-0.20998812,0.0076217693,0.02444264,0.032054346,0.026475905,0.035539202,-0.00385619,0.011631889,-0.107552744,0.15474395,0.11390913
6,-0.033536453,0.03587105,0.017714981,0.03817483,0.06264284,0.017269306,0.029829234,0.007396,0.025887212,0.018298808,-0.0041546426,0.008152377,0.010065852,-0.008307766,0.15455182,0.012769505,0.029734738,0.0077509335,-0.0007725974,-0.19743222,0.021882093,-0.2084346,0.006641703,0.025308296,0.035301235,0.025823923,0.03456167,-0.0051875813,0.009744145,-0.11466556,0.14582421,0.12120539
7,-0.032397144,0.033532638,0.017316068,0.038394235,0.049104683,0.016249776,0.02924654,0.006463844,0.024187027,0.016907467,-0.004867192,0.011646522,0.0071288636,-0.011858685,0.14702612,0.013488574,0.02725918,0.008830719,-0.003582824,-0.21192151,0.03773301,-0.20921934,0.0015826034,0.024975657,0.02075962,0.02849302,0.038760487,-0.0060205734,0.012079309,-0.13331078,0.1638825,0.12203741
8,-0.031997334,0.03358541,0.016553724,0.041884527,0.045778695,0.016333355,0.028946366,0.007230382,0.020000005,0.0114247985,-0.0039683203,0.013135795,0.007862947,-0.012762142,0.11261019,0.015238711,0.026348189,0.008082133,-0.0042999554,-0.23953223,0.035109155,-0.18584113,-0.0010862148,0.025097933,-0.0020998993,0.030055108,0.04263771,-0.0063687763,0.013138021,-0.13785216,0.18578492,0.095525704
9,-0.029807461,0.030459348,0.014211953,0.039933786,0.043257352,0.014330561,0.026522914,0.0053711426,0.017007591,0.009627789,-0.004628754,0.012488886,0.005892602,-0.014044986,0.107216895,0.013208999,0.02412124,0.0076334495,-0.0057907416,-0.2378428,0.02602857,-0.16728759,-0.0031154808,0.022538956,-0.0055239075,0.027969522,0.039739836,-0.0063251085,0.011435622,-0.124495104,0.17787395,0.09167601
10,-0.022687672,0.018952591,0.0061736116,0.028043598,0.019266369,0.010770894,0.017408159,0.0010761684,0.0072993073,0.005821923,-0.004672766,0.0056700646,0.006482838,-0.012238946,0.098633006,0.0026221196,0.0151388915,0.0055176076,-0.0039606313,-0.16384424,-0.02006179,-0.07239996,-0.0031461834,0.015606483,0.0035221202,0.01689486,0.023589002,-0.005849391,0.0032902902,-0.06392004,0.11567328,0.102475286
11,-0.017764168,0.012965962,0.0054086633,0.018941687,0.022389192,0.008085493,0.011966872,0.0004979432,0.0071017994,0.0046032397,-0.004129154,0.0030708823,0.007911673,-0.009084066,0.10422174,0.0002263629,0.01034356,0.004953386,-0.00058585894,-0.12070171,-0.02770917,-0.054349158,-0.0034603237,0.013999593,0.01397476,0.012120703,0.017164929,-0.004338312,0.0013170332,-0.054040223,0.070938215,0.11685358
12,-0.015520218,0.010018516,0.005774964,0.014415724,0.027245589,0.0070139505,0.009538848,0.0008935247,0.007898962,0.0043218588,-0.0035128132,0.0022799408,0.009041509,-0.00667245,0.10083606,0.00019959059,0.008276856,0.0046954886,0.0016893538,-0.09378994,-0.024150036,-0.05257036,-0.0034387305,0.013683386,0.01940418,0.009988549,0.014586133,-0.0033543895,0.0013749754,-0.055733163,0.050652068,0.11644696
13,-0.01571465,0.012009966,0.0077053327,0.015175101,0.038218036,0.007638273,0.01150331,0.0024845058,0.011080927,0.0066652014,-0.002875968,0.0036440378,0.008333683,-0.0054261554,0.109122835,0.002762013,0.0102628125,0.005248004,0.0018579153,-0.096249744,-0.0055563254,-0.08051247,-0.0020452638,0.014443261,0.028204773,0.011347942,0.016266055,-0.002965855,0.0037424183,-0.062230468,0.05825763,0.11600914
14,-0.017054483,0.011389305,0.00817403,0.014920539,0.05017385,0.007946805,0.010649563,0.002822866,0.011873544,0.0060781785,-0.0027183907,0.003489166,0.010549145,-0.0048251348,0.10991105,0.0033959032,0.009917813,0.004967771,0.0039717327,-0.09464023,-0.0028788163,-0.081608914,-0.0028325524,0.01578987,0.018225452,0.0111943735,0.016791701,-0.0022600659,0.0038896916,-0.074497536,0.05456665,0.11736976
15,-0.01689256,0.008943084,0.0072061718,0.012823459,0.054900367,0.00771499,0.008603742,0.00205326,0.0102820955,0.0045278543,-0.0027228796,0.0019798314,0.012455162,-0.0039392635,0.11017859,0.0018456499,0.008135795,0.0040947585,0.005551452,-0.08590385,-0.012449905,-0.07129468,-0.0030638438,0.01542706,0.019409677,0.00902372,0.014371951,-0.0020715585,0.0022361607,-0.071027696,0.040351685,0.116519794
16,-0.017149288,0.0084647,0.0075560734,0.01212851,0.060281493,0.0077276938,0.008228411,0.0024043815,0.011171356,0.004585568,-0.0025746166,0.0019534181,0.01339033,-0.0032297175,0.11496462,0.002292842,0.0078748185,0.004032129,0.0066503943,-0.08086111,-0.009947412,-0.07170109,-0.0032390752,0.016027719,0.019569047,0.008835982,0.01436682,-0.0015290716,0.0023858526,-0.07588649,0.03733741,0.12591487
17,-0.023472678,0.02188333,0.014998241,0.023010837,0.059326444,0.011825669,0.019454125,0.006318559,0.02286977,0.013593481,-0.0026771645,0.006977291,0.010391367,-0.0039036816,0.16614221,0.010242788,0.01929044,0.0067709065,0.0037682645,-0.13175018,0.041992173,-0.15774116,0.0018969115,0.020789612,0.034893256,0.017737238,0.025248222,-0.0021749684,0.00919656,-0.10142251,0.09491731,0.13679947
18,-0.031819995,0.040185053,0.02335903,0.043650694,0.047454663,0.019240536,0.03267307,0.014516442,0.027752,0.011269668,0.0003478524,0.0135094505,0.014057208,-0.0040894262,0.13498469,0.022716444,0.030512426,0.0070747198,0.0020877884,-0.21364658,0.057292316,-0.18222773,0.0058524664,0.02982729,0.017324034,0.03196512,0.04688432,-0.0048051546,0.017284721,-0.11958409,0.18769053,0.103763305
19,-0.024812557,0.022205036,0.011116635,0.029748408,0.042993803,0.0131611135,0.018921256,0.005002429,0.0133850165,0.0059381975,-0.0031253975,0.0059809317,0.012392907,-0.0086422395,0.11160513,0.0069929636,0.017442035,0.0056568463,0.0018145782,-0.14214163,-0.00394495,-0.0807041,-0.0015455637,0.020753901,0.004603741,0.018722069,0.02799234,-0.005176757,0.0061536827,-0.08375257,0.12147526,0.123371474
20,-0.018506976,0.013018142,0.007470157,0.01895906,0.033977307,0.008902672,0.012148347,0.0016719721,0.009687342,0.00459852,-0.003926619,0.003158194,0.010365167,-0.007882139,0.109588526,0.0015623278,0.010433757,0.005600521,0.0020048716,-0.11073708,-0.009352354,-0.06228276,-0.0041190563,0.016007485,0.010956206,0.012726901,0.019117247,-0.003932883,0.0028513465,-0.075324364,0.07486425,0.13015962
21,-0.019605294,0.018043805,0.0106419325,0.023597168,0.041394655,0.009469982,0.01641908,0.0042523947,0.013414331,0.0067179576,-0.0032658838,0.0071249437,0.007638733,-0.00785126,0.09500811,0.007700174,0.014516893,0.0064331917,-0.00032637446,-0.1484504,0.017215705,-0.10438419,-0.0037046182,0.017510591,0.010731651,0.01772583,0.025694264,-0.0034603518,0.0081019895,-0.099788785,0.10964971,0.11738919
22,-0.025363993,0.028942646,0.017554682,0.033222422,0.041972212,0.012478537,0.025815284,0.007544246,0.023926664,0.013775249,-0.0035478133,0.0134979375,0.004150897,-0.009769203,0.121448845,0.015480995,0.023271153,0.009107622,-0.0038577628,-0.18896219,0.06917691,-0.1729127,-0.0019499892,0.022393959,0.012896234,0.027481163,0.03831782,-0.0035093992,0.015126055,-0.13135597,0.16184509,0.12581427
23,-0.028847896,0.032083686,0.017524898,0.037805215,0.048870724,0.014492858,0.028649667,0.0073269773,0.023938011,0.015042162,-0.003983711,0.0135284895,0.0046748263,-0.011317856,0.13009389,0.0149960965,0.026115097,0.009047105,-0.0047795097,-0.19967377,0.05736345,-0.190943,-0.00080590654,0.023476692,0.017438175,0.028749693,0.039746586,-0.0046866382,0.014345465,-0.13068369,0.17377223,0.119181156
24,-0.030330263,0.034004625,0.019918932,0.041367672,0.038362,0.014429143,0.030575717,0.0076689236,0.025093574,0.013691994,-0.0045802984,0.018616071,0.0019867686,-0.014815079,0.117852874,0.01850981,0.026425514,0.010030607,-0.00829128,-0.23276289,0.07931362,-0.2079976,-0.004799419,0.025316566,0.0024155676,0.035068113,0.049386628,-0.005585361,0.018355545,-0.14818883,0.20163126,0.11067232
25,-0.025899738,0.021857634,0.008752425,0.030490441,0.028651606,0.012144824,0.020504888,0.0018075325,0.012229533,0.009787541,-0.0050551235,0.007585809,0.0058978884,-0.013031046,0.1308466,0.0033479454,0.01808919,0.0064911554,-0.0042255092,-0.1510356,-0.0023806025,-0.089246616,-0.0029422475,0.017754832,0.020624768,0.019644862,0.027003378,-0.0056866473,0.005636866,-0.0655139,0.13568845,0.115590684
26,-0.029508265,0.03391964,0.021165254,0.039584123,0.030508658,0.01382865,0.02880115,0.0076341066,0.025011038,0.011042076,-0.0042972825,0.01736559,0.003942999,-0.013463873,0.13884819,0.018305495,0.025538063,0.00914691,-0.0066207033,-0.24124902,0.07044516,-0.15934174,-0.004033905,0.025552558,0.00852552,0.03430966,0.049281213,-0.0056863218,0.017959004,-0.12134141,0.19341956,0.113635786
27,-0.023097785,0.020875711,0.009107284,0.029004803,0.0049661254,0.01069536,0.019187218,0.0016784696,0.011343972,0.007894741,-0.005129831,0.0080834525,0.004448715,-0.013252644,0.10551187,0.0039798324,0.016632875,0.0067938347,-0.0051680133,-0.14060198,-0.0005414537,-0.0585517,-0.003970755,0.016713956,0.021221768,0.019814925,0.027384298,-0.0062755016,0.0066964827,-0.059493717,0.13947278,0.11674694
28,-0.017227061,0.014551585,0.006896277,0.018342005,0.012169179,0.008109827,0.014010442,0.00034868426,0.009934574,0.008568263,-0.004705809,0.004028764,0.0044700424,-0.009818469,0.121909924,-0.0006122684,0.011821364,0.006351047,-0.0027694553,-0.103598475,-0.009672378,-0.06377534,-0.0021603997,0.013284809,0.04619699,0.013432755,0.017640293,-0.005217501,0.003212141,-0.0479287,0.08275062,0.12345226
29,-0.02670926,0.03306371,0.021667494,0.0372871,0.030078428,0.013350931,0.02733726,0.00902603,0.023941932,0.009066271,-0.002847683,0.016312996,0.0053272503,-0.010623487,0.11699074,0.018957471,0.02434047,0.008406826,-0.0048549785,-0.22008555,0.06513236,-0.13664588,-0.0025633608,0.025058703,0.025122376,0.03274192,0.04766862,-0.0054063518,0.018524513,-0.10563863,0.18572897,0.10458266
30,-0.021191591,0.02000387,0.009815225,0.027109778,0.018003272,0.009939379,0.018146573,0.0025951075,0.011616278,0.0071978634,-0.004546545,0.0077438853,0.0046653594,-0.011672004,0.10136708,0.004984627,0.015723065,0.0068637086,-0.004425631,-0.12698364,0.0031955617,-0.057850152,-0.0038480177,0.01660674,0.032757677,0.019259542,0.027102197,-0.005827386,0.007611186,-0.055871375,0.13600256,0.12076058
31,-0.016288303,0.013968986,0.007125402,0.018500062,0.021446077,0.007667238,0.013478881,0.000953206,0.00884755,0.0069071865,-0.0044044945,0.0041218917,0.0044626477,-0.009152177,0.103992246,0.0008095765,0.011181069,0.006454659,-0.0030073572,-0.10399187,-0.0036539608,-0.06396824,-0.0029248206,0.013092211,0.043588527,0.013602571,0.01870068,-0.005138076,0.0043384284,-0.051555764,0.090746954,0.11386634
32,-0.017210586,0.016134404,0.009042514,0.018724246,0.038605813,0.008500721,0.015214765,0.0030575488,0.012889597,0.009917559,-0.0034793406,0.00538862,0.0048260554,-0.0075136074,0.11633775,0.003768789,0.013191827,0.0067513622,-0.0016523936,-0.107068434,0.0084475335,-0.09081881,-0.0012624227,0.014858548,0.049807057,0.015013389,0.02015981,-0.004275703,0.0063399943,-0.05943733,0.09051628,0.12343231
33,-0.018995658,0.019020911,0.010892345,0.022928251,0.039957803,0.009559853,0.018247603,0.003520317,0.014854163,0.011216879,-0.0036564786,0.008011295,0.002955663,-0.008753751,0.12408053,0.00672892,0.01612182,0.00780996,-0.0036415274,-0.13708122,0.036738053,-0.13093385,-0.0013183712,0.015416566,0.036777258,0.017750002,0.02450921,-0.0052199014,0.00890185,-0.06261393,0.11091385,0.101717144
34,-0.016861636,0.013701448,0.0063066795,0.018607166,0.021475451,0.008233825,0.014045014,0.0015246667,0.008824277,0.008643336,-0.0036637397,0.005808805,0.0033112117,-0.009171006,0.086549625,0.0023126358,0.011501461,0.006261649,-0.0032776755,-0.10432602,0.0042763683,-0.07321113,-0.0025635634,0.012607893,0.030102089,0.013758754,0.018526228,-0.0054099774,0.005369304,-0.04691816,0.088680126,0.1041544
35,-0.020766176,0.022217248,0.012078762,0.025958158,0.043556873,0.010249843,0.020181619,0.004963833,0.016387444,0.0116636185,-0.0032424063,0.0093593495,0.0030684315,-0.008772662,0.10760044,0.00958694,0.018199567,0.0073694116,-0.0039159544,-0.15079889,0.033021875,-0.13251655,-0.00087638263,0.016958768,0.031987973,0.020312889,0.02778576,-0.0048060026,0.01043237,-0.07113369,0.12687288,0.10224742
36,-0.015879758,0.012611575,0.0048050806,0.018339965,0.012908026,0.0076508187,0.013152106,0.0006840476,0.005979513,0.007098233,-0.003907756,0.004828774,0.002747441,-0.009343925,0.064139664,0.001207365,0.010449092,0.0058054826,-0.004342618,-0.10327812,-0.0042386437,-0.06192825,-0.0028210557,0.011098945,0.02247291,0.012720839,0.017093983,-0.005401822,0.0043488657,-0.044690605,0.08931612,0.08885046
37,-0.0107558975,0.0074728117,0.0021540688,0.012938817,-0.00024923228,0.005166829,0.009018422,-0.0004269216,0.0016715785,0.0042277407,-0.0033835128,0.00325272,0.001543477,-0.008171382,0.031153942,-0.0010555638,0.005984281,0.0048258225,-0.0045363964,-0.074564286,-0.015308008,-0.036465116,-0.0038795623,0.007629417,0.022184864,0.009071374,0.012150978,-0.004711593,0.002574202,-0.032131217,0.066705376,0.0723078
38,-0.009884081,0.0075345114,0.0033172907,0.0095988745,0.024328917,0.00488177,0.008500081,0.0007577312,0.0051278933,0.006446294,-0.002537539,0.0021077734,0.0025727917,-0.0052124453,0.06949842,-0.000888335,0.0062643234,0.0044628168,-0.0020959019,-0.055505756,-0.013546332,-0.04999869,-0.0013720349,0.00807731,0.042656228,0.007707221,0.009684839,-0.0029834458,0.0021904383,-0.01961769,0.047288008,0.088715136
39,-0.010616568,0.007620906,0.004030636,0.00908329,0.032735758,0.005280303,0.008349733,0.0012164891,0.0060128192,0.00671866,-0.0023487492,0.001659853,0.0038701962,-0.004032375,0.0774657,-0.00030008648,0.006589428,0.0042444537,-0.00084248366,-0.050799467,-0.012111823,-0.053655718,-0.00031805178,0.008732667,0.048125282,0.0073239054,0.009468526,-0.0030643244,0.0023337011,-0.022283709,0.044032864,0.08170486
40,-0.011523483,0.008055258,0.0047414238,0.009072339,0.037843786,0.0056031756,0.008596117,0.0016783635,0.0074769547,0.0075288448,-0.0022983945,0.0019808568,0.004401941,-0.0036988962,0.08364906,0.0005481265,0.0070841378,0.0043193353,-3.7874557e-05,-0.04690886,-0.007037651,-0.054456223,-1.7344315e-06,0.009539961,0.0510316,0.007711956,0.010087381,-0.0030151901,0.002889557,-0.026465561,0.04564908,0.08691104
41,-0.012151614,0.008128,0.005063846,0.009063583,0.04082368,0.0058287536,0.008712501,0.0017409072,0.008107588,0.00793759,-0.002397351,0.0020308197,0.004752064,-0.0036132704,0.087507464,0.000744761,0.0072889747,0.0043981215,0.00035693316,-0.04507251,-0.0037992664,-0.056079037,9.7424774e-05,0.00992722,0.054092605,0.007807621,0.01032482,-0.003117552,0.0030931528,-0.030074017,0.046868395,0.08869501
42,-0.012811384,0.007846007,0.005177266,0.008310214,0.04476288,0.00609235,0.0085109705,0.0014490965,0.00854747,0.008502361,-0.0025676726,0.001435378,0.005492586,-0.0032944186,0.09945297,5.8144673e-05,0.0073032444,0.004247391,0.0010450939,-0.04057234,-0.0063649346,-0.058437705,0.00073715206,0.0101625305,0.062951304,0.0071841553,0.0094566345,-0.0033095987,0.0025359858,-0.028009364,0.04182135,0.09132382
43,-0.013635816,0.009770068,0.005931939,0.011300682,0.04296831,0.0067578647,0.01041552,0.0018356561,0.008732249,0.00885554,-0.002684363,0.0029483046,0.0043726447,-0.00435913,0.08708761,0.0018002347,0.008842248,0.0047019315,-0.00047311728,-0.054697298,0.0006855945,-0.07445948,0.0004883629,0.010595185,0.06406841,0.009144414,0.012326349,-0.004156006,0.00418751,-0.038858715,0.060426727,0.08316887
44,-0.015369746,0.012993895,0.0071501625,0.015215453,0.05314884,0.008100839,0.012604978,0.0035221104,0.009760986,0.008502207,-0.002042307,0.0038693023,0.0053652497,-0.004164034,0.090104,0.0042342423,0.011112199,0.004784218,-0.00027483838,-0.08019561,0.0062192027,-0.08261364,0.0011241536,0.012365902,0.05353541,0.011324878,0.015867237,-0.0041665514,0.0054761944,-0.04175649,0.07770983,0.08109989
45,-0.019515408,0.021385387,0.012422285,0.024036426,0.04964637,0.009728481,0.01994536,0.0059453454,0.017809613,0.01330035,-0.002830446,0.01035941,0.0013554501,-0.0076172994,0.10077913,0.011331541,0.017536731,0.007828823,-0.004059669,-0.12449782,0.056529444,-0.14082086,-0.0006278399,0.016396845,0.042366743,0.02065259,0.02814326,-0.004001257,0.012362651,-0.07983318,0.13451393,0.10139343
46,-0.028331,0.03398619,0.020322636,0.03996446,0.045273528,0.013965915,0.028326642,0.010299435,0.022773795,0.0092572,-0.0022451947,0.016575584,0.004925988,-0.009999297,0.0831084,0.021430295,0.025443023,0.008157988,-0.005237785,-0.21978574,0.0757247,-0.17311822,-0.0023072413,0.024730405,0.014368248,0.033178136,0.048439883,-0.0048354506,0.019229872,-0.11763496,0.20430973,0.07055775
47,-0.02547985,0.028495042,0.013429103,0.035908103,0.048446596,0.0124896355,0.025465483,0.006242635,0.017272424,0.011529806,-0.0039369585,0.012414554,0.0019795753,-0.012177697,0.096649684,0.0130186835,0.022451622,0.008452434,-0.007146192,-0.18637796,0.045877766,-0.15767029,-0.0025138387,0.019648835,0.02063671,0.026746646,0.036961015,-0.004973779,0.01300705,-0.11103163,0.18050744,0.11142776
48,-0.024059046,0.026248896,0.012056664,0.03334094,0.043977726,0.011624968,0.024778333,0.0049942303,0.016455265,0.012803818,-0.0045453715,0.012442197,0.00010415544,-0.013116803,0.09929402,0.010932319,0.020773731,0.009333782,-0.0085073635,-0.18719366,0.049172837,-0.17196971,-0.0037082657,0.018336874,0.018736089,0.026094547,0.035193857,-0.004920617,0.01242972,-0.11762416,0.17008278,0.1273401
49,-0.020192275,0.016942354,0.005502917,0.025132107,0.03190634,0.00966776,0.017653022,0.0013524287,0.0072900485,0.008680453,-0.004591776,0.0066945613,0.0026111118,-0.012012024,0.08516916,0.002159352,0.013609201,0.0070775454,-0.006429968,-0.13928577,-0.002797927,-0.10144801,-0.0042856648,0.013810977,0.024446305,0.017297927,0.023013612,-0.0051500946,0.00555806,-0.07189811,0.1226816,0.119737685


==> images/rnn_examples/8/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4682134,0.4717565,0.4847018,0.4700974,0.39661565,0.47976628,0.47486043,0.47754702,0.481476,0.47899824,0.47749075,0.48201802,0.48209542,0.47064537,0.34968966,0.46294996,0.46596232,0.48133147,0.482764,0.38768545,0.4824535,0.4129424,0.4717981,0.47956795,0.3640603,0.48079658,0.48107198,0.47641551,0.48360196,0.4447486,0.5398958,0.38557434
1,0.4272738,0.43846038,0.46544307,0.4350187,0.2315857,0.45293516,0.44436133,0.44780216,0.45857552,0.45095503,0.44806027,0.45917726,0.45822102,0.43399784,0.16480678,0.42031035,0.42536905,0.45802686,0.45899045,0.22929934,0.42738366,0.3117901,0.43662068,0.45301616,0.1624572,0.45637685,0.4568056,0.44320896,0.46104577,0.37862206,0.5818589,0.19784322
2,0.4501095,0.4576388,0.4745099,0.4597351,0.27289227,0.46672857,0.4626606,0.46249864,0.4695476,0.46463287,0.46378693,0.47030267,0.47057566,0.45551726,0.22568707,0.44805196,0.45056066,0.47095516,0.46999994,0.23534524,0.44144508,0.37592706,0.45655927,0.46567914,0.2251791,0.46772757,0.46706787,0.45839584,0.47103238,0.42223045,0.5463154,0.2515092
3,0.4760942,0.476033,0.4853532,0.47949547,0.40413347,0.48200142,0.4796241,0.479289,0.48321742,0.4809707,0.48022205,0.48299775,0.48459226,0.47562048,0.3622545,0.46494272,0.47085893,0.48363754,0.48462373,0.38996848,0.47177944,0.41533008,0.47735125,0.4803264,0.36197573,0.481713,0.48045084,0.47868326,0.48494458,0.4521676,0.5276966,0.36711183
4,0.44631124,0.45199126,0.47191742,0.45371658,0.2854618,0.46370122,0.45801726,0.45907727,0.46665153,0.4617694,0.45998517,0.46708035,0.46798506,0.45011067,0.2292943,0.4385241,0.44345212,0.46750924,0.46815985,0.2541136,0.44664463,0.3621825,0.45236355,0.462354,0.23254038,0.46461856,0.46382084,0.4560614,0.4692495,0.4091111,0.5568368,0.25702864
5,0.45337692,0.4661442,0.47754472,0.46959555,0.1999395,0.46771017,0.46923184,0.46298298,0.4743944,0.46529293,0.46503565,0.47192773,0.47091305,0.45986298,0.15082918,0.45982412,0.45876637,0.4749939,0.4691451,0.17787564,0.41578776,0.37468418,0.46225572,0.466862,0.14424814,0.46998057,0.46788907,0.45578906,0.46989444,0.43323785,0.5340968,0.18964577
6,0.4589064,0.46567026,0.4771621,0.47119293,0.26367697,0.47039238,0.47011447,0.4657462,0.47418383,0.4681679,0.46767694,0.47255307,0.47337115,0.46269825,0.20328905,0.45696148,0.4594942,0.47484684,0.4723004,0.22671095,0.4377858,0.3801133,0.46476215,0.46835914,0.20583622,0.470487,0.46824247,0.461229,0.47256473,0.44564712,0.5342701,0.22694466
7,0.43420365,0.43907845,0.46482405,0.44237536,0.24393226,0.45445132,0.44731256,0.44830385,0.45848173,0.45240024,0.44954592,0.4584946,0.4601703,0.43767104,0.18685833,0.42133483,0.42854983,0.45947397,0.4604335,0.21622343,0.42640883,0.3218164,0.44034818,0.45264807,0.18173239,0.45544365,0.45403224,0.4454137,0.46171683,0.38799608,0.5689593,0.19365518
8,0.44114226,0.4444554,0.4692674,0.4463093,0.26149255,0.45788836,0.45134118,0.45232266,0.463916,0.45656165,0.45335573,0.46255392,0.4641726,0.4414181,0.20700254,0.42171073,0.43140197,0.46398014,0.4648025,0.277441,0.42441854,0.3144959,0.4457067,0.45652163,0.1873569,0.4604099,0.45863318,0.45028007,0.46631885,0.37173814,0.5690123,0.21863097
9,0.44473147,0.44842348,0.46929923,0.45183802,0.28105026,0.4606876,0.4550292,0.45552933,0.46412253,0.45872608,0.4566596,0.46376613,0.4656305,0.44654307,0.2244704,0.43067896,0.43818992,0.46473485,0.46605337,0.26040655,0.43479392,0.34407148,0.4500428,0.45852426,0.21092112,0.46144652,0.45985642,0.452739,0.46712455,0.39755404,0.5605042,0.23189826
10,0.49637884,0.4950557,0.49350443,0.5024651,0.44187006,0.49400133,0.4968435,0.49254555,0.49371052,0.49289444,0.4938461,0.49264365,0.49449235,0.49520907,0.4179277,0.4930394,0.49450558,0.49489707,0.49344763,0.3829665,0.48377198,0.47775677,0.49668032,0.49146777,0.42415085,0.49225906,0.4898677,0.49098855,0.49307373,0.49862698,0.4984097,0.41409308
11,0.49881822,0.50007886,0.49655116,0.5036222,0.4603888,0.49664864,0.4999408,0.4965557,0.49767187,0.49590284,0.49658397,0.49607393,0.49631494,0.49883246,0.4256234,0.4991572,0.49854523,0.49720252,0.4952882,0.42362615,0.48574358,0.46690986,0.5000581,0.49534956,0.44084823,0.4965221,0.4949773,0.49392995,0.4954461,0.50610757,0.4990579,0.41574606
12,0.49769533,0.4988817,0.49675933,0.5012348,0.46420717,0.4963463,0.4988792,0.4962388,0.49781305,0.49592188,0.49599853,0.49625647,0.496113,0.4977026,0.42943606,0.49725488,0.49699137,0.49698466,0.4953402,0.43861264,0.48648286,0.46368977,0.49870008,0.4955544,0.44542712,0.49672675,0.49555328,0.49405882,0.49565068,0.5041924,0.5021127,0.41617233
13,0.4855521,0.48778805,0.4916601,0.48947215,0.4149657,0.4890603,0.48940396,0.48785993,0.49112043,0.48850843,0.487815,0.49012998,0.489989,0.4867142,0.3825947,0.48427764,0.48479804,0.49086615,0.48943326,0.38893047,0.47647735,0.44680566,0.4875504,0.4885669,0.39143348,0.48984447,0.4890296,0.48571625,0.4899999,0.48262814,0.5139957,0.37548876
14,0.49328154,0.49521795,0.49514717,0.49703684,0.44224623,0.49354565,0.49550182,0.49304983,0.4958758,0.4933028,0.49285424,0.49433467,0.49375993,0.49362698,0.40165612,0.49200347,0.4920575,0.4947877,0.49304822,0.42893144,0.47828096,0.44512466,0.4945246,0.49310127,0.41350162,0.49468482,0.49360898,0.49069485,0.49373046,0.4947043,0.5074611,0.38925135
15,0.50052416,0.5017622,0.49821505,0.5043259,0.4660166,0.4980847,0.5013305,0.49789566,0.49982435,0.49787876,0.49782252,0.4980269,0.49749935,0.5002906,0.42553636,0.5001024,0.49985495,0.4985773,0.4967438,0.45142952,0.48568818,0.46561223,0.5011602,0.49737608,0.44141167,0.49866235,0.49741137,0.49576333,0.49709126,0.51045954,0.4995132,0.41649014
16,0.4979222,0.49976206,0.49729648,0.50184745,0.457692,0.49664557,0.49950904,0.49645123,0.49863154,0.49653044,0.49619257,0.4970462,0.4961637,0.49822995,0.41642207,0.4983351,0.49745408,0.49739903,0.49538654,0.4386447,0.48307678,0.4592338,0.49895126,0.49619693,0.43409455,0.4976801,0.4965689,0.49404153,0.49603602,0.5065053,0.5023202,0.40510803
17,0.45369503,0.4615558,0.47761494,0.46216717,0.2693634,0.4691082,0.46619618,0.46515948,0.47371534,0.4679293,0.46561772,0.47335276,0.4723435,0.45897233,0.23270553,0.4546673,0.45499608,0.47419167,0.47183675,0.24295162,0.4331132,0.39155272,0.45996913,0.4692076,0.22328207,0.471534,0.4710631,0.46091738,0.47328866,0.43363822,0.5411471,0.23177858
18,0.43378764,0.4424642,0.47188875,0.43996036,0.17996426,0.45344588,0.44803247,0.4474485,0.46644166,0.4531371,0.44842052,0.46230966,0.4618299,0.43380547,0.14126293,0.41411343,0.42388445,0.46603346,0.4619401,0.24092025,0.3961287,0.2814308,0.4401006,0.45434424,0.11650064,0.4606486,0.45845395,0.44420603,0.46458954,0.3313067,0.580356,0.17968045
19,0.5008618,0.5002373,0.4956089,0.50678754,0.46130398,0.49665782,0.50050884,0.49603742,0.4968575,0.49565944,0.49688104,0.49524608,0.4966229,0.49966437,0.4250442,0.49713582,0.49874502,0.4969813,0.49535668,0.41779998,0.4842976,0.4630281,0.50087935,0.49425524,0.43754607,0.49537355,0.4930416,0.49381888,0.49521223,0.5081915,0.4959417,0.41138947
20,0.4976309,0.49824256,0.49592835,0.501713,0.46019503,0.4959104,0.49854988,0.49570537,0.49677828,0.4952865,0.4957014,0.49565712,0.49583396,0.49755523,0.43278503,0.49648407,0.49661016,0.49657112,0.494839,0.42270443,0.48383817,0.47035784,0.49835777,0.49473238,0.44462752,0.4959363,0.49461028,0.49338153,0.49514487,0.503097,0.5007112,0.41216505
21,0.4592511,0.4624249,0.47884598,0.4623852,0.34232065,0.47163957,0.46697468,0.46851954,0.47538868,0.47085702,0.46838236,0.47497502,0.47515044,0.46077287,0.2917558,0.4495717,0.45419794,0.47503453,0.4755589,0.33314383,0.45533276,0.3808993,0.46292686,0.47121727,0.29547343,0.47363403,0.47303742,0.46648657,0.47684687,0.4248613,0.54854894,0.29431158
22,0.4188639,0.4276511,0.45948377,0.4270103,0.20246485,0.44581184,0.43624595,0.43948838,0.45142087,0.44376814,0.44001696,0.4522893,0.45250133,0.42490616,0.15682799,0.40849733,0.4145881,0.45231497,0.4530758,0.18337081,0.4095664,0.30577582,0.4275371,0.44531056,0.14464691,0.44893235,0.44876808,0.43507847,0.4553532,0.35992932,0.5855531,0.16204657
23,0.43978903,0.44584283,0.46806282,0.4487564,0.24241601,0.45822603,0.45275107,0.45256642,0.46249563,0.4561026,0.45396516,0.46214724,0.4633911,0.44352278,0.1919638,0.42971343,0.4359136,0.46343848,0.4634245,0.21745826,0.42765218,0.3456643,0.44612473,0.4565298,0.18339746,0.45933765,0.4580576,0.44888306,0.46446475,0.39764336,0.56107527,0.2056365
24,0.3991266,0.40584671,0.4480217,0.40488103,0.18559812,0.43149447,0.41717425,0.42337555,0.43777445,0.42923588,0.42398074,0.43881854,0.4406411,0.40330398,0.13053685,0.37484485,0.3875939,0.43819302,0.4424601,0.18532792,0.39697468,0.244089,0.4078077,0.43010637,0.11408634,0.434674,0.4342992,0.42042345,0.4451112,0.31244832,0.61633176,0.13187234
25,0.5028877,0.50165176,0.49612486,0.5108107,0.43905234,0.49798924,0.5029255,0.49650717,0.4972261,0.49675998,0.49847463,0.49593017,0.49777448,0.5020448,0.42030817,0.50255644,0.5029697,0.4987488,0.4962345,0.36612955,0.4845701,0.5039936,0.5028002,0.4950798,0.42551553,0.49543956,0.4927529,0.4945825,0.49528217,0.5216348,0.4866335,0.41375962
26,0.38751575,0.39861086,0.44536194,0.39204592,0.15505038,0.42431346,0.4086825,0.4165135,0.43466884,0.42234564,0.41578737,0.4342532,0.43442878,0.39262116,0.09933285,0.36338356,0.37592685,0.43294236,0.43674216,0.19505589,0.37495184,0.20393732,0.39851448,0.424638,0.081404105,0.43062264,0.43092525,0.4121682,0.44031522,0.2822975,0.63360745,0.10299266
27,0.4980511,0.49605644,0.4939852,0.50377226,0.4506896,0.49500734,0.4979094,0.49384028,0.49426633,0.49399784,0.49503502,0.49335286,0.49552402,0.49690506,0.43784338,0.49539152,0.49647433,0.49587476,0.494329,0.37953547,0.48741958,0.4904771,0.4977485,0.4924375,0.45082664,0.49272525,0.4903711,0.49250934,0.49373156,0.50730145,0.49492788,0.4236574
28,0.49659595,0.49788368,0.4958326,0.50176555,0.43917027,0.4956959,0.49854547,0.49529263,0.4963009,0.49473342,0.49565324,0.4951906,0.49578577,0.49746293,0.42141247,0.49882177,0.49783522,0.49698478,0.49450564,0.38423395,0.48624447,0.48701102,0.49778518,0.49442324,0.43712154,0.49486843,0.49356344,0.49289805,0.49418822,0.5103067,0.49737433,0.4104251
29,0.39022624,0.40138668,0.44882724,0.39247215,0.15750228,0.42615348,0.41048238,0.41865063,0.43878296,0.4248067,0.41763708,0.4370758,0.4367111,0.3937978,0.09891263,0.36260092,0.3766806,0.43595085,0.43936852,0.2330274,0.37684157,0.19396794,0.4004602,0.42737496,0.080435574,0.43394956,0.4343416,0.41500863,0.443109,0.27348277,0.63704264,0.11067625
30,0.4964208,0.4957042,0.49376884,0.5022647,0.44809026,0.4944249,0.49708837,0.4935707,0.49397406,0.49328545,0.49449423,0.4931361,0.4949176,0.4960166,0.42780966,0.49446064,0.49543604,0.49529985,0.49368176,0.37925178,0.48863703,0.48087564,0.49667734,0.4921199,0.44697997,0.4924979,0.49050313,0.49175197,0.49325225,0.50673115,0.49810806,0.41979092
31,0.49323457,0.4943234,0.49468786,0.4971114,0.4369285,0.493514,0.49520838,0.49296507,0.4947965,0.49268648,0.49314827,0.49364167,0.4942238,0.4935193,0.4153782,0.4919992,0.49275988,0.4951488,0.493262,0.40154156,0.4843383,0.4702659,0.4942,0.4925118,0.42898563,0.49323595,0.4921247,0.4910551,0.49315807,0.4967831,0.5046067,0.40814188
32,0.47841898,0.4813672,0.48830822,0.48326108,0.38231936,0.48447484,0.48394305,0.48277846,0.48685437,0.48371908,0.48295313,0.4861321,0.4862332,0.48024574,0.3495066,0.47702274,0.47769472,0.4872727,0.48552075,0.34509325,0.4719961,0.4343585,0.48100644,0.48391983,0.36434186,0.48517323,0.48428753,0.48044038,0.48610753,0.47348967,0.5208328,0.3497468
33,0.4596068,0.4626638,0.47943145,0.46324754,0.33484718,0.4724206,0.46769744,0.4689858,0.47556442,0.47129726,0.4692074,0.4753898,0.47634268,0.46172395,0.30763224,0.45103166,0.45604342,0.4761603,0.4764628,0.32493004,0.45156223,0.39104918,0.46308103,0.4718971,0.29074654,0.47349823,0.4731932,0.46740493,0.47741568,0.4287373,0.54153633,0.29313317
34,0.48584977,0.48480028,0.49000058,0.48922545,0.43713626,0.4886071,0.48794863,0.48674375,0.48889107,0.48796844,0.48740453,0.48855993,0.490105,0.48550186,0.4099613,0.48010558,0.4828199,0.48978624,0.4896785,0.39052498,0.48620608,0.4515453,0.48627096,0.48704296,0.42944488,0.4875359,0.48612747,0.48639718,0.48971543,0.48347187,0.51373833,0.4031944
35,0.44884843,0.4549564,0.47456336,0.45461658,0.28997138,0.46556574,0.46017393,0.46154338,0.46991938,0.46411788,0.46186304,0.46958026,0.469862,0.45243645,0.2396388,0.4414256,0.44599593,0.4700343,0.470063,0.27769455,0.4439105,0.36203048,0.45455676,0.46510538,0.2373578,0.46745744,0.46703386,0.45858464,0.47127494,0.41291827,0.55525875,0.25241557
36,0.4917967,0.48959538,0.49248043,0.4945536,0.4611014,0.49221352,0.49219838,0.4906937,0.4918583,0.49144658,0.49149507,0.49147975,0.4934005,0.49058035,0.44073787,0.48515683,0.48859492,0.4928319,0.4929627,0.41936654,0.49194837,0.46799824,0.4913447,0.49040535,0.456711,0.49059275,0.48914832,0.49076736,0.49263301,0.49021947,0.50739574,0.434011
37,0.4905399,0.48921102,0.49300134,0.49174544,0.47036955,0.4922422,0.4913128,0.49117324,0.4922498,0.49154162,0.49145398,0.49197242,0.49334475,0.48975334,0.44772476,0.4840732,0.48746797,0.4926603,0.49325418,0.44248417,0.49679524,0.46626037,0.4906049,0.49100503,0.46443817,0.4913068,0.49054655,0.49116173,0.4930634,0.48562655,0.51244843,0.44877446
38,0.4959641,0.49790928,0.49679592,0.50034595,0.4491552,0.4965143,0.49840045,0.4960877,0.49698713,0.49572963,0.49650267,0.49643514,0.49644595,0.49732095,0.42784184,0.498583,0.49769467,0.4974043,0.49552912,0.405418,0.49319616,0.48783115,0.49741006,0.49577382,0.44472682,0.49612355,0.4954318,0.4941401,0.49539742,0.5086049,0.5005761,0.43526232
39,0.49366438,0.4949061,0.4959992,0.496698,0.4514548,0.4949244,0.49584508,0.49417174,0.49605528,0.49443623,0.4943959,0.49518335,0.49531493,0.49424297,0.42384234,0.4931434,0.49377576,0.4960175,0.49473396,0.42548212,0.49175307,0.47162712,0.49458495,0.4944012,0.443442,0.49478194,0.4940817,0.49313667,0.49468622,0.5007829,0.5056428,0.42788532
40,0.49159017,0.49298736,0.49505523,0.49479243,0.44493183,0.49369282,0.4942581,0.4928328,0.49483177,0.49329188,0.49300474,0.49419194,0.49421188,0.49251106,0.4176781,0.491596,0.49173716,0.49497104,0.4936099,0.4125237,0.49009392,0.4675892,0.49265772,0.49325567,0.4396295,0.49367788,0.49300307,0.49174684,0.4937486,0.4988985,0.50756085,0.41907686
41,0.491598,0.4929218,0.49505207,0.49471763,0.4443479,0.4936727,0.49422345,0.49278533,0.4948496,0.4932884,0.49295458,0.49418882,0.494207,0.4924788,0.41704014,0.49141464,0.49167582,0.49498513,0.49361536,0.41227406,0.49001673,0.468395,0.49256405,0.49324015,0.43975425,0.49363622,0.49297357,0.49175957,0.49372384,0.4994904,0.50765544,0.41781113
42,0.49469906,0.4961962,0.4964046,0.49840418,0.44847575,0.49567088,0.4970961,0.49491516,0.4966644,0.49523586,0.4951707,0.49580464,0.49575272,0.49570748,0.41965404,0.49611863,0.4957216,0.496725,0.49502662,0.41259012,0.49215367,0.47781825,0.4956221,0.4951332,0.44542345,0.4953258,0.4945761,0.49372122,0.49493828,0.5098649,0.5030823,0.4218721
43,0.48097482,0.4822956,0.48984995,0.48358154,0.41645136,0.4868637,0.48508742,0.48496673,0.4883893,0.48625833,0.48517278,0.48787883,0.48842958,0.48204422,0.37881678,0.47731897,0.47963122,0.48855087,0.48833394,0.39155418,0.48623246,0.44238898,0.48241448,0.48631507,0.40472746,0.48668513,0.4861837,0.48448396,0.4884339,0.4789798,0.521025,0.3895904
44,0.48291865,0.48510092,0.49172267,0.48621178,0.398887,0.48772734,0.48714033,0.48604417,0.49063304,0.4873233,0.48640046,0.48949596,0.48959494,0.48352608,0.36652753,0.4791717,0.4812241,0.4908124,0.4891442,0.38722304,0.4781052,0.43681902,0.48444748,0.48748314,0.37896025,0.48864278,0.48780608,0.48495522,0.48955476,0.47252372,0.5192863,0.38197395
45,0.43521708,0.4411678,0.46812776,0.44042483,0.2675301,0.457437,0.44865245,0.45256534,0.4613257,0.45600948,0.4527693,0.46257913,0.46305606,0.43999705,0.22242741,0.4263244,0.43133578,0.46250018,0.46349972,0.24087454,0.4395175,0.33839288,0.44130862,0.45723805,0.22568063,0.45951262,0.4595987,0.45016614,0.4653269,0.3900692,0.57008755,0.23265447
46,0.40781346,0.41697505,0.45661423,0.41142598,0.18359062,0.437151,0.42483103,0.43024302,0.44826353,0.43589503,0.43024468,0.44653252,0.4465616,0.40982416,0.12138679,0.38111284,0.39481488,0.44634563,0.4484751,0.25175148,0.39134488,0.2260897,0.41606775,0.43758258,0.10183547,0.44369638,0.4431988,0.42714673,0.4515657,0.30076694,0.61636597,0.14349005
47,0.45662487,0.46013808,0.47506943,0.4656075,0.30245215,0.46930766,0.4658641,0.46515396,0.47052014,0.4670853,0.46676835,0.47114095,0.4731522,0.4597294,0.2602598,0.4506619,0.45452008,0.47285166,0.47250882,0.24169233,0.45422897,0.39326313,0.46104673,0.46696672,0.26788107,0.46853015,0.4669737,0.46209478,0.4729647,0.4305384,0.5400129,0.28437915
48,0.4433428,0.44681773,0.46913758,0.45028704,0.2819026,0.46099353,0.45437294,0.45596,0.46317163,0.45889953,0.45714983,0.46424022,0.466098,0.44658378,0.2358573,0.43220714,0.4385322,0.4651241,0.46611395,0.23376851,0.44525322,0.36087343,0.44830257,0.45911694,0.23805235,0.46121448,0.4602511,0.45347336,0.4670789,0.4036236,0.55911,0.24914937
49,0.48776048,0.48632634,0.48947415,0.49295893,0.42655572,0.48898312,0.48955652,0.4867014,0.48869923,0.48767734,0.4881449,0.488214,0.49024993,0.48701832,0.39025196,0.4806573,0.48463783,0.48988536,0.48958546,0.3681954,0.48667485,0.46078685,0.48813024,0.48647362,0.40788698,0.48708358,0.48521727,0.48582634,0.48909932,0.48784932,0.5109613,0.39839336


==> images/rnn_examples/8/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4829993,0.48415124,0.49786046,0.47486284,0.45376095,0.4857963,0.4858731,0.4812777,0.4925659,0.48960248,0.4838514,0.49582702,0.4908002,0.4832677,0.56348133,0.4871035,0.47735885,0.49319613,0.49262086,0.55095065,0.5241964,0.5383965,0.4821446,0.49176303,0.56723017,0.49483687,0.49431863,0.4883055,0.49014384,0.5318539,0.4651625,0.5466235
1,0.46155465,0.4656113,0.49621865,0.4447795,0.37352014,0.46621662,0.46672192,0.45741257,0.48458016,0.4749832,0.46212614,0.48894134,0.47823068,0.46172813,0.67762375,0.47322613,0.44922796,0.484575,0.48256585,0.64789623,0.56394565,0.5871358,0.45882422,0.4814244,0.6616366,0.48747244,0.4870802,0.47294605,0.47531918,0.58966637,0.42190146,0.61249214
2,0.47371116,0.47588578,0.49637896,0.46504065,0.3967772,0.47603,0.47617173,0.4704807,0.48804766,0.48231506,0.47338653,0.49099383,0.48407114,0.47301206,0.6550657,0.48339358,0.4666104,0.4894155,0.4864738,0.6268987,0.5561007,0.55591863,0.47041395,0.48671314,0.6373443,0.48902646,0.48922238,0.48161355,0.481396,0.580636,0.44487286,0.59162396
3,0.48691553,0.4875576,0.49960336,0.480503,0.4566369,0.48600188,0.48815927,0.48361558,0.49639317,0.4916889,0.48505747,0.49615607,0.49092624,0.48686117,0.5683461,0.49042743,0.48121735,0.49452782,0.49276698,0.55830705,0.52214885,0.53737456,0.4835665,0.49274,0.55570084,0.49577042,0.49491152,0.49014097,0.4906747,0.52194786,0.46806252,0.5308549
4,0.4717381,0.47328204,0.49653292,0.45996848,0.40241322,0.47383264,0.474753,0.46739942,0.4878121,0.48134416,0.47087702,0.49093017,0.48276734,0.47111353,0.64384365,0.48004815,0.4622254,0.4881901,0.48570517,0.62120354,0.5533255,0.5662454,0.46805295,0.48527768,0.6314206,0.48946318,0.48881772,0.47965947,0.48081726,0.5724151,0.43931457,0.58735913
5,0.47944656,0.48192194,0.50111616,0.47190756,0.35297224,0.47564703,0.47810453,0.47216064,0.49431667,0.48233733,0.47402462,0.4913079,0.48464546,0.4745885,0.70696515,0.489198,0.4704539,0.4925113,0.48706836,0.67843026,0.57190883,0.5510757,0.47191095,0.48907515,0.6537648,0.49096188,0.49224085,0.4824923,0.4809684,0.6066255,0.4516464,0.5988136
6,0.47912392,0.48129755,0.49876353,0.47277993,0.39293337,0.47771764,0.4799959,0.47461626,0.49323574,0.4850131,0.47624165,0.49138463,0.48513225,0.47737014,0.66598505,0.48768726,0.47201547,0.49108022,0.48762324,0.64091647,0.5562841,0.5505009,0.47375745,0.48875606,0.62873393,0.49059835,0.4911202,0.48393178,0.483235,0.57963175,0.45257056,0.5832894
7,0.46462473,0.4664981,0.4963516,0.44975853,0.38115725,0.46682537,0.46853334,0.45917895,0.48608026,0.47734767,0.4631005,0.48884445,0.47820145,0.46434614,0.68007827,0.47515872,0.45236722,0.4851986,0.48202723,0.6508956,0.56430006,0.58303875,0.45943153,0.4818745,0.6565922,0.48726234,0.48622435,0.47475767,0.47597483,0.5837572,0.42480004,0.60157675
8,0.47089043,0.47178522,0.50188607,0.45195594,0.38243654,0.46795806,0.4721565,0.4612259,0.4932072,0.47965443,0.4649801,0.49267593,0.48047563,0.46825513,0.6586416,0.47771883,0.4547011,0.48917884,0.48475322,0.639501,0.5530694,0.58408445,0.46239793,0.4846076,0.6233405,0.49292803,0.49081388,0.47652993,0.478698,0.5590871,0.43077856,0.5691906
9,0.4706284,0.47240546,0.49783635,0.45685774,0.40012106,0.4706393,0.47322822,0.46503943,0.48959002,0.48054484,0.46806028,0.49030897,0.48082498,0.47011542,0.64956576,0.47871396,0.45887974,0.4874571,0.4846173,0.6290414,0.5530016,0.57750225,0.46539712,0.48401302,0.62955606,0.48975152,0.4884096,0.47796458,0.47938973,0.5674216,0.4340446,0.5806705
10,0.49822137,0.49796933,0.50000757,0.49907824,0.47435468,0.49436274,0.49690518,0.49573737,0.5001141,0.4979783,0.49521452,0.4972014,0.4957702,0.4968942,0.5496078,0.4995107,0.49665156,0.49862632,0.49621478,0.54143953,0.5161161,0.51303804,0.49461493,0.49725434,0.53806096,0.49739993,0.49738035,0.4973482,0.49641928,0.51865757,0.4894344,0.5153726
11,0.49950677,0.50074464,0.5000615,0.50079805,0.48054385,0.4962413,0.49879032,0.4983268,0.50087273,0.49898082,0.49743372,0.49772516,0.49716893,0.49866107,0.5368186,0.50054926,0.49878168,0.4990357,0.49753115,0.5258276,0.5085304,0.51018196,0.49751544,0.4986555,0.5291917,0.49877468,0.49960524,0.49859977,0.4982322,0.50980985,0.49414742,0.51001805
12,0.49881798,0.5000609,0.5001063,0.4992442,0.4825485,0.49619365,0.49858862,0.4976786,0.50071913,0.4989579,0.49706206,0.49809244,0.49724424,0.4982078,0.53280324,0.49977168,0.49777472,0.49887222,0.49764,0.52162194,0.50624603,0.51023406,0.49713126,0.49877515,0.52560294,0.49920473,0.5000141,0.4983808,0.498348,0.50498116,0.49394315,0.50762516
13,0.4926272,0.49353194,0.49930972,0.49007627,0.46184155,0.49147862,0.4931149,0.49058482,0.49740654,0.49500358,0.4911054,0.49677792,0.49428147,0.4917593,0.561087,0.49531463,0.48963267,0.4967178,0.4949939,0.54539734,0.5178165,0.5201473,0.49044514,0.49605015,0.55169964,0.4971289,0.49766067,0.49431264,0.4943692,0.5215605,0.48274747,0.5263507
14,0.49637702,0.4982052,0.5004508,0.4954921,0.47276697,0.4939745,0.49662235,0.49491107,0.5005166,0.49770376,0.49460748,0.49790022,0.49590957,0.49593186,0.54594046,0.4983975,0.4944829,0.49819183,0.49673593,0.5309458,0.508255,0.51525253,0.49430162,0.4980358,0.5333113,0.4990219,0.49986413,0.49681264,0.4970053,0.50602895,0.48945874,0.5110388
15,0.5000267,0.5018626,0.5007541,0.501188,0.48477742,0.4970395,0.49991667,0.49914214,0.5022478,0.5001173,0.49827138,0.4986186,0.49769136,0.49976325,0.5300173,0.5010863,0.4995533,0.4993816,0.49830228,0.5192739,0.5024425,0.5076759,0.49829233,0.4996583,0.5181681,0.5000237,0.50100124,0.4992968,0.49932778,0.4979627,0.49667415,0.501043
16,0.49858305,0.50064373,0.50035626,0.49936518,0.48065114,0.49609134,0.4988286,0.4978123,0.50127786,0.49938777,0.49713993,0.4982902,0.49704915,0.49835414,0.53592294,0.5002171,0.49796566,0.498933,0.49768263,0.5214129,0.50407225,0.50977606,0.496981,0.49916828,0.52571386,0.4996102,0.50070864,0.49854144,0.49869692,0.50024474,0.49445143,0.5049553
17,0.47625425,0.4783583,0.49724826,0.46795404,0.39635924,0.4777005,0.47835967,0.47264126,0.48966816,0.48400098,0.47503093,0.49151626,0.48524022,0.47490382,0.6560782,0.4851689,0.4689474,0.49038815,0.48725474,0.6251812,0.5525703,0.5501306,0.4727493,0.48856246,0.6307165,0.4907875,0.4914892,0.4831867,0.48298228,0.5747339,0.45244807,0.582229
18,0.47435465,0.47363198,0.51223814,0.446135,0.3173533,0.4633176,0.47097832,0.454567,0.5018374,0.47723663,0.45979196,0.49828452,0.48087078,0.4641956,0.70722586,0.479234,0.44896454,0.49568066,0.48538277,0.6843392,0.56834304,0.59069455,0.45769572,0.48740995,0.6353417,0.5001058,0.49739462,0.47452778,0.47717854,0.57002175,0.42908666,0.5611592
19,0.49971828,0.50115246,0.5005878,0.50160366,0.4817232,0.49547523,0.49888396,0.49840733,0.50210536,0.49966037,0.49711955,0.49781182,0.49646634,0.49932596,0.5401562,0.50121117,0.49923953,0.49918,0.4971239,0.5297238,0.5083301,0.5115538,0.49665746,0.4984931,0.5285773,0.4986084,0.49914008,0.49881488,0.49806738,0.50560814,0.49248886,0.50611097
20,0.4984302,0.49968043,0.4997342,0.49921304,0.4813215,0.4956377,0.4980624,0.49728665,0.5001277,0.49881506,0.49657637,0.49771735,0.4967058,0.4978939,0.5359946,0.49983674,0.4976954,0.4987805,0.4970492,0.52366674,0.50755745,0.5107046,0.49643677,0.49838305,0.5313824,0.4986413,0.49937767,0.49825588,0.49784893,0.50604963,0.492574,0.5088377
21,0.47881812,0.48005843,0.49851966,0.46753478,0.42816287,0.47916207,0.48104697,0.47433776,0.49228072,0.48639232,0.47691345,0.49375796,0.4866439,0.47804824,0.60325813,0.48404744,0.46973023,0.49124178,0.4891109,0.585812,0.53410053,0.55452377,0.47517735,0.48919412,0.5933966,0.4938132,0.49315354,0.48420134,0.48605368,0.5402364,0.45321846,0.55533296
22,0.45713294,0.4596003,0.49498916,0.43826306,0.3570541,0.46112546,0.46177468,0.45107138,0.4813225,0.47201207,0.45616707,0.48672184,0.47469744,0.45640683,0.70519996,0.46970984,0.4425198,0.48247337,0.47892308,0.6710005,0.5756823,0.596849,0.45233446,0.4785406,0.68711853,0.4850583,0.48420447,0.46958247,0.47128695,0.6029535,0.41198334,0.6238879
23,0.468619,0.47033188,0.49724567,0.45495516,0.3811402,0.46933487,0.47115523,0.4626467,0.48778397,0.47889322,0.4661447,0.48950619,0.47993833,0.4673498,0.67600536,0.47821513,0.45693195,0.48691258,0.48339975,0.65004766,0.5630968,0.5750786,0.46304518,0.48351216,0.6508116,0.48833522,0.48769265,0.47678626,0.477482,0.5842297,0.4315762,0.5973074
24,0.44533622,0.4483537,0.49509907,0.4184019,0.3448963,0.45011196,0.45221013,0.43745065,0.47877645,0.46545583,0.4440752,0.48485285,0.46789768,0.44599587,0.7197272,0.45921886,0.42494324,0.47755173,0.47423857,0.68690926,0.5815372,0.6310319,0.43932828,0.47237727,0.7016096,0.4831381,0.4805627,0.46107224,0.4646901,0.60165286,0.3860543,0.63375115
25,0.5013835,0.5012671,0.49990317,0.50562483,0.47705883,0.49712443,0.4995583,0.49971324,0.50129145,0.50004107,0.4985394,0.4972788,0.49717507,0.5001453,0.5536025,0.50297725,0.50199723,0.49974668,0.49717033,0.54316586,0.516122,0.5016608,0.4979218,0.4988078,0.5364798,0.49725163,0.49789318,0.49977794,0.49772954,0.52076465,0.49651012,0.5154337
26,0.44103885,0.44564047,0.49778157,0.40826306,0.31894603,0.44461048,0.44768763,0.430955,0.48002654,0.4610857,0.43794817,0.484685,0.46559432,0.44051847,0.73974293,0.4554892,0.41613725,0.4764285,0.47306922,0.7093533,0.58716613,0.6480854,0.4340039,0.47087818,0.70933455,0.48446319,0.48181525,0.4566119,0.46151114,0.60992116,0.37658805,0.6395704
27,0.4987717,0.4982207,0.49922776,0.50071156,0.47964576,0.49554187,0.4975639,0.49695146,0.4993115,0.49872357,0.49621746,0.4972393,0.49636647,0.49759376,0.54674494,0.5000879,0.498137,0.49875873,0.49627241,0.5382065,0.51657987,0.508111,0.49556756,0.49765536,0.5389139,0.4969472,0.49714637,0.49824458,0.49694955,0.5200916,0.49121845,0.51773185
28,0.49854964,0.49880612,0.49915737,0.50037366,0.4733967,0.4964312,0.497694,0.49730888,0.49880552,0.49817923,0.4968057,0.49741155,0.49726194,0.49722338,0.5500228,0.5002757,0.4983081,0.49898914,0.4969007,0.5364849,0.51644474,0.50460356,0.49659902,0.49836883,0.54315597,0.49734914,0.49829808,0.49838388,0.49707738,0.52394867,0.49375308,0.52276254
29,0.44470578,0.44850674,0.5020198,0.4083751,0.3147319,0.44541574,0.4499158,0.43141028,0.4849881,0.46233907,0.43876398,0.48793218,0.46747577,0.44226292,0.73108906,0.45669875,0.4167032,0.47925454,0.47513542,0.7058087,0.5811054,0.647452,0.43544173,0.47310615,0.69026464,0.48874044,0.48553193,0.45750526,0.46334934,0.59543175,0.38054836,0.62141955
30,0.49776384,0.49775398,0.49901477,0.4994903,0.47745222,0.49513847,0.49701163,0.49630368,0.4987379,0.49816236,0.49571627,0.49718,0.4961942,0.49679554,0.54848534,0.49955168,0.4972684,0.49850246,0.49609417,0.5373302,0.5170719,0.50961304,0.4950619,0.49743366,0.5436035,0.49676058,0.49718472,0.49782795,0.4966403,0.52127427,0.48975456,0.52088875
31,0.49705663,0.49722332,0.50002897,0.4964148,0.4703475,0.49470887,0.4963624,0.49477202,0.49915254,0.4971852,0.4947273,0.49792323,0.4965733,0.4955874,0.5487828,0.49853328,0.4951346,0.49874192,0.4965508,0.5374978,0.51565534,0.5107118,0.49453318,0.4978071,0.54050165,0.4980236,0.4985276,0.4970517,0.49630168,0.519375,0.48974207,0.51960814
32,0.48911062,0.4896896,0.49890977,0.48528194,0.4461859,0.48862424,0.48991495,0.48635036,0.49544176,0.49264446,0.48754558,0.49612427,0.49256375,0.48777577,0.58345586,0.49302688,0.48504686,0.49577627,0.49322203,0.56267,0.52736735,0.52531,0.48633373,0.4944483,0.57312316,0.49562544,0.4960808,0.49197024,0.4919154,0.5359388,0.47559643,0.5422761
33,0.478811,0.47930598,0.49813184,0.46889633,0.4253077,0.48002607,0.4809601,0.474703,0.4912906,0.48605347,0.4772345,0.49382114,0.4873176,0.47811314,0.6128315,0.48478952,0.47061253,0.49145892,0.48905644,0.5918167,0.5398468,0.54962474,0.4754596,0.48942527,0.59606767,0.492884,0.49231023,0.48498562,0.48517063,0.5503104,0.4555746,0.5587786
34,0.49188495,0.49165145,0.49859622,0.4897024,0.47212493,0.49153742,0.49292985,0.49005416,0.49656874,0.49538642,0.49088877,0.4970839,0.49409577,0.49165046,0.55283266,0.4943625,0.48917127,0.49638754,0.494631,0.5397318,0.51810664,0.5200514,0.4895706,0.49540263,0.54728854,0.49627408,0.49609974,0.49435163,0.494294,0.51946795,0.48047712,0.5267977
35,0.47369346,0.47519335,0.4978737,0.46132234,0.4029519,0.47517455,0.47631606,0.46887746,0.489641,0.48236954,0.47212502,0.49209803,0.4841684,0.47260803,0.6401541,0.4812431,0.46363693,0.48940298,0.48682013,0.61651385,0.5497263,0.56226176,0.46986106,0.48681092,0.62219596,0.4912009,0.49076828,0.48080772,0.48192918,0.5667007,0.44408372,0.5798978
36,0.4951476,0.49441215,0.49911478,0.49389076,0.4828165,0.4939709,0.4953877,0.49322397,0.49805188,0.4970955,0.49365196,0.49782613,0.4957461,0.4948015,0.5362191,0.4963953,0.49310374,0.4975315,0.49603865,0.5299336,0.51318675,0.51451796,0.49279368,0.49663517,0.5316427,0.49725127,0.49687868,0.4962784,0.49593267,0.51225144,0.48594782,0.5161139
37,0.49476764,0.49410638,0.49907842,0.4921829,0.48600107,0.49422684,0.49525264,0.49290162,0.49764648,0.49671486,0.49369565,0.4981018,0.4961347,0.49445167,0.52513,0.49539474,0.49220157,0.4974272,0.496506,0.5208582,0.5100896,0.5155332,0.4931644,0.49658912,0.5274836,0.49777454,0.4973442,0.4959091,0.49618977,0.5089426,0.48594162,0.5149536
38,0.49816042,0.4983269,0.49909464,0.49944332,0.4776982,0.4972735,0.49789485,0.4973116,0.49850187,0.49824166,0.49741596,0.49808222,0.4978942,0.49723023,0.53925663,0.49970824,0.4981394,0.49908182,0.49766243,0.5267712,0.51292604,0.503246,0.49706292,0.49859634,0.5362868,0.49779558,0.4986141,0.49841526,0.49762613,0.5194445,0.49475187,0.52077067
39,0.4969001,0.49708226,0.4998309,0.49649894,0.47767916,0.49610713,0.49715704,0.49553478,0.4991112,0.49781418,0.49588895,0.49864042,0.49743342,0.49616805,0.53835565,0.49832702,0.49569747,0.49875,0.49746516,0.5275373,0.5116849,0.5074888,0.4954647,0.4983822,0.530353,0.4984431,0.49893132,0.49759984,0.49725464,0.5138992,0.4921076,0.51678246
40,0.49551728,0.49589103,0.4993908,0.49507627,0.47493726,0.49534342,0.49623486,0.4944554,0.49820498,0.49730155,0.4949481,0.49837026,0.4968372,0.49498472,0.54380286,0.49760658,0.4943999,0.4983172,0.49687597,0.5294861,0.5133749,0.50888175,0.49424118,0.4979267,0.53703547,0.49791014,0.49846157,0.49702093,0.4967204,0.5162806,0.4901475,0.5206633
41,0.49546635,0.49587047,0.49940813,0.49502498,0.47499686,0.4953283,0.49624142,0.49440715,0.49822095,0.49734342,0.49489623,0.49840367,0.4968227,0.49497077,0.5440678,0.4976002,0.4943645,0.49831247,0.4968444,0.5297149,0.51334375,0.50867116,0.49418178,0.49795556,0.5370308,0.49792227,0.49848515,0.49703696,0.4967116,0.5158553,0.49010405,0.5204528
42,0.49694285,0.49753988,0.49931625,0.49800467,0.4782007,0.4967577,0.4976446,0.49644184,0.4987694,0.49833277,0.49658808,0.49846572,0.49757743,0.49659288,0.5421593,0.49904898,0.496861,0.4987105,0.4974248,0.52803993,0.5123452,0.50430983,0.49598324,0.49868324,0.5340079,0.49799475,0.49883103,0.49818307,0.49757943,0.5157625,0.4935727,0.5192934
43,0.4896585,0.4899035,0.49865377,0.48607355,0.46375078,0.49085316,0.49146846,0.4879702,0.49564406,0.49390537,0.48939008,0.49717098,0.49396864,0.48945588,0.56002957,0.49280027,0.48647803,0.49575114,0.4945411,0.5464177,0.5208279,0.5209184,0.48815432,0.4951518,0.5525732,0.4961724,0.49623427,0.49312145,0.4933686,0.5252533,0.47860122,0.5336002
44,0.49233538,0.4923397,0.50152457,0.4875482,0.4503667,0.49068674,0.49252218,0.4882847,0.49882984,0.49435633,0.48964387,0.49875215,0.4946581,0.49033466,0.56892467,0.49479896,0.48748383,0.4981212,0.49526754,0.5529508,0.521665,0.52050763,0.4886736,0.49646294,0.5510831,0.4983684,0.4983192,0.4937387,0.49382567,0.5236286,0.48097676,0.52582157
45,0.4653284,0.4666966,0.49539167,0.45055434,0.39143968,0.47020158,0.47000706,0.46104303,0.4839739,0.47830087,0.46565506,0.4905424,0.48070407,0.46510923,0.6586219,0.47537413,0.45440927,0.48636383,0.48349673,0.62677956,0.55895966,0.5735368,0.462129,0.48334834,0.6498649,0.4881271,0.48734704,0.47647384,0.4779536,0.5785398,0.43014276,0.5993241
46,0.4546404,0.45761856,0.5040656,0.42297477,0.330991,0.45269185,0.45796385,0.44112417,0.49007273,0.46841228,0.44749653,0.49100626,0.47220376,0.4513813,0.7091438,0.46464798,0.42951858,0.48410845,0.47895852,0.6863802,0.57101464,0.6273222,0.44439542,0.4777078,0.6645254,0.49172315,0.48863977,0.46405986,0.4688369,0.5788267,0.39713988,0.59864986
47,0.47696638,0.47752354,0.4962574,0.46930495,0.41166872,0.47783384,0.47852772,0.47305405,0.48881438,0.48453057,0.47556818,0.4914761,0.4849993,0.47583514,0.6377618,0.48469648,0.470056,0.49028686,0.4869291,0.61526126,0.5526158,0.55216646,0.4726835,0.48723686,0.6278372,0.48938644,0.48897713,0.48339865,0.4831588,0.572662,0.44815153,0.5818456
48,0.4695542,0.47016048,0.49544,0.45721602,0.40102056,0.47206318,0.47271448,0.46475235,0.48570225,0.48041394,0.46860534,0.49020824,0.48145765,0.46898118,0.65053415,0.47831342,0.45962214,0.48733804,0.48412108,0.6242769,0.55686206,0.5685206,0.4653032,0.48395228,0.64313453,0.48806232,0.48710847,0.4785002,0.47924113,0.5745923,0.4344042,0.5922251
49,0.49309802,0.49256143,0.49872586,0.4915867,0.46939465,0.4912602,0.49321884,0.4903768,0.49724242,0.49547273,0.4911015,0.49640876,0.49369913,0.49242288,0.557749,0.49524286,0.4903721,0.49645618,0.49438664,0.54766774,0.51993215,0.5200456,0.4898868,0.49506378,0.5513357,0.49582845,0.49559376,0.4943478,0.49389353,0.5215602,0.4801888,0.5275061


==> images/rnn_examples/8/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.3025727,0.0031526955,0.15220904,0.13238175,0.2682306,0.20648454,0.20118177,0.21027286,0.23022746,0.23767784,0.23774976,0.24067831,0.0997774
1,0.66027504,0.010811211,0.4992012,0.3971738,0.5944354,0.531813,0.60589707,0.63739955,0.6619804,0.6862723,0.61864364,0.70499355,0.37433642
2,0.48363072,0.0035019456,0.52518606,0.45019537,0.4701083,0.42945376,0.48137924,0.5020404,0.53967017,0.5633302,0.5446077,0.58633816,0.22886547
3,0.25878373,0.025274938,0.11426796,0.09711612,0.24260002,0.20566481,0.20355253,0.22515039,0.27300087,0.29069734,0.28846204,0.3019748,0.13802923
4,0.5223728,0.005097287,0.4171431,0.3511835,0.4868095,0.42803723,0.45789638,0.47280544,0.4930048,0.5073648,0.4914445,0.51741487,0.2493017
5,0.5716874,0.10719654,0.803313,0.71410567,0.59776556,0.5631033,0.6565439,0.7055727,0.75511557,0.77666205,0.8037656,0.812681,0.6030088
6,0.4937391,0.020736344,0.5824317,0.49273193,0.45834762,0.42653075,0.4920369,0.5378879,0.58505774,0.61377555,0.58955294,0.64198536,0.427222
7,0.6162545,0.00469452,0.47987294,0.38538483,0.5853674,0.52231747,0.5745783,0.59712785,0.61819535,0.6382685,0.6117571,0.6519826,0.3084988
8,0.590396,0.13762796,0.25342333,0.24800006,0.5625766,0.5130822,0.5505936,0.5697217,0.59684926,0.6137505,0.59828067,0.6245191,0.38859603
9,0.5299718,0.0187902,0.36484012,0.26544634,0.50129795,0.45426804,0.4948308,0.5193618,0.54190445,0.5591531,0.5433373,0.57202256,0.31854486
10,0.16378276,0.017397644,0.21895657,0.13680409,0.13201873,0.11818079,0.1091307,0.15128289,0.22461545,0.25193414,0.25238517,0.2795026,0.117075756
11,0.13618654,0.0017970367,0.20674023,0.10062733,0.104238346,0.10105937,0.06501023,0.12047883,0.300651,0.3585944,0.35787314,0.3928421,0.12178634
12,0.12928143,0.0012839879,0.1710847,0.07362876,0.09894946,0.09329354,0.055727758,0.10495746,0.29105002,0.35427752,0.35030773,0.38425976,0.10841719
13,0.19998065,0.008352714,0.24466856,0.15052707,0.20150326,0.1778856,0.15168571,0.18507846,0.32008412,0.37633777,0.37154475,0.39998436,0.12056646
14,0.16034485,0.012405426,0.18061015,0.09279841,0.13700198,0.13130543,0.099002354,0.14760324,0.3648229,0.45444378,0.43535995,0.48979107,0.13378732
15,0.10896255,0.0011160478,0.14992963,0.063768655,0.08407354,0.08223215,0.047303535,0.09346664,0.3154071,0.4061618,0.40653005,0.43925127,0.144559
16,0.13363774,0.0012276508,0.18021221,0.078365974,0.102175616,0.099636205,0.06015953,0.113435544,0.35842356,0.4531538,0.44362602,0.49409574,0.12466316
17,0.42608672,0.004570653,0.5779092,0.41731626,0.4639067,0.44651917,0.47412452,0.49924737,0.58148164,0.62760144,0.65690637,0.6666194,0.27773768
18,0.8095367,0.4791679,0.3632221,0.38019174,0.7982874,0.74615884,0.781425,0.7938483,0.81162107,0.82652307,0.8290451,0.83122987,0.7025139
19,0.13682283,0.008197358,0.18610366,0.090434045,0.10719182,0.10211439,0.0717108,0.122354515,0.3156637,0.39547458,0.39033562,0.4379046,0.1235711
20,0.13259053,0.0012077651,0.18861344,0.08341226,0.10226599,0.10005475,0.06466903,0.117961854,0.30847493,0.3790906,0.366236,0.42220145,0.0693349
21,0.42649096,0.027812526,0.22788167,0.18001635,0.33109644,0.3173523,0.3337124,0.35531527,0.4331462,0.4796294,0.40207195,0.50842345,0.17573607
22,0.6996769,0.006675598,0.60597354,0.45116654,0.68770313,0.65651053,0.69652855,0.7067785,0.738685,0.7723784,0.7534709,0.7949953,0.31436193
23,0.57350916,0.020458907,0.52345765,0.41865563,0.5785931,0.54374546,0.5690785,0.5801279,0.61405075,0.642275,0.63835657,0.6583311,0.35593572
24,0.83825976,0.019488111,0.46675867,0.31214473,0.8123232,0.75641096,0.79020846,0.79054844,0.79928756,0.823898,0.7945303,0.832624,0.3807158
25,0.12451965,0.0014893609,0.30847248,0.18720087,0.10468477,0.10234086,0.104236685,0.14132881,0.22699587,0.26401994,0.27697158,0.30951217,0.14501448
26,0.91816896,0.079383664,0.43353495,0.33200744,0.90336394,0.853201,0.9149052,0.9300848,0.94431585,0.9702203,0.9301739,0.97288567,0.55965346
27,0.14558916,0.0012936451,0.24631442,0.1450603,0.11470553,0.10227539,0.09456217,0.117768206,0.18798661,0.22623442,0.21696174,0.26195782,0.056900803
28,0.14711244,0.002915316,0.3003553,0.18092875,0.119781844,0.112319276,0.10237501,0.1385909,0.23400731,0.27095997,0.27012384,0.30995685,0.0795151
29,0.9281402,0.18467501,0.2907056,0.27720705,0.91037714,0.86082816,0.9072605,0.9160194,0.92296684,0.9413462,0.92136335,0.9406237,0.65198195
30,0.1628271,0.0015460907,0.26982185,0.15188977,0.13031657,0.11591876,0.097491845,0.12608561,0.2227577,0.26777944,0.26104268,0.3017428,0.05680089
31,0.16893822,0.029486557,0.22779658,0.14158307,0.13476014,0.12767527,0.11824457,0.14423253,0.23328187,0.27019697,0.26113027,0.30135858,0.09150798
32,0.29354456,0.029394234,0.33489645,0.2154357,0.24474025,0.23196255,0.22600149,0.24557313,0.34493676,0.40541247,0.3847288,0.44669223,0.124860406
33,0.3011546,0.01633722,0.32214114,0.20731658,0.43478605,0.36851582,0.34351197,0.34169728,0.37306693,0.3854992,0.47505546,0.3877664,0.17428136
34,0.20812382,0.001858372,0.18842456,0.10466951,0.16943957,0.14185649,0.12057362,0.13262112,0.19613688,0.23114656,0.21924618,0.25425568,0.050411478
35,0.48426473,0.029196465,0.40226465,0.3066898,0.46130145,0.4320067,0.4500661,0.46172157,0.4907808,0.5142911,0.49903032,0.5329842,0.27299237
36,0.14593056,0.0017713316,0.11238067,0.07229018,0.11739686,0.09435905,0.07887971,0.085102,0.119324155,0.13540734,0.12896594,0.14508146,0.033834256
37,0.14506735,0.0030443948,0.06537265,0.037772063,0.10667297,0.080859445,0.059479382,0.065405674,0.09341128,0.10222819,0.091257125,0.105035685,0.025506284
38,0.13337393,0.0037531597,0.25021064,0.15083319,0.10312756,0.090228476,0.07901767,0.10657585,0.18158251,0.21178097,0.21012315,0.2419109,0.07313852
39,0.14085466,0.016291128,0.18039641,0.109341785,0.10932099,0.094084024,0.07883418,0.1037135,0.16746438,0.18922497,0.19015558,0.2113885,0.09306389
40,0.16087078,0.013595662,0.20972109,0.1199825,0.12110143,0.10454474,0.08981082,0.117223024,0.1912269,0.22082166,0.21376172,0.251241,0.07163506
41,0.16087078,0.013595662,0.20972109,0.1199825,0.12110143,0.10454474,0.08981082,0.117223024,0.1912269,0.22082166,0.21376172,0.251241,0.07163506
42,0.13891877,0.0010707784,0.2337424,0.13275887,0.10578854,0.08955884,0.07579679,0.1045997,0.18358181,0.21564463,0.22131479,0.2496783,0.08884197
43,0.22460012,0.0028915566,0.20052814,0.1504716,0.19562915,0.16271433,0.14858976,0.15871756,0.18697947,0.20174429,0.21770577,0.21559502,0.09890038
44,0.25517526,0.092064194,0.22046357,0.1584841,0.22854635,0.1990783,0.18885225,0.2108327,0.261865,0.28377274,0.2903571,0.30678838,0.15998808
45,0.56936276,0.012047608,0.44719863,0.3491276,0.5368443,0.48329878,0.50878084,0.5039222,0.5217226,0.55074465,0.5131487,0.5641372,0.14362028
46,0.85518384,0.23460011,0.24683754,0.25875047,0.80793667,0.7421014,0.80428374,0.83080864,0.8393954,0.8570278,0.8201958,0.8661518,0.61222637
47,0.46653625,0.00267226,0.46220368,0.40646458,0.4359025,0.38248414,0.41640556,0.4218449,0.44542298,0.4676324,0.4398615,0.48407525,0.14949578
48,0.54816926,0.001946769,0.43477932,0.35935014,0.5074311,0.4413302,0.47289497,0.4774405,0.49814597,0.51598555,0.4796918,0.52548486,0.14530659
49,0.23012592,0.002202267,0.21124268,0.15128559,0.18462487,0.1471622,0.1328093,0.16005678,0.2199134,0.24469045,0.2524114,0.2701043,0.10208046


==> images/rnn_examples/9/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.026060225,0.03827966,0.022766497,0.042814635,0.11702343,0.010700256,0.030012392,0.013747141,0.031862497,0.014178764,-0.00094148645,0.02035212,-0.0013735386,-0.00897296,0.03159926,0.02972933,0.03114325,0.0071762754,-0.005165641,-0.12743582,0.09072757,-0.15441138,-0.0024024607,0.023318464,0.00860975,0.033761863,0.047828354,-0.0012660658,0.023962708,-0.06045938,0.2629564,0.024916409
1,-0.036309972,0.04698912,0.025368372,0.061573353,0.14178741,0.013101894,0.03793742,0.013653569,0.03211529,0.011608451,-0.004557062,0.026488027,-0.0036848907,-0.019007348,0.032273024,0.035161816,0.03752825,0.011167908,-0.012536984,-0.24069983,0.116870284,-0.1996957,-0.011429988,0.028881617,-0.018282931,0.046062615,0.06710439,-0.0041670264,0.029345505,-0.1038671,0.3929209,0.038089313
2,-0.04021721,0.049614675,0.023836657,0.06418786,0.14524864,0.014730889,0.04207752,0.010766199,0.033055265,0.017071104,-0.0075410856,0.024863884,-0.0059061637,-0.022757415,0.08903995,0.030025959,0.04020787,0.014147777,-0.016680213,-0.2723629,0.11351019,-0.25102746,-0.0102627855,0.028866347,-0.0019825404,0.047178846,0.06624722,-0.005893841,0.026019856,-0.09934479,0.38874763,0.09790125
3,-0.052609228,0.068110414,0.031064624,0.088212304,0.16287552,0.024303813,0.05441195,0.019315094,0.034687843,0.0112992665,-0.0047404356,0.026772387,0.005686,-0.02066337,0.09688306,0.04092241,0.05304698,0.013462519,-0.01433027,-0.36684448,0.09201047,-0.275303,-0.0047165635,0.040773783,-0.008508732,0.058533408,0.08533536,-0.008660506,0.03082031,-0.13142776,0.4994211,0.09098362
4,-0.039828457,0.043605715,0.014837811,0.06416745,0.097557,0.01708432,0.036751315,0.006982425,0.0133132925,0.0046191188,-0.007807615,0.015770428,0.00389023,-0.023243481,0.08979933,0.018986667,0.0328394,0.011744326,-0.015541282,-0.3399719,0.008892614,-0.1759919,-0.009660457,0.027526738,-0.01814461,0.04062375,0.058240518,-0.010041105,0.015233419,-0.105492115,0.34616876,0.14530924
5,-0.043396067,0.048974022,0.020564148,0.06816256,0.11308639,0.017205529,0.041736767,0.008392125,0.02310076,0.010756589,-0.009274315,0.020047761,0.0011414248,-0.02492689,0.10480155,0.024167158,0.03856307,0.014802448,-0.017299615,-0.35270837,0.046853866,-0.22244057,-0.010928053,0.031278994,-0.010761809,0.046364658,0.06554572,-0.009544369,0.020905683,-0.116776675,0.37978145,0.14005548
6,-0.03139894,0.026682803,0.007073647,0.04364481,0.045360327,0.011816911,0.024657898,4.296191e-05,0.0049234414,0.003502364,-0.009235203,0.008064254,0.0046020863,-0.021077868,0.108402215,0.0047875983,0.020303676,0.010613802,-0.013256112,-0.27203375,-0.04007542,-0.09667832,-0.010605963,0.020298382,0.0017951233,0.027232882,0.037865393,-0.009477637,0.00603828,-0.05768524,0.21928002,0.1652404
7,-0.02338428,0.020607304,0.0054445933,0.03249547,0.035659105,0.009679761,0.020131063,-4.3314714e-05,0.0029984736,0.004232328,-0.007609029,0.0047529433,0.0042204633,-0.016033761,0.097637005,0.0010602016,0.015489787,0.009534325,-0.011114775,-0.20973411,-0.057124868,-0.08306305,-0.0067876205,0.0164091,0.043491516,0.020662121,0.027722992,-0.009217773,0.0037358906,-0.03179552,0.15975882,0.15890902
8,-0.042891055,0.052812956,0.027415408,0.062132373,0.11058121,0.01926651,0.045423217,0.012743364,0.036534917,0.022696247,-0.0073822346,0.020832714,0.002474592,-0.018234337,0.12547745,0.02691237,0.043097604,0.016338827,-0.012433698,-0.26074845,0.06808781,-0.23551995,-0.002394523,0.03511236,0.036498692,0.046521544,0.063316986,-0.007903906,0.025409626,-0.10952208,0.34972763,0.1544921
9,-0.049616165,0.057296354,0.028094493,0.0687076,0.1257956,0.022691216,0.050020512,0.012374484,0.03846906,0.026101038,-0.00868696,0.022011012,0.0032696049,-0.021482188,0.15419704,0.026650917,0.04721865,0.017390134,-0.013444655,-0.29327255,0.07603559,-0.28612274,-0.0021150345,0.038049705,0.03364934,0.05003207,0.06777601,-0.009180735,0.025530979,-0.14183655,0.37212223,0.16679227
10,-0.06387034,0.07400171,0.039595544,0.09157034,0.11850388,0.02806662,0.06375346,0.017152186,0.05331547,0.030689772,-0.0105362795,0.034533896,0.0016326257,-0.029251019,0.1505632,0.040489987,0.0606879,0.021379624,-0.017428307,-0.33173472,0.14168301,-0.3258493,-0.0076648425,0.04970679,0.010135161,0.0687889,0.09591453,-0.010034565,0.03835723,-0.2019937,0.5401206,0.15391338
11,-0.06295177,0.07050263,0.033169758,0.09410782,0.12353096,0.029492408,0.0601364,0.016076293,0.039510235,0.019609524,-0.0086685885,0.030653086,0.007595061,-0.02911621,0.13375044,0.036350258,0.056419708,0.017528838,-0.015628735,-0.38882798,0.092917114,-0.3003832,-0.008524156,0.047865227,-0.013812702,0.064603135,0.09231414,-0.011229331,0.032061026,-0.2184565,0.52255124,0.13995177
12,-0.040436745,0.035263766,0.010415139,0.057046283,0.026694365,0.017733809,0.03329933,0.0010679839,0.009399904,0.0072750403,-0.0100969095,0.013865443,0.0053397007,-0.027600767,0.10816476,0.006831878,0.027141828,0.01212132,-0.014825914,-0.30171368,-0.019661963,-0.11765038,-0.01258428,0.02660745,-0.011070069,0.035903517,0.050594565,-0.011635883,0.009690701,-0.11222254,0.29255006,0.17692652
13,-0.029405963,0.025431713,0.008321216,0.03918116,0.038328234,0.013065698,0.02435294,0.00050632714,0.008511182,0.006862999,-0.008240236,0.0073724072,0.0067622373,-0.01949279,0.1382922,0.0014725127,0.019495096,0.010834006,-0.009240925,-0.23995605,-0.03109907,-0.1094695,-0.008824091,0.021573551,0.019252855,0.025331823,0.034953203,-0.0085985,0.005108345,-0.0799547,0.18544367,0.18638778
14,-0.025691796,0.019384334,0.008475054,0.028359596,0.04517391,0.011210281,0.018922675,0.00096904417,0.010764772,0.007842192,-0.0069711152,0.004805427,0.009920024,-0.014260266,0.15478048,4.9969763e-05,0.015289504,0.009889519,-0.00345445,-0.18220842,-0.033978373,-0.0975237,-0.0071089882,0.02109142,0.033216882,0.019888924,0.027322667,-0.006454287,0.0037029106,-0.07686514,0.123308524,0.19939387
15,-0.026146472,0.01717233,0.010743914,0.023511348,0.072852954,0.011449136,0.016397625,0.0023615984,0.014944658,0.008512665,-0.005901506,0.0036040833,0.015039923,-0.009986763,0.17771548,0.0012992858,0.014368298,0.008982009,0.002812176,-0.15318476,-0.029041942,-0.11148469,-0.005794542,0.023548488,0.039563097,0.017456815,0.025086887,-0.004680095,0.0037706178,-0.09513418,0.09003087,0.20656025
16,-0.027632361,0.01597083,0.012238137,0.02134482,0.092558354,0.012341405,0.015211802,0.0033383118,0.01757037,0.008848021,-0.0051898584,0.0030586978,0.019183539,-0.007293728,0.19042544,0.002377432,0.014107109,0.008106338,0.0073106936,-0.13827354,-0.025885183,-0.12044449,-0.004909983,0.025673728,0.04399373,0.016081093,0.024264548,-0.0038354858,0.003870206,-0.10917112,0.073198006,0.21266356
17,-0.033365197,0.02797489,0.017825503,0.035044216,0.108201504,0.016160036,0.026234908,0.0072984057,0.024978463,0.01476077,-0.005058064,0.0099759605,0.014717631,-0.00971673,0.1765185,0.011591736,0.024583252,0.010433628,0.0025093518,-0.18358663,0.022800889,-0.186997,-0.0029185212,0.029192831,0.04805311,0.025475655,0.03698742,-0.0056465473,0.0121278865,-0.12325367,0.15807243,0.18467979
18,-0.03161425,0.020578247,0.013210853,0.027640628,0.08963444,0.014720846,0.020456046,0.004384051,0.01975615,0.012798475,-0.0054107113,0.006915126,0.016258828,-0.010083948,0.18267396,0.005236836,0.018217197,0.009298066,0.004355968,-0.15810956,-0.0020987336,-0.13438077,-0.004711818,0.026811846,0.043080352,0.020546928,0.029752992,-0.0053710975,0.0075003263,-0.109292716,0.11498836,0.2104108
19,-0.054489218,0.06104245,0.036857948,0.07023149,0.12626997,0.026460879,0.052407816,0.017504472,0.051296514,0.028605424,-0.0062072617,0.025327155,0.0119458595,-0.01619152,0.18418905,0.033976775,0.05171656,0.016047217,-0.0033936696,-0.23531657,0.108696684,-0.2684055,0.00012875069,0.04616531,0.034910508,0.052109644,0.07414955,-0.007600014,0.030993106,-0.16497603,0.38093415,0.18183538
20,-0.048059124,0.04852497,0.02430895,0.062166497,0.114302695,0.024674319,0.042493604,0.01141929,0.030398518,0.017471848,-0.0061598374,0.0169072,0.014723554,-0.017502822,0.16803354,0.020189537,0.039858624,0.012471125,-0.0035465313,-0.2822848,0.03517936,-0.20999062,-0.0017568237,0.038306195,0.027605878,0.041308213,0.059517406,-0.010138665,0.019038033,-0.15156135,0.30657834,0.17721543
21,-0.03599318,0.02957833,0.013314673,0.038086068,0.06721802,0.017514447,0.028070785,0.0029203487,0.019053362,0.015845032,-0.007910659,0.0073275836,0.011621728,-0.015980858,0.20542136,0.0031553698,0.024549449,0.01128163,-0.003046226,-0.21519065,-0.004775945,-0.1376174,-0.0021873196,0.026697433,0.055874497,0.025810517,0.035087246,-0.009228729,0.007154287,-0.09055175,0.17193952,0.21402782
22,-0.03711246,0.035097353,0.0175593,0.046646915,0.069675855,0.01756858,0.03269692,0.0056603323,0.022545546,0.015989216,-0.0077069458,0.014051642,0.0073376764,-0.018387014,0.14864177,0.012484221,0.029331196,0.013172821,-0.0069194203,-0.24903715,0.037672747,-0.1794305,-0.00554467,0.028693493,0.031239262,0.033014,0.046142116,-0.009702824,0.015291521,-0.1268885,0.23795567,0.16468775
23,-0.030371608,0.023873184,0.010397928,0.030411305,0.045078844,0.014816291,0.023904163,0.0020566005,0.01595348,0.015597511,-0.0069446694,0.0066594407,0.008984776,-0.014157313,0.18711469,0.0010041264,0.020168705,0.010618042,-0.0034282932,-0.18427612,-0.006670043,-0.1244721,-0.0020995303,0.022594241,0.058849476,0.02171914,0.028372645,-0.008014793,0.006227236,-0.075243294,0.13554412,0.20421834
24,-0.027488928,0.020154472,0.01018383,0.022729952,0.041594587,0.013792595,0.020792607,0.0021450752,0.01729652,0.017375782,-0.0061695734,0.0046543325,0.010145073,-0.0108986655,0.2001071,-0.0012378913,0.017468825,0.010144707,-0.00033879012,-0.1371028,-0.010767853,-0.1169897,0.00010806718,0.021665376,0.08012146,0.017970694,0.022449015,-0.007124211,0.0048114,-0.068290524,0.095653385,0.20964342
25,-0.04985357,0.056587666,0.034194175,0.064319745,0.10074525,0.023326794,0.049116008,0.015282664,0.049321502,0.030163942,-0.0069310074,0.026546657,0.0053998833,-0.018901793,0.18830998,0.030648025,0.04787026,0.017311983,-0.0067181564,-0.22602698,0.12579758,-0.2378532,-0.0022642743,0.041812282,0.04046452,0.050813355,0.07061213,-0.007773948,0.031484634,-0.14028901,0.36989215,0.17059934
26,-0.06614715,0.08031024,0.046778187,0.09260046,0.11020963,0.03206165,0.06901152,0.021539476,0.0657689,0.03874802,-0.008541286,0.03789884,0.0038772214,-0.026115341,0.18384011,0.044637214,0.06645757,0.021832595,-0.012317277,-0.26992822,0.17249909,-0.3196379,-0.0021517675,0.05483003,0.02484534,0.07187662,0.09978817,-0.009754188,0.043199386,-0.21834874,0.543601,0.16753443
27,-0.047589,0.045659766,0.020991068,0.062525906,0.039100498,0.022502027,0.043278225,0.005176572,0.028726572,0.02192733,-0.010195078,0.021479355,0.0032591503,-0.028406113,0.15094584,0.0138423415,0.03760974,0.015488125,-0.012960122,-0.25593245,0.056355614,-0.18653944,-0.009151004,0.033806723,0.015145,0.044320166,0.06119228,-0.012172667,0.019194221,-0.15352985,0.3339939,0.18070295
28,-0.036697943,0.033414364,0.014145486,0.047647152,0.05171638,0.017254304,0.032191876,0.0022772148,0.018127812,0.014735064,-0.008842533,0.013616774,0.004884471,-0.0232197,0.14454368,0.0062494213,0.027167652,0.012582893,-0.009914324,-0.24222639,0.0149416495,-0.16246745,-0.008732269,0.026440538,0.027317954,0.032635905,0.045146003,-0.010514215,0.011526605,-0.12475605,0.23935744,0.17524469
29,-0.030681234,0.02896892,0.011399386,0.04000867,0.049987905,0.015257253,0.029181352,0.0026075079,0.015348814,0.015333113,-0.0074874414,0.011653846,0.003277566,-0.019560035,0.12870273,0.0045235795,0.023449799,0.012142144,-0.009793795,-0.2140606,0.005341585,-0.16180229,-0.0064104334,0.02281667,0.046194453,0.028355043,0.037734497,-0.009339012,0.0103018675,-0.10780649,0.2016347,0.18929337
30,-0.025888717,0.020183805,0.007381417,0.02728554,0.04188844,0.013166241,0.02213154,0.0009771091,0.0111330105,0.01458307,-0.006580944,0.0058593955,0.006065117,-0.014461682,0.15324287,-0.002170731,0.016694596,0.010357439,-0.0059500295,-0.15949509,-0.02299529,-0.12318928,-0.0034010387,0.019208359,0.0705676,0.019711535,0.025018033,-0.007878404,0.0049273893,-0.067891344,0.12756696,0.19625254
31,-0.023131147,0.016547268,0.007027724,0.020693809,0.03287871,0.012062723,0.019103743,0.0012794201,0.011537739,0.015583804,-0.005748268,0.004424248,0.0066404464,-0.011283223,0.15062967,-0.0030794658,0.014149204,0.009883776,-0.0036268304,-0.117091514,-0.020767804,-0.109038934,-0.0015256817,0.017902277,0.081416726,0.016381666,0.02007584,-0.007126444,0.0044619096,-0.058669653,0.097509995,0.1860955
32,-0.023575842,0.016260868,0.008525381,0.018971194,0.04930485,0.012174514,0.018098531,0.002174976,0.013528799,0.015843056,-0.0050469823,0.004069371,0.008642237,-0.009203409,0.15536419,-0.0015856948,0.014312815,0.009016154,-0.00094196567,-0.09988807,-0.020357978,-0.113735124,-0.0001964898,0.018937778,0.09074199,0.015519386,0.019482497,-0.0067486614,0.004928516,-0.059669316,0.087373756,0.16589034
33,-0.023886882,0.01563507,0.0088821575,0.017966844,0.058043756,0.0123553565,0.017049322,0.0024247416,0.013722157,0.015167588,-0.0046464256,0.0034004974,0.010204857,-0.0077755665,0.1564647,-0.00093304337,0.014124736,0.008070924,0.0008368023,-0.092394814,-0.020694045,-0.11344195,0.00087510323,0.01913382,0.09201932,0.014295483,0.01862051,-0.006691699,0.0045770216,-0.06297675,0.080775656,0.15224925
34,-0.02289484,0.014288163,0.008365036,0.016453393,0.054016545,0.011792478,0.016040154,0.00226234,0.013418269,0.015097845,-0.0044942866,0.0036763472,0.009439265,-0.0076631987,0.14453527,-0.00082103163,0.01306062,0.0077612177,0.0009436088,-0.07779706,-0.01676461,-0.10214333,0.00057862425,0.018265408,0.09205258,0.013581929,0.017753704,-0.006660281,0.004633909,-0.06047028,0.07874507,0.15188554
35,-0.020885376,0.012757653,0.0072112447,0.017148612,0.04580807,0.010609127,0.015230449,0.0020358851,0.010371622,0.01281492,-0.0043464573,0.0050972067,0.0071250005,-0.008965888,0.09320678,0.00029070428,0.011422934,0.0075891092,-0.0011732384,-0.069903895,-0.016502857,-0.08744493,-0.0020960139,0.016674666,0.08573214,0.014138201,0.018980792,-0.007052631,0.0058724773,-0.06389859,0.09418322,0.13348383
36,-0.035339188,0.042316683,0.02327145,0.047957063,0.12984192,0.019574381,0.03765951,0.014672032,0.031657327,0.02152912,-0.002398243,0.01719256,0.0070384615,-0.009756616,0.115579054,0.023229802,0.034953006,0.012086526,-0.0036623015,-0.1792695,0.071884714,-0.22549365,0.002131146,0.031334803,0.061060175,0.036242202,0.050645553,-0.0060896683,0.02270557,-0.1216677,0.26929745,0.13577886
37,-0.033516522,0.034372758,0.015540476,0.043452695,0.13062206,0.018319756,0.03184867,0.0097608045,0.019770334,0.015349077,-0.0037408825,0.011622895,0.008854868,-0.011783002,0.1332323,0.013640587,0.027733952,0.010549326,-0.004542867,-0.20633638,0.02196493,-0.18278606,-0.00019037433,0.02708046,0.059194013,0.030001603,0.04224167,-0.0077203996,0.014465717,-0.096210554,0.23050337,0.16959022
38,-0.040711746,0.043003634,0.02122988,0.05629134,0.12878858,0.018691966,0.039448667,0.0099271415,0.02754642,0.018768718,-0.007110282,0.018963404,0.0029905322,-0.019059949,0.1316632,0.021353954,0.035709113,0.014552113,-0.01130248,-0.25673702,0.07218655,-0.22536701,-0.005826164,0.030993506,0.03771673,0.040493097,0.057294518,-0.009233835,0.021985825,-0.110315815,0.3251089,0.1505341
39,-0.04696202,0.050008602,0.024069447,0.06530537,0.12875813,0.020632707,0.044878542,0.010622973,0.031645246,0.020815387,-0.008379347,0.02221572,0.0022503324,-0.022677269,0.14127852,0.024915185,0.041430444,0.01596959,-0.013756161,-0.29480168,0.08092752,-0.25427175,-0.0069531784,0.03465621,0.025410607,0.04678704,0.065565795,-0.009955555,0.024622172,-0.12557662,0.3706646,0.15178323
40,-0.050227374,0.057443596,0.027113963,0.0719473,0.116720766,0.022824742,0.0523206,0.012627957,0.039097995,0.02826505,-0.009129455,0.027224034,-0.00218605,-0.025870007,0.15130879,0.02821546,0.047144122,0.019597962,-0.017394256,-0.3024778,0.11683508,-0.29683346,-0.0069236076,0.037588716,0.0173906,0.05434928,0.073438324,-0.009500165,0.029379569,-0.1606305,0.41791028,0.1829566
41,-0.033781257,0.027269242,0.0067877793,0.04446253,0.015336748,0.01514952,0.029075097,0.000110698864,0.0071730223,0.011807648,-0.009318442,0.011913039,0.0012932492,-0.024135249,0.088694766,0.002310968,0.021541558,0.012631802,-0.015305588,-0.23215075,-0.01544502,-0.11417491,-0.010532738,0.021064252,0.02032265,0.029772012,0.039647162,-0.0113601815,0.009186255,-0.08430219,0.23999983,0.17819498
42,-0.051988974,0.0659959,0.03343741,0.088171154,0.101973794,0.024811445,0.055430055,0.018738419,0.035581384,0.012728807,-0.0058051306,0.031773157,0.0040141274,-0.024731718,0.07278118,0.039292347,0.051374935,0.01698985,-0.016764412,-0.35141906,0.10994961,-0.21004656,-0.010677986,0.043338686,-0.007145616,0.0626331,0.09177639,-0.009916766,0.036891077,-0.15326491,0.5293841,0.11637975
43,-0.031395655,0.031051967,0.009155101,0.0527818,0.019910488,0.0133906,0.029634723,0.0024188748,0.0037821317,0.0014260369,-0.008349971,0.014216032,0.0008427497,-0.024830217,0.040764503,0.008919735,0.022556808,0.0116624385,-0.018300196,-0.26470208,-0.022359125,-0.06726858,-0.014520004,0.02169838,0.0043373746,0.03431018,0.049241036,-0.010911291,0.012609918,-0.06222958,0.30645302,0.15705001
44,-0.041017517,0.052105337,0.024923641,0.07515903,0.10090345,0.016764654,0.044511795,0.0118950065,0.023103494,0.006106029,-0.007851665,0.026247296,-0.0016728407,-0.026147455,0.03567925,0.031033413,0.040038105,0.016174734,-0.020895772,-0.35334963,0.077853106,-0.17848441,-0.0161792,0.033236872,-0.015850281,0.053277254,0.07801555,-0.009313025,0.029862132,-0.12738149,0.4710334,0.105948925
45,-0.04198921,0.050423667,0.023052052,0.073581055,0.09620482,0.014564466,0.044426315,0.009675524,0.025590938,0.010386104,-0.009955558,0.028320724,-0.007454071,-0.03000049,0.046979822,0.030027434,0.039555203,0.01817994,-0.024470001,-0.3612945,0.10507285,-0.19834861,-0.019669428,0.031413138,-0.036121547,0.054390296,0.077426344,-0.0079645645,0.029801402,-0.12185774,0.46814287,0.11648686
46,-0.025714708,0.02490697,0.0051907348,0.044990625,0.040282734,0.008067921,0.025227956,2.5232788e-05,0.0014563985,0.0018163137,-0.009339562,0.012796801,-0.0049751704,-0.024988096,0.036028255,0.006343182,0.017729782,0.012405776,-0.021538902,-0.25824457,-0.023677181,-0.07182195,-0.017552625,0.01634842,0.0072344635,0.031071525,0.042313766,-0.0086084595,0.010471715,-0.03622267,0.27660072,0.18184361
47,-0.0171358,0.015931558,0.002290679,0.032391794,0.037932962,0.0047646025,0.018678369,-0.0014909374,-0.0031887917,0.0009723391,-0.008601772,0.007894402,-0.005234899,-0.020293813,0.015636543,0.0012177732,0.010805363,0.011831669,-0.019936647,-0.19232541,-0.043190397,-0.06470005,-0.015764281,0.011397806,0.04079971,0.023043135,0.030696327,-0.008453885,0.0072527127,-0.021808218,0.2096515,0.16158646
48,-0.030983958,0.041278455,0.018102493,0.05619037,0.12933587,0.013850563,0.036305413,0.011411465,0.016906645,0.007897784,-0.005245406,0.015783507,0.0007595252,-0.015635017,0.05779445,0.022315295,0.03175443,0.013965098,-0.016160566,-0.27984586,0.032084923,-0.18728614,-0.007539706,0.026171586,0.028855734,0.03923307,0.055506516,-0.0071826885,0.021155113,-0.06898762,0.3316508,0.12874065
49,-0.034882315,0.042788893,0.018102251,0.055575803,0.12326862,0.014986248,0.03934097,0.009477776,0.022521187,0.01695908,-0.007726891,0.01713211,-0.0028389767,-0.0190127,0.09879565,0.020137314,0.033999577,0.01690289,-0.018089585,-0.2788002,0.06051383,-0.23871514,-0.0068943882,0.026616603,0.029325495,0.04109683,0.055161823,-0.0071003945,0.02133683,-0.09797582,0.3279034,0.17330137


==> images/rnn_examples/9/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46946588,0.45694125,0.48617086,0.46041286,0.3553953,0.48645106,0.47181046,0.48057184,0.4797315,0.48090562,0.47742754,0.48449045,0.48676512,0.46563226,0.64283824,0.46219805,0.45551166,0.48291686,0.48627645,0.61709464,0.44757068,0.59339017,0.46489644,0.4846635,0.4951279,0.48465297,0.4843212,0.4831061,0.4554057,0.6834665,0.4876914,0.7073513
1,0.47031528,0.455415,0.48576316,0.4599642,0.36174184,0.4862881,0.4709065,0.48018965,0.47940695,0.48084256,0.47669554,0.4838692,0.48629442,0.46466652,0.6111809,0.4607914,0.4536034,0.48262638,0.48659354,0.6052464,0.44795883,0.57314575,0.46328035,0.48451075,0.54244196,0.4839973,0.48404455,0.4835314,0.45813286,0.68059385,0.49939775,0.6996988
2,0.47527152,0.4657954,0.48769093,0.4721681,0.37720352,0.4880388,0.4765876,0.48354682,0.48245287,0.4837741,0.4814187,0.4864272,0.48783422,0.4719775,0.6438946,0.47249866,0.46589908,0.48534578,0.48790857,0.6069807,0.45931804,0.549493,0.46995178,0.48636085,0.48628235,0.4865179,0.48557353,0.4857711,0.46103048,0.67522854,0.46876442,0.71779937
3,0.4753066,0.458948,0.48869222,0.46625042,0.33111683,0.48790663,0.4739473,0.48171577,0.48366904,0.48011392,0.4784745,0.48499325,0.4875704,0.4678742,0.55169165,0.4648984,0.45832983,0.48342994,0.48763606,0.5878883,0.44940826,0.52396244,0.4655571,0.48631725,0.4850952,0.48653445,0.48594117,0.48445266,0.45658153,0.72701746,0.520603,0.6996596
4,0.48953277,0.4839629,0.49335745,0.489852,0.44217664,0.49387297,0.4886746,0.49187797,0.49136874,0.4916685,0.4908703,0.49220428,0.49332485,0.48670274,0.552088,0.48775002,0.48419708,0.492671,0.49397883,0.5510119,0.48128727,0.49897513,0.4848995,0.49275485,0.5105113,0.49279797,0.4919139,0.4930589,0.48046172,0.60199606,0.49009544,0.6362484
5,0.4749265,0.46399668,0.48716697,0.46993372,0.3783186,0.48779303,0.47567853,0.4831235,0.48204395,0.48320273,0.4805351,0.48539954,0.48762175,0.47108772,0.6223303,0.46990564,0.4635273,0.4850936,0.48770267,0.6065381,0.4569787,0.55537915,0.46923488,0.48598835,0.5042437,0.48618135,0.48520824,0.48542392,0.4609029,0.6718105,0.4788069,0.72059315
6,0.49721974,0.4959309,0.49696428,0.50040257,0.4817808,0.49760464,0.49657613,0.49721217,0.49669603,0.49683505,0.49716145,0.49632952,0.49689317,0.49635807,0.52295053,0.49793375,0.49660513,0.49744925,0.49743828,0.52628803,0.49513763,0.48986736,0.49479693,0.4968139,0.49721444,0.49715927,0.49613082,0.49746093,0.4911524,0.55223286,0.4889574,0.59439695
7,0.49567592,0.49424717,0.49701247,0.49731794,0.47322032,0.49728817,0.49564067,0.4967412,0.49640158,0.4959546,0.49639142,0.4962399,0.4972139,0.49488205,0.53662515,0.4955298,0.49464038,0.49695823,0.4970775,0.5279586,0.49228382,0.50854623,0.49426568,0.49663088,0.47510502,0.49695438,0.4960373,0.49683002,0.48946774,0.5527825,0.49002776,0.5847237
8,0.4683403,0.4566053,0.4853798,0.4621152,0.3399246,0.48539206,0.47065625,0.47956175,0.47896925,0.47944185,0.47651154,0.4832736,0.48559427,0.46480516,0.67353284,0.46348184,0.4561393,0.48194614,0.48489916,0.64011234,0.44652092,0.57830304,0.46291292,0.48349938,0.46368095,0.48403096,0.48271823,0.48200473,0.4503434,0.71277356,0.46514314,0.75827086
9,0.47657612,0.46759117,0.48834497,0.4741401,0.37556678,0.488501,0.47772694,0.48401114,0.48372847,0.4841394,0.48200893,0.4866857,0.48817217,0.4733361,0.6392199,0.4736537,0.46774542,0.486005,0.4882242,0.6106693,0.4609601,0.5396599,0.47078246,0.48692518,0.47758117,0.48730507,0.48590153,0.48617187,0.4610014,0.6838812,0.46528858,0.7298332
10,0.45528668,0.4357455,0.47828424,0.443869,0.29329973,0.47894737,0.45708168,0.47003672,0.46904358,0.47135782,0.46547592,0.4755715,0.47862872,0.44859716,0.70476013,0.44562116,0.4343507,0.4740587,0.47896412,0.68033457,0.42463684,0.59684724,0.44516343,0.47626662,0.52657676,0.4762649,0.47512552,0.47478583,0.43396923,0.77151585,0.4618014,0.82335615
11,0.47525743,0.46045566,0.4872962,0.46816754,0.35502294,0.4873813,0.4741142,0.48165137,0.4822849,0.48158777,0.47873035,0.48455083,0.4866725,0.46873954,0.5854012,0.466973,0.4597623,0.48390576,0.48752823,0.59992224,0.45339185,0.52211136,0.46560624,0.48566535,0.5238234,0.48573878,0.48484737,0.4847706,0.4588568,0.70701414,0.4962224,0.7226463
12,0.49556804,0.49315867,0.49566883,0.4986268,0.47833058,0.49640694,0.49451977,0.49567035,0.49497244,0.49585658,0.49550897,0.4951519,0.49562624,0.49393415,0.54090035,0.4960717,0.49375725,0.49629006,0.4966067,0.5313894,0.49315453,0.48374793,0.49195743,0.49553758,0.5139212,0.49565578,0.49462065,0.49646586,0.4893041,0.56162035,0.48299357,0.6095314
13,0.4971035,0.49663427,0.49798518,0.5001081,0.47028854,0.4980788,0.49693084,0.49782375,0.49762064,0.49689987,0.49765736,0.49713334,0.49747413,0.49703708,0.5328445,0.4988823,0.49746194,0.49779698,0.49756613,0.5295243,0.49422735,0.49193525,0.49557373,0.4974489,0.47285962,0.4982399,0.49709126,0.49773574,0.4904921,0.5556872,0.4870825,0.5887064
14,0.49759597,0.49797475,0.49842384,0.500682,0.47850707,0.49869046,0.49792263,0.4984828,0.49824405,0.4979814,0.49844772,0.4977958,0.49785453,0.4982254,0.53004795,0.4997994,0.49864292,0.49860212,0.49802822,0.5304506,0.49600938,0.4977756,0.49666193,0.49811053,0.4796651,0.4989199,0.4977723,0.49845058,0.49221954,0.5429319,0.48645347,0.58459955
15,0.49848598,0.49940187,0.49923122,0.5015761,0.4790501,0.49942738,0.49899584,0.49923906,0.4993423,0.49875534,0.49930847,0.4985346,0.49827942,0.49968323,0.5165984,0.5009857,0.5001148,0.49935687,0.4985581,0.52907205,0.49719733,0.4979185,0.49778256,0.4989018,0.48074296,0.49990317,0.49874586,0.499132,0.49332947,0.5417472,0.48934305,0.5792529
16,0.49861684,0.49951494,0.49935365,0.5016182,0.47987902,0.4995811,0.49919224,0.49926212,0.49952778,0.49905813,0.49939206,0.49870884,0.49825397,0.49988452,0.5127904,0.5010869,0.5002517,0.49954796,0.49867553,0.52794796,0.4976811,0.497995,0.49777973,0.49910104,0.48541617,0.5000962,0.4989299,0.4992952,0.49371478,0.54198915,0.48974696,0.5786554
17,0.48653066,0.48130417,0.49348074,0.48453426,0.42939103,0.49371135,0.48745358,0.49093172,0.49093786,0.49139628,0.48971543,0.49250275,0.49320707,0.48496947,0.5774807,0.48458135,0.48134515,0.49246427,0.4933648,0.56467754,0.47801998,0.5333866,0.48321965,0.49288332,0.49098003,0.49324536,0.4922476,0.4924744,0.47812214,0.604752,0.48019174,0.6447426
18,0.49683243,0.49679524,0.49811268,0.4997997,0.4767331,0.498509,0.49729612,0.4977666,0.49778903,0.4981277,0.49781838,0.49767023,0.49721172,0.49729496,0.531979,0.4988123,0.49742505,0.4983756,0.4978214,0.533071,0.49589315,0.49717858,0.49507743,0.4979763,0.49364895,0.49865648,0.49748865,0.49830317,0.49189177,0.5496855,0.48450953,0.5926039
19,0.46252435,0.4473156,0.48284233,0.4535893,0.3096866,0.48276752,0.4649895,0.47524402,0.47531542,0.47568673,0.47158486,0.48021972,0.48261294,0.45786077,0.68125206,0.45552582,0.44681075,0.4785969,0.4822639,0.65729994,0.436253,0.5937594,0.4550261,0.48070616,0.47301143,0.48122442,0.47984478,0.47873712,0.44192192,0.7505332,0.46327472,0.7900202
20,0.49151778,0.48594028,0.4953695,0.49121252,0.43173733,0.49519247,0.49055722,0.49286976,0.49395287,0.49252233,0.4919684,0.49372458,0.49428958,0.48860824,0.53349906,0.48913446,0.48629054,0.49388272,0.49498868,0.5433371,0.48311433,0.48853546,0.48610777,0.4944526,0.49416593,0.4947939,0.4937196,0.49425554,0.4817263,0.614705,0.49393785,0.62736696
21,0.49780792,0.49902785,0.49825433,0.5032039,0.4780841,0.4983359,0.4980863,0.49817094,0.49811375,0.49816284,0.4984994,0.49787852,0.49738607,0.49839938,0.5528923,0.50195044,0.5003929,0.49851444,0.49775884,0.53433925,0.49828216,0.48084056,0.49622968,0.49790287,0.46966112,0.4986376,0.49714878,0.49835196,0.49162033,0.55424726,0.47099176,0.6027996
22,0.48216176,0.47391906,0.49096796,0.47735032,0.4178486,0.49142274,0.48261592,0.48790276,0.48742628,0.48849806,0.48582914,0.48969096,0.4912869,0.4790941,0.5873198,0.47756246,0.47313452,0.4897319,0.49148154,0.57713675,0.46988726,0.54278207,0.47764403,0.49035805,0.51766515,0.49028635,0.4895458,0.4900559,0.47373095,0.61531323,0.48369354,0.66102487
23,0.49868482,0.50006646,0.49870673,0.50375146,0.48208007,0.4988054,0.49902955,0.4987605,0.49872005,0.49864495,0.49916527,0.4984123,0.49797365,0.4992873,0.5484798,0.50243485,0.5012755,0.49899685,0.49823907,0.5300233,0.4994354,0.48349494,0.49740365,0.4984072,0.46713436,0.49912545,0.49773625,0.49879462,0.492892,0.5468369,0.47419214,0.59123826
24,0.49775198,0.49902415,0.49876708,0.5016202,0.47990403,0.49877682,0.4984937,0.4985562,0.498637,0.4984405,0.49874657,0.49839252,0.49810457,0.49856076,0.5496786,0.50085354,0.4999092,0.4989051,0.49813503,0.53247637,0.49790117,0.49490756,0.49699008,0.4984534,0.46549287,0.49914965,0.4978481,0.49867374,0.49260604,0.542635,0.47554797,0.5872755
25,0.4609799,0.44462603,0.48216942,0.44959962,0.31737873,0.48236516,0.46331796,0.4746091,0.47406507,0.47582433,0.47042093,0.47982886,0.48236245,0.4558178,0.68525475,0.45255938,0.4431473,0.47820505,0.482149,0.65838027,0.43455914,0.600108,0.45332208,0.4804069,0.5072609,0.4805009,0.47956398,0.478758,0.44408295,0.72949684,0.4654151,0.7799752
26,0.45524403,0.43690777,0.47886774,0.4453213,0.2824653,0.4789454,0.45763046,0.47017804,0.4696889,0.4710509,0.46579385,0.4760248,0.47870177,0.44912747,0.7230847,0.44751033,0.4361436,0.47406262,0.47872794,0.6862872,0.4245355,0.59286475,0.44556302,0.47644114,0.4930787,0.47673777,0.47517273,0.47458258,0.4315925,0.78494006,0.45110992,0.8304181
27,0.4908341,0.48646957,0.4937639,0.49184066,0.45866084,0.4943892,0.49021843,0.4925597,0.49207407,0.49338123,0.49190745,0.49320257,0.4936186,0.4884847,0.5696453,0.4899573,0.48666146,0.49387923,0.49477762,0.5499318,0.48615548,0.49675664,0.48602134,0.49349856,0.5233062,0.49338654,0.49239936,0.49424875,0.48384637,0.58702976,0.47350752,0.63881576
28,0.49261835,0.48961014,0.49566263,0.49350327,0.45455593,0.49589399,0.49247485,0.49453172,0.49438256,0.49422625,0.49390286,0.49472764,0.49533588,0.49137434,0.55054575,0.49223673,0.48991987,0.4951845,0.49571276,0.54278094,0.48713982,0.5034818,0.48963368,0.49507445,0.49277088,0.4954708,0.49448648,0.4952789,0.4851272,0.5808477,0.4849007,0.6135681
29,0.49033344,0.48707137,0.4944988,0.49097463,0.45133194,0.49488187,0.4907789,0.49321595,0.49263936,0.49332136,0.4925084,0.49388754,0.49465764,0.48893374,0.58084685,0.48981404,0.48729312,0.49414438,0.4947677,0.5512489,0.48489904,0.5159217,0.48766622,0.4940486,0.48726317,0.4942615,0.4932072,0.4941573,0.48275578,0.58270204,0.477575,0.62543285
30,0.49788055,0.4985969,0.49833402,0.5016841,0.4819241,0.4985578,0.4982625,0.49828672,0.49819398,0.4981045,0.49852586,0.4980145,0.49798694,0.49813196,0.54628146,0.4999049,0.49936208,0.49859118,0.49810973,0.52811396,0.4979412,0.49643996,0.4966551,0.49808133,0.47105056,0.49862573,0.49745926,0.4983937,0.4924533,0.5465645,0.4794107,0.5851866
31,0.49689034,0.49722132,0.49818817,0.49946105,0.48147222,0.49835485,0.49750352,0.49787226,0.49781954,0.49791387,0.49789527,0.497907,0.49797073,0.49705204,0.54979616,0.49826998,0.49765736,0.49834254,0.4979483,0.52947414,0.49662417,0.5040194,0.49587792,0.49798778,0.4747067,0.4983792,0.49735907,0.498191,0.49248123,0.54029226,0.4799331,0.5791774
32,0.49679488,0.4971093,0.49836612,0.49898973,0.47893992,0.49846685,0.49752644,0.49788165,0.4980766,0.49782854,0.49788567,0.49794734,0.49800706,0.4971182,0.541686,0.4978686,0.4974522,0.49836758,0.4979951,0.53064674,0.49596822,0.50776297,0.4958835,0.49806818,0.47370967,0.49851477,0.49755016,0.49813515,0.4921094,0.544015,0.4832594,0.57727
33,0.49724838,0.49752596,0.49866605,0.49926782,0.48026147,0.49866438,0.49787828,0.49808344,0.4985114,0.49807507,0.498111,0.49822828,0.49820256,0.4975105,0.53564125,0.49832076,0.49786305,0.49859887,0.49822906,0.5280903,0.49662936,0.50468045,0.49621782,0.4983417,0.47583947,0.49874312,0.4978497,0.4983822,0.49282205,0.54223627,0.48499683,0.5709683
34,0.4965318,0.49658114,0.4982728,0.49829543,0.4811318,0.49834913,0.49725157,0.49766704,0.49789277,0.497914,0.49763516,0.49798435,0.49795112,0.4966527,0.5439926,0.49749994,0.4968098,0.4983008,0.49799722,0.52911603,0.4960142,0.5074442,0.49550334,0.49803448,0.48039833,0.49830595,0.49746683,0.49813363,0.49259505,0.5393258,0.48367915,0.5711409
35,0.4943717,0.49266958,0.49699762,0.49409288,0.47829613,0.4973257,0.49493724,0.49618638,0.49609652,0.49660593,0.49572554,0.49668485,0.49717316,0.4936006,0.5446165,0.49305075,0.49228284,0.49703366,0.49725398,0.53002477,0.49203303,0.5211453,0.49290764,0.4968855,0.49809375,0.49681476,0.49627313,0.49698496,0.4909282,0.5415216,0.49023357,0.5699607
36,0.47914386,0.4696139,0.49125412,0.4735627,0.3723639,0.49060974,0.48010266,0.48606297,0.48696053,0.48560888,0.48380703,0.48928607,0.49067608,0.47539008,0.6060413,0.47381905,0.4691264,0.4876928,0.49015692,0.58630633,0.46252808,0.5436591,0.47390854,0.4895785,0.46371582,0.4899081,0.48911893,0.48806128,0.4657954,0.6687122,0.49132916,0.6690353
37,0.49328238,0.4898805,0.49656937,0.49413425,0.44630492,0.496406,0.49304318,0.49465856,0.49543685,0.4942617,0.49415004,0.4954811,0.4958159,0.49130613,0.5419992,0.49195847,0.49023366,0.49534264,0.4960921,0.53594476,0.4877971,0.49874046,0.48953637,0.49577802,0.47691083,0.496044,0.4951623,0.4955934,0.48507097,0.5933645,0.49395153,0.6019859
38,0.4746487,0.4638865,0.4875318,0.4686569,0.38371336,0.48807684,0.47584346,0.4830918,0.48236084,0.48388684,0.48049882,0.48608455,0.48799694,0.47076592,0.6285613,0.46886164,0.46303052,0.4854889,0.48808333,0.6043685,0.45830062,0.56686336,0.4689718,0.48654115,0.5090818,0.4863865,0.48563853,0.48592553,0.46272948,0.6623118,0.4770973,0.7094406
39,0.47525445,0.4647106,0.48759082,0.47060725,0.37855986,0.48807094,0.47625607,0.483176,0.48258537,0.4837019,0.48078698,0.48598272,0.48776364,0.4713541,0.62921554,0.47039846,0.46423748,0.4854113,0.4879569,0.6072112,0.45863885,0.5532781,0.4691314,0.4864318,0.5007773,0.48648292,0.48545623,0.48580238,0.461477,0.67451274,0.47451383,0.72098315
40,0.47021455,0.45852005,0.48517933,0.4657744,0.35701737,0.48565152,0.4717354,0.48004398,0.47883543,0.4809951,0.47736484,0.48377344,0.4854929,0.46583647,0.6834907,0.46619403,0.45826718,0.48262227,0.48554862,0.62896794,0.45187888,0.5543743,0.46344975,0.48387316,0.49416146,0.48392144,0.4825656,0.48317412,0.45446995,0.69824857,0.4570504,0.756017
41,0.49656126,0.49422783,0.49614158,0.49866745,0.4893427,0.4970786,0.4956911,0.49629498,0.4957062,0.49665156,0.49619305,0.49581942,0.49650908,0.49473166,0.53077227,0.4953023,0.49436584,0.4970114,0.49737233,0.5218689,0.4952795,0.49530813,0.49323985,0.49630302,0.51914334,0.49610156,0.49529245,0.49718508,0.49185905,0.54888105,0.48726076,0.5920298
42,0.45887825,0.4344342,0.48133907,0.44010517,0.28133324,0.4810295,0.45816585,0.4717669,0.4725924,0.47104865,0.4660079,0.4769986,0.48133412,0.4490703,0.6047824,0.44151777,0.4316679,0.4749109,0.48119682,0.63913816,0.42139256,0.5922323,0.44714293,0.4787794,0.53466684,0.47857723,0.47864333,0.47637725,0.43934426,0.764747,0.52353615,0.75546336
43,0.49548626,0.4927659,0.49561706,0.4974293,0.48205248,0.4963804,0.49442416,0.49591932,0.49484685,0.4955174,0.4954055,0.49505302,0.49610797,0.49348557,0.53377277,0.49447936,0.49288806,0.49617168,0.49674734,0.52680147,0.49188703,0.49913687,0.49248064,0.49552277,0.5112016,0.49542317,0.49470934,0.49638227,0.48968765,0.55384356,0.4931165,0.59202576
44,0.46585676,0.44764224,0.48366046,0.45226327,0.33336338,0.48405874,0.46590063,0.4772298,0.4764274,0.4767795,0.4726052,0.48069707,0.4845242,0.45889506,0.6122761,0.4531557,0.44533283,0.47962627,0.4843295,0.6222324,0.43706328,0.59018487,0.45776102,0.48195478,0.53600526,0.48171234,0.48162395,0.48057067,0.45055577,0.7100759,0.507787,0.7267757
45,0.46983147,0.45590946,0.48443934,0.46205834,0.36744818,0.48544252,0.4703782,0.47995958,0.47777653,0.48074505,0.47648013,0.48289475,0.48538813,0.4645829,0.6469279,0.4627638,0.45463634,0.48225313,0.48572382,0.6187611,0.4488648,0.5681932,0.46286225,0.48349527,0.53830063,0.4832565,0.48268145,0.48314273,0.45706075,0.6765032,0.48019725,0.73242784
46,0.4955181,0.4934834,0.495715,0.49823362,0.48090574,0.4966611,0.49500114,0.49624473,0.49485704,0.49565056,0.49594957,0.495303,0.496361,0.4940207,0.540733,0.49498296,0.49383318,0.49631342,0.49673638,0.5251087,0.49231377,0.5058651,0.49330524,0.49566865,0.498274,0.49570844,0.49488083,0.49641258,0.48910952,0.55530983,0.49218845,0.59349066
47,0.4925134,0.48947307,0.49521106,0.49207506,0.47064295,0.49597806,0.49260685,0.49501988,0.49377662,0.4942299,0.49410993,0.49456292,0.49625105,0.49099767,0.54708284,0.4897136,0.48905763,0.49527726,0.49601063,0.53235096,0.4871268,0.53480923,0.49102297,0.49502274,0.49335015,0.4949843,0.49446386,0.49535072,0.48691672,0.55544233,0.49652553,0.58809835
48,0.48062876,0.46992424,0.491471,0.47400147,0.3752256,0.49102557,0.48058483,0.48678607,0.48749548,0.4852214,0.48422307,0.4889496,0.4912803,0.4760825,0.5668283,0.47305518,0.4691635,0.4878282,0.49061614,0.57395107,0.4620137,0.5448672,0.47509673,0.48977286,0.46806446,0.4901152,0.48957613,0.4883627,0.4670131,0.6656945,0.509805,0.6558388
49,0.47969195,0.47259235,0.48968777,0.4783198,0.3994505,0.49008033,0.4808811,0.4865608,0.48546207,0.48666355,0.48483548,0.48867142,0.49005896,0.4770177,0.6376973,0.47768983,0.47271076,0.48801506,0.48985693,0.59473747,0.46741077,0.5394465,0.47539288,0.4886901,0.47894618,0.4888925,0.48772502,0.48828402,0.4672401,0.64874643,0.4680438,0.69819397


==> images/rnn_examples/9/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.060537882,0.08709245,0.048700728,0.09848453,0.4384447,0.023488492,0.06735921,0.030489374,0.06918098,0.031217966,-0.002089407,0.044102654,-0.002980865,-0.020572616,0.15563168,0.07053719,0.07297695,0.015603398,-0.011177467,-0.46736896,0.20619497,-0.48283556,-0.0054765316,0.05114348,0.04315561,0.07355314,0.104009375,-0.0028278586,0.051610403,-0.16006087,0.45142606,0.10629462
1,-0.055453606,0.06721116,0.03061021,0.09588404,0.34568262,0.01731792,0.05337174,0.015621409,0.036559697,0.010536858,-0.009099697,0.036048878,-0.006527808,-0.033968657,0.056818973,0.05146573,0.054934707,0.016733753,-0.02162558,-0.5347469,0.1744167,-0.35636377,-0.023444401,0.038584635,-0.10727582,0.06474066,0.09569193,-0.007911256,0.03944744,-0.17135333,0.45000947,0.08302895
2,-0.051679946,0.06151938,0.024337111,0.07770247,0.32171735,0.018014342,0.05257101,0.009084161,0.03775327,0.024867674,-0.011641997,0.025682693,-0.008790174,-0.030723125,0.28442267,0.030716788,0.051441137,0.018706385,-0.022594407,-0.49591598,0.13545771,-0.3907532,-0.0108492775,0.032115772,0.030047474,0.053404354,0.07265,-0.008504429,0.026640242,-0.07273557,0.36692157,0.27000606
3,-0.07646637,0.10164657,0.041240595,0.1311812,0.48564962,0.037458427,0.076457344,0.03125959,0.040184483,0.0068116924,-0.0025008698,0.031755272,0.018475598,-0.022804143,0.27028647,0.06414413,0.080528505,0.0142540345,-0.013350364,-0.73167014,0.09808594,-0.48385307,0.00013792142,0.0585543,-0.04816147,0.07709087,0.11551381,-0.012941776,0.040624667,-0.16720963,0.5157447,0.101833306
4,-0.029497238,0.022272423,-0.0010066513,0.04342756,0.06361448,0.010539769,0.021135189,-0.0052486346,-0.007728013,-0.0019485535,-0.011399861,0.0053747236,0.0022396129,-0.027660388,0.10190928,-0.0020807015,0.015129434,0.010570113,-0.017476868,-0.36909664,-0.07480314,-0.093181364,-0.015385348,0.015495664,-0.038181838,0.024471741,0.033917084,-0.012068037,0.000878019,-0.058595706,0.19326636,0.23159048
5,-0.055124387,0.0639147,0.028338624,0.08445608,0.2558151,0.019211905,0.053272463,0.010966105,0.035863105,0.018536765,-0.012059826,0.02661985,-0.001619684,-0.031262685,0.20347719,0.03523336,0.053145394,0.01956686,-0.020815566,-0.51542,0.09723339,-0.36135724,-0.014200135,0.038865697,-0.0069955043,0.057429135,0.08056639,-0.010275568,0.029635716,-0.11589694,0.3802541,0.1404112
6,-0.019842563,0.0048458106,-0.006375449,0.019088099,-0.019607725,0.0065920055,0.007936349,-0.0083797,-0.0132736,-0.0037381959,-0.009368613,-0.0038278727,0.008162237,-0.017629514,0.124195874,-0.014788244,0.0023402,0.006580778,-0.009419885,-0.20277095,-0.129213,0.026340127,-0.010490215,0.009677788,0.016097644,0.0084934635,0.010897388,-0.009620799,-0.008570274,0.01380741,0.06664922,0.18769175
7,-0.015955392,0.015114341,0.0039135595,0.021854306,0.031680334,0.0077329744,0.01606755,-0.00013172324,0.001126084,0.0050839577,-0.0061584725,0.0015280304,0.0039223093,-0.011433226,0.09498655,-0.0026957816,0.011140601,0.008647336,-0.00919449,-0.15841682,-0.07617448,-0.07325395,-0.0031437045,0.012901695,0.09863253,0.014514735,0.018245986,-0.0092095025,0.0015857179,0.00018898584,0.10246668,0.14467694
8,-0.07472622,0.099269725,0.053292286,0.108360656,0.42516625,0.032210704,0.080994315,0.028540015,0.076651044,0.04590092,-0.0083995275,0.040451933,0.0009283998,-0.02486811,0.34365,0.062883735,0.08478468,0.025651898,-0.015364809,-0.5688339,0.22073807,-0.6027129,0.0017137288,0.06009488,0.09662893,0.08018555,0.109608166,-0.007816352,0.05152495,-0.23106682,0.4760142,0.17702352
9,-0.06531496,0.072045766,0.031149682,0.086365685,0.30261818,0.02865169,0.06179333,0.013523166,0.044527605,0.03274365,-0.011151908,0.025418617,0.004404616,-0.028539032,0.3272004,0.0317078,0.060984116,0.02019716,-0.015757596,-0.5309258,0.101498514,-0.44647837,-0.002182644,0.045330107,0.07243961,0.05889831,0.07983205,-0.011713709,0.029457765,-0.16352433,0.37743428,0.22291167
10,-0.102994874,0.11952473,0.058124352,0.14957812,0.45774743,0.039685443,0.097281456,0.026616039,0.08013815,0.04265921,-0.01523113,0.054553177,0.00015318953,-0.048231114,0.3392811,0.074775055,0.102319874,0.02983397,-0.024790687,-0.7424895,0.2788624,-0.6288633,-0.01637162,0.07300311,-0.06998212,0.10283613,0.14577013,-0.013461152,0.06114857,-0.28895319,0.6032049,0.130157
11,-0.07367829,0.08158573,0.029532978,0.11433629,0.3057684,0.034461487,0.06607667,0.017224481,0.029701594,0.010560473,-0.007969807,0.030037975,0.014624683,-0.034774303,0.21590549,0.041153584,0.065806136,0.015458595,-0.015319717,-0.67618084,0.06719029,-0.4078041,-0.011077621,0.05186945,-0.09958888,0.06761961,0.09968062,-0.014106644,0.030964786,-0.20263787,0.4485257,0.124704435
12,-0.018768122,0.001010155,-0.012275146,0.020369427,-0.0710695,0.0062945723,0.0072321813,-0.014089038,-0.02071537,-0.004995545,-0.011813909,-0.0026787831,0.0031983375,-0.026942765,0.08300584,-0.023117423,-0.0014653112,0.006959383,-0.014359839,-0.23761493,-0.13385361,0.05891407,-0.01704562,0.0059119076,-0.009035535,0.007937515,0.010130327,-0.01239217,-0.012201302,0.021502163,0.07934746,0.2121138
13,-0.018847518,0.016000587,0.0063383165,0.021388581,0.058268238,0.008573767,0.015751325,-5.138456e-05,0.007750829,0.006591815,-0.006515931,0.0009712311,0.008307471,-0.011694092,0.19227678,-0.0039326916,0.012155789,0.009699383,-0.0037781417,-0.19541475,-0.04423671,-0.109794565,-0.00522648,0.016930243,0.057851482,0.015081486,0.019913195,-0.00571729,0.0007196831,-0.03585033,0.08514969,0.19635242
14,-0.022303423,0.013520484,0.008726696,0.017498212,0.05835166,0.009475298,0.0136644775,0.0014472607,0.0131432945,0.008941205,-0.005783383,0.0022921765,0.013225403,-0.009168352,0.18859948,-0.0013842136,0.011237904,0.009045215,0.0023200172,-0.12797947,-0.038102876,-0.091851905,-0.0054855933,0.020917784,0.053927306,0.014632431,0.020071855,-0.004396677,0.002401106,-0.066909336,0.06583966,0.21348137
15,-0.026785327,0.014988379,0.013090814,0.018514689,0.11071157,0.011771977,0.013924092,0.00377868,0.01919352,0.009265597,-0.0048732366,0.0024307447,0.020328747,-0.005740873,0.22791801,0.0025555072,0.013496943,0.008125382,0.009143678,-0.12766461,-0.024999501,-0.13522539,-0.0045191227,0.0262372,0.053322352,0.01510147,0.023075322,-0.0029483167,0.0039170473,-0.10593946,0.059228655,0.21680252
16,-0.029272528,0.014778164,0.013804613,0.019024104,0.124256745,0.013313036,0.014053223,0.004342348,0.02024746,0.009251821,-0.004511906,0.0025348964,0.023521833,-0.0046134377,0.23175493,0.0034584005,0.013880351,0.007267332,0.011905719,-0.1281351,-0.023510817,-0.13929288,-0.004054744,0.028012494,0.055873547,0.0147589985,0.02363322,-0.0030265884,0.004044264,-0.11361856,0.05809198,0.22190478
17,-0.042361222,0.042879596,0.024316488,0.05213855,0.18408576,0.020992102,0.039480865,0.011865305,0.033908445,0.021744458,-0.0052751065,0.017577782,0.010906044,-0.013091345,0.1997465,0.022447398,0.038026106,0.013358912,-0.0022768301,-0.2961544,0.075450756,-0.29588732,-0.0011535804,0.03451368,0.078592055,0.03649538,0.05214789,-0.007904845,0.021283392,-0.12666059,0.23090108,0.14231054
18,-0.030369772,0.013479763,0.008743269,0.02029625,0.08361754,0.013467158,0.014920917,0.0015200477,0.01476699,0.011010453,-0.005851003,0.0039403215,0.018058583,-0.010605862,0.20783874,-0.0011040536,0.012120758,0.008266679,0.006284224,-0.1424791,-0.027605897,-0.088808686,-0.0065906025,0.024845665,0.043845963,0.015847817,0.022992773,-0.0051906877,0.0031021002,-0.08284473,0.07628045,0.24336676
19,-0.096264966,0.12189922,0.06641882,0.13676156,0.520376,0.043649018,0.09901762,0.035297595,0.09294983,0.051001567,-0.008365077,0.04881686,0.00910414,-0.027511422,0.44044876,0.07826657,0.10621988,0.025748784,-0.012176061,-0.68087053,0.27083144,-0.6637233,0.005360403,0.07501553,0.116223596,0.09433722,0.13371883,-0.011631751,0.06101017,-0.23599601,0.55172163,0.10538186
20,-0.044337794,0.039236955,0.012397906,0.05711302,0.15840618,0.023919843,0.03471737,0.005801564,0.010396497,0.0070048245,-0.0064407266,0.009075669,0.01813147,-0.02002654,0.2046907,0.007589973,0.030950999,0.0093307225,-0.0038417706,-0.4198679,-0.03715348,-0.18750015,-0.0037812076,0.032096043,0.030435786,0.0320644,0.047500715,-0.0132994205,0.008449817,-0.11011121,0.22666477,0.17836986
21,-0.024304843,0.010794048,0.0024283007,0.013548428,0.028451016,0.010531273,0.01386325,-0.0055966238,0.007895509,0.01443695,-0.009769125,-0.0022029167,0.008670837,-0.0146044195,0.26216742,-0.014024467,0.009261412,0.010198676,-0.0025903105,-0.16756995,-0.046031926,-0.0747583,-0.002645436,0.015435059,0.097755775,0.010544065,0.011156927,-0.008473592,-0.0044605443,-0.012903425,0.055499397,0.2569172
22,-0.042845756,0.045502976,0.022978015,0.061447393,0.11473938,0.01894141,0.040923953,0.009008957,0.027850013,0.017466318,-0.008221356,0.021986725,0.0034147485,-0.023211062,0.08701439,0.02435308,0.03885275,0.016066754,-0.011360907,-0.34860095,0.08686112,-0.2720874,-0.009694168,0.03301412,0.0072290683,0.04291935,0.06111679,-0.011046239,0.02488251,-0.16671933,0.2839484,0.07372049
23,-0.023828644,0.012693017,0.003306361,0.013744124,0.025532808,0.012188058,0.015199144,-0.0015458922,0.009483173,0.015373453,-0.006237585,-0.0006936983,0.010732246,-0.0099895885,0.24130933,-0.0105505185,0.0109623615,0.008128366,3.880635e-05,-0.13239394,-0.052206602,-0.07655817,0.0013209722,0.016743522,0.098335795,0.010574773,0.010939774,-0.0064236624,-0.0026438755,-0.011480415,0.04583166,0.24898413
24,-0.024947453,0.01659238,0.01006917,0.014954677,0.04439142,0.012911672,0.017833373,0.0022608193,0.018811895,0.019379077,-0.0054606167,0.0026931665,0.011429622,-0.0077333874,0.2236613,-0.0034984879,0.014872179,0.009751583,0.0027650646,-0.09622644,-0.015267039,-0.11436071,0.0023186035,0.0210095,0.11705474,0.0143883955,0.016833665,-0.006333481,0.0035221057,-0.054063227,0.062487062,0.21302041
25,-0.09006853,0.11283597,0.063879415,0.12958127,0.41960958,0.037660033,0.091671474,0.032667596,0.09141793,0.049608286,-0.009236451,0.05395935,0.0011246647,-0.033268362,0.3157256,0.07806262,0.09864057,0.027719012,-0.014519021,-0.6261216,0.32261872,-0.599155,-0.0054866346,0.07081606,-0.001237362,0.094287835,0.13357241,-0.010074748,0.06459854,-0.26215756,0.5448538,0.04581829
26,-0.108895645,0.13556677,0.06756078,0.1567511,0.5231185,0.048297796,0.11077207,0.033794455,0.096820064,0.0570532,-0.01249068,0.05733147,0.0029293252,-0.04340364,0.4394785,0.08036213,0.115952834,0.030927597,-0.020584678,-0.7592242,0.30620295,-0.71145177,-0.0027910548,0.0808055,0.0496548,0.109193124,0.15184122,-0.01444596,0.06657808,-0.33609176,0.61926025,0.21901223
27,-0.03137152,0.013745167,-0.004329784,0.034950484,-0.027500005,0.013713189,0.019530743,-0.011265307,-0.007503747,0.0058077294,-0.012390497,0.005752802,0.0027603973,-0.03253327,0.1163728,-0.017023021,0.011042329,0.009673955,-0.0140980035,-0.29422873,-0.05741378,-0.061581485,-0.016815918,0.013989536,0.00537736,0.01833924,0.025053862,-0.015250779,-0.0035098318,-0.053864542,0.14822486,0.1909442
28,-0.02738173,0.02281394,0.0076409094,0.034415044,0.08198587,0.012508572,0.022337092,-0.0005822507,0.008036733,0.008016441,-0.007829281,0.0061306753,0.006687739,-0.019130075,0.15983191,-0.0011797644,0.018159125,0.010047677,-0.007143552,-0.26757607,-0.026160581,-0.15320066,-0.008757271,0.019973679,0.051142238,0.021926308,0.030648684,-0.00926509,0.0045341593,-0.075258136,0.14983806,0.16605143
29,-0.026486898,0.026464561,0.009038977,0.03440493,0.06582941,0.013862984,0.027703969,0.0030762702,0.01322563,0.016676817,-0.0064834883,0.010156869,0.0017704847,-0.017103989,0.11889222,0.0030837338,0.021412598,0.012181774,-0.010054411,-0.22290389,-0.003959464,-0.17530565,-0.0044763107,0.020183165,0.084225185,0.025256207,0.032023154,-0.008608419,0.009740849,-0.074983686,0.1676798,0.20716001
30,-0.021398842,0.011572774,0.0034312694,0.014425368,0.03927131,0.011216755,0.015263525,-0.00065117877,0.0070322524,0.014034431,-0.005748967,0.00011230912,0.0089384345,-0.009509872,0.19105521,-0.0089469245,0.010051032,0.008667651,-0.0021646211,-0.11450985,-0.052141227,-0.08819211,-0.0004376303,0.015864989,0.10833079,0.0112661775,0.012657956,-0.006531741,-0.0002946651,-0.017731491,0.061758455,0.1974436
31,-0.020788174,0.013181104,0.006762968,0.014219859,0.027928483,0.011118047,0.016330546,0.0016052886,0.01210656,0.016836865,-0.0050003617,0.0030455168,0.007309125,-0.008284547,0.1511735,-0.0040495964,0.011830446,0.009524259,-0.0013425016,-0.07878952,-0.019002572,-0.09765159,0.0003252998,0.01687446,0.10501042,0.013268966,0.015470323,-0.0064920424,0.0041155047,-0.043804694,0.07207818,0.16782735
32,-0.024486557,0.016256154,0.010135251,0.01741484,0.074277595,0.012455966,0.017343918,0.0031142908,0.01570201,0.016358979,-0.004422298,0.003771835,0.010776683,-0.007275286,0.17293291,-0.00010655541,0.0147419,0.008252132,0.0017475403,-0.089452095,-0.02046164,-0.12314563,0.0011332068,0.020282902,0.11718046,0.0148736015,0.019232795,-0.0064898105,0.0055272225,-0.05522701,0.07966018,0.137639
33,-0.024605712,0.015238842,0.00933246,0.017089171,0.07568309,0.012688697,0.016201282,0.0027129746,0.01405912,0.014703309,-0.0043106717,0.002771501,0.011902913,-0.00646101,0.17093937,-0.00028925017,0.014159452,0.007204263,0.0026380816,-0.09251476,-0.021515002,-0.118347965,0.0019651123,0.019599408,0.109111734,0.013243055,0.018049689,-0.0067423773,0.004339775,-0.060918037,0.076100975,0.13426489
34,-0.02237381,0.013219142,0.007949324,0.0151328845,0.05719276,0.011392207,0.015277473,0.0021380219,0.013295854,0.015264946,-0.004417316,0.0040076594,0.008801286,-0.0077002873,0.13683546,-0.0007245563,0.012260862,0.0075450256,0.0010651244,-0.068142116,-0.0131716,-0.09390462,0.0002937466,0.017681384,0.10511838,0.013067322,0.017202355,-0.0067457873,0.0048103924,-0.052888624,0.07842622,0.15005526
35,-0.019575948,0.011707976,0.0061912336,0.018409986,0.04355852,0.009647185,0.014864214,0.0018617539,0.0075436407,0.010820107,-0.0043172194,0.0066471417,0.0049351174,-0.010604628,0.0336916,0.0014356817,0.01026041,0.0075752973,-0.0033330924,-0.06603605,-0.016634222,-0.07415855,-0.0048690555,0.015471399,0.08769781,0.015041151,0.020718241,-0.0076280637,0.007300794,-0.06369385,0.10804342,0.10777809
36,-0.056342006,0.07957716,0.041336052,0.08770027,0.3996713,0.030780662,0.06581021,0.029546158,0.05630668,0.03285663,-0.00063756196,0.031137109,0.0075117867,-0.012125592,0.24852598,0.052200347,0.06626556,0.017739413,-0.0065441127,-0.47860244,0.17867853,-0.4969318,0.006865982,0.049581587,0.091068394,0.0623605,0.08800032,-0.005750983,0.04219176,-0.19596852,0.40018556,0.17274398
37,-0.033244792,0.028116388,0.008120639,0.040446896,0.18206964,0.017645216,0.027245967,0.0051551936,0.008347321,0.009674042,-0.005252952,0.006353742,0.010960708,-0.014445822,0.1937697,0.0046294355,0.022018498,0.009306578,-0.005576279,-0.29346693,-0.02733232,-0.16010448,-0.0025426298,0.023739064,0.080167904,0.024659295,0.035299536,-0.009709063,0.0070587574,-0.051079355,0.18831114,0.22523159
38,-0.05585233,0.06028462,0.028956093,0.080108084,0.2589862,0.02108039,0.053383183,0.011374167,0.03865323,0.024600362,-0.011589361,0.028533699,-0.0028466869,-0.030219624,0.18877639,0.03460757,0.05208633,0.020222627,-0.019410184,-0.45404315,0.13961454,-0.34729365,-0.012765261,0.038582347,0.030570962,0.055806186,0.07927348,-0.012017786,0.032567587,-0.11626946,0.38194558,0.11710068
39,-0.0620961,0.06676017,0.029110266,0.08613185,0.27379486,0.024895076,0.05723495,0.012726094,0.03939302,0.025476974,-0.01082206,0.027885595,0.0016945165,-0.030586442,0.24379049,0.034297403,0.056494053,0.019094938,-0.01762534,-0.5059696,0.1083986,-0.3715737,-0.009372824,0.042450633,0.027864365,0.05841267,0.0815287,-0.01201376,0.030869132,-0.12742956,0.38597175,0.1733745
40,-0.06491148,0.078610785,0.033155028,0.09419025,0.27829772,0.028125519,0.06966921,0.016733041,0.052234598,0.04026336,-0.011379549,0.035826396,-0.00710847,-0.034940813,0.25567642,0.039190494,0.065603964,0.02582635,-0.023226485,-0.54251254,0.18622637,-0.4610611,-0.0084120175,0.045846757,0.023213478,0.06943129,0.0916563,-0.010493919,0.039280035,-0.19060987,0.43752053,0.30856517
41,-0.017881356,-0.0022838644,-0.013535153,0.01726006,-0.087827265,0.0077123446,0.0063621174,-0.012526868,-0.024812005,-0.0045313006,-0.00971815,-0.00322444,0.0048123673,-0.023037175,0.018638792,-0.024057163,-0.0036022433,0.005863224,-0.013472336,-0.17364784,-0.14729431,0.06921224,-0.01442655,0.004910343,0.024123562,0.005725067,0.006697295,-0.013491495,-0.010674126,0.007844056,0.07188311,0.15425938
42,-0.09042059,0.13092296,0.06625405,0.16904119,0.5272388,0.040269066,0.09992158,0.04357685,0.07214839,0.016521858,-0.0034165557,0.058605924,0.0076234764,-0.034181796,0.14735745,0.101339966,0.10763594,0.024735799,-0.021028755,-0.7863544,0.2996454,-0.6353142,-0.014457932,0.076235,-0.17623778,0.109330356,0.16437362,-0.010595547,0.07292293,-0.30801943,0.64989215,-0.12469147
43,-0.011465612,-0.0029995788,-0.015107802,0.018012611,-0.06229433,0.0021871096,0.0045340145,-0.014025845,-0.028201679,-0.00996356,-0.011146961,-0.0030891597,-0.0023321658,-0.025776023,0.004387023,-0.021785047,-0.0056726276,0.006580415,-0.020261751,-0.18834803,-0.1538288,0.08112431,-0.018834822,0.00045654605,0.017574817,0.0067069842,0.007876672,-0.0122347325,-0.011094334,0.04687523,0.08895056,0.19397077
44,-0.06250645,0.08888047,0.044336736,0.12079025,0.37472332,0.022963136,0.0703621,0.02424809,0.04684367,0.012165636,-0.008830452,0.042693,-0.0045727193,-0.034706876,0.057155684,0.0672218,0.07270553,0.023333933,-0.026341658,-0.6372993,0.20834771,-0.5042923,-0.022172933,0.05086347,-0.10839897,0.081245154,0.11994162,-0.009252801,0.052640982,-0.24837959,0.52772605,-0.03983945
45,-0.052298576,0.060734894,0.023587419,0.088503495,0.2027912,0.014110545,0.052648675,0.008794389,0.031749457,0.016426394,-0.013775783,0.034003727,-0.014394131,-0.040815774,0.096324995,0.03740646,0.050017416,0.022597093,-0.030978879,-0.5208252,0.16214374,-0.29495093,-0.027645616,0.033773314,-0.1219019,0.06261221,0.08696732,-0.0077317073,0.034776226,-0.09589189,0.4208724,0.16023466
46,-0.009993934,4.8419926e-05,-0.01270148,0.016804153,-0.012853229,0.0016972227,0.006578992,-0.009740946,-0.0228599,-0.006797956,-0.008959496,-0.0025101171,-0.0025895105,-0.02074632,0.024746967,-0.017600216,-0.0036950381,0.006885163,-0.019073155,-0.16700166,-0.1513207,0.0609148,-0.01595607,0.0015910157,0.055707477,0.008396728,0.008194387,-0.009512139,-0.008348329,0.06474531,0.09053519,0.24653924
47,-0.009237898,0.0077203135,-0.0005715689,0.021081286,0.041853603,0.0015633459,0.012847898,-0.0030872119,-0.008004146,0.00015338697,-0.008184487,0.0032071446,-0.005650025,-0.016584825,-0.009884445,-0.0039651743,0.0044373306,0.011644764,-0.018903956,-0.12910041,-0.06391664,-0.05885459,-0.014714967,0.0067913244,0.08567467,0.015725534,0.020082219,-0.00861927,0.004400381,-0.0035747064,0.13863525,0.1257239
48,-0.050326735,0.07361312,0.035516866,0.089505866,0.38547936,0.02461496,0.059080463,0.026130192,0.038963195,0.015923345,-0.0023256843,0.025223425,0.0070518567,-0.013154459,0.20072119,0.049313534,0.05965008,0.017318085,-0.013495691,-0.51822525,0.11703304,-0.43764248,-0.00010956451,0.044003677,0.041909497,0.05928446,0.08594638,-0.0066187205,0.037460215,-0.1377097,0.40194198,0.08111231
49,-0.044055384,0.05070574,0.01941533,0.062212016,0.224233,0.017475327,0.047126304,0.008430397,0.030389043,0.028070945,-0.011115857,0.01995582,-0.00678833,-0.025234403,0.2250173,0.021144817,0.04197513,0.021353645,-0.021518867,-0.40375435,0.10014393,-0.3606164,-0.00720443,0.029547034,0.055497956,0.046659436,0.05988513,-0.0077642086,0.024167666,-0.12612067,0.31631425,0.28400713


==> images/rnn_examples/9/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.012062919,0.01784173,0.011295067,0.019057896,0.045640565,0.005012579,0.014059753,0.006314647,0.015441915,0.0067582,-0.00043709224,0.009978666,-0.0006590433,-0.0041596224,0.020505883,0.014056032,0.014027512,0.003482426,-0.0024999673,-0.07884796,0.050162323,-0.08943868,-0.0011077479,0.011245777,0.0055330833,0.016501162,0.023324614,-0.0006005087,0.011440271,-0.034699388,0.10949896,0.014940367
1,-0.016869208,0.021951541,0.012633408,0.027408939,0.056106534,0.0061289,0.017798375,0.006272099,0.015647348,0.0055425395,-0.002114522,0.013019765,-0.001768363,-0.008839677,0.020540047,0.016643066,0.016913775,0.0054325475,-0.006071203,-0.14524437,0.06388302,-0.11597237,-0.005269734,0.013935285,-0.011461783,0.022582283,0.0327481,-0.0019785685,0.014018615,-0.057896174,0.15883678,0.022162694
2,-0.018902538,0.023415083,0.011822706,0.029383194,0.057938218,0.00696741,0.01991089,0.005023292,0.016079761,0.008198417,-0.0035445257,0.0121955285,-0.0028483288,-0.0106968805,0.057234246,0.0143926,0.01852826,0.0069023115,-0.008093661,-0.1647839,0.062713884,-0.13998708,-0.0047939364,0.013983393,-0.0012592282,0.023041513,0.03228329,-0.0028236748,0.012481799,-0.057024032,0.16172212,0.057558425
3,-0.024817973,0.03221018,0.01570428,0.039586116,0.05816345,0.011339853,0.025652926,0.00887629,0.017213067,0.0054017925,-0.002198915,0.013243865,0.0027352816,-0.009651705,0.06451384,0.019566089,0.024013475,0.00661694,-0.0069600698,-0.22901589,0.051142536,-0.1583593,-0.002178513,0.019783907,-0.005301667,0.028980425,0.042007368,-0.0041193245,0.014739421,-0.07384324,0.19822949,0.051599596
4,-0.019436086,0.021294618,0.007413267,0.03091279,0.04401851,0.008301035,0.017939908,0.0033822618,0.0066098613,0.002269849,-0.0037900906,0.007816149,0.0019096255,-0.011323688,0.05111741,0.009326878,0.015839187,0.00581081,-0.007655692,-0.1850993,0.0046805497,-0.09403217,-0.004677436,0.013552238,-0.010177853,0.02011433,0.028765526,-0.0049222116,0.0074748467,-0.055813145,0.15574446,0.07714684
5,-0.020401904,0.023122793,0.010217679,0.03107197,0.04575262,0.008119656,0.019753167,0.0039091976,0.011274068,0.0051659737,-0.004350585,0.009834162,0.00055000937,-0.011719054,0.06637319,0.01155726,0.017707732,0.007214353,-0.008394903,-0.2088082,0.025740594,-0.12615632,-0.00510176,0.015143715,-0.006728288,0.022701291,0.031998336,-0.004565132,0.010035276,-0.065790415,0.15784647,0.08095138
6,-0.0156105235,0.013268327,0.00353478,0.02167699,0.02190122,0.0058424263,0.012245303,2.1280795e-05,0.0024602374,0.0017425057,-0.004572164,0.004011704,0.0022826483,-0.010467537,0.057548564,0.0023846591,0.010058959,0.0052852198,-0.00658323,-0.14096403,-0.020494366,-0.0498285,-0.0052477005,0.010085812,0.0009462091,0.013552955,0.018832073,-0.004709062,0.0029990901,-0.029521681,0.10529571,0.08397458
7,-0.011584287,0.0102037545,0.002720146,0.01602723,0.016927566,0.004778477,0.009967239,-2.1356524e-05,0.0014942524,0.0020996567,-0.003755156,0.0023650439,0.002092654,-0.007924844,0.052438132,0.0005262042,0.0076310053,0.0047444496,-0.0055161105,-0.11061151,-0.029404646,-0.04289983,-0.0033479305,0.008147256,0.023265695,0.010281435,0.013789382,-0.0045687915,0.0018522374,-0.01650031,0.076964885,0.08203878
8,-0.019811848,0.02453037,0.013589086,0.027632374,0.040935874,0.008978607,0.021173742,0.0058249496,0.017668972,0.010773708,-0.0034080911,0.010174474,0.001183432,-0.008414,0.08513943,0.012730741,0.019349,0.007914635,-0.0059928466,-0.16645595,0.03855982,-0.13572975,-0.0010982729,0.016890714,0.024266096,0.022643838,0.030767394,-0.0037384764,0.012064755,-0.064852275,0.1419489,0.09400732
9,-0.023410391,0.02711445,0.013965503,0.031582244,0.049764853,0.010742592,0.023725266,0.005783453,0.018790057,0.012558977,-0.0040876796,0.010805597,0.0015785906,-0.010121892,0.09974006,0.01280799,0.021814995,0.008495075,-0.0065289424,-0.17913324,0.04213412,-0.15773019,-0.0009896249,0.01846673,0.021277035,0.02447906,0.033100903,-0.004404356,0.012263671,-0.080978714,0.1564218,0.09705284
10,-0.02848814,0.033276364,0.019581262,0.038521986,0.04009478,0.012676017,0.028851863,0.007542524,0.02550036,0.014286577,-0.004698092,0.01672663,0.00076561235,-0.013075732,0.10864857,0.018673869,0.025937296,0.010219131,-0.008276569,-0.22170632,0.082190245,-0.19691712,-0.0033836234,0.023509799,0.0071476027,0.03316106,0.04600055,-0.0046377047,0.017834293,-0.12170018,0.19228338,0.097632006
11,-0.029654646,0.03328131,0.016637404,0.04253393,0.04728882,0.013817019,0.02839097,0.0074320436,0.019476905,0.009407896,-0.004038802,0.015098153,0.0036524322,-0.013652959,0.08698547,0.017383546,0.025700478,0.008579204,-0.007581219,-0.2359602,0.051215917,-0.17009033,-0.0039508822,0.023185102,-0.008590351,0.031795897,0.04518425,-0.00535592,0.015353324,-0.120508246,0.20694889,0.079267375
12,-0.020020232,0.01744469,0.0051982473,0.028176159,0.012833857,0.008736991,0.01647369,0.00052659994,0.004684443,0.0036131497,-0.0049787876,0.0068887724,0.0026413638,-0.013655323,0.058108114,0.0033927832,0.013380222,0.006027006,-0.007344232,-0.15682724,-0.010128018,-0.060869116,-0.0061947703,0.013185219,-0.0059432453,0.017821623,0.025071705,-0.005767708,0.0047993087,-0.05761187,0.13749556,0.09052863
13,-0.014626305,0.012655344,0.004161927,0.019447561,0.018080408,0.006460455,0.012086238,0.00025065042,0.004251452,0.0034110022,-0.004078131,0.003668804,0.0033565469,-0.009666975,0.07463098,0.0007341336,0.009654642,0.005402446,-0.004590117,-0.12606867,-0.015979989,-0.05603885,-0.0043667727,0.010730746,0.010324962,0.012617768,0.017415287,-0.0042718854,0.002535671,-0.041321583,0.08974376,0.095185935
14,-0.012790745,0.00966572,0.004234422,0.014125303,0.021695308,0.0055588125,0.009415915,0.00048138513,0.00537786,0.003906774,-0.0034606548,0.0023925144,0.0049306806,-0.0070905075,0.08215727,2.4941823e-05,0.007596845,0.0049309093,-0.0017179797,-0.09463027,-0.017298352,-0.0496398,-0.0035285011,0.01050653,0.017584352,0.009912926,0.013632632,-0.0032132515,0.0018426275,-0.039205514,0.06041017,0.10094047
15,-0.013045997,0.008593302,0.005374264,0.011746718,0.035050847,0.0056869294,0.00817919,0.0011764477,0.0074850013,0.004248138,-0.0029363658,0.0017960347,0.0074842186,-0.004978543,0.09363812,0.00064991065,0.0071599344,0.0044827946,0.0014005583,-0.07928421,-0.014684885,-0.056444574,-0.0028836252,0.011751335,0.020700352,0.008716457,0.012547667,-0.002333728,0.0018797793,-0.047945738,0.044459194,0.10341505
16,-0.013790596,0.007996841,0.006123254,0.010670762,0.044589266,0.006132806,0.0075931433,0.0016639148,0.008805705,0.0044191037,-0.002583591,0.0015249208,0.009547329,-0.0036382738,0.09997844,0.0011896833,0.007034032,0.0040465416,0.0036419185,-0.0714526,-0.013054835,-0.060832623,-0.0024442023,0.012818415,0.022924751,0.008033901,0.012143965,-0.0019135175,0.0019307805,-0.05465135,0.036234163,0.10591175
17,-0.016155565,0.0135733625,0.008885847,0.016722288,0.047789656,0.007837729,0.0127539765,0.0035138302,0.012334815,0.0072333138,-0.00244462,0.004940047,0.0072148154,-0.004701469,0.10233256,0.0056667277,0.011760947,0.005149127,0.0012341043,-0.103215456,0.012043384,-0.099318124,-0.0014063094,0.014366583,0.027588584,0.012605314,0.018291986,-0.0027600867,0.0059371036,-0.06557301,0.073189855,0.099398576
18,-0.015705125,0.010243599,0.006600191,0.013742496,0.04289728,0.007292199,0.010171684,0.0021744226,0.009867834,0.0063788844,-0.0026826684,0.0034444504,0.008073017,-0.0050086724,0.09742185,0.002612216,0.009036682,0.004634362,0.002164692,-0.08242786,-0.0010679336,-0.06816799,-0.002333267,0.013354529,0.022876294,0.010239345,0.01484245,-0.0026732723,0.0037314699,-0.055271775,0.05626789,0.10619954
19,-0.024777941,0.027964167,0.018287286,0.030434083,0.0436857,0.012150157,0.024107074,0.0078527,0.024728281,0.013454833,-0.0028183642,0.012333311,0.005662258,-0.007357513,0.12977314,0.015898524,0.022680432,0.0077333977,-0.0016251587,-0.15699896,0.06248703,-0.15813409,5.799077e-05,0.022061564,0.023941068,0.025294907,0.035901595,-0.0035561707,0.014571522,-0.098864846,0.14857335,0.11260843
20,-0.023587907,0.023812577,0.0122172125,0.030059995,0.050091807,0.012008309,0.020819286,0.005538996,0.015198033,0.008610533,-0.002995017,0.008415516,0.0072459653,-0.008549305,0.09696123,0.009961272,0.01927544,0.006202723,-0.0017508651,-0.15710595,0.018489528,-0.11014529,-0.00085227296,0.018942961,0.015376467,0.020564634,0.029570894,-0.0049830885,0.009360806,-0.079024136,0.14070384,0.09223535
21,-0.017918158,0.014730446,0.0066445917,0.019038893,0.0318903,0.0086880885,0.013959104,0.0014512268,0.00950044,0.007895093,-0.003927413,0.0036452846,0.005774086,-0.007943615,0.11120759,0.001578222,0.01222557,0.0056277695,-0.0015129563,-0.11368316,-0.0024642125,-0.069195576,-0.0010846269,0.0132953795,0.030201532,0.012829424,0.017457899,-0.0045986413,0.0035556352,-0.04711525,0.0839247,0.109638
22,-0.017782187,0.016845489,0.008745667,0.021852046,0.03042503,0.008441925,0.015748782,0.002692347,0.011089387,0.0077845086,-0.0036845538,0.006943052,0.003577735,-0.0088092005,0.08750192,0.006046204,0.013811245,0.0064714863,-0.0033884824,-0.1410455,0.020050503,-0.09797909,-0.0026417875,0.014042345,0.01822724,0.016293073,0.022724124,-0.004707025,0.0074395696,-0.06802548,0.10637758,0.090096325
23,-0.01514876,0.011905554,0.0051902668,0.015235102,0.02156562,0.0073646144,0.0119081475,0.0010239036,0.007960549,0.0077810283,-0.0034547853,0.0033155947,0.0044703623,-0.007048807,0.10049986,0.00050262833,0.010064506,0.005300489,-0.00170478,-0.09685583,-0.0034279705,-0.062316414,-0.0010433752,0.011264724,0.031474862,0.010806048,0.0141330585,-0.0039983965,0.0030993514,-0.038977657,0.066690825,0.104250155
24,-0.013683292,0.010035234,0.0050830534,0.011344974,0.019865345,0.006851927,0.010348228,0.0010660997,0.008623989,0.008660857,-0.0030652888,0.0023181771,0.0050475155,-0.0054169083,0.10724827,-0.00061849057,0.008692999,0.00506138,-0.00016846099,-0.072129674,-0.00552465,-0.05869575,5.36432e-05,0.01080205,0.04281074,0.008946176,0.011192206,-0.0035510135,0.0023940534,-0.035290018,0.047142264,0.107141666
25,-0.022590173,0.025819104,0.016935026,0.0277115,0.036031265,0.010709528,0.022559265,0.00684457,0.023702072,0.014186447,-0.0031429138,0.012932483,0.0025596549,-0.008576368,0.13033058,0.014289987,0.020913068,0.008332958,-0.0032160352,-0.14757293,0.071552284,-0.14119945,-0.0010184076,0.019968549,0.027511848,0.024665665,0.034169972,-0.0036356996,0.014803368,-0.083025634,0.14421263,0.10501553
26,-0.02949768,0.036079735,0.023137232,0.038979344,0.03571678,0.014472053,0.031179978,0.009457404,0.03141311,0.018012565,-0.0038041093,0.018349653,0.0018178461,-0.011643729,0.13534392,0.020614142,0.028393012,0.010443602,-0.0058441893,-0.18666908,0.101138756,-0.19203958,-0.00094811973,0.025943251,0.017839225,0.034602497,0.047840897,-0.0045065265,0.02005094,-0.1342152,0.1934275,0.10786982
27,-0.023280442,0.022316938,0.010462809,0.030344417,0.018199617,0.010989947,0.021200307,0.0025201032,0.0142391175,0.010822012,-0.0049724984,0.010650198,0.0016034996,-0.013896711,0.08456191,0.0068180286,0.018254232,0.0076706368,-0.0063891755,-0.13859439,0.029463945,-0.09717639,-0.0044485265,0.016676782,0.008440106,0.02191919,0.030202162,-0.0059924424,0.00943762,-0.079951,0.15243928,0.09495578
28,-0.018044911,0.016440032,0.007068118,0.023241216,0.023836246,0.008455116,0.015829826,0.0011133353,0.009017393,0.007279841,-0.004329676,0.006763034,0.0024105588,-0.011396224,0.0804068,0.0030888137,0.013250058,0.0062472676,-0.0049023493,-0.13073179,0.0077744606,-0.084465764,-0.00426879,0.013083624,0.015065199,0.016201904,0.022395851,-0.0051859636,0.005684234,-0.06504823,0.11236088,0.09159029
29,-0.014996408,0.014150522,0.005676947,0.01938831,0.022885863,0.0074590375,0.014286796,0.0012681563,0.007589144,0.0075533767,-0.0036519156,0.0057779215,0.0016141627,-0.009546253,0.07260234,0.0022256942,0.011370794,0.0060112593,-0.0048308256,-0.117022865,0.0028056535,-0.084440224,-0.0031181742,0.011261336,0.026045129,0.014030982,0.018658806,-0.0045930203,0.0050671976,-0.057186674,0.09434443,0.10084606
30,-0.012888167,0.010041135,0.003684608,0.013608556,0.020086568,0.006536875,0.011010557,0.00048514557,0.0055518784,0.0072665415,-0.003268037,0.0029180394,0.0030163769,-0.007187464,0.08200304,-0.0010836797,0.008302794,0.00516614,-0.0029581417,-0.08368624,-0.011795517,-0.06195948,-0.0016872387,0.009568589,0.03761227,0.009809211,0.012459698,-0.0039244164,0.0024504403,-0.035010017,0.06255384,0.1003175
31,-0.011487999,0.008212436,0.003506484,0.010281459,0.015785668,0.005985755,0.009491924,0.00063404045,0.0057454463,0.0077588316,-0.0028505481,0.0022040734,0.0033020568,-0.005596937,0.08044257,-0.0015341925,0.0070167296,0.004926576,-0.0018027034,-0.061385777,-0.010644273,-0.054974437,-0.00075570465,0.008915758,0.04335827,0.0081527885,0.009998938,-0.003546766,0.0022180595,-0.030219337,0.04783057,0.095408335
32,-0.011703503,0.00807507,0.0042570718,0.009415609,0.023602476,0.006038852,0.008992837,0.0010776271,0.0067451564,0.007886555,-0.0025021292,0.0020277398,0.0042969347,-0.0045649623,0.08305261,-0.0007898213,0.0070919255,0.004493284,-0.00046837266,-0.052525196,-0.010416475,-0.057438068,-9.731369e-05,0.009432918,0.048144247,0.0077284607,0.009711379,-0.003357385,0.002450149,-0.030662656,0.042868335,0.08519553
33,-0.011869348,0.007773463,0.004438474,0.008927327,0.027828492,0.0061331918,0.008479409,0.0012025771,0.0068491744,0.0075553856,-0.002305506,0.0016956097,0.0050771674,-0.0038605055,0.08337396,-0.0004651273,0.007006515,0.0040247664,0.00041636272,-0.048496567,-0.010569803,-0.057180323,0.0004337899,0.009537492,0.048496637,0.0071242508,0.009288416,-0.003331414,0.002276963,-0.032248523,0.03972638,0.07789086
34,-0.011355721,0.0070887273,0.0041756504,0.008159155,0.02596629,0.0058508287,0.007968746,0.0011205726,0.0066849333,0.00751687,-0.0022279671,0.0018327174,0.004693755,-0.0037994047,0.0769779,-0.00040872025,0.006468508,0.003867796,0.00046919624,-0.040710233,-0.008570673,-0.051573906,0.00028643783,0.009097976,0.048752613,0.0067629046,0.008846917,-0.0033137954,0.0023041507,-0.030998312,0.038637877,0.07798137
35,-0.010305638,0.006294248,0.003598011,0.008422246,0.022057282,0.0052432306,0.007536908,0.0010023606,0.005156762,0.0063634864,-0.00214434,0.0025401595,0.0035347585,-0.0044249897,0.049505416,0.00014393119,0.0056133196,0.0037736227,-0.00058244215,-0.036523562,-0.008434985,-0.044794247,-0.0010322237,0.008284048,0.045514274,0.00703556,0.009443386,-0.003496357,0.002913592,-0.03260235,0.04564444,0.06887899
36,-0.016808664,0.020156508,0.01164686,0.022106947,0.050779216,0.0093157245,0.017969338,0.0068778796,0.0155685125,0.010394796,-0.0011335884,0.008503646,0.0034183809,-0.0046146926,0.0734957,0.011204144,0.016217655,0.005946076,-0.0017877383,-0.10899384,0.0393515,-0.123827726,0.0010026083,0.01530231,0.037594482,0.017889636,0.024952909,-0.002932456,0.010964379,-0.06799789,0.11758442,0.07704314
37,-0.016510313,0.01692486,0.007794499,0.021198558,0.05850464,0.008976437,0.015676167,0.0047649993,0.0098673375,0.0075864145,-0.0018309882,0.005792576,0.004374887,-0.0057805744,0.07533854,0.0067520654,0.013525437,0.005254843,-0.002248357,-0.11311949,0.011481701,-0.09452496,-9.2963666e-05,0.0134262405,0.032668993,0.01493613,0.021009462,-0.003810373,0.007138033,-0.05026285,0.108512856,0.08827657
38,-0.019119231,0.02026588,0.010543634,0.025647078,0.05251666,0.008839856,0.018685868,0.004623377,0.013425192,0.009025239,-0.0033380922,0.0093204435,0.0014431986,-0.008959484,0.08279155,0.010206254,0.016398454,0.007096984,-0.0054881168,-0.15294592,0.039505206,-0.12658069,-0.002719957,0.015026194,0.023470359,0.01983911,0.02799576,-0.0044227378,0.010563217,-0.061689917,0.1373254,0.08663423
39,-0.02208583,0.023601297,0.011964182,0.029824449,0.051737554,0.009749683,0.02125768,0.004949929,0.015447026,0.010008954,-0.0039336584,0.01091273,0.0010853535,-0.010664496,0.09005192,0.011929822,0.019047895,0.0077921893,-0.006677106,-0.17715825,0.044508263,-0.14222994,-0.003245566,0.016801024,0.01591918,0.022911886,0.032024,-0.0047682878,0.011824139,-0.07075076,0.15494758,0.08773804
40,-0.023322234,0.026724547,0.013420497,0.032320194,0.044653535,0.010684197,0.024485728,0.0058035185,0.018892892,0.013482404,-0.0042359293,0.01331535,-0.0010474904,-0.012001138,0.10071308,0.013401377,0.02135064,0.009518768,-0.008386799,-0.1879404,0.06568485,-0.16695452,-0.003187124,0.018109333,0.011472568,0.026435751,0.0356176,-0.0045156074,0.013989848,-0.09350845,0.16832474,0.10947577
41,-0.016763566,0.0135038765,0.003389252,0.02201012,0.007511839,0.007488328,0.014426316,5.469562e-05,0.003578978,0.005877779,-0.004607356,0.0059316996,0.0006412528,-0.011971614,0.04658476,0.0011480489,0.010645603,0.006286885,-0.007595823,-0.11985706,-0.007888268,-0.058547016,-0.005199169,0.010458761,0.010651351,0.014806686,0.0196856,-0.0056422246,0.0045604897,-0.04263446,0.11450026,0.0901859
42,-0.02351323,0.03000682,0.016811755,0.036876447,0.033565477,0.011202454,0.025246738,0.008228675,0.01734166,0.0059380075,-0.0025887836,0.015568597,0.00189325,-0.011109568,0.051220234,0.018162267,0.021906056,0.008208153,-0.008018524,-0.23030329,0.06261911,-0.13085853,-0.004732773,0.02063709,-0.004784224,0.030717863,0.04464553,-0.004587606,0.017243044,-0.08865572,0.19115752,0.06983176
43,-0.015543865,0.015355455,0.004570709,0.026007269,0.009655709,0.006598698,0.014661724,0.0011919106,0.0018845854,0.0007078627,-0.0041168854,0.007069175,0.00041715676,-0.012280673,0.021533925,0.0044219657,0.011105906,0.0057982635,-0.009070968,-0.13706309,-0.011484449,-0.03506846,-0.007150121,0.010750609,0.002306332,0.017045742,0.024413586,-0.0054053804,0.006248512,-0.031896338,0.14328675,0.08042281
44,-0.018871455,0.024093583,0.012439498,0.032673337,0.037767995,0.0077371313,0.020644229,0.0053735874,0.011244348,0.002887552,-0.0035884888,0.0128636155,-0.00079734717,-0.012004032,0.023467109,0.014541946,0.01767272,0.007834102,-0.010066879,-0.21745373,0.043293867,-0.10732387,-0.0073570986,0.015938897,-0.0101934485,0.026100228,0.037991997,-0.0043751267,0.014144565,-0.0721654,0.18109232,0.062435016
45,-0.019491917,0.023494374,0.011420615,0.032875024,0.0385818,0.0068090735,0.020803688,0.0044480283,0.012393524,0.004955359,-0.0046176845,0.013856498,-0.0035703646,-0.013944078,0.030107193,0.014215404,0.017863309,0.008820718,-0.011811206,-0.2140668,0.057949554,-0.11535526,-0.009067041,0.015115444,-0.023121286,0.026526015,0.03758809,-0.0037810605,0.014209211,-0.06900037,0.18509254,0.06844291
46,-0.012731255,0.012317819,0.0025887992,0.022196723,0.019458666,0.00397831,0.012483892,1.2437405e-05,0.0007247215,0.0009013818,-0.0046080863,0.006361054,-0.0024628385,-0.012355069,0.019084258,0.0031454512,0.008737108,0.0061670556,-0.010674954,-0.13386509,-0.012181426,-0.03734911,-0.008647934,0.008100107,0.0038762393,0.015428761,0.020981116,-0.0042649535,0.005190074,-0.018682145,0.13015826,0.09363409
47,-0.00842488,0.007827043,0.0011420002,0.015778083,0.018074082,0.0023401368,0.009195338,-0.00072925776,-0.0015817547,0.00048036245,-0.0042186165,0.00392294,-0.002587262,-0.009966474,0.008347443,0.0005999907,0.005270612,0.005867071,-0.009867722,-0.10103871,-0.022255244,-0.03402465,-0.0077238237,0.0056362813,0.02206551,0.011442384,0.015223194,-0.0041698283,0.0035828422,-0.011284815,0.09872425,0.08428712
48,-0.014809672,0.019756533,0.00909333,0.025928712,0.051080883,0.006588412,0.017364962,0.0053570922,0.008362752,0.0038146935,-0.0024814282,0.007816958,0.0003692023,-0.0074201017,0.036089562,0.0107729975,0.014751126,0.0068811947,-0.007901795,-0.1663343,0.017437326,-0.10463144,-0.0035574883,0.012787826,0.017344566,0.01943683,0.027417473,-0.0034590696,0.010228552,-0.0380683,0.14310537,0.07163245
49,-0.016597385,0.020386865,0.008982007,0.025909524,0.051116537,0.0071622864,0.018804546,0.0044763433,0.010995552,0.008205274,-0.003672292,0.008428584,-0.001378354,-0.009034908,0.061502285,0.009730424,0.015922986,0.008281724,-0.008817314,-0.16405517,0.033102527,-0.13018133,-0.003260139,0.012967178,0.01811953,0.02013977,0.026991883,-0.0034291039,0.010312511,-0.055248924,0.14183533,0.09911282


==> images/rnn_examples/9/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.43047798,0.439529,0.46747756,0.4347346,0.26690578,0.4555531,0.44555736,0.450883,0.4605673,0.45418602,0.45059982,0.46147153,0.46078524,0.4361604,0.20303875,0.4214703,0.42675462,0.4599175,0.46214774,0.27266642,0.44000864,0.31980115,0.43868288,0.45594206,0.19950476,0.45901322,0.45984656,0.44771186,0.46429998,0.37772742,0.5825016,0.23440894
1,0.43375814,0.43974826,0.46746644,0.43677917,0.2877065,0.45608753,0.44601116,0.45145315,0.46062168,0.4546609,0.45147213,0.4616028,0.4621684,0.43681192,0.22809562,0.41703084,0.42598876,0.46041366,0.46349815,0.30588257,0.4370457,0.312028,0.44006136,0.45571432,0.21396454,0.4590927,0.45932126,0.44934005,0.465617,0.3660204,0.58132344,0.24877262
2,0.4442751,0.45070937,0.4710803,0.4519147,0.28523773,0.4627788,0.45646858,0.4583868,0.46515578,0.46064767,0.45930532,0.46643808,0.46740234,0.44872957,0.23999326,0.43663582,0.4417377,0.46655092,0.46751884,0.25460514,0.44168445,0.36159927,0.4508358,0.46143866,0.22990707,0.4637929,0.46335998,0.45501232,0.46886522,0.4016021,0.5575042,0.26133028
3,0.438019,0.44605398,0.47079423,0.4443067,0.2363458,0.45694697,0.45083213,0.4519844,0.46535462,0.4555684,0.45272976,0.46334264,0.46362078,0.43920797,0.17670313,0.42035633,0.42989147,0.46464464,0.4641369,0.28253925,0.41798085,0.29714406,0.44481167,0.45659465,0.15670227,0.46152383,0.46005854,0.44856438,0.4662223,0.35406074,0.57593983,0.22081257
4,0.47714695,0.47784656,0.48492774,0.48256162,0.40143776,0.48210946,0.48078942,0.47979033,0.4828187,0.4805486,0.48076692,0.48243308,0.48454133,0.47673094,0.3563106,0.46774566,0.4728668,0.48360252,0.4842076,0.37344208,0.4731199,0.4144878,0.47924802,0.4798283,0.36144948,0.4813146,0.47948894,0.47820243,0.48454547,0.45008624,0.524689,0.37748122
5,0.44409522,0.44967926,0.47058237,0.4500341,0.29778838,0.46179268,0.45530003,0.45766032,0.46519023,0.45987624,0.45792386,0.46554744,0.46647123,0.44708797,0.24040386,0.43269268,0.43919346,0.46534553,0.46696258,0.28423896,0.4400765,0.3450833,0.4503499,0.46059436,0.23050576,0.46342593,0.46281016,0.45449322,0.4685075,0.396093,0.56286955,0.25173652
6,0.49497437,0.49425614,0.4934554,0.499583,0.46525145,0.4938347,0.49549446,0.49282256,0.49350697,0.49272063,0.4936025,0.4927127,0.49434,0.49378592,0.43154564,0.48998684,0.49271756,0.49391344,0.49370262,0.4261339,0.48969164,0.4665148,0.4955852,0.49169737,0.44391897,0.49240953,0.49058884,0.4916106,0.4935193,0.49268317,0.50387776,0.43684316
7,0.4901529,0.49088505,0.49287683,0.4937299,0.44802803,0.49183536,0.4922721,0.4908448,0.49238732,0.49082124,0.49115315,0.49157307,0.49262878,0.49003688,0.41548672,0.486759,0.4889117,0.4926036,0.49219266,0.41732663,0.49093062,0.46274167,0.49160385,0.49050117,0.432298,0.49113002,0.4899897,0.48960283,0.4921097,0.4861241,0.5104637,0.4305388
8,0.42741698,0.43722847,0.46484613,0.4348047,0.23157953,0.45227298,0.44383863,0.44723648,0.45790294,0.45025447,0.4472209,0.4582165,0.4579483,0.43355775,0.17376898,0.42015612,0.42498365,0.45781392,0.45846018,0.22237605,0.42401052,0.31106737,0.43621498,0.45226097,0.16902292,0.45544913,0.45557362,0.44277632,0.46049908,0.3759046,0.5785897,0.19204235
9,0.4466865,0.45251074,0.4721177,0.45444152,0.27845314,0.4634807,0.4583119,0.45895717,0.467038,0.46155176,0.4598905,0.4670604,0.46804935,0.4503033,0.22612856,0.43849686,0.44372118,0.46785697,0.4679789,0.25246742,0.43990624,0.35616967,0.45254064,0.4622229,0.2238865,0.4645615,0.4636006,0.45571205,0.469048,0.40933642,0.5547932,0.2424225
10,0.40080407,0.41025048,0.4500419,0.4083028,0.17828186,0.4333761,0.4203268,0.42589825,0.4401375,0.431017,0.42627886,0.44114915,0.44192904,0.40667045,0.12347068,0.38266468,0.39267486,0.44029275,0.44326323,0.17806478,0.39229205,0.24660006,0.41066834,0.43265256,0.10836766,0.4372041,0.43707457,0.4216342,0.44608685,0.32034445,0.6105289,0.12741485
11,0.44242233,0.44650123,0.4698138,0.4481303,0.2664087,0.4588677,0.45265558,0.45371002,0.46452013,0.45733786,0.45478532,0.463402,0.465002,0.44300243,0.21125248,0.4238398,0.43335927,0.464668,0.4655401,0.28071326,0.42683536,0.3194024,0.4473305,0.457386,0.19200674,0.46125224,0.45957017,0.45119652,0.46699974,0.373297,0.5674843,0.23035933
12,0.4923166,0.48980752,0.49091682,0.49690163,0.45581114,0.49146673,0.49233982,0.489782,0.49029166,0.4901309,0.49107754,0.48995787,0.4925651,0.4906429,0.43152502,0.48450282,0.4885042,0.49170044,0.49196792,0.4002047,0.48922443,0.4694868,0.49225304,0.48857853,0.43953434,0.48914564,0.48706073,0.4890914,0.49149588,0.48679212,0.5061431,0.43194515
13,0.49368382,0.49488923,0.49455276,0.4980159,0.44233668,0.4936995,0.49554408,0.49315605,0.49460456,0.49273717,0.49347278,0.49363464,0.49423876,0.49376935,0.41948488,0.49223033,0.4930219,0.49488193,0.49337822,0.41036472,0.48334494,0.46990606,0.49510443,0.49247393,0.42328116,0.49353614,0.49229094,0.49095026,0.4934563,0.49076456,0.50437826,0.4187878
14,0.49586594,0.49702236,0.49589914,0.4996106,0.45985976,0.49545062,0.49740618,0.495176,0.49638438,0.49484906,0.4951754,0.49536937,0.49551716,0.49610478,0.43202123,0.49558192,0.4955027,0.4961365,0.49473408,0.42915934,0.4869171,0.46849817,0.49701056,0.49457464,0.444709,0.4955003,0.49442014,0.49318144,0.49497333,0.5000077,0.5027183,0.42360452
15,0.49801415,0.4998377,0.497517,0.50159377,0.46257484,0.49697807,0.49951482,0.49694967,0.49857196,0.4966037,0.4967478,0.49713644,0.49668476,0.49838185,0.4289092,0.49862963,0.49802324,0.49765176,0.4959077,0.44478557,0.48592907,0.46534047,0.49917018,0.49646834,0.4424845,0.49758592,0.4966267,0.49470723,0.49625716,0.5049365,0.5012895,0.42001715
16,0.49860024,0.50026476,0.4978861,0.50205255,0.4635382,0.49737963,0.49997324,0.4972552,0.49907985,0.49716774,0.4970611,0.49757835,0.4969782,0.49886888,0.4284468,0.49918368,0.49849916,0.49803603,0.49625987,0.44796443,0.48622543,0.46610907,0.49955752,0.4969445,0.44366544,0.49806944,0.4970948,0.4951902,0.49665305,0.50704247,0.5010271,0.4197131
17,0.47026986,0.47314024,0.48470062,0.47377458,0.37187985,0.47955862,0.47668308,0.4769808,0.48225456,0.4788754,0.47705394,0.4818323,0.48195058,0.47202897,0.33317974,0.46507293,0.4679118,0.48219094,0.48202413,0.3562556,0.46619177,0.41486576,0.47324055,0.47919196,0.33658704,0.48071095,0.48023525,0.47536272,0.4828862,0.45185497,0.5323637,0.33424458
18,0.49514163,0.4955914,0.4954375,0.49888727,0.45506248,0.49490196,0.4965866,0.4941611,0.49584544,0.4945961,0.4943963,0.49498186,0.4951136,0.49518535,0.4271091,0.49387464,0.49410045,0.4957492,0.49437428,0.42283294,0.48560417,0.46628174,0.49569425,0.49403015,0.4415227,0.49491528,0.49372774,0.49269098,0.49473524,0.5014437,0.5034155,0.41488343
19,0.4141367,0.42524865,0.4588939,0.4218583,0.18930806,0.4434036,0.4332155,0.43688467,0.45084655,0.44150326,0.4370136,0.45079458,0.45025,0.42071527,0.13563903,0.4036367,0.410252,0.4503976,0.45124575,0.19297527,0.40472504,0.28417817,0.4239888,0.44359732,0.12504351,0.44756418,0.44775093,0.43232268,0.45367104,0.35148147,0.5938918,0.14809565
20,0.47987738,0.48071977,0.48803777,0.48444137,0.37742993,0.4837444,0.48346317,0.4812262,0.4867464,0.48295826,0.4822532,0.48509488,0.48638308,0.47894004,0.3408501,0.47040024,0.47524637,0.48717365,0.4858966,0.3678028,0.4665394,0.42061317,0.48117182,0.48229116,0.34020135,0.48417187,0.4822731,0.4798943,0.48614517,0.45544642,0.5224479,0.35397193
21,0.49656633,0.49684972,0.49525714,0.5021722,0.44187257,0.49550965,0.4981012,0.49465704,0.49540082,0.49464795,0.49543673,0.49486586,0.49573496,0.49693602,0.42917955,0.49761438,0.49716774,0.49659324,0.49450007,0.38404736,0.48455924,0.49018487,0.4972834,0.49398366,0.43894175,0.4943719,0.4928094,0.4928377,0.49437836,0.5075615,0.4962874,0.4172645
22,0.46114078,0.46325803,0.47968557,0.46326652,0.36246404,0.4731213,0.4679292,0.47014168,0.47606575,0.4722775,0.46996105,0.47589582,0.47677705,0.46230885,0.32171392,0.45075756,0.4559781,0.47600448,0.4772732,0.35812497,0.45954856,0.3849287,0.4641873,0.47259146,0.32023248,0.4743654,0.47393367,0.46895882,0.47834057,0.42688996,0.545133,0.31483826
23,0.49789602,0.49808294,0.4963124,0.50296795,0.4499898,0.49663264,0.49920127,0.49586222,0.4966231,0.49595684,0.49660724,0.49599466,0.49670935,0.49820977,0.43756154,0.49934807,0.4985875,0.49762106,0.49559468,0.3948869,0.48815945,0.49267572,0.49842745,0.4953078,0.4500553,0.4956146,0.49416402,0.49427822,0.49542135,0.51008403,0.49545258,0.42913836
24,0.4958983,0.49668446,0.49633545,0.49984545,0.44966054,0.49587482,0.49774837,0.49528253,0.49657533,0.49544927,0.49553806,0.4958167,0.49605444,0.49659806,0.43482783,0.4975897,0.4966524,0.49707937,0.4950925,0.40508738,0.48777175,0.48432294,0.49664074,0.4951664,0.45045117,0.49551,0.49447033,0.4937955,0.49510893,0.50794,0.49923387,0.421138
25,0.412816,0.4220858,0.4584238,0.41750145,0.20863207,0.4427433,0.4306947,0.43665877,0.44982237,0.44138032,0.4361752,0.45058683,0.45016178,0.418836,0.16212066,0.39978474,0.40682042,0.44953737,0.45146355,0.21682884,0.40443048,0.27980527,0.42161793,0.4434599,0.143825,0.4473368,0.4480446,0.43308032,0.4543133,0.34510273,0.597176,0.15458187
26,0.39902058,0.41003153,0.45002002,0.40801948,0.1562793,0.43251228,0.42009264,0.42474136,0.44002387,0.43011197,0.42534637,0.44063008,0.44115537,0.4060956,0.10848322,0.38478205,0.39308447,0.44056547,0.4421302,0.15121856,0.38893667,0.2510685,0.40948343,0.43201187,0.09854326,0.4364009,0.43621358,0.4198273,0.4447538,0.322026,0.60836935,0.11810134
27,0.4820208,0.47953415,0.48647007,0.4858655,0.41630322,0.48501432,0.4837249,0.48226878,0.4846375,0.48380104,0.48372197,0.48455524,0.4873507,0.48102045,0.39719066,0.471596,0.47701922,0.48640507,0.48700577,0.3653292,0.47907954,0.4507393,0.48199564,0.48237354,0.3985749,0.4829649,0.48122928,0.48205227,0.4865319,0.47067395,0.516747,0.3858683
28,0.48407203,0.48474213,0.4896011,0.48788002,0.41401058,0.48732048,0.48701233,0.4856405,0.48849404,0.4862509,0.48627132,0.4877674,0.48896897,0.4841416,0.38441062,0.47830546,0.481405,0.4890098,0.48852816,0.38610008,0.4782544,0.44744092,0.48549703,0.48582414,0.38822976,0.4869291,0.48573858,0.48411292,0.4885065,0.47275418,0.5165814,0.38765776
29,0.4789917,0.47965053,0.48727423,0.48292878,0.4047834,0.48462948,0.4830448,0.48251587,0.4852957,0.48354498,0.48313794,0.4852569,0.48654765,0.47983786,0.37634918,0.4742709,0.47687766,0.48633134,0.48620525,0.36129278,0.48077378,0.4448334,0.48075327,0.48326206,0.39042267,0.4840146,0.48303056,0.481312,0.48633665,0.4682469,0.5207758,0.3846765
30,0.4959674,0.49599084,0.49565172,0.50007915,0.4532078,0.495653,0.49736655,0.49476033,0.495762,0.49489555,0.49543872,0.4951633,0.49594054,0.4961374,0.43408895,0.49537587,0.49593467,0.49649814,0.49507275,0.4056131,0.4920307,0.4860316,0.4964563,0.49440953,0.45054296,0.4946647,0.49349666,0.49357435,0.4947978,0.5057749,0.5003545,0.43293676
31,0.4939007,0.49399883,0.49540222,0.4968927,0.4551121,0.4948048,0.495588,0.49395764,0.49522808,0.49431357,0.49429363,0.49476454,0.4952981,0.4942954,0.43908048,0.4933469,0.4937274,0.49581015,0.49461657,0.41430625,0.49192223,0.48078224,0.4943697,0.49404538,0.4563149,0.49422428,0.49338955,0.49314126,0.4945354,0.5019664,0.50343096,0.43157732
32,0.49351186,0.4942785,0.49559712,0.49642685,0.45179063,0.49467432,0.49550018,0.4938448,0.49561307,0.49422362,0.4940874,0.49480656,0.4950733,0.4940442,0.42658284,0.49294084,0.4934413,0.49567807,0.49451113,0.42205656,0.4915445,0.47398505,0.4942351,0.49407238,0.4452457,0.49435797,0.4936235,0.4928848,0.49441984,0.50251037,0.5052855,0.424756
33,0.49434993,0.4951076,0.49620783,0.49710652,0.4540583,0.49527228,0.49616176,0.49444702,0.49632528,0.4948925,0.4946951,0.49540725,0.49561587,0.49477935,0.42848656,0.49389333,0.4942927,0.4963006,0.49510106,0.42852503,0.49192077,0.47353628,0.49493608,0.4947259,0.44762093,0.49499878,0.4942553,0.49363685,0.49498886,0.5026735,0.5045883,0.42848974
34,0.49317682,0.4935329,0.49555135,0.49564886,0.45617393,0.49465367,0.4950002,0.4937395,0.49535036,0.49431497,0.4939791,0.49479073,0.49512595,0.49367544,0.4342416,0.4924981,0.49289462,0.49562052,0.4946686,0.4242528,0.4934912,0.4747143,0.49364883,0.4940849,0.4551692,0.49424088,0.49357295,0.49318498,0.4946148,0.50115305,0.50589675,0.43270576
35,0.4887025,0.4884115,0.49325255,0.489903,0.45851344,0.49179366,0.49054593,0.49058196,0.49244988,0.4914223,0.49071512,0.49212447,0.49280515,0.48877984,0.43009183,0.48444897,0.48666817,0.492591,0.4927711,0.43414962,0.49621296,0.46135503,0.48905215,0.49115464,0.4547585,0.49135193,0.49087688,0.49063194,0.49276292,0.48909956,0.51442045,0.435293
36,0.44961283,0.4564816,0.47728062,0.4542303,0.2821935,0.4668334,0.46113408,0.4630877,0.47253284,0.46584454,0.4633219,0.47205946,0.47157812,0.45311785,0.23776948,0.44237372,0.44660008,0.47269723,0.47175694,0.28893375,0.4450325,0.35810432,0.4550645,0.46733567,0.23394315,0.47010183,0.47001743,0.46036515,0.47331986,0.4028092,0.5572977,0.26903087
37,0.48381484,0.48522025,0.49067396,0.48842975,0.39914924,0.48754945,0.48744485,0.48556054,0.4895137,0.4866691,0.48654366,0.4885791,0.48948362,0.4838435,0.36429095,0.47791767,0.4813595,0.4902291,0.48886156,0.3757079,0.4792943,0.4392335,0.48518577,0.48634404,0.3751346,0.48760012,0.4862358,0.48433095,0.48902422,0.4701951,0.51767236,0.3900575
38,0.44408482,0.44884712,0.47152093,0.44848078,0.3037503,0.46253976,0.45508128,0.45821175,0.46593744,0.46102986,0.45841974,0.46659544,0.4674264,0.4471569,0.2538376,0.4322293,0.43902975,0.46633565,0.46806267,0.29079577,0.4449394,0.3505745,0.44941375,0.46181092,0.24801765,0.4641192,0.46396774,0.45618188,0.46955004,0.40074524,0.5632644,0.2580678
39,0.44469106,0.44973466,0.4712411,0.4506376,0.292204,0.46232843,0.45585564,0.45783228,0.4658629,0.46068746,0.4583985,0.4661845,0.46718907,0.44769135,0.23968937,0.43356982,0.43992123,0.46639737,0.4675676,0.27453843,0.44114932,0.34873602,0.45023164,0.46124133,0.23409554,0.4637322,0.4630494,0.4552892,0.46895453,0.4015332,0.5606522,0.24946393
40,0.43359277,0.4390447,0.46556935,0.4409133,0.2542309,0.45526046,0.44711006,0.44991603,0.45841512,0.45333898,0.45076036,0.45990276,0.46122023,0.43805817,0.2141231,0.42357594,0.4292105,0.46040902,0.4613256,0.21576828,0.43101114,0.3380718,0.43998468,0.45411074,0.2082263,0.4566821,0.4560355,0.44691572,0.46307325,0.38270214,0.5679685,0.22104211
41,0.4943858,0.49082628,0.4923908,0.49737692,0.47570312,0.49321306,0.4935847,0.49146307,0.4920238,0.49218383,0.49273473,0.4916096,0.4942771,0.49209756,0.44982827,0.48485413,0.48994094,0.49314028,0.49391332,0.4278602,0.49771807,0.47461417,0.49337775,0.4905682,0.46819106,0.49069262,0.4888114,0.49192777,0.49318805,0.49271038,0.5059402,0.4529982
42,0.40353078,0.41359597,0.4553712,0.4058358,0.18522738,0.4351747,0.42141888,0.42881012,0.44618413,0.43377867,0.4281104,0.445188,0.44489446,0.406453,0.12988926,0.37765962,0.3909116,0.44433042,0.44697896,0.25820756,0.38865283,0.22418591,0.4128078,0.43619803,0.102199785,0.44255677,0.44289067,0.42518184,0.4505462,0.28827745,0.6212346,0.14628136
43,0.4915423,0.48958904,0.49094158,0.4953688,0.4694847,0.49137232,0.49156535,0.49008593,0.49022627,0.4899161,0.4910825,0.4898956,0.49254254,0.48981455,0.43671814,0.48241898,0.4874786,0.49123892,0.49218446,0.42248383,0.49692848,0.4631584,0.49171174,0.48861176,0.4546406,0.48908627,0.48731205,0.48949048,0.49170926,0.4833086,0.5104522,0.454451
44,0.42222264,0.42984882,0.46227312,0.4246018,0.25156167,0.4477967,0.43638492,0.4429482,0.4547377,0.44602057,0.44226784,0.45472774,0.45512816,0.425074,0.18755999,0.40152726,0.41252458,0.45346504,0.456784,0.29600447,0.42057317,0.2752045,0.4299164,0.44785058,0.16766891,0.45232993,0.4527193,0.43979964,0.45935053,0.33494604,0.5976975,0.20560554
45,0.43438834,0.43909436,0.4654201,0.4390018,0.29157096,0.4554176,0.44614494,0.45101508,0.4583584,0.45357862,0.45111015,0.46012726,0.46144465,0.4374002,0.24809676,0.4188125,0.42689982,0.45933452,0.46226427,0.2739028,0.43250102,0.32864785,0.44060102,0.4543015,0.22632404,0.45747814,0.45729458,0.44816035,0.46447226,0.37212488,0.5748866,0.24268733
46,0.49112743,0.49006745,0.49100682,0.49571487,0.465464,0.49157804,0.49200243,0.49032152,0.49026713,0.49008325,0.4913342,0.49023184,0.49247158,0.4900741,0.429334,0.4840785,0.48819244,0.49132138,0.491988,0.41032946,0.4983191,0.46812412,0.4919504,0.48894054,0.4529534,0.4894522,0.4877674,0.48934835,0.4916475,0.48568976,0.5101466,0.45716763
47,0.48398063,0.48447078,0.48958272,0.486357,0.45334637,0.488114,0.48653135,0.48698574,0.48823792,0.48675933,0.48714128,0.48815355,0.48954922,0.4838589,0.41215238,0.47628912,0.4810275,0.4884058,0.48948076,0.4248528,0.4952796,0.4466772,0.48559663,0.48664537,0.4345577,0.48731056,0.48668423,0.4860827,0.48947123,0.47237855,0.52160025,0.43463922
48,0.45200628,0.45904627,0.47798958,0.4562451,0.2985956,0.4676433,0.46257037,0.46449074,0.47381037,0.4663583,0.4644782,0.47271705,0.47240436,0.4541037,0.24377705,0.44083682,0.44735816,0.47310522,0.47269338,0.3270016,0.44465628,0.3473913,0.45770016,0.4678984,0.23285508,0.47127494,0.47097185,0.46143755,0.47431657,0.3955423,0.5592086,0.28067237
49,0.45441803,0.4591395,0.47579324,0.46130693,0.31933454,0.46913907,0.46433482,0.46562505,0.4710136,0.4672275,0.4663367,0.4720008,0.47304547,0.45788765,0.275269,0.44821975,0.45238492,0.47241175,0.47275808,0.2783013,0.45451576,0.38180268,0.4594487,0.46795928,0.27938238,0.469703,0.4690631,0.46279055,0.47386914,0.42197958,0.54590106,0.29370886


==> images/rnn_examples/9/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.462991,0.46631667,0.49621242,0.44539768,0.3917909,0.46847197,0.46860558,0.4593715,0.48480633,0.47667432,0.46425775,0.49036875,0.47981447,0.46358553,0.6491515,0.47293943,0.4505646,0.48527762,0.483965,0.6220726,0.55440575,0.5838195,0.46108976,0.4823566,0.642669,0.48893723,0.48804516,0.47431108,0.47751114,0.57462806,0.42596874,0.5997437
1,0.464793,0.467506,0.49810523,0.44570526,0.39835706,0.46781412,0.46937594,0.45940286,0.4873917,0.47747874,0.46401316,0.4916489,0.47989786,0.46512234,0.63666725,0.4735229,0.45090607,0.48646295,0.48428878,0.615034,0.5491012,0.5884447,0.46106467,0.48263085,0.62698156,0.4905986,0.48874956,0.47481823,0.47784624,0.5594093,0.4248386,0.5821426
2,0.47026458,0.4723258,0.49608237,0.45839718,0.4016911,0.4730138,0.47347465,0.46659794,0.486628,0.48029777,0.4700375,0.49059275,0.48226938,0.4701205,0.64449066,0.47948262,0.46106008,0.48790506,0.48527026,0.6199028,0.5548665,0.56932104,0.46713486,0.48455307,0.63515973,0.48874882,0.4880281,0.47909465,0.47981113,0.57588834,0.43675625,0.5898005
3,0.47217697,0.47364226,0.50569844,0.44992295,0.36025593,0.46667925,0.47192279,0.45960915,0.49642667,0.4780861,0.46386695,0.49480194,0.4810607,0.467159,0.6679761,0.47839338,0.4531077,0.491538,0.48572332,0.6520424,0.55740154,0.5896776,0.4618891,0.48548028,0.62310046,0.49567446,0.49345648,0.47565663,0.4783887,0.56508553,0.42938253,0.56869465
4,0.48825297,0.4886541,0.49965668,0.48241293,0.45263866,0.48593345,0.48836303,0.48440433,0.49651518,0.49140653,0.485445,0.49566168,0.4908797,0.48726466,0.5707697,0.4912921,0.4824961,0.4947987,0.4926433,0.565271,0.52635515,0.5398032,0.48419875,0.4924543,0.5609914,0.49540958,0.49446747,0.49022266,0.49072534,0.53103524,0.46773842,0.5346464
5,0.47042763,0.47252145,0.49693862,0.45655674,0.40630433,0.47196788,0.47355455,0.4658283,0.48812565,0.48027983,0.4691139,0.49060237,0.4818623,0.4702344,0.6356396,0.4783148,0.45941645,0.48741126,0.48531368,0.616362,0.5497823,0.57646954,0.46686843,0.48430756,0.6252246,0.48997572,0.48888233,0.47832084,0.48009616,0.5659452,0.43541732,0.5817694
6,0.49733058,0.4973794,0.4997194,0.49698353,0.48315874,0.49443534,0.4967084,0.495341,0.49970275,0.49752477,0.49509403,0.49747828,0.49600646,0.49668628,0.5329578,0.4980947,0.49549362,0.49797595,0.49664757,0.53090554,0.5116686,0.5170099,0.49480632,0.49694586,0.5271004,0.4977918,0.49758026,0.49687526,0.49668556,0.51233935,0.4878602,0.5128133
7,0.49547806,0.49522242,0.49960995,0.4933879,0.4749065,0.49367195,0.49518427,0.49305472,0.49833918,0.49610266,0.49352267,0.4975994,0.49583805,0.49430215,0.5387779,0.4963248,0.49268693,0.4976328,0.49630672,0.5350996,0.51530313,0.5176603,0.49324825,0.49655303,0.5352851,0.49766904,0.4975262,0.49566427,0.49579772,0.51912564,0.4858484,0.52060086
8,0.46219417,0.46490812,0.4957975,0.44530606,0.371696,0.46607915,0.46646416,0.45712143,0.4838339,0.47477266,0.46166956,0.48845994,0.4782341,0.46148828,0.68208104,0.4731584,0.44923556,0.48444965,0.48200905,0.6527801,0.56719977,0.58691484,0.45866126,0.48124525,0.66514355,0.4870898,0.48657554,0.47300088,0.47491258,0.59450454,0.42229858,0.6133262
9,0.472217,0.47374943,0.4972212,0.46038467,0.3976854,0.47350633,0.47470623,0.46739307,0.48868686,0.481277,0.47056538,0.49099705,0.48280948,0.4712485,0.6519535,0.48069727,0.46234286,0.48854893,0.4856455,0.6282201,0.55520433,0.5662295,0.4679008,0.48556593,0.6325552,0.48967552,0.48913428,0.4797524,0.48044905,0.5747532,0.43957645,0.5872644
10,0.44663718,0.45049074,0.49479035,0.4218571,0.33992383,0.4517589,0.4531666,0.43978438,0.47874504,0.46566203,0.4459132,0.48454648,0.46894583,0.44714546,0.727059,0.46144924,0.42791283,0.47805744,0.4749404,0.692662,0.583976,0.6255582,0.44145587,0.47335902,0.7052525,0.48283005,0.48106924,0.46218848,0.46518055,0.61066693,0.38996446,0.6393319
11,0.4716914,0.47283956,0.50176746,0.45330366,0.3847547,0.4686299,0.47267854,0.46233815,0.49321496,0.47982305,0.46592394,0.49270344,0.48090497,0.46904516,0.65423,0.47843406,0.4560063,0.48948386,0.48512158,0.6371286,0.5527854,0.5831737,0.46350372,0.4847529,0.6219563,0.49285716,0.49085143,0.47697815,0.47904223,0.5603824,0.43144315,0.57008374
12,0.4953698,0.4948967,0.49912298,0.4944532,0.48088446,0.49272594,0.49489817,0.4930787,0.49836475,0.49665892,0.49311692,0.49686214,0.49466982,0.49486995,0.539312,0.49661836,0.49309528,0.4972479,0.49540082,0.5354657,0.51517355,0.51975775,0.49228856,0.49566308,0.5368971,0.49658865,0.49596423,0.49570528,0.49526438,0.515525,0.4833221,0.51700145
13,0.49753585,0.49772787,0.50017,0.49660376,0.47195652,0.49448735,0.49639294,0.4950366,0.49952582,0.49702117,0.49491584,0.49764892,0.49637386,0.49598846,0.5430975,0.49855876,0.49529713,0.49867588,0.49673027,0.5354275,0.51400703,0.5139561,0.49488223,0.49748003,0.5363484,0.498206,0.49844867,0.49682978,0.4963825,0.5179132,0.48947564,0.51658785
14,0.49796283,0.49869812,0.4996456,0.49821195,0.48058856,0.4958881,0.49765897,0.496763,0.49959883,0.4981839,0.49643573,0.49788138,0.49705946,0.49725497,0.53503066,0.4991383,0.49690536,0.49861577,0.49732563,0.5250866,0.5092948,0.5106151,0.49635202,0.49821627,0.52957463,0.49848008,0.49907368,0.49785453,0.4976183,0.51106,0.49239126,0.51292783
15,0.49907196,0.50046486,0.50023395,0.4997111,0.4819686,0.49673426,0.498848,0.49815834,0.50088525,0.49904945,0.49756786,0.49833545,0.49766102,0.49853078,0.5324344,0.50020635,0.498349,0.49909934,0.49803495,0.5216145,0.5057862,0.5083947,0.49765062,0.4991194,0.52349675,0.49936613,0.5002733,0.49865335,0.49853587,0.50549966,0.4951552,0.5077535
16,0.49920115,0.50075805,0.500367,0.4999987,0.48311713,0.49695456,0.49919984,0.49843186,0.50121945,0.4994585,0.49781978,0.49855384,0.4977444,0.4988311,0.5313575,0.5004078,0.4986492,0.49919343,0.49817207,0.52003735,0.50444883,0.5075077,0.4978066,0.4993911,0.52142745,0.49962983,0.50058,0.4989008,0.49888563,0.5025898,0.4958995,0.5055102
17,0.48438373,0.48532462,0.49854347,0.47737217,0.44339502,0.4850491,0.48625678,0.4814603,0.4939207,0.49007192,0.48331553,0.49521154,0.4902512,0.48386824,0.58573586,0.48888114,0.47850937,0.4935305,0.49180305,0.5685188,0.52828956,0.53729784,0.48185822,0.4922669,0.57456875,0.49490547,0.4947716,0.48881483,0.48956546,0.53470796,0.4668647,0.5443263
18,0.4969391,0.49785802,0.49963275,0.4973113,0.47986135,0.49540126,0.49731523,0.49598792,0.49954665,0.49843693,0.4958118,0.49811172,0.49657503,0.49671438,0.539229,0.49882025,0.49610713,0.49843654,0.49695167,0.52567077,0.5088474,0.5103247,0.4951983,0.4982025,0.53134304,0.49840957,0.4990029,0.49771914,0.497517,0.5077344,0.49149036,0.51215136
19,0.45518106,0.45867902,0.4963805,0.4340518,0.34780744,0.45928153,0.46041113,0.4486569,0.4824883,0.47048777,0.4540489,0.48706412,0.4740159,0.45444506,0.7125145,0.46810332,0.43894354,0.48195654,0.4788813,0.67945147,0.5771375,0.6032417,0.45041132,0.4782213,0.6860626,0.4858563,0.48506525,0.46792534,0.4703042,0.6046949,0.40870926,0.6260982
20,0.49118796,0.49111342,0.5026798,0.48416287,0.44014508,0.48677114,0.49023414,0.48507714,0.50011367,0.49287337,0.48622304,0.49779487,0.4921698,0.4885028,0.5824557,0.4934549,0.48385128,0.4973925,0.4936859,0.57125616,0.52579564,0.5322121,0.48512203,0.4947562,0.55714124,0.49811718,0.497431,0.4915104,0.4917492,0.5253866,0.47323868,0.52590734
21,0.49803585,0.49816,0.4990723,0.5001329,0.4751451,0.49610338,0.4974129,0.49693754,0.49868312,0.49831104,0.4964814,0.49748322,0.4968578,0.4971129,0.5489568,0.5001719,0.49809778,0.4988648,0.49666733,0.53641987,0.51596725,0.50598145,0.49587113,0.4981205,0.54108685,0.49717224,0.49776095,0.49831045,0.49700215,0.52173436,0.49290648,0.5200586
22,0.47936326,0.48016173,0.49811587,0.46879613,0.43737173,0.48056203,0.4818311,0.47565684,0.4919493,0.4869014,0.4780917,0.49414217,0.48759297,0.47915298,0.59300566,0.48433283,0.4710072,0.49130407,0.4897139,0.5780237,0.53248006,0.55190355,0.47646022,0.48952556,0.583662,0.49369937,0.49283063,0.48513427,0.4865539,0.5389785,0.4554539,0.55201066
23,0.49893367,0.49879462,0.49918154,0.5011228,0.47872183,0.49709833,0.49825695,0.49786288,0.4990275,0.4989039,0.497481,0.4978862,0.49756196,0.49792486,0.5433568,0.50056297,0.49908364,0.49921516,0.49726984,0.5315376,0.5139429,0.50322855,0.4969572,0.49865097,0.53545403,0.49761397,0.49825636,0.49888775,0.49771547,0.5189989,0.49503246,0.5175607
24,0.49790004,0.4979834,0.4991471,0.49920595,0.47786987,0.49681452,0.49775952,0.4969995,0.49864653,0.4984943,0.49684596,0.49807227,0.49755076,0.49704456,0.54308903,0.49963263,0.49767992,0.49893546,0.4972429,0.5293915,0.5130887,0.50400406,0.49638754,0.4986639,0.5354659,0.4978738,0.4986449,0.4984515,0.4975832,0.5175661,0.4943469,0.5185315
25,0.45350584,0.45675427,0.4954536,0.43143365,0.35885644,0.4591917,0.45967504,0.44789982,0.48095226,0.47045407,0.45346424,0.48727494,0.474025,0.45378706,0.7002681,0.46640727,0.4372034,0.48138857,0.4787152,0.6639804,0.5717862,0.6047941,0.44977298,0.4778544,0.68027157,0.48583466,0.48471475,0.4676868,0.47033292,0.595696,0.40749848,0.6215285
26,0.4465905,0.4502199,0.49497655,0.42214364,0.32539144,0.4515367,0.45252538,0.43914098,0.47831717,0.46509677,0.4453898,0.48440635,0.46885514,0.4459592,0.7444798,0.4621218,0.427864,0.4784251,0.4744949,0.7082656,0.5921187,0.6211266,0.44062436,0.47363177,0.71815866,0.48224393,0.48101482,0.46202403,0.4644374,0.6244204,0.39020377,0.6498793
27,0.48956722,0.48910558,0.4985142,0.4859418,0.46569464,0.48848054,0.49016663,0.48683292,0.4958139,0.49361897,0.48775208,0.4959104,0.49200106,0.4893471,0.5644619,0.49258024,0.48558792,0.49529883,0.4930149,0.55329955,0.5233752,0.5269713,0.48613796,0.49348572,0.55732924,0.4948885,0.49417752,0.49231103,0.49175104,0.5248374,0.47325972,0.5311872
28,0.49193525,0.49218804,0.4997064,0.48814672,0.46131402,0.49007803,0.49190342,0.48890305,0.49748865,0.4940846,0.48965472,0.49670005,0.4935187,0.49088797,0.560149,0.49426243,0.48783445,0.49651518,0.49448758,0.5502236,0.5203602,0.5244598,0.48886475,0.49494728,0.5516133,0.49662042,0.49641305,0.49325174,0.49316218,0.52410567,0.47835788,0.52798164
29,0.4889345,0.48860914,0.4980262,0.48486125,0.4582093,0.48892263,0.48972544,0.48634914,0.4944838,0.49265718,0.48774788,0.49581766,0.49248996,0.4881111,0.5672201,0.49202394,0.4849883,0.4950983,0.49326947,0.5550056,0.5252524,0.5264191,0.4864284,0.49364302,0.5642161,0.49496457,0.49471074,0.4918244,0.49188912,0.53251016,0.47422168,0.5390981
30,0.49794072,0.49755228,0.4991826,0.49886984,0.4798058,0.49651623,0.49758652,0.49651134,0.4987068,0.49832147,0.49659806,0.49801603,0.49733812,0.49703518,0.53930044,0.4992242,0.49738047,0.49880332,0.4971701,0.5291364,0.51304406,0.5055033,0.49609703,0.4982084,0.5338808,0.49770254,0.49813262,0.49813357,0.49731413,0.51646924,0.49301785,0.5177111
31,0.49673486,0.49634695,0.49895838,0.4969084,0.48029122,0.4962433,0.4969225,0.4955689,0.49799198,0.4979182,0.4959023,0.4981836,0.4972716,0.4960617,0.5380749,0.49820244,0.49594295,0.49846703,0.49704868,0.52664846,0.5126109,0.5061691,0.495323,0.4980769,0.5337236,0.49772215,0.49812517,0.4976993,0.49711323,0.51566696,0.49207336,0.51858956
32,0.4965113,0.49663898,0.49935305,0.4963704,0.47909278,0.49604857,0.49693638,0.49546695,0.49860805,0.4978342,0.4957716,0.4982959,0.49721408,0.49602178,0.5388615,0.49809203,0.49552864,0.49837273,0.49722916,0.52758825,0.5117362,0.5071918,0.49526078,0.49816012,0.5320174,0.4980275,0.49852994,0.49749658,0.4971413,0.5144862,0.49187958,0.51826775
33,0.49699268,0.49722174,0.4997199,0.4969313,0.4799782,0.49642467,0.49739403,0.49596187,0.49916384,0.49816522,0.49619275,0.4986377,0.49754184,0.4965019,0.5372024,0.4985057,0.49607873,0.4986856,0.49756414,0.52637684,0.5108384,0.50620955,0.49570152,0.49852332,0.5285134,0.49839073,0.4988848,0.49785018,0.4974805,0.5127471,0.4928805,0.5155478
34,0.49608144,0.49615964,0.49919063,0.49593976,0.4811774,0.49617222,0.4968424,0.49531662,0.49822628,0.49791482,0.49573654,0.4985181,0.49727327,0.4958085,0.53629255,0.49781317,0.4952962,0.4983591,0.4972361,0.52434283,0.51128393,0.5066718,0.49503258,0.49815404,0.53111213,0.49796465,0.49836624,0.49755323,0.49724048,0.5132453,0.49168417,0.51736397
35,0.49350977,0.49339715,0.49895316,0.49118093,0.48185197,0.4942374,0.49489617,0.492347,0.49721703,0.4965957,0.49335665,0.49834776,0.49611482,0.49354938,0.5326725,0.49511203,0.4914292,0.4972514,0.49643996,0.5233333,0.5111691,0.51356167,0.4924706,0.4968505,0.5321893,0.4976608,0.4975831,0.49576035,0.49614927,0.5109144,0.48606664,0.51907116
36,0.4758361,0.47660965,0.5005688,0.4613271,0.39328018,0.4759749,0.47737825,0.4688085,0.49194658,0.48289952,0.47267544,0.49466068,0.48567963,0.47299585,0.6387202,0.48240444,0.46417347,0.49198303,0.4881483,0.61448795,0.54836774,0.55841666,0.47045574,0.48850852,0.6164606,0.49382946,0.49311814,0.48155206,0.48297676,0.561637,0.4471384,0.57089895
37,0.49278662,0.49258557,0.5016015,0.4881607,0.45043695,0.49004155,0.49237427,0.4881924,0.49916324,0.49429747,0.48945582,0.4983988,0.4940786,0.49060857,0.56880945,0.49502882,0.48781016,0.49813965,0.49492368,0.55598676,0.52281284,0.52288085,0.48832038,0.49591193,0.5525414,0.49799374,0.49765924,0.49355587,0.49347922,0.52403647,0.47907287,0.5255094
38,0.4698839,0.47155017,0.49671587,0.45609432,0.41002625,0.47297782,0.47392124,0.46574625,0.48748937,0.4809225,0.46948186,0.4915552,0.48259065,0.4701256,0.6324425,0.4780288,0.45941842,0.48772883,0.4855882,0.6087617,0.5482157,0.57114166,0.4668574,0.48497272,0.6225748,0.49020582,0.4891635,0.47898445,0.48053318,0.5614785,0.43717626,0.57985294
39,0.47063702,0.47233808,0.49716526,0.4573412,0.40403777,0.47260237,0.4739893,0.4659821,0.48829392,0.48091346,0.4694579,0.4912974,0.48230892,0.47035313,0.6416422,0.4789164,0.46001902,0.48798072,0.48542085,0.6182493,0.551177,0.57136536,0.46678197,0.48498523,0.6266126,0.4900631,0.4891251,0.4789733,0.4803203,0.56636554,0.4369978,0.58248055
40,0.46472356,0.46574268,0.49508756,0.44999525,0.38430294,0.46817845,0.468421,0.4596014,0.48346516,0.47712615,0.46399775,0.48922357,0.47917116,0.46400514,0.67068475,0.4750918,0.4532157,0.48576412,0.48220778,0.6401709,0.56475717,0.5788748,0.46033442,0.48200265,0.6597659,0.48688364,0.48587182,0.47533315,0.47631308,0.58713204,0.4259569,0.6050317
41,0.49642745,0.49532816,0.4993244,0.49535242,0.48983186,0.49433255,0.4963141,0.4940938,0.49895832,0.4978173,0.4944485,0.49794012,0.49584654,0.49611828,0.5266021,0.49678358,0.49426556,0.49772942,0.49631652,0.5255316,0.51077276,0.5150098,0.49363813,0.49659052,0.52418447,0.4974827,0.49677992,0.49668816,0.49646103,0.50693125,0.4862098,0.51145357
42,0.4526808,0.45533696,0.5029702,0.41932037,0.330298,0.45159614,0.45593655,0.43918532,0.48758584,0.4665267,0.44595253,0.490157,0.47164923,0.44929484,0.70499873,0.4624721,0.42677087,0.4831675,0.47835112,0.6821104,0.57181865,0.632133,0.44324398,0.4764798,0.66954416,0.49108252,0.48782486,0.46262628,0.46761623,0.5829698,0.39421228,0.6027401
43,0.49525872,0.4946672,0.49926668,0.49318922,0.48501998,0.4928153,0.49489295,0.49275512,0.4982889,0.4963849,0.49305332,0.4973013,0.49499494,0.49468744,0.5285444,0.49576393,0.49243623,0.49719673,0.49573138,0.5298388,0.51372147,0.5221062,0.49246705,0.49553454,0.5317379,0.49700785,0.4961982,0.49541292,0.4955499,0.51322055,0.48211122,0.51628727
44,0.4603408,0.46281984,0.49920768,0.43554097,0.3755678,0.46155775,0.4640986,0.4517728,0.48678127,0.47290766,0.45704478,0.4902055,0.47664306,0.45919448,0.65800333,0.4687404,0.44163334,0.48438418,0.4818364,0.64080846,0.5572199,0.6076784,0.4547654,0.47973123,0.64316225,0.49035782,0.48796737,0.46979937,0.47380304,0.5695906,0.41247913,0.5914968
45,0.4644853,0.46633425,0.49551505,0.44759256,0.4022746,0.4675458,0.46858203,0.45973393,0.48439917,0.4771315,0.4638451,0.4894014,0.47899067,0.46493447,0.6413251,0.47355616,0.45184,0.48524305,0.48277736,0.61805826,0.553546,0.5891853,0.46103072,0.48134053,0.64037514,0.48817837,0.4864387,0.47474542,0.47693786,0.5690371,0.42384604,0.59021425
46,0.49520534,0.4946553,0.4987391,0.49369612,0.48331353,0.493113,0.49494857,0.49290648,0.49761248,0.49627042,0.49340865,0.4971087,0.49503005,0.4945411,0.52993166,0.4958857,0.49284434,0.4971371,0.4956894,0.52983797,0.5145757,0.5209174,0.49273667,0.49551147,0.53581125,0.49671605,0.496142,0.49544972,0.49564603,0.5159839,0.48250356,0.5205786
47,0.4917018,0.4913333,0.4985431,0.4872716,0.4767028,0.4911542,0.492356,0.48912734,0.49603742,0.49402782,0.49044788,0.49693713,0.49423796,0.4911764,0.5338855,0.4926952,0.48779643,0.4959017,0.49501953,0.5318144,0.5156026,0.52661645,0.48999783,0.49452722,0.5411252,0.49665156,0.4960846,0.49325573,0.49400896,0.517539,0.47777608,0.5261544
48,0.47813162,0.4788879,0.5023796,0.4619296,0.3971473,0.4757087,0.47851244,0.46946862,0.49469006,0.4830181,0.47307128,0.4953023,0.48609626,0.47462094,0.6251419,0.48284304,0.4646937,0.49277434,0.48899788,0.60981387,0.5436606,0.56518835,0.4718428,0.48872644,0.60124546,0.49567375,0.4944577,0.48159254,0.4835747,0.55268854,0.44719967,0.55947953
49,0.47600383,0.476743,0.49623597,0.46668142,0.4167742,0.47795972,0.47823548,0.47231308,0.48831403,0.48387417,0.47527072,0.49202392,0.4855122,0.47526112,0.6245442,0.48326898,0.46850938,0.49000567,0.48747805,0.60360056,0.5476917,0.5556613,0.47287598,0.48729885,0.6180535,0.49033242,0.48981804,0.48295364,0.48339307,0.56570685,0.447945,0.57762426


==> images/rnn_examples/9/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.59243995,0.007995584,0.36851397,0.2742325,0.554347,0.47369012,0.5136218,0.5298047,0.54545915,0.55939144,0.53480035,0.56828636,0.27803773
1,0.56131345,0.05693967,0.21509169,0.16314787,0.52886176,0.461024,0.4946325,0.50591856,0.5231284,0.53716207,0.50548935,0.54064107,0.23978402
2,0.48684138,0.0037778653,0.43836606,0.3226899,0.5088702,0.44746584,0.4777603,0.48222974,0.50312304,0.5133053,0.54547113,0.51939297,0.208247
3,0.6711683,0.26050463,0.26312947,0.28455466,0.6478345,0.5729871,0.6254497,0.6556742,0.66685146,0.67556447,0.67032754,0.6777877,0.54724324
4,0.28500816,0.032750342,0.14726073,0.1492689,0.2604284,0.21913426,0.22148131,0.23803489,0.27885756,0.29683563,0.2895811,0.3092508,0.1572657
5,0.5041883,0.0052608307,0.33171475,0.23577563,0.47708708,0.4243158,0.4606454,0.48194376,0.5103266,0.5301618,0.51289225,0.54404455,0.25794697
6,0.14438136,0.0015479758,0.11773255,0.07067915,0.1119862,0.09147303,0.07543344,0.108220324,0.17308399,0.19524145,0.20169602,0.21398012,0.112113304
7,0.17866673,0.015065037,0.14560139,0.10505005,0.14594306,0.11347786,0.10390526,0.11953181,0.15441233,0.16548073,0.17385781,0.17694409,0.11590513
8,0.6357743,0.0051665613,0.5178691,0.42428288,0.6186415,0.55469763,0.6096341,0.63182247,0.65091276,0.6708425,0.652986,0.6823878,0.32573795
9,0.51608056,0.018967507,0.43971878,0.35932055,0.4848803,0.44652867,0.48635066,0.50095105,0.5207106,0.53805095,0.5164355,0.5510154,0.27050304
10,0.8194784,0.0065624868,0.5424506,0.40306053,0.80075705,0.73993474,0.8101096,0.82754683,0.8468814,0.8720974,0.8329673,0.88385034,0.39516172
11,0.5824715,0.13647114,0.25752228,0.25261247,0.5558868,0.5069922,0.5426653,0.5622163,0.5907442,0.6083496,0.59303486,0.62045723,0.38372523
12,0.16843572,0.001186856,0.13178186,0.07839138,0.1338624,0.10919579,0.097390905,0.11646766,0.15874931,0.17713565,0.18532471,0.19212408,0.065955944
13,0.1558054,0.027672766,0.19059286,0.12058696,0.1359554,0.12371417,0.11245991,0.14624782,0.235103,0.2688446,0.27425992,0.2966555,0.10987842
14,0.12945849,0.0013823344,0.17721686,0.09128191,0.10268454,0.09474916,0.06988636,0.11075839,0.24260879,0.29154596,0.29825598,0.3233873,0.08578031
15,0.11340111,0.0020609885,0.16674119,0.082572214,0.09047815,0.08892637,0.059271634,0.104310095,0.28133434,0.34670705,0.35837698,0.3794393,0.11527143
16,0.11015358,0.0012146424,0.16026816,0.07554253,0.08670129,0.08418848,0.054525945,0.09597989,0.28654465,0.35922357,0.37041253,0.3957984,0.11982124
17,0.29142407,0.009384096,0.25233155,0.17618741,0.2964559,0.26174197,0.25141472,0.26565692,0.33900645,0.37415227,0.37137023,0.3849445,0.15320554
18,0.13410258,0.0014060725,0.1840934,0.0856031,0.11373207,0.100944325,0.072903395,0.108209625,0.2599758,0.33316684,0.32732537,0.3739874,0.07606814
19,0.7306131,0.026324447,0.5932413,0.44546446,0.73164827,0.69586015,0.7371962,0.7484594,0.7718122,0.79299587,0.7876299,0.80551916,0.45303965
20,0.31437907,0.116623476,0.19083591,0.1626102,0.2709946,0.25461876,0.25308087,0.27246433,0.33436623,0.36751387,0.3483418,0.38481498,0.2325883
21,0.13129571,0.0015789169,0.27228227,0.1581025,0.11111485,0.102795795,0.10516932,0.1327358,0.20863993,0.2533603,0.25955257,0.29964933,0.059785884
22,0.34123027,0.0080748685,0.18714969,0.14004242,0.32983133,0.29859197,0.29777074,0.30149144,0.33824268,0.36237684,0.35743332,0.37265316,0.13772182
23,0.11850981,0.0011094637,0.25461212,0.15118,0.09890039,0.091367275,0.08537116,0.10852074,0.18819085,0.22320278,0.2270882,0.25905,0.05631977
24,0.12452671,0.00094445323,0.24439101,0.13736498,0.101075366,0.09187958,0.082295164,0.108699,0.19644119,0.23774411,0.23324159,0.26887083,0.05062897
25,0.6824454,0.010499016,0.51044554,0.32845622,0.6844023,0.65675694,0.70026076,0.70092124,0.7283615,0.75528216,0.7383046,0.7746289,0.313045
26,0.8611545,0.02346451,0.66719794,0.54609036,0.84961987,0.8100083,0.86725456,0.8670686,0.886343,0.91718787,0.8682965,0.9282962,0.43230218
27,0.22101845,0.003126288,0.18940113,0.11998328,0.21441746,0.18693809,0.17340949,0.17464036,0.20671819,0.22032055,0.23503068,0.2259897,0.05793228
28,0.22416314,0.027125789,0.18908079,0.13670528,0.19910121,0.17848146,0.17225449,0.19092841,0.25048068,0.27661046,0.2691382,0.29748484,0.1255843
29,0.2542674,0.0018996319,0.22774106,0.18241498,0.22289918,0.19352576,0.18604518,0.1893698,0.2245386,0.24714571,0.23981147,0.26124185,0.070641086
30,0.13367866,0.0035700316,0.21158904,0.1305727,0.10285378,0.08808736,0.0776607,0.0985005,0.16139582,0.18903267,0.18776324,0.21477021,0.061459094
31,0.1294708,0.0009559937,0.19300339,0.11445839,0.10199721,0.084788986,0.07520586,0.09010397,0.14603677,0.16925213,0.16757056,0.1975437,0.033468455
32,0.1346257,0.0015220294,0.1857418,0.110962726,0.10594224,0.08772453,0.07678284,0.100218795,0.16198944,0.19459358,0.19669816,0.21844207,0.07724729
33,0.12558657,0.0070762094,0.17100736,0.10758762,0.0992648,0.08456703,0.07289256,0.09410129,0.15654606,0.17462571,0.18086444,0.20022365,0.08354274
34,0.12975702,0.0014268402,0.17223999,0.1018755,0.10085523,0.08151325,0.06891272,0.08523092,0.14145796,0.16171633,0.16552046,0.18622276,0.047209807
35,0.15955034,0.0009002103,0.106451735,0.06728294,0.11822282,0.08708307,0.06897931,0.07797797,0.11449343,0.13276218,0.12264448,0.14908777,0.035751365
36,0.5082564,0.12494212,0.35170916,0.32494983,0.48743895,0.4384106,0.4637342,0.4676614,0.49148855,0.51160216,0.49091992,0.524382,0.2686903
37,0.27246773,0.09726532,0.21102579,0.16860771,0.24209729,0.20408732,0.19437043,0.21439107,0.26798183,0.28596222,0.28148553,0.30286327,0.16688858
38,0.47950524,0.008212277,0.33287883,0.21082272,0.46651968,0.42495564,0.43726835,0.438976,0.45966554,0.47308993,0.4718057,0.48242998,0.20309477
39,0.50398415,0.017919086,0.3704172,0.262461,0.4850303,0.43973783,0.46300322,0.47210553,0.5001155,0.5212888,0.50489557,0.53653115,0.24552684
40,0.59183115,0.011373523,0.49388525,0.38949785,0.57468283,0.52086467,0.5552365,0.55250174,0.56809235,0.5941845,0.5726587,0.6135875,0.15634811
41,0.1476099,0.0012648002,0.064393796,0.04116727,0.106798135,0.07289332,0.05190594,0.058765065,0.084062696,0.08982255,0.08829895,0.09841625,0.051113985
42,0.82708156,0.22190341,0.23643515,0.23028454,0.8377557,0.75775266,0.8106859,0.8301615,0.83295316,0.8417185,0.846871,0.8382761,0.54462045
43,0.17797697,0.0068515246,0.07901399,0.05112521,0.13660124,0.09859627,0.077702075,0.08733336,0.11606809,0.12151966,0.11878139,0.12563178,0.06954845
44,0.6558741,0.090482496,0.1938076,0.18928635,0.6323855,0.565902,0.6043558,0.61604047,0.6250525,0.6372082,0.62178046,0.64426714,0.35665238
45,0.5403379,0.0023583595,0.31884378,0.1719417,0.51095444,0.4682995,0.50892884,0.5033979,0.53346074,0.56800693,0.52541715,0.5863291,0.14390583
46,0.1977146,0.0017978757,0.11551322,0.078537144,0.14498897,0.09967945,0.07710829,0.08921818,0.13164376,0.150526,0.14721511,0.16792881,0.07041891
47,0.21791966,0.003053102,0.08813191,0.06356483,0.17025308,0.12448883,0.10083743,0.1108652,0.13952117,0.15152201,0.15205492,0.1572767,0.07555907
48,0.5069068,0.15914692,0.24418756,0.23224595,0.4753056,0.42083868,0.4508233,0.46792874,0.48998073,0.5030726,0.4878183,0.5101433,0.34897754
49,0.43552357,0.0020127497,0.37759274,0.3188861,0.41389358,0.36242288,0.39015448,0.39765298,0.4178057,0.43625167,0.40688357,0.44737273,0.13045253


==> images/rnn_examples/95/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.018361773,0.027719839,0.015901867,0.034822788,0.09751218,0.006410811,0.022585604,0.010296997,0.021287598,0.008403674,-0.0009901815,0.018847551,-0.004879369,-0.01035266,-0.016020615,0.024241466,0.02201266,0.006194619,-0.007584664,-0.109669045,0.0740713,-0.10398643,-0.007389059,0.016700864,-0.0035919214,0.02821416,0.040267643,-0.0016134011,0.020638706,-0.045563303,0.23117419,0.02222989
1,-0.029920135,0.044092424,0.022751149,0.053652085,0.14995416,0.0118831815,0.03682163,0.014495476,0.03142973,0.015268285,-0.0030321216,0.023721192,-0.0061512073,-0.014836307,0.03500344,0.031822875,0.03491102,0.011415766,-0.012744317,-0.19438073,0.11098408,-0.20423204,-0.0070717903,0.025077648,0.008364411,0.04176166,0.0584116,-0.0029261373,0.027215514,-0.07188617,0.34638238,0.081233464
2,-0.044137597,0.064048894,0.029506754,0.07949223,0.18574432,0.022267349,0.050501205,0.022268977,0.032614276,0.009954055,-0.0012582821,0.023296304,0.0059600477,-0.013104441,0.08064453,0.040868763,0.049121715,0.01141554,-0.01130096,-0.3169676,0.086963534,-0.25323647,-0.00020451052,0.03696856,0.008930447,0.05267671,0.07707142,-0.0065977396,0.02977667,-0.08621956,0.45558164,0.08839736
3,-0.043912508,0.05613135,0.025126677,0.0749457,0.13356864,0.017721418,0.047955934,0.014030608,0.031091437,0.015084932,-0.007868771,0.027109768,-0.0052729025,-0.025722008,0.0798206,0.03343032,0.04339516,0.0171141,-0.020761123,-0.3248832,0.10748044,-0.23953503,-0.012046373,0.03331863,-0.010625444,0.054985978,0.07729913,-0.008709017,0.02960284,-0.100305505,0.46922565,0.12980369
4,-0.05437442,0.070635304,0.031844623,0.09446758,0.15039739,0.02473659,0.057466418,0.019642698,0.033175558,0.009924662,-0.0062832637,0.028960686,0.003775201,-0.024522493,0.086121336,0.042197343,0.054199763,0.016471382,-0.019092686,-0.40284485,0.097360194,-0.27154407,-0.008655989,0.042603716,-0.017742978,0.06397846,0.092975095,-0.010249445,0.033620246,-0.13809165,0.5596745,0.10614592
5,-0.06598276,0.0821401,0.03968341,0.09522358,0.1450664,0.03039828,0.06686559,0.019386644,0.054986645,0.030593691,-0.0094898995,0.02711936,0.007006752,-0.023588633,0.15723205,0.04088887,0.066540256,0.020777613,-0.014030706,-0.37815586,0.12651303,-0.37075,0.0020724637,0.05039385,0.006513604,0.06691389,0.09157566,-0.007735074,0.03213311,-0.19842383,0.48545414,0.15332954
6,-0.049313616,0.044173677,0.0161855,0.061397664,0.0644666,0.021279557,0.0380931,0.003955945,0.02055098,0.013325322,-0.010462843,0.012207832,0.011732215,-0.024719503,0.1604554,0.010869999,0.03497357,0.013079814,-0.009563394,-0.31631082,-0.018741444,-0.15845367,-0.006658529,0.03364689,-0.0027832417,0.03916325,0.05386767,-0.009927692,0.009776415,-0.11986159,0.2745864,0.19598944
7,-0.042743623,0.043972388,0.017988537,0.05661236,0.088621706,0.019970909,0.03937918,0.0058391225,0.023649942,0.017825557,-0.009378819,0.013377632,0.0074108355,-0.021672098,0.16082841,0.012574855,0.035146616,0.014457531,-0.010885645,-0.29631403,-0.0010066843,-0.21964368,-0.003901661,0.031703226,0.037507158,0.038563292,0.051488824,-0.0099844765,0.013121495,-0.13352348,0.26948464,0.21116246
8,-0.037090644,0.028602071,0.011166986,0.04132115,0.063401625,0.016448157,0.027044898,0.0015150267,0.01317995,0.011080446,-0.008901194,0.0067464365,0.012527991,-0.018387035,0.16661666,0.0029123425,0.023210747,0.011234352,-0.0056687756,-0.24692526,-0.048448406,-0.13813181,-0.005884574,0.027053827,0.03861378,0.026799874,0.03667017,-0.009459143,0.0055052247,-0.09955385,0.17652225,0.19477497
9,-0.033170473,0.023821969,0.010739682,0.03222711,0.0690441,0.015054181,0.022451058,0.0016295363,0.01331128,0.010980877,-0.0074989945,0.0036224409,0.014937585,-0.013428315,0.1862172,0.0008038993,0.019833501,0.009333041,-0.0013076885,-0.201621,-0.06257089,-0.12140089,-0.002432169,0.025439583,0.06794423,0.021029962,0.028774634,-0.008690298,0.0031063745,-0.07239917,0.12470324,0.18742071
10,-0.043606,0.04541384,0.02400428,0.053126197,0.11146845,0.021090548,0.040245887,0.010230611,0.032833513,0.022881001,-0.0070859618,0.015668739,0.010206085,-0.015774135,0.18014105,0.019020073,0.03804103,0.014008174,-0.0053495048,-0.24349141,0.027313441,-0.23720261,0.00051473826,0.035492994,0.062285043,0.038711302,0.052712407,-0.009178391,0.018694015,-0.13094059,0.26832315,0.18004864
11,-0.051096886,0.05413892,0.026885161,0.06337368,0.13194448,0.025738638,0.047374897,0.0121183535,0.036366418,0.025900764,-0.0073092612,0.017353645,0.012021409,-0.01734894,0.19532643,0.02204965,0.04533364,0.014483532,-0.0060711126,-0.28180325,0.032263614,-0.28538364,0.0034181885,0.039906956,0.06216454,0.043875463,0.060033612,-0.010855277,0.020418577,-0.14952497,0.30954853,0.18012159
12,-0.041389346,0.034763105,0.014332766,0.04593404,0.06468548,0.020350045,0.0322962,0.004316562,0.018490607,0.016609952,-0.007988017,0.0095714275,0.012526143,-0.017946895,0.17374808,0.0068821334,0.028808706,0.011635887,-0.0048626694,-0.24929062,-0.017098133,-0.15820834,-0.0012719108,0.029924113,0.03975807,0.030108182,0.04122668,-0.01124935,0.0093339,-0.112121426,0.20800906,0.18086767
13,-0.046575867,0.04873363,0.023982327,0.06537384,0.09936994,0.022102233,0.041772716,0.010927938,0.027326513,0.013901237,-0.0070303967,0.01994264,0.010118872,-0.02069199,0.12444104,0.024393668,0.039616093,0.013705685,-0.008164193,-0.33321643,0.05369492,-0.21388635,-0.0061820974,0.03682232,-0.0006687045,0.044377655,0.06443654,-0.010319004,0.022350077,-0.16381489,0.34263694,0.12566991
14,-0.056318946,0.06620626,0.032966234,0.082145326,0.11946772,0.026876757,0.056507803,0.015876045,0.04277554,0.024188567,-0.007848491,0.02794824,0.0061938227,-0.024116,0.14182988,0.034778334,0.05393933,0.017122438,-0.012779434,-0.34529415,0.093762904,-0.29269326,-0.0036254944,0.04457915,0.007829454,0.058217943,0.08158388,-0.009963474,0.03062768,-0.19100562,0.4461405,0.14119875
15,-0.06549497,0.07724932,0.041071057,0.10160063,0.10313157,0.029061697,0.066508174,0.01901449,0.051467784,0.024327949,-0.009872639,0.04150546,0.0003992475,-0.03372222,0.1186285,0.046155766,0.06191247,0.02104887,-0.02049683,-0.38162577,0.15487754,-0.3053183,-0.013894115,0.05234375,-0.016303876,0.076101914,0.10877937,-0.010578927,0.043375455,-0.23305058,0.62817633,0.123957746
16,-0.04479441,0.04147866,0.01461084,0.06475996,0.024246605,0.019300401,0.038844176,0.0034522815,0.015947513,0.0101294685,-0.010008518,0.020466734,0.0028100554,-0.030332912,0.11013737,0.012910036,0.032321233,0.013188321,-0.017115187,-0.31506675,0.008753084,-0.13383432,-0.014510728,0.03033226,-0.018062606,0.043400813,0.060976155,-0.010935626,0.015775891,-0.12548807,0.3526419,0.169453
17,-0.0332309,0.02604157,0.010678314,0.040736414,0.05919297,0.0129768215,0.024186738,0.00032212993,0.013021953,0.006906856,-0.009071473,0.009456514,0.008801911,-0.021795703,0.1705279,0.0027298506,0.020021014,0.010857281,-0.0072703143,-0.2385477,-0.034127586,-0.105258524,-0.012832331,0.025368186,0.018565398,0.028072229,0.039555784,-0.007555046,0.005989252,-0.090589136,0.19672722,0.219464
18,-0.03964293,0.043060735,0.021248197,0.05835063,0.097576104,0.017562252,0.038343262,0.007668244,0.024962574,0.01314999,-0.008107057,0.018064935,0.005079833,-0.021542069,0.14467962,0.018537775,0.0349769,0.013884006,-0.011735171,-0.28913772,0.032485317,-0.19526553,-0.00869516,0.031675115,0.02493043,0.040525563,0.0577521,-0.009966429,0.018783184,-0.109436154,0.312341,0.16434555
19,-0.035167184,0.026604459,0.012980121,0.039013214,0.09094493,0.01438093,0.023948079,0.0020867125,0.015374623,0.00769289,-0.008285316,0.007281118,0.013778896,-0.01704692,0.19233423,0.0048715617,0.021690251,0.010186576,-0.0030753321,-0.23172134,-0.039236605,-0.11830388,-0.008378921,0.027599694,0.036156543,0.025841473,0.037602022,-0.008466358,0.0061488682,-0.08344457,0.17525584,0.21506667
20,-0.03253728,0.021153469,0.013156397,0.03021792,0.101440296,0.013409598,0.018843131,0.002229324,0.016431449,0.006937905,-0.0074763075,0.003717935,0.018729089,-0.012106408,0.20778425,0.0030940876,0.01773528,0.009383028,0.00319287,-0.19651031,-0.042891905,-0.115561,-0.006837981,0.02782994,0.046667192,0.020568896,0.031046305,-0.0070186565,0.0038721287,-0.097047076,0.119813144,0.22732341
21,-0.031762872,0.01804715,0.013713076,0.025764665,0.0994319,0.013270151,0.01655081,0.002969319,0.018320289,0.0074725905,-0.006709261,0.0033436352,0.021360831,-0.0094034765,0.20328882,0.0035460424,0.015777197,0.009230917,0.007155375,-0.16973698,-0.02965464,-0.11833117,-0.006858062,0.028634064,0.039998032,0.018609725,0.028823806,-0.0054292153,0.004303973,-0.12352152,0.09530385,0.23266509
22,-0.03179978,0.016447019,0.014400238,0.023282085,0.10977988,0.013634387,0.01569513,0.00395975,0.020603769,0.008472733,-0.0058534886,0.0036241342,0.0235059,-0.007496097,0.2070243,0.0041205734,0.014897049,0.008877433,0.010309619,-0.14911748,-0.021043042,-0.123050645,-0.006982522,0.029853834,0.041308336,0.017748384,0.02796727,-0.0039173765,0.0048497263,-0.13690989,0.08120989,0.24589671
23,-0.030519627,0.01636495,0.012784554,0.020406224,0.093691066,0.0145470975,0.017178813,0.0036250865,0.019440554,0.012390748,-0.0052848617,0.001966548,0.02117148,-0.0053822612,0.22259769,0.00089900324,0.015565043,0.008163538,0.008666223,-0.12756899,-0.025770495,-0.11898557,-0.0011465983,0.026637089,0.086255044,0.0149749,0.022107206,-0.005116502,0.0034704772,-0.09030306,0.068110965,0.21645424
24,-0.027207287,0.01369392,0.010481641,0.02010843,0.054850742,0.013243683,0.015887544,0.0024352367,0.014497721,0.010665494,-0.005378017,0.0038599647,0.016677748,-0.00786167,0.14984803,0.0008556029,0.01306675,0.008294181,0.004981316,-0.108979,-0.018454203,-0.09579679,-0.0035892588,0.02328842,0.07219413,0.01488054,0.02221696,-0.00676939,0.004830844,-0.09681615,0.08296721,0.17822982
25,-0.059836037,0.0840711,0.047631647,0.098459244,0.11465632,0.037379455,0.06546089,0.035154115,0.05023977,0.012214156,0.0034964986,0.02903847,0.027555894,-0.0060065547,0.11091589,0.05370969,0.06475758,0.011489337,0.0026188486,-0.28191483,0.09448882,-0.20625708,0.009753438,0.059017148,0.03078402,0.06515051,0.1000255,-0.009403796,0.041266307,-0.15267533,0.49785414,0.11029399
26,-0.06381958,0.084184945,0.046694424,0.09832817,0.12973301,0.0344392,0.06944314,0.025475355,0.058044933,0.027342321,-0.005562376,0.032209136,0.012412946,-0.020895718,0.14514408,0.046922576,0.06701807,0.018602194,-0.009220052,-0.3039503,0.12497018,-0.30554688,0.0027025705,0.056287825,0.030364234,0.07010865,0.101010576,-0.0110371355,0.03902644,-0.19911185,0.5267817,0.14098823
27,-0.046321876,0.0422693,0.02063109,0.056334924,0.08412735,0.021948606,0.037052635,0.005954011,0.02630079,0.014852469,-0.009219456,0.0128324265,0.014293453,-0.022146374,0.20534122,0.010995362,0.033455297,0.012877854,-0.0046389513,-0.24449399,0.0020090416,-0.14407778,-0.006160461,0.036055744,0.031622857,0.038050007,0.05479996,-0.010289323,0.012017336,-0.123781204,0.26614988,0.22279444
28,-0.040181648,0.038399797,0.019695777,0.047960144,0.10240693,0.01979672,0.034748785,0.0053685782,0.026312388,0.017642725,-0.00881065,0.01051829,0.01200504,-0.018349662,0.21570578,0.008988297,0.031286135,0.013679169,-0.0042303507,-0.24206719,0.0117768645,-0.2041747,-0.0031599847,0.032306135,0.06395024,0.03337331,0.04665491,-0.010050366,0.011369125,-0.13510427,0.22276324,0.22884823
29,-0.06154508,0.07356844,0.04193192,0.09590949,0.11268299,0.030412726,0.06106349,0.020985259,0.04569573,0.015456334,-0.006877305,0.0339781,0.0121514965,-0.025099237,0.14404629,0.043662854,0.058037642,0.017804632,-0.01135859,-0.3665235,0.12307141,-0.24966648,-0.008965171,0.053129636,0.018238638,0.068578064,0.1024282,-0.0115818065,0.040586513,-0.21370351,0.56547534,0.15865998
30,-0.04557906,0.042941634,0.019069886,0.0645927,0.053244315,0.021617968,0.037905376,0.0067756884,0.017376529,0.0060320646,-0.008317203,0.017065415,0.012394624,-0.024345037,0.13789764,0.015583941,0.03321962,0.012404228,-0.009807775,-0.32146928,0.0043202788,-0.13229291,-0.0109256245,0.034991473,0.004930272,0.04197135,0.062254295,-0.011486608,0.016837224,-0.14098874,0.33811638,0.18609181
31,-0.05569449,0.06843637,0.03559988,0.08861607,0.10816791,0.027154533,0.05754763,0.016999286,0.040065944,0.016590081,-0.007829068,0.029121358,0.007849695,-0.025416978,0.13136631,0.03688827,0.054149803,0.017655117,-0.01429453,-0.36714566,0.095560126,-0.24613433,-0.0076028826,0.046590496,0.00214246,0.062132888,0.090270065,-0.0108381715,0.03356135,-0.19838835,0.5046521,0.15843529
32,-0.06394853,0.07972988,0.04254643,0.10136223,0.10125928,0.030040083,0.0692376,0.019768614,0.054020844,0.027508896,-0.009932263,0.03975301,9.224797e-05,-0.032195758,0.13335004,0.044916835,0.0638313,0.02285041,-0.021007655,-0.37070274,0.15861607,-0.30422705,-0.0106622595,0.052610572,-0.007033342,0.076212995,0.10762142,-0.010284986,0.04309875,-0.24219215,0.61356145,0.15907522
33,-0.042999145,0.038993154,0.014732894,0.057878118,0.020927025,0.019529713,0.03761238,0.0030829613,0.018638063,0.013859623,-0.010092655,0.016996946,0.0051396177,-0.02772177,0.16108313,0.0077473717,0.03046633,0.014251601,-0.014010182,-0.27244222,0.0045093074,-0.112862945,-0.011982315,0.030665038,0.009548107,0.040062673,0.05493222,-0.009848122,0.013254918,-0.114225075,0.30464488,0.23297459
34,-0.037644982,0.037144274,0.016801767,0.050532863,0.07181399,0.017328061,0.03486185,0.0038738176,0.02114424,0.014918238,-0.00919004,0.013508681,0.0059248535,-0.022331603,0.1759876,0.008332896,0.029872468,0.014055757,-0.010768873,-0.26482537,0.0060992083,-0.1789406,-0.008134622,0.029090118,0.04570632,0.03539028,0.048479937,-0.00975143,0.012601545,-0.111147985,0.25273326,0.20946412
35,-0.032108333,0.02366417,0.0106969755,0.033552997,0.05451437,0.014531938,0.023409387,0.0006101335,0.013572099,0.011342604,-0.008342468,0.005554484,0.011659766,-0.016730264,0.19271082,-0.000925506,0.019399788,0.010907738,-0.0040363716,-0.20006055,-0.041420225,-0.11847616,-0.006026894,0.02476374,0.062146135,0.022966094,0.031448647,-0.008977514,0.0043126624,-0.08052819,0.14613535,0.21719468
36,-0.02926988,0.019009508,0.010693485,0.02526284,0.060630985,0.013462385,0.019183934,0.0013573655,0.014738558,0.011880879,-0.0070157163,0.0035802885,0.014451988,-0.01228545,0.19433239,-0.0015471793,0.016072944,0.009689992,0.0007491333,-0.14917809,-0.04818603,-0.10502789,-0.0039855083,0.024433006,0.080097124,0.01857222,0.025546674,-0.007923936,0.00322231,-0.07448826,0.10235712,0.21920702
37,-0.029762276,0.024080936,0.013521901,0.03071358,0.06724066,0.014597991,0.024539575,0.0041700494,0.018473849,0.015796494,-0.006377032,0.008417448,0.009850402,-0.012876017,0.1537118,0.004863322,0.020620659,0.011274083,-0.002621959,-0.15388569,-0.009810677,-0.14531021,-0.0032420969,0.025056642,0.08253446,0.023496509,0.031970516,-0.008624942,0.009536906,-0.09348465,0.15115967,0.190514
38,-0.028571725,0.021527292,0.011373861,0.028475976,0.07079632,0.014290534,0.02294266,0.003339733,0.015255449,0.015217388,-0.0061173104,0.00719585,0.009485774,-0.012320858,0.14275157,0.003022267,0.018630404,0.010524655,-0.0028957636,-0.14552434,-0.016389143,-0.14509812,-0.0028766925,0.02314417,0.08635084,0.02132485,0.028965898,-0.008511726,0.008310033,-0.091537826,0.14070454,0.1790221
39,-0.0365412,0.034192372,0.018928247,0.045642376,0.0946826,0.01615101,0.03280919,0.0073470403,0.025309872,0.018324018,-0.0069794822,0.01716483,0.0042331493,-0.017816419,0.12157102,0.016339691,0.029466406,0.0135748265,-0.008035375,-0.2079514,0.058356162,-0.19295561,-0.0073922295,0.02877831,0.04348473,0.034482263,0.048758887,-0.008483797,0.01938802,-0.1131119,0.25925708,0.13795966
40,-0.04348325,0.045081884,0.023357889,0.058222275,0.11651758,0.018883498,0.041103274,0.009924937,0.03218884,0.02159815,-0.00760324,0.021944612,0.0021185724,-0.021113805,0.13545042,0.023069631,0.038135715,0.0151688345,-0.0112277325,-0.2557374,0.08562191,-0.23712802,-0.0073724035,0.03307075,0.02861819,0.043152347,0.060477562,-0.008700855,0.024014462,-0.12332517,0.32994485,0.13930129
41,-0.038898624,0.039794825,0.016247295,0.05329431,0.11607824,0.019239124,0.035779506,0.0086288955,0.019563224,0.013565261,-0.0057356115,0.0140982745,0.0076355897,-0.01718254,0.14372636,0.015225398,0.032078378,0.011618966,-0.008651372,-0.27569455,0.02180987,-0.18179339,-0.0031794312,0.029009808,0.032794897,0.035071544,0.049463186,-0.00969622,0.01511047,-0.09219515,0.27275994,0.16261229
42,-0.036935635,0.038134784,0.016045567,0.053694952,0.08786614,0.0164631,0.035285093,0.006850319,0.01903097,0.0134631805,-0.0077605536,0.017190471,0.0018452164,-0.021274023,0.10152653,0.016887844,0.030678865,0.01410206,-0.013381558,-0.2873524,0.046814643,-0.19039622,-0.0088782245,0.027204875,0.008700126,0.037774432,0.052670263,-0.009642569,0.018293861,-0.121651754,0.30032498,0.15649039
43,-0.049564745,0.061792083,0.03079478,0.07232453,0.11145664,0.02358811,0.05528229,0.01582891,0.04621047,0.032244217,-0.00788666,0.028254159,-0.0020698505,-0.022539828,0.14275792,0.031978294,0.050738662,0.02087151,-0.015543788,-0.2933845,0.14249665,-0.30732828,-0.003608388,0.03949707,0.0113312295,0.0563519,0.0750708,-0.0066090273,0.032514866,-0.17839211,0.41608042,0.18508041
44,-0.037867546,0.032333106,0.011592758,0.045481537,0.05333945,0.01744337,0.032204047,0.0033315765,0.017214958,0.016889589,-0.008369561,0.012441411,0.0056809234,-0.021095484,0.15140031,0.0053876955,0.02609171,0.013284404,-0.0100288745,-0.23257893,0.0017020255,-0.14296944,-0.007450806,0.026452446,0.027241634,0.032129824,0.042177737,-0.008229495,0.010954957,-0.09921157,0.22797395,0.21953756
45,-0.02973061,0.022631597,0.008515032,0.03349668,0.055782586,0.013621053,0.023712933,0.0012398146,0.010788187,0.011713181,-0.007600186,0.0070161386,0.007656969,-0.016867422,0.14093074,0.0002731036,0.018179618,0.01102895,-0.007044324,-0.18807083,-0.03478424,-0.113886006,-0.0069456557,0.021946466,0.059556235,0.023446415,0.03107408,-0.0085546775,0.0060970755,-0.070219785,0.16201532,0.2004724
46,-0.038361076,0.041736566,0.021467563,0.05390393,0.09186635,0.016987128,0.039512377,0.009385944,0.029601716,0.021404745,-0.0077306326,0.02134535,-0.00019815029,-0.021169182,0.11880706,0.01993303,0.034339488,0.01666799,-0.013178322,-0.23379472,0.07491901,-0.20680128,-0.009047539,0.03093357,0.03452766,0.042344607,0.057555605,-0.008244379,0.02380903,-0.11743177,0.3234635,0.17947564
47,-0.049192578,0.056524828,0.028526768,0.06908484,0.12527904,0.02276653,0.051869437,0.012913632,0.040333744,0.029176565,-0.008646324,0.025600566,-1.8723222e-06,-0.02323474,0.14437705,0.027022861,0.046915848,0.019188631,-0.015387161,-0.26852927,0.10306732,-0.30388603,-0.0052652517,0.03821809,0.0389458,0.052533224,0.07081053,-0.008936832,0.029002132,-0.163049,0.40086964,0.18895143
48,-0.05378284,0.06056612,0.027923964,0.07880399,0.13352472,0.026228148,0.053956404,0.014713643,0.034898303,0.022272743,-0.007449018,0.02540074,0.005434868,-0.023823969,0.13694184,0.029200003,0.04906179,0.017480502,-0.014426749,-0.3321181,0.087553136,-0.30032966,-0.0055610603,0.041137625,0.0133937355,0.055072635,0.07694745,-0.010174421,0.028486876,-0.18155126,0.43834573,0.16743855
49,-0.0378533,0.030743098,0.009430552,0.050138127,0.05169355,0.01679214,0.030595072,0.002000413,0.0089119505,0.009007648,-0.008949002,0.012196589,0.006281508,-0.023913316,0.10467607,0.0057125557,0.024002632,0.012292311,-0.01256548,-0.26450312,-0.02052743,-0.12942483,-0.011772053,0.025637612,0.0053453865,0.032590203,0.045506675,-0.01065612,0.010003563,-0.105979204,0.2619516,0.19096854


==> images/rnn_examples/95/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47236142,0.45991644,0.48694062,0.46239397,0.38403463,0.4876855,0.4740748,0.48236704,0.48092073,0.48315814,0.4792429,0.48574966,0.48822206,0.4680122,0.623777,0.46359172,0.4577897,0.48462787,0.48797002,0.5952586,0.452958,0.59431964,0.46810102,0.48606575,0.52688944,0.4854868,0.48565286,0.48507515,0.46264037,0.64312947,0.49786913,0.66873163
1,0.47510168,0.4644145,0.48863357,0.46938413,0.3681488,0.48859367,0.47639683,0.48373717,0.48320118,0.48349348,0.48121703,0.48705631,0.48874375,0.47106707,0.62886655,0.46963903,0.46384534,0.48536628,0.4883743,0.5945214,0.45687148,0.5586702,0.46998456,0.48712057,0.48048225,0.48715168,0.4866457,0.48593453,0.46144664,0.67549187,0.4883178,0.6870421
2,0.4813518,0.46766505,0.49239403,0.47429356,0.34296903,0.49097744,0.4798226,0.48581958,0.48859593,0.4833056,0.48320708,0.4886943,0.49073935,0.47459182,0.5242722,0.47210947,0.4675329,0.48674583,0.49043137,0.56104195,0.4585495,0.5096519,0.47270468,0.48983005,0.45042196,0.49024433,0.48973516,0.48776352,0.4634725,0.7117288,0.5300697,0.65423197
3,0.4686302,0.45525032,0.48406547,0.46212822,0.36330104,0.48496005,0.46966112,0.47917998,0.47726065,0.48021412,0.4759485,0.48262227,0.48494357,0.4633974,0.6665491,0.46230116,0.45418328,0.48172328,0.4852069,0.62291515,0.44868532,0.56835717,0.46165362,0.482999,0.52575374,0.48254907,0.48182988,0.4826477,0.4550539,0.6850369,0.4723418,0.74281776
4,0.47166848,0.45362237,0.48660505,0.46113515,0.32247943,0.48613536,0.47028926,0.4794482,0.48076874,0.47795722,0.4756413,0.48280248,0.48590693,0.46369696,0.5651924,0.45992103,0.45263526,0.48137864,0.486021,0.60144687,0.4433514,0.53815246,0.4613723,0.4842863,0.4995977,0.48441184,0.48387706,0.48251677,0.45248464,0.73644316,0.5184601,0.721266
5,0.47220257,0.46459004,0.48705497,0.47461966,0.325251,0.48637128,0.4743768,0.4815567,0.4816083,0.48073432,0.47981304,0.48478913,0.48528907,0.47068954,0.69014776,0.47586975,0.46694514,0.48319426,0.4850372,0.65568376,0.45340446,0.5127804,0.4660679,0.4844383,0.4135693,0.4862554,0.48354554,0.48303205,0.44806355,0.7494076,0.4342428,0.80073136
6,0.49670362,0.49508446,0.49632046,0.501082,0.4761134,0.49708915,0.49578395,0.4963484,0.49608928,0.49648815,0.49644637,0.49557284,0.49567527,0.4956851,0.5248836,0.49798033,0.49592376,0.49695617,0.49692008,0.53590345,0.4944735,0.47705296,0.49284974,0.49613518,0.5112671,0.496589,0.49526924,0.4969989,0.4891797,0.5711532,0.48429605,0.622197
7,0.4847028,0.47957122,0.49187642,0.48497048,0.41641158,0.49210015,0.48553288,0.48952624,0.4889955,0.4891475,0.48834065,0.49064153,0.49195868,0.48289707,0.6094681,0.48397717,0.48011288,0.49073383,0.4918199,0.57820344,0.4745365,0.52551377,0.48130482,0.4908796,0.46919474,0.4913848,0.48992297,0.49057427,0.47225985,0.6317347,0.47026864,0.67951596
8,0.49650922,0.49556172,0.4972203,0.49944267,0.47470468,0.49773604,0.49637046,0.4970147,0.49700686,0.49682108,0.49693826,0.496401,0.49672297,0.49624413,0.525414,0.49727786,0.49610966,0.49754968,0.4972728,0.53574044,0.49416867,0.49667558,0.49410835,0.49695003,0.49180588,0.49758086,0.49635288,0.4973816,0.4898163,0.5615496,0.4868828,0.6073529
9,0.49763635,0.49815592,0.49835947,0.5013175,0.4750572,0.49848065,0.49801475,0.4981264,0.4984181,0.49759656,0.4982631,0.49755415,0.4976884,0.49817538,0.52990264,0.4998492,0.49903294,0.49844512,0.49781045,0.5331551,0.49617475,0.49723706,0.4964289,0.4978945,0.46615818,0.49871424,0.49738058,0.49804354,0.49071878,0.5561156,0.48393497,0.5955148
10,0.47651243,0.46799698,0.48885837,0.4728422,0.3800843,0.4888844,0.47824785,0.48446777,0.48432422,0.484678,0.4823473,0.4872359,0.48891744,0.47377306,0.64135945,0.47335815,0.4678146,0.48661286,0.4885413,0.6100023,0.46112186,0.5542005,0.47199136,0.48749307,0.4697676,0.48786998,0.48651075,0.48650053,0.46207386,0.66924715,0.46745673,0.7171363
11,0.4816507,0.4746233,0.49099135,0.4807321,0.3898673,0.49080056,0.4825453,0.4870078,0.48770127,0.48684636,0.48559573,0.48919785,0.49033374,0.4790099,0.6114591,0.47974303,0.47512272,0.48880014,0.4903649,0.5942049,0.46884397,0.52510875,0.47637135,0.4895203,0.460725,0.4900844,0.48851,0.4886928,0.4664594,0.6701888,0.47011343,0.7066726
12,0.49544448,0.49329686,0.49684912,0.49773034,0.46776676,0.49704728,0.49490312,0.49583748,0.49628827,0.4961657,0.49564323,0.4960407,0.49615818,0.4940874,0.5376305,0.49579668,0.49380237,0.49671975,0.49683484,0.53574854,0.49297687,0.48318925,0.49181253,0.49649027,0.49676156,0.49676734,0.49561015,0.4968549,0.4891522,0.56823874,0.48337668,0.60737365
13,0.47503474,0.46110335,0.4879614,0.46556842,0.37043488,0.4881278,0.47473535,0.48268864,0.48288125,0.48294172,0.47941718,0.48554593,0.48794863,0.46958572,0.58192116,0.4662568,0.45967555,0.48500094,0.4882486,0.59651804,0.4541245,0.5488636,0.46767658,0.48667926,0.5324825,0.48660225,0.4861291,0.4857019,0.46283692,0.6699475,0.49995637,0.6928763
14,0.46680993,0.45311922,0.48365605,0.46110702,0.330056,0.48384854,0.46827668,0.47753158,0.47687918,0.47778186,0.47440276,0.48139146,0.4836216,0.4620416,0.67746556,0.461896,0.45301366,0.4802564,0.48363122,0.6455821,0.44338527,0.5626789,0.4592801,0.48173922,0.48146495,0.48218077,0.48066083,0.4804805,0.44671342,0.73387706,0.4627259,0.7802227
15,0.44880927,0.42361948,0.47459042,0.4321057,0.27563184,0.47569397,0.44961235,0.46529964,0.46365994,0.46720678,0.45940146,0.4714856,0.47549438,0.4394437,0.704405,0.43431404,0.42101082,0.4699612,0.4763059,0.6889716,0.4119892,0.6130473,0.43623433,0.47270656,0.5783068,0.47213385,0.47157472,0.47127715,0.42798194,0.7836049,0.47717637,0.8320813
16,0.49445656,0.49122223,0.4949216,0.4972796,0.4706656,0.49569976,0.4933054,0.49471423,0.49393985,0.49494845,0.49443185,0.4943589,0.49481162,0.49239185,0.5464767,0.49461704,0.4917886,0.4953973,0.49596852,0.5378458,0.49080285,0.48269245,0.49012917,0.49474013,0.5168748,0.49487558,0.4937984,0.4956153,0.48708472,0.57514834,0.48179355,0.62290007
17,0.4990378,0.5006194,0.49893713,0.5042028,0.47820953,0.49921426,0.49923122,0.49953562,0.49912736,0.4983802,0.49973586,0.49810362,0.49799114,0.5004102,0.5223278,0.5029804,0.50172776,0.4991832,0.49832243,0.530563,0.49755535,0.4894489,0.49835947,0.49839732,0.47118446,0.4996062,0.4982351,0.4989563,0.49203637,0.5499063,0.48691395,0.5920263
18,0.4761599,0.46489602,0.48819304,0.46934202,0.38206017,0.4884891,0.47681934,0.483802,0.48343235,0.4837169,0.48107925,0.4862314,0.48871824,0.47193494,0.608151,0.46946713,0.46409357,0.4859048,0.48854986,0.59585744,0.4583441,0.5650959,0.47061527,0.48700598,0.49701032,0.487016,0.4862167,0.48620027,0.46328422,0.6619005,0.4843484,0.69971263
19,0.49983525,0.5012995,0.49915966,0.50510466,0.48288408,0.49949208,0.49990514,0.4996211,0.4997162,0.49886134,0.49999607,0.49832004,0.49805188,0.5009607,0.50947934,0.50340325,0.50239867,0.49956486,0.4986322,0.5293642,0.49928993,0.48518786,0.49852556,0.49875605,0.4779576,0.49981046,0.4984129,0.49932832,0.49306455,0.5500475,0.48833847,0.59407526
20,0.49895334,0.4999534,0.49943843,0.50260377,0.47693217,0.49955752,0.49929065,0.49942774,0.49977997,0.49870944,0.49951696,0.4984696,0.4982249,0.50019205,0.50723904,0.50188625,0.5008838,0.49950486,0.49856237,0.5291512,0.49745053,0.4933517,0.49803033,0.4990062,0.47680923,0.5001193,0.4987961,0.49927193,0.4929624,0.5474954,0.49126118,0.58569074
21,0.49781814,0.49823096,0.4989395,0.5005394,0.47674075,0.4992009,0.49829128,0.4987748,0.4989649,0.4986064,0.49870625,0.49816415,0.497788,0.49893108,0.513794,0.5002646,0.49892157,0.49913782,0.49826196,0.5324798,0.49616927,0.49733117,0.4966957,0.49869487,0.49098164,0.49971157,0.4984627,0.4989585,0.49275285,0.5449156,0.4901609,0.58780175
22,0.49797228,0.49869105,0.49905747,0.50101185,0.4771515,0.49939087,0.49863112,0.4989524,0.49907866,0.49893245,0.49899215,0.49840945,0.49780667,0.49934068,0.516393,0.5006893,0.49945265,0.49935532,0.49837512,0.53213596,0.49671227,0.49898574,0.49696052,0.49886864,0.49130002,0.49996626,0.4986796,0.49912998,0.4929023,0.5454068,0.48935285,0.58836275
23,0.49861968,0.49982435,0.4991554,0.50241303,0.48123845,0.49923122,0.49934116,0.49888906,0.49930122,0.49900883,0.49920043,0.49876845,0.49824873,0.49954957,0.53403085,0.5014073,0.50094104,0.49945533,0.49847504,0.52695256,0.4991611,0.49705976,0.49763474,0.4989718,0.4678628,0.49979278,0.4984185,0.49904743,0.49327216,0.54685634,0.47853738,0.58651125
24,0.49525836,0.49361083,0.49737757,0.49525046,0.47977903,0.49773267,0.4955825,0.49667722,0.49674675,0.49723247,0.49620315,0.49690765,0.49713415,0.49475315,0.53169084,0.49463862,0.4934977,0.49762517,0.49749988,0.5307623,0.49314028,0.51329654,0.49344775,0.49737003,0.50598305,0.4975328,0.4967568,0.4976067,0.49200323,0.5391787,0.48947346,0.5781392
25,0.4666586,0.44023776,0.4878199,0.44698507,0.24188782,0.48476565,0.46384767,0.4750554,0.48096326,0.47137254,0.46948913,0.48098382,0.48488683,0.45432186,0.50551265,0.44670287,0.43857187,0.47733513,0.48406634,0.59692836,0.42415673,0.5387164,0.45200908,0.48347938,0.44175008,0.48403427,0.48388225,0.4790472,0.44057196,0.8067331,0.5705849,0.7033976
26,0.46496662,0.45258027,0.4834166,0.46113342,0.31528145,0.48302788,0.46692276,0.4768625,0.4764235,0.47654516,0.4736395,0.48086873,0.48278204,0.4609798,0.6995748,0.46225163,0.4529339,0.47937712,0.4826759,0.66196585,0.44072548,0.564028,0.45764574,0.4809258,0.45548746,0.48166543,0.47986487,0.47957754,0.44243294,0.7535306,0.45105776,0.7983397
27,0.499995,0.501797,0.49879995,0.50687015,0.4858045,0.49909183,0.49966276,0.49930075,0.49930182,0.4991251,0.499881,0.49827388,0.49744973,0.5008179,0.52734405,0.50465995,0.5031397,0.49941948,0.49854702,0.5313233,0.5010075,0.46855366,0.4976615,0.49843192,0.48839727,0.49932095,0.49784094,0.49935448,0.493321,0.5560286,0.47778627,0.6042145
28,0.4907297,0.4885528,0.49538383,0.49274695,0.4383768,0.4952807,0.49144047,0.49374494,0.4938689,0.49322766,0.49312115,0.4942567,0.49466866,0.49031562,0.5743823,0.4921829,0.48947775,0.49450156,0.4946843,0.55893207,0.48468545,0.5092066,0.48829332,0.4944955,0.46368894,0.49527925,0.49379098,0.49435383,0.48089737,0.6016007,0.47353244,0.64253193
29,0.4515001,0.42285836,0.47729164,0.42910644,0.2626812,0.4774422,0.4507857,0.4663653,0.4672198,0.46693647,0.4596884,0.47262117,0.47749418,0.4401622,0.6186321,0.4310209,0.41937026,0.47083664,0.47794795,0.6641625,0.40963116,0.6106877,0.43747392,0.47489426,0.58080333,0.4742632,0.4743284,0.4723876,0.4308929,0.7897993,0.5212754,0.793788
30,0.49551195,0.49248758,0.49620333,0.4978319,0.46476373,0.49653092,0.49423656,0.49569947,0.4955797,0.49536797,0.49514955,0.49511215,0.49551505,0.49368078,0.52589536,0.49565646,0.4930041,0.49614117,0.4964889,0.5374417,0.4906925,0.47981858,0.4912846,0.49576595,0.5073083,0.4961928,0.4950331,0.49637297,0.48787293,0.5767384,0.49081916,0.6137148
31,0.4633873,0.44557637,0.48275968,0.4524304,0.30631164,0.48257643,0.46398872,0.47526598,0.47522512,0.4747028,0.4708971,0.47941965,0.48268145,0.45684958,0.64970076,0.45380515,0.44451925,0.47800624,0.48245743,0.645353,0.43348235,0.57692516,0.45448512,0.48042855,0.49715078,0.4807708,0.47975674,0.4786389,0.44283345,0.75044674,0.48616895,0.77296436
32,0.45270905,0.43195617,0.47669908,0.44110316,0.2827261,0.4773537,0.4542761,0.46836278,0.4666035,0.4695934,0.4633304,0.47399586,0.47723272,0.44529983,0.7292978,0.4433025,0.4306753,0.47232005,0.47754875,0.68896073,0.42003366,0.59764886,0.44203082,0.47462824,0.52696127,0.47465262,0.4733525,0.4732235,0.43029687,0.7802137,0.45668355,0.8343837
33,0.49967632,0.50016516,0.49772635,0.50597733,0.49015954,0.49836552,0.49885458,0.49854833,0.49788326,0.49856615,0.49901894,0.4974672,0.49705574,0.49936602,0.53876424,0.5031266,0.5014115,0.49872604,0.49819362,0.5261586,0.50046897,0.46777952,0.49675322,0.49766314,0.49689427,0.4982567,0.49680758,0.4987595,0.4932797,0.5522171,0.4763469,0.6054566
34,0.48929936,0.48592383,0.4944299,0.48990425,0.43509707,0.4945354,0.48983616,0.49284464,0.49256602,0.49197474,0.49185288,0.49311814,0.4941548,0.48839352,0.5709979,0.48908103,0.4863894,0.49350733,0.49408588,0.5608264,0.48123166,0.52188224,0.48673663,0.4935093,0.4691706,0.49421892,0.49294826,0.49341038,0.4791741,0.6040869,0.47920707,0.6448145
35,0.49945605,0.5007022,0.499025,0.5039598,0.48572654,0.49927744,0.49959776,0.499308,0.49943048,0.49882677,0.49960548,0.4983726,0.49826866,0.5001957,0.52280825,0.50225157,0.5016052,0.4994551,0.4986198,0.5272471,0.49955076,0.4895835,0.49820876,0.498727,0.4749853,0.49953392,0.49819872,0.49921328,0.4936393,0.54404086,0.4838552,0.588014
36,0.49842912,0.49967512,0.49900883,0.5020938,0.48244262,0.49917743,0.4990473,0.49902877,0.49918297,0.49864137,0.49919248,0.49838442,0.49829128,0.49941215,0.5297032,0.5009891,0.50037515,0.49928957,0.49842924,0.52980065,0.49807152,0.50015503,0.4977398,0.49869046,0.4708217,0.49950102,0.49822852,0.49897957,0.4929908,0.54148906,0.48448735,0.58412844
37,0.48895422,0.48524714,0.49441484,0.48787984,0.44842264,0.49469975,0.48985344,0.49264205,0.49241474,0.4929538,0.49164003,0.4936752,0.49458998,0.48761758,0.5787907,0.48725635,0.48502213,0.4939055,0.49451837,0.5557122,0.48280993,0.5321848,0.48653033,0.4939772,0.4871997,0.49411213,0.49317142,0.4938468,0.48202544,0.58109915,0.4802265,0.62473834
38,0.49354497,0.49193844,0.4964707,0.4945806,0.46610743,0.4967407,0.49414578,0.49549633,0.49550903,0.49560335,0.49510273,0.49589878,0.4963462,0.49293408,0.55499715,0.4931658,0.49203244,0.4963233,0.49645892,0.54116666,0.49042124,0.51658934,0.49157366,0.4961195,0.48434448,0.4963899,0.49543825,0.4961819,0.48747957,0.56516886,0.48358813,0.6009746
39,0.47708204,0.46706787,0.48888627,0.47040388,0.39931536,0.48945394,0.47816548,0.48483863,0.48418054,0.48593363,0.48235583,0.4876678,0.48938596,0.473512,0.6141891,0.470989,0.46578667,0.48718837,0.48953414,0.59382176,0.46251628,0.56491673,0.47193256,0.48814598,0.520536,0.48792183,0.4874031,0.48762476,0.46783656,0.6364895,0.48175028,0.68287075
40,0.4759117,0.46590176,0.48817593,0.47106767,0.38313237,0.48857364,0.4770876,0.48382866,0.48322576,0.48450372,0.48150584,0.48675933,0.48832425,0.47232127,0.6306272,0.4713577,0.46534124,0.4860388,0.48846763,0.6037695,0.4601632,0.5548185,0.47024626,0.48706764,0.50019795,0.4871156,0.4862053,0.48642364,0.46326122,0.6644207,0.47408736,0.7094637
41,0.49337405,0.48871526,0.49645,0.49374446,0.43724525,0.49610496,0.49247983,0.49423203,0.4953037,0.49337932,0.49356696,0.49491626,0.4955346,0.49061018,0.5299294,0.49154022,0.4892533,0.49480188,0.49580064,0.5335767,0.48605108,0.48694706,0.48878315,0.4954653,0.47364083,0.49580014,0.49483183,0.49518237,0.4839011,0.6035849,0.49817088,0.60623956
42,0.47981694,0.47063026,0.48942834,0.47512728,0.4113229,0.49014568,0.48023388,0.48632386,0.48524797,0.48704648,0.48408812,0.48827243,0.49007064,0.4761892,0.6044183,0.4749547,0.46980247,0.48818704,0.49031684,0.5835064,0.4664704,0.54446715,0.47483334,0.48884526,0.5254386,0.48859525,0.48789823,0.48866367,0.47059363,0.62644476,0.48252186,0.67548186
43,0.4659371,0.4537722,0.48399326,0.46150056,0.32662407,0.4840589,0.46831647,0.47781184,0.47661668,0.47849867,0.47484577,0.48236966,0.4838568,0.46205354,0.7157546,0.46328035,0.45404714,0.48043752,0.48349008,0.65189767,0.44461453,0.5596366,0.45925084,0.48218843,0.466011,0.48281625,0.48107702,0.48087156,0.44699535,0.7293359,0.445389,0.78467536
44,0.49827766,0.49797642,0.49737108,0.50295055,0.48624966,0.49815196,0.49786764,0.49775368,0.49735084,0.49787274,0.49808955,0.49703243,0.49695167,0.497795,0.5312609,0.49970436,0.4987965,0.4981839,0.49790996,0.52628016,0.49813753,0.48502466,0.49548367,0.49736217,0.500014,0.49777165,0.49653903,0.49817514,0.49212492,0.55633426,0.48197517,0.6029612
45,0.49611574,0.49529082,0.49736252,0.4983287,0.4749418,0.49775204,0.49631166,0.49712592,0.4969338,0.49663252,0.49692848,0.49665487,0.4972182,0.4958244,0.5341973,0.49632633,0.4956766,0.49749097,0.4973645,0.529722,0.49357834,0.5089819,0.49456123,0.49705452,0.48085457,0.49751416,0.4964901,0.49734572,0.49000424,0.55537623,0.48834008,0.59117794
46,0.47032693,0.45800576,0.4856893,0.46238473,0.36939326,0.48632002,0.4719972,0.48070616,0.47938514,0.48171875,0.47754076,0.48427984,0.48661482,0.46593988,0.6618319,0.46337503,0.4566184,0.48337275,0.48638707,0.6183978,0.45143265,0.5820532,0.4646586,0.48468,0.5110139,0.48445076,0.48370814,0.48388305,0.45801595,0.67061245,0.4727489,0.7249597
47,0.47097278,0.460218,0.48576882,0.46699932,0.35428047,0.4860688,0.47288567,0.48064843,0.4799121,0.4808778,0.47814837,0.4841014,0.4859963,0.46729735,0.67523545,0.46685886,0.4601172,0.48304322,0.48580834,0.6316559,0.4522209,0.5637786,0.4648865,0.48416522,0.47220838,0.4845097,0.48305836,0.48317522,0.45321995,0.7100159,0.45842054,0.7598533
48,0.477095,0.4642009,0.48866743,0.47097874,0.3650223,0.4886621,0.4765765,0.48330662,0.48401582,0.4832591,0.4807505,0.48629114,0.48816568,0.4713636,0.5930611,0.46951455,0.46361372,0.48543116,0.4886135,0.5922065,0.45805636,0.527825,0.4686701,0.48715892,0.5046458,0.48722878,0.48632577,0.4861943,0.46201426,0.693458,0.4926836,0.7078748
49,0.49512753,0.4926071,0.49570668,0.49745414,0.4786378,0.49663383,0.4944316,0.49562222,0.49498075,0.49593174,0.49539766,0.49519792,0.49573454,0.4936109,0.53458565,0.49454543,0.4928301,0.49634403,0.4966745,0.5314724,0.49256462,0.49602196,0.49167472,0.49568957,0.5181737,0.4957637,0.4948353,0.49651787,0.48929337,0.5608625,0.48826054,0.60691905


==> images/rnn_examples/95/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.041861318,0.06240635,0.033786643,0.07914425,0.30280527,0.013913289,0.05015468,0.022546353,0.045862857,0.01827901,-0.002170211,0.040479224,-0.010477275,-0.023397619,-0.06125437,0.05688843,0.050872285,0.013354875,-0.016229527,-0.33826005,0.16167948,-0.30658406,-0.016614372,0.036238685,-0.013671649,0.06089384,0.086741656,-0.0035439013,0.043981984,-0.11762596,0.40040934,0.07674273
1,-0.047939688,0.06943647,0.0317172,0.0832844,0.40657604,0.018929303,0.0572843,0.020764925,0.04535059,0.024324141,-0.0055715144,0.031117273,-0.008058797,-0.02230092,0.19339713,0.04715456,0.05628058,0.018001925,-0.019328127,-0.47989756,0.17344269,-0.41598138,-0.008018049,0.0366712,0.04446175,0.06027268,0.08348651,-0.0047071152,0.037683822,-0.10523723,0.4128785,0.24392512
2,-0.06616023,0.094806306,0.038310993,0.11849126,0.5373391,0.03534092,0.071195275,0.03303552,0.036443956,0.005552011,0.00044787207,0.024841635,0.01906827,-0.013459294,0.31804213,0.059417624,0.07398041,0.012384033,-0.010727653,-0.6974095,0.084245,-0.45729217,0.0068870066,0.05308694,0.029315623,0.06856143,0.10349914,-0.011304379,0.036315113,-0.09385814,0.4830993,0.13765553
3,-0.053783316,0.061754342,0.023363343,0.08727632,0.23595981,0.015243321,0.05451627,0.0074794115,0.034006264,0.02279475,-0.016167141,0.034596354,-0.01773161,-0.045114394,0.11186888,0.03484757,0.04958338,0.02534668,-0.033148803,-0.51502466,0.15711173,-0.29601353,-0.027267251,0.0341586,-0.06843156,0.06491388,0.08826536,-0.01236937,0.034674056,-0.11061308,0.44144318,0.2695394
4,-0.078127004,0.10289169,0.04203406,0.13713303,0.47050354,0.035664164,0.0785472,0.028907536,0.039583918,0.0060276776,-0.005679295,0.03459425,0.013796208,-0.02914203,0.2450635,0.065347046,0.08198116,0.017911939,-0.019565294,-0.7505969,0.12078149,-0.50816154,-0.0070702485,0.058613367,-0.08608469,0.08175559,0.12200314,-0.01364508,0.043737367,-0.18893988,0.5410166,0.061601385
5,-0.09277277,0.11030256,0.05182089,0.11196683,0.50406843,0.040341616,0.08755448,0.022052497,0.084704004,0.057086278,-0.0143381525,0.028409285,0.011247467,-0.027237726,0.67163694,0.047631558,0.09428304,0.02775695,-0.010397039,-0.7132674,0.20567876,-0.6962679,0.013733023,0.06551786,0.10480759,0.07822232,0.10216974,-0.006293093,0.037057985,-0.24115781,0.437124,0.42379957
6,-0.033405665,0.00710854,-0.0071333973,0.027315568,-0.010141368,0.012518398,0.009981174,-0.011535873,-0.013662701,-0.0037921132,-0.011677373,-0.0025077655,0.016739847,-0.026406894,0.18923968,-0.019452412,0.004017706,0.005587408,-0.0052606016,-0.28029275,-0.1674432,0.04019678,-0.015508492,0.017647361,-0.014419592,0.012091982,0.017435933,-0.012418119,-0.012073101,-0.01317674,0.078461744,0.24440292
7,-0.04049257,0.048599474,0.020865388,0.0568817,0.18023285,0.019975657,0.0441503,0.008259417,0.028485851,0.023865934,-0.009023155,0.015485076,0.0034270608,-0.02081781,0.21521218,0.015884748,0.039588694,0.016809847,-0.012935435,-0.3756763,0.01696044,-0.33577347,-0.0014843185,0.032039512,0.12654966,0.04062939,0.052913096,-0.0108857015,0.01777858,-0.13013096,0.26233384,0.24585053
8,-0.032136608,0.013792069,0.004503179,0.026189856,0.0472307,0.013196521,0.015147803,-0.0028188098,0.0028860006,0.004518426,-0.0086084455,0.00021469966,0.017925171,-0.015481448,0.20115276,-0.006826325,0.011744344,0.008184975,-0.000518633,-0.20959716,-0.09874236,-0.06365077,-0.008000756,0.022988038,0.047697637,0.0154559165,0.02264253,-0.009159022,-0.0018705578,-0.049464032,0.08948353,0.16420583
9,-0.02971232,0.019276187,0.010445191,0.02302591,0.08744313,0.01385328,0.01806539,0.0017707339,0.013592229,0.011065663,-0.0061974237,0.00053737726,0.017588353,-0.008615914,0.24175513,-0.00131646,0.016657427,0.0075320965,0.0030651267,-0.16940023,-0.07907283,-0.11272279,0.000984918,0.024245594,0.11790241,0.01550144,0.021368429,-0.008085545,0.0008196042,-0.03378425,0.078065865,0.1743913
10,-0.062263012,0.07568796,0.03962518,0.083713315,0.2970488,0.029578418,0.06437667,0.02052307,0.056339387,0.037947584,-0.0075376467,0.029701794,0.0061971406,-0.020889826,0.26448733,0.042321295,0.06475162,0.020206671,-0.010050912,-0.45287576,0.12577678,-0.47777855,0.0036743863,0.049792413,0.12816286,0.061069235,0.0831779,-0.010830236,0.036726624,-0.1996897,0.376722,0.18364859
11,-0.06584574,0.07048992,0.031620692,0.08141213,0.2998055,0.03273966,0.05986074,0.015317386,0.042946402,0.0315149,-0.008285638,0.020490922,0.014815917,-0.021300461,0.35604692,0.028667198,0.059919856,0.016100125,-0.0072837635,-0.50307333,0.043366812,-0.42806065,0.00686853,0.04806687,0.13716146,0.052894507,0.07302617,-0.013758283,0.024680395,-0.14338963,0.33726195,0.20121546
12,-0.0327381,0.016445372,0.001979655,0.029068405,0.0068130037,0.01538271,0.017980833,-0.0034560317,0.0008990073,0.0076620756,-0.008899817,0.0019616273,0.013322398,-0.019137036,0.16770124,-0.008342093,0.013160282,0.00901212,-0.003754179,-0.24609761,-0.06856884,-0.044510156,-0.0060134344,0.020649904,0.021236468,0.016949605,0.023483071,-0.011977032,-0.0013296375,-0.055747427,0.11508542,0.17809652
13,-0.060708243,0.07301711,0.03598685,0.09871549,0.25240076,0.026393201,0.05832019,0.019353706,0.039406937,0.012779013,-0.007009248,0.032812256,0.008586531,-0.027581971,0.095693015,0.049592346,0.060610455,0.017302023,-0.012379996,-0.5566071,0.14149006,-0.39361656,-0.012462682,0.048289295,-0.0967278,0.06400503,0.09567476,-0.010671836,0.038392127,-0.23460315,0.41877258,0.0014113775
14,-0.08148917,0.1019447,0.046313107,0.120011106,0.40084812,0.03605494,0.083881475,0.024066646,0.06552483,0.039297063,-0.010174214,0.040393066,0.0028569528,-0.033888932,0.35742125,0.05681588,0.08569033,0.02318455,-0.01938364,-0.65643257,0.16753446,-0.5639657,-0.0018162112,0.059957426,0.053196486,0.08161317,0.112378746,-0.011417016,0.045121465,-0.19384828,0.4952892,0.2382285
15,-0.103717566,0.124298766,0.057392675,0.16829492,0.4133471,0.03838244,0.10086278,0.027961046,0.07332927,0.03087961,-0.0150689045,0.06543641,-0.0058613196,-0.05892822,0.159546,0.08590212,0.10460196,0.030134114,-0.03300577,-0.7845322,0.30405313,-0.5846858,-0.030966913,0.07388068,-0.216951,0.11339448,0.16398026,-0.014268801,0.06876716,-0.29362684,0.6581954,0.05546427
16,-0.025354035,0.0072523546,-0.011683931,0.028784597,-0.055078004,0.010002876,0.0123190945,-0.012220941,-0.019401928,-0.0039176443,-0.010489416,-0.00010627613,0.0053235902,-0.028142389,0.10925637,-0.02063514,0.0038615302,0.0056361686,-0.014175918,-0.28522733,-0.13863435,0.029235769,-0.015730781,0.009122156,-0.023015844,0.011786513,0.014978946,-0.0117031615,-0.010927401,0.017774163,0.09825025,0.22085643
17,-0.021781556,0.010523847,0.0068227923,0.016012855,0.103757724,0.006723035,0.009575218,-0.0028207637,0.010168899,0.0037470714,-0.00818284,-0.0014867716,0.014905872,-0.013241516,0.2673562,-0.00752628,0.0076145036,0.008592461,0.0025401174,-0.1693571,-0.07916342,-0.08428442,-0.011178159,0.020685123,0.06235858,0.012860206,0.018522589,-0.0042482833,-0.0035781623,-0.04255043,0.050194778,0.28308353
18,-0.053449944,0.068704,0.033927303,0.08729851,0.24813992,0.024230102,0.05876316,0.016366838,0.03992763,0.021244295,-0.008155043,0.028826876,0.0016627371,-0.025122961,0.16428648,0.03983933,0.058346238,0.018421574,-0.017454876,-0.4832688,0.10809167,-0.3875648,-0.005887429,0.041769996,0.06490388,0.05773728,0.082874104,-0.013774674,0.034052834,-0.1245752,0.38533476,0.041337285
19,-0.030626921,0.009982689,0.0047726985,0.018819923,0.09394751,0.011262093,0.009520955,-0.003503866,0.005812993,0.0022785661,-0.008494043,-0.0034619744,0.022613004,-0.012487056,0.28145254,-0.008902342,0.008218045,0.0065245717,0.005592968,-0.18092094,-0.113800235,-0.05073701,-0.008050518,0.023772204,0.055054232,0.011228026,0.01778649,-0.0070456467,-0.0062703844,-0.045386273,0.045766063,0.27903372
20,-0.030037718,0.015665524,0.013407421,0.02107848,0.12638423,0.012521309,0.013757751,0.0023872938,0.017523522,0.006243297,-0.006715583,0.00017801486,0.02388082,-0.0071717957,0.26341644,0.0012992874,0.013769448,0.0086241355,0.009530779,-0.16620845,-0.048326865,-0.12465324,-0.0053258482,0.028311437,0.06767327,0.015355609,0.024750214,-0.0056430995,0.0016945053,-0.10156402,0.06737568,0.24586602
21,-0.03129896,0.015046428,0.014382044,0.02124833,0.11058572,0.013252146,0.014359264,0.0037431626,0.02031576,0.008090494,-0.0060123885,0.0030032836,0.02426936,-0.0067615644,0.22770286,0.004018492,0.013951471,0.00914918,0.011235604,-0.14551942,-0.017335031,-0.13335675,-0.0069467425,0.029758617,0.03881214,0.016756833,0.026906185,-0.0039013936,0.0048316917,-0.14058909,0.07271932,0.24184431
22,-0.03209893,0.014906513,0.015193593,0.020686544,0.13503416,0.014107245,0.014903535,0.0049897605,0.022985887,0.009553673,-0.0050485227,0.003938067,0.02593497,-0.0056215744,0.24060325,0.0047063255,0.014107011,0.008579273,0.013607848,-0.13290747,-0.013034782,-0.13871126,-0.00716476,0.03136876,0.04901371,0.01696673,0.02736961,-0.0024425131,0.005498391,-0.13743325,0.068823986,0.26538125
23,-0.02945528,0.016333124,0.011253028,0.017352711,0.09090312,0.015572771,0.018702576,0.0033241275,0.018376466,0.016430587,-0.004758209,0.00031982083,0.019041508,-0.0032871573,0.26211962,-0.002337515,0.016252194,0.0074868347,0.0071112677,-0.11947018,-0.0312663,-0.11743377,0.0046706866,0.02365291,0.15082699,0.012285363,0.01647489,-0.0063886377,0.0021737984,-0.030067934,0.058668997,0.17257704
24,-0.024603201,0.011440028,0.008340428,0.020303681,0.021320151,0.012177369,0.014968546,0.0012900147,0.0097963745,0.009139049,-0.0056024645,0.0058436203,0.012460913,-0.010588082,0.071924515,0.00084350054,0.011013402,0.008568821,0.001357087,-0.09248454,-0.0117040705,-0.07556035,-0.0061514988,0.02038747,0.062356025,0.015071401,0.022823568,-0.008586918,0.0063243196,-0.09784873,0.09712244,0.124647185
25,-0.11505992,0.18398157,0.09162592,0.21607584,0.7531243,0.070566796,0.13533272,0.078656845,0.09473924,0.016392939,0.013937173,0.06020425,0.043333407,-0.0059244125,0.3911148,0.13858694,0.14848942,0.016592134,0.00046062653,-0.88816774,0.27535892,-0.7305731,0.027110735,0.10819375,-0.01645065,0.1287975,0.19884825,-0.014408861,0.086099006,-0.27190205,0.72877103,-0.11352432
26,-0.08564007,0.10696032,0.05150726,0.12259451,0.4894658,0.03670662,0.088674575,0.01978367,0.07550024,0.048549272,-0.016357835,0.040374886,-0.0019666452,-0.04243023,0.48882073,0.053625006,0.09013771,0.028922444,-0.023153879,-0.6900974,0.20256731,-0.6413882,-0.004093885,0.06271777,0.122956544,0.08636423,0.11840413,-0.015023056,0.04568876,-0.2311776,0.51960945,0.3311221
27,-0.028659213,5.08558e-05,-0.0053555667,0.012752572,0.04560566,0.00955109,0.004684202,-0.01359123,-0.0053845067,0.0024238834,-0.012903722,-0.0064756125,0.016298434,-0.02326118,0.29700133,-0.025307586,-0.00052607985,0.007194839,-8.520298e-05,-0.2048636,-0.12402423,-0.0018894091,-0.014924003,0.01613258,0.03754593,0.006128729,0.009128003,-0.009640175,-0.014580632,-0.025259642,0.029410198,0.32344916
28,-0.036411334,0.03679438,0.01941451,0.041659612,0.1737166,0.018419014,0.034128476,0.0050309743,0.027372913,0.021343017,-0.008826063,0.008596869,0.0101480195,-0.015575624,0.28709853,0.00748984,0.031136543,0.0150095625,-0.00398677,-0.30526778,0.02299349,-0.2999936,-0.00031502545,0.029938187,0.14021745,0.029966107,0.04051134,-0.010338671,0.01150722,-0.12889485,0.18654743,0.24560218
29,-0.111487724,0.14382195,0.072698474,0.19286299,0.52007204,0.04932321,0.11116139,0.04429942,0.076424785,0.017034745,-0.006791085,0.0665537,0.014723374,-0.04345874,0.10059484,0.111218266,0.120282374,0.02615602,-0.021273771,-0.83458704,0.31471887,-0.65913445,-0.019021548,0.08872392,-0.2252571,0.12191897,0.18550263,-0.016493723,0.08058542,-0.40468958,0.7023906,-0.20018986
30,-0.030706273,0.01368904,-0.0035354004,0.033968933,0.0019994501,0.013291353,0.01570931,-0.007417178,-0.010729687,-0.0033201305,-0.010027015,0.0004950286,0.012962234,-0.02442558,0.15356342,-0.012536409,0.009459828,0.0072627706,-0.008488831,-0.30725688,-0.116783306,-0.02783539,-0.013268763,0.017727492,-0.010563577,0.016234314,0.023708511,-0.011770343,-0.0060367538,-0.036933273,0.1189856,0.2186082
31,-0.08326706,0.11598395,0.057537004,0.14089648,0.46564794,0.03777014,0.09241545,0.031545877,0.0705741,0.031153519,-0.008958899,0.046520032,0.0041452493,-0.03406187,0.29428384,0.074738845,0.09654466,0.026052237,-0.021180043,-0.7282001,0.2320752,-0.63235825,-0.006214218,0.06729335,-0.002436335,0.09379935,0.1351226,-0.012355988,0.05749455,-0.28015274,0.56907237,0.090537965
32,-0.098016955,0.12404617,0.057267494,0.15446489,0.42785534,0.039781332,0.103753835,0.028005155,0.08108098,0.046212636,-0.014939452,0.05933929,-0.008331296,-0.05202085,0.31284913,0.07583548,0.10479614,0.033221487,-0.032243077,-0.75877494,0.3057818,-0.64129335,-0.018012147,0.07120325,-0.07885374,0.10788579,0.14990361,-0.012368909,0.06469998,-0.28548163,0.623123,0.21859966
33,-0.022013482,-0.0017731413,-0.013014018,0.012984298,-0.061323587,0.009168125,0.006137753,-0.013649946,-0.01665775,0.000291517,-0.010319375,-0.005612305,0.0102403965,-0.023282599,0.19623777,-0.029840693,-0.0030815336,0.0057407254,-0.007142694,-0.19643497,-0.15213189,0.059027843,-0.013344261,0.009069532,0.028101705,0.004223206,0.0029762858,-0.009534965,-0.016154049,0.038131166,0.025141796,0.3064562
34,-0.034892097,0.037972677,0.019574404,0.046113115,0.16596903,0.01590109,0.034136694,0.004900397,0.02468821,0.016841376,-0.008790834,0.0106024435,0.006989735,-0.018417355,0.24961425,0.009635773,0.03173186,0.014490859,-0.007950155,-0.31700596,0.008378697,-0.2814471,-0.0048048,0.029007033,0.12106422,0.03230259,0.044428132,-0.01024054,0.012910666,-0.09119537,0.20334297,0.17223944
35,-0.026606368,0.010122622,0.004651069,0.01602556,0.042176172,0.011816977,0.011967092,-0.002662989,0.006044506,0.007850154,-0.0075383447,-0.0023708327,0.01750609,-0.011127152,0.23197052,-0.0102322325,0.008835389,0.0078040003,0.00268556,-0.14107284,-0.090728626,-0.064730786,-0.0039434833,0.02066656,0.089415684,0.010641319,0.014729709,-0.008293571,-0.0038448242,-0.039182253,0.04797223,0.2198068
36,-0.026649306,0.014402361,0.010775898,0.016777063,0.07437405,0.012497184,0.015026683,0.0021208203,0.015994292,0.012542656,-0.00574295,0.0016355029,0.01740334,-0.007891558,0.21523991,-0.0021745015,0.012785351,0.008530642,0.0055693677,-0.100845546,-0.056139544,-0.09695781,-0.001976549,0.024365261,0.112659656,0.01429882,0.019938638,-0.006962114,0.0022110736,-0.0605385,0.06301833,0.21817839
37,-0.032451767,0.03111497,0.01690806,0.038403235,0.099273354,0.016423265,0.03148895,0.007275583,0.023124522,0.020595318,-0.0060829422,0.013720279,0.0055683022,-0.014427105,0.1125231,0.011925115,0.027067058,0.013369564,-0.006165944,-0.189762,0.028011369,-0.20761226,-0.002725505,0.026905814,0.11286442,0.029616581,0.040111296,-0.009808865,0.016437517,-0.107612014,0.19368973,0.14484417
38,-0.028541276,0.019874932,0.009481018,0.027135663,0.091501534,0.014373567,0.022106295,0.0026085756,0.012431838,0.015110302,-0.006058261,0.0061652977,0.00936477,-0.012269878,0.14543454,0.0012924012,0.017496584,0.010039472,-0.0032499281,-0.15549542,-0.02370759,-0.15476795,-0.0026318836,0.02191922,0.11107657,0.019746885,0.026875453,-0.008684539,0.007464382,-0.07952704,0.13135824,0.16007327
39,-0.050897155,0.053222418,0.028146066,0.07127733,0.19940345,0.019620068,0.047541555,0.012372676,0.03813571,0.023468282,-0.00870461,0.029018236,-0.0008681889,-0.026477525,0.11722287,0.034025453,0.04676066,0.017969426,-0.014021981,-0.37207162,0.14582455,-0.30529314,-0.013283641,0.0374788,-0.0052012033,0.051396478,0.07392359,-0.009386746,0.032743443,-0.13326694,0.3428832,0.055834398
40,-0.05846632,0.06461191,0.029876182,0.08133144,0.26840696,0.023700533,0.05566544,0.01386289,0.042719293,0.027510751,-0.009223437,0.029052878,0.00010976009,-0.028248481,0.232534,0.035222556,0.055266,0.018319892,-0.015573289,-0.4647427,0.13242982,-0.36299893,-0.008627618,0.04115159,0.028014688,0.056636423,0.07908147,-0.010005738,0.031963266,-0.118675604,0.3705163,0.16049923
41,-0.0361447,0.036685664,0.0094911475,0.05034185,0.16886401,0.020304183,0.03194465,0.0076927776,0.0074050636,0.0059942724,-0.0040879333,0.006641864,0.013481613,-0.014155388,0.20334795,0.008168432,0.027992297,0.008402277,-0.0063230568,-0.37487534,-0.042023823,-0.15355547,0.00087569817,0.026035203,0.054260567,0.028105304,0.04029565,-0.011164232,0.0071493397,-0.03863717,0.20904198,0.20631461
42,-0.040038843,0.042320907,0.0169847,0.061747767,0.113359444,0.014967622,0.039025206,0.005687923,0.020204756,0.014630071,-0.010679976,0.02180598,-0.0040017213,-0.028598158,0.047351003,0.02170958,0.034627017,0.017837312,-0.019264229,-0.37572253,0.07992344,-0.2439492,-0.016022323,0.027775673,-0.027457591,0.043842085,0.060694203,-0.01054207,0.023509828,-0.15357326,0.30670428,0.14959745
43,-0.076540045,0.10304601,0.049881272,0.11005321,0.4010929,0.034799006,0.08806886,0.028334426,0.08190864,0.057755467,-0.009466862,0.04384837,-0.0065058204,-0.029583553,0.4054212,0.05792045,0.08751072,0.030943817,-0.01993195,-0.61372656,0.29605588,-0.6214395,0.0010871957,0.058811568,0.045621086,0.084356904,0.110112235,-0.0044998466,0.053175855,-0.24501015,0.49044782,0.35051262
44,-0.026432836,0.00314779,-0.0075319074,0.018094264,-0.0018403733,0.0114861755,0.009399104,-0.009200236,-0.011655957,0.0016903135,-0.008961095,-0.0032420808,0.013528122,-0.019877348,0.17300615,-0.021494487,0.0015803861,0.0058225966,-0.0046243225,-0.19092084,-0.14050645,0.012632182,-0.011375495,0.013806939,0.047600582,0.00826581,0.009974717,-0.010005917,-0.010204925,6.727502e-05,0.054981347,0.24696566
45,-0.022235852,0.013432442,0.005569021,0.021849124,0.06761737,0.010018494,0.01564935,-0.00084641,0.004524325,0.006757949,-0.0069892462,0.0016990565,0.00979146,-0.013024996,0.14487098,-0.0049163126,0.010692973,0.008953469,-0.0041712467,-0.15521377,-0.07255647,-0.08844171,-0.006611751,0.017898032,0.107204795,0.015157296,0.02063439,-0.009092986,0.00147947,-0.030584844,0.0996192,0.16746393
46,-0.056087293,0.071352735,0.0370767,0.0876913,0.25006297,0.022684133,0.063326605,0.019438041,0.053037733,0.034608,-0.009072952,0.03885315,-0.008482963,-0.030348256,0.10652179,0.04690432,0.060711697,0.024574531,-0.021042885,-0.44055113,0.20567624,-0.41928825,-0.013210005,0.044449773,0.017476583,0.06748735,0.09255751,-0.009119439,0.045161474,-0.18327889,0.4298362,0.14237235
47,-0.07171313,0.08458015,0.03881865,0.09930337,0.37912512,0.031835906,0.074004196,0.018658342,0.05683463,0.041640185,-0.010968963,0.03316796,0.00020473916,-0.030389724,0.33905214,0.041704345,0.072204486,0.024172725,-0.01947287,-0.56070715,0.15956841,-0.5584776,-0.002400796,0.05112525,0.119767465,0.07003597,0.09418432,-0.011088004,0.03936341,-0.20385654,0.44371504,0.2479451
48,-0.06791664,0.07620506,0.029588254,0.10241982,0.31775382,0.03266888,0.06404666,0.01851909,0.032884125,0.0177317,-0.007180276,0.027742231,0.0116143385,-0.028768893,0.22621913,0.03836942,0.062229123,0.017444994,-0.014752141,-0.6142828,0.0929028,-0.41313106,-0.0068606217,0.048820887,-0.029592514,0.06344414,0.091753274,-0.012803467,0.032125328,-0.17679359,0.42856,0.1368218
49,-0.022829164,0.001854616,-0.008982847,0.022066286,-0.026464645,0.0076650297,0.00796364,-0.0108059365,-0.017041981,-0.0041575427,-0.010714569,-0.00077886676,0.0072852015,-0.024803285,0.073862754,-0.018070465,-0.0003620721,0.00735766,-0.010977137,-0.21196635,-0.1295525,0.042610466,-0.018385528,0.010732457,-0.0036134338,0.0108016515,0.015238676,-0.011455523,-0.0080036055,-0.008521747,0.09407148,0.20821166


==> images/rnn_examples/95/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.008567445,0.012993829,0.007887913,0.015663011,0.040693108,0.003028125,0.010666827,0.004773566,0.010338875,0.004032568,-0.0004637825,0.009274193,-0.0023531946,-0.0048430776,-0.009794759,0.011499056,0.010020941,0.0030151168,-0.0036854288,-0.06436271,0.0400848,-0.05969282,-0.0034389095,0.008082915,-0.0022171729,0.013836825,0.019685457,-0.000770049,0.009921431,-0.025212627,0.0983625,0.012919274
1,-0.014073874,0.020806462,0.011332007,0.02441556,0.058676958,0.0056167385,0.017425405,0.0067397333,0.015335007,0.0073292716,-0.0014229559,0.011683292,-0.0029706701,-0.0069598705,0.02241791,0.01523051,0.016024802,0.005586571,-0.006193665,-0.118186176,0.06109427,-0.11482106,-0.0032985993,0.0121698845,0.005282513,0.020493701,0.028590247,-0.0014006153,0.013069112,-0.04087205,0.14545168,0.047411103
2,-0.021159334,0.030726606,0.014987683,0.03645775,0.06685813,0.010512344,0.024103886,0.010378642,0.016312176,0.004796513,-0.0005914402,0.011594207,0.002891801,-0.0061989194,0.05264016,0.01977286,0.022670235,0.005660454,-0.005525135,-0.19590189,0.047886945,-0.14206164,-9.5832525e-05,0.018085659,0.0054117246,0.026249569,0.038220134,-0.003168941,0.014356769,-0.047911137,0.18903735,0.048808035
3,-0.020314341,0.02605275,0.0124357715,0.03340675,0.05248899,0.008273163,0.02240668,0.006430711,0.015020192,0.0071873,-0.0036422506,0.013265173,-0.002522865,-0.011915587,0.051994376,0.015806198,0.019549398,0.008300308,-0.010006567,-0.19619359,0.059874255,-0.13832466,-0.005532528,0.016018234,-0.0069194776,0.026762318,0.0374583,-0.0041309246,0.014091988,-0.05765305,0.18439339,0.07733355
4,-0.025417978,0.033117484,0.01606434,0.041782968,0.05315565,0.011454337,0.026881479,0.008941617,0.016389074,0.004718427,-0.002889521,0.0142801255,0.0018071206,-0.0113627305,0.05798681,0.020026552,0.02423464,0.008058485,-0.009236325,-0.25225443,0.054441664,-0.15924448,-0.0039629387,0.020568412,-0.01124501,0.031572238,0.045579553,-0.004844769,0.015990566,-0.078182526,0.21356656,0.061020635
5,-0.030759584,0.03856496,0.01968174,0.043294676,0.050248437,0.014196703,0.03125758,0.008951638,0.026683353,0.014548039,-0.004406943,0.013193843,0.003351567,-0.010957818,0.112351075,0.019618787,0.030351158,0.010098875,-0.0067588473,-0.24841207,0.07304769,-0.2049918,0.0009561502,0.024291672,0.0044686054,0.032434117,0.044397175,-0.0036765167,0.015241505,-0.1215669,0.19303943,0.09498137
6,-0.02447695,0.021951638,0.008092385,0.030465953,0.030874345,0.010490476,0.018894702,0.0019569085,0.010284784,0.0066315285,-0.005169763,0.0060675214,0.005805538,-0.012268527,0.08659782,0.005415192,0.017297544,0.0065089376,-0.0047419416,-0.16487397,-0.009613039,-0.081629135,-0.0032850818,0.01669994,-0.0014837296,0.019469105,0.02675672,-0.004928487,0.004850261,-0.061029483,0.13006786,0.099370055
7,-0.020601202,0.021217367,0.008949418,0.026867481,0.037952207,0.009629999,0.019026263,0.0027941258,0.011633976,0.008690884,-0.004506708,0.0065987404,0.0036180497,-0.01042181,0.0966827,0.0061286082,0.016714241,0.0071148262,-0.0053328415,-0.17024423,-0.0005435227,-0.117679656,-0.0018681564,0.015530736,0.02240196,0.018983413,0.02532309,-0.004857835,0.0063904123,-0.0736475,0.12084832,0.11711127
8,-0.018408779,0.014217038,0.0055833077,0.020481251,0.030269254,0.008122568,0.013422959,0.000749373,0.0065909247,0.0055116187,-0.004400754,0.0033557923,0.006209776,-0.009119908,0.08953164,0.0014498768,0.011474944,0.0055915937,-0.0028141001,-0.12937817,-0.024759555,-0.07095559,-0.0029076312,0.013446577,0.020521872,0.013344287,0.018262355,-0.0046965424,0.0027331316,-0.050709307,0.08523013,0.09888873
9,-0.016503565,0.011872881,0.0053697526,0.01604867,0.03278821,0.0074582505,0.011167197,0.0008086848,0.0066569964,0.005467798,-0.0037190462,0.0018030157,0.0074196467,-0.0066718007,0.100174405,0.0004012432,0.009845793,0.004651686,-0.0006500932,-0.10643779,-0.03203751,-0.06174646,-0.0012057815,0.012668378,0.036157414,0.010476399,0.014350072,-0.0043233805,0.0015446512,-0.03730718,0.061018426,0.095739245
10,-0.020572266,0.021496497,0.011923374,0.02441849,0.04466922,0.010009753,0.019120593,0.004787259,0.016021546,0.011020455,-0.0033397337,0.0076990193,0.0049352986,-0.007434062,0.11477073,0.009132059,0.017583925,0.0068410044,-0.0026009916,-0.14801069,0.015080086,-0.1312357,0.00024131265,0.01724661,0.039111547,0.018965289,0.025794944,-0.0044065765,0.008999876,-0.07442535,0.11582151,0.10440498
11,-0.024421163,0.025937751,0.013413665,0.029667722,0.053251375,0.012300196,0.022717785,0.005734655,0.017905196,0.012558158,-0.0034772083,0.008554225,0.005840855,-0.008268647,0.12330685,0.010696484,0.021272942,0.007114939,-0.0029641879,-0.16972579,0.017699819,-0.15379487,0.0016187067,0.01949406,0.038079105,0.02157946,0.02949422,-0.0052490435,0.009882232,-0.08385689,0.13545719,0.10200105
12,-0.02049221,0.017204797,0.0071730088,0.022664722,0.030320864,0.010026529,0.015982492,0.0021258453,0.009236389,0.0082496535,-0.0039356044,0.0047661364,0.006203213,-0.008869542,0.095181346,0.0034213432,0.0141836,0.0057961214,-0.0024107255,-0.1325584,-0.0088286465,-0.0811077,-0.0006255997,0.014863967,0.021404192,0.0149848955,0.020503607,-0.0055780904,0.0046242187,-0.057641566,0.099554345,0.092452146
13,-0.021935064,0.0230329,0.011996586,0.029581662,0.039813295,0.010409714,0.019780949,0.0050729006,0.013431584,0.0066808057,-0.0032889436,0.0098306425,0.0048813606,-0.009724775,0.07798194,0.01165043,0.018093426,0.0067002145,-0.003969973,-0.19709967,0.029164959,-0.12213025,-0.002880351,0.017869232,-0.00040682315,0.021879736,0.031634085,-0.004931898,0.010742675,-0.089345805,0.14370662,0.0705602
14,-0.025903849,0.030606937,0.016347587,0.03627888,0.043241356,0.012440805,0.026208421,0.0072115003,0.020680178,0.011451778,-0.003600804,0.013622029,0.0029482634,-0.011077669,0.097844064,0.016404875,0.02404529,0.008279915,-0.00613832,-0.22149403,0.053548723,-0.16935022,-0.0016506108,0.021364655,0.005281971,0.028266855,0.039483152,-0.0046944586,0.014484812,-0.11319287,0.17409886,0.0865144
15,-0.02873491,0.03416106,0.020317622,0.041350026,0.034107704,0.012918371,0.029670283,0.008189831,0.024508717,0.011221077,-0.004323724,0.020058757,0.0001855333,-0.014836723,0.086372524,0.02096038,0.025741199,0.0100021735,-0.009671973,-0.25448075,0.090127006,-0.19186875,-0.006017342,0.024549391,-0.011642895,0.03661989,0.051904835,-0.004830142,0.019990804,-0.13925977,0.20815355,0.079213545
16,-0.022110192,0.020456217,0.007291648,0.03183133,0.011525354,0.00947769,0.019156676,0.0016959389,0.007940534,0.0050210697,-0.00491823,0.010156571,0.0013870134,-0.014959876,0.060179215,0.0063977563,0.015861703,0.0065489165,-0.008464152,-0.16602695,0.004536685,-0.06964016,-0.0071152993,0.015003819,-0.009817964,0.021512622,0.030162985,-0.0054073883,0.007794617,-0.06486035,0.16248329,0.08755616
17,-0.016603304,0.013053861,0.0053390996,0.020415867,0.028389148,0.0064406693,0.012063853,0.00016066723,0.0065225814,0.003445271,-0.004515691,0.0047049276,0.004376237,-0.010874803,0.09049952,0.0013675756,0.00999699,0.0054190718,-0.0036179475,-0.12312084,-0.017355645,-0.05350948,-0.006390198,0.012644175,0.009851874,0.013992362,0.019747358,-0.003767204,0.0029832372,-0.046224702,0.09596579,0.11060357
18,-0.018704731,0.020366697,0.010584718,0.026629519,0.03966756,0.008311051,0.018201387,0.0035763492,0.012217473,0.0063277315,-0.0038101436,0.00888908,0.0024545884,-0.01014743,0.09034251,0.008871293,0.016083602,0.0067822835,-0.0057071294,-0.17202224,0.017772825,-0.11022786,-0.0040693125,0.015376405,0.015317366,0.019913638,0.028292224,-0.004775879,0.009036505,-0.061021578,0.13289218,0.09351123
19,-0.01759719,0.013358998,0.006497366,0.019605257,0.04385238,0.0071456684,0.011969987,0.001042612,0.0077210316,0.0038443438,-0.00413007,0.0036267266,0.0068558143,-0.008523799,0.10157261,0.0024438654,0.010852028,0.005086977,-0.0015317973,-0.119637534,-0.01987898,-0.059970554,-0.0041775764,0.013773718,0.01887719,0.012896223,0.018794784,-0.0042274017,0.0030673821,-0.042186707,0.08598356,0.10732767
20,-0.016258396,0.010609497,0.006590766,0.015123554,0.048441287,0.0066575087,0.00940845,0.0011114042,0.008249165,0.0034637956,-0.0037205692,0.0018534904,0.009318883,-0.00604134,0.10966705,0.0015498581,0.008846895,0.0046863765,0.0015903861,-0.101842694,-0.021692127,-0.058683332,-0.0034046199,0.013894537,0.024371283,0.010280627,0.015544645,-0.003501305,0.0019312651,-0.048845455,0.05907542,0.11294912
21,-0.01582851,0.009027145,0.0068619116,0.012848592,0.0476765,0.0065816157,0.008250916,0.0014772918,0.009179484,0.0037288556,-0.0033334468,0.0016663561,0.010618651,-0.004683759,0.107103236,0.0017725328,0.0078484425,0.0046050544,0.0035612208,-0.08777252,-0.014968899,-0.06019194,-0.0034075747,0.014285107,0.020944122,0.009296578,0.014422947,-0.0027056478,0.0021454997,-0.06172524,0.046930395,0.115534
22,-0.01585147,0.008230467,0.0072028725,0.0116233025,0.05269424,0.0067665926,0.007828835,0.001971467,0.010320927,0.0042308467,-0.0029105968,0.001806158,0.011686077,-0.003735663,0.108895205,0.0020606956,0.007418182,0.004429462,0.005131426,-0.076941736,-0.0106064575,-0.062362824,-0.003471316,0.014897766,0.021674806,0.00886586,0.013997143,-0.0019532302,0.0024187977,-0.06814891,0.040085442,0.12182656
23,-0.015222452,0.008170241,0.006389319,0.010209157,0.04480016,0.007233607,0.008568417,0.0018046122,0.009717532,0.006187238,-0.0026294752,0.0009802252,0.010537201,-0.0026807792,0.118248805,0.00044980945,0.007761733,0.0040761936,0.004312745,-0.06697053,-0.013148548,-0.05956446,-0.0005700785,0.013296015,0.045607977,0.0074678166,0.011041453,-0.0025530304,0.0017295905,-0.046064727,0.03376386,0.109231025
24,-0.013464891,0.006781592,0.0052356683,0.009914275,0.026505249,0.006550278,0.007880475,0.0012022988,0.007227461,0.0053064437,-0.0026575443,0.0019242017,0.008277497,-0.0038911225,0.078963496,0.00042464418,0.006440683,0.004128,0.0024743227,-0.056603067,-0.009375875,-0.049039427,-0.0017715631,0.01158554,0.037934482,0.007418087,0.011075951,-0.003361547,0.0024007922,-0.048715506,0.04043118,0.09015791
25,-0.027722618,0.038989976,0.024545485,0.04165066,0.031856302,0.016889473,0.03014042,0.015462491,0.025183566,0.005724264,0.0015634991,0.01445066,0.013096536,-0.0027170745,0.08144956,0.025213474,0.027826587,0.005661721,0.0012626605,-0.19662447,0.054560106,-0.12723763,0.004344165,0.028462498,0.020244263,0.032590885,0.049580693,-0.0043742233,0.019397892,-0.08817857,0.18678612,0.063286364
26,-0.029208861,0.03877834,0.023132117,0.04319686,0.044902664,0.015870748,0.032036573,0.011520902,0.027981805,0.012893309,-0.0025404978,0.015662422,0.0058926656,-0.009549659,0.10317736,0.022106914,0.029733669,0.008983076,-0.0044169337,-0.20178609,0.072372556,-0.17708275,0.0012240082,0.026911715,0.021077368,0.033911943,0.048721954,-0.0051861308,0.018371047,-0.12096971,0.19867276,0.08838547
27,-0.023178635,0.021198576,0.010315604,0.02837318,0.0406371,0.010908339,0.01851017,0.0029764809,0.013188373,0.007428743,-0.004597293,0.00638885,0.0071087596,-0.011078706,0.1092226,0.0055233985,0.016769497,0.0064346003,-0.0023082476,-0.12655957,0.0010241226,-0.072305255,-0.0030690373,0.017983096,0.016741987,0.018943992,0.027308479,-0.0051427004,0.0059897187,-0.062796764,0.12884173,0.111563094
28,-0.019668924,0.01882912,0.009830398,0.023294045,0.04538567,0.00966648,0.017017907,0.0026130853,0.013049859,0.008686322,-0.004295765,0.00521334,0.0059101856,-0.008958826,0.12412711,0.0044358294,0.015188893,0.006779113,-0.0020865581,-0.13518535,0.006224805,-0.10612389,-0.0015376406,0.015961302,0.036468573,0.016529612,0.023116753,-0.0049437806,0.005588798,-0.07229375,0.104134075,0.121732794
29,-0.02727918,0.03284765,0.021042505,0.03884634,0.035810143,0.013505815,0.027391305,0.009023024,0.022144558,0.0071423114,-0.0030090783,0.016576419,0.0056708045,-0.011083894,0.10363866,0.019875677,0.024060648,0.008524827,-0.0053916397,-0.24624495,0.070786536,-0.15957083,-0.0038911893,0.025075471,0.012492891,0.033479605,0.049515586,-0.005290399,0.018782917,-0.123594925,0.19329536,0.09671562
30,-0.022581385,0.021279316,0.009552573,0.031814326,0.024979807,0.010622344,0.018740864,0.0033345455,0.008694397,0.0029937597,-0.0040916386,0.00848801,0.0061276658,-0.012032661,0.07538765,0.007743258,0.016332887,0.0061752265,-0.0048585627,-0.16962677,0.0022296794,-0.0688714,-0.0053693773,0.017352376,0.0026529485,0.020886796,0.03092958,-0.005687219,0.008335015,-0.072142534,0.15716618,0.09462524
31,-0.025444016,0.031436656,0.017757336,0.03824926,0.037298203,0.012432016,0.026475707,0.007611965,0.019436317,0.0078007,-0.003547546,0.01421587,0.0037211638,-0.0115620205,0.09164795,0.017256308,0.023693103,0.008531121,-0.006851864,-0.23828351,0.054671083,-0.14750874,-0.0034227483,0.022263024,0.0014465824,0.030287327,0.043776166,-0.0050653093,0.015785353,-0.11672201,0.18928774,0.09630418
32,-0.028351417,0.035565622,0.020998815,0.04218832,0.033341527,0.013482898,0.031108428,0.008620755,0.025694871,0.012747423,-0.0043965564,0.0192031,4.308458e-05,-0.014280115,0.09771967,0.020610461,0.027030183,0.010896544,-0.009935221,-0.24918999,0.09300494,-0.1864973,-0.004668904,0.02477977,-0.00507331,0.03660907,0.05137503,-0.00473086,0.019941991,-0.14761546,0.20961498,0.10234003
33,-0.021502845,0.019481655,0.0073566227,0.029083319,0.010204084,0.0096979635,0.018759707,0.0015374243,0.00932141,0.0069276234,-0.0050246394,0.008456652,0.002554023,-0.013843919,0.085374534,0.00388267,0.015238864,0.0071159443,-0.0069620246,-0.14025702,0.0023067237,-0.056891877,-0.0059578903,0.015269949,0.0050672386,0.019919101,0.027305102,-0.004916397,0.0066000232,-0.058171473,0.1458622,0.11678289
34,-0.018361915,0.018152596,0.008384267,0.02436637,0.031905938,0.008431494,0.017019218,0.0018775064,0.010476738,0.0073253964,-0.004464063,0.0066874744,0.0029109782,-0.010868015,0.10147023,0.00409578,0.014413832,0.0069520837,-0.0053047966,-0.14741015,0.0032248292,-0.09453003,-0.003945114,0.014337611,0.026133021,0.01751602,0.023989968,-0.0047812588,0.00618001,-0.059591968,0.11650689,0.11224273
35,-0.016051764,0.011845892,0.0053499043,0.01683157,0.026363896,0.007225654,0.011690754,0.0003043619,0.006800241,0.0056663956,-0.0041556717,0.0027679414,0.005804759,-0.008353171,0.10166314,-0.00046362076,0.00969336,0.0054470315,-0.00200987,-0.103688195,-0.021052526,-0.059681494,-0.0030019681,0.012357957,0.032524906,0.011454967,0.015705012,-0.004481899,0.0021503025,-0.040900234,0.07196303,0.10886261
36,-0.014596553,0.009496246,0.0053448016,0.012628113,0.029203989,0.006689925,0.009568221,0.0006758416,0.0073723337,0.0059296237,-0.0034903246,0.0017842838,0.007192434,-0.006120444,0.10271127,-0.0007735678,0.008009361,0.0048355754,0.00037289926,-0.07753302,-0.02449214,-0.053002894,-0.0019822002,0.012189448,0.042158045,0.0092628235,0.012761061,-0.003951931,0.0016060715,-0.037892763,0.05049683,0.11046563
37,-0.014497389,0.011734114,0.0067357556,0.01479904,0.030702593,0.007126563,0.011997624,0.0020220282,0.009130481,0.007773452,-0.0031029289,0.004175743,0.004848586,-0.0062678554,0.086673036,0.0023859816,0.009952893,0.0055756634,-0.001292941,-0.08451441,-0.005142482,-0.07629995,-0.0015733157,0.012364681,0.046419412,0.011636833,0.015826806,-0.0042355093,0.0046887114,-0.0493542,0.070921,0.10152066
38,-0.014072215,0.010606028,0.0056753317,0.013958436,0.03321911,0.0070367516,0.011321597,0.0016391414,0.00758288,0.0075386665,-0.0030078758,0.0035786934,0.004694278,-0.006063987,0.078176446,0.0014957357,0.009128996,0.0052273343,-0.0014345362,-0.07803741,-0.008473795,-0.07455618,-0.0014118513,0.011478313,0.04695978,0.01059337,0.014390951,-0.0042103087,0.0041110013,-0.04745813,0.06749881,0.093240045
39,-0.01726926,0.016206434,0.009405262,0.020980142,0.040100046,0.007689865,0.015639873,0.0034482512,0.012366755,0.008855879,-0.0032999595,0.008457332,0.0020517597,-0.008433394,0.074107975,0.0078397095,0.013647562,0.0066369646,-0.0039157798,-0.12081354,0.031446114,-0.10725778,-0.0034779774,0.014004632,0.026316853,0.016945874,0.023904856,-0.0040834397,0.009363048,-0.061779644,0.112741806,0.07781513
40,-0.02048154,0.021305634,0.011605263,0.026668165,0.047347717,0.008947466,0.01950515,0.00463658,0.015705748,0.01040059,-0.0035785178,0.010787404,0.001023477,-0.009947275,0.08564259,0.011059918,0.017585095,0.007408165,-0.0054561105,-0.15291776,0.046890173,-0.13198553,-0.0034502007,0.016053177,0.017845318,0.02114379,0.029565716,-0.0041747107,0.011549669,-0.069199175,0.14007333,0.08031846
41,-0.019177666,0.019599045,0.008170852,0.025939783,0.0510491,0.009400891,0.017588975,0.004202821,0.009789365,0.0066956314,-0.0028003785,0.0070284526,0.0037687968,-0.008419039,0.08226869,0.0075361286,0.015603194,0.005792948,-0.0042796247,-0.15216976,0.011459019,-0.09483959,-0.001549553,0.014377104,0.018121386,0.017482616,0.02461532,-0.004778637,0.0074466905,-0.048437018,0.12707503,0.084454544
42,-0.017591553,0.018192764,0.007976529,0.024957407,0.037926074,0.007872749,0.01690552,0.0032385185,0.009323734,0.0065305056,-0.003690784,0.00847681,0.00089662377,-0.010135827,0.060685404,0.008144266,0.014347529,0.0069103036,-0.006533765,-0.16349873,0.02512175,-0.105165035,-0.0042038704,0.013265663,0.005181891,0.01858406,0.025839703,-0.0046597393,0.008868059,-0.0660447,0.13085558,0.0870289
43,-0.022762517,0.028467614,0.015215524,0.03199886,0.039652336,0.010937882,0.025587434,0.0071854973,0.022184284,0.015249094,-0.0036191489,0.013759109,-0.0009859956,-0.010326569,0.099927224,0.015100278,0.02265578,0.010098519,-0.007455431,-0.19053799,0.08173489,-0.17497548,-0.0016416485,0.018938601,0.007817079,0.027286338,0.03628008,-0.003117152,0.015354504,-0.107548304,0.16426966,0.1146024
44,-0.018869312,0.016106002,0.00579123,0.02271026,0.025893504,0.00864463,0.016031863,0.001654944,0.008608569,0.008427451,-0.0041550733,0.006193489,0.0028204527,-0.010504818,0.08036277,0.0026908421,0.012982497,0.0066238097,-0.0049823956,-0.120697916,0.00086911453,-0.07238082,-0.0036935825,0.013163323,0.0143876085,0.01598719,0.020983817,-0.0040992033,0.0054491027,-0.050305646,0.10998614,0.11058352
45,-0.014743993,0.0112286545,0.004255235,0.01656514,0.026586812,0.0067309258,0.011760869,0.000612421,0.0053836103,0.005821427,-0.003756513,0.003492836,0.0037981374,-0.008352899,0.07543446,0.00013576838,0.008976481,0.0054915487,-0.0034974327,-0.09879071,-0.017827379,-0.058384374,-0.0034304182,0.010908327,0.03177374,0.011674063,0.015474144,-0.0042461148,0.0030262542,-0.036004066,0.07830357,0.10242583
46,-0.017825253,0.019442597,0.010631497,0.02415392,0.03665797,0.00797601,0.018548243,0.004321051,0.014322069,0.010230121,-0.0035952798,0.010465365,-9.519011e-05,-0.009843087,0.076255485,0.0094452165,0.015546822,0.008096392,-0.006371332,-0.14161068,0.041439414,-0.11802769,-0.004179824,0.014927586,0.022144876,0.020676382,0.028020073,-0.003922621,0.011376417,-0.06665859,0.13396628,0.10540466
47,-0.02286972,0.026368786,0.014134365,0.03108845,0.0475165,0.010663014,0.02430316,0.0059416173,0.019536896,0.01391454,-0.004015679,0.012516878,-8.975626e-07,-0.010791434,0.096722975,0.012847682,0.021272931,0.009317495,-0.007426434,-0.16964246,0.058072492,-0.17043355,-0.002428003,0.018422019,0.025655333,0.025563193,0.03438691,-0.004247208,0.013810781,-0.095260315,0.16245475,0.11348077
48,-0.025457682,0.028694144,0.013996842,0.035952486,0.051755615,0.012366317,0.025596837,0.006840594,0.017197171,0.010719634,-0.0034912631,0.012535811,0.0026240365,-0.011219654,0.08811072,0.01401921,0.022534102,0.008577228,-0.0070142075,-0.20108385,0.048103135,-0.1670607,-0.002593161,0.019993426,0.008281179,0.027139576,0.03775549,-0.0048739617,0.013687305,-0.10030188,0.18047827,0.09430368
49,-0.018721448,0.015203335,0.0047082664,0.024717081,0.024932593,0.008271409,0.015139572,0.0009855273,0.0044438215,0.004474593,-0.004411196,0.0060645374,0.0031073964,-0.011827336,0.05591449,0.0028337864,0.011816181,0.006110032,-0.006226464,-0.13725896,-0.010517018,-0.06701695,-0.0057923165,0.012708847,0.002852644,0.01619431,0.022581358,-0.0052804523,0.0049570566,-0.053827986,0.123686485,0.09723538


==> images/rnn_examples/95/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4386334,0.444183,0.4706554,0.4399914,0.32202932,0.46076894,0.450319,0.45670342,0.4641577,0.45974448,0.45626047,0.46561047,0.46570975,0.4424664,0.26154238,0.42612296,0.4327044,0.463847,0.46733734,0.32421517,0.4581367,0.33917755,0.44473898,0.46085733,0.26272774,0.46333358,0.46422496,0.45526132,0.46925363,0.38735753,0.57734466,0.2896677
1,0.44214773,0.44960424,0.4723293,0.44794488,0.28052604,0.46229383,0.4549575,0.45819747,0.4662241,0.4606602,0.45869568,0.46730876,0.46737078,0.44659635,0.23308653,0.43342862,0.4388823,0.46712258,0.46772054,0.26918274,0.44477525,0.35130876,0.44886816,0.46200597,0.2269426,0.4648389,0.4649317,0.45508337,0.46948138,0.3906272,0.5655318,0.27041328
2,0.4494465,0.45807514,0.47777998,0.45611292,0.24996263,0.46498436,0.46117327,0.46092173,0.4735445,0.46376115,0.46187395,0.47114015,0.47087055,0.45048803,0.19586462,0.43496996,0.443356,0.4731063,0.47081563,0.29812023,0.4281779,0.3261574,0.4556926,0.46498767,0.1761154,0.4696999,0.4682668,0.45738703,0.47261393,0.3735009,0.56297916,0.2560873
3,0.43188667,0.43678018,0.46412355,0.43780598,0.28007966,0.45414275,0.4445917,0.4492011,0.4565608,0.4520714,0.44967094,0.45861632,0.46037495,0.4355471,0.23301445,0.4171494,0.42524132,0.45824414,0.460886,0.24744307,0.43574834,0.3229794,0.43832657,0.45267826,0.22388296,0.45547858,0.4550349,0.44663817,0.46296433,0.37284857,0.57546574,0.23796354
4,0.430866,0.43903318,0.4667133,0.4368567,0.2281051,0.45203868,0.4444876,0.44679517,0.46048418,0.45037422,0.4473356,0.45880526,0.4593538,0.43220308,0.1673335,0.41045523,0.4215308,0.45963868,0.460118,0.2763732,0.41155803,0.28069362,0.43819186,0.45156863,0.14444532,0.45675895,0.45549494,0.443178,0.4624287,0.33990887,0.5848245,0.2032899
5,0.4344704,0.44716683,0.46647838,0.45002088,0.1907469,0.45528945,0.4523453,0.45017898,0.46053338,0.45234278,0.45159984,0.46039653,0.46007586,0.44225985,0.14560784,0.4368622,0.43732086,0.4618207,0.45878857,0.15985176,0.40047643,0.33249778,0.44467574,0.45415068,0.13216175,0.45772114,0.45627958,0.44243163,0.4606053,0.39367124,0.5545783,0.16124406
6,0.49511787,0.4934048,0.49207804,0.5009174,0.4537316,0.49278685,0.49515337,0.49121425,0.4923848,0.49156848,0.4925437,0.49118903,0.49338216,0.49331695,0.4117894,0.4879525,0.49149308,0.49293894,0.49257758,0.40548953,0.48553053,0.45808968,0.49520883,0.4898594,0.42396715,0.49078372,0.48824826,0.48987845,0.49220568,0.49565992,0.503212,0.4115674
7,0.46529955,0.4688932,0.4805695,0.47179157,0.3427625,0.47554067,0.47301432,0.4725011,0.47745124,0.47379282,0.47315902,0.47710213,0.478273,0.4676343,0.2929015,0.46044317,0.46365145,0.47822115,0.4779257,0.30191424,0.4650124,0.40614912,0.46949425,0.47399768,0.30670205,0.47549486,0.4743214,0.46980947,0.4783558,0.4441891,0.5350253,0.31720293
8,0.49376836,0.49383748,0.49358934,0.49815166,0.4516658,0.49315396,0.49500486,0.4920882,0.49402863,0.49228075,0.49259755,0.49262536,0.49354392,0.4930019,0.4082229,0.48940745,0.4916556,0.493711,0.49291268,0.4207016,0.48561665,0.4562421,0.4945446,0.49151248,0.42282057,0.49246636,0.49082607,0.49055976,0.49284625,0.49680123,0.506404,0.40513077
9,0.49517575,0.49665827,0.49539626,0.49996257,0.445143,0.49483535,0.49721047,0.4940672,0.4960301,0.49407664,0.49437603,0.49448186,0.49479043,0.49540263,0.4050652,0.49514055,0.49530903,0.49565652,0.49403742,0.41305453,0.48729783,0.46766615,0.49659312,0.49368274,0.42360538,0.49443686,0.49304527,0.49214146,0.49396694,0.5042502,0.5031386,0.40959233
10,0.44649068,0.45271707,0.47328737,0.4525906,0.28690866,0.46421668,0.45837593,0.46002635,0.46834973,0.46271223,0.46020225,0.46811166,0.46841583,0.45056197,0.22953416,0.44042936,0.44419935,0.46848866,0.46867833,0.26608214,0.44655496,0.3556505,0.45251122,0.46375284,0.23694108,0.46588784,0.46542695,0.4571051,0.46992177,0.41307914,0.5575193,0.24853143
11,0.45703825,0.46225694,0.4775122,0.46472448,0.29514658,0.46999216,0.4669911,0.46587363,0.4739273,0.46838894,0.46687394,0.4728207,0.4736137,0.45975405,0.23923127,0.45086032,0.45493233,0.47430283,0.47336835,0.27256352,0.44868118,0.3757096,0.4619594,0.46877223,0.24400634,0.4708175,0.46946284,0.4629839,0.4740028,0.43078473,0.54380935,0.2628334
12,0.49097762,0.48989743,0.49245843,0.49507493,0.4353786,0.4912479,0.4922028,0.4896287,0.4920763,0.49058276,0.49048546,0.49107862,0.49252564,0.4898879,0.40986353,0.48549092,0.48804793,0.49285084,0.4918064,0.39949572,0.48131698,0.45639116,0.49107024,0.48962453,0.41801283,0.4904117,0.48858234,0.48892355,0.49178195,0.48711753,0.50728,0.40127996
13,0.44334158,0.44789836,0.47207502,0.4456079,0.2987637,0.4610585,0.45336905,0.45698655,0.4668657,0.460098,0.4566544,0.46614507,0.46663293,0.44465223,0.24383555,0.42717934,0.43513015,0.46597257,0.46769008,0.33149067,0.434374,0.32277998,0.4483188,0.46094838,0.22577979,0.46444702,0.4640205,0.454952,0.4696276,0.37808278,0.5698594,0.24869607
14,0.42431244,0.43282405,0.4613604,0.4333015,0.21621676,0.44883236,0.4404621,0.44283736,0.45393628,0.44651702,0.44359705,0.45423695,0.4550715,0.42950425,0.16094556,0.4138103,0.42003223,0.45462146,0.45558915,0.19830763,0.41755807,0.30559292,0.43286818,0.44765753,0.15323216,0.45115134,0.4503677,0.43841526,0.45751175,0.36515996,0.5806577,0.18112123
15,0.38776946,0.39584506,0.44301116,0.39279357,0.16983901,0.4240633,0.40749985,0.41584185,0.43140313,0.42186046,0.4158916,0.43291292,0.43435276,0.39241976,0.11735063,0.3614701,0.37478676,0.43147075,0.4365876,0.18320209,0.3823287,0.21530108,0.39760336,0.42326212,0.09602031,0.4287268,0.42874965,0.41232404,0.44014263,0.28395784,0.63095045,0.11663179
16,0.4894681,0.4870248,0.48922867,0.49457154,0.44108132,0.48931187,0.4899172,0.48723397,0.48832655,0.4879493,0.4887947,0.4879643,0.49074084,0.487818,0.41470948,0.4807039,0.48514077,0.4898306,0.490226,0.38499448,0.4851702,0.46314907,0.4895382,0.48625642,0.41864827,0.48698336,0.48475194,0.48641115,0.48974425,0.48106778,0.5088089,0.41764554
17,0.49935806,0.50138956,0.49663287,0.50486076,0.45874187,0.497065,0.50072086,0.49717304,0.49780354,0.49599507,0.49736494,0.49640435,0.49661824,0.49970144,0.42265752,0.50006706,0.4996457,0.49740028,0.49547607,0.42150542,0.48611757,0.47165856,0.501046,0.49555755,0.43420196,0.4967971,0.49535856,0.4939987,0.4955225,0.5072205,0.49847746,0.42087713
18,0.44564512,0.4505431,0.47263172,0.44939277,0.30209097,0.46319312,0.45624772,0.45900115,0.46752936,0.4617252,0.45897484,0.4671641,0.46801025,0.448033,0.24939911,0.4331448,0.44022164,0.4673,0.4688237,0.30417293,0.44524702,0.3503527,0.45114255,0.46254873,0.24194604,0.46510574,0.46479434,0.4568648,0.47010645,0.39715093,0.56329334,0.2608736
19,0.5012665,0.5026836,0.49738696,0.5069119,0.46650496,0.49801794,0.50205946,0.49787983,0.4989548,0.49718472,0.4982102,0.49711555,0.4974516,0.5009339,0.421467,0.5010383,0.5010807,0.49821123,0.49637368,0.43478754,0.4873118,0.46442255,0.502348,0.49644276,0.4403086,0.49753824,0.49574885,0.49531838,0.49637368,0.5122581,0.49660623,0.42085615
20,0.49905574,0.5012586,0.4977561,0.5033442,0.4594381,0.49719214,0.5005236,0.49728358,0.49918735,0.49675497,0.49700102,0.49725592,0.49680454,0.4991323,0.4184432,0.49959525,0.49900207,0.49799594,0.49587914,0.44459048,0.48365718,0.4588375,0.5003942,0.49653152,0.4348455,0.4978686,0.49658418,0.49470004,0.49629122,0.5057062,0.5004291,0.41226053
21,0.497308,0.49897808,0.4970663,0.5007172,0.46182436,0.49622664,0.49873316,0.4962083,0.49821278,0.4960521,0.495773,0.49662086,0.4960047,0.49740168,0.42393196,0.49724627,0.4966275,0.49703836,0.49525502,0.44735745,0.48301008,0.456363,0.49831507,0.49583676,0.44020504,0.49718285,0.4961083,0.49397656,0.49588653,0.5024505,0.5029768,0.4095362
22,0.49792156,0.4995848,0.497356,0.50147,0.46162984,0.49672315,0.49937025,0.49665734,0.49858868,0.4966064,0.49630755,0.49710554,0.49633127,0.49818048,0.4241313,0.49828848,0.49741834,0.49746937,0.49556386,0.44237044,0.48433626,0.46142668,0.49887726,0.49632812,0.44186214,0.49768865,0.49666128,0.49436477,0.49619758,0.505994,0.5023348,0.4107496
23,0.49782687,0.49863884,0.49734148,0.50188136,0.44949794,0.49704614,0.49948138,0.49625376,0.49808642,0.49680388,0.4965729,0.49697912,0.49679345,0.498178,0.42743963,0.4992834,0.4985481,0.4981621,0.4959924,0.41007006,0.4882774,0.49238005,0.49845934,0.49638155,0.4437429,0.4968828,0.49577275,0.49486995,0.4960176,0.5132718,0.49854264,0.41855538
24,0.49148834,0.4909082,0.49432603,0.49263173,0.46433687,0.49297324,0.49263462,0.49204007,0.49413064,0.49287534,0.4918643,0.4933195,0.4937586,0.49100292,0.4378879,0.48716167,0.48898944,0.49386016,0.49360985,0.44623873,0.49091762,0.45952556,0.49150175,0.4924559,0.45786342,0.4929891,0.49225673,0.49183932,0.4938646,0.49184757,0.5109911,0.42591533
25,0.40969542,0.42418665,0.46404436,0.41407254,0.13462399,0.43872437,0.4292494,0.43222228,0.45669457,0.43840426,0.43204018,0.45149454,0.44928557,0.4109818,0.08991175,0.38479447,0.39751568,0.4538436,0.45060617,0.24416804,0.3715743,0.2116828,0.41960558,0.44140884,0.067337394,0.44991416,0.448961,0.42757985,0.45456943,0.27425513,0.6181836,0.13276826
26,0.4203385,0.43133777,0.45951766,0.4317104,0.1911962,0.4463467,0.4384341,0.44034678,0.45178032,0.44329655,0.4412843,0.45190084,0.4528243,0.42721468,0.13818993,0.41203138,0.4181065,0.45274422,0.45280132,0.17002286,0.4113524,0.29500404,0.43016565,0.444929,0.13291281,0.44842526,0.4477196,0.4344846,0.4545728,0.36364388,0.5816304,0.159869
27,0.5028891,0.50239307,0.49669564,0.50933325,0.4627162,0.498402,0.5026445,0.4978102,0.4979381,0.49723092,0.49899793,0.49671674,0.49812368,0.5021854,0.43366924,0.50121665,0.5021153,0.49862897,0.49672028,0.40513837,0.48863,0.48304147,0.5029097,0.4958968,0.44726685,0.49656078,0.49438605,0.49562162,0.4962218,0.5173994,0.49169472,0.42543724
28,0.4792499,0.4823838,0.48806122,0.48491284,0.3772089,0.48460782,0.4846282,0.48277235,0.486731,0.48339358,0.4831532,0.48573232,0.48625422,0.48094064,0.34051523,0.4775225,0.47887498,0.48709285,0.4854894,0.34530884,0.46983346,0.4360404,0.48209694,0.483554,0.35150453,0.48481205,0.4836963,0.48011968,0.4857837,0.47044086,0.5185418,0.3489207
29,0.389308,0.3986232,0.44748244,0.39058548,0.16494372,0.42497104,0.40840828,0.41719598,0.437058,0.42373997,0.41630337,0.43584257,0.43598428,0.39169127,0.10541065,0.3577534,0.373431,0.43446892,0.43888327,0.24653095,0.3757234,0.18961155,0.3986405,0.42590138,0.08392132,0.43266717,0.4328696,0.41434786,0.44285476,0.26439586,0.63974994,0.11487598
30,0.49119404,0.4901796,0.49127993,0.4959206,0.43679512,0.49032697,0.49178264,0.4889586,0.49109972,0.48929042,0.4898675,0.48975518,0.49168798,0.48940608,0.40468204,0.48321933,0.48698834,0.49163288,0.49104062,0.40514722,0.48011947,0.44900718,0.49146813,0.4880333,0.40917394,0.48929736,0.4871224,0.48747194,0.49096555,0.48026362,0.50905526,0.4058394
31,0.415215,0.42508113,0.4587258,0.42153198,0.19727041,0.4427363,0.43239477,0.4367934,0.45070615,0.4406129,0.43671888,0.4501257,0.45040482,0.41967624,0.14195175,0.39893842,0.40792564,0.45008877,0.45149562,0.21928656,0.403694,0.26853642,0.42440554,0.44253394,0.1266774,0.44727698,0.4470248,0.4321981,0.4540476,0.3304762,0.5979387,0.16118039
32,0.39518806,0.404433,0.44660583,0.40315568,0.16518992,0.42929095,0.41535896,0.4215931,0.4356871,0.42668638,0.42202467,0.437309,0.43857324,0.401331,0.120009534,0.37665972,0.3865631,0.43681198,0.43982527,0.15518935,0.387458,0.24501291,0.40536818,0.42831483,0.10351235,0.43306404,0.43289053,0.41686046,0.44292763,0.3061732,0.6147986,0.12296169
33,0.5017643,0.49908775,0.4951265,0.5076228,0.46810994,0.49724153,0.5006538,0.49616665,0.49574593,0.49609035,0.49773052,0.49513885,0.4974188,0.500129,0.45474878,0.49769232,0.499562,0.49741215,0.4962135,0.39399198,0.49215922,0.49888727,0.50102466,0.49425882,0.4641332,0.49465716,0.49225292,0.49485093,0.49553028,0.5118534,0.4922787,0.44594115
34,0.47591087,0.4792017,0.48621583,0.4809505,0.37783378,0.4823523,0.4815331,0.48045015,0.48459417,0.48093778,0.48072097,0.48358455,0.48429403,0.47740144,0.33655715,0.4715557,0.4744118,0.484615,0.48384464,0.35340846,0.46894965,0.42650792,0.4791856,0.4811466,0.3405352,0.4826408,0.4817036,0.47773495,0.48410603,0.4621519,0.5249518,0.34393242
35,0.5001179,0.50045836,0.49719203,0.5045981,0.46548584,0.49762547,0.50074685,0.4972212,0.4983072,0.4969313,0.49759915,0.49681807,0.49740383,0.49968693,0.43412006,0.49947223,0.4997633,0.49814427,0.49643338,0.42837557,0.4901109,0.47689512,0.5006117,0.49624673,0.4522283,0.49687892,0.49532592,0.4955007,0.49624002,0.5119447,0.49714288,0.42777038
36,0.4978048,0.49888432,0.49699807,0.50164247,0.46159822,0.49678147,0.49921468,0.49645475,0.4979025,0.49630544,0.49647287,0.49649578,0.49657297,0.4980198,0.42860478,0.49828014,0.49789578,0.49748576,0.4957437,0.4282379,0.49084467,0.47207588,0.49868917,0.4959342,0.45124736,0.49658877,0.495423,0.49472612,0.49578056,0.51014024,0.5007494,0.42321983
37,0.47611102,0.4774752,0.4870389,0.47882292,0.40345526,0.483348,0.4808753,0.4812472,0.4850421,0.4826227,0.4813173,0.4846803,0.48535332,0.47725555,0.36644927,0.47103903,0.47382048,0.48529193,0.485314,0.37407705,0.48030558,0.43068728,0.47808617,0.4826947,0.3855171,0.4835044,0.4829469,0.48035443,0.48569807,0.46648678,0.5266416,0.3698249
38,0.486408,0.48709366,0.49157515,0.48960054,0.43119434,0.48972663,0.4892965,0.48819318,0.49079555,0.48897713,0.48859304,0.49010575,0.49083582,0.48686963,0.39496776,0.4827008,0.48491585,0.49096856,0.49049354,0.400311,0.4883575,0.4524995,0.4874695,0.48875287,0.4175114,0.48926312,0.488419,0.48732415,0.49046078,0.48666734,0.5146652,0.40311554
39,0.45012623,0.45352438,0.47494105,0.4524183,0.33305612,0.46668807,0.45936242,0.46294016,0.469992,0.46570846,0.46283084,0.47058845,0.47115883,0.45254776,0.28914633,0.43838465,0.4445748,0.47009498,0.47195897,0.32664645,0.45216262,0.3635432,0.45428997,0.4664124,0.2814726,0.46846408,0.46860307,0.4616369,0.47338587,0.4115727,0.5584194,0.28138033
40,0.44628885,0.45117992,0.4725361,0.45150593,0.29895505,0.46380985,0.45720315,0.4595166,0.46720013,0.46236816,0.45997807,0.4677496,0.46850288,0.44953683,0.2527993,0.43630537,0.44193137,0.46784893,0.46892545,0.28011778,0.44377124,0.35832796,0.45160034,0.4630141,0.24512921,0.46534544,0.46497282,0.45715123,0.47031316,0.40590718,0.55877256,0.2580941
41,0.48264658,0.48418424,0.4900641,0.4876139,0.38570377,0.48615232,0.48637164,0.484048,0.48885107,0.48532683,0.48506257,0.48744282,0.48849967,0.4820702,0.35381326,0.4757029,0.47943023,0.48955768,0.4878423,0.37142754,0.471322,0.431926,0.48427117,0.48489726,0.35458812,0.48661998,0.4848405,0.4825867,0.4881353,0.45960784,0.5185132,0.37885028
42,0.45634228,0.45854723,0.47652778,0.45950443,0.35392293,0.46988937,0.46386844,0.46658176,0.47206482,0.46864215,0.46666887,0.4726535,0.47398654,0.4577876,0.30951172,0.44480222,0.4507568,0.4725954,0.47443604,0.33663905,0.458451,0.37473246,0.45989117,0.46888396,0.31071842,0.4707496,0.470181,0.46521974,0.47567216,0.4160658,0.55008155,0.31182843
43,0.42272073,0.43172538,0.46167293,0.43201175,0.20632987,0.44883463,0.44008404,0.44312692,0.4534319,0.4467474,0.44382122,0.45525062,0.45538777,0.42963368,0.17288151,0.41702873,0.42062292,0.45554665,0.45524585,0.17281328,0.41101083,0.3230815,0.4313337,0.44853753,0.15950684,0.45181593,0.4516514,0.43827945,0.4576813,0.3659731,0.5756351,0.17770047
44,0.49826434,0.49625468,0.49438676,0.5032465,0.46528703,0.49563116,0.49800327,0.49426138,0.4948421,0.4946259,0.49561998,0.49407238,0.49596974,0.49681035,0.43673944,0.49277735,0.49572864,0.49575013,0.49509263,0.40947068,0.49307987,0.48228806,0.49781647,0.4930925,0.45326883,0.49353236,0.491458,0.49341223,0.49450806,0.506495,0.49896076,0.4370699
45,0.4921747,0.4926361,0.49366456,0.49576035,0.45031998,0.49294636,0.4939303,0.49195847,0.49366334,0.4920519,0.49234387,0.49265662,0.493523,0.4919592,0.41452822,0.48836428,0.49065575,0.49367225,0.49297452,0.4179311,0.4909875,0.46490675,0.4931789,0.49157122,0.43334788,0.49226275,0.4910856,0.49068296,0.49281162,0.49436367,0.5088025,0.4221007
46,0.4346434,0.43966308,0.46746078,0.4380774,0.28497076,0.45683643,0.44720444,0.45220387,0.4606158,0.4554521,0.45202863,0.46193364,0.4625913,0.4385747,0.23971246,0.42227408,0.428885,0.46132708,0.46343708,0.26669353,0.44060385,0.33512405,0.4405888,0.4566178,0.23423313,0.45913753,0.4594421,0.45012814,0.46536288,0.3837949,0.57433724,0.23980233
47,0.43402866,0.44120172,0.46623197,0.44219783,0.24459629,0.45576265,0.44841516,0.45032367,0.4597113,0.4534922,0.4512674,0.4603012,0.46121114,0.43904436,0.18921663,0.42482263,0.43093804,0.46073705,0.46141228,0.21553402,0.43359077,0.3353687,0.4411758,0.454592,0.18904594,0.45714864,0.45663452,0.4467307,0.462648,0.39081687,0.5692557,0.21204801
48,0.44633105,0.45045885,0.47261527,0.45173383,0.27629906,0.4623056,0.45648983,0.45749548,0.46758533,0.46092033,0.45851907,0.46684822,0.4680234,0.44742623,0.2268483,0.43035248,0.43887746,0.46808514,0.46829644,0.2817812,0.43424407,0.33870852,0.4508913,0.46126452,0.2115434,0.46461248,0.4633128,0.45529732,0.4696443,0.38736486,0.56198394,0.24619317
49,0.49164903,0.48948032,0.49110743,0.49563205,0.46161306,0.49136853,0.49190077,0.48973042,0.49067286,0.4902206,0.4908062,0.49020502,0.49240318,0.48999748,0.42604595,0.48300758,0.48745692,0.49145615,0.49193895,0.41512015,0.49132985,0.45869645,0.49157256,0.48880878,0.4413794,0.48948,0.48759887,0.48922592,0.49163795,0.48744857,0.5094495,0.42911574


==> images/rnn_examples/95/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.46664384,0.46887565,0.49607873,0.44997382,0.41863492,0.47235313,0.4723646,0.4636046,0.48574936,0.47986904,0.46838146,0.49212182,0.4822782,0.4678267,0.611437,0.47444773,0.45530882,0.48673782,0.48591465,0.5892323,0.54215443,0.5761119,0.4654141,0.48402688,0.61726916,0.49055144,0.4891296,0.47728345,0.48078787,0.5537367,0.43304357,0.5812626
1,0.47052172,0.47218865,0.498171,0.45550853,0.3942279,0.47268513,0.47345215,0.46498683,0.4880747,0.48006973,0.46929526,0.49261785,0.4829471,0.46914515,0.64071035,0.47876412,0.45920485,0.48939455,0.48602057,0.6156523,0.5527361,0.5700039,0.4664525,0.48538983,0.631561,0.49101532,0.49001834,0.4786581,0.4803267,0.56954527,0.43657768,0.58492327
2,0.47970605,0.48039255,0.5080882,0.45959848,0.3640771,0.47217476,0.47769898,0.46613538,0.5003318,0.48188114,0.4700381,0.49777442,0.48520342,0.47306666,0.6541575,0.48408285,0.46188262,0.4958766,0.4889293,0.638611,0.5520429,0.5729249,0.46859458,0.4894401,0.606002,0.49877533,0.4968869,0.48031405,0.48229071,0.5570639,0.44325405,0.553581
3,0.46290678,0.46462637,0.49502718,0.4465803,0.39530808,0.46689427,0.4675929,0.45836452,0.48325306,0.47649172,0.46288365,0.48943326,0.47846296,0.463347,0.65277326,0.47298643,0.45077994,0.4850456,0.4820551,0.62498826,0.55921465,0.58847404,0.45929137,0.48093694,0.6512422,0.4872021,0.48555368,0.47433925,0.47617406,0.5767009,0.42139986,0.59911543
4,0.4679227,0.46963125,0.50463057,0.44361448,0.35609546,0.46314684,0.468292,0.4552718,0.49419174,0.47544008,0.45988187,0.4932244,0.47868425,0.4634524,0.6749791,0.47487435,0.44757327,0.48928583,0.48382118,0.6596948,0.56094354,0.60078424,0.45783767,0.4830765,0.6338389,0.4941554,0.49164578,0.4727025,0.4758023,0.56975824,0.42062527,0.5770324
5,0.46685243,0.47055766,0.49622932,0.45603675,0.3488087,0.46716708,0.46816528,0.4618004,0.48575866,0.47567248,0.46439642,0.48662934,0.47834173,0.4646242,0.72043455,0.4800749,0.4568053,0.48611587,0.4817499,0.68792224,0.5804698,0.5780155,0.46135986,0.48244444,0.6860516,0.4854375,0.48616862,0.47531414,0.47448725,0.62068236,0.42840436,0.62430596
6,0.49675503,0.49726254,0.5000211,0.4968304,0.4795833,0.49305817,0.49625364,0.49467793,0.50052273,0.4976931,0.49412495,0.49704343,0.49486002,0.4964107,0.54432404,0.4981974,0.49479067,0.49766067,0.4958581,0.53850937,0.5129895,0.51946515,0.49337178,0.4965167,0.5330954,0.497381,0.49719238,0.49645466,0.4961343,0.51160234,0.48553193,0.51349264
7,0.48226488,0.48282665,0.4975604,0.47509372,0.42937014,0.48226544,0.4834051,0.47852355,0.4920158,0.48760352,0.4805339,0.49329612,0.48821968,0.48096132,0.60632855,0.4873958,0.47575343,0.4921533,0.4899161,0.5912576,0.53991395,0.54436356,0.47881296,0.49004284,0.5975517,0.49251038,0.49225175,0.48655492,0.4870466,0.5548436,0.4592457,0.56282145
8,0.4965462,0.49719876,0.5000042,0.4959423,0.47806033,0.49387297,0.4964423,0.4946273,0.500101,0.49743885,0.49441344,0.49742457,0.49569806,0.49605256,0.54231435,0.4978401,0.4944694,0.49774376,0.49642643,0.53456265,0.51144975,0.5169432,0.49411646,0.49715173,0.5317291,0.4980427,0.49823985,0.49652305,0.4964664,0.51104724,0.487834,0.51411176
9,0.4977203,0.4984948,0.50001097,0.49815905,0.4756423,0.4954646,0.49748537,0.49626726,0.5001314,0.4979582,0.4959486,0.4977372,0.49674687,0.4968756,0.5441476,0.4991213,0.49648744,0.49842504,0.4971318,0.5350443,0.51268744,0.51111245,0.49576485,0.49808642,0.5329818,0.49823883,0.49884325,0.49750766,0.4972537,0.5161985,0.49184284,0.51679254
10,0.47207507,0.4736722,0.49681407,0.46006414,0.40239254,0.47467884,0.47535083,0.4679511,0.48813853,0.48172617,0.47132483,0.49140197,0.4835811,0.47132084,0.6439927,0.48018536,0.46245876,0.48839,0.4862163,0.6198341,0.55224955,0.5636019,0.46880656,0.48611993,0.6287562,0.4901608,0.48980558,0.48011687,0.48148695,0.57163495,0.44195917,0.5861234
11,0.47835428,0.4795642,0.4990447,0.46876606,0.4059286,0.47799394,0.4798908,0.4732438,0.49257225,0.4849651,0.47573486,0.49298483,0.4858945,0.476656,0.639294,0.4851876,0.46957436,0.4912777,0.48825058,0.61814404,0.54879034,0.5534571,0.47355872,0.48874706,0.6133423,0.49214992,0.4918852,0.4835666,0.48404968,0.56499535,0.45148435,0.572401
12,0.49539098,0.49511477,0.50049657,0.49376586,0.4693966,0.4927711,0.49504426,0.49248886,0.49957478,0.49671498,0.49269897,0.4979698,0.4952472,0.4942634,0.55331385,0.49714193,0.49247348,0.49814704,0.49576563,0.5427123,0.5164018,0.51693404,0.49185842,0.4968703,0.53864455,0.49785218,0.49762005,0.4958798,0.49543628,0.516252,0.4854887,0.5167208
13,0.47129396,0.47300252,0.500322,0.45314443,0.40197518,0.47105688,0.47381294,0.46423236,0.4916444,0.48062167,0.46782535,0.49301124,0.48241815,0.47004482,0.62988913,0.47769532,0.456958,0.4888945,0.48627728,0.6132384,0.5436824,0.5796862,0.46592402,0.48550197,0.6083752,0.4933586,0.49161324,0.47796017,0.48073497,0.5502771,0.4356997,0.5644252
14,0.4604353,0.462972,0.49606842,0.44263557,0.36367047,0.46299487,0.46429536,0.454276,0.48375285,0.47352996,0.45879874,0.48752892,0.4760067,0.45943838,0.6944887,0.47188824,0.44621623,0.48361826,0.48035416,0.66675794,0.57278043,0.5950218,0.4552808,0.47956964,0.6746421,0.48608354,0.48503104,0.47118244,0.47307995,0.59980476,0.41578695,0.6167801
15,0.43936175,0.44309756,0.4949725,0.40838534,0.33189198,0.4446405,0.44677243,0.43076715,0.4766157,0.46133322,0.43796444,0.4835574,0.4647075,0.4401355,0.73150474,0.45444512,0.41629872,0.47525832,0.4719426,0.6988954,0.5865698,0.6478288,0.43311357,0.46943158,0.7141814,0.48212397,0.47903752,0.45659852,0.46116725,0.6083309,0.3738422,0.6423063
16,0.49392274,0.4934573,0.4990929,0.49221492,0.475432,0.49112278,0.49341527,0.49125358,0.49795893,0.49570632,0.4914209,0.49631706,0.49359062,0.49334085,0.54860896,0.4955921,0.4909227,0.49659818,0.4945887,0.54428023,0.5183089,0.5234491,0.4903819,0.4948006,0.543611,0.4959844,0.49528146,0.49449423,0.49412513,0.5195749,0.47970298,0.52163494
17,0.49981838,0.5013835,0.50001365,0.50144714,0.4801634,0.4963489,0.49887696,0.49876532,0.50091946,0.49882695,0.49780396,0.4975478,0.4972045,0.49902153,0.5358364,0.5009721,0.4993916,0.4991383,0.49764165,0.5258798,0.50874925,0.5102385,0.49800375,0.4985334,0.5307188,0.49857238,0.4994884,0.49864364,0.4981044,0.51166266,0.49408832,0.5120367
18,0.4720773,0.47326836,0.49822155,0.45688856,0.40781882,0.47328243,0.47492844,0.46639353,0.48953328,0.48122442,0.46998894,0.4921162,0.48320678,0.47112465,0.6287823,0.478607,0.4600225,0.48852754,0.48634923,0.61143684,0.54729575,0.5716588,0.4680092,0.48560348,0.6145317,0.49165356,0.49043533,0.47921243,0.48115206,0.559824,0.43921813,0.5741051
19,0.50059295,0.5022523,0.5005909,0.50278354,0.48351476,0.49691924,0.49992633,0.49964407,0.5022328,0.49973676,0.49849215,0.498109,0.4975905,0.5000683,0.5346007,0.5016635,0.50039667,0.4993977,0.49809328,0.5255071,0.5069037,0.5092823,0.49859336,0.49918,0.52232355,0.49916247,0.50007,0.4993295,0.4988594,0.5067385,0.49563017,0.5067143
20,0.49986145,0.50162363,0.50098413,0.50063527,0.4791718,0.49650317,0.49936303,0.49853945,0.5020803,0.49926472,0.49765724,0.49852914,0.49762017,0.4990444,0.5353668,0.5009112,0.4988826,0.4994671,0.49810722,0.52491015,0.5060495,0.5100711,0.49790618,0.49939469,0.52261496,0.4998847,0.5008531,0.49886504,0.49876305,0.5048962,0.49542,0.50539464
21,0.49850133,0.5002521,0.50042325,0.49880078,0.4810681,0.49600053,0.4985659,0.49752018,0.5011117,0.4990137,0.49685007,0.49836847,0.49718413,0.49810272,0.5340903,0.49986437,0.4974961,0.4988871,0.4977072,0.5220655,0.5049222,0.5110456,0.49687916,0.4990214,0.523908,0.4996125,0.5005217,0.4983546,0.49849588,0.5022513,0.49391913,0.5054959
22,0.4986454,0.5004682,0.5002258,0.49932826,0.48192576,0.49631947,0.49884763,0.49787924,0.5009951,0.49936047,0.49724707,0.4983717,0.49724662,0.49835706,0.5334953,0.50010204,0.49800003,0.4989706,0.49774948,0.5197995,0.5041107,0.5093615,0.49715167,0.4991718,0.52500623,0.499583,0.50061345,0.49860924,0.49875322,0.50087094,0.49468762,0.5053835
23,0.49893066,0.49929693,0.49979588,0.5003657,0.47956726,0.49728942,0.49882725,0.49781436,0.4999218,0.49936894,0.49755317,0.49845034,0.4977817,0.49808156,0.5399672,0.50034255,0.4987047,0.49932814,0.49766237,0.5278197,0.5103301,0.5029626,0.49719137,0.49927223,0.53006786,0.49872622,0.49953178,0.498984,0.49837452,0.5114984,0.49648473,0.5124946
24,0.4950223,0.49525744,0.49952677,0.49310723,0.48370948,0.49462533,0.49605772,0.4937102,0.49855888,0.49755263,0.4941542,0.49850488,0.49636582,0.4949588,0.5308955,0.49631003,0.4929343,0.4977097,0.49672475,0.5214488,0.50811946,0.51347595,0.49357563,0.4975707,0.5263636,0.49854606,0.49861786,0.49658808,0.49697548,0.50474656,0.48843282,0.511197
25,0.46386254,0.46486598,0.5157085,0.42439047,0.2790581,0.45204884,0.4610915,0.44002983,0.5016892,0.46868145,0.4471632,0.49777833,0.47539192,0.45235702,0.73734516,0.46989128,0.43030444,0.49280214,0.48214447,0.71584046,0.5791413,0.6256118,0.44541246,0.48283482,0.6578302,0.5009475,0.49733257,0.46516877,0.47033292,0.5820367,0.4056794,0.57612187
26,0.45829988,0.46172038,0.49575356,0.44072807,0.34805554,0.46101603,0.46207666,0.45233497,0.4826127,0.47166887,0.45673355,0.48644084,0.47474375,0.4570816,0.7158466,0.4714817,0.4443305,0.4829598,0.479071,0.684198,0.58213025,0.5974844,0.45290625,0.47861382,0.6943645,0.4844978,0.48398444,0.4698992,0.4709723,0.6155542,0.41140133,0.6310479
27,0.5007399,0.501811,0.5000738,0.50418437,0.48418167,0.49707443,0.49979278,0.4999178,0.5015596,0.5002057,0.49866533,0.49789497,0.49737763,0.500331,0.53936285,0.5023592,0.50143784,0.49969167,0.49758315,0.52791226,0.5097575,0.5053165,0.49818936,0.49897423,0.52960324,0.49811113,0.498829,0.4998271,0.49844718,0.50990903,0.4954714,0.50900245
28,0.4897636,0.49058524,0.49917644,0.48606822,0.4447376,0.48835075,0.4899382,0.4867416,0.49607316,0.49239692,0.48757768,0.49566343,0.4923323,0.48828322,0.5843438,0.493525,0.4856416,0.4956102,0.4932382,0.5693277,0.5285866,0.52697265,0.4865991,0.494236,0.571042,0.49547818,0.49584326,0.49191713,0.49159795,0.5383477,0.4751722,0.5411906
29,0.44379848,0.4472963,0.50211954,0.4062724,0.3191394,0.44422123,0.4491283,0.43003276,0.4849462,0.46213287,0.43754435,0.48804367,0.46669835,0.4416956,0.72445095,0.4554972,0.41503507,0.47884884,0.4746955,0.7016583,0.57806736,0.6523609,0.43404567,0.4724117,0.6850444,0.48896208,0.48510695,0.4568057,0.46304125,0.5871252,0.37750888,0.61468434
30,0.49577639,0.49584502,0.5009852,0.49322233,0.4695977,0.491443,0.49464855,0.4921414,0.5004033,0.49631366,0.4919602,0.49742907,0.49440622,0.49435285,0.5501537,0.49691442,0.49184474,0.49785796,0.49539462,0.5457135,0.5160994,0.5236314,0.49146765,0.49610537,0.5380981,0.49793634,0.4974681,0.49513915,0.49508175,0.515076,0.4824086,0.514343
31,0.45732206,0.4600729,0.49901393,0.43275818,0.3461614,0.45793724,0.46057373,0.4478246,0.4853677,0.47024578,0.4531342,0.48829755,0.47406176,0.45499155,0.7016604,0.4680115,0.43797496,0.48325974,0.47936732,0.67791915,0.5738523,0.6113555,0.45019954,0.47819045,0.6751979,0.48808762,0.48626313,0.4673766,0.4705198,0.5960497,0.40639928,0.612923
32,0.44395164,0.44702128,0.49384835,0.41763788,0.33039346,0.44896522,0.45001736,0.4361397,0.47610995,0.46350962,0.44266865,0.48331475,0.4670518,0.44369352,0.73714423,0.4591668,0.4240378,0.47694728,0.4730029,0.7027231,0.59126174,0.6318169,0.43790728,0.47143808,0.7213347,0.4812817,0.4792097,0.45999345,0.4629911,0.62136805,0.38346827,0.6487611
33,0.5003843,0.4998705,0.4993693,0.5030534,0.4876744,0.49663794,0.49899933,0.49868584,0.5001855,0.49987414,0.497868,0.49758744,0.49693295,0.4995159,0.53457916,0.5011697,0.50034183,0.49934223,0.49695858,0.5274885,0.5115507,0.50621784,0.49724743,0.49811563,0.53072226,0.49746448,0.49756882,0.49923792,0.4979593,0.51148355,0.49351546,0.5103053
34,0.48799565,0.48892987,0.499058,0.48259893,0.44504935,0.48662907,0.48838806,0.48466808,0.49556282,0.4910727,0.4857638,0.49508023,0.49132225,0.48674613,0.5825163,0.49153078,0.4826558,0.49464014,0.4926237,0.5695837,0.5287357,0.53390247,0.48498887,0.49300784,0.57215756,0.49514535,0.49523082,0.49032915,0.49044278,0.5383558,0.47076106,0.5436707
35,0.500097,0.5006769,0.5001515,0.5018295,0.48409268,0.49726075,0.49949577,0.4988448,0.5010764,0.49958888,0.49814615,0.4983307,0.49786782,0.49933165,0.5340569,0.50093776,0.49972585,0.49939296,0.49794248,0.52518034,0.50855744,0.5060974,0.49810144,0.49913633,0.5240353,0.49886498,0.49955052,0.49924952,0.49860516,0.50899696,0.4959414,0.50907815
36,0.4988309,0.49961263,0.49983758,0.49997544,0.48225778,0.49696463,0.49882337,0.49790713,0.5002435,0.4991131,0.49750897,0.49836528,0.49771246,0.49821147,0.5351707,0.4999863,0.49835616,0.4990434,0.4977743,0.52358437,0.50867635,0.50650966,0.4973545,0.49899197,0.52746165,0.4988035,0.49962816,0.49874377,0.49842414,0.5096484,0.49506143,0.5119788
37,0.48725,0.48737234,0.4981671,0.48199177,0.45729548,0.48822263,0.48900735,0.4848959,0.49429435,0.49214074,0.48658547,0.4960935,0.49223801,0.48681217,0.5683011,0.49061123,0.48273447,0.49457678,0.4931214,0.5535309,0.5241888,0.5287737,0.4852789,0.4935725,0.5637011,0.49534908,0.49521247,0.49108902,0.4916535,0.52947617,0.47274736,0.5393092
38,0.49265644,0.4927543,0.49900177,0.4903154,0.47000453,0.49244,0.49356017,0.49080193,0.49709898,0.49543643,0.4917052,0.497336,0.4948904,0.49219733,0.5513547,0.49490675,0.49006194,0.49669346,0.49539274,0.54003,0.5170834,0.5174338,0.49079114,0.4960369,0.5451764,0.49683702,0.49696288,0.49466002,0.4947147,0.51990104,0.48288184,0.52638197
39,0.47280726,0.47416276,0.4969496,0.4599828,0.42478558,0.47616428,0.4768629,0.46934727,0.48871824,0.48334762,0.4728163,0.4927612,0.4846916,0.47339967,0.612586,0.4798382,0.4632907,0.4889471,0.4873281,0.5893205,0.53947693,0.56274927,0.47049955,0.48677278,0.605579,0.4916322,0.49065512,0.48133376,0.48299006,0.548509,0.44456458,0.5676166
40,0.4713182,0.4729187,0.4969359,0.45855802,0.40819412,0.4738809,0.47480726,0.46718004,0.48809376,0.48162493,0.47066602,0.49165305,0.4830982,0.47119656,0.636142,0.47949967,0.46134233,0.48841807,0.48596987,0.61092746,0.5489799,0.5669939,0.46799707,0.48559618,0.6237358,0.4902842,0.48946673,0.4798168,0.48103887,0.5639533,0.4398304,0.5803056
41,0.49326518,0.4927623,0.50294966,0.4871878,0.44175526,0.4886943,0.4918033,0.48707566,0.50046015,0.49361688,0.48824945,0.49856585,0.49359253,0.49002463,0.57633406,0.49500912,0.48657525,0.4985993,0.4946882,0.5658643,0.5254885,0.5274233,0.48736963,0.49573362,0.55276537,0.4986887,0.49805507,0.49285048,0.49285412,0.52686256,0.47738275,0.52393115
42,0.47649246,0.47729605,0.49715996,0.46524647,0.43274492,0.4782489,0.47931108,0.4727618,0.4899834,0.4850934,0.47559214,0.49315953,0.4859185,0.47651336,0.5997818,0.48230198,0.4678149,0.49005336,0.48829556,0.58455837,0.5370136,0.55900663,0.4735159,0.48774108,0.59562606,0.49220854,0.49104735,0.48326162,0.48481005,0.54557526,0.4487349,0.5606617
43,0.45962417,0.46128622,0.49425042,0.4432056,0.35723665,0.4637892,0.4633219,0.45398566,0.4804122,0.4730888,0.45890453,0.487106,0.4763615,0.45822522,0.70472544,0.47236493,0.44690216,0.48391253,0.47967917,0.66797566,0.57746875,0.587157,0.4549554,0.47974312,0.6898999,0.4847257,0.48418573,0.4716575,0.4723967,0.60925764,0.4173271,0.6262574
44,0.49853587,0.49830085,0.49957824,0.49967346,0.4859078,0.49563286,0.49799344,0.49674687,0.5001128,0.49902058,0.49646217,0.4978381,0.4964832,0.4980391,0.534846,0.49944696,0.49768463,0.49864483,0.4968217,0.52827835,0.5106359,0.50971246,0.49573842,0.49773815,0.5282784,0.49775222,0.4978043,0.49812236,0.49742967,0.50871676,0.49077964,0.5117777
45,0.4960657,0.49623415,0.49974424,0.4947157,0.47710916,0.4941866,0.49606153,0.49396202,0.4990476,0.4970207,0.49427542,0.49783698,0.49604633,0.49525598,0.5387981,0.49713144,0.49382058,0.49794143,0.49649766,0.53146327,0.5127198,0.5148707,0.49390203,0.49712232,0.5341388,0.49799523,0.49813622,0.49636218,0.49635136,0.5135764,0.4875311,0.5177486
46,0.46489823,0.4661113,0.49531147,0.4485259,0.4001578,0.46957773,0.46967292,0.46038818,0.48396692,0.47801006,0.46507856,0.49036223,0.4803935,0.4650419,0.6448601,0.47391027,0.45291686,0.48578998,0.4834986,0.6167011,0.5541573,0.57884294,0.46199727,0.48272303,0.6416211,0.48858023,0.48737228,0.47580415,0.4779097,0.5702437,0.4285066,0.59358466
47,0.46527678,0.4669959,0.49561167,0.45071962,0.38126752,0.4684445,0.46896502,0.46012986,0.48464355,0.47704342,0.4644493,0.48903653,0.4793847,0.4645361,0.6745816,0.47555324,0.45376006,0.48563328,0.48267648,0.6468588,0.565436,0.5780057,0.46114132,0.48225823,0.6590775,0.48705757,0.48643,0.47526026,0.4763323,0.5894117,0.42673448,0.6077122
48,0.4737984,0.47434473,0.50137866,0.45717072,0.38991156,0.4715984,0.47485876,0.4649486,0.49297962,0.4813689,0.4686964,0.49362767,0.4828199,0.47102883,0.6474341,0.48024634,0.4596689,0.49072397,0.48622835,0.6275581,0.55081964,0.5728825,0.46631175,0.48628727,0.61832446,0.49329415,0.49163392,0.47905722,0.48060757,0.55852807,0.43776476,0.5684672
49,0.4948152,0.4946842,0.4992715,0.49339274,0.4827449,0.49262252,0.49499133,0.49266258,0.49864945,0.49676833,0.49293917,0.49725688,0.49469602,0.49468634,0.5361164,0.49606818,0.49238142,0.49708638,0.49554747,0.5309771,0.5124117,0.520694,0.49206233,0.49581966,0.53366977,0.49708325,0.49656326,0.4955511,0.49554563,0.509811,0.48292392,0.51534426


==> images/rnn_examples/95/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.51462567,0.0030062182,0.2136963,0.13543749,0.46240452,0.3725472,0.388686,0.39315757,0.39950648,0.40865743,0.380995,0.40856433,0.14543174
1,0.5511237,0.082752995,0.37792507,0.2990573,0.51926845,0.44927183,0.4873065,0.4888547,0.50457203,0.5229621,0.49590334,0.53153914,0.21846814
2,0.6299541,0.33274913,0.27924848,0.28736877,0.6025563,0.5313236,0.5757476,0.60715675,0.6156663,0.62281173,0.61983395,0.62117976,0.5553309
3,0.58978856,0.010658996,0.3837705,0.24119967,0.55581474,0.48990318,0.52133995,0.51755285,0.53649825,0.56675655,0.5269654,0.58063334,0.12803176
4,0.698953,0.23593327,0.2511285,0.26913482,0.687283,0.6059022,0.6628613,0.6918838,0.7001139,0.7097179,0.71058625,0.7109656,0.54239064
5,0.61970985,0.006783119,0.8002509,0.6800374,0.65663874,0.6310343,0.7235171,0.77586496,0.84506255,0.8835965,0.90245944,0.93402475,0.42950827
6,0.17509289,0.0019389961,0.15462461,0.082222015,0.13558936,0.1133545,0.09215428,0.14027761,0.24299447,0.27964842,0.29160535,0.31685013,0.1485329
7,0.39352992,0.0038044348,0.33670202,0.3038379,0.34899205,0.30281007,0.31769454,0.3360082,0.36727154,0.3850371,0.37306902,0.39924607,0.18729968
8,0.16581781,0.0018422417,0.15832664,0.081747085,0.12676483,0.107567206,0.08705969,0.1392968,0.24393745,0.28027132,0.28949907,0.31672588,0.15327018
9,0.15670018,0.0030768323,0.21277319,0.12664302,0.121907115,0.103623316,0.091153756,0.1368723,0.23073727,0.2639696,0.27962846,0.30509758,0.16573681
10,0.50841135,0.0034673295,0.41527772,0.35236582,0.47520074,0.41595563,0.44892278,0.46801624,0.48766592,0.5050175,0.4866345,0.516695,0.25110132
11,0.4700733,0.044220954,0.41990983,0.35327342,0.43514034,0.3964308,0.42829,0.44872984,0.4720985,0.48699987,0.47421727,0.5025777,0.32455876
12,0.18427972,0.039529473,0.16989517,0.10673344,0.14909309,0.12962991,0.12745863,0.15867092,0.21235146,0.2412254,0.23966727,0.27407482,0.10423596
13,0.500536,0.084479325,0.16970906,0.15734279,0.47963184,0.43522233,0.46482313,0.4818656,0.5144815,0.53089654,0.51786876,0.54266196,0.2898544
14,0.6848307,0.016792262,0.5424776,0.44726297,0.66751575,0.6129835,0.6615336,0.6753241,0.6896945,0.709781,0.68879586,0.72082514,0.36442307
15,0.8955155,0.030076237,0.42887893,0.29510552,0.8771228,0.81182367,0.8752442,0.8701767,0.88504654,0.9134319,0.87411803,0.92188483,0.37873858
16,0.19048227,0.0014087622,0.15284503,0.10111112,0.16660035,0.13854538,0.12685597,0.14590545,0.18678689,0.20547259,0.21173519,0.22287516,0.088275425
17,0.13650179,0.0019541911,0.22127955,0.105884194,0.10602752,0.1026098,0.071305595,0.12766181,0.30709934,0.3726667,0.3822621,0.4218205,0.13850158
18,0.48098478,0.034085147,0.28905332,0.21286291,0.47880295,0.43517265,0.43842983,0.43856856,0.4449975,0.44796336,0.46595478,0.44381997,0.27984715
19,0.124905854,0.0014903119,0.1948444,0.08935263,0.09420135,0.09234031,0.05620037,0.11155508,0.29948434,0.36239567,0.36787036,0.3983177,0.17248711
20,0.12719178,0.016052056,0.17694376,0.08349629,0.10299871,0.10211498,0.06803654,0.11809224,0.3191063,0.39755067,0.3998427,0.43346855,0.16219486
21,0.12384292,0.004380312,0.15532672,0.06935382,0.09856672,0.09565214,0.060852192,0.1111258,0.3208495,0.40638387,0.3964122,0.4450953,0.11559301
22,0.126779,0.0010500682,0.1724809,0.071878985,0.09640149,0.09489277,0.05411964,0.10551053,0.3329936,0.42864722,0.42285648,0.4707382,0.10758227
23,0.12180281,0.005550731,0.23479643,0.11815695,0.09577226,0.08695999,0.06976913,0.10849657,0.20598635,0.24986975,0.25811931,0.29813206,0.10316703
24,0.1336471,0.0016721345,0.0969379,0.041035157,0.110618606,0.08950693,0.059326462,0.07638104,0.1687174,0.2113174,0.21261135,0.22642037,0.046107173
25,1.0010806,0.5875341,0.30796617,0.36181486,0.98668015,0.9365749,0.97659075,1.001512,1.0000365,1.0050197,1.0030074,0.99238425,0.960312
26,0.7278746,0.01834552,0.68171364,0.5597386,0.7343928,0.6978693,0.73349786,0.74477863,0.7800341,0.8061421,0.7973532,0.8191797,0.4079841
27,0.11827233,0.002700089,0.23604764,0.11491743,0.09108189,0.090016976,0.06252601,0.11197313,0.2673256,0.32171544,0.3248066,0.37111846,0.1073323
28,0.2704353,0.02035998,0.31148443,0.24951671,0.26499104,0.24400726,0.23460369,0.25603634,0.3431481,0.38724282,0.3873946,0.41277853,0.17127965
29,0.91972834,0.1889397,0.18952455,0.21474276,0.89919364,0.848436,0.89364797,0.8989526,0.9068555,0.9268804,0.8994413,0.923763,0.60276794
30,0.19832398,0.042479683,0.14193054,0.0923509,0.16903616,0.15445006,0.14096196,0.16439463,0.25413576,0.29499257,0.30105284,0.32329282,0.14541419
31,0.75247884,0.09939449,0.42465693,0.39043736,0.73852134,0.69824964,0.7425551,0.7479207,0.7658515,0.78631747,0.76341176,0.7969069,0.46271953
32,0.8631588,0.010982164,0.59726685,0.45575237,0.85553247,0.81095874,0.8650165,0.8563984,0.8755102,0.90882206,0.8575186,0.9223219,0.33724737
33,0.122716285,0.0010307408,0.20957695,0.10214776,0.09380238,0.07933635,0.060409054,0.08537255,0.18548432,0.22802667,0.22320893,0.26600105,0.047335196
34,0.2885057,0.016014582,0.28497747,0.20199426,0.27945128,0.2523044,0.24600379,0.26764458,0.34146872,0.3711299,0.37699994,0.39463583,0.19969706
35,0.11761466,0.0035869104,0.19075373,0.095588304,0.08986292,0.07930491,0.05651696,0.09397853,0.22229353,0.26607725,0.27128014,0.30338183,0.12124109
36,0.13199091,0.0011257699,0.20162608,0.09825975,0.09742195,0.0839158,0.057942867,0.09437447,0.23132755,0.28311583,0.2869121,0.32115036,0.10813572
37,0.26622954,0.0013651365,0.2159398,0.15332013,0.23343895,0.1966595,0.18311347,0.19427982,0.23870812,0.26039353,0.2552543,0.27558336,0.089843236
38,0.20061927,0.0030560526,0.1848935,0.13519174,0.16469483,0.13838679,0.12191455,0.13801654,0.19653212,0.22105893,0.22069511,0.24176896,0.09722693
39,0.41148454,0.0018807505,0.25914192,0.14097059,0.39636374,0.3571801,0.36784154,0.3691811,0.39752883,0.41778824,0.40377563,0.42930713,0.1428748
40,0.47597405,0.0140252635,0.37264216,0.24748951,0.46304035,0.42375967,0.44246295,0.44835368,0.47611895,0.49645972,0.48636255,0.5130408,0.2069898
41,0.29509786,0.13437818,0.2050526,0.17151505,0.26688623,0.23709191,0.23410779,0.25442913,0.2957548,0.31245035,0.30920583,0.32375836,0.22037658
42,0.39029714,0.0021094445,0.1972714,0.16258156,0.3580909,0.31614596,0.32721794,0.32699925,0.35355487,0.37648085,0.3459253,0.390975,0.10749504
43,0.6665632,0.013630487,0.65649074,0.5235799,0.6657003,0.6257087,0.6876596,0.688207,0.71646667,0.7583138,0.71599543,0.786203,0.194342
44,0.14527032,0.0013885673,0.16470748,0.08677607,0.10804662,0.08156659,0.059670106,0.08847112,0.18252319,0.21828926,0.22218269,0.250072,0.0878295
45,0.1770753,0.013354902,0.16238141,0.09313061,0.14029962,0.10763097,0.08836167,0.11617863,0.1950282,0.22388706,0.23053916,0.25222254,0.11914957
46,0.5499907,0.0025098636,0.36034974,0.24381891,0.51854235,0.45625344,0.4851162,0.47639623,0.4926483,0.51792926,0.479878,0.52947044,0.13173147
47,0.61120206,0.0035856627,0.5148059,0.43651557,0.59460473,0.5174836,0.56239307,0.57925683,0.58800316,0.59875995,0.6075657,0.6032529,0.27671975
48,0.5564043,0.13949259,0.2898685,0.25931948,0.5226714,0.4660347,0.5080144,0.52031463,0.53788877,0.55481994,0.5301981,0.56592035,0.3277829
49,0.18001586,0.0015219785,0.10530105,0.053068,0.13760658,0.10183694,0.07987993,0.10624807,0.1780849,0.20432109,0.20503844,0.23098937,0.07879542


==> images/rnn_examples/c.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.011942636,0.018474715,0.011149021,0.019990005,0.05010588,0.00573655,0.013649907,0.0072209304,0.0137090655,0.004147114,0.0005172221,0.008538134,0.0019704197,-0.002332203,0.022948977,0.014683612,0.014207938,0.0024606213,-0.00080877217,-0.10131526,0.041312236,-0.087300934,0.00035658546,0.0115441065,-0.00018323456,0.015545908,0.022867383,-0.00044826983,0.010605743,-0.03735087,0.104215354,0.0049303966
1,-0.013847037,0.019358022,0.009843098,0.023913898,0.055275436,0.0057682865,0.016003625,0.005885642,0.012396044,0.0052680187,-0.0014585822,0.010603743,-0.0016047428,-0.007283628,0.019569274,0.013874507,0.014702113,0.0046605584,-0.0055806492,-0.12697409,0.042395998,-0.097892836,-0.00333753,0.011663394,0.00015736482,0.018989477,0.026848992,-0.002139989,0.011345578,-0.04106905,0.13666569,0.04510611
2,-0.020235095,0.025385568,0.013799299,0.03126786,0.056211982,0.0075852703,0.021240113,0.006200098,0.017224358,0.0076369434,-0.0033202858,0.013357077,-0.001901659,-0.010466653,0.044819918,0.016807998,0.019635154,0.0069293845,-0.008191166,-0.17828335,0.060881488,-0.1450899,-0.004769367,0.015888738,0.0010979071,0.025426172,0.036052033,-0.00322061,0.014280157,-0.05756388,0.17234603,0.05116207
3,-0.02574606,0.030533984,0.016749617,0.037554074,0.051762342,0.009702827,0.02539085,0.0067267525,0.020715293,0.009146818,-0.0044312063,0.015503914,-0.0010021472,-0.012879397,0.062338535,0.019040657,0.023565305,0.008250659,-0.009388129,-0.21538053,0.06888534,-0.17254612,-0.0053945314,0.019822996,-0.003382648,0.030628106,0.043418027,-0.004004757,0.016195133,-0.08234456,0.19684123,0.05546164
4,-0.025928987,0.029550485,0.015044131,0.03862209,0.04637988,0.009647631,0.025405755,0.005644429,0.018315595,0.00846905,-0.005086329,0.016297389,-0.0023128022,-0.015302491,0.05996728,0.017509842,0.022726126,0.008813543,-0.011322019,-0.22492191,0.06480172,-0.16466787,-0.0074772793,0.019278029,-0.0143439155,0.03126837,0.044110708,-0.004761945,0.015746469,-0.08716825,0.20435403,0.06158372
5,-0.02885002,0.032564487,0.017523507,0.04175279,0.04322999,0.01060537,0.027224034,0.006095082,0.021093596,0.008454534,-0.005465158,0.017609224,-0.0011347776,-0.016078522,0.071442746,0.019494927,0.024951722,0.009193789,-0.011076926,-0.25603274,0.075195305,-0.17879707,-0.007814782,0.021749921,-0.02114565,0.03416882,0.048732348,-0.0046849176,0.017011998,-0.10582774,0.21241514,0.055472203
6,-0.021252522,0.019429328,0.0061281384,0.031388868,0.016969014,0.0072795553,0.017182162,0.00050916476,0.0058396948,0.0023750379,-0.005634662,0.009193093,-0.00015315578,-0.015573216,0.04357308,0.006739968,0.014862884,0.0061351173,-0.009939828,-0.17854658,0.00059626054,-0.06500152,-0.008594066,0.013055694,-0.022021262,0.020789817,0.029417358,-0.0053529157,0.0066125565,-0.05019063,0.162157,0.07065719
7,-0.013258829,0.012004629,0.0024932802,0.01994378,0.008247367,0.0045871986,0.011354138,-0.00122665,0.0014103445,0.0016595208,-0.0048715244,0.003923537,-0.00019461564,-0.0114627145,0.04980048,0.00039483132,0.008845736,0.005092386,-0.008120213,-0.13076699,-0.023589775,-0.04254333,-0.005803093,0.008014274,0.010013933,0.012676085,0.017076772,-0.004842064,0.001970133,-0.021632629,0.10089707,0.08147352
8,-0.021196153,0.025061445,0.012445916,0.02627216,0.048309192,0.009569339,0.020435099,0.004549932,0.017736923,0.011684104,-0.0037476192,0.005871056,0.0038902503,-0.0069837896,0.12201306,0.008808707,0.020462742,0.006648055,-0.0036153295,-0.16684061,0.011637969,-0.14328936,0.0027596112,0.016407587,0.03783229,0.018803075,0.024704868,-0.00376167,0.007249525,-0.041228674,0.11257435,0.09828151
9,-0.02901615,0.034115642,0.018935302,0.036337983,0.049164332,0.013657498,0.0276708,0.0079399645,0.02523872,0.01457518,-0.0038557465,0.011211495,0.0058254837,-0.0090068,0.13092297,0.016491607,0.02704707,0.008018097,-0.0037930883,-0.20731896,0.036476307,-0.18287146,0.002706243,0.023680748,0.027552934,0.02807533,0.038344014,-0.0049797664,0.013329659,-0.080607556,0.16316628,0.09789733
10,-0.031943403,0.037904743,0.020722425,0.04361216,0.047018137,0.015696699,0.030805338,0.009426854,0.024628991,0.011718079,-0.0035995655,0.014468842,0.006747251,-0.011311056,0.11117551,0.02009704,0.028994521,0.00853244,-0.005083672,-0.24494594,0.047368888,-0.18733601,0.00041864158,0.026536299,0.007196422,0.033380102,0.04721836,-0.0060784095,0.01616297,-0.1113021,0.19993755,0.08313116
11,-0.032454647,0.037887044,0.021186713,0.045075748,0.04103395,0.015217052,0.031856276,0.0083114505,0.025611578,0.012572359,-0.00484754,0.017190948,0.003661855,-0.01463277,0.11255968,0.020345815,0.029047016,0.009611328,-0.008064458,-0.25698304,0.062151857,-0.19956556,-0.0026505808,0.026667403,0.0010690956,0.036076218,0.050928738,-0.0065139,0.01735277,-0.1304346,0.2097882,0.08703568
12,-0.023970796,0.021914298,0.007735323,0.031663842,0.008925078,0.010949105,0.019803248,0.0010810941,0.008968395,0.006906014,-0.0056068003,0.0074585723,0.0038017582,-0.014395753,0.088063315,0.0042032804,0.017288806,0.0065922784,-0.006874531,-0.16396396,-0.00806063,-0.07248786,-0.003749774,0.015983213,0.0014466129,0.020099394,0.027773812,-0.006788742,0.0052417917,-0.06124088,0.14571987,0.09400079
13,-0.016434548,0.0142114675,0.0046541067,0.019899312,0.002952495,0.007762443,0.013267197,-0.0007760579,0.0053334376,0.0055908523,-0.004907745,0.0028289394,0.0038287004,-0.010451047,0.09472575,-0.0012373532,0.01124584,0.0053760274,-0.004515569,-0.12563355,-0.02312502,-0.05953871,-0.001923304,0.011192155,0.023740651,0.012282278,0.01640478,-0.005809,0.0011814667,-0.04078349,0.083527036,0.08995879
14,-0.015535079,0.014301479,0.0065425495,0.018496457,0.021429067,0.0076144077,0.012700133,0.0016370052,0.008070962,0.0055855876,-0.0033592284,0.004055685,0.0054704165,-0.008085559,0.086132236,0.0023002673,0.011195618,0.0050527663,-0.0017475341,-0.11748149,-0.016758325,-0.066931844,-0.0018832008,0.012973462,0.021412969,0.012847772,0.017763335,-0.004559399,0.0033421277,-0.050202668,0.07713943,0.094516486
15,-0.014002383,0.010635155,0.005755412,0.014331193,0.025561256,0.0065095313,0.009882203,0.0012130637,0.007795371,0.005031049,-0.003198993,0.0030603549,0.00650078,-0.0067350226,0.085496426,0.0012326004,0.008598533,0.00481732,0.00018487587,-0.092400074,-0.013901651,-0.05860988,-0.002864317,0.012322938,0.0167964,0.010432203,0.014787826,-0.0034134386,0.0025626556,-0.05213603,0.057231367,0.10207435
16,-0.013190455,0.008646361,0.0056451545,0.011912309,0.032738995,0.0060582166,0.008397493,0.0013623852,0.007938248,0.004656863,-0.0027972138,0.0025465745,0.00758074,-0.005343812,0.084372975,0.0010767804,0.007212756,0.0044363416,0.001778206,-0.07700869,-0.0125862835,-0.05637304,-0.0031498398,0.012205269,0.019199478,0.009082757,0.013209681,-0.0026173799,0.0023998835,-0.053146783,0.045678742,0.10371642
17,-0.016439997,0.014132037,0.009385759,0.016356556,0.047588285,0.0077527184,0.012862313,0.003373457,0.014014501,0.008417854,-0.0026476947,0.004836582,0.0070102694,-0.004910221,0.11772153,0.005375264,0.012343641,0.0055077053,0.0016215146,-0.105151385,0.018330235,-0.10241372,-0.0011692427,0.014625021,0.023056606,0.01265459,0.018041447,-0.0023158153,0.0057668486,-0.061630372,0.06693715,0.099656194
18,-0.022060918,0.023921946,0.01455271,0.028438084,0.049803186,0.010894889,0.020508386,0.006931256,0.018641757,0.009040894,-0.00226755,0.010870874,0.00623627,-0.0073421253,0.103129886,0.013911605,0.019225594,0.006703237,-0.0010604886,-0.17385961,0.048006985,-0.14404961,-0.0017631501,0.019590829,0.007055549,0.022272663,0.0322108,-0.0033287755,0.012478618,-0.096979536,0.13584374,0.08806993
19,-0.018183392,0.013986518,0.00683252,0.020655049,0.03542337,0.008423267,0.012779757,0.0021892425,0.008481101,0.0044200094,-0.0031769718,0.0052108946,0.007490336,-0.008151494,0.08084503,0.00423925,0.011328636,0.0047503095,-0.00017778858,-0.1210681,-0.004212973,-0.06399642,-0.003992776,0.014440449,0.0034790586,0.013733395,0.020142984,-0.0037631826,0.004714334,-0.060044695,0.09065914,0.101201326
20,-0.024186276,0.029121764,0.01971861,0.03400352,0.030188238,0.010974003,0.025252705,0.007908206,0.023854302,0.01005919,-0.0034164253,0.017905602,0.001431997,-0.011529328,0.095061,0.0188794,0.02188484,0.009119282,-0.00649199,-0.20671465,0.087810084,-0.14086501,-0.005587183,0.022545123,-0.0056148665,0.031937353,0.045937587,-0.003739509,0.019217605,-0.112904996,0.18028195,0.10847886
21,-0.01980101,0.017136432,0.009020396,0.025907429,0.027318865,0.008127476,0.015849378,0.0023986262,0.011088477,0.004952364,-0.0043609953,0.0089639,0.004190474,-0.011937918,0.07452997,0.0063366494,0.013338235,0.0066699344,-0.0039116265,-0.1253214,0.012778009,-0.058261294,-0.008012038,0.015944926,-0.002219346,0.019228086,0.027667334,-0.00372885,0.00848118,-0.06664984,0.13911721,0.11647973
22,-0.017814131,0.019176498,0.010487061,0.024647309,0.040061917,0.0081392815,0.01828913,0.0034582634,0.014263043,0.009194568,-0.004092565,0.009237353,0.001343811,-0.010274729,0.09636976,0.007554506,0.01531311,0.008232494,-0.0053342152,-0.14718802,0.03783505,-0.12325141,-0.0050813733,0.015171672,0.017797612,0.019927619,0.027248675,-0.0034180346,0.0098934015,-0.08891704,0.13014713,0.13380472
23,-0.01635729,0.012183806,0.006289831,0.018006817,0.037981495,0.0072440994,0.012630685,0.0012542026,0.008688102,0.0064797685,-0.003931754,0.004880063,0.0051195947,-0.008805463,0.09129272,0.001658035,0.009915927,0.0064433655,-0.0019928175,-0.10736624,0.0019012494,-0.07846642,-0.0054646293,0.013306595,0.018719783,0.0136163505,0.018716346,-0.0032036477,0.004913257,-0.062125057,0.086521015,0.12361332
24,-0.015329121,0.011063195,0.0062271697,0.015690481,0.039748445,0.007039019,0.011543154,0.0017932458,0.0087542925,0.006448325,-0.0032963448,0.0040938556,0.006073075,-0.0069142077,0.0923006,0.0018149142,0.009159802,0.005991653,-0.0005545403,-0.10051981,0.0014773123,-0.078529045,-0.0042593996,0.013066697,0.023115244,0.012180719,0.01681687,-0.002789335,0.004594816,-0.061914824,0.0722878,0.12078981
25,-0.024964457,0.029318878,0.01981363,0.03197402,0.033844844,0.011885489,0.026005253,0.008308232,0.027171645,0.015234855,-0.003361461,0.015549767,0.0026774663,-0.009354182,0.12504974,0.017327761,0.02315056,0.01005223,-0.0041942066,-0.17022575,0.09264221,-0.16659527,-0.0025931704,0.023030387,0.014272757,0.029705416,0.041239124,-0.0024949845,0.018124226,-0.12671886,0.1658375,0.13529937
26,-0.029687252,0.035072315,0.02278386,0.04058611,0.034579523,0.014059174,0.031487737,0.009080731,0.029711321,0.016072135,-0.0042463206,0.020430418,0.00070025283,-0.013607639,0.11390067,0.02077768,0.027234301,0.011279255,-0.0079817735,-0.2013658,0.109276205,-0.19922079,-0.0047587003,0.0261824,0.0032880062,0.037085485,0.051804453,-0.003964812,0.021648895,-0.15808845,0.2070033,0.12082266
27,-0.031482596,0.035782874,0.021928767,0.043739907,0.03617765,0.014297923,0.032396514,0.0080677,0.02860932,0.015414615,-0.005101374,0.02137388,-0.0004900428,-0.016375786,0.11095002,0.020254876,0.028010635,0.011333453,-0.009882,-0.21749608,0.10782121,-0.20724809,-0.006663716,0.026146086,-0.0060346373,0.038344607,0.05386984,-0.0046776463,0.020963928,-0.16478293,0.21984616,0.10879893
28,-0.031037519,0.03382576,0.01801059,0.043780614,0.04303063,0.014263587,0.030601347,0.006663431,0.023234414,0.012968798,-0.005045644,0.01822793,0.0010169069,-0.016545003,0.10476242,0.016891336,0.026726505,0.009906095,-0.009250086,-0.22152254,0.074992694,-0.19459815,-0.006427033,0.024170948,-0.0074472786,0.034570392,0.048611477,-0.0050511584,0.01699036,-0.15850697,0.2145352,0.10322518
29,-0.031555306,0.035074767,0.020125654,0.04467598,0.036058653,0.014041966,0.03114839,0.007150689,0.024394268,0.011322217,-0.0051322025,0.020597577,0.0006499556,-0.01719339,0.09806842,0.0196403,0.026833981,0.010112921,-0.010221978,-0.2571481,0.09031721,-0.2108817,-0.007885507,0.025562014,-0.017946642,0.037929475,0.05417827,-0.0049603293,0.019257067,-0.18065464,0.21899979,0.09355139
30,-0.02919893,0.030449862,0.013939042,0.042219874,0.039938405,0.013406807,0.027647952,0.0050248713,0.01718408,0.009429478,-0.004857082,0.01568836,0.0019373641,-0.016585013,0.09435564,0.013655331,0.024064893,0.008341855,-0.00900899,-0.22718345,0.045151744,-0.16817532,-0.006826528,0.021609686,-0.013774946,0.030632712,0.043345813,-0.005134932,0.013362978,-0.141044,0.20186566,0.09694001
31,-0.030557776,0.034574803,0.017763386,0.04372849,0.039956883,0.014215354,0.030138694,0.00673023,0.021987084,0.010932795,-0.0045857583,0.016803758,0.0024155038,-0.015336685,0.11220865,0.017169762,0.026987946,0.008852612,-0.008677793,-0.25443497,0.061929345,-0.1940557,-0.004655883,0.023887532,-0.010220529,0.033387423,0.047461405,-0.005324142,0.0153883565,-0.14222604,0.20229824,0.09287156
32,-0.022614121,0.020778712,0.006499588,0.03092965,0.0065470403,0.010715659,0.019497246,0.0010806556,0.007963104,0.0064802533,-0.0048860856,0.007860725,0.003243262,-0.013984644,0.08530415,0.0034794207,0.016556062,0.0061924,-0.0068188813,-0.16829668,-0.0010869005,-0.07826917,-0.0043560006,0.014895532,-0.0076858816,0.019264575,0.026588226,-0.0055201827,0.0050299484,-0.07392882,0.13748764,0.099282086
33,-0.015838703,0.014827974,0.004531398,0.020266104,-0.0011494795,0.007980744,0.014470219,3.7825932e-05,0.0065050605,0.007079669,-0.004258269,0.004308879,0.0024515775,-0.010280482,0.09371517,-0.00048689547,0.01188929,0.005769244,-0.0049222596,-0.13213338,-0.00521865,-0.07134289,-0.0020985312,0.01091641,0.012120934,0.013107404,0.016940655,-0.0045031817,0.0024703743,-0.052788794,0.08398392,0.1008183
34,-0.0143145425,0.013955522,0.0051977974,0.016075302,0.0016914126,0.007807829,0.013449967,0.00097213156,0.008604741,0.0092124855,-0.0033420192,0.0034102148,0.0031251612,-0.007321748,0.10601053,-0.00037436045,0.011583608,0.005508549,-0.0026777585,-0.11255649,0.0011384638,-0.0810643,0.0006730057,0.010629472,0.022233818,0.01117413,0.01362623,-0.0036111108,0.0026480982,-0.050695334,0.060848773,0.09594694
35,-0.01444966,0.014100009,0.0058408277,0.015564813,0.0070099463,0.008275539,0.013158232,0.0020773762,0.009141276,0.009081622,-0.0024187341,0.003658804,0.004497363,-0.0059365225,0.096196026,0.0010861887,0.0116867665,0.004729156,-0.0010441827,-0.10510464,-0.0023385219,-0.077604994,0.0017174968,0.01137854,0.024110923,0.01097178,0.013620279,-0.003582799,0.0032963809,-0.049305473,0.05704726,0.0833468
36,-0.022601847,0.028975485,0.016388306,0.03165052,0.035632905,0.012477991,0.024184115,0.0084594805,0.02073018,0.011226543,-0.0015567428,0.012562806,0.004666945,-0.00758635,0.10210891,0.015596497,0.022415102,0.0067304987,-0.002768336,-0.18659158,0.04973585,-0.14659299,0.0012128281,0.0204815,0.012177113,0.025299864,0.035336997,-0.0039005852,0.014099919,-0.09240372,0.14899169,0.07567065
37,-0.027061757,0.031784054,0.018216264,0.03782448,0.041403778,0.012524879,0.026560238,0.007597855,0.022590457,0.010692122,-0.0035513376,0.015844693,0.0028029082,-0.012313948,0.097041704,0.018240543,0.024770783,0.007766926,-0.0059310743,-0.21990922,0.06288913,-0.16008617,-0.0030644054,0.022598108,-0.002142815,0.030360017,0.043292806,-0.0049114735,0.016164977,-0.10240318,0.18405648,0.06436009
38,-0.020174993,0.01921601,0.007204127,0.02654851,0.014838888,0.009129864,0.017108046,0.0013254193,0.009178647,0.0067792307,-0.004588214,0.0070534213,0.0025892113,-0.011981565,0.085912004,0.0044689765,0.015388115,0.0056679584,-0.005577992,-0.14841895,0.0034224812,-0.0693848,-0.002946941,0.01360764,0.0061313426,0.017305234,0.023803094,-0.0054129297,0.0054678586,-0.053044394,0.12424528,0.085931756
39,-0.018618196,0.02091004,0.009371899,0.026017968,0.029740315,0.008797939,0.018826192,0.0030984676,0.012364808,0.009050788,-0.003978178,0.008863542,0.0007486431,-0.010954654,0.087124236,0.0074714287,0.016468352,0.006797149,-0.006384685,-0.16150628,0.017284999,-0.10894319,-0.0024797413,0.014337162,0.019616049,0.019526443,0.026190972,-0.0050124195,0.008329327,-0.06695165,0.12791678,0.10013218
40,-0.020714836,0.02540722,0.011743018,0.03072976,0.041861843,0.010818716,0.022338124,0.005999938,0.0146841025,0.009543425,-0.0028737092,0.010345332,0.0021469584,-0.009662793,0.0881397,0.0114201605,0.019705832,0.007546993,-0.0059997556,-0.18771061,0.033239987,-0.13671522,-0.0010612328,0.017029094,0.0114348605,0.022908572,0.031252034,-0.0046569365,0.011087842,-0.08205792,0.15002318,0.0966763
41,-0.018134497,0.02030118,0.0071317363,0.026674662,0.038902935,0.010023146,0.018365238,0.0041413996,0.007782857,0.0062358533,-0.0027134696,0.0061547123,0.0038647668,-0.008548987,0.081203975,0.005970118,0.015572814,0.006040419,-0.0051419307,-0.1632205,-0.000805176,-0.08944854,-0.00041992986,0.013935257,0.016101422,0.01733762,0.023632087,-0.005165595,0.00630516,-0.050254084,0.12408451,0.09522599
42,-0.012849094,0.0126736965,0.003218102,0.019176997,0.014002257,0.006811284,0.013059846,0.0012067861,0.002249541,0.004140182,-0.003419649,0.004317738,0.0014415665,-0.009035829,0.04240936,0.0014954704,0.0094109615,0.005719508,-0.006521225,-0.121766426,-0.017569756,-0.052296516,-0.0028989743,0.009468023,0.022162499,0.012801573,0.016987326,-0.005482473,0.0037878805,-0.03288675,0.09623213,0.095238544
43,-0.013257948,0.0150757115,0.005878368,0.020105807,0.029867278,0.006653295,0.015235345,0.0026538994,0.0068753297,0.0073054265,-0.003331344,0.0065362453,-0.00054882246,-0.0087178005,0.048038345,0.004795805,0.011699086,0.006973597,-0.007342883,-0.12763502,0.006890477,-0.091274984,-0.0029260654,0.010652927,0.02880322,0.015492034,0.020271603,-0.004412011,0.007106995,-0.04564457,0.108823344,0.10008121
44,-0.015269711,0.016958555,0.007093313,0.020003945,0.043440893,0.007872832,0.01700778,0.0033109027,0.010535771,0.011287284,-0.003383805,0.005982129,0.00020811424,-0.007459862,0.08577389,0.0046792263,0.013831998,0.0077011976,-0.0061517456,-0.12538902,0.018544972,-0.12644123,-0.00049499725,0.011898078,0.039854515,0.015714243,0.01966127,-0.003480853,0.007354552,-0.05794924,0.10344476,0.11828241
45,-0.014065638,0.011506229,0.003667875,0.016101336,0.027487233,0.006917155,0.013084859,0.0010893347,0.005235325,0.008554846,-0.0036769519,0.0040398156,0.0012530173,-0.007942055,0.06628643,0.00047595814,0.009520869,0.0065316646,-0.0055608302,-0.09784797,-0.0031889344,-0.082452424,-0.0021342945,0.009782965,0.034966715,0.012019495,0.015028067,-0.0041821967,0.004416343,-0.040993117,0.08359852,0.103587806
46,-0.0120277805,0.008255187,0.0023558296,0.013314668,0.018746885,0.005649111,0.010155121,0.00020072363,0.002516703,0.005979809,-0.0034539644,0.0030112807,0.0016561411,-0.007390662,0.04732922,-0.00071928796,0.00688388,0.0055236057,-0.004877644,-0.08117805,-0.01166001,-0.059717603,-0.0030819257,0.008232137,0.030698787,0.009660563,0.012468715,-0.004136359,0.0031906993,-0.0338658,0.07031551,0.080956094
47,-0.016084338,0.017110132,0.008194209,0.019876517,0.04650233,0.008289699,0.016515907,0.004084168,0.011496741,0.0106155975,-0.0026129351,0.006201463,0.0021324137,-0.006207039,0.080284804,0.006184548,0.014092449,0.0066023683,-0.0040469705,-0.11634874,0.017505137,-0.12606794,3.789521e-05,0.0129425675,0.039987233,0.015507704,0.02029813,-0.003256991,0.007855278,-0.062508374,0.10130755,0.09709112
48,-0.023200424,0.027533378,0.014368283,0.032659777,0.05321535,0.012085313,0.023728194,0.00823623,0.016853599,0.009480466,-0.0019083235,0.0111458665,0.004672424,-0.007495937,0.08039288,0.015134171,0.02137706,0.007264124,-0.004317581,-0.18987918,0.04396606,-0.1614766,-0.00017786292,0.019619059,0.01687992,0.024857089,0.03525827,-0.00395729,0.013679797,-0.08967395,0.16258697,0.0777396
49,-0.023750044,0.02634112,0.012367428,0.03381652,0.052140854,0.011379089,0.023352573,0.0061744,0.014651746,0.008969881,-0.0033588046,0.011479147,0.0026207047,-0.010903226,0.07968684,0.013179424,0.020636683,0.007530599,-0.006797283,-0.19557957,0.03357986,-0.14957708,-0.0027268932,0.018493243,0.010199263,0.024946006,0.03507237,-0.0049892617,0.012239537,-0.08302153,0.16901751,0.0857174


==> images/rnn_examples/f.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.47640496,0.46422675,0.49001202,0.46728778,0.3633118,0.48958763,0.4772376,0.4844137,0.48507658,0.48378178,0.4815469,0.48769405,0.48970136,0.4720635,0.5755098,0.468451,0.46303937,0.48605222,0.48927042,0.5856377,0.45517725,0.5593533,0.47121686,0.4882772,0.48923197,0.48846474,0.48831847,0.48644102,0.4633099,0.6708292,0.5104256,0.6562024
1,0.47673917,0.46631247,0.4884215,0.47122845,0.39315343,0.4889168,0.47758904,0.48447862,0.4833791,0.48498008,0.4820834,0.48725843,0.4890824,0.47246784,0.6201912,0.4710418,0.465369,0.48632166,0.48915687,0.58577824,0.4608717,0.5564145,0.47168285,0.48747057,0.5116836,0.4870259,0.48667598,0.4869067,0.46584004,0.64649457,0.48907748,0.6738802
2,0.46625158,0.45174098,0.483585,0.45793593,0.34088692,0.4841866,0.4678459,0.4776821,0.47661105,0.47798586,0.4742395,0.4815055,0.48417237,0.4612777,0.6522502,0.4584174,0.45068225,0.48032746,0.48414657,0.6340055,0.44244236,0.5878682,0.45933503,0.48196486,0.5054925,0.48191348,0.4812525,0.48080677,0.4492369,0.7172962,0.47964722,0.7559167
3,0.46233195,0.44563872,0.48145333,0.4532601,0.31956467,0.4820726,0.46370324,0.47466132,0.47374547,0.4751005,0.47084877,0.4789303,0.48181885,0.45651335,0.665175,0.45390028,0.4445755,0.4777131,0.48204383,0.65272963,0.43518263,0.58285457,0.45376518,0.4795504,0.51436746,0.4795767,0.47868204,0.4782809,0.44250613,0.746021,0.47546908,0.7877755
4,0.46446374,0.44768688,0.4817006,0.45536497,0.33958042,0.48268467,0.4650813,0.4757102,0.4741816,0.47673547,0.47196975,0.47964016,0.48251703,0.4579641,0.6619304,0.45558426,0.44629484,0.47877696,0.48310733,0.6382029,0.43971232,0.57508475,0.455533,0.480321,0.54069054,0.47989875,0.4792282,0.47967756,0.44783774,0.7195836,0.47677302,0.77022994
5,0.45984557,0.44072732,0.4798993,0.4487867,0.31086987,0.48070854,0.46054646,0.4726876,0.47154754,0.47351104,0.46833706,0.47711623,0.48021755,0.45311844,0.6612251,0.45018855,0.43936306,0.47606587,0.4808612,0.66029185,0.43015194,0.5796007,0.44981655,0.478041,0.5427212,0.47803932,0.4772349,0.47691947,0.44022802,0.75211924,0.4765374,0.79948986
6,0.4921676,0.48746628,0.49383587,0.49339017,0.46298048,0.49469835,0.49099302,0.49328625,0.49235392,0.49340376,0.4926463,0.4930706,0.4940408,0.48957643,0.54445183,0.491065,0.48773223,0.49404806,0.49504003,0.5412605,0.48633853,0.49092132,0.48771533,0.4935869,0.52457273,0.49353984,0.49268323,0.4943709,0.4846217,0.5799361,0.48727223,0.6258725
7,0.4966918,0.49603343,0.49709705,0.49987057,0.4771315,0.49739432,0.49641845,0.49730992,0.49663523,0.49631906,0.49718708,0.49643835,0.49726725,0.4962002,0.541486,0.49806648,0.49684656,0.49725622,0.49725085,0.5267098,0.49410242,0.49628258,0.49540246,0.49666515,0.47396982,0.4971053,0.49607188,0.4971213,0.49002737,0.5521535,0.4844728,0.58832115
8,0.4850821,0.48294544,0.49381888,0.48859048,0.3855017,0.49288982,0.48724642,0.4904632,0.49132276,0.48875856,0.48981985,0.49192062,0.49240097,0.4855476,0.61978954,0.48889112,0.48495394,0.4911095,0.49146846,0.59990746,0.47426575,0.5161042,0.48287773,0.49171466,0.38793948,0.49346867,0.49123615,0.49039897,0.4672329,0.6710275,0.4559036,0.7082846
9,0.46891144,0.456193,0.4854097,0.4638392,0.32708645,0.48515907,0.47050023,0.47871462,0.47954327,0.47857133,0.47592628,0.4825347,0.48468897,0.46459988,0.65094435,0.46388307,0.4562058,0.48148817,0.48452303,0.6418461,0.44595292,0.5536671,0.4613464,0.48318914,0.46181658,0.48383212,0.48210973,0.48151204,0.44763952,0.7410637,0.467441,0.7785901
10,0.46837404,0.45076028,0.48489922,0.45892632,0.31608146,0.48449352,0.4677257,0.47723937,0.4786421,0.4769079,0.4735369,0.48126668,0.483986,0.4609797,0.60734385,0.45846924,0.44990894,0.480055,0.48441842,0.62697536,0.44092935,0.53873706,0.4576322,0.48258573,0.50408596,0.4827533,0.48169369,0.48093143,0.44814062,0.7475228,0.49466947,0.7598567
11,0.4589632,0.44060805,0.47946772,0.44993612,0.30164108,0.47993088,0.45997882,0.47182134,0.47117028,0.47254422,0.46770316,0.47651055,0.47953302,0.4522742,0.6885435,0.45066926,0.4397634,0.47546682,0.4800718,0.6702576,0.42971322,0.57851344,0.44867513,0.4772892,0.5124548,0.47740635,0.47604415,0.4760639,0.4364974,0.7686412,0.4636136,0.8183817
12,0.49750075,0.49638867,0.49666417,0.50249225,0.47891665,0.49703237,0.4963288,0.49662533,0.49649483,0.49675044,0.49688405,0.49610436,0.49610397,0.49626327,0.5442294,0.49994922,0.49756697,0.49718443,0.49715078,0.53248256,0.49672362,0.46317792,0.49368945,0.49635372,0.49814084,0.4966928,0.49531937,0.49726135,0.49032095,0.565925,0.47341943,0.61653125
13,0.49880624,0.49962893,0.498552,0.5031589,0.48034936,0.4984732,0.49858233,0.4986561,0.49874765,0.4977915,0.49885216,0.49779546,0.4980365,0.49913746,0.53548455,0.5019056,0.50079215,0.49867907,0.49813893,0.5276776,0.49798897,0.4817513,0.4976041,0.4979938,0.4657008,0.4987276,0.49741396,0.4984092,0.49231958,0.5486333,0.4775694,0.5881676
14,0.49355263,0.49121198,0.4967032,0.4942501,0.4547041,0.49677098,0.49370658,0.49556118,0.4957176,0.49499002,0.49493092,0.49552634,0.49612874,0.4928827,0.53922015,0.49356443,0.49137774,0.49607298,0.49626067,0.5429132,0.48787054,0.5058243,0.49137107,0.49603683,0.4821626,0.49668273,0.49561217,0.49604928,0.4863001,0.5699682,0.4915959,0.6031888
15,0.4968008,0.49671468,0.49816084,0.49934593,0.47535852,0.49841413,0.49709585,0.49794307,0.49785218,0.49772066,0.49781826,0.49749443,0.49741325,0.49733162,0.52982575,0.4987488,0.4972386,0.49827838,0.49780196,0.5337424,0.49481708,0.49823633,0.49548718,0.497844,0.4890859,0.49862394,0.49752766,0.4981902,0.49164313,0.5461615,0.48717603,0.5881239
16,0.4973422,0.49743298,0.49849737,0.4997255,0.47794524,0.49883366,0.49776697,0.49835107,0.4982924,0.49822593,0.49830097,0.49790606,0.4977326,0.4980463,0.52307296,0.49898022,0.49794626,0.49871105,0.4981499,0.5294277,0.49568012,0.5018851,0.49625716,0.49829045,0.49088064,0.4990871,0.49802208,0.49855763,0.49258545,0.5433321,0.48950076,0.5813008
17,0.48913142,0.48610505,0.4951485,0.48927864,0.4332089,0.4951478,0.49023956,0.49299443,0.49313408,0.49318504,0.4921956,0.49421695,0.49425706,0.4888758,0.5715503,0.48982114,0.48674804,0.49409717,0.49439934,0.56363285,0.4825214,0.5198695,0.48656076,0.4944336,0.4745916,0.4952907,0.4940519,0.49403846,0.4808006,0.5979993,0.47471592,0.6406392
18,0.47315145,0.45916152,0.48728678,0.46427727,0.35879645,0.48746568,0.47353712,0.4814788,0.481798,0.4821354,0.47834548,0.48499957,0.48700634,0.46785927,0.60246843,0.4649595,0.4580688,0.48412567,0.4873592,0.60525066,0.4520714,0.5537975,0.4655428,0.4859817,0.5231323,0.4859906,0.48524636,0.48476386,0.45946687,0.68746436,0.4918118,0.71266794
19,0.49837524,0.49787882,0.49796897,0.5021144,0.48302865,0.49854323,0.4978829,0.49810782,0.49798718,0.4982525,0.49825895,0.49738908,0.49709833,0.49821374,0.5139808,0.50019205,0.4986587,0.4985175,0.49814254,0.5255472,0.49733636,0.48232067,0.4958176,0.4978754,0.50763285,0.49844724,0.49729744,0.49854726,0.49305737,0.5498911,0.48927066,0.5904203
20,0.44376707,0.41730314,0.47327805,0.4239231,0.2578664,0.4742101,0.44575584,0.46296388,0.46121895,0.46471202,0.45634505,0.46998215,0.47453737,0.43460283,0.7216981,0.4275769,0.4142967,0.46791178,0.47458324,0.7001727,0.40360427,0.64965916,0.43226147,0.471225,0.56401974,0.47071162,0.470313,0.46909398,0.42257115,0.7926756,0.47773173,0.8367205
21,0.49793822,0.49765334,0.49754632,0.502219,0.4817483,0.49827635,0.49744678,0.4981574,0.49733093,0.49797234,0.49811497,0.49699065,0.4967298,0.49798256,0.52338386,0.5002582,0.49842688,0.49824652,0.49784696,0.5306657,0.49613178,0.4836903,0.49552295,0.49747473,0.51040184,0.49820864,0.49695227,0.49836794,0.4921297,0.553013,0.48711288,0.60114133
22,0.48152187,0.475375,0.4908441,0.480164,0.404602,0.49112248,0.4827898,0.4880614,0.48700526,0.48795804,0.4863685,0.48978007,0.49092865,0.47968173,0.62945384,0.48029786,0.47567886,0.4893829,0.49077368,0.5875414,0.4698757,0.5405953,0.47797945,0.48988515,0.47784886,0.49041232,0.48909527,0.48951516,0.4697632,0.6387509,0.4662718,0.68817306
23,0.4976337,0.49767733,0.4979406,0.50138146,0.47963428,0.4986621,0.49775884,0.49812326,0.49774972,0.49820834,0.49824393,0.4974522,0.49718624,0.49800587,0.52627933,0.49920654,0.49837202,0.49849737,0.49796736,0.5307199,0.49672276,0.49597034,0.49561962,0.49791327,0.4980495,0.49867576,0.4973863,0.49845898,0.4921716,0.55386025,0.48583326,0.59919834
24,0.49430075,0.49282297,0.49692124,0.4959328,0.46285224,0.4973393,0.49477428,0.496168,0.49597672,0.49621537,0.4958108,0.49625528,0.49633467,0.4941498,0.54411995,0.4948172,0.493274,0.4968136,0.4966844,0.539165,0.49087608,0.50770545,0.49224806,0.4966623,0.49038935,0.49733415,0.49616882,0.4967967,0.48817143,0.56604445,0.48544335,0.60598713
25,0.45163968,0.43179333,0.4777065,0.4387271,0.27540833,0.47805223,0.4546008,0.4685257,0.46747702,0.47008803,0.46355674,0.47509748,0.4779047,0.44553542,0.73367655,0.4423442,0.43049428,0.47281158,0.4776653,0.6936217,0.41931567,0.6142603,0.44226626,0.47557184,0.5089083,0.47590283,0.47459096,0.47343397,0.4299217,0.7810736,0.45234764,0.8318781
26,0.4508874,0.4286479,0.47585672,0.43709084,0.27968407,0.47675884,0.45260412,0.4669586,0.4655078,0.4687122,0.46170932,0.4731196,0.47649497,0.44296962,0.72279656,0.43883568,0.4267798,0.47147524,0.47711042,0.69018936,0.4170805,0.6125749,0.4394494,0.47392464,0.5481801,0.47367942,0.47263268,0.47240356,0.42887744,0.78748095,0.45973846,0.8375277
27,0.45529756,0.4350659,0.47759056,0.443877,0.29752028,0.47855118,0.45658755,0.46963578,0.46812558,0.47148275,0.46504292,0.47518855,0.4779545,0.44808528,0.7102468,0.44536915,0.43363047,0.47384024,0.4789244,0.6769919,0.4251432,0.59373015,0.44413865,0.47583523,0.5496456,0.47569773,0.4746247,0.4748069,0.43479884,0.7706238,0.45732325,0.82588464
28,0.46945053,0.45511633,0.48399347,0.46362448,0.34579498,0.48468095,0.4697901,0.4784539,0.47770682,0.47935253,0.47553852,0.4819597,0.48385045,0.46400267,0.65314776,0.4632685,0.4546841,0.48133156,0.48486698,0.63054943,0.44768858,0.54657537,0.46034953,0.4825147,0.52776164,0.48268992,0.48140544,0.48190814,0.45143706,0.7249796,0.467402,0.77070266
29,0.45287153,0.42966145,0.47619498,0.43847677,0.28695083,0.47732624,0.4534583,0.46763328,0.46630165,0.46942985,0.46245602,0.47323525,0.4767324,0.44447467,0.6899439,0.44013786,0.42763937,0.47207955,0.47785702,0.67944354,0.41876867,0.59645164,0.4406084,0.4743493,0.5772639,0.47408205,0.47329122,0.47311878,0.43178365,0.78045195,0.47325075,0.8273205
30,0.47802764,0.46737245,0.48751464,0.47571895,0.38436297,0.48827162,0.47772738,0.48381427,0.48300457,0.48454478,0.48190272,0.48599118,0.48730022,0.47366378,0.62158686,0.4745152,0.46753854,0.48596358,0.48845926,0.60149276,0.46246147,0.5211848,0.4702598,0.486462,0.51994765,0.4867554,0.48537993,0.4863643,0.46287966,0.6817856,0.4701969,0.7312596
31,0.4646759,0.4479603,0.48237005,0.456763,0.315467,0.4826442,0.46519932,0.47536904,0.47513455,0.4757632,0.47182316,0.4795397,0.48200893,0.4586075,0.6592365,0.45744994,0.44763985,0.4785135,0.4825665,0.6474199,0.43829685,0.56169343,0.4548844,0.48030922,0.5034141,0.4807504,0.47938496,0.47909552,0.44379446,0.7515506,0.4690215,0.7923777
32,0.49675128,0.49493834,0.4963003,0.5011679,0.47405902,0.49673358,0.49555808,0.49608114,0.4958363,0.49640694,0.49624494,0.49579373,0.49575514,0.49527463,0.54927105,0.4988911,0.49612662,0.49674657,0.4968244,0.5327167,0.49531704,0.46220896,0.49269086,0.49605808,0.50378466,0.49642667,0.49502772,0.49687278,0.4895995,0.5693909,0.47326526,0.61862445
33,0.49612862,0.495841,0.49725285,0.49984843,0.46967128,0.49727708,0.4960803,0.4969333,0.49662724,0.49659184,0.49690983,0.49671087,0.49684826,0.49601227,0.56190467,0.49903175,0.49699843,0.49724483,0.49698117,0.5364292,0.49434498,0.4833855,0.49438867,0.49678323,0.47160077,0.4974628,0.4960901,0.49712774,0.48953563,0.5583376,0.470386,0.6048675
34,0.49551722,0.49525094,0.49743527,0.49871477,0.4648152,0.49729148,0.49587157,0.49666205,0.49672768,0.4965262,0.49663365,0.4969038,0.49687186,0.49554527,0.56655264,0.4983177,0.49631247,0.4971494,0.49687108,0.54145837,0.49360797,0.48567805,0.49384695,0.4969093,0.46590802,0.49761856,0.49623463,0.4969727,0.48892087,0.5615226,0.46840966,0.60656565
35,0.49489823,0.4932414,0.49715242,0.49645522,0.46249682,0.49708867,0.49501666,0.49598798,0.49637544,0.49600452,0.4957389,0.49641216,0.49662563,0.49415004,0.54990107,0.49561587,0.49379104,0.4967026,0.49678105,0.5377116,0.49164292,0.49231774,0.4925769,0.496667,0.47852013,0.4971298,0.49598774,0.4966043,0.48856682,0.5641269,0.47930604,0.5983978
36,0.46736702,0.4505676,0.48510903,0.4563006,0.3212918,0.48474583,0.46789283,0.47760987,0.47840813,0.477548,0.47376382,0.48202485,0.48475558,0.4609181,0.62623036,0.4574325,0.4492924,0.480438,0.48462814,0.6266296,0.44040447,0.5662866,0.4587299,0.48301688,0.49807766,0.4831582,0.48238435,0.48109058,0.4495366,0.7277128,0.4925046,0.74059683
37,0.46312115,0.44584522,0.48170593,0.4528943,0.32742295,0.4823169,0.4639696,0.47488886,0.47417235,0.47598714,0.47087002,0.47913373,0.481888,0.45698288,0.65364397,0.45422554,0.44445166,0.47833353,0.4825402,0.64822346,0.43646002,0.5787255,0.45396173,0.48005038,0.5375181,0.47994536,0.47911483,0.4790036,0.44556266,0.73091507,0.4759387,0.77976555
38,0.4969041,0.4961832,0.4968563,0.50159705,0.47591424,0.497033,0.4962163,0.4966858,0.4964979,0.49668193,0.49685985,0.49637452,0.4963058,0.49608552,0.55093944,0.49992502,0.49743697,0.49711978,0.49704495,0.53427917,0.49581307,0.46846,0.49391505,0.49646065,0.48931813,0.49682665,0.49552113,0.49714118,0.48995662,0.5637187,0.47220826,0.6098246
39,0.48059022,0.4732564,0.49004295,0.47824007,0.40440187,0.49036315,0.4815838,0.4870151,0.4861384,0.48697048,0.48517787,0.48875013,0.49044937,0.4779047,0.6244235,0.47803652,0.473104,0.48856634,0.4902904,0.58868486,0.4676144,0.54180866,0.47662783,0.48902586,0.4840933,0.48922557,0.48805526,0.48864013,0.46850806,0.63857085,0.47232643,0.6873778
40,0.48106414,0.47100636,0.49094763,0.47684416,0.3812505,0.49061936,0.48079643,0.48647767,0.48702058,0.48597676,0.48430678,0.48885176,0.4904225,0.47653502,0.59340745,0.47610012,0.47085258,0.48797533,0.49039692,0.58064216,0.4650715,0.51918507,0.47457802,0.48950168,0.48063856,0.48979768,0.4887442,0.4885722,0.4675981,0.6644746,0.4891805,0.6799457
41,0.49468005,0.49070856,0.49668017,0.4960968,0.44568396,0.49643186,0.49356157,0.49495697,0.49579185,0.49411535,0.49445504,0.4952838,0.4959186,0.49203107,0.5325166,0.49344498,0.49143472,0.49543557,0.4962177,0.53016007,0.48867404,0.48087347,0.49026048,0.49583876,0.47258022,0.49620244,0.4950983,0.4957554,0.48559102,0.5949982,0.49413338,0.6056266
42,0.49212503,0.48849812,0.49484473,0.49224973,0.46728778,0.49544615,0.49188554,0.49411708,0.493383,0.49410033,0.49331555,0.49420702,0.49545458,0.49003503,0.55760217,0.49012402,0.48834962,0.49491736,0.4956208,0.5367669,0.48736578,0.5160247,0.48938602,0.4946722,0.50092995,0.49450898,0.49373198,0.49508807,0.48634574,0.5619263,0.48827708,0.6034367
43,0.48342806,0.47736102,0.49148697,0.4811967,0.4224817,0.4919559,0.48441955,0.48913553,0.48808855,0.48905537,0.48752677,0.4905752,0.49223456,0.48105985,0.611712,0.48023936,0.47693595,0.49037743,0.49189505,0.57420444,0.47298422,0.5471745,0.48029387,0.49078038,0.48429257,0.490855,0.48998025,0.4904893,0.47380224,0.61404663,0.47867802,0.65752465
44,0.48782718,0.48527297,0.49387988,0.49003458,0.42893305,0.4939693,0.48913547,0.49194947,0.49151698,0.4917398,0.4913502,0.49323073,0.49373883,0.487009,0.6151667,0.4887663,0.48608786,0.49281394,0.4934249,0.57134336,0.4816423,0.518302,0.48525164,0.4930215,0.45290864,0.49363714,0.49218002,0.49268857,0.47702777,0.6165689,0.46427175,0.660907
45,0.49280325,0.49028754,0.49538687,0.49395683,0.46941236,0.49607557,0.49308294,0.4945635,0.49415794,0.4950543,0.49421927,0.49505302,0.49569553,0.49140105,0.56337506,0.49146086,0.49030358,0.49559504,0.49602264,0.5400969,0.49012816,0.5145397,0.4899864,0.495301,0.49779662,0.49527222,0.49436617,0.4956659,0.4870366,0.56684047,0.48066953,0.61230904
46,0.4937526,0.49124506,0.49610555,0.4937289,0.47428116,0.49669203,0.49390587,0.49541906,0.49507675,0.49560645,0.4949241,0.49565724,0.4964999,0.49250177,0.5447509,0.4917868,0.4909737,0.4962325,0.4966757,0.53291124,0.4905963,0.51896983,0.4915507,0.4960004,0.5012434,0.49597204,0.49533772,0.49627215,0.48913473,0.5533767,0.48926803,0.58882695
47,0.48384708,0.47879001,0.49248868,0.4830207,0.40656587,0.492399,0.48533636,0.48937032,0.48936793,0.4890475,0.48817977,0.49133456,0.49233508,0.48224714,0.61470205,0.48251316,0.47907326,0.4906018,0.4918759,0.5816886,0.47335106,0.5350972,0.48070413,0.49128702,0.4551756,0.4918419,0.49060535,0.49045494,0.47152686,0.63877416,0.473127,0.66970825
48,0.47391498,0.45871267,0.48810446,0.46462822,0.34240353,0.48770002,0.47352105,0.48137122,0.48282227,0.48102397,0.47819144,0.485121,0.4874086,0.46739587,0.58410394,0.4638914,0.4576427,0.4837027,0.48750094,0.59890234,0.45075867,0.5423558,0.4649889,0.4862031,0.4980443,0.48628646,0.48564306,0.48452553,0.45772815,0.7114023,0.5056235,0.70697325
49,0.4757614,0.46459436,0.48737302,0.47148964,0.37857264,0.48787984,0.47614348,0.48296243,0.48248512,0.4834264,0.48063868,0.48565453,0.487546,0.47113115,0.62452906,0.47033325,0.46412885,0.48520985,0.48798236,0.6029189,0.4588924,0.54456973,0.4688148,0.48616275,0.5047308,0.4861036,0.4850957,0.48566523,0.4612643,0.6796357,0.4785299,0.72126573


==> images/rnn_examples/g.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.05708001,0.08615548,0.046852004,0.09858021,0.4494385,0.026185708,0.063083835,0.0337414,0.059303842,0.018653817,0.002397634,0.036830764,0.008700036,-0.011092669,0.16259618,0.07069341,0.070600316,0.010715458,-0.0035341328,-0.5130027,0.17269461,-0.46349204,0.0016934706,0.05110336,-0.0014207503,0.06728235,0.09915688,-0.0020514326,0.046716467,-0.1751933,0.42321926,0.032842323
1,-0.038523857,0.050277438,0.018865757,0.069380656,0.2544313,0.013333581,0.04345302,0.010954743,0.025502894,0.014515244,-0.007832684,0.027913041,-0.0112853665,-0.029011361,0.03392473,0.03319345,0.03920477,0.015109408,-0.022617502,-0.39451987,0.09352697,-0.24646206,-0.016486887,0.026784243,0.0014713247,0.050051212,0.06922638,-0.008689677,0.028072959,-0.07585781,0.36146638,0.23638098
2,-0.07165429,0.08412328,0.039488252,0.109562404,0.4300603,0.02332845,0.068197735,0.01720419,0.05170038,0.024371605,-0.012967518,0.037313443,-0.00523267,-0.036448848,0.25925812,0.05478009,0.07114702,0.021477157,-0.025107827,-0.60414994,0.17372486,-0.48246154,-0.016621448,0.048065525,0.009221143,0.07430003,0.106006324,-0.010656518,0.042674668,-0.12575434,0.49088547,0.12365614
3,-0.08736348,0.09932252,0.044581305,0.12894785,0.45229682,0.029967945,0.078629315,0.019488266,0.05805051,0.026746122,-0.0145382695,0.04173699,-0.00043215413,-0.042593684,0.30768523,0.061466224,0.08358529,0.02294475,-0.025267966,-0.6942482,0.17976907,-0.5357506,-0.017034745,0.058113813,-0.043433174,0.0854246,0.12195967,-0.01224761,0.0465363,-0.18946718,0.53988355,0.13983071
4,-0.07208408,0.08066231,0.030708697,0.11447201,0.30035725,0.023971532,0.0671562,0.012174591,0.03902211,0.019446243,-0.014793547,0.040136743,-0.008480691,-0.048102975,0.15833132,0.046701893,0.06641459,0.022283727,-0.03105467,-0.63772935,0.14680478,-0.3861625,-0.025752928,0.045792963,-0.10972801,0.0759911,0.10773429,-0.013767986,0.039209846,-0.14387575,0.49999937,0.1649637
5,-0.09204405,0.10286589,0.0457022,0.13872513,0.40155393,0.030143186,0.08007125,0.017966878,0.05806319,0.02187721,-0.015961733,0.04553995,-0.00015403889,-0.04909632,0.29287806,0.06417069,0.08693531,0.023490833,-0.026433079,-0.7379468,0.20758541,-0.5160363,-0.023941876,0.060474988,-0.15682368,0.089792,0.130231,-0.01221886,0.04801232,-0.20220254,0.55446196,0.056166485
6,-0.024484232,0.009814693,-0.010603583,0.033269804,-0.046472177,0.0069250977,0.011842549,-0.011790761,-0.020172952,-0.008443798,-0.011441841,0.0013687985,0.0018002562,-0.02972358,0.058843117,-0.01461778,0.0051547335,0.0060048536,-0.017729692,-0.31098527,-0.13096938,0.051255792,-0.018747488,0.008000567,-0.059443574,0.01477757,0.02007211,-0.01219583,-0.008593702,0.016701337,0.1292159,0.19385792
7,-0.0105476035,0.009243127,-0.0022508157,0.016111009,0.00022021309,0.0037945686,0.0111956075,-0.006093107,-0.006095919,0.001943312,-0.008356587,-0.002666085,-0.0004814027,-0.015005545,0.11770838,-0.012267395,0.0055136546,0.008250386,-0.012878642,-0.17574061,-0.09431352,-0.045845594,-0.0060885604,0.0061026947,0.08643675,0.009442362,0.009865102,-0.008873573,-0.005287736,0.024099417,0.07388266,0.17762966
8,-0.06715302,0.08476952,0.046698593,0.07495918,0.4234591,0.03226097,0.065761805,0.022737693,0.07220327,0.04745447,-0.006320059,0.016849922,0.017134048,-0.0071014334,0.58780813,0.037554655,0.073519856,0.01768697,0.001380262,-0.4936089,0.09738436,-0.5684971,0.024333576,0.05381491,0.24547412,0.053878207,0.06996107,-0.006348577,0.027478231,-0.094901875,0.2890631,0.23832718
9,-0.09848516,0.11354231,0.055769347,0.12837657,0.4649593,0.043893427,0.088781394,0.02888146,0.075428635,0.042750847,-0.0104553085,0.037612032,0.018261068,-0.029481078,0.45051578,0.06325192,0.09612454,0.021925965,-0.009399596,-0.68926954,0.13204011,-0.57834643,0.0074699624,0.0734104,0.093467236,0.08606317,0.120668784,-0.015466382,0.046669193,-0.22250704,0.50732106,0.17398968
10,-0.09311071,0.11205857,0.04933555,0.14298588,0.430637,0.04416893,0.0875112,0.028325388,0.055643305,0.022580026,-0.008822016,0.040540516,0.01810692,-0.036423106,0.30636045,0.06539645,0.091668986,0.02105678,-0.01476418,-0.75729465,0.13636526,-0.5515409,-0.0041292896,0.070254676,-0.07288499,0.08902847,0.13062663,-0.01787049,0.046965376,-0.26857784,0.5492388,0.10693362
11,-0.098937824,0.11411828,0.05073335,0.14610533,0.42520723,0.039284732,0.092482165,0.020706443,0.0667396,0.034968372,-0.01650573,0.04823784,0.0022343248,-0.0516681,0.36235365,0.0631614,0.09601964,0.026365208,-0.026592894,-0.7533993,0.17815077,-0.5715134,-0.015247199,0.068621285,-0.03609305,0.095962085,0.13660946,-0.018518152,0.049643133,-0.20646979,0.57684743,0.16646849
12,-0.024904504,0.0054095653,-0.011661466,0.020924889,-0.08662062,0.011141509,0.010531742,-0.014479856,-0.017213954,0.0010641102,-0.012098983,-0.0052375714,0.0077069798,-0.026069699,0.1776644,-0.027482461,0.002890278,0.006615255,-0.011035037,-0.2713092,-0.14158165,0.025241995,-0.0093828095,0.008720927,0.0044415896,0.0068997056,0.0071295053,-0.0136169195,-0.015534624,0.009881101,0.0578197,0.23236376
13,-0.017856633,0.012912932,0.0032099162,0.015526624,-0.0062414715,0.009258469,0.013533568,-0.0053472766,0.0034528647,0.008721209,-0.008517119,-0.0036075786,0.007814427,-0.013107045,0.20956197,-0.013475433,0.010277678,0.008406308,-0.0043886923,-0.1821204,-0.076416105,-0.10159934,-0.00018636603,0.013026038,0.09917751,0.009058785,0.010290429,-0.009833498,-0.005718364,-0.027110616,0.04762627,0.15886073
14,-0.031393617,0.030694138,0.01719287,0.037040304,0.10300765,0.015826289,0.025744913,0.008427078,0.022185564,0.011737498,-0.0040061544,0.010899796,0.014786373,-0.012521035,0.15802951,0.012157799,0.024389038,0.009823807,0.001997242,-0.2202536,-0.021929398,-0.15923175,-0.0039729546,0.03076432,0.04478525,0.027690215,0.03963612,-0.0070899315,0.011431357,-0.10961262,0.15009357,0.19822755
15,-0.025321007,0.014065396,0.010100004,0.02003798,0.0685274,0.010956552,0.014275337,0.0015865989,0.015224145,0.009082759,-0.006168052,0.0042255893,0.015333248,-0.010890277,0.18216203,0.00031489134,0.012078245,0.009291563,0.004306656,-0.14035946,-0.023225227,-0.11068669,-0.007825876,0.023749892,0.028323852,0.016292647,0.024074279,-0.0046016695,0.0037032424,-0.10019868,0.076184206,0.22713643
16,-0.02519222,0.013512127,0.011188395,0.019090565,0.092064664,0.0114210425,0.014021017,0.0030775876,0.016305413,0.00869717,-0.004885105,0.0041366653,0.017629826,-0.008044157,0.17640567,0.0018684637,0.011894917,0.008214647,0.00684686,-0.12433938,-0.023200866,-0.11454623,-0.0070024217,0.024565537,0.04706937,0.015643325,0.023605201,-0.0037198248,0.004605058,-0.099432096,0.07071591,0.21095763
17,-0.04362119,0.042663593,0.027116973,0.04609498,0.20849654,0.020387346,0.03743647,0.01162593,0.042129066,0.025927423,-0.005544669,0.014905636,0.013847951,-0.010097901,0.32427225,0.020761969,0.038830467,0.013855685,0.0031409962,-0.29121208,0.101646975,-0.32076627,0.0014182134,0.036236364,0.068432875,0.034093052,0.048155837,-0.0044255606,0.01941751,-0.11280861,0.18766984,0.16311488
18,-0.070918284,0.08462022,0.04244115,0.10729272,0.3265551,0.033724442,0.06884734,0.025709081,0.052529637,0.02316821,-0.0049907393,0.037375726,0.012966124,-0.024907693,0.17229024,0.05685575,0.07097543,0.017985685,-0.008146095,-0.5801668,0.16703053,-0.45459485,-0.006041837,0.05680138,-0.047126733,0.07111651,0.1041324,-0.010402481,0.044165052,-0.25532293,0.44651622,0.093907595
19,-0.026046412,0.005372834,-0.0017104412,0.01914453,0.023927398,0.010923245,0.008008214,-0.0062094606,-0.004073018,-0.001096006,-0.008002175,-0.0010570033,0.017401146,-0.017138762,0.1620254,-0.012381139,0.0033205496,0.005388817,0.0014764386,-0.19582173,-0.10611486,-0.0076499097,-0.012344675,0.017913891,0.002023165,0.010039929,0.015619684,-0.008238159,-0.0068081007,-0.04645866,0.05426559,0.25718763
20,-0.1055393,0.14198497,0.07612531,0.17877734,0.51082313,0.040296786,0.114687115,0.040505253,0.09987214,0.042982187,-0.0121698445,0.07514536,-0.009469066,-0.050843798,0.17490315,0.10919928,0.1213265,0.034791477,-0.03161627,-0.7796481,0.40760353,-0.6780607,-0.024705656,0.0827237,-0.13982998,0.12613405,0.18181753,-0.011631121,0.08714757,-0.33559126,0.69935167,-0.03153232
21,-0.023869421,0.002320196,-0.0036740156,0.017910872,0.02213961,0.008089774,0.006803013,-0.008996719,-0.005910119,-0.0020726721,-0.009791876,-0.0008866282,0.013928886,-0.021583626,0.16781914,-0.016876929,0.0001595756,0.0076029,-0.0020151427,-0.19799681,-0.10028731,-0.018388549,-0.01942045,0.016261125,-0.0006077587,0.011082759,0.015537533,-0.006836097,-0.0073032607,-0.061207373,0.056861565,0.30767113
22,-0.03946018,0.05119866,0.025632836,0.059403595,0.2232285,0.018860975,0.048572097,0.010512623,0.038714524,0.02997351,-0.009162925,0.020923747,-0.0029127414,-0.021693448,0.23686388,0.020918055,0.043205652,0.021502888,-0.014854265,-0.37880507,0.12712604,-0.4155841,-0.0064030197,0.032608766,0.10660573,0.045758106,0.06001412,-0.007274205,0.026049724,-0.17598356,0.2940366,0.26275155
23,-0.028783765,0.009084271,0.0041793156,0.019522581,0.072115794,0.012434928,0.012873199,-0.0022276295,0.0057673114,0.007181331,-0.00737229,0.00094931404,0.018028207,-0.014046435,0.2067064,-0.009026386,0.0075765788,0.009202454,0.0028872243,-0.17196886,-0.06352096,-0.08813011,-0.011505695,0.02277818,0.047104534,0.014321116,0.020080674,-0.0059149214,-0.00034521054,-0.068877764,0.06850907,0.24748233
24,-0.030268844,0.021081557,0.0126103265,0.028404983,0.11230903,0.014304185,0.021973604,0.004884443,0.018197708,0.013364972,-0.0056463587,0.0068494445,0.014546932,-0.010781183,0.18769288,0.004147311,0.01806487,0.011428017,0.0017771199,-0.19176145,0.0021556658,-0.16328397,-0.006606004,0.026623383,0.06093819,0.022167573,0.030917432,-0.0049909935,0.009066029,-0.10475032,0.124954924,0.21879004
25,-0.1083309,0.13898611,0.07633628,0.15798105,0.5297655,0.045748655,0.11413779,0.041233312,0.1121026,0.06277065,-0.010675954,0.064415604,-0.00031085685,-0.037247345,0.40771323,0.095647745,0.12121798,0.035198797,-0.018954316,-0.74010175,0.4128204,-0.7298349,-0.0051965397,0.08445552,-0.020629058,0.11527823,0.16081294,-0.006629988,0.07944674,-0.36240745,0.63509065,0.12385346
26,-0.1068467,0.12691987,0.060722906,0.16283403,0.46619886,0.04408146,0.10703243,0.028753936,0.0825435,0.045470502,-0.014620095,0.06213896,-0.0028086565,-0.053923715,0.292544,0.07833464,0.10873427,0.031645536,-0.028883303,-0.7697415,0.31378904,-0.6649112,-0.020735584,0.07635252,-0.063583605,0.111223176,0.1574402,-0.014659646,0.06816409,-0.3323751,0.6431967,0.10774657
27,-0.09929647,0.11079518,0.049763385,0.14742014,0.40629217,0.038352616,0.09407671,0.020002685,0.06981736,0.038730856,-0.01631786,0.05461596,-0.0039875745,-0.05604064,0.32201794,0.062181965,0.095393375,0.028343173,-0.028709885,-0.74721766,0.27314022,-0.57776207,-0.024964985,0.066777125,-0.0965277,0.09841563,0.14014864,-0.014247555,0.055442333,-0.23660901,0.5911941,0.12843028
28,-0.0783768,0.083532296,0.03188443,0.114018634,0.32114694,0.033904366,0.07185474,0.012981293,0.042051546,0.025268547,-0.012271195,0.035095166,0.0057482813,-0.043086704,0.29194307,0.036844417,0.069933824,0.019698529,-0.019834703,-0.6683366,0.118596315,-0.4783832,-0.016165376,0.05243209,-0.039121646,0.07180344,0.10196359,-0.013077956,0.033476684,-0.21030495,0.4608623,0.20527989
29,-0.102952324,0.116905876,0.052361805,0.1608484,0.41461524,0.038887054,0.09518811,0.022769649,0.06574809,0.027198154,-0.015519146,0.05701758,0.0008587425,-0.056865025,0.23207836,0.073188044,0.099193506,0.026532942,-0.028141886,-0.7900619,0.25953293,-0.58994895,-0.029157024,0.07107192,-0.18690263,0.10396104,0.15204796,-0.013757318,0.058897052,-0.3010412,0.62162423,0.03765959
30,-0.06120693,0.06066674,0.017402437,0.087746605,0.19296396,0.028010052,0.0545425,0.0060584308,0.02240761,0.01667014,-0.010213635,0.024148935,0.0071115843,-0.036970135,0.2564721,0.01833556,0.04991457,0.01443055,-0.017059999,-0.5766653,0.022431009,-0.34019652,-0.01338015,0.039288644,-0.03749878,0.052267205,0.07329518,-0.011901432,0.01814709,-0.110599615,0.3430907,0.23663054
31,-0.090886444,0.10851163,0.048392165,0.13671243,0.41160458,0.038914785,0.08789976,0.022492496,0.06366266,0.03140164,-0.01188759,0.042544026,0.006996415,-0.04129503,0.409884,0.05842068,0.09214202,0.022514613,-0.020242399,-0.73983115,0.17966372,-0.54841727,-0.008607786,0.06452101,-0.030857524,0.08633371,0.12442259,-0.014382128,0.044818792,-0.14449729,0.52646494,0.11074
32,-0.02502152,0.009638566,-0.009575777,0.024076309,-0.091259085,0.012868977,0.01412442,-0.010664469,-0.013296803,0.003103589,-0.009943017,-0.0026199697,0.008155778,-0.023550145,0.15802008,-0.023040028,0.006260163,0.0067469804,-0.009670432,-0.28900653,-0.11558493,-0.00017201155,-0.007609322,0.010647692,-0.015416146,0.009576254,0.0103124315,-0.011185777,-0.011912114,-0.009269656,0.06862626,0.23783387
33,-0.018992174,0.018588107,0.005301655,0.019610513,-0.020863246,0.010862745,0.019659162,-0.0020567272,0.010463195,0.015855372,-0.00752522,0.001659233,0.003425648,-0.013784864,0.19609739,-0.009079681,0.0150769735,0.010945384,-0.0062735896,-0.20269217,-0.018760998,-0.13669151,0.00023893826,0.014394954,0.06819924,0.014441328,0.015320797,-0.00724175,3.4626573e-05,-0.041840274,0.073827505,0.18730652
34,-0.02672363,0.027295535,0.011966078,0.024504852,0.011420424,0.015817259,0.02579639,0.003940668,0.02196147,0.023408527,-0.005075104,0.0051921066,0.0078096893,-0.009227777,0.22837222,-0.00054005947,0.023537917,0.010753358,-0.00095326983,-0.19738707,0.014983039,-0.19216643,0.007056864,0.021340776,0.07318042,0.019074071,0.021419002,-0.0056712115,0.0059217084,-0.08050045,0.08736487,0.16600378
35,-0.03055457,0.029928837,0.013204226,0.031497605,0.0317427,0.018201258,0.026818631,0.006634631,0.019834368,0.018569943,-0.0031745643,0.0080366,0.01209373,-0.009643773,0.17072035,0.005264342,0.025018113,0.008131649,0.0011753835,-0.21042168,-0.011652449,-0.15782748,0.005764296,0.02507654,0.061180335,0.022164011,0.028164966,-0.00741358,0.008233481,-0.0831227,0.11374643,0.12717123
36,-0.08339145,0.11504816,0.058408454,0.13507211,0.4343963,0.04201768,0.09022031,0.037638903,0.07382424,0.03341736,-0.0024233162,0.048393566,0.011801328,-0.025672404,0.24672304,0.078660086,0.09584461,0.02037189,-0.010335191,-0.6776072,0.21855521,-0.57894546,0.00246759,0.07018801,-0.023427669,0.090355046,0.13069074,-0.010924313,0.058241047,-0.26465014,0.5352179,0.046895593
37,-0.08775237,0.09718192,0.045634266,0.12845209,0.34977633,0.032063343,0.077112034,0.018258728,0.05897605,0.025707316,-0.014147735,0.04493782,0.0026595101,-0.0459812,0.26050577,0.05987081,0.08274398,0.021089153,-0.021192027,-0.67905754,0.17788625,-0.44451353,-0.01875346,0.06062041,-0.0884248,0.08424739,0.12267533,-0.014978438,0.046214458,-0.17106149,0.5203712,0.039367706
38,-0.02249462,0.008863638,-0.0077151083,0.019292526,-0.050483827,0.009980291,0.011998368,-0.011609368,-0.009709675,0.0048441137,-0.010953571,-0.0039575147,0.004634623,-0.021874394,0.1855417,-0.021453412,0.0060841455,0.0068185353,-0.010343272,-0.2476351,-0.10045137,-0.021208413,-0.0052900426,0.00796031,0.02995042,0.007812812,0.0074196598,-0.011592023,-0.011728157,-0.0036197258,0.061821677,0.24002181
39,-0.042728335,0.05529271,0.024732899,0.06540374,0.17547847,0.019823771,0.048689287,0.011228518,0.034515597,0.025666744,-0.008249312,0.023401253,-0.0021566818,-0.024929004,0.15690674,0.02487261,0.045061354,0.017544009,-0.015963104,-0.3828986,0.06252467,-0.32435757,-0.0051751793,0.034108263,0.09175314,0.048228994,0.06383196,-0.010862953,0.025327973,-0.13053063,0.3091757,0.20944831
40,-0.05392811,0.07084314,0.029698724,0.086133055,0.26207668,0.029237853,0.059911665,0.020581968,0.03690829,0.022778973,-0.004338653,0.025658425,0.0077416273,-0.020540299,0.21383771,0.036550492,0.057161357,0.018051172,-0.012414929,-0.5260278,0.10405108,-0.39958993,0.00050950045,0.04375032,0.013367035,0.057168745,0.079560466,-0.009917208,0.03137674,-0.16971909,0.37223187,0.1922342
41,-0.03135052,0.030957906,0.005193853,0.04410234,0.10130692,0.018817384,0.029110726,0.00445041,0.0016243854,0.0058885934,-0.005217688,0.0040656244,0.0114837065,-0.015236291,0.1843857,0.0008156931,0.022992024,0.009198907,-0.008767465,-0.35378712,-0.0658842,-0.117642455,0.0005003232,0.02222858,0.054749537,0.024128148,0.03308617,-0.011710201,0.0033530341,-0.01619256,0.18027292,0.20277444
42,-0.016787676,0.011920524,-0.0011662304,0.025817564,-0.024936069,0.0076981685,0.016932303,-0.003533375,-0.006440424,0.004417558,-0.008746083,0.0053083934,-0.0019516227,-0.020499054,-0.004869303,-0.0060228403,0.007825486,0.011346212,-0.016454102,-0.17234741,-0.06748861,-0.024105892,-0.011378921,0.010817363,0.059878144,0.017684866,0.022357313,-0.012238001,0.0029884262,-0.019930381,0.14529738,0.16919348
43,-0.03228509,0.040857423,0.018026514,0.050687373,0.15417565,0.014664277,0.039777476,0.009220512,0.024768148,0.023023183,-0.0074869785,0.01881192,-0.005355792,-0.019999461,0.10465822,0.018477445,0.033649784,0.017863184,-0.017773995,-0.2832239,0.061351694,-0.28352457,-0.007008058,0.026078923,0.087389484,0.039548673,0.051422145,-0.007708259,0.02289131,-0.101897486,0.26712602,0.17867354
44,-0.038111437,0.04143253,0.017381147,0.043170724,0.1992862,0.019505374,0.040759753,0.008620976,0.03011606,0.03270722,-0.00745523,0.011558517,0.0020269388,-0.013802682,0.29195276,0.0099872425,0.035378788,0.017797735,-0.010624356,-0.29723412,0.06046011,-0.3599205,0.004090603,0.02804053,0.13649058,0.034045592,0.040846664,-0.005545228,0.016744819,-0.116031595,0.2138651,0.2821146
45,-0.027016072,0.013028808,0.0005964664,0.0253584,0.025697626,0.012360044,0.019103548,-0.0023970632,-5.1528215e-05,0.012047594,-0.00829102,0.0043736873,0.004743855,-0.017712785,0.0981454,-0.0077759936,0.011171411,0.011101155,-0.010277444,-0.16640933,-0.04716763,-0.076293506,-0.007940798,0.015983941,0.07129251,0.017316317,0.021808336,-0.010156793,0.0033005252,-0.040259413,0.13212673,0.16470616
46,-0.021097904,0.0107884295,0.002178196,0.022335233,0.0255966,0.009134319,0.01522956,-0.0014192204,-0.00032954104,0.0071527483,-0.0067731272,0.004126166,0.0042447955,-0.014462513,0.053039204,-0.0040134382,0.009266232,0.009349843,-0.008664685,-0.1331282,-0.040033303,-0.071467616,-0.008470727,0.013912404,0.057712395,0.015152607,0.02063681,-0.008517047,0.0042205546,-0.04618295,0.11764368,0.093315184
47,-0.046872977,0.058874525,0.029380787,0.061789382,0.29338706,0.024345284,0.05148086,0.017733846,0.043790884,0.03362897,-0.0042786906,0.020078419,0.005694531,-0.012272277,0.27819154,0.0291875,0.049824685,0.016641704,-0.00716297,-0.36307514,0.09335623,-0.43828163,0.0066327895,0.038489923,0.14086632,0.0461045,0.0608313,-0.0055512376,0.027430572,-0.15922269,0.28774258,0.2219151
48,-0.0766494,0.09500383,0.043669824,0.12045224,0.4253039,0.038153045,0.075884745,0.030501448,0.049254578,0.020435989,-0.0033248372,0.03555187,0.016351603,-0.022789704,0.23516494,0.061396666,0.07822259,0.01796273,-0.010488265,-0.6587953,0.15289494,-0.50760794,-0.0009516214,0.060405422,-0.034727372,0.07596007,0.11234843,-0.011269143,0.045459744,-0.22100605,0.49305138,0.06523243
49,-0.0604277,0.06365089,0.02319329,0.087792516,0.2568485,0.024861785,0.055479906,0.010061669,0.028932393,0.019689731,-0.011297789,0.026615309,0.0015001583,-0.034839436,0.20587617,0.029138288,0.05221012,0.017637618,-0.020660674,-0.53097916,0.055043615,-0.32385153,-0.012564382,0.040146153,0.0115062585,0.057093617,0.080168724,-0.014012294,0.02622126,-0.096918315,0.39012933,0.19654107


==> images/rnn_examples/h.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,-0.025299093,0.03893082,0.022254333,0.044016507,0.12774667,0.012129674,0.028752157,0.015503696,0.027861021,0.0086257905,0.0011009088,0.01728115,0.0040721004,-0.0049572336,0.036371134,0.030662896,0.030986968,0.005019556,-0.0016580736,-0.16704203,0.07602792,-0.15355071,0.0007623002,0.023718439,-0.00030044935,0.031468134,0.04641188,-0.0009364287,0.022015639,-0.06720108,0.24152303,0.00864244
1,-0.029324794,0.0408975,0.019801702,0.052136995,0.13298383,0.012138541,0.033637702,0.012568606,0.025396196,0.010919662,-0.003089164,0.021512602,-0.0033150075,-0.015426213,0.031878963,0.028944856,0.03179388,0.009524625,-0.011460265,-0.21707007,0.07802195,-0.17463219,-0.0071127173,0.024004033,0.00025637512,0.03868223,0.054871798,-0.004452791,0.023513615,-0.07393628,0.32079184,0.0787115
2,-0.044070322,0.054892726,0.027819978,0.07109247,0.1497397,0.016369171,0.04573836,0.013646258,0.035601974,0.016125148,-0.007230121,0.027351817,-0.0039908476,-0.022758437,0.06677945,0.035731867,0.04411854,0.01433444,-0.017022721,-0.2832166,0.10838507,-0.24737974,-0.010460408,0.033144567,0.0016653431,0.05225268,0.07436538,-0.0068354895,0.030152483,-0.09874657,0.44215053,0.08426702
3,-0.056666102,0.06664732,0.03376954,0.08681528,0.14436974,0.021170337,0.05522331,0.014989538,0.042918064,0.019446746,-0.009762486,0.03185746,-0.0021174203,-0.028298464,0.08970872,0.040758174,0.05377485,0.017140647,-0.019609332,-0.3337037,0.12092996,-0.29004642,-0.0119816195,0.041579925,-0.0049987924,0.06316735,0.08995576,-0.008567002,0.0344506,-0.13905643,0.5321027,0.08962263
4,-0.05671514,0.06430624,0.030356357,0.088506795,0.12295693,0.02092681,0.054958187,0.012494843,0.037934564,0.017913941,-0.011136152,0.033418767,-0.0048703933,-0.0334086,0.089156166,0.037375953,0.051425114,0.01826656,-0.023601629,-0.36200777,0.115076385,-0.27924335,-0.01650664,0.04034965,-0.021639332,0.06440238,0.09136963,-0.010136887,0.033347555,-0.15048143,0.5483949,0.10163908
5,-0.063892245,0.07147687,0.03532489,0.097682,0.12153882,0.023301436,0.059565634,0.013680652,0.043749332,0.018041993,-0.012128357,0.03626074,-0.0024077191,-0.03552154,0.102132544,0.041940667,0.057529986,0.019152243,-0.023204435,-0.39964586,0.1319766,-0.2960505,-0.01748183,0.04578562,-0.031109974,0.07055282,0.101221696,-0.01006989,0.036341432,-0.17970914,0.59499234,0.089717105
6,-0.043299418,0.039578475,0.012281376,0.06446169,0.03602153,0.014893398,0.03499643,0.0010425425,0.011747565,0.0048097055,-0.011526445,0.018543284,-0.00031112245,-0.031737868,0.07916679,0.013665239,0.030529423,0.012383969,-0.020133507,-0.33795902,0.0011466444,-0.12268554,-0.01761949,0.026464956,-0.04028922,0.041976206,0.059547685,-0.010869296,0.013422291,-0.096428216,0.35667557,0.13518326
7,-0.026702564,0.02418953,0.004995173,0.040233135,0.017286148,0.009278681,0.022906357,-0.0024802154,0.0028309692,0.0033425665,-0.009848842,0.007893539,-0.00039233788,-0.023139179,0.09285639,0.00079357065,0.017880829,0.010229306,-0.016359594,-0.24924603,-0.045732893,-0.08275502,-0.01173692,0.016141305,0.018660473,0.025508694,0.034376293,-0.009755719,0.0039728167,-0.041424263,0.21012817,0.1574584
8,-0.043992076,0.051752638,0.024965148,0.055153146,0.12252226,0.019881424,0.042385876,0.009507615,0.03599284,0.024059309,-0.0078091426,0.0119326385,0.007973656,-0.014558818,0.18898678,0.017980848,0.042999566,0.013498579,-0.007383912,-0.2720309,0.02104213,-0.2707043,0.0057654744,0.03345522,0.060902927,0.038253974,0.050148554,-0.007740777,0.014943609,-0.07080898,0.24899462,0.17037262
9,-0.06274835,0.073294796,0.03800265,0.08172919,0.13817322,0.029437713,0.059378214,0.017405154,0.051796522,0.030705972,-0.00837671,0.022934377,0.01220646,-0.019517643,0.18891177,0.03478823,0.06038467,0.016527034,-0.007874079,-0.31870943,0.06393776,-0.3193706,0.0059202304,0.04921657,0.04142817,0.05757616,0.07881034,-0.010539683,0.02810736,-0.13598594,0.4094788,0.16153234
10,-0.069015086,0.08157742,0.041276745,0.09935276,0.13474034,0.034061562,0.06628856,0.020830609,0.0501881,0.024726864,-0.007873476,0.029472683,0.014159594,-0.024577487,0.16132635,0.042541828,0.065364115,0.017533287,-0.010553228,-0.38159567,0.08360359,-0.32127276,0.0009215508,0.05518859,0.011021505,0.068055004,0.09683545,-0.0129074855,0.034135193,-0.19368792,0.5245755,0.14122419
11,-0.07206674,0.08352624,0.04274232,0.10567419,0.11970045,0.033526875,0.069917545,0.018731399,0.053239577,0.026880791,-0.010793751,0.035442673,0.0077848537,-0.032462943,0.15737969,0.04381534,0.06718761,0.020037148,-0.016934805,-0.39072877,0.107058086,-0.3333429,-0.0059568477,0.05622933,0.0015341104,0.07470468,0.10606018,-0.014024834,0.037166737,-0.21746516,0.5901357,0.13864383
12,-0.048204757,0.044130392,0.0154850315,0.06360121,0.018702827,0.022161413,0.039922945,0.0021828962,0.017958276,0.013876696,-0.011332443,0.015008448,0.007671847,-0.028997779,0.1619289,0.008423231,0.0348563,0.013230981,-0.013862835,-0.3117057,-0.015570946,-0.14225516,-0.007591035,0.032186516,0.0026906356,0.04049152,0.056014832,-0.013656627,0.010572044,-0.11816067,0.30815753,0.1838384
13,-0.03292804,0.028477276,0.009311663,0.039797686,0.0061839567,0.015638413,0.026651625,-0.0015599319,0.010670025,0.011223279,-0.009876708,0.0056854463,0.007697902,-0.02099288,0.17689562,-0.0024739937,0.022571146,0.010774212,-0.009078757,-0.23887408,-0.04498018,-0.11791921,-0.003870207,0.022467699,0.04470595,0.024675826,0.03293802,-0.011659177,0.002376322,-0.0784697,0.17085359,0.17596701
14,-0.03150508,0.02895756,0.013076557,0.03779374,0.04639325,0.0155046545,0.025748689,0.0033375577,0.016184047,0.011285547,-0.006842088,0.008154504,0.011064598,-0.01643461,0.15611933,0.0046454975,0.022890655,0.010164329,-0.00352767,-0.21941566,-0.032445095,-0.12856027,-0.0038394816,0.026159588,0.03928577,0.025809966,0.03568121,-0.00922791,0.006757358,-0.09693438,0.1614819,0.18269809
15,-0.028177585,0.021356016,0.011517618,0.028853238,0.053371713,0.013146771,0.019883443,0.0024460694,0.015605233,0.010104668,-0.0064541968,0.0061472626,0.01309113,-0.013562906,0.16055816,0.0024723392,0.017345604,0.009667619,0.00037193776,-0.17769851,-0.027325358,-0.11487338,-0.0057815555,0.024751045,0.031663995,0.020931624,0.029640395,-0.006862703,0.0051533263,-0.10274198,0.11712951,0.20196064
16,-0.026507994,0.017337635,0.011293538,0.023945246,0.068017654,0.012218121,0.016870111,0.002743203,0.01587742,0.009341522,-0.005635035,0.0051114764,0.015253665,-0.010745393,0.15993926,0.0021581782,0.014525642,0.0088979285,0.0035744403,-0.1488226,-0.024857458,-0.1108778,-0.006347917,0.024491645,0.036492825,0.018205166,0.026446883,-0.0052571283,0.0048195086,-0.105597466,0.09300426,0.20650688
17,-0.033732258,0.028907377,0.018820692,0.033872772,0.10743418,0.015904175,0.026328346,0.0069501842,0.028311875,0.017122917,-0.0054433644,0.009764799,0.014256749,-0.010084571,0.20365399,0.01092096,0.025544193,0.01113122,0.0032895152,-0.18801662,0.034846872,-0.1958694,-0.0024089178,0.029622301,0.040390342,0.02554898,0.036396656,-0.004716309,0.011746861,-0.11565951,0.14213985,0.18643972
18,-0.047085565,0.050868087,0.029127862,0.06319663,0.12813166,0.023214558,0.0434846,0.015010849,0.03804384,0.01885801,-0.004867932,0.022079524,0.012962678,-0.015705347,0.16064242,0.029200695,0.042328957,0.013733886,-0.0021863377,-0.2854059,0.087569594,-0.25323424,-0.0038063372,0.040438414,0.011324176,0.045273613,0.06572062,-0.006983118,0.026036358,-0.17541541,0.32540962,0.15444373
19,-0.036459524,0.02800097,0.013657145,0.041364644,0.07310359,0.016992947,0.025643464,0.004401072,0.01692392,0.008852975,-0.006394932,0.010458723,0.015080404,-0.016351707,0.15359403,0.008480743,0.022756148,0.009521673,-0.00035745755,-0.2352432,-0.008312054,-0.12572819,-0.008044282,0.028987717,0.0066612377,0.02753794,0.040387936,-0.0075514205,0.009463765,-0.11977488,0.18634032,0.20301965
20,-0.05587131,0.066641666,0.039930712,0.08544262,0.095384,0.024898684,0.05718965,0.01862644,0.05044113,0.021990506,-0.007891863,0.037127655,0.0030961847,-0.02656117,0.12841734,0.042009324,0.053625073,0.019282563,-0.013811213,-0.30028743,0.14931521,-0.21778697,-0.013055745,0.048280753,-0.007695035,0.06648586,0.09637092,-0.008259222,0.041970883,-0.18470249,0.5404596,0.1667073
21,-0.03972219,0.034319073,0.018049775,0.051924147,0.056325186,0.01641531,0.031838465,0.0048245555,0.022157762,0.009925305,-0.008785332,0.018013624,0.0084447125,-0.023962237,0.14131929,0.012681278,0.026807303,0.013376759,-0.007873159,-0.24379653,0.025185753,-0.11400856,-0.016152294,0.032042503,-0.004202551,0.03860438,0.055546477,-0.007487309,0.017040867,-0.13283192,0.29170275,0.23340774
22,-0.03723362,0.0400275,0.021119352,0.05252073,0.09535757,0.016963158,0.038096078,0.0072834,0.029150933,0.018939883,-0.008572163,0.018756218,0.002760963,-0.021519871,0.15777877,0.015579402,0.032495335,0.016767588,-0.010921717,-0.25244087,0.0697896,-0.22852278,-0.010687428,0.031057164,0.029123014,0.040567905,0.05552023,-0.0070539294,0.02040621,-0.16051808,0.2952051,0.23912513
23,-0.032844137,0.024434766,0.012586343,0.036121998,0.07892055,0.014620636,0.0253722,0.0025257156,0.017370852,0.012990171,-0.00792284,0.009800339,0.010310364,-0.017692339,0.17224997,0.003320205,0.019948078,0.012923693,-0.0040098918,-0.20723191,0.0037456732,-0.15488634,-0.011020478,0.026718415,0.035414327,0.027319584,0.037526086,-0.006433386,0.009872493,-0.123638436,0.17777602,0.24741605
24,-0.031028554,0.022366945,0.01246622,0.03189745,0.08502548,0.014291553,0.023351021,0.0036452445,0.017573982,0.012998413,-0.006694246,0.008230345,0.012270095,-0.014015129,0.16927706,0.0036573056,0.018638436,0.012046148,-0.0011189682,-0.1892836,0.002874264,-0.15285075,-0.008661179,0.02631678,0.04255776,0.024476442,0.033776715,-0.005631797,0.009275872,-0.12092539,0.15021487,0.23645774
25,-0.05648754,0.06579143,0.040158335,0.07703951,0.1049694,0.026457042,0.05792247,0.01908304,0.057223074,0.032917425,-0.007599212,0.032172862,0.0057277824,-0.021144483,0.16943674,0.037786964,0.054795012,0.02108886,-0.008862511,-0.24639037,0.15807573,-0.2718482,-0.0059255436,0.04881346,0.019703008,0.06175674,0.08607088,-0.005426869,0.03918271,-0.20631242,0.46018147,0.210184
26,-0.067326404,0.07899702,0.046138536,0.09850283,0.104997054,0.031439744,0.07029976,0.02094913,0.062466748,0.034740105,-0.009637689,0.042280547,0.0015025111,-0.03079509,0.15561645,0.045499876,0.06485112,0.023697443,-0.016894547,-0.29453227,0.18752974,-0.3246799,-0.010925783,0.055673223,0.0045707193,0.0771812,0.108535126,-0.008646013,0.04688931,-0.2630058,0.61169255,0.18850715
27,-0.0705867,0.07970688,0.044392064,0.10402087,0.1051431,0.031671844,0.07163049,0.018351907,0.059902944,0.033076696,-0.0114428345,0.044161282,-0.0010459356,-0.036614705,0.15463695,0.0439374,0.06553552,0.023709133,-0.020832237,-0.32749122,0.18713006,-0.3452813,-0.015108045,0.0553405,-0.008547131,0.07966696,0.11264363,-0.010117013,0.045126703,-0.27875134,0.6394037,0.17263392
28,-0.067003675,0.07274778,0.036255375,0.09832989,0.11377123,0.03069254,0.065604754,0.014574472,0.047814243,0.027233977,-0.010936424,0.037317015,0.002131354,-0.035727244,0.15630996,0.035659507,0.059476107,0.020427085,-0.019213077,-0.35461438,0.13395189,-0.34302264,-0.01403724,0.0503156,-0.011350701,0.07103376,0.10036341,-0.01067167,0.035793282,-0.2803899,0.563476,0.17408973
29,-0.07117843,0.078474656,0.040646065,0.10783624,0.106288314,0.031346038,0.06924008,0.016406756,0.05097092,0.02439711,-0.011603832,0.042584963,0.0013928494,-0.038668238,0.13640165,0.042875733,0.063561074,0.021215895,-0.021584082,-0.38938195,0.15657344,-0.34377164,-0.018013626,0.054283917,-0.02552629,0.07870704,0.11331186,-0.01079396,0.041578554,-0.30950874,0.65197766,0.14868926
30,-0.06165632,0.064187974,0.028023235,0.09155253,0.097909845,0.028321754,0.058170237,0.010722909,0.035080545,0.01953463,-0.010304298,0.031971812,0.004016266,-0.03505333,0.14896539,0.028375551,0.05192906,0.017068435,-0.01855217,-0.38456282,0.08233176,-0.30534792,-0.014566936,0.04455967,-0.022126216,0.06259349,0.08892082,-0.010690244,0.027778167,-0.25609827,0.4955271,0.17048503
31,-0.06679036,0.07514904,0.035710774,0.100334205,0.11342551,0.03097734,0.06537167,0.014950483,0.04537167,0.023186542,-0.0100812595,0.03450919,0.005097706,-0.033574373,0.1605086,0.036563642,0.061257567,0.018329807,-0.0181168,-0.3954056,0.10823265,-0.3316772,-0.01031195,0.050005414,-0.01509254,0.06873944,0.098207265,-0.011359189,0.032709636,-0.24266796,0.5416513,0.15254593
32,-0.04554173,0.041929808,0.013013687,0.06231359,0.013818007,0.021722252,0.03937465,0.0021873135,0.015963906,0.01303417,-0.009894831,0.01582344,0.0065512275,-0.02822728,0.15590355,0.0069822604,0.033466216,0.012433653,-0.013762957,-0.31891248,-0.002096109,-0.15338714,-0.008837505,0.030017158,-0.014203309,0.03881652,0.05364334,-0.011119003,0.010155061,-0.14271863,0.2906132,0.19398382
33,-0.03193332,0.02993254,0.009085337,0.040880844,-0.002449824,0.016150463,0.029239278,7.655681e-05,0.013080971,0.01426363,-0.0086189695,0.008676151,0.0049446477,-0.020785047,0.17094436,-0.0009777779,0.024044838,0.011587875,-0.00992821,-0.24769583,-0.01004357,-0.14050052,-0.0042514247,0.021979194,0.022175852,0.02640716,0.03412108,-0.00907227,0.0049883034,-0.10025411,0.17372136,0.19420423
34,-0.028912563,0.028215677,0.010420866,0.03249835,0.0036384305,0.015807554,0.027206948,0.0019704527,0.017312763,0.018574718,-0.0067721084,0.006865486,0.0063037854,-0.014828514,0.19127727,-0.0007523671,0.02347428,0.011068282,-0.0054017333,-0.20812371,0.0021856655,-0.16022106,0.0013654071,0.021395683,0.0405107,0.022511998,0.027431346,-0.0072800396,0.0053503877,-0.09582731,0.12530804,0.18350744
35,-0.029228576,0.028543606,0.011686599,0.031622354,0.015072212,0.016786896,0.02663258,0.0042221686,0.018352004,0.018315196,-0.0049114223,0.007354758,0.009078217,-0.012038743,0.1743832,0.0021879796,0.023779577,0.00950286,-0.0021060777,-0.19476211,-0.0045094816,-0.1520066,0.0034927097,0.022909071,0.044416275,0.02206267,0.027386542,-0.0072331447,0.0066592535,-0.094370715,0.11791071,0.16029894
36,-0.048970368,0.06253977,0.03276721,0.07225631,0.09981489,0.026989646,0.05205785,0.018688282,0.042496808,0.023698106,-0.0034002077,0.025604816,0.009780162,-0.016513856,0.15010667,0.03310798,0.05056867,0.013855072,-0.0057437597,-0.29053053,0.08821866,-0.2501732,0.002666217,0.04258241,0.018627364,0.051622204,0.072423525,-0.008282813,0.029751921,-0.16005737,0.37344897,0.12730804
37,-0.05940673,0.069253795,0.036698487,0.08723621,0.1123101,0.027272955,0.057610594,0.016878996,0.046713017,0.022661082,-0.0078068185,0.032520495,0.005914367,-0.026966037,0.14222035,0.039009042,0.056401633,0.016119946,-0.012374173,-0.347149,0.11138815,-0.26905623,-0.006788724,0.04733106,-0.0032162592,0.062485047,0.08955248,-0.010483558,0.034303837,-0.1765419,0.4866031,0.10589683
38,-0.04063368,0.03873109,0.014433082,0.0534016,0.0312925,0.018475775,0.034525033,0.0026778784,0.01841414,0.013637584,-0.009277381,0.014196453,0.0052242083,-0.024171501,0.15722007,0.008961425,0.031054888,0.011381108,-0.011248536,-0.2795609,0.0065919794,-0.13625427,-0.0059684077,0.027402818,0.01133349,0.034879103,0.048001517,-0.010894657,0.011033132,-0.10131012,0.2606193,0.16621882
39,-0.039033346,0.043777682,0.01886414,0.055735707,0.07045828,0.018380065,0.039284468,0.006544687,0.025259543,0.01866755,-0.008354395,0.017998274,0.0015402939,-0.02299793,0.14264557,0.015458383,0.035122044,0.0138639845,-0.013080331,-0.2776538,0.031801842,-0.19911084,-0.0052309055,0.029394848,0.032222405,0.039761856,0.05342093,-0.010367734,0.017193057,-0.120255664,0.29209155,0.17691718
40,-0.043297987,0.053132195,0.023439517,0.06618663,0.1050377,0.02271111,0.046680205,0.012746815,0.02976248,0.019713864,-0.0060645686,0.020919483,0.004418585,-0.020330526,0.14036688,0.023598155,0.042242028,0.015318727,-0.0122876465,-0.3162172,0.060879797,-0.24953103,-0.002248614,0.034854446,0.018814983,0.04638049,0.06346406,-0.009648673,0.022925446,-0.14842013,0.34752047,0.17385262
41,-0.036654603,0.041132096,0.014191673,0.054493308,0.08710706,0.020456724,0.037267342,0.008471972,0.015551817,0.012608744,-0.005540412,0.012347577,0.007819124,-0.01739234,0.1434671,0.012035205,0.03186035,0.012106165,-0.010386897,-0.29920346,-0.0015356392,-0.17246224,-0.00085869845,0.028093489,0.029320639,0.034784578,0.047495782,-0.010458752,0.012773201,-0.095866,0.26429132,0.18476847
42,-0.02615687,0.025845481,0.006452604,0.039380994,0.029674511,0.013885925,0.026555058,0.0024706991,0.0045350958,0.008377556,-0.0069837035,0.00868785,0.0029196378,-0.018422013,0.077991545,0.0030345055,0.019314375,0.011530135,-0.013190832,-0.22974305,-0.03386785,-0.09978123,-0.005932134,0.019148666,0.04059744,0.025796596,0.034288984,-0.011115739,0.007672991,-0.06326542,0.20446685,0.18285806
43,-0.027592804,0.031375997,0.011830261,0.04262393,0.0683925,0.013795889,0.031578064,0.0055618538,0.014018339,0.01499724,-0.0069419066,0.01323716,-0.0011235881,-0.018167283,0.081206396,0.009879213,0.024697937,0.014181882,-0.014987411,-0.22489382,0.012852965,-0.1689442,-0.0061197644,0.021758856,0.048640825,0.03145942,0.04122342,-0.009077671,0.014597112,-0.083478406,0.24236402,0.1803965
44,-0.031447362,0.034931593,0.01426669,0.041559026,0.100053474,0.016189978,0.03497883,0.0068577295,0.021406028,0.023044426,-0.00698227,0.0121031925,0.00042404176,-0.015402963,0.14374942,0.009532699,0.02872321,0.015592037,-0.012516607,-0.2189078,0.034532666,-0.24343818,-0.0010249534,0.024176218,0.067485504,0.03189051,0.0398856,-0.0071090767,0.015040849,-0.10515189,0.22448692,0.21482974
45,-0.028610177,0.02343679,0.0073597315,0.032921135,0.058212064,0.014070728,0.026563533,0.0022251848,0.010552782,0.017283563,-0.007492504,0.008128602,0.00253535,-0.01616155,0.120966256,0.000963558,0.019473422,0.01316235,-0.011241896,-0.18331799,-0.006152386,-0.16003333,-0.0043597296,0.019758955,0.06402297,0.024233729,0.030321607,-0.008464143,0.008941293,-0.07907118,0.17594779,0.19891748
46,-0.02440551,0.016762719,0.004721828,0.027181331,0.03919039,0.011465984,0.020568144,0.00040888233,0.005062775,0.012066159,-0.0070209475,0.006051924,0.0033448618,-0.015000412,0.0882204,-0.0014548989,0.0140490085,0.011121074,-0.009840585,-0.15421525,-0.02271065,-0.11562224,-0.0062741595,0.016603248,0.057360582,0.019434962,0.025103088,-0.008360915,0.0064465934,-0.06607109,0.14673993,0.15667115
47,-0.033462767,0.035543237,0.016459983,0.042056225,0.11110083,0.017200362,0.034248646,0.008561282,0.023393536,0.02181278,-0.005447341,0.012560091,0.0043664146,-0.0129472595,0.13104205,0.012703689,0.029730923,0.013412947,-0.008259309,-0.19778144,0.032320056,-0.23675993,7.931795e-05,0.026405388,0.06643468,0.031489857,0.04122417,-0.006702387,0.01615205,-0.11238684,0.2244307,0.17272916
48,-0.04939065,0.058490336,0.0285802,0.07279428,0.14398538,0.025834788,0.050361253,0.017914418,0.034189373,0.019814339,-0.004109972,0.0225734,0.009710871,-0.016062025,0.12199752,0.03172923,0.04721517,0.014827566,-0.008897359,-0.305287,0.079418376,-0.28390974,-0.00038502467,0.040461916,0.026962187,0.050363205,0.07177135,-0.008314695,0.02859737,-0.16071615,0.39722693,0.13646469
49,-0.050429538,0.05579752,0.024848603,0.07401869,0.12989032,0.024098998,0.04928384,0.013255602,0.029961392,0.018645037,-0.007156171,0.023355078,0.005435555,-0.023170877,0.12505741,0.02751827,0.044877365,0.015419345,-0.014004162,-0.32708794,0.06094392,-0.26737082,-0.005844977,0.03816048,0.016295614,0.050920717,0.07184709,-0.010417282,0.025483549,-0.148012,0.40882176,0.14889635


==> images/rnn_examples/i.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.44322157,0.45186698,0.47499213,0.44650447,0.28423616,0.46321732,0.45577693,0.45948586,0.46980128,0.4624142,0.45916468,0.46920425,0.46805558,0.44689277,0.22368996,0.43374476,0.43890694,0.46844062,0.46915996,0.3256163,0.4402449,0.33129096,0.4501408,0.4641268,0.21147232,0.4677027,0.46806514,0.4564755,0.4712608,0.38358247,0.5706806,0.26314947
1,0.44813076,0.4523614,0.4734614,0.45250607,0.32527363,0.4656018,0.4581037,0.46166277,0.46774146,0.46408626,0.46215242,0.4690358,0.47021958,0.45099849,0.2747821,0.43687382,0.44314784,0.46881425,0.4708392,0.30219135,0.45957693,0.36189887,0.45322573,0.46452653,0.2787353,0.4666507,0.46635765,0.45995232,0.47226405,0.40195137,0.5606839,0.3083477
2,0.4242257,0.4329081,0.46201518,0.43096048,0.2427735,0.4497449,0.43991348,0.44422084,0.45450082,0.44747585,0.44458145,0.4554225,0.45594552,0.42916775,0.17737687,0.41005856,0.41870484,0.4544131,0.4569999,0.24098817,0.42518297,0.2999597,0.43277144,0.44887614,0.1665463,0.45237115,0.4524088,0.44053388,0.45903814,0.36350518,0.58727264,0.20029481
3,0.41540223,0.42472738,0.45704174,0.42336416,0.21339574,0.4431137,0.4325903,0.4367853,0.44877797,0.44065005,0.43734178,0.44942978,0.45019734,0.42045987,0.14719166,0.399235,0.4086942,0.4485949,0.45130795,0.21438994,0.41031894,0.27225357,0.42472312,0.44198507,0.13481379,0.4461031,0.44570792,0.43255112,0.45358017,0.34512267,0.59619117,0.1661948
4,0.42167133,0.42732602,0.45881298,0.42782646,0.24614622,0.44670543,0.43592188,0.44060344,0.45060632,0.4444554,0.4413109,0.45192128,0.4538194,0.4251072,0.18805648,0.4027068,0.4129466,0.4514511,0.45494664,0.2336996,0.42166197,0.2911781,0.4290237,0.44500157,0.17257701,0.44858474,0.44795665,0.43779022,0.45700952,0.35043228,0.5894062,0.19767408
5,0.41080374,0.41933587,0.45417717,0.41781414,0.207482,0.4392946,0.4278044,0.43271255,0.44540066,0.43696356,0.43309113,0.4461161,0.44710094,0.4151734,0.1474342,0.39136937,0.40185845,0.44511643,0.44850346,0.2176513,0.39731246,0.2600609,0.4200536,0.43814528,0.123488046,0.4428674,0.442421,0.42846966,0.45115304,0.32902235,0.6017755,0.15058255
6,0.48413706,0.48253292,0.48694125,0.48892236,0.43571377,0.4860894,0.4855476,0.48393273,0.48543173,0.4846494,0.48518893,0.4852284,0.48792446,0.4826928,0.4003959,0.4741044,0.47920877,0.48657978,0.4876781,0.39116484,0.48132366,0.44193938,0.48504275,0.4831873,0.40323576,0.48421898,0.4821345,0.4830369,0.48751464,0.4665258,0.5165951,0.40767896
7,0.49263316,0.49304572,0.49309343,0.497215,0.45020643,0.49301767,0.49425486,0.49214336,0.49267155,0.49164417,0.49278998,0.4921292,0.4936135,0.4925407,0.42468244,0.49013072,0.49194062,0.49346796,0.49292397,0.40536848,0.49091005,0.47699946,0.49407104,0.49110836,0.43680894,0.49162477,0.49024972,0.49048576,0.4925497,0.49042335,0.50524116,0.4387062
8,0.4622151,0.4726984,0.48177978,0.47353265,0.2736,0.474507,0.47481722,0.47164282,0.47922924,0.4725709,0.47230318,0.47772586,0.4766442,0.46802455,0.2236025,0.46846062,0.46692398,0.4791589,0.47549847,0.24818502,0.43879402,0.40104702,0.46984348,0.47418648,0.21861283,0.47637504,0.4754312,0.4657079,0.47628167,0.45322767,0.5299757,0.24691796
9,0.42767826,0.43759552,0.4641318,0.43736172,0.21098159,0.4509117,0.4441882,0.44505087,0.45786855,0.4489239,0.44571942,0.45667478,0.4568034,0.43260354,0.14625879,0.41812518,0.42411664,0.4573403,0.45708388,0.20907275,0.41316202,0.29306057,0.4364613,0.45022738,0.14231929,0.45394167,0.4527537,0.4404654,0.45893255,0.37532285,0.577718,0.1659978
10,0.42557287,0.43315777,0.4631405,0.4325258,0.21146894,0.4482604,0.44012472,0.44215402,0.45640898,0.4465426,0.44284597,0.45473346,0.45572835,0.4277573,0.15208215,0.40663514,0.41667873,0.45588169,0.45643437,0.24002907,0.40634656,0.2705438,0.43294066,0.44747734,0.13530706,0.452214,0.45069683,0.4386349,0.45861748,0.34267655,0.58630013,0.17284329
11,0.40824986,0.41695833,0.4523938,0.417314,0.18592635,0.43731186,0.42631146,0.4299663,0.4434015,0.4345714,0.4308384,0.44360664,0.44526258,0.41315976,0.12777431,0.3901599,0.40036452,0.4437914,0.4463033,0.17913654,0.39928266,0.25805572,0.41780296,0.435556,0.113980755,0.43991107,0.4389317,0.4255309,0.4485377,0.3321971,0.6014335,0.13857602
12,0.49595448,0.49336928,0.49252355,0.5018304,0.44589508,0.49342245,0.49572542,0.4916893,0.4923272,0.4921024,0.49336383,0.49160504,0.49432462,0.4943522,0.429339,0.4905752,0.49336663,0.4941341,0.49330905,0.38203442,0.48558006,0.48102033,0.49560875,0.4904156,0.43372592,0.49078086,0.48827696,0.49075857,0.4925504,0.49673656,0.49768245,0.42330238
13,0.49747366,0.49783066,0.49582914,0.5021162,0.44860166,0.49592897,0.49851966,0.49528885,0.49621925,0.49483714,0.49588284,0.49498326,0.49613905,0.4973663,0.4303509,0.49732432,0.49771783,0.49679345,0.4951678,0.40848783,0.48714888,0.48610157,0.49835616,0.4943187,0.4381328,0.4947228,0.49322134,0.49347523,0.4946349,0.50322807,0.49735108,0.42703578
14,0.48587456,0.48768857,0.49156564,0.48929754,0.42308873,0.48880345,0.48905215,0.48778468,0.4910728,0.48819062,0.48769957,0.48966193,0.49000847,0.4861885,0.3843184,0.48253575,0.48381144,0.49059734,0.48955506,0.4073839,0.47883627,0.4327898,0.4877413,0.48805833,0.39589456,0.48948374,0.48836082,0.4858134,0.4900339,0.4763059,0.51628447,0.38620642
15,0.49468157,0.49571088,0.4953849,0.49810836,0.45701844,0.49459285,0.49623185,0.49423692,0.4957894,0.494081,0.49417233,0.4947102,0.49483657,0.49488685,0.4273235,0.4935126,0.49373773,0.49539068,0.49412325,0.4316564,0.48529,0.45913363,0.49568146,0.49379802,0.43955457,0.49483413,0.49380535,0.4923101,0.49446332,0.4970141,0.5048211,0.41610023
16,0.4959504,0.49692014,0.49623168,0.4990187,0.46172872,0.4955826,0.49730992,0.4952586,0.49685654,0.49523175,0.4951588,0.49574164,0.49562496,0.49606663,0.43057355,0.49480748,0.49504027,0.4962575,0.4949947,0.44027966,0.4876034,0.46465567,0.49679652,0.49493876,0.4450789,0.49596,0.49503118,0.49348435,0.4953368,0.5005874,0.5044023,0.4223929
17,0.47606143,0.48002204,0.48783886,0.48067868,0.37395504,0.48335865,0.4823625,0.4814927,0.48617685,0.4827251,0.48151204,0.4856298,0.48509106,0.47845665,0.34613094,0.47509173,0.47575697,0.48606607,0.48465967,0.35759267,0.4608217,0.4309288,0.4792858,0.4832938,0.33713555,0.48491204,0.48447964,0.4788286,0.48562554,0.46549907,0.52213633,0.33193374
18,0.4388868,0.44427836,0.47022262,0.44243702,0.2743324,0.45847514,0.45052066,0.45371056,0.4645613,0.45762905,0.45366487,0.46403378,0.46425214,0.44111615,0.2202522,0.42428237,0.43152905,0.46397886,0.46519384,0.295792,0.42995924,0.31844234,0.44438192,0.45848387,0.20806277,0.4620172,0.46152082,0.45150977,0.46731663,0.37561694,0.5722156,0.22973767
19,0.49884972,0.4978431,0.49556038,0.5031572,0.46859804,0.4961425,0.49864125,0.495365,0.4962971,0.49550453,0.4960453,0.495165,0.49632812,0.49753234,0.438369,0.49472123,0.4964379,0.49641517,0.49555075,0.43533948,0.48874962,0.4690356,0.4987602,0.49427715,0.45113194,0.49516615,0.49330324,0.49404317,0.4955352,0.5018549,0.4998921,0.43483013
20,0.37608528,0.38706052,0.43963152,0.37984228,0.14982298,0.41791064,0.39898923,0.40954942,0.42690083,0.41590303,0.4086796,0.42866576,0.4287678,0.3826361,0.10044884,0.3514964,0.36428377,0.42617506,0.43147308,0.17389455,0.3745551,0.20072909,0.3877052,0.41851386,0.08190021,0.4243377,0.42556924,0.40554094,0.43571803,0.26746783,0.64551055,0.1003223
21,0.49861816,0.49764,0.49471873,0.50322735,0.46857658,0.4955496,0.49825835,0.4951076,0.4954508,0.49470386,0.49574533,0.4945385,0.4958577,0.4973787,0.44159284,0.49382395,0.49584422,0.49576995,0.4948974,0.42649314,0.4875419,0.47133255,0.49859157,0.49344984,0.45246765,0.4945115,0.49266055,0.49314365,0.49488175,0.5013944,0.5001261,0.4329073
22,0.4588554,0.46315807,0.47828215,0.46442688,0.3250852,0.471939,0.46785685,0.46883827,0.4742403,0.47030693,0.4692011,0.47474784,0.47542435,0.46214986,0.29056692,0.4536087,0.45696953,0.47534218,0.47513473,0.28827578,0.45588952,0.40158004,0.46336925,0.47103956,0.2920218,0.47283077,0.47243398,0.46586233,0.4760526,0.42999226,0.5414031,0.29876208
23,0.49734408,0.4969014,0.49533457,0.50142336,0.46014595,0.49551967,0.49789804,0.4948378,0.49606863,0.49491715,0.495343,0.4951119,0.49575928,0.49658984,0.4315989,0.49378952,0.49538344,0.49607357,0.49485824,0.4259871,0.48677492,0.4714146,0.4974561,0.49409747,0.44389835,0.49502802,0.49356344,0.49320883,0.49495643,0.50428253,0.501475,0.4207681
24,0.4887425,0.4897613,0.4925962,0.49228573,0.43181682,0.49077493,0.49138543,0.48973146,0.49228424,0.49027345,0.48987615,0.49155453,0.4916984,0.48904303,0.4025321,0.48571494,0.48705405,0.49225354,0.49106562,0.40441597,0.48040965,0.45450944,0.48991334,0.49004856,0.4133853,0.49123466,0.49025545,0.48802152,0.49154967,0.48630434,0.5115019,0.39547864
25,0.3920748,0.40387872,0.4480588,0.39906833,0.15394108,0.4289729,0.41447338,0.4213862,0.43716773,0.42706305,0.421138,0.43875465,0.43799555,0.40003517,0.11096558,0.37814978,0.38584435,0.43732467,0.4393732,0.15551803,0.379997,0.2438333,0.40315217,0.42978764,0.09476864,0.43467298,0.43554178,0.4163785,0.44299886,0.30866027,0.61760026,0.10883811
26,0.39174712,0.4002184,0.44511905,0.39813277,0.16224575,0.42707565,0.41187343,0.41866064,0.43406153,0.42469963,0.4192218,0.43545845,0.43677408,0.39738965,0.11330998,0.36915484,0.3813491,0.4346448,0.43852848,0.16171175,0.38751972,0.23785515,0.4013297,0.4261722,0.09798246,0.43092006,0.43099043,0.41490364,0.44135743,0.30248564,0.6220949,0.11575535
27,0.40216088,0.4092053,0.44926077,0.40901965,0.1818995,0.43351194,0.42021552,0.4256151,0.4391553,0.431112,0.42658138,0.44071457,0.44239113,0.40713093,0.1369826,0.38070777,0.39220858,0.44032934,0.4437854,0.17142966,0.39321586,0.26396513,0.41079468,0.43202248,0.11457235,0.43643513,0.436181,0.4219549,0.44621655,0.3215127,0.6083662,0.13196859
28,0.43210116,0.43662006,0.46323252,0.43943048,0.24105251,0.4525022,0.44469517,0.44632918,0.4565397,0.450306,0.44778973,0.4568452,0.4588207,0.43488878,0.18945193,0.4153871,0.4243747,0.45765513,0.45940763,0.22161734,0.42308143,0.3225456,0.43811288,0.45035386,0.17483549,0.45372933,0.45247677,0.44320375,0.46066144,0.37232062,0.574179,0.19992375
29,0.39663383,0.4038953,0.44653612,0.40237185,0.17761423,0.4293378,0.41487384,0.4212295,0.43613526,0.42696533,0.42181554,0.43715,0.438739,0.40074518,0.123047024,0.3713808,0.38436744,0.43616295,0.44073018,0.1878859,0.38715163,0.23591062,0.40568954,0.4279714,0.10151779,0.43315464,0.43282878,0.41759533,0.44354683,0.30121428,0.6198474,0.12377323
30,0.45143682,0.45347887,0.4716399,0.458739,0.29568502,0.46470365,0.46005148,0.4597043,0.46686625,0.46269184,0.46138132,0.4669313,0.46930894,0.45273268,0.25024125,0.43796667,0.4449965,0.46833163,0.46947387,0.26072735,0.44235995,0.3709014,0.45558923,0.46203187,0.23611121,0.46458226,0.46280682,0.45712543,0.4701746,0.4075935,0.550785,0.26097474
31,0.41964617,0.42756134,0.45861152,0.4280254,0.20052786,0.44476694,0.4358478,0.43806362,0.45087168,0.44241902,0.43906742,0.4507668,0.45192143,0.4237472,0.15200688,0.40367976,0.4125376,0.45136595,0.45272028,0.19792618,0.40156633,0.29205003,0.42817947,0.4433129,0.12813374,0.44765353,0.44670314,0.4337008,0.454761,0.34739158,0.5873866,0.15764299
32,0.4941161,0.491325,0.4918223,0.49963257,0.4377907,0.49225095,0.49412233,0.49035162,0.49132213,0.49111164,0.4920094,0.4908451,0.4933942,0.49251267,0.42868486,0.48867193,0.49115396,0.49331462,0.49243808,0.3746397,0.48194504,0.4823696,0.49372354,0.4894553,0.42811733,0.49000674,0.48756883,0.48945472,0.49189925,0.49038607,0.49934924,0.41884357
33,0.49171636,0.4918211,0.4930995,0.49634066,0.42849252,0.49236965,0.49372855,0.4912621,0.49247485,0.4913772,0.49196318,0.49207988,0.49324438,0.49213168,0.42500028,0.49144325,0.4916225,0.4938434,0.49226665,0.3780208,0.4801114,0.48543903,0.49275455,0.49094796,0.42337927,0.4914635,0.49012804,0.48948187,0.492083,0.49160603,0.50145245,0.41039526
34,0.48979327,0.49061346,0.4931858,0.494207,0.41829848,0.4916191,0.49262792,0.49038133,0.49245712,0.49095154,0.49095315,0.49195325,0.49258417,0.49075565,0.4134841,0.49091464,0.4902951,0.49355525,0.4916691,0.37493205,0.47675586,0.4786634,0.49100566,0.49079838,0.41238886,0.49131125,0.49018544,0.48867312,0.49166584,0.4910825,0.50289404,0.39583334
35,0.48830014,0.4887082,0.49270892,0.4917319,0.42181194,0.49057823,0.49087843,0.48907736,0.4919932,0.49014968,0.4895867,0.4910842,0.49179164,0.48852584,0.405339,0.48645487,0.48717454,0.49254653,0.49124497,0.39374062,0.47921672,0.46333453,0.4892431,0.48980206,0.4091362,0.49049273,0.48929337,0.4880025,0.4913149,0.48496923,0.50858575,0.39701185
36,0.42342344,0.43180996,0.4639386,0.42811957,0.21863058,0.44867465,0.43888852,0.44293883,0.45672074,0.4474238,0.44292754,0.4558383,0.45583394,0.42711163,0.16578357,0.40817562,0.41613907,0.45599777,0.45699155,0.24864972,0.41273168,0.2834359,0.4311927,0.44903603,0.1491992,0.45334986,0.45307484,0.4396629,0.4594413,0.34529582,0.5892505,0.18319751
37,0.41853592,0.42570403,0.45830312,0.42437407,0.22765523,0.44460094,0.43387955,0.43837336,0.45038968,0.44271788,0.43864003,0.45067528,0.45174643,0.4223354,0.16930157,0.40037128,0.41001537,0.45011762,0.4531222,0.2338834,0.4097238,0.27957442,0.42653915,0.4435694,0.14960513,0.44760093,0.44714195,0.43502942,0.45543084,0.34814125,0.5935461,0.16832092
38,0.49408403,0.49285865,0.49264285,0.4998916,0.43890238,0.49299327,0.4948772,0.49147204,0.49216634,0.49177918,0.4928517,0.49169576,0.49386412,0.49345547,0.42505407,0.49130514,0.49286005,0.49388388,0.4928824,0.3799397,0.4841718,0.48151547,0.49439198,0.49053457,0.43095437,0.49084362,0.48875195,0.49023786,0.49234167,0.49455562,0.49887523,0.4234629
39,0.45649326,0.46024048,0.47674593,0.46170026,0.32940528,0.470154,0.46535435,0.4667152,0.472474,0.46856162,0.46709532,0.4726138,0.47383708,0.45915413,0.28344014,0.44926906,0.45337862,0.47329876,0.4739229,0.29532763,0.4593281,0.3862623,0.4610848,0.4689234,0.2913899,0.47063202,0.46988276,0.46434593,0.47472987,0.42566234,0.54659593,0.2991767
40,0.4546876,0.4589383,0.4774014,0.45986274,0.29829225,0.4683481,0.46388915,0.46462855,0.4730797,0.4671795,0.46523172,0.4723982,0.47318092,0.45623517,0.26057115,0.44427356,0.44968706,0.47384432,0.47306696,0.29466066,0.44295228,0.3657641,0.4589958,0.46778214,0.24894473,0.47062826,0.4695157,0.46215495,0.474428,0.40368643,0.5497514,0.27861086
41,0.48598722,0.4864565,0.4909129,0.4910926,0.3977364,0.48796403,0.48874727,0.48598835,0.48992166,0.48701304,0.4871421,0.4886078,0.49007386,0.48496643,0.3726938,0.47911844,0.4828262,0.49100652,0.48925763,0.37185553,0.4748637,0.44600725,0.48710158,0.48636955,0.3731365,0.48783126,0.48584762,0.48465177,0.4893508,0.46665245,0.51349837,0.39195624
42,0.48358235,0.4825736,0.48881477,0.48636186,0.4423132,0.48722243,0.48568642,0.48549822,0.4872204,0.48614445,0.48599264,0.4870759,0.48902017,0.48290804,0.41197133,0.47556257,0.4798915,0.48814386,0.4888064,0.40116957,0.49074107,0.4474611,0.4843956,0.48547855,0.43270966,0.48602638,0.48479873,0.48518836,0.48881894,0.47143072,0.51906955,0.42177743
43,0.46299508,0.46597087,0.48034194,0.46705768,0.36228523,0.47493824,0.47047412,0.47213724,0.47661257,0.4734424,0.47244215,0.47709724,0.47812438,0.46527213,0.32007068,0.4557948,0.46021745,0.4773933,0.4781652,0.32827157,0.470597,0.4033035,0.46669087,0.47398686,0.3316164,0.4752886,0.4749412,0.47034228,0.4788556,0.43799394,0.54090667,0.3367192
44,0.47195396,0.47560862,0.48466092,0.478839,0.35485485,0.4806486,0.47921968,0.47808722,0.48199454,0.4790895,0.47904128,0.48226067,0.4828961,0.47493184,0.32126412,0.47100815,0.47253865,0.48337653,0.48204762,0.30419186,0.46877414,0.43307915,0.47539988,0.4796141,0.33303145,0.4805607,0.47975165,0.475474,0.4823953,0.4626473,0.523527,0.33888513
45,0.4853709,0.4843318,0.48988616,0.4887048,0.43761742,0.4886128,0.4876617,0.48659462,0.4886199,0.4876758,0.48748302,0.4885764,0.4901403,0.48510262,0.40736923,0.47857434,0.4825111,0.48959002,0.48974976,0.39112332,0.48927236,0.45580187,0.48578447,0.48701695,0.4268178,0.48735797,0.48621398,0.486415,0.4895731,0.483535,0.5149886,0.40906358
46,0.48721236,0.48658723,0.4915188,0.48923665,0.45246252,0.4901478,0.48906595,0.48866028,0.49056703,0.48936632,0.48909858,0.49026707,0.49143967,0.48683244,0.42089474,0.48057646,0.48434693,0.49086252,0.49130568,0.42457592,0.4918982,0.45572764,0.487695,0.4889736,0.43785205,0.4894016,0.4886245,0.48847878,0.4911905,0.48318586,0.5155764,0.4237594
47,0.46197686,0.46739087,0.48108092,0.4681562,0.32437477,0.4746103,0.47136313,0.47148192,0.4776331,0.47315913,0.47207358,0.4774565,0.4775849,0.46554956,0.27611473,0.4592958,0.46162698,0.4781318,0.47731072,0.29766893,0.46135288,0.39903748,0.46667126,0.47410923,0.28626814,0.47567865,0.47522345,0.4686766,0.47801802,0.44078094,0.53869003,0.3055457
48,0.43747437,0.44404742,0.47048524,0.44211525,0.24910201,0.45726815,0.44994283,0.45221666,0.46481875,0.45614967,0.45268393,0.46355468,0.46372473,0.43925664,0.19329132,0.42080617,0.42965886,0.46427736,0.46441782,0.28360134,0.42414635,0.30634198,0.44335556,0.45730224,0.17638037,0.4614281,0.46063054,0.44965428,0.4664373,0.36543745,0.5754968,0.21997939
49,0.44567922,0.44969112,0.47079927,0.45216775,0.29348582,0.46234518,0.45610484,0.4575395,0.4654136,0.46045646,0.45856398,0.46560434,0.46732298,0.44787052,0.2373583,0.43224776,0.43982738,0.46632507,0.46767145,0.26936015,0.44509125,0.348191,0.4508357,0.46055228,0.23352218,0.46308127,0.46191472,0.4552519,0.4688029,0.40016752,0.5606777,0.2567863


==> images/rnn_examples/o.csv <==
t,0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,20,21,22,23,24,25,26,27,28,29,30,31
0,0.4721586,0.47479212,0.5010647,0.4544412,0.39435977,0.47295842,0.47487456,0.46579275,0.4921791,0.48079273,0.46981394,0.49412128,0.48388556,0.47046846,0.63124496,0.47902235,0.45866007,0.4902111,0.48777863,0.6121564,0.544429,0.57300925,0.46777573,0.48680568,0.6098684,0.4941837,0.49305913,0.47870165,0.4818146,0.556644,0.4398501,0.57050085
1,0.4723309,0.47359407,0.49714836,0.4590898,0.41810268,0.47522762,0.47594392,0.4683059,0.48821127,0.48245338,0.47216234,0.49298447,0.48408598,0.47219664,0.61406964,0.4794766,0.4625754,0.4893315,0.48697773,0.5941039,0.54448766,0.56625265,0.4692421,0.48598644,0.6138069,0.4911544,0.48979503,0.48059815,0.48259994,0.5564772,0.4405405,0.5742391
2,0.4594519,0.46292216,0.49614915,0.44056028,0.37819955,0.46342894,0.4647067,0.45437238,0.4840079,0.47364557,0.45923764,0.48846507,0.4765075,0.4599815,0.67216074,0.47059256,0.44534323,0.4834412,0.4812367,0.6462363,0.5639125,0.59842235,0.4559613,0.47955236,0.65926844,0.48704314,0.4856893,0.47116747,0.47374156,0.58483917,0.41486633,0.6085787
3,0.45483297,0.45882085,0.49618626,0.4336607,0.36102766,0.45839027,0.46025234,0.44879675,0.48296702,0.47041142,0.45391583,0.48682973,0.47328758,0.45524853,0.6967625,0.46742034,0.43864402,0.48139763,0.47881958,0.6692062,0.57240415,0.6114807,0.45025548,0.4770191,0.6766987,0.48551714,0.483961,0.46747452,0.4702832,0.59597844,0.40420243,0.6204912
4,0.4576694,0.4601608,0.49573642,0.4375131,0.37910324,0.46108505,0.4627396,0.45176417,0.48305234,0.47281367,0.45675912,0.4878533,0.47487348,0.4582109,0.6743907,0.46869692,0.44231611,0.48254973,0.47980252,0.64822483,0.5656027,0.6049415,0.4530273,0.47803363,0.6629666,0.4861868,0.48411483,0.46978012,0.47236764,0.5836283,0.40926772,0.6079909
5,0.4521561,0.45637038,0.49627313,0.4287945,0.3574384,0.45522043,0.45758304,0.44555348,0.48245427,0.46865398,0.45063198,0.48584068,0.47130904,0.4528318,0.7019406,0.4650941,0.43419522,0.4800959,0.47744814,0.6743988,0.57306653,0.6214832,0.44706863,0.47537014,0.6799257,0.4851046,0.48308486,0.46525592,0.46832183,0.5952093,0.3981714,0.61995935
6,0.49113366,0.49116275,0.49900326,0.48761258,0.47128347,0.48881346,0.49116936,0.4883877,0.49712119,0.49380493,0.48886815,0.49582082,0.4922685,0.4908472,0.5515453,0.49325058,0.48698926,0.49543333,0.4937625,0.54827064,0.520005,0.53247774,0.48780954,0.49343523,0.54687524,0.49556705,0.49459726,0.49249986,0.4926844,0.5221096,0.47375205,0.5258571
7,0.49665564,0.49637052,0.49914208,0.49597278,0.47715592,0.49439466,0.49576297,0.494575,0.49818563,0.49648285,0.49464515,0.49706712,0.49604094,0.49546963,0.5378578,0.49753782,0.49475777,0.49784058,0.4964021,0.5354699,0.5161759,0.5152606,0.49445337,0.49655032,0.5367011,0.49703974,0.49695575,0.49634653,0.49590594,0.5225199,0.48721552,0.52169806
8,0.4821283,0.48468667,0.4986352,0.47683212,0.3962601,0.48138404,0.48240915,0.47857106,0.49300313,0.48573127,0.47991127,0.49203995,0.48789823,0.4797287,0.65328497,0.48994666,0.47617579,0.49253026,0.4896314,0.62836945,0.553161,0.5421876,0.47864956,0.49061725,0.62195784,0.49177232,0.49304658,0.4859648,0.48516154,0.5832249,0.46142066,0.58243287
9,0.46302766,0.46629107,0.49850252,0.44560403,0.35807815,0.46407965,0.46655685,0.4562307,0.4877024,0.47481838,0.4603044,0.48893678,0.47726965,0.46152824,0.7012624,0.4742483,0.44845715,0.48519453,0.48172832,0.67237234,0.5712743,0.59193635,0.45712322,0.48154244,0.6654577,0.48815945,0.48754218,0.47249532,0.47436574,0.5964132,0.4204991,0.6113161
10,0.46358132,0.46567774,0.50232136,0.4404061,0.35106286,0.46101138,0.46539623,0.4526136,0.4911456,0.47399735,0.45718566,0.49106598,0.4765463,0.46031284,0.6951024,0.47269154,0.44421625,0.4866922,0.48173514,0.6727576,0.56790864,0.6030311,0.45427954,0.48131752,0.65297014,0.4912441,0.4891376,0.47094744,0.47368258,0.58181465,0.4154774,0.5925549
11,0.4511209,0.45464885,0.49598652,0.4281406,0.34444103,0.4540463,0.4563686,0.44376945,0.48151717,0.46782058,0.4491236,0.48523843,0.47039148,0.45091137,0.7211061,0.46465078,0.43297735,0.4797396,0.47625166,0.6908363,0.58275956,0.62069154,0.44496894,0.47476116,0.6968836,0.48381585,0.48198634,0.46448514,0.4671047,0.6092207,0.39583188,0.6317817
12,0.49765542,0.49690294,0.49957544,0.49852082,0.47726044,0.49414253,0.49630025,0.49525756,0.49945545,0.49770182,0.49477774,0.4969956,0.49555638,0.49658242,0.5485844,0.4990223,0.49620315,0.49827468,0.49592823,0.54294854,0.517713,0.51299495,0.49398348,0.49675244,0.53764856,0.4966565,0.49634808,0.49713328,0.49583477,0.5206947,0.48774895,0.5170703
13,0.49928534,0.49918076,0.49982923,0.5002758,0.47745037,0.4964107,0.49791855,0.49749514,0.4998714,0.49816877,0.49691707,0.49758098,0.49737915,0.4979108,0.5410634,0.5001451,0.49832425,0.49899107,0.49739113,0.5359062,0.5144625,0.5072491,0.4969537,0.49822804,0.5313938,0.4978464,0.49823007,0.4982567,0.4971839,0.52080184,0.4936285,0.51649106
14,0.49326068,0.49401525,0.5003551,0.48963833,0.46223187,0.491144,0.49334317,0.4904818,0.49874216,0.4949538,0.49097303,0.4973662,0.49442732,0.49202794,0.55618274,0.4951642,0.4891766,0.49712485,0.4953812,0.5439939,0.5166946,0.52349126,0.49048552,0.4960484,0.54533696,0.4978939,0.4980457,0.49410194,0.49459842,0.51952475,0.48184204,0.5230802
15,0.4970649,0.49806914,0.49972716,0.49683052,0.47938356,0.4951715,0.4970722,0.49592465,0.49957627,0.49791044,0.49565226,0.4978465,0.49660736,0.49660712,0.5370629,0.4985574,0.49576807,0.49830985,0.49706134,0.5254439,0.50887203,0.51245517,0.49542877,0.49797714,0.53063464,0.49846715,0.49905396,0.49739763,0.49728623,0.5092305,0.49084857,0.5122701
16,0.49771944,0.49875474,0.49987832,0.49757624,0.4820729,0.49586332,0.49782062,0.49664158,0.50001293,0.49852675,0.4964021,0.4982116,0.49701682,0.49733105,0.5320219,0.49893096,0.4965883,0.49859455,0.49748027,0.5212675,0.5064426,0.5105068,0.4962072,0.4984438,0.52635,0.4989661,0.49959615,0.49787712,0.49795574,0.50516534,0.4925621,0.50936115
17,0.48755205,0.48900917,0.4987525,0.48306677,0.4446558,0.48750547,0.48864764,0.48538443,0.4951366,0.49166134,0.48641253,0.49532363,0.49174914,0.48692077,0.58601624,0.4922166,0.483332,0.49481848,0.492936,0.565841,0.5262353,0.5295369,0.48538184,0.493861,0.5711549,0.49541485,0.49590853,0.4910265,0.49094936,0.53523433,0.4740918,0.5407013
18,0.46887442,0.4706797,0.49975604,0.45059258,0.39081237,0.46939707,0.47192135,0.46178445,0.49024358,0.47947615,0.46581754,0.49243093,0.4811212,0.4675305,0.64749706,0.47654888,0.45446604,0.4881108,0.4850533,0.6256172,0.5496158,0.5809472,0.4632166,0.48472488,0.6230785,0.4922929,0.49082255,0.47669673,0.47938496,0.55851537,0.43208656,0.57476634
19,0.4989491,0.49963173,0.50032014,0.49962547,0.48542684,0.49573967,0.49847236,0.49743715,0.50117886,0.49928126,0.496802,0.49825245,0.49673098,0.49855468,0.5304879,0.49987975,0.4979134,0.49890947,0.4973698,0.5241094,0.50686276,0.5116853,0.49636024,0.49829707,0.52229184,0.49883422,0.49900877,0.49835047,0.4981606,0.50370795,0.4921427,0.5053103
20,0.4333429,0.43763706,0.49408305,0.39893705,0.31745088,0.44083738,0.44204205,0.42461795,0.47331473,0.45750707,0.4329138,0.4824929,0.46250522,0.43416908,0.7443151,0.44967413,0.40849945,0.47298753,0.470082,0.70895725,0.5924493,0.65699583,0.42797256,0.4673216,0.72968835,0.48107067,0.47814956,0.45277804,0.45814827,0.61821586,0.3654346,0.6567314
21,0.49874952,0.49952278,0.49980542,0.49939594,0.48553324,0.49516007,0.4979742,0.49717423,0.500515,0.4989798,0.49640787,0.4976716,0.49623638,0.4982925,0.53089327,0.49971217,0.49767897,0.49865085,0.4968409,0.5241851,0.507458,0.5132378,0.49607405,0.4977883,0.528098,0.49832785,0.49860558,0.498032,0.49774465,0.50470835,0.49036515,0.5080694
22,0.47866315,0.47933894,0.49663547,0.46971866,0.42139572,0.47986713,0.4803113,0.47482285,0.48942116,0.48551872,0.47743666,0.49255323,0.48671946,0.47752678,0.6158503,0.48494267,0.47140613,0.49102268,0.48842388,0.5953925,0.54301006,0.54869574,0.47547147,0.48866504,0.6112912,0.4914858,0.49129242,0.48456556,0.4848903,0.55868727,0.45360315,0.57018435
23,0.49820676,0.4987251,0.499761,0.4987168,0.48226118,0.4955062,0.49792275,0.4965742,0.5002043,0.49884894,0.49626598,0.4979643,0.49656597,0.49775115,0.5352327,0.4993791,0.49715278,0.49859774,0.496978,0.5254925,0.50758785,0.5106512,0.49588144,0.49814937,0.52881444,0.49853387,0.49898973,0.49797913,0.4976875,0.5050314,0.4918019,0.5097705
24,0.49419126,0.49470502,0.49954933,0.49207076,0.4686146,0.49256358,0.49442172,0.49194333,0.49819064,0.49611348,0.492422,0.49742118,0.49497414,0.49337116,0.5504617,0.4962457,0.4915039,0.4974157,0.49558204,0.5373812,0.51398075,0.5177578,0.49179292,0.4966304,0.5434778,0.49775007,0.4980728,0.49528855,0.4953656,0.51450175,0.48484343,0.5203157
25,0.44241622,0.44627652,0.49365294,0.4158548,0.32360917,0.4493421,0.44946855,0.4354254,0.4753554,0.4629875,0.44235185,0.48348612,0.46745765,0.4424594,0.7450812,0.45878276,0.42291668,0.4767313,0.473265,0.7048027,0.5909355,0.62784696,0.43763086,0.4721787,0.72448856,0.4816182,0.4803124,0.45975113,0.4627934,0.6228985,0.38546053,0.65317017
26,0.4416112,0.44489324,0.49416447,0.41336164,0.3305474,0.44732574,0.44864437,0.4335292,0.47625268,0.46282536,0.44060892,0.48349872,0.46605536,0.44201657,0.7378308,0.45696864,0.4205397,0.4760584,0.47249168,0.7033361,0.58952886,0.6350023,0.4355651,0.4707729,0.7193679,0.48145267,0.4791786,0.45858252,0.46204045,0.6148794,0.37960148,0.64851874
27,0.44675362,0.44988114,0.49430388,0.42200717,0.3453471,0.4515905,0.4530459,0.43966037,0.4781657,0.46619642,0.44583327,0.48431048,0.46852115,0.447446,0.72319704,0.46129057,0.4280232,0.4781101,0.4744296,0.68770266,0.58289313,0.6238952,0.44110423,0.47294065,0.70605963,0.4823291,0.48025343,0.46237028,0.46487233,0.6063791,0.38945743,0.63647753
28,0.46391416,0.465793,0.49698785,0.44667625,0.37985116,0.46487078,0.46711916,0.45723116,0.48630106,0.47631693,0.4613798,0.4886883,0.47711852,0.46328905,0.6756719,0.47388467,0.44989514,0.48501647,0.48150662,0.65065384,0.5631925,0.589382,0.45788595,0.48079208,0.65613556,0.48749378,0.48597974,0.47334206,0.47488284,0.58004665,0.42020252,0.59892046
29,0.44407526,0.44787374,0.4954166,0.41589934,0.3405298,0.44811293,0.4505794,0.43587717,0.4790063,0.4641723,0.442305,0.48397428,0.4666377,0.44486013,0.72342134,0.4583556,0.42274472,0.4767387,0.47366226,0.6934444,0.5815422,0.6374122,0.4377997,0.47135723,0.7032177,0.48290175,0.48017877,0.4595646,0.4634159,0.602202,0.3821987,0.6338037
30,0.47417557,0.4750371,0.49754035,0.46244234,0.40921262,0.4735014,0.47582975,0.4686288,0.4900474,0.48276713,0.47138134,0.49086064,0.48238197,0.47333032,0.63808477,0.48136494,0.4638351,0.48877746,0.48565876,0.61959666,0.5496508,0.5677781,0.46866485,0.48528156,0.6226638,0.49003035,0.48874944,0.48035645,0.48118418,0.5627298,0.44018558,0.57411134
31,0.4581979,0.46094888,0.49763516,0.43728983,0.35378364,0.459042,0.46169254,0.4502016,0.4849319,0.47159916,0.45489493,0.487129,0.47384548,0.456969,0.705075,0.46979496,0.441116,0.48301676,0.47904387,0.67666906,0.5744198,0.60637295,0.45151964,0.47809702,0.67724216,0.48647463,0.48483062,0.46872813,0.47062108,0.59755284,0.4093143,0.61352557
32,0.4969015,0.4958498,0.49947068,0.4969971,0.4738351,0.4933809,0.4954284,0.4940569,0.49886164,0.4972024,0.49381796,0.49681866,0.4950688,0.49556166,0.5515857,0.49833107,0.49489436,0.49806115,0.49548304,0.5454911,0.5185332,0.5142676,0.49291217,0.49638295,0.5411695,0.4965476,0.49612355,0.49648425,0.49533147,0.52151626,0.4863391,0.51820964
33,0.49616164,0.49552768,0.4987732,0.4960121,0.46920997,0.49419254,0.49503076,0.49408972,0.4973202,0.4963778,0.49407,0.49664733,0.49580833,0.49468073,0.55354995,0.4979614,0.4945586,0.4978913,0.49580148,0.5443154,0.51961863,0.5111136,0.49360955,0.49675015,0.54667217,0.49647334,0.49667916,0.49638125,0.4952375,0.52831286,0.48829392,0.52564555
34,0.49523562,0.49473298,0.49880552,0.49482396,0.4648763,0.49397138,0.49447978,0.49335507,0.4970669,0.4960261,0.49350512,0.49672645,0.495766,0.4937976,0.5609671,0.49757695,0.49355018,0.49770814,0.49572688,0.5486014,0.52087826,0.5102748,0.49289775,0.49688032,0.54913837,0.49644718,0.49686396,0.49603778,0.4949405,0.5306464,0.4881325,0.52870625
35,0.49450833,0.49411547,0.49981123,0.49237323,0.46512595,0.49302238,0.49418205,0.49201936,0.49816367,0.49590716,0.4924752,0.4974834,0.4954152,0.49314195,0.5572162,0.49643537,0.49155498,0.49767107,0.49579567,0.5464628,0.5185824,0.5144631,0.49173963,0.49676958,0.54319674,0.4973813,0.49745908,0.49533942,0.49501488,0.5240159,0.48605752,0.5243919
36,0.4619102,0.4639168,0.50032246,0.4387933,0.35817465,0.46243736,0.46498188,0.452715,0.48809922,0.47382033,0.4578393,0.4907495,0.47720006,0.45943478,0.68534374,0.4712518,0.4436384,0.4858098,0.48197815,0.6602136,0.56524104,0.5981398,0.4548883,0.48127568,0.6537973,0.4905318,0.48877433,0.4709359,0.47405607,0.5822378,0.41733807,0.59759796
37,0.45606926,0.45968387,0.49659923,0.43468627,0.3702046,0.45935556,0.46154037,0.45017937,0.4839526,0.4719083,0.4549113,0.48739353,0.4739207,0.45675725,0.68692774,0.46783495,0.4396512,0.48186263,0.47933522,0.6587171,0.56692755,0.6092801,0.4514033,0.4778042,0.6662468,0.48650873,0.48472667,0.46851012,0.47141424,0.586064,0.4076409,0.6100323
38,0.4967824,0.49638724,0.49917454,0.4976207,0.47435427,0.49420944,0.4957227,0.4949524,0.49851277,0.49712992,0.4945734,0.4968773,0.49562243,0.49578625,0.55093926,0.49870375,0.49567276,0.49803615,0.49590695,0.54465944,0.5191962,0.51237774,0.4937625,0.4967024,0.5410165,0.49635026,0.4962629,0.49686226,0.49560547,0.5253745,0.4874759,0.52173215
39,0.47722405,0.47794664,0.4968692,0.46729296,0.4227965,0.47872138,0.47947386,0.4734393,0.48961443,0.48489702,0.476189,0.49251938,0.4860395,0.4764161,0.61491126,0.48336387,0.46908215,0.49030524,0.48814127,0.5965535,0.54370517,0.55436003,0.47406015,0.4878845,0.60898113,0.49134353,0.49074176,0.48348066,0.48450652,0.5594254,0.45031807,0.5718761
40,0.47872388,0.47863868,0.5010841,0.4649673,0.40000573,0.47644418,0.4788828,0.47072646,0.49352196,0.48415986,0.47385803,0.4946031,0.4858959,0.47535044,0.6320423,0.48403275,0.4667757,0.49270302,0.4883,0.613268,0.5466681,0.5592133,0.47195047,0.4887752,0.6078246,0.49428105,0.49309772,0.48266542,0.48373258,0.5569297,0.44893628,0.56167316
41,0.49496153,0.49383888,0.50256336,0.48998788,0.44773954,0.49003664,0.4930252,0.48884708,0.50048715,0.49459195,0.48976457,0.4984804,0.49428117,0.49158707,0.5698892,0.4960785,0.4889489,0.49897832,0.4950579,0.56169915,0.5243267,0.5237878,0.48903078,0.49616206,0.5493071,0.4986294,0.49793586,0.49391967,0.49365097,0.5258167,0.4803799,0.5212317
42,0.49134412,0.4904733,0.4987361,0.48721242,0.4719999,0.49054867,0.49191818,0.48844016,0.49603286,0.49421078,0.48966923,0.4969983,0.49374983,0.49054638,0.5448708,0.49282327,0.48731226,0.49607068,0.49440423,0.5393037,0.51897216,0.52585,0.48869568,0.49450856,0.5462087,0.4963605,0.4956106,0.49323747,0.4936738,0.52051526,0.47718963,0.5266253
43,0.48060763,0.48064318,0.4969157,0.47198796,0.4373847,0.4822971,0.4826264,0.47716585,0.49048465,0.48715457,0.4798966,0.4938089,0.4884554,0.47991544,0.5928584,0.48545983,0.47378308,0.49175876,0.4899734,0.57707053,0.5361297,0.54539746,0.47813964,0.48966765,0.59262836,0.49260744,0.49202818,0.4860423,0.48691136,0.5480525,0.45776522,0.56078976
44,0.48572418,0.48567647,0.49722776,0.48161522,0.43562457,0.48632059,0.48642898,0.48280627,0.49226227,0.48989213,0.4846361,0.49428457,0.49078718,0.48435175,0.60079473,0.49087545,0.48169413,0.49395868,0.49151236,0.5819142,0.5372404,0.52961755,0.48294628,0.49223563,0.5914604,0.4929231,0.49320295,0.48964328,0.48900872,0.55313,0.4685201,0.559031
45,0.49176472,0.49103716,0.49837974,0.4892648,0.47272462,0.4916314,0.49270314,0.48954877,0.49612698,0.49501938,0.4907599,0.49699867,0.49421972,0.49145943,0.55064476,0.49395916,0.48897782,0.49626714,0.49467316,0.5397266,0.5183314,0.51961124,0.48955053,0.49517995,0.5469049,0.49607915,0.49577424,0.49411935,0.49393985,0.51951313,0.48002544,0.5276081
46,0.4929284,0.49251923,0.4989269,0.4899667,0.478599,0.4927059,0.49380016,0.4909081,0.49710375,0.4956092,0.4919594,0.4975802,0.4951318,0.49273422,0.53787947,0.4943907,0.4900227,0.49669963,0.49568206,0.5305608,0.5135042,0.5187884,0.4912158,0.4958604,0.53577644,0.49713397,0.49680477,0.49473712,0.49495032,0.5133116,0.48261905,0.52094716
47,0.4808431,0.48159197,0.49787107,0.47289634,0.42028043,0.48199666,0.48242387,0.4770626,0.49153915,0.4867459,0.47967643,0.4937694,0.48837033,0.4794363,0.6161673,0.4868571,0.47413936,0.492268,0.49000013,0.5959199,0.541807,0.5423839,0.47776335,0.49026266,0.6027882,0.4926294,0.4926631,0.48595226,0.4863755,0.5585292,0.45895144,0.5676794
48,0.470115,0.47127047,0.5028724,0.44945073,0.37213916,0.4678963,0.47155797,0.4598035,0.49314052,0.47852755,0.46431807,0.49384493,0.4811691,0.46672702,0.66223747,0.47713888,0.4530947,0.4899426,0.4852783,0.64117295,0.554764,0.5839605,0.46195206,0.48514172,0.6262107,0.49397376,0.4921015,0.4759503,0.47848895,0.56276053,0.43060985,0.57320005
49,0.47135422,0.47257388,0.49781364,0.45769867,0.40367714,0.4722724,0.47422192,0.46582282,0.48916715,0.48114252,0.4693658,0.49159473,0.4821459,0.47064155,0.64052045,0.47905448,0.46015483,0.48842514,0.48540765,0.61911523,0.55167806,0.5727046,0.46654147,0.48485285,0.62594545,0.49032232,0.48899263,0.4789582,0.48039567,0.5650009,0.43620595,0.5799331


==> images/rnn_examples/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.5261436,0.11331236,0.24050903,0.22603388,0.49671328,0.4347178,0.47358656,0.5001969,0.5184558,0.53152907,0.52112967,0.5417476,0.3596277
1,0.4883876,0.036876794,0.26880655,0.20695147,0.44505477,0.36836743,0.38618279,0.3800121,0.38687608,0.4019361,0.37473124,0.4034954,0.13604562
2,0.6504807,0.012812056,0.4181765,0.29202524,0.63402826,0.54749304,0.60334027,0.6248054,0.6329198,0.6452154,0.6357247,0.64976406,0.3494626
3,0.7348218,0.017443364,0.4579597,0.34478587,0.7005837,0.622094,0.69737095,0.726242,0.7398637,0.75750643,0.7208277,0.76355815,0.41619906
4,0.66678774,0.014373772,0.37453452,0.25575608,0.6403924,0.5721885,0.6130579,0.6198589,0.62680984,0.6399417,0.60942906,0.64482385,0.2749414
5,0.7290353,0.0150282895,0.42204574,0.28321928,0.7172142,0.658826,0.73568153,0.7692247,0.787476,0.80992514,0.79146165,0.82623523,0.41673714
6,0.22324212,0.0019233484,0.118535176,0.07796262,0.18354805,0.15512086,0.15206055,0.17259246,0.20262635,0.21482863,0.21009769,0.22353303,0.109054856
7,0.16193701,0.003091135,0.1692954,0.12634026,0.12629057,0.10451703,0.10279368,0.12084706,0.14603455,0.15561587,0.15436855,0.16345121,0.09676237
8,0.4167728,0.01981725,0.6284314,0.484361,0.4297694,0.39977992,0.46866772,0.5157472,0.56110203,0.5924399,0.61253947,0.62856156,0.41065893
9,0.7120057,0.058022164,0.5534313,0.4426534,0.6369727,0.60326344,0.67997575,0.7095679,0.7345324,0.7589331,0.6902695,0.7814242,0.5053415
10,0.7239164,0.16881391,0.35532886,0.34575012,0.7035831,0.6454966,0.70130426,0.7216489,0.7409684,0.756935,0.7451743,0.76970845,0.51998657
11,0.8001503,0.022520103,0.55281216,0.40933695,0.78900254,0.7265791,0.78351074,0.7993301,0.8100453,0.82733876,0.8086873,0.8321403,0.4590577
12,0.14927095,0.007927668,0.1934609,0.13647602,0.12072383,0.1099107,0.11380638,0.13445821,0.16528967,0.17960669,0.17395793,0.18958648,0.08212685
13,0.118012875,0.004181028,0.20299783,0.14728174,0.09712846,0.09531225,0.0987129,0.12055926,0.16584633,0.18062866,0.18150906,0.1912378,0.11312072
14,0.22336888,0.033801243,0.18450911,0.120274335,0.18893227,0.17117795,0.15056838,0.17999418,0.2987009,0.3519716,0.33766982,0.36871335,0.14825788
15,0.13410404,0.001092716,0.16675203,0.08439706,0.11037256,0.10377527,0.07850926,0.111895226,0.2677003,0.33384237,0.31221625,0.34968027,0.08272778
16,0.12822196,0.0012516375,0.14989401,0.07098295,0.09810031,0.090559624,0.062230095,0.0968382,0.25766265,0.33802226,0.32255554,0.35748586,0.0878664
17,0.22991852,0.0036925466,0.3161202,0.18930325,0.26380065,0.25016555,0.2468374,0.27260625,0.38053858,0.43953568,0.4502742,0.46539438,0.15729585
18,0.55025953,0.08295957,0.26059183,0.23205543,0.53144205,0.49156833,0.5088511,0.51701933,0.5722959,0.6101492,0.59054536,0.62585294,0.3043477
19,0.122970834,0.0066012423,0.12480192,0.06080954,0.09817778,0.08479551,0.060639583,0.08452851,0.22934958,0.31117803,0.29803807,0.33187294,0.10137377
20,0.9558208,0.024276707,0.47366983,0.32370052,0.9433353,0.8921416,0.9395224,0.93080443,0.9373279,0.97338235,0.9302458,0.9821279,0.4051171
21,0.13605997,0.0011386505,0.14641295,0.0637336,0.10558507,0.09247056,0.065169,0.09233498,0.267822,0.37731224,0.35251045,0.40577313,0.069670975
22,0.39656317,0.0020482214,0.37225732,0.31070977,0.39446914,0.35913607,0.35996965,0.36298925,0.4234661,0.46433157,0.4446283,0.4838904,0.119101495
23,0.1350897,0.001432411,0.16431282,0.0737048,0.10754444,0.09388834,0.07047933,0.095835574,0.25716695,0.36586502,0.35817063,0.40261802,0.08886505
24,0.19215801,0.016916996,0.19161978,0.111231595,0.15819418,0.1429945,0.126324,0.15200827,0.28426853,0.36369964,0.34246618,0.39618975,0.08927674
25,0.8564605,0.0038909938,0.64717394,0.48451942,0.84357727,0.8177576,0.88349843,0.8953203,0.924335,0.96637547,0.90713036,0.9956905,0.35453478
26,0.886174,0.010998419,0.54239833,0.41572943,0.8691472,0.8162387,0.86284226,0.86186695,0.86972773,0.9008088,0.8646279,0.91153055,0.37414643
27,0.79712576,0.0033848672,0.55099314,0.35591492,0.79055476,0.7546275,0.80160385,0.79773635,0.8199289,0.8505753,0.8162781,0.86391693,0.33210957
28,0.62750167,0.027349774,0.4235094,0.34582508,0.60195607,0.5653072,0.5946642,0.603945,0.6400577,0.67102665,0.6383371,0.6859026,0.31201264
29,0.8433788,0.01594297,0.42153004,0.31443942,0.8088844,0.7697468,0.8308302,0.8380245,0.8581718,0.89112496,0.82996976,0.8990369,0.41041318
30,0.47336125,0.013016516,0.35735807,0.28761992,0.4780938,0.43754643,0.4476977,0.45454612,0.49684176,0.52860576,0.52993256,0.5464817,0.24775934
31,0.6969277,0.053204264,0.52953696,0.3676535,0.7181772,0.6897495,0.7288101,0.74151427,0.75987303,0.77719915,0.78256005,0.79247385,0.4550621
32,0.16059588,0.013368859,0.19092236,0.14361843,0.12398122,0.1225788,0.13332623,0.14248198,0.1765081,0.19863187,0.17267539,0.21157193,0.059999406
33,0.14527962,0.001276341,0.24473925,0.17528862,0.12624842,0.12789063,0.14510737,0.15192033,0.18558577,0.2095462,0.19800231,0.2242011,0.047773488
34,0.14974569,0.0013367024,0.26536286,0.19722104,0.13071583,0.13632502,0.16008551,0.17052177,0.20185593,0.22308606,0.20884757,0.23724678,0.056103557
35,0.17484796,0.022145087,0.20258495,0.15256985,0.14578493,0.13994873,0.15147318,0.16324322,0.1950863,0.21834144,0.20700458,0.23524018,0.09823574
36,0.68282306,0.123108156,0.3663042,0.33089092,0.66958493,0.6302842,0.66688544,0.6680403,0.67857045,0.69316685,0.67991513,0.6972386,0.4292212
37,0.6796401,0.013805816,0.4150941,0.24462225,0.6424972,0.6192505,0.66657084,0.67819643,0.69777685,0.72247475,0.6754218,0.73308516,0.3818644
38,0.14618015,0.0011197629,0.21326438,0.16398744,0.12145342,0.116536394,0.1280672,0.13984878,0.16480799,0.1800297,0.17263348,0.18773876,0.070677444
39,0.43343857,0.0018075946,0.3363046,0.27350122,0.38921124,0.34977365,0.360211,0.3643263,0.3825809,0.4018624,0.37291458,0.41204903,0.16328187
40,0.4784048,0.13060279,0.30459112,0.284087,0.46560645,0.41954213,0.44388035,0.45069632,0.4738632,0.4951122,0.47460547,0.5079117,0.24999006
41,0.27067512,0.12304904,0.2009376,0.1661037,0.23731014,0.21096282,0.21195465,0.22835445,0.25539964,0.26884383,0.25920647,0.27623948,0.18749826
42,0.22854125,0.015241841,0.121519566,0.087790936,0.18072847,0.14023899,0.1237009,0.12538159,0.1434284,0.15269336,0.13942572,0.15321727,0.0492965
43,0.37010518,0.0014915867,0.26953715,0.21906674,0.32693148,0.28307918,0.28781843,0.28808972,0.3023493,0.3139681,0.29053319,0.31918746,0.10200909
44,0.31963295,0.0022466404,0.38061962,0.33035916,0.29743272,0.26201564,0.28467715,0.29522097,0.32701367,0.34612006,0.33535978,0.36712986,0.11098323
45,0.21092431,0.001385319,0.1690528,0.10903831,0.16355562,0.12784514,0.11863442,0.13235047,0.16319509,0.17618994,0.16440536,0.18344107,0.0499133
46,0.17770618,0.002201468,0.10426262,0.06522682,0.13548718,0.10351731,0.09147595,0.107475325,0.13703944,0.1470267,0.1384007,0.15080395,0.060719706
47,0.39879715,0.021479785,0.37163588,0.34314734,0.37461236,0.32560107,0.3480029,0.36566168,0.3914684,0.4096621,0.39391428,0.4210663,0.19997332
48,0.62193215,0.18410626,0.27478066,0.27039143,0.5983688,0.53158504,0.58025384,0.5959562,0.6115186,0.62697315,0.61100256,0.63516426,0.42186052
49,0.5316512,0.040267054,0.3511951,0.26057875,0.49808446,0.43652067,0.45955968,0.47311857,0.4850641,0.497095,0.47783843,0.50353897,0.2602999


==> images/rnn_gates.tikz <==

\tikzsetnextfilename{rnngates}
\begin{tikzpicture}
%
%	\frametitle{Example}
%		
\def\i{20}
\def\root{images/rnn_examples/8}


\begin{groupplot}[
group style = {
	group size = 1 by 7,
	xlabels at=edge bottom,
	xticklabels at=edge bottom,
	vertical sep=0pt,
},
width=\textwidth,
%		hide axis,
enlargelimits=.1,
height=2.5cm,
%		ymin=0, ymax=1.4,
no marks,
]
\nextgroupplot[draw opacity=.8, smooth=0.01, thin, ylabel=$\V{x}$]
\addplot[b11color, mark=*,mark size=.5pt] table [x=t, y=B11, col sep=comma, forget plot] {\root/x.csv};
\addplot[b12color, mark=*,mark size=.5pt] table [x=t, y=B12, col sep=comma] {\root/x.csv};

\addplot[b5color, mark=*,mark size=.5pt] table [x=t, y=B5, col sep=comma, forget plot] {\root/x.csv};
\addplot[b6color, mark=*,mark size=.5pt] table [x=t, y=B6, col sep=comma, forget plot] {\root/x.csv};
\addplot[b7color, mark=*,mark size=.5pt] table [x=t, y=B7, col sep=comma, forget plot] {\root/x.csv};
\addplot[b8color, mark=*,mark size=.5pt] table [x=t, y=B8, col sep=comma, forget plot] {\root/x.csv};
\addplot[b8Acolor, mark=*,mark size=.5pt] table [x=t, y=B8A, col sep=comma] {\root/x.csv};

\addplot[b2color, mark=*,mark size=.5pt] table [x=t, y=B2, col sep=comma, forget plot] {\root/x.csv};
\addplot[b3color, mark=*,mark size=.5pt] table [x=t, y=B3, col sep=comma, forget plot] {\root/x.csv};
\addplot[b4color, mark=*,mark size=.5pt] table [x=t, y=B4, col sep=comma] {\root/x.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.8, smooth=0.01, thin, ylabel=$\V{i}$]
\foreach \i in {0,1,...,31}{
	\addplot table [x=t, y=\i, col sep=comma] {\root/i.csv};
}
\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.8, smooth=0.01, thin, ylabel=$\V{f}$]
\foreach \i in {0,1,...,31}{
	\addplot table [x=t, y=\i, col sep=comma] {\root/f.csv};
}
\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.8, smooth=0.01, thin, ylabel=$\V{g}$]
\foreach \i in {0,1,...,31}{
	\addplot table [x=t, y=\i, col sep=comma] {\root/g.csv};
}
\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.8, smooth=0.01, thin, ylabel=$\V{o}$]
\foreach \i in {0,1,...,31}{
	\addplot table [x=t, y=\i, col sep=comma] {\root/o.csv};
}
\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.8, smooth=0.01, thin, ylabel=$\V{h}$]
\foreach \i in {0,1,...,31}{
	\addplot table [x=t, y=\i, col sep=comma] {\root/h.csv};
}
\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.8, smooth=0.01, thin, ylabel=$\V{c}$]
\foreach \i in {0,1,...,31}{
	\addplot table [x=t, y=\i, col sep=comma] {\root/c.csv};
}

\end{groupplot}

\end{tikzpicture}


\newcommand{\focusone}{
\begin{tikzpicture}
%
%	\frametitle{Example}
%		
\def\i{20}
\def\root{images/rnn_examples/95}


\begin{groupplot}[
group style = {
group size = 1 by 7,
xlabels at=edge bottom,
xticklabels at=edge bottom,
vertical sep=0pt,
},
width=\textwidth,
%		hide axis,
enlargelimits=.1,
height=2.5cm,
%		ymin=0, ymax=1.4,
no marks,
]
\nextgroupplot[draw opacity=.8, smooth=0.01, thin]
\addplot[b11color, mark=*,mark size=.5pt] table [x=t, y=B11, col sep=comma, forget plot] {\root/x.csv};
\addplot[b12color, mark=*,mark size=.5pt] table [x=t, y=B12, col sep=comma] {\root/x.csv};

\addplot[b5color, mark=*,mark size=.5pt] table [x=t, y=B5, col sep=comma, forget plot] {\root/x.csv};
\addplot[b6color, mark=*,mark size=.5pt] table [x=t, y=B6, col sep=comma, forget plot] {\root/x.csv};
\addplot[b7color, mark=*,mark size=.5pt] table [x=t, y=B7, col sep=comma, forget plot] {\root/x.csv};
\addplot[b8color, mark=*,mark size=.5pt] table [x=t, y=B8, col sep=comma, forget plot] {\root/x.csv};
\addplot[b8Acolor, mark=*,mark size=.5pt] table [x=t, y=B8A, col sep=comma] {\root/x.csv};

\addplot[b2color, mark=*,mark size=.5pt] table [x=t, y=B2, col sep=comma, forget plot] {\root/x.csv};
\addplot[b3color, mark=*,mark size=.5pt] table [x=t, y=B3, col sep=comma, forget plot] {\root/x.csv};
\addplot[b4color, mark=*,mark size=.5pt] table [x=t, y=B4, col sep=comma] {\root/x.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.1, smooth=0.01, thin, ylabel=$\V{i}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/i.csv};
\addplot[draw opacity=1] table [x=t, y=30, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/i.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{f}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/f.csv};
\addplot[draw opacity=1] table [x=t, y=30, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/f.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{g}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/g.csv};
\addplot[draw opacity=1] table [x=t, y=30, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/g.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{o}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/o.csv};
\addplot[draw opacity=1] table [x=t, y=30, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/o.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{h}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/h.csv};
\addplot[draw opacity=1] table [x=t, y=30, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/h.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{c}$]
%
\addplot table [x=t,  y=0, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/c.csv};
\addplot[draw opacity=1] table [x=t, y=30, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/c.csv};

\end{groupplot}

\end{tikzpicture}

}

\newcommand{\focustwo}{
\begin{tikzpicture}
%
%	\frametitle{Example}
%		
\def\i{20}
\def\root{images/rnn_examples/5}


\begin{groupplot}[
group style = {
group size = 1 by 7,
xlabels at=edge bottom,
xticklabels at=edge bottom,
vertical sep=0pt,
},
width=\textwidth,
%		hide axis,
enlargelimits=.1,
height=2.5cm,
%		ymin=0, ymax=1.4,
no marks,
]
\nextgroupplot[draw opacity=.8, smooth=0.01, thin]
\addplot[b11color, mark=*,mark size=.5pt] table [x=t, y=B11, col sep=comma, forget plot] {\root/x.csv};
\addplot[b12color, mark=*,mark size=.5pt] table [x=t, y=B12, col sep=comma] {\root/x.csv};

\addplot[b5color, mark=*,mark size=.5pt] table [x=t, y=B5, col sep=comma, forget plot] {\root/x.csv};
\addplot[b6color, mark=*,mark size=.5pt] table [x=t, y=B6, col sep=comma, forget plot] {\root/x.csv};
\addplot[b7color, mark=*,mark size=.5pt] table [x=t, y=B7, col sep=comma, forget plot] {\root/x.csv};
\addplot[b8color, mark=*,mark size=.5pt] table [x=t, y=B8, col sep=comma, forget plot] {\root/x.csv};
\addplot[b8Acolor, mark=*,mark size=.5pt] table [x=t, y=B8A, col sep=comma] {\root/x.csv};

\addplot[b2color, mark=*,mark size=.5pt] table [x=t, y=B2, col sep=comma, forget plot] {\root/x.csv};
\addplot[b3color, mark=*,mark size=.5pt] table [x=t, y=B3, col sep=comma, forget plot] {\root/x.csv};
\addplot[b4color, mark=*,mark size=.5pt] table [x=t, y=B4, col sep=comma] {\root/x.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.1, smooth=0.01, thin, ylabel=$\V{i}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/i.csv};
\addplot[draw opacity=1] table [x=t, y=29, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/i.csv};
\addplot[draw opacity=1] table [x=t, y=31, col sep=comma] {\root/i.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{f}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/f.csv};
\addplot[draw opacity=1] table [x=t, y=29, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/f.csv};
\addplot[draw opacity=1] table [x=t, y=31, col sep=comma] {\root/f.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{g}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/g.csv};
\addplot[draw opacity=1] table [x=t, y=29, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/g.csv};
\addplot[draw opacity=1] table [x=t, y=31, col sep=comma] {\root/g.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{o}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/o.csv};
\addplot[draw opacity=1] table [x=t, y=29, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/o.csv};
\addplot[draw opacity=1] table [x=t, y=31, col sep=comma] {\root/o.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{h}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/h.csv};
\addplot[draw opacity=1] table [x=t, y=29, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/h.csv};
\addplot[draw opacity=1] table [x=t, y=31, col sep=comma] {\root/h.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{c}$]
%
\addplot table [x=t,  y=0, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=19, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=21, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/c.csv};
\addplot[draw opacity=1] table [x=t, y=29, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/c.csv};
\addplot[draw opacity=1] table [x=t, y=31, col sep=comma] {\root/c.csv};

\end{groupplot}

\end{tikzpicture}
}


\newcommand{\focustwotwo}{
\begin{tikzpicture}
%
%	\frametitle{Example}
%		
\def\i{20}
\def\root{images/rnn_examples/5}


\begin{groupplot}[
group style = {
group size = 1 by 7,
xlabels at=edge bottom,
xticklabels at=edge bottom,
vertical sep=0pt,
},
width=\textwidth,
%		hide axis,
enlargelimits=.1,
height=2.5cm,
%		ymin=0, ymax=1.4,
no marks,
]
\nextgroupplot[draw opacity=.8, smooth=0.01, thin]
\addplot[b11color, mark=*,mark size=.5pt] table [x=t, y=B11, col sep=comma, forget plot] {\root/x.csv};
\addplot[b12color, mark=*,mark size=.5pt] table [x=t, y=B12, col sep=comma] {\root/x.csv};

\addplot[b5color, mark=*,mark size=.5pt] table [x=t, y=B5, col sep=comma, forget plot] {\root/x.csv};
\addplot[b6color, mark=*,mark size=.5pt] table [x=t, y=B6, col sep=comma, forget plot] {\root/x.csv};
\addplot[b7color, mark=*,mark size=.5pt] table [x=t, y=B7, col sep=comma, forget plot] {\root/x.csv};
\addplot[b8color, mark=*,mark size=.5pt] table [x=t, y=B8, col sep=comma, forget plot] {\root/x.csv};
\addplot[b8Acolor, mark=*,mark size=.5pt] table [x=t, y=B8A, col sep=comma] {\root/x.csv};

\addplot[b2color, mark=*,mark size=.5pt] table [x=t, y=B2, col sep=comma, forget plot] {\root/x.csv};
\addplot[b3color, mark=*,mark size=.5pt] table [x=t, y=B3, col sep=comma, forget plot] {\root/x.csv};
\addplot[b4color, mark=*,mark size=.5pt] table [x=t, y=B4, col sep=comma] {\root/x.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.1, smooth=0.01, thin, ylabel=$\V{i}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/i.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/i.csv};
\addplot[draw opacity=1] table [x=t, y=19, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/i.csv};
\addplot[draw opacity=1] table [x=t, y=21, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/i.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/i.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{f}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/f.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/f.csv};
\addplot[draw opacity=1] table [x=t, y=19, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/f.csv};
\addplot[draw opacity=1] table [x=t, y=21, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/f.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/f.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{g}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/g.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/g.csv};
\addplot[draw opacity=1] table [x=t, y=19, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/g.csv};
\addplot[draw opacity=1] table [x=t, y=21, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/g.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/g.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{o}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/o.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/o.csv};
\addplot[draw opacity=1] table [x=t, y=19, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/o.csv};
\addplot[draw opacity=1] table [x=t, y=21, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/o.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/o.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{h}$]

\addplot table [x=t,  y=0, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/h.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/h.csv};
\addplot[draw opacity=1] table [x=t, y=19, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/h.csv};
\addplot[draw opacity=1] table [x=t, y=21, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/h.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/h.csv};

\nextgroupplot[cycle list name=featurecolorlist, draw opacity=.2, smooth=0.01, thin, ylabel=$\V{c}$]
%
\addplot table [x=t,  y=0, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=1, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=2, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=3, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=4, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=5, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=6, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=7, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=8, col sep=comma] {\root/c.csv};
\addplot table [x=t,  y=9, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=10, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=11, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=12, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=13, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=14, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=15, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=16, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=17, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=18, col sep=comma] {\root/c.csv};
\addplot[draw opacity=1] table [x=t, y=19, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=20, col sep=comma] {\root/c.csv};
\addplot[draw opacity=1] table [x=t, y=21, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=22, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=23, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=24, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=25, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=26, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=27, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=28, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=29, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=30, col sep=comma] {\root/c.csv};
\addplot table [x=t, y=31, col sep=comma] {\root/c.csv};

\end{groupplot}

\end{tikzpicture}

}



==> images/self-attention/transformer/enc_input.txt <==
0.0592 -0.2049 0.5768 -0.4672 -0.3510 -0.3271 -1.5069 0.6070 -0.8110 -1.0777 -0.2077 -0.2124 -0.6717 -0.5727 0.3508 -0.3765 -1.1706 0.4416 -0.6164 0.3576 -0.7056 -0.3418 -0.1342 -0.6391 -0.3518 0.3716 1.7977 0.4584 0.4135 -0.0153 -0.6524 -0.8215 -0.6714 -0.2073 0.0999 0.1364 0.3386 0.0641 0.1044 -0.6232 0.6973 -0.4967
0.0722 -0.2024 0.5626 -0.4527 -0.3451 -0.3088 -1.4750 0.6065 -0.7950 -1.0421 -0.1984 -0.2048 -0.6389 -0.5606 0.3323 -0.3788 -1.1458 0.4341 -0.5877 0.3800 -0.6913 -0.3332 -0.1123 -0.6316 -0.3454 0.3778 1.7373 0.4343 0.3903 0.0040 -0.6441 -0.7685 -0.6453 -0.1755 0.0924 0.1232 0.3339 0.0574 0.0980 -0.5907 0.6783 -0.4925
0.0576 -0.2045 0.5788 -0.4696 -0.3519 -0.3302 -1.5120 0.6072 -0.8135 -1.0834 -0.2096 -0.2140 -0.6774 -0.5753 0.3545 -0.3760 -1.1747 0.4429 -0.6213 0.3535 -0.7084 -0.3437 -0.1378 -0.6406 -0.3535 0.3707 1.8079 0.4626 0.4174 -0.0190 -0.6538 -0.8305 -0.6757 -0.2131 0.1008 0.1393 0.3393 0.0655 0.1056 -0.6287 0.7003 -0.4972
0.0589 -0.2073 0.5758 -0.4663 -0.3506 -0.3250 -1.5043 0.6058 -0.8097 -1.0746 -0.2056 -0.2110 -0.6671 -0.5696 0.3471 -0.3767 -1.1676 0.4409 -0.6121 0.3607 -0.7031 -0.3396 -0.1317 -0.6380 -0.3493 0.3722 1.7908 0.4553 0.4110 -0.0112 -0.6514 -0.8150 -0.6691 -0.2025 0.0997 0.1335 0.3383 0.0630 0.1028 -0.6187 0.6949 -0.4967
0.1076 -0.1955 0.5285 -0.4214 -0.3312 -0.2653 -1.4053 0.6061 -0.7571 -0.9596 -0.1782 -0.1894 -0.5645 -0.5348 0.2941 -0.3849 -1.0885 0.4147 -0.5215 0.4282 -0.6634 -0.3132 -0.0611 -0.6137 -0.3338 0.3918 1.6018 0.3818 0.3398 0.0477 -0.6250 -0.6494 -0.5878 -0.1048 0.0725 0.0983 0.3236 0.0427 0.0791 -0.5150 0.6327 -0.4812
0.0576 -0.2142 0.5740 -0.4644 -0.3497 -0.3201 -1.4995 0.6027 -0.8069 -1.0682 -0.2003 -0.2075 -0.6566 -0.5619 0.3380 -0.3773 -1.1611 0.4390 -0.6022 0.3679 -0.6972 -0.3337 -0.1263 -0.6349 -0.3427 0.3733 1.7757 0.4484 0.4059 -0.0014 -0.6489 -0.8004 -0.6644 -0.1913 0.0998 0.1263 0.3376 0.0600 0.0985 -0.6084 0.6897 -0.4967
0.0822 -0.1974 0.5533 -0.4438 -0.3414 -0.2983 -1.4552 0.6073 -0.7850 -1.0206 -0.1944 -0.2014 -0.6211 -0.5560 0.3240 -0.3798 -1.1314 0.4297 -0.5721 0.3914 -0.6844 -0.3299 -0.0995 -0.6282 -0.3442 0.3814 1.7025 0.4212 0.3772 0.0132 -0.6396 -0.7389 -0.6300 -0.1586 0.0872 0.1182 0.3311 0.0541 0.0950 -0.5725 0.6674 -0.4894
0.2065 -0.1713 0.4529 -0.3553 -0.3011 -0.1659 -1.2687 0.6190 -0.6718 -0.7759 -0.1419 -0.1616 -0.4115 -0.4889 0.2297 -0.4089 -0.9687 0.3645 -0.3877 0.5301 -0.6254 -0.2748 0.0505 -0.5690 -0.3253 0.4217 1.3262 0.2779 0.2331 0.1310 -0.5864 -0.4037 -0.4637 0.0333 0.0188 0.0605 0.3029 0.0128 0.0311 -0.3603 0.5330 -0.4511
0.2774 -0.1697 0.3952 -0.3126 -0.2796 -0.0867 -1.1751 0.6229 -0.6095 -0.6448 -0.1085 -0.1400 -0.2904 -0.4450 0.1753 -0.4253 -0.8745 0.3250 -0.2761 0.6037 -0.5979 -0.2383 0.1390 -0.5352 -0.3106 0.4428 1.1192 0.2011 0.1586 0.2117 -0.5579 -0.2192 -0.3791 0.1463 -0.0173 0.0322 0.2904 -0.0129 -0.0189 -0.2336 0.4527 -0.4287
0.0759 -0.2082 0.5551 -0.4464 -0.3421 -0.2975 -1.4588 0.6025 -0.7865 -1.0237 -0.1899 -0.1991 -0.6169 -0.5491 0.3172 -0.3792 -1.1301 0.4296 -0.5670 0.3933 -0.6805 -0.3243 -0.0988 -0.6268 -0.3367 0.3809 1.7007 0.4194 0.3781 0.0214 -0.6387 -0.7360 -0.6326 -0.1528 0.0901 0.1127 0.3318 0.0522 0.0906 -0.5680 0.6659 -0.4908
0.0668 -0.2120 0.5636 -0.4545 -0.3455 -0.3075 -1.4767 0.6020 -0.7957 -1.0437 -0.1940 -0.2025 -0.6339 -0.5539 0.3253 -0.3782 -1.1435 0.4338 -0.5819 0.3824 -0.6871 -0.3278 -0.1108 -0.6304 -0.3384 0.3775 1.7332 0.4318 0.3903 0.0124 -0.6431 -0.7639 -0.6468 -0.1689 0.0949 0.1178 0.3344 0.0554 0.0938 -0.5853 0.6763 -0.4937
0.0634 -0.2110 0.5679 -0.4586 -0.3473 -0.3135 -1.4861 0.6029 -0.8006 -1.0546 -0.1976 -0.2052 -0.6450 -0.5588 0.3322 -0.3774 -1.1516 0.4364 -0.5918 0.3750 -0.6921 -0.3316 -0.1179 -0.6331 -0.3415 0.3757 1.7526 0.4397 0.3974 0.0050 -0.6459 -0.7812 -0.6546 -0.1799 0.0969 0.1228 0.3358 0.0579 0.0969 -0.5964 0.6826 -0.4949
0.0717 -0.2057 0.5610 -0.4517 -0.3445 -0.3061 -1.4714 0.6045 -0.7932 -1.0385 -0.1955 -0.2031 -0.6329 -0.5566 0.3273 -0.3785 -1.1417 0.4332 -0.5817 0.3832 -0.6878 -0.3301 -0.1089 -0.6306 -0.3418 0.3784 1.7280 0.4304 0.3877 0.0099 -0.6427 -0.7603 -0.6429 -0.1688 0.0926 0.1198 0.3336 0.0558 0.0955 -0.5842 0.6751 -0.4924
0.1342 -0.1873 0.5064 -0.4018 -0.3224 -0.2379 -1.3631 0.6088 -0.7327 -0.9073 -0.1678 -0.1812 -0.5207 -0.5220 0.2747 -0.3898 -1.0538 0.4013 -0.4828 0.4564 -0.6501 -0.3029 -0.0293 -0.6025 -0.3306 0.4002 1.5205 0.3512 0.3092 0.0716 -0.6138 -0.5785 -0.5521 -0.0643 0.0586 0.0869 0.3173 0.0341 0.0670 -0.4702 0.6045 -0.4729
0.1431 -0.2208 0.4881 -0.3924 -0.3147 -0.2044 -1.3356 0.5930 -0.7106 -0.8612 -0.1401 -0.1645 -0.4570 -0.4820 0.2300 -0.3939 -1.0107 0.3847 -0.4209 0.4932 -0.6237 -0.2678 0.0081 -0.5817 -0.3010 0.4076 1.4283 0.3130 0.2812 0.1276 -0.5973 -0.4913 -0.5243 -0.0000 0.0510 0.0561 0.3129 0.0181 0.0324 -0.4036 0.5657 -0.4682
0.0797 -0.1869 0.5613 -0.4508 -0.3447 -0.3121 -1.4729 0.6130 -0.7947 -1.0418 -0.2059 -0.2091 -0.6486 -0.5721 0.3442 -0.3786 -1.1503 0.4352 -0.5979 0.3738 -0.6982 -0.3423 -0.1156 -0.6349 -0.3567 0.3779 1.7462 0.4395 0.3920 -0.0097 -0.6462 -0.7787 -0.6449 -0.1872 0.0893 0.1329 0.3333 0.0611 0.1051 -0.6003 0.6824 -0.4909
0.0927 -0.1911 0.5452 -0.4354 -0.3380 -0.2890 -1.4382 0.6096 -0.7760 -1.0008 -0.1919 -0.1988 -0.6065 -0.5533 0.3184 -0.3816 -1.1195 0.4253 -0.5599 0.4016 -0.6798 -0.3280 -0.0886 -0.6247 -0.3448 0.3847 1.6732 0.4102 0.3654 0.0191 -0.6358 -0.7137 -0.6159 -0.1455 0.0817 0.1147 0.3285 0.0516 0.0930 -0.5580 0.6582 -0.4863
0.2821 -0.2223 0.3783 -0.3116 -0.2729 -0.0512 -1.1626 0.6006 -0.5903 -0.6066 -0.0755 -0.1219 -0.2227 -0.3955 0.1250 -0.4291 -0.8307 0.3063 -0.2071 0.6383 -0.5722 -0.1928 0.1772 -0.5089 -0.2731 0.4490 1.0335 0.1649 0.1373 0.2798 -0.5404 -0.1346 -0.3597 0.2155 -0.0236 -0.0009 0.2876 -0.0307 -0.0671 -0.1608 0.4095 -0.4247
0.2553 -0.2225 0.3980 -0.3260 -0.2801 -0.0796 -1.1921 0.5973 -0.6118 -0.6521 -0.0865 -0.1291 -0.2639 -0.4104 0.1423 -0.4214 -0.8625 0.3210 -0.2445 0.6122 -0.5789 -0.2055 0.1467 -0.5223 -0.2767 0.4416 1.1022 0.1905 0.1631 0.2527 -0.5498 -0.1970 -0.3893 0.1779 -0.0097 0.0079 0.2917 -0.0219 -0.0488 -0.2032 0.4372 -0.4329
0.3197 -0.2142 0.3538 -0.2914 -0.2642 -0.0162 -1.1249 0.6100 -0.5636 -0.5491 -0.0654 -0.1148 -0.1760 -0.3823 0.1093 -0.4406 -0.7935 0.2886 -0.1663 0.6704 -0.5687 -0.1826 0.2140 -0.4938 -0.2746 0.4582 0.9524 0.1355 0.1044 0.3074 -0.5305 -0.0611 -0.3213 0.2568 -0.0424 -0.0076 0.2828 -0.0404 -0.0855 -0.1138 0.3779 -0.4138
0.0964 -0.1996 0.5379 -0.4299 -0.3350 -0.2768 -1.4238 0.6051 -0.7674 -0.9820 -0.1824 -0.1927 -0.5831 -0.5400 0.3022 -0.3829 -1.1033 0.4199 -0.5379 0.4160 -0.6693 -0.3173 -0.0745 -0.6183 -0.3350 0.3879 1.6365 0.3949 0.3531 0.0381 -0.6299 -0.6799 -0.6033 -0.1218 0.0788 0.1032 0.3264 0.0460 0.0835 -0.5340 0.6446 -0.4846
0.2895 -0.2198 0.3738 -0.3076 -0.2713 -0.0449 -1.1555 0.6028 -0.5854 -0.5958 -0.0741 -0.1208 -0.2146 -0.3938 0.1228 -0.4314 -0.8242 0.3032 -0.2004 0.6442 -0.5720 -0.1915 0.1838 -0.5063 -0.2741 0.4507 1.0191 0.1598 0.1312 0.2839 -0.5387 -0.1215 -0.3525 0.2224 -0.0274 -0.0017 0.2867 -0.0322 -0.0699 -0.1529 0.4040 -0.4227
0.1024 -0.1930 0.5349 -0.4263 -0.3338 -0.2744 -1.4175 0.6081 -0.7641 -0.9749 -0.1837 -0.1930 -0.5809 -0.5424 0.3038 -0.3839 -1.1006 0.4186 -0.5369 0.4182 -0.6699 -0.3193 -0.0718 -0.6178 -0.3386 0.3890 1.6291 0.3926 0.3493 0.0359 -0.6293 -0.6741 -0.5980 -0.1208 0.0760 0.1047 0.3254 0.0460 0.0849 -0.5321 0.6428 -0.4830
0.3112 -0.2335 0.3533 -0.2963 -0.2639 -0.0135 -1.1285 0.5990 -0.5638 -0.5513 -0.0567 -0.1105 -0.1646 -0.3691 0.0958 -0.4371 -0.7873 0.2871 -0.1522 0.6721 -0.5596 -0.1701 0.2180 -0.4900 -0.2610 0.4578 0.9422 0.1305 0.1061 0.3245 -0.5271 -0.0511 -0.3252 0.2707 -0.0387 -0.0166 0.2829 -0.0440 -0.0973 -0.0997 0.3706 -0.4152
0.0831 -0.1969 0.5529 -0.4431 -0.3412 -0.2976 -1.4543 0.6077 -0.7844 -1.0190 -0.1943 -0.2012 -0.6202 -0.5559 0.3238 -0.3802 -1.1307 0.4292 -0.5715 0.3923 -0.6843 -0.3298 -0.0988 -0.6276 -0.3443 0.3817 1.7008 0.4204 0.3762 0.0133 -0.6393 -0.7371 -0.6289 -0.1580 0.0866 0.1179 0.3309 0.0540 0.0950 -0.5717 0.6668 -0.4892
0.3224 -0.1308 0.3780 -0.2880 -0.2731 -0.0641 -1.1409 0.6499 -0.5874 -0.5939 -0.1157 -0.1406 -0.2730 -0.4572 0.1857 -0.4424 -0.8569 0.3121 -0.2700 0.6279 -0.6102 -0.2501 0.1598 -0.5265 -0.3357 0.4509 1.0737 0.1859 0.1286 0.2007 -0.5551 -0.1780 -0.3402 0.1533 -0.0402 0.0401 0.2858 -0.0144 -0.0133 -0.2226 0.4404 -0.4173
0.2722 -0.1486 0.4100 -0.3166 -0.2848 -0.1080 -1.1949 0.6356 -0.6232 -0.6711 -0.1265 -0.1491 -0.3316 -0.4703 0.2035 -0.4276 -0.9045 0.3345 -0.3198 0.5865 -0.6151 -0.2597 0.1128 -0.5442 -0.3305 0.4384 1.1803 0.2246 0.1733 0.1707 -0.5678 -0.2732 -0.3927 0.1025 -0.0149 0.0477 0.2928 -0.0028 0.0056 -0.2808 0.4797 -0.4318
0.0743 -0.1943 0.5633 -0.4534 -0.3456 -0.3128 -1.4769 0.6096 -0.7968 -1.0464 -0.2034 -0.2081 -0.6479 -0.5683 0.3406 -0.3778 -1.1508 0.4359 -0.5961 0.3735 -0.6962 -0.3393 -0.1165 -0.6349 -0.3520 0.3771 1.7485 0.4398 0.3942 -0.0051 -0.6463 -0.7802 -0.6485 -0.1850 0.0921 0.1301 0.3342 0.0601 0.1026 -0.5992 0.6827 -0.4922
0.0880 -0.1921 0.5493 -0.4396 -0.3398 -0.2945 -1.4468 0.6093 -0.7809 -1.0114 -0.1943 -0.2009 -0.6158 -0.5564 0.3231 -0.3805 -1.1265 0.4279 -0.5679 0.3951 -0.6832 -0.3305 -0.0949 -0.6272 -0.3460 0.3830 1.6901 0.4168 0.3719 0.0139 -0.6381 -0.7287 -0.6234 -0.1542 0.0842 0.1180 0.3298 0.0535 0.0953 -0.5671 0.6637 -0.4878
0.0809 -0.1832 0.5622 -0.4514 -0.3450 -0.3142 -1.4753 0.6149 -0.7958 -1.0441 -0.2086 -0.2108 -0.6535 -0.5759 0.3488 -0.3789 -1.1535 0.4359 -0.6030 0.3711 -0.7014 -0.3452 -0.1182 -0.6357 -0.3603 0.3776 1.7534 0.4426 0.3939 -0.0153 -0.6473 -0.7850 -0.6464 -0.1929 0.0884 0.1362 0.3334 0.0627 0.1074 -0.6055 0.6849 -0.4907
0.1088 -0.1964 0.5284 -0.4204 -0.3310 -0.2639 -1.4052 0.6069 -0.7560 -0.9572 -0.1775 -0.1884 -0.5628 -0.5337 0.2929 -0.3864 -1.0877 0.4133 -0.5207 0.4307 -0.6631 -0.3120 -0.0603 -0.6119 -0.3335 0.3918 1.5993 0.3805 0.3382 0.0483 -0.6246 -0.6467 -0.5858 -0.1034 0.0720 0.0968 0.3235 0.0418 0.0781 -0.5142 0.6320 -0.4808
0.4763 -0.1821 0.2619 -0.2096 -0.2349 0.1295 -0.9891 0.6655 -0.4624 -0.3262 -0.0288 -0.0883 0.0011 -0.3321 0.0559 -0.4997 -0.6535 0.2161 -0.0168 0.8041 -0.5737 -0.1494 0.3582 -0.4315 -0.2886 0.4927 0.6513 0.0267 -0.0287 0.4165 -0.5001 0.2161 -0.1662 0.4123 -0.1166 -0.0286 0.2697 -0.0811 -0.1570 0.0572 0.2610 -0.3688
0.4545 -0.1594 0.2814 -0.2193 -0.2408 0.0934 -1.0088 0.6675 -0.4823 -0.3685 -0.0490 -0.0996 -0.0517 -0.3624 0.0855 -0.4903 -0.6910 0.2336 -0.0676 0.7725 -0.5823 -0.1740 0.3221 -0.4511 -0.3046 0.4862 0.7255 0.0554 -0.0033 0.3676 -0.5103 0.1453 -0.1929 0.3602 -0.1059 -0.0123 0.2715 -0.0672 -0.1240 0.0023 0.2954 -0.3763
0.4433 -0.1345 0.2952 -0.2236 -0.2451 0.0672 -1.0208 0.6744 -0.4961 -0.3971 -0.0672 -0.1093 -0.0940 -0.3896 0.1123 -0.4855 -0.7200 0.2465 -0.1099 0.7495 -0.5926 -0.1972 0.2950 -0.4665 -0.3223 0.4818 0.7821 0.0778 0.0134 0.3256 -0.5192 0.0909 -0.2095 0.3173 -0.1000 0.0032 0.2728 -0.0560 -0.0954 -0.0428 0.3229 -0.3808
0.1724 -0.1673 0.4815 -0.3772 -0.3123 -0.2073 -1.3162 0.6192 -0.7042 -0.8454 -0.1614 -0.1746 -0.4774 -0.5154 0.2619 -0.3993 -1.0182 0.3855 -0.4475 0.4880 -0.6426 -0.2974 0.0046 -0.5896 -0.3365 0.4103 1.4361 0.3202 0.2736 0.0877 -0.6029 -0.5040 -0.5091 -0.0278 0.0384 0.0801 0.3101 0.0266 0.0578 -0.4278 0.5757 -0.4619
0.1544 -0.1733 0.4958 -0.3896 -0.3179 -0.2251 -1.3426 0.6168 -0.7199 -0.8787 -0.1676 -0.1794 -0.5049 -0.5229 0.2732 -0.3958 -1.0403 0.3942 -0.4719 0.4705 -0.6498 -0.3034 -0.0159 -0.5964 -0.3376 0.4049 1.4870 0.3390 0.2928 0.0726 -0.6096 -0.5484 -0.5315 -0.0530 0.0475 0.0862 0.3139 0.0320 0.0659 -0.4560 0.5937 -0.4675
0.1336 -0.1640 0.5176 -0.4066 -0.3267 -0.2576 -1.3819 0.6215 -0.7449 -0.9325 -0.1866 -0.1919 -0.5610 -0.5488 0.3053 -0.3901 -1.0813 0.4098 -0.5236 0.4351 -0.6694 -0.3248 -0.0528 -0.6124 -0.3527 0.3960 1.5795 0.3755 0.3255 0.0326 -0.6238 -0.6326 -0.5671 -0.1071 0.0600 0.1073 0.3196 0.0445 0.0880 -0.5137 0.6283 -0.4746
0.4346 -0.1046 0.3091 -0.2266 -0.2495 0.0402 -1.0319 0.6844 -0.5099 -0.4252 -0.0877 -0.1199 -0.1392 -0.4203 0.1426 -0.4816 -0.7505 0.2595 -0.1558 0.7258 -0.6053 -0.2237 0.2669 -0.4826 -0.3436 0.4775 0.8413 0.1013 0.0295 0.2791 -0.5290 0.0337 -0.2249 0.2708 -0.0951 0.0211 0.2740 -0.0438 -0.0639 -0.0916 0.3522 -0.3848
0.1089 -0.1736 0.5379 -0.4261 -0.3349 -0.2829 -1.4228 0.6181 -0.7677 -0.9820 -0.1957 -0.1996 -0.6014 -0.5598 0.3230 -0.3851 -1.1132 0.4216 -0.5585 0.4079 -0.6821 -0.3333 -0.0820 -0.6224 -0.3549 0.3878 1.6555 0.4044 0.3551 0.0119 -0.6340 -0.6990 -0.6017 -0.1442 0.0732 0.1184 0.3256 0.0522 0.0971 -0.5542 0.6537 -0.4822
0.4560 -0.1147 0.2929 -0.2160 -0.2444 0.0688 -1.0120 0.6864 -0.4924 -0.3875 -0.0744 -0.1121 -0.0990 -0.4008 0.1231 -0.4905 -0.7212 0.2455 -0.1187 0.7520 -0.6005 -0.2081 0.2957 -0.4683 -0.3357 0.4834 0.7813 0.0785 0.0071 0.3121 -0.5213 0.0905 -0.2004 0.3090 -0.1058 0.0105 0.2721 -0.0539 -0.0859 -0.0509 0.3262 -0.3780
0.0867 -0.1804 0.5584 -0.4464 -0.3433 -0.3090 -1.4666 0.6166 -0.7908 -1.0329 -0.2070 -0.2089 -0.6454 -0.5741 0.3452 -0.3808 -1.1473 0.4331 -0.5968 0.3779 -0.6987 -0.3436 -0.1126 -0.6329 -0.3605 0.3792 1.7376 0.4364 0.3869 -0.0124 -0.6452 -0.7710 -0.6380 -0.1858 0.0855 0.1333 0.3321 0.0609 0.1063 -0.5982 0.6802 -0.4890
0.1100 -0.1738 0.5373 -0.4253 -0.3346 -0.2816 -1.4218 0.6184 -0.7667 -0.9796 -0.1952 -0.1991 -0.5994 -0.5590 0.3220 -0.3860 -1.1120 0.4208 -0.5571 0.4098 -0.6818 -0.3325 -0.0808 -0.6213 -0.3546 0.3882 1.6526 0.4031 0.3535 0.0127 -0.6335 -0.6958 -0.5999 -0.1426 0.0723 0.1174 0.3253 0.0518 0.0965 -0.5526 0.6525 -0.4818
0.0989 -0.1726 0.5492 -0.4365 -0.3394 -0.2984 -1.4468 0.6197 -0.7804 -1.0098 -0.2044 -0.2059 -0.6290 -0.5713 0.3390 -0.3833 -1.1339 0.4283 -0.5835 0.3901 -0.6935 -0.3419 -0.1003 -0.6288 -0.3616 0.3831 1.7042 0.4237 0.3728 -0.0066 -0.6408 -0.7420 -0.6212 -0.1713 0.0787 0.1291 0.3289 0.0582 0.1048 -0.5822 0.6699 -0.4855
0.1010 -0.1718 0.5472 -0.4346 -0.3386 -0.2959 -1.4425 0.6198 -0.7782 -1.0049 -0.2033 -0.2051 -0.6247 -0.5699 0.3369 -0.3837 -1.1306 0.4272 -0.5798 0.3930 -0.6919 -0.3409 -0.0973 -0.6278 -0.3611 0.3840 1.6963 0.4206 0.3697 -0.0042 -0.6397 -0.7349 -0.6176 -0.1673 0.0774 0.1277 0.3283 0.0575 0.1040 -0.5779 0.6674 -0.4849
0.1172 -0.1609 0.5347 -0.4219 -0.3336 -0.2823 -1.4162 0.6236 -0.7648 -0.9756 -0.2002 -0.2016 -0.6037 -0.5670 0.3294 -0.3860 -1.1129 0.4211 -0.5622 0.4074 -0.6854 -0.3391 -0.0811 -0.6235 -0.3630 0.3889 1.6529 0.4045 0.3522 0.0038 -0.6344 -0.6982 -0.5966 -0.1484 0.0693 0.1235 0.3244 0.0539 0.1018 -0.5569 0.6540 -0.4801
0.1122 -0.1630 0.5395 -0.4263 -0.3355 -0.2878 -1.4261 0.6233 -0.7698 -0.9863 -0.2024 -0.2033 -0.6128 -0.5695 0.3338 -0.3856 -1.1204 0.4233 -0.5705 0.4017 -0.6889 -0.3409 -0.0878 -0.6250 -0.3639 0.3871 1.6706 0.4111 0.3587 -0.0015 -0.6366 -0.7132 -0.6041 -0.1573 0.0717 0.1261 0.3257 0.0557 0.1037 -0.5664 0.6596 -0.4817
0.0893 -0.1703 0.5601 -0.4481 -0.3441 -0.3149 -1.4716 0.6210 -0.7938 -1.0396 -0.2141 -0.2134 -0.6585 -0.5844 0.3571 -0.3801 -1.1553 0.4354 -0.6094 0.3692 -0.7062 -0.3515 -0.1192 -0.6365 -0.3696 0.3782 1.7557 0.4447 0.3927 -0.0259 -0.6481 -0.7884 -0.6429 -0.2002 0.0845 0.1426 0.3325 0.0649 0.1123 -0.6112 0.6866 -0.4887
0.1845 -0.1402 0.4799 -0.3716 -0.3118 -0.2120 -1.3096 0.6318 -0.7034 -0.8425 -0.1736 -0.1807 -0.4924 -0.5340 0.2802 -0.4007 -1.0254 0.3875 -0.4649 0.4817 -0.6529 -0.3138 -0.0004 -0.5950 -0.3550 0.4110 1.4478 0.3267 0.2728 0.0643 -0.6065 -0.5176 -0.5049 -0.0462 0.0332 0.0936 0.3089 0.0322 0.0725 -0.4444 0.5834 -0.4596
0.0916 -0.1744 0.5553 -0.4433 -0.3421 -0.3070 -1.4602 0.6187 -0.7879 -1.0266 -0.2081 -0.2092 -0.6432 -0.5761 0.3463 -0.3810 -1.1446 0.4323 -0.5953 0.3794 -0.6986 -0.3454 -0.1099 -0.6329 -0.3634 0.3804 1.7302 0.4341 0.3836 -0.0139 -0.6445 -0.7654 -0.6335 -0.1844 0.0830 0.1346 0.3310 0.0611 0.1077 -0.5958 0.6783 -0.4877
0.2155 -0.1417 0.4549 -0.3511 -0.3019 -0.1752 -1.2665 0.6331 -0.6744 -0.7801 -0.1570 -0.1693 -0.4346 -0.5116 0.2524 -0.4101 -0.9819 0.3689 -0.4132 0.5198 -0.6383 -0.2950 0.0401 -0.5770 -0.3463 0.4212 1.3504 0.2892 0.2360 0.1012 -0.5923 -0.4287 -0.4636 0.0071 0.0156 0.0764 0.3026 0.0200 0.0502 -0.3859 0.5464 -0.4498


==> images/self-attention/transformer/enc_output.txt <==
0.0592 -0.2049 0.5768 -0.4672 -0.3510 -0.3271 -1.5069 0.6070 -0.8110 -1.0777 -0.2077 -0.2124 -0.6717 -0.5727 0.3508 -0.3765 -1.1706 0.4416 -0.6164 0.3576 -0.7056 -0.3418 -0.1342 -0.6391 -0.3518 0.3716 1.7977 0.4584 0.4135 -0.0153 -0.6524 -0.8215 -0.6714 -0.2073 0.0999 0.1364 0.3386 0.0641 0.1044 -0.6232 0.6973 -0.4967
0.0722 -0.2024 0.5626 -0.4527 -0.3451 -0.3088 -1.4750 0.6065 -0.7950 -1.0421 -0.1984 -0.2048 -0.6389 -0.5606 0.3323 -0.3788 -1.1458 0.4341 -0.5877 0.3800 -0.6913 -0.3332 -0.1123 -0.6316 -0.3454 0.3778 1.7373 0.4343 0.3903 0.0040 -0.6441 -0.7685 -0.6453 -0.1755 0.0924 0.1232 0.3339 0.0574 0.0980 -0.5907 0.6783 -0.4925
0.0576 -0.2045 0.5788 -0.4696 -0.3519 -0.3302 -1.5120 0.6072 -0.8135 -1.0834 -0.2096 -0.2140 -0.6774 -0.5753 0.3545 -0.3760 -1.1747 0.4429 -0.6213 0.3535 -0.7084 -0.3437 -0.1378 -0.6406 -0.3535 0.3707 1.8079 0.4626 0.4174 -0.0190 -0.6538 -0.8305 -0.6757 -0.2131 0.1008 0.1393 0.3393 0.0655 0.1056 -0.6287 0.7003 -0.4972
0.0589 -0.2073 0.5758 -0.4663 -0.3506 -0.3250 -1.5043 0.6058 -0.8097 -1.0746 -0.2056 -0.2110 -0.6671 -0.5696 0.3471 -0.3767 -1.1676 0.4409 -0.6121 0.3607 -0.7031 -0.3396 -0.1317 -0.6380 -0.3493 0.3722 1.7908 0.4553 0.4110 -0.0112 -0.6514 -0.8150 -0.6691 -0.2025 0.0997 0.1335 0.3383 0.0630 0.1028 -0.6187 0.6949 -0.4967
0.1076 -0.1955 0.5285 -0.4214 -0.3312 -0.2653 -1.4053 0.6061 -0.7571 -0.9596 -0.1782 -0.1894 -0.5645 -0.5348 0.2941 -0.3849 -1.0885 0.4147 -0.5215 0.4282 -0.6634 -0.3132 -0.0611 -0.6137 -0.3338 0.3918 1.6018 0.3818 0.3398 0.0477 -0.6250 -0.6494 -0.5878 -0.1048 0.0725 0.0983 0.3236 0.0427 0.0791 -0.5150 0.6327 -0.4812
0.0576 -0.2142 0.5740 -0.4644 -0.3497 -0.3201 -1.4995 0.6027 -0.8069 -1.0682 -0.2003 -0.2075 -0.6566 -0.5619 0.3380 -0.3773 -1.1611 0.4390 -0.6022 0.3679 -0.6972 -0.3337 -0.1263 -0.6349 -0.3427 0.3733 1.7757 0.4484 0.4059 -0.0014 -0.6489 -0.8004 -0.6644 -0.1913 0.0998 0.1263 0.3376 0.0600 0.0985 -0.6084 0.6897 -0.4967
0.0822 -0.1974 0.5533 -0.4438 -0.3414 -0.2983 -1.4552 0.6073 -0.7850 -1.0206 -0.1944 -0.2014 -0.6211 -0.5560 0.3240 -0.3798 -1.1314 0.4297 -0.5721 0.3914 -0.6844 -0.3299 -0.0995 -0.6282 -0.3442 0.3814 1.7025 0.4212 0.3772 0.0132 -0.6396 -0.7389 -0.6300 -0.1586 0.0872 0.1182 0.3311 0.0541 0.0950 -0.5725 0.6674 -0.4894
0.2065 -0.1713 0.4529 -0.3553 -0.3011 -0.1659 -1.2687 0.6190 -0.6718 -0.7759 -0.1419 -0.1616 -0.4115 -0.4889 0.2297 -0.4089 -0.9687 0.3645 -0.3877 0.5301 -0.6254 -0.2748 0.0505 -0.5690 -0.3253 0.4217 1.3262 0.2779 0.2331 0.1310 -0.5864 -0.4037 -0.4637 0.0333 0.0188 0.0605 0.3029 0.0128 0.0311 -0.3603 0.5330 -0.4511
0.2774 -0.1697 0.3952 -0.3126 -0.2796 -0.0867 -1.1751 0.6229 -0.6095 -0.6448 -0.1085 -0.1400 -0.2904 -0.4450 0.1753 -0.4253 -0.8745 0.3250 -0.2761 0.6037 -0.5979 -0.2383 0.1390 -0.5352 -0.3106 0.4428 1.1192 0.2011 0.1586 0.2117 -0.5579 -0.2192 -0.3791 0.1463 -0.0173 0.0322 0.2904 -0.0129 -0.0189 -0.2336 0.4527 -0.4287
0.0759 -0.2082 0.5551 -0.4464 -0.3421 -0.2975 -1.4588 0.6025 -0.7865 -1.0237 -0.1899 -0.1991 -0.6169 -0.5491 0.3172 -0.3792 -1.1301 0.4296 -0.5670 0.3933 -0.6805 -0.3243 -0.0988 -0.6268 -0.3367 0.3809 1.7007 0.4194 0.3781 0.0214 -0.6387 -0.7360 -0.6326 -0.1528 0.0901 0.1127 0.3318 0.0522 0.0906 -0.5680 0.6659 -0.4908
0.0668 -0.2120 0.5636 -0.4545 -0.3455 -0.3075 -1.4767 0.6020 -0.7957 -1.0437 -0.1940 -0.2025 -0.6339 -0.5539 0.3253 -0.3782 -1.1435 0.4338 -0.5819 0.3824 -0.6871 -0.3278 -0.1108 -0.6304 -0.3384 0.3775 1.7332 0.4318 0.3903 0.0124 -0.6431 -0.7639 -0.6468 -0.1689 0.0949 0.1178 0.3344 0.0554 0.0938 -0.5853 0.6763 -0.4937
0.0634 -0.2110 0.5679 -0.4586 -0.3473 -0.3135 -1.4861 0.6029 -0.8006 -1.0546 -0.1976 -0.2052 -0.6450 -0.5588 0.3322 -0.3774 -1.1516 0.4364 -0.5918 0.3750 -0.6921 -0.3316 -0.1179 -0.6331 -0.3415 0.3757 1.7526 0.4397 0.3974 0.0050 -0.6459 -0.7812 -0.6546 -0.1799 0.0969 0.1228 0.3358 0.0579 0.0969 -0.5964 0.6826 -0.4949
0.0717 -0.2057 0.5610 -0.4517 -0.3445 -0.3061 -1.4714 0.6045 -0.7932 -1.0385 -0.1955 -0.2031 -0.6329 -0.5566 0.3273 -0.3785 -1.1417 0.4332 -0.5817 0.3832 -0.6878 -0.3301 -0.1089 -0.6306 -0.3418 0.3784 1.7280 0.4304 0.3877 0.0099 -0.6427 -0.7603 -0.6429 -0.1688 0.0926 0.1198 0.3336 0.0558 0.0955 -0.5842 0.6751 -0.4924
0.1342 -0.1873 0.5064 -0.4018 -0.3224 -0.2379 -1.3631 0.6088 -0.7327 -0.9073 -0.1678 -0.1812 -0.5207 -0.5220 0.2747 -0.3898 -1.0538 0.4013 -0.4828 0.4564 -0.6501 -0.3029 -0.0293 -0.6025 -0.3306 0.4002 1.5205 0.3512 0.3092 0.0716 -0.6138 -0.5785 -0.5521 -0.0643 0.0586 0.0869 0.3173 0.0341 0.0670 -0.4702 0.6045 -0.4729
0.1431 -0.2208 0.4881 -0.3924 -0.3147 -0.2044 -1.3356 0.5930 -0.7106 -0.8612 -0.1401 -0.1645 -0.4570 -0.4820 0.2300 -0.3939 -1.0107 0.3847 -0.4209 0.4932 -0.6237 -0.2678 0.0081 -0.5817 -0.3010 0.4076 1.4283 0.3130 0.2812 0.1276 -0.5973 -0.4913 -0.5243 -0.0000 0.0510 0.0561 0.3129 0.0181 0.0324 -0.4036 0.5657 -0.4682
0.0797 -0.1869 0.5613 -0.4508 -0.3447 -0.3121 -1.4729 0.6130 -0.7947 -1.0418 -0.2059 -0.2091 -0.6486 -0.5721 0.3442 -0.3786 -1.1503 0.4352 -0.5979 0.3738 -0.6982 -0.3423 -0.1156 -0.6349 -0.3567 0.3779 1.7462 0.4395 0.3920 -0.0097 -0.6462 -0.7787 -0.6449 -0.1872 0.0893 0.1329 0.3333 0.0611 0.1051 -0.6003 0.6824 -0.4909
0.0927 -0.1911 0.5452 -0.4354 -0.3380 -0.2890 -1.4382 0.6096 -0.7760 -1.0008 -0.1919 -0.1988 -0.6065 -0.5533 0.3184 -0.3816 -1.1195 0.4253 -0.5599 0.4016 -0.6798 -0.3280 -0.0886 -0.6247 -0.3448 0.3847 1.6732 0.4102 0.3654 0.0191 -0.6358 -0.7137 -0.6159 -0.1455 0.0817 0.1147 0.3285 0.0516 0.0930 -0.5580 0.6582 -0.4863
0.2821 -0.2223 0.3783 -0.3116 -0.2729 -0.0512 -1.1626 0.6006 -0.5903 -0.6066 -0.0755 -0.1219 -0.2227 -0.3955 0.1250 -0.4291 -0.8307 0.3063 -0.2071 0.6383 -0.5722 -0.1928 0.1772 -0.5089 -0.2731 0.4490 1.0335 0.1649 0.1373 0.2798 -0.5404 -0.1346 -0.3597 0.2155 -0.0236 -0.0009 0.2876 -0.0307 -0.0671 -0.1608 0.4095 -0.4247
0.2553 -0.2225 0.3980 -0.3260 -0.2801 -0.0796 -1.1921 0.5973 -0.6118 -0.6521 -0.0865 -0.1291 -0.2639 -0.4104 0.1423 -0.4214 -0.8625 0.3210 -0.2445 0.6122 -0.5789 -0.2055 0.1467 -0.5223 -0.2767 0.4416 1.1022 0.1905 0.1631 0.2527 -0.5498 -0.1970 -0.3893 0.1779 -0.0097 0.0079 0.2917 -0.0219 -0.0488 -0.2032 0.4372 -0.4329
0.3197 -0.2142 0.3538 -0.2914 -0.2642 -0.0162 -1.1249 0.6100 -0.5636 -0.5491 -0.0654 -0.1148 -0.1760 -0.3823 0.1093 -0.4406 -0.7935 0.2886 -0.1663 0.6704 -0.5687 -0.1826 0.2140 -0.4938 -0.2746 0.4582 0.9524 0.1355 0.1044 0.3074 -0.5305 -0.0611 -0.3213 0.2568 -0.0424 -0.0076 0.2828 -0.0404 -0.0855 -0.1138 0.3779 -0.4138
0.0964 -0.1996 0.5379 -0.4299 -0.3350 -0.2768 -1.4238 0.6051 -0.7674 -0.9820 -0.1824 -0.1927 -0.5831 -0.5400 0.3022 -0.3829 -1.1033 0.4199 -0.5379 0.4160 -0.6693 -0.3173 -0.0745 -0.6183 -0.3350 0.3879 1.6365 0.3949 0.3531 0.0381 -0.6299 -0.6799 -0.6033 -0.1218 0.0788 0.1032 0.3264 0.0460 0.0835 -0.5340 0.6446 -0.4846
0.2895 -0.2198 0.3738 -0.3076 -0.2713 -0.0449 -1.1555 0.6028 -0.5854 -0.5958 -0.0741 -0.1208 -0.2146 -0.3938 0.1228 -0.4314 -0.8242 0.3032 -0.2004 0.6442 -0.5720 -0.1915 0.1838 -0.5063 -0.2741 0.4507 1.0191 0.1598 0.1312 0.2839 -0.5387 -0.1215 -0.3525 0.2224 -0.0274 -0.0017 0.2867 -0.0322 -0.0699 -0.1529 0.4040 -0.4227
0.1024 -0.1930 0.5349 -0.4263 -0.3338 -0.2744 -1.4175 0.6081 -0.7641 -0.9749 -0.1837 -0.1930 -0.5809 -0.5424 0.3038 -0.3839 -1.1006 0.4186 -0.5369 0.4182 -0.6699 -0.3193 -0.0718 -0.6178 -0.3386 0.3890 1.6291 0.3926 0.3493 0.0359 -0.6293 -0.6741 -0.5980 -0.1208 0.0760 0.1047 0.3254 0.0460 0.0849 -0.5321 0.6428 -0.4830
0.3112 -0.2335 0.3533 -0.2963 -0.2639 -0.0135 -1.1285 0.5990 -0.5638 -0.5513 -0.0567 -0.1105 -0.1646 -0.3691 0.0958 -0.4371 -0.7873 0.2871 -0.1522 0.6721 -0.5596 -0.1701 0.2180 -0.4900 -0.2610 0.4578 0.9422 0.1305 0.1061 0.3245 -0.5271 -0.0511 -0.3252 0.2707 -0.0387 -0.0166 0.2829 -0.0440 -0.0973 -0.0997 0.3706 -0.4152
0.0831 -0.1969 0.5529 -0.4431 -0.3412 -0.2976 -1.4543 0.6077 -0.7844 -1.0190 -0.1943 -0.2012 -0.6202 -0.5559 0.3238 -0.3802 -1.1307 0.4292 -0.5715 0.3923 -0.6843 -0.3298 -0.0988 -0.6276 -0.3443 0.3817 1.7008 0.4204 0.3762 0.0133 -0.6393 -0.7371 -0.6289 -0.1580 0.0866 0.1179 0.3309 0.0540 0.0950 -0.5717 0.6668 -0.4892
0.3224 -0.1308 0.3780 -0.2880 -0.2731 -0.0641 -1.1409 0.6499 -0.5874 -0.5939 -0.1157 -0.1406 -0.2730 -0.4572 0.1857 -0.4424 -0.8569 0.3121 -0.2700 0.6279 -0.6102 -0.2501 0.1598 -0.5265 -0.3357 0.4509 1.0737 0.1859 0.1286 0.2007 -0.5551 -0.1780 -0.3402 0.1533 -0.0402 0.0401 0.2858 -0.0144 -0.0133 -0.2226 0.4404 -0.4173
0.2722 -0.1486 0.4100 -0.3166 -0.2848 -0.1080 -1.1949 0.6356 -0.6232 -0.6711 -0.1265 -0.1491 -0.3316 -0.4703 0.2035 -0.4276 -0.9045 0.3345 -0.3198 0.5865 -0.6151 -0.2597 0.1128 -0.5442 -0.3305 0.4384 1.1803 0.2246 0.1733 0.1707 -0.5678 -0.2732 -0.3927 0.1025 -0.0149 0.0477 0.2928 -0.0028 0.0056 -0.2808 0.4797 -0.4318
0.0743 -0.1943 0.5633 -0.4534 -0.3456 -0.3128 -1.4769 0.6096 -0.7968 -1.0464 -0.2034 -0.2081 -0.6479 -0.5683 0.3406 -0.3778 -1.1508 0.4359 -0.5961 0.3735 -0.6962 -0.3393 -0.1165 -0.6349 -0.3520 0.3771 1.7485 0.4398 0.3942 -0.0051 -0.6463 -0.7802 -0.6485 -0.1850 0.0921 0.1301 0.3342 0.0601 0.1026 -0.5992 0.6827 -0.4922
0.0880 -0.1921 0.5493 -0.4396 -0.3398 -0.2945 -1.4468 0.6093 -0.7809 -1.0114 -0.1943 -0.2009 -0.6158 -0.5564 0.3231 -0.3805 -1.1265 0.4279 -0.5679 0.3951 -0.6832 -0.3305 -0.0949 -0.6272 -0.3460 0.3830 1.6901 0.4168 0.3719 0.0139 -0.6381 -0.7287 -0.6234 -0.1542 0.0842 0.1180 0.3298 0.0535 0.0953 -0.5671 0.6637 -0.4878
0.0809 -0.1832 0.5622 -0.4514 -0.3450 -0.3142 -1.4753 0.6149 -0.7958 -1.0441 -0.2086 -0.2108 -0.6535 -0.5759 0.3488 -0.3789 -1.1535 0.4359 -0.6030 0.3711 -0.7014 -0.3452 -0.1182 -0.6357 -0.3603 0.3776 1.7534 0.4426 0.3939 -0.0153 -0.6473 -0.7850 -0.6464 -0.1929 0.0884 0.1362 0.3334 0.0627 0.1074 -0.6055 0.6849 -0.4907
0.1088 -0.1964 0.5284 -0.4204 -0.3310 -0.2639 -1.4052 0.6069 -0.7560 -0.9572 -0.1775 -0.1884 -0.5628 -0.5337 0.2929 -0.3864 -1.0877 0.4133 -0.5207 0.4307 -0.6631 -0.3120 -0.0603 -0.6119 -0.3335 0.3918 1.5993 0.3805 0.3382 0.0483 -0.6246 -0.6467 -0.5858 -0.1034 0.0720 0.0968 0.3235 0.0418 0.0781 -0.5142 0.6320 -0.4808
0.4763 -0.1821 0.2619 -0.2096 -0.2349 0.1295 -0.9891 0.6655 -0.4624 -0.3262 -0.0288 -0.0883 0.0011 -0.3321 0.0559 -0.4997 -0.6535 0.2161 -0.0168 0.8041 -0.5737 -0.1494 0.3582 -0.4315 -0.2886 0.4927 0.6513 0.0267 -0.0287 0.4165 -0.5001 0.2161 -0.1662 0.4123 -0.1166 -0.0286 0.2697 -0.0811 -0.1570 0.0572 0.2610 -0.3688
0.4545 -0.1594 0.2814 -0.2193 -0.2408 0.0934 -1.0088 0.6675 -0.4823 -0.3685 -0.0490 -0.0996 -0.0517 -0.3624 0.0855 -0.4903 -0.6910 0.2336 -0.0676 0.7725 -0.5823 -0.1740 0.3221 -0.4511 -0.3046 0.4862 0.7255 0.0554 -0.0033 0.3676 -0.5103 0.1453 -0.1929 0.3602 -0.1059 -0.0123 0.2715 -0.0672 -0.1240 0.0023 0.2954 -0.3763
0.4433 -0.1345 0.2952 -0.2236 -0.2451 0.0672 -1.0208 0.6744 -0.4961 -0.3971 -0.0672 -0.1093 -0.0940 -0.3896 0.1123 -0.4855 -0.7200 0.2465 -0.1099 0.7495 -0.5926 -0.1972 0.2950 -0.4665 -0.3223 0.4818 0.7821 0.0778 0.0134 0.3256 -0.5192 0.0909 -0.2095 0.3173 -0.1000 0.0032 0.2728 -0.0560 -0.0954 -0.0428 0.3229 -0.3808
0.1724 -0.1673 0.4815 -0.3772 -0.3123 -0.2073 -1.3162 0.6192 -0.7042 -0.8454 -0.1614 -0.1746 -0.4774 -0.5154 0.2619 -0.3993 -1.0182 0.3855 -0.4475 0.4880 -0.6426 -0.2974 0.0046 -0.5896 -0.3365 0.4103 1.4361 0.3202 0.2736 0.0877 -0.6029 -0.5040 -0.5091 -0.0278 0.0384 0.0801 0.3101 0.0266 0.0578 -0.4278 0.5757 -0.4619
0.1544 -0.1733 0.4958 -0.3896 -0.3179 -0.2251 -1.3426 0.6168 -0.7199 -0.8787 -0.1676 -0.1794 -0.5049 -0.5229 0.2732 -0.3958 -1.0403 0.3942 -0.4719 0.4705 -0.6498 -0.3034 -0.0159 -0.5964 -0.3376 0.4049 1.4870 0.3390 0.2928 0.0726 -0.6096 -0.5484 -0.5315 -0.0530 0.0475 0.0862 0.3139 0.0320 0.0659 -0.4560 0.5937 -0.4675
0.1336 -0.1640 0.5176 -0.4066 -0.3267 -0.2576 -1.3819 0.6215 -0.7449 -0.9325 -0.1866 -0.1919 -0.5610 -0.5488 0.3053 -0.3901 -1.0813 0.4098 -0.5236 0.4351 -0.6694 -0.3248 -0.0528 -0.6124 -0.3527 0.3960 1.5795 0.3755 0.3255 0.0326 -0.6238 -0.6326 -0.5671 -0.1071 0.0600 0.1073 0.3196 0.0445 0.0880 -0.5137 0.6283 -0.4746
0.4346 -0.1046 0.3091 -0.2266 -0.2495 0.0402 -1.0319 0.6844 -0.5099 -0.4252 -0.0877 -0.1199 -0.1392 -0.4203 0.1426 -0.4816 -0.7505 0.2595 -0.1558 0.7258 -0.6053 -0.2237 0.2669 -0.4826 -0.3436 0.4775 0.8413 0.1013 0.0295 0.2791 -0.5290 0.0337 -0.2249 0.2708 -0.0951 0.0211 0.2740 -0.0438 -0.0639 -0.0916 0.3522 -0.3848
0.1089 -0.1736 0.5379 -0.4261 -0.3349 -0.2829 -1.4228 0.6181 -0.7677 -0.9820 -0.1957 -0.1996 -0.6014 -0.5598 0.3230 -0.3851 -1.1132 0.4216 -0.5585 0.4079 -0.6821 -0.3333 -0.0820 -0.6224 -0.3549 0.3878 1.6555 0.4044 0.3551 0.0119 -0.6340 -0.6990 -0.6017 -0.1442 0.0732 0.1184 0.3256 0.0522 0.0971 -0.5542 0.6537 -0.4822
0.4560 -0.1147 0.2929 -0.2160 -0.2444 0.0688 -1.0120 0.6864 -0.4924 -0.3875 -0.0744 -0.1121 -0.0990 -0.4008 0.1231 -0.4905 -0.7212 0.2455 -0.1187 0.7520 -0.6005 -0.2081 0.2957 -0.4683 -0.3357 0.4834 0.7813 0.0785 0.0071 0.3121 -0.5213 0.0905 -0.2004 0.3090 -0.1058 0.0105 0.2721 -0.0539 -0.0859 -0.0509 0.3262 -0.3780
0.0867 -0.1804 0.5584 -0.4464 -0.3433 -0.3090 -1.4666 0.6166 -0.7908 -1.0329 -0.2070 -0.2089 -0.6454 -0.5741 0.3452 -0.3808 -1.1473 0.4331 -0.5968 0.3779 -0.6987 -0.3436 -0.1126 -0.6329 -0.3605 0.3792 1.7376 0.4364 0.3869 -0.0124 -0.6452 -0.7710 -0.6380 -0.1858 0.0855 0.1333 0.3321 0.0609 0.1063 -0.5982 0.6802 -0.4890
0.1100 -0.1738 0.5373 -0.4253 -0.3346 -0.2816 -1.4218 0.6184 -0.7667 -0.9796 -0.1952 -0.1991 -0.5994 -0.5590 0.3220 -0.3860 -1.1120 0.4208 -0.5571 0.4098 -0.6818 -0.3325 -0.0808 -0.6213 -0.3546 0.3882 1.6526 0.4031 0.3535 0.0127 -0.6335 -0.6958 -0.5999 -0.1426 0.0723 0.1174 0.3253 0.0518 0.0965 -0.5526 0.6525 -0.4818
0.0989 -0.1726 0.5492 -0.4365 -0.3394 -0.2984 -1.4468 0.6197 -0.7804 -1.0098 -0.2044 -0.2059 -0.6290 -0.5713 0.3390 -0.3833 -1.1339 0.4283 -0.5835 0.3901 -0.6935 -0.3419 -0.1003 -0.6288 -0.3616 0.3831 1.7042 0.4237 0.3728 -0.0066 -0.6408 -0.7420 -0.6212 -0.1713 0.0787 0.1291 0.3289 0.0582 0.1048 -0.5822 0.6699 -0.4855
0.1010 -0.1718 0.5472 -0.4346 -0.3386 -0.2959 -1.4425 0.6198 -0.7782 -1.0049 -0.2033 -0.2051 -0.6247 -0.5699 0.3369 -0.3837 -1.1306 0.4272 -0.5798 0.3930 -0.6919 -0.3409 -0.0973 -0.6278 -0.3611 0.3840 1.6963 0.4206 0.3697 -0.0042 -0.6397 -0.7349 -0.6176 -0.1673 0.0774 0.1277 0.3283 0.0575 0.1040 -0.5779 0.6674 -0.4849
0.1172 -0.1609 0.5347 -0.4219 -0.3336 -0.2823 -1.4162 0.6236 -0.7648 -0.9756 -0.2002 -0.2016 -0.6037 -0.5670 0.3294 -0.3860 -1.1129 0.4211 -0.5622 0.4074 -0.6854 -0.3391 -0.0811 -0.6235 -0.3630 0.3889 1.6529 0.4045 0.3522 0.0038 -0.6344 -0.6982 -0.5966 -0.1484 0.0693 0.1235 0.3244 0.0539 0.1018 -0.5569 0.6540 -0.4801
0.1122 -0.1630 0.5395 -0.4263 -0.3355 -0.2878 -1.4261 0.6233 -0.7698 -0.9863 -0.2024 -0.2033 -0.6128 -0.5695 0.3338 -0.3856 -1.1204 0.4233 -0.5705 0.4017 -0.6889 -0.3409 -0.0878 -0.6250 -0.3639 0.3871 1.6706 0.4111 0.3587 -0.0015 -0.6366 -0.7132 -0.6041 -0.1573 0.0717 0.1261 0.3257 0.0557 0.1037 -0.5664 0.6596 -0.4817
0.0893 -0.1703 0.5601 -0.4481 -0.3441 -0.3149 -1.4716 0.6210 -0.7938 -1.0396 -0.2141 -0.2134 -0.6585 -0.5844 0.3571 -0.3801 -1.1553 0.4354 -0.6094 0.3692 -0.7062 -0.3515 -0.1192 -0.6365 -0.3696 0.3782 1.7557 0.4447 0.3927 -0.0259 -0.6481 -0.7884 -0.6429 -0.2002 0.0845 0.1426 0.3325 0.0649 0.1123 -0.6112 0.6866 -0.4887
0.1845 -0.1402 0.4799 -0.3716 -0.3118 -0.2120 -1.3096 0.6318 -0.7034 -0.8425 -0.1736 -0.1807 -0.4924 -0.5340 0.2802 -0.4007 -1.0254 0.3875 -0.4649 0.4817 -0.6529 -0.3138 -0.0004 -0.5950 -0.3550 0.4110 1.4478 0.3267 0.2728 0.0643 -0.6065 -0.5176 -0.5049 -0.0462 0.0332 0.0936 0.3089 0.0322 0.0725 -0.4444 0.5834 -0.4596
0.0916 -0.1744 0.5553 -0.4433 -0.3421 -0.3070 -1.4602 0.6187 -0.7879 -1.0266 -0.2081 -0.2092 -0.6432 -0.5761 0.3463 -0.3810 -1.1446 0.4323 -0.5953 0.3794 -0.6986 -0.3454 -0.1099 -0.6329 -0.3634 0.3804 1.7302 0.4341 0.3836 -0.0139 -0.6445 -0.7654 -0.6335 -0.1844 0.0830 0.1346 0.3310 0.0611 0.1077 -0.5958 0.6783 -0.4877
0.2155 -0.1417 0.4549 -0.3511 -0.3019 -0.1752 -1.2665 0.6331 -0.6744 -0.7801 -0.1570 -0.1693 -0.4346 -0.5116 0.2524 -0.4101 -0.9819 0.3689 -0.4132 0.5198 -0.6383 -0.2950 0.0401 -0.5770 -0.3463 0.4212 1.3504 0.2892 0.2360 0.1012 -0.5923 -0.4287 -0.4636 0.0071 0.0156 0.0764 0.3026 0.0200 0.0502 -0.3859 0.5464 -0.4498


==> images/self-attention/transformer/enc_slf_attn_0.txt <==
0.0035 0.0054 0.0026 0.0023 0.0251 0.0030 0.0043 0.0619 0.0788 0.0079 0.0053 0.0062 0.0027 0.0077 0.0419 0.0011 0.0013 0.0917 0.1081 0.0726 0.0045 0.0894 0.0029 0.2201 0.0032 0.0026 0.0071 0.0025 0.0042 0.0064 0.0054 0.0410 0.0187 0.0090 0.0032 0.0034 0.0009 0.0051 0.0012 0.0067 0.0007 0.0014 0.0007 0.0010 0.0009 0.0009 0.0013 0.0044 0.0013 0.0165
0.0043 0.0064 0.0033 0.0030 0.0271 0.0037 0.0053 0.0616 0.0769 0.0093 0.0064 0.0074 0.0034 0.0089 0.0431 0.0014 0.0017 0.0893 0.1051 0.0719 0.0055 0.0873 0.0037 0.2009 0.0040 0.0031 0.0080 0.0031 0.0052 0.0076 0.0063 0.0403 0.0192 0.0097 0.0037 0.0040 0.0012 0.0057 0.0016 0.0074 0.0010 0.0018 0.0010 0.0013 0.0012 0.0011 0.0017 0.0051 0.0017 0.0175
0.0033 0.0052 0.0025 0.0022 0.0246 0.0028 0.0041 0.0620 0.0792 0.0076 0.0051 0.0059 0.0025 0.0075 0.0416 0.0010 0.0012 0.0921 0.1084 0.0725 0.0043 0.0897 0.0028 0.2238 0.0030 0.0025 0.0070 0.0024 0.0041 0.0062 0.0052 0.0413 0.0186 0.0089 0.0031 0.0033 0.0009 0.0050 0.0012 0.0067 0.0007 0.0013 0.0007 0.0009 0.0008 0.0008 0.0013 0.0043 0.0012 0.0164
0.0036 0.0055 0.0027 0.0024 0.0255 0.0031 0.0045 0.0619 0.0784 0.0081 0.0055 0.0064 0.0028 0.0079 0.0422 0.0011 0.0014 0.0916 0.1081 0.0727 0.0047 0.0893 0.0030 0.2173 0.0033 0.0027 0.0072 0.0026 0.0044 0.0066 0.0055 0.0405 0.0185 0.0090 0.0032 0.0035 0.0010 0.0051 0.0013 0.0067 0.0008 0.0014 0.0008 0.0010 0.0009 0.0009 0.0014 0.0045 0.0014 0.0165
0.0062 0.0086 0.0050 0.0045 0.0304 0.0054 0.0074 0.0598 0.0718 0.0122 0.0089 0.0101 0.0051 0.0114 0.0445 0.0024 0.0028 0.0829 0.0966 0.0688 0.0078 0.0814 0.0054 0.1651 0.0059 0.0044 0.0100 0.0048 0.0073 0.0102 0.0084 0.0388 0.0204 0.0112 0.0051 0.0054 0.0020 0.0070 0.0025 0.0087 0.0017 0.0027 0.0016 0.0021 0.0019 0.0019 0.0027 0.0068 0.0027 0.0193
0.0039 0.0059 0.0030 0.0027 0.0265 0.0033 0.0048 0.0616 0.0773 0.0087 0.0059 0.0069 0.0030 0.0082 0.0428 0.0012 0.0015 0.0912 0.1084 0.0730 0.0051 0.0892 0.0033 0.2110 0.0036 0.0028 0.0074 0.0028 0.0047 0.0071 0.0058 0.0390 0.0181 0.0089 0.0033 0.0035 0.0011 0.0050 0.0013 0.0066 0.0008 0.0015 0.0008 0.0011 0.0010 0.0010 0.0015 0.0046 0.0015 0.0164
0.0047 0.0069 0.0037 0.0033 0.0280 0.0041 0.0058 0.0614 0.0762 0.0099 0.0069 0.0080 0.0037 0.0095 0.0437 0.0016 0.0019 0.0876 0.1027 0.0711 0.0060 0.0857 0.0040 0.1916 0.0044 0.0034 0.0085 0.0035 0.0056 0.0082 0.0068 0.0403 0.0197 0.0102 0.0041 0.0044 0.0014 0.0061 0.0018 0.0078 0.0011 0.0020 0.0011 0.0015 0.0013 0.0013 0.0019 0.0056 0.0019 0.0182
0.0101 0.0129 0.0086 0.0081 0.0321 0.0092 0.0117 0.0517 0.0587 0.0167 0.0132 0.0146 0.0088 0.0155 0.0420 0.0051 0.0057 0.0671 0.0754 0.0591 0.0121 0.0665 0.0093 0.1099 0.0099 0.0077 0.0141 0.0084 0.0114 0.0147 0.0126 0.0375 0.0234 0.0151 0.0087 0.0088 0.0045 0.0107 0.0051 0.0126 0.0039 0.0055 0.0038 0.0046 0.0043 0.0042 0.0056 0.0105 0.0055 0.0224
0.0133 0.0159 0.0118 0.0113 0.0322 0.0124 0.0149 0.0449 0.0493 0.0198 0.0165 0.0179 0.0121 0.0183 0.0387 0.0080 0.0086 0.0545 0.0602 0.0494 0.0154 0.0541 0.0126 0.0787 0.0132 0.0101 0.0163 0.0117 0.0147 0.0178 0.0153 0.0331 0.0231 0.0164 0.0112 0.0113 0.0069 0.0126 0.0076 0.0142 0.0063 0.0080 0.0062 0.0071 0.0067 0.0066 0.0083 0.0131 0.0082 0.0230
0.0049 0.0071 0.0038 0.0034 0.0287 0.0042 0.0060 0.0612 0.0755 0.0104 0.0072 0.0084 0.0039 0.0097 0.0440 0.0017 0.0020 0.0879 0.1039 0.0715 0.0063 0.0861 0.0042 0.1897 0.0046 0.0033 0.0084 0.0036 0.0059 0.0085 0.0069 0.0384 0.0188 0.0097 0.0040 0.0042 0.0014 0.0057 0.0018 0.0074 0.0011 0.0020 0.0011 0.0015 0.0013 0.0013 0.0020 0.0055 0.0020 0.0177
0.0045 0.0066 0.0035 0.0031 0.0279 0.0038 0.0055 0.0615 0.0763 0.0097 0.0067 0.0078 0.0035 0.0091 0.0436 0.0015 0.0018 0.0894 0.1061 0.0723 0.0058 0.0876 0.0038 0.1984 0.0042 0.0031 0.0079 0.0033 0.0054 0.0079 0.0064 0.0385 0.0184 0.0093 0.0037 0.0039 0.0013 0.0054 0.0016 0.0070 0.0010 0.0018 0.0010 0.0013 0.0012 0.0012 0.0018 0.0051 0.0017 0.0171
0.0042 0.0062 0.0032 0.0029 0.0272 0.0036 0.0052 0.0617 0.0770 0.0092 0.0063 0.0073 0.0033 0.0087 0.0432 0.0014 0.0016 0.0902 0.1070 0.0724 0.0054 0.0882 0.0036 0.2045 0.0039 0.0029 0.0077 0.0030 0.0051 0.0075 0.0061 0.0390 0.0184 0.0091 0.0035 0.0038 0.0012 0.0053 0.0015 0.0069 0.0009 0.0017 0.0009 0.0012 0.0011 0.0011 0.0016 0.0049 0.0016 0.0169
0.0045 0.0066 0.0034 0.0031 0.0277 0.0038 0.0055 0.0616 0.0766 0.0096 0.0066 0.0077 0.0035 0.0091 0.0435 0.0015 0.0018 0.0890 0.1050 0.0719 0.0057 0.0871 0.0038 0.1979 0.0042 0.0032 0.0081 0.0033 0.0054 0.0079 0.0064 0.0394 0.0189 0.0096 0.0038 0.0040 0.0013 0.0056 0.0016 0.0073 0.0010 0.0018 0.0010 0.0013 0.0012 0.0012 0.0018 0.0052 0.0018 0.0175
0.0073 0.0099 0.0060 0.0055 0.0315 0.0065 0.0087 0.0581 0.0687 0.0137 0.0102 0.0115 0.0061 0.0127 0.0444 0.0031 0.0035 0.0784 0.0906 0.0662 0.0091 0.0772 0.0065 0.1473 0.0070 0.0052 0.0112 0.0058 0.0085 0.0116 0.0096 0.0385 0.0213 0.0123 0.0061 0.0063 0.0026 0.0080 0.0031 0.0098 0.0022 0.0034 0.0021 0.0027 0.0025 0.0024 0.0035 0.0079 0.0034 0.0205
0.0093 0.0119 0.0078 0.0072 0.0342 0.0083 0.0110 0.0544 0.0619 0.0169 0.0129 0.0146 0.0081 0.0145 0.0443 0.0044 0.0049 0.0740 0.0869 0.0645 0.0117 0.0735 0.0086 0.1263 0.0092 0.0057 0.0118 0.0077 0.0107 0.0144 0.0111 0.0329 0.0191 0.0114 0.0067 0.0067 0.0033 0.0076 0.0038 0.0091 0.0030 0.0041 0.0028 0.0035 0.0032 0.0032 0.0045 0.0084 0.0044 0.0193
0.0040 0.0060 0.0030 0.0027 0.0258 0.0034 0.0048 0.0621 0.0784 0.0085 0.0058 0.0067 0.0030 0.0085 0.0425 0.0013 0.0015 0.0891 0.1035 0.0711 0.0050 0.0868 0.0033 0.2061 0.0036 0.0031 0.0080 0.0028 0.0048 0.0070 0.0060 0.0431 0.0205 0.0103 0.0037 0.0041 0.0012 0.0060 0.0015 0.0078 0.0009 0.0017 0.0009 0.0012 0.0011 0.0011 0.0016 0.0051 0.0016 0.0181
0.0051 0.0073 0.0040 0.0036 0.0285 0.0044 0.0061 0.0611 0.0754 0.0104 0.0073 0.0084 0.0040 0.0100 0.0438 0.0018 0.0021 0.0861 0.1004 0.0703 0.0064 0.0843 0.0043 0.1840 0.0047 0.0037 0.0090 0.0038 0.0060 0.0087 0.0072 0.0408 0.0204 0.0108 0.0044 0.0047 0.0016 0.0065 0.0020 0.0083 0.0013 0.0022 0.0013 0.0016 0.0015 0.0014 0.0021 0.0060 0.0021 0.0188
0.0155 0.0177 0.0142 0.0136 0.0329 0.0147 0.0175 0.0400 0.0422 0.0227 0.0194 0.0209 0.0148 0.0192 0.0366 0.0103 0.0109 0.0499 0.0563 0.0468 0.0185 0.0502 0.0154 0.0661 0.0160 0.0102 0.0160 0.0144 0.0170 0.0205 0.0165 0.0269 0.0195 0.0142 0.0114 0.0109 0.0080 0.0111 0.0085 0.0123 0.0078 0.0087 0.0073 0.0084 0.0078 0.0078 0.0099 0.0128 0.0097 0.0202
0.0145 0.0168 0.0130 0.0125 0.0337 0.0136 0.0165 0.0427 0.0456 0.0220 0.0185 0.0201 0.0136 0.0186 0.0384 0.0091 0.0096 0.0542 0.0617 0.0503 0.0175 0.0544 0.0142 0.0749 0.0149 0.0093 0.0154 0.0132 0.0160 0.0197 0.0156 0.0280 0.0195 0.0137 0.0105 0.0101 0.0070 0.0104 0.0075 0.0117 0.0067 0.0077 0.0063 0.0073 0.0068 0.0068 0.0087 0.0120 0.0086 0.0202
0.0166 0.0185 0.0154 0.0149 0.0313 0.0159 0.0184 0.0367 0.0384 0.0230 0.0201 0.0214 0.0159 0.0197 0.0342 0.0117 0.0123 0.0446 0.0496 0.0424 0.0194 0.0449 0.0165 0.0565 0.0171 0.0115 0.0169 0.0156 0.0180 0.0210 0.0175 0.0262 0.0198 0.0152 0.0127 0.0121 0.0095 0.0123 0.0100 0.0134 0.0092 0.0101 0.0087 0.0098 0.0093 0.0092 0.0113 0.0139 0.0110 0.0204
0.0057 0.0081 0.0045 0.0041 0.0299 0.0050 0.0069 0.0603 0.0732 0.0116 0.0083 0.0095 0.0046 0.0108 0.0444 0.0021 0.0025 0.0846 0.0992 0.0699 0.0073 0.0831 0.0050 0.1733 0.0054 0.0040 0.0094 0.0044 0.0068 0.0096 0.0079 0.0388 0.0199 0.0107 0.0048 0.0050 0.0018 0.0066 0.0022 0.0083 0.0015 0.0025 0.0015 0.0019 0.0017 0.0017 0.0025 0.0063 0.0024 0.0188
0.0157 0.0178 0.0144 0.0138 0.0326 0.0149 0.0177 0.0394 0.0415 0.0227 0.0195 0.0210 0.0149 0.0193 0.0362 0.0105 0.0111 0.0489 0.0550 0.0460 0.0186 0.0492 0.0156 0.0643 0.0162 0.0105 0.0162 0.0145 0.0172 0.0205 0.0167 0.0269 0.0196 0.0144 0.0117 0.0111 0.0083 0.0114 0.0088 0.0125 0.0080 0.0090 0.0075 0.0086 0.0081 0.0081 0.0101 0.0130 0.0099 0.0203
0.0057 0.0081 0.0046 0.0041 0.0297 0.0050 0.0069 0.0602 0.0733 0.0115 0.0082 0.0094 0.0046 0.0108 0.0442 0.0022 0.0025 0.0841 0.0980 0.0695 0.0072 0.0825 0.0050 0.1721 0.0054 0.0041 0.0096 0.0044 0.0068 0.0096 0.0080 0.0397 0.0205 0.0111 0.0049 0.0051 0.0019 0.0069 0.0023 0.0086 0.0015 0.0025 0.0015 0.0019 0.0018 0.0017 0.0025 0.0065 0.0025 0.0192
0.0171 0.0189 0.0159 0.0154 0.0321 0.0164 0.0191 0.0362 0.0376 0.0239 0.0210 0.0224 0.0166 0.0199 0.0342 0.0123 0.0127 0.0442 0.0497 0.0422 0.0202 0.0446 0.0172 0.0553 0.0179 0.0110 0.0164 0.0162 0.0185 0.0218 0.0174 0.0244 0.0184 0.0140 0.0123 0.0116 0.0094 0.0114 0.0098 0.0123 0.0093 0.0099 0.0087 0.0098 0.0093 0.0092 0.0114 0.0135 0.0112 0.0196
0.0047 0.0069 0.0037 0.0033 0.0280 0.0041 0.0058 0.0614 0.0760 0.0100 0.0070 0.0080 0.0037 0.0095 0.0436 0.0016 0.0019 0.0875 0.1025 0.0711 0.0060 0.0857 0.0041 0.1910 0.0044 0.0034 0.0086 0.0035 0.0057 0.0082 0.0068 0.0404 0.0198 0.0103 0.0041 0.0044 0.0014 0.0061 0.0018 0.0079 0.0011 0.0020 0.0011 0.0015 0.0013 0.0013 0.0020 0.0056 0.0019 0.0182
0.0134 0.0159 0.0119 0.0114 0.0297 0.0125 0.0146 0.0424 0.0467 0.0186 0.0158 0.0168 0.0120 0.0182 0.0364 0.0082 0.0089 0.0508 0.0546 0.0468 0.0149 0.0506 0.0125 0.0723 0.0129 0.0117 0.0177 0.0116 0.0145 0.0172 0.0161 0.0364 0.0264 0.0196 0.0128 0.0131 0.0079 0.0155 0.0088 0.0174 0.0071 0.0092 0.0071 0.0081 0.0077 0.0076 0.0091 0.0145 0.0090 0.0247
0.0120 0.0148 0.0105 0.0100 0.0311 0.0111 0.0135 0.0463 0.0517 0.0180 0.0149 0.0160 0.0106 0.0172 0.0390 0.0068 0.0075 0.0577 0.0634 0.0524 0.0139 0.0575 0.0112 0.0871 0.0117 0.0098 0.0162 0.0103 0.0133 0.0163 0.0148 0.0372 0.0253 0.0177 0.0110 0.0112 0.0063 0.0134 0.0071 0.0153 0.0056 0.0075 0.0056 0.0065 0.0061 0.0060 0.0075 0.0128 0.0074 0.0238
0.0040 0.0061 0.0031 0.0027 0.0263 0.0034 0.0049 0.0621 0.0783 0.0087 0.0060 0.0069 0.0031 0.0085 0.0427 0.0013 0.0016 0.0894 0.1046 0.0715 0.0051 0.0872 0.0034 0.2060 0.0037 0.0030 0.0079 0.0029 0.0048 0.0071 0.0060 0.0417 0.0197 0.0099 0.0036 0.0039 0.0012 0.0057 0.0015 0.0075 0.0009 0.0017 0.0009 0.0012 0.0011 0.0011 0.0016 0.0051 0.0016 0.0177
0.0048 0.0070 0.0038 0.0034 0.0280 0.0042 0.0059 0.0614 0.0761 0.0100 0.0070 0.0081 0.0038 0.0097 0.0437 0.0017 0.0020 0.0869 0.1014 0.0706 0.0061 0.0850 0.0041 0.1887 0.0045 0.0036 0.0088 0.0036 0.0058 0.0083 0.0070 0.0409 0.0202 0.0105 0.0042 0.0045 0.0015 0.0063 0.0018 0.0081 0.0012 0.0021 0.0012 0.0015 0.0014 0.0014 0.0020 0.0058 0.0020 0.0186
0.0038 0.0058 0.0029 0.0026 0.0252 0.0033 0.0047 0.0622 0.0786 0.0082 0.0056 0.0065 0.0029 0.0083 0.0421 0.0012 0.0015 0.0893 0.1033 0.0710 0.0048 0.0869 0.0032 0.2087 0.0035 0.0031 0.0080 0.0027 0.0046 0.0068 0.0059 0.0441 0.0209 0.0105 0.0037 0.0040 0.0011 0.0061 0.0015 0.0080 0.0009 0.0017 0.0009 0.0012 0.0011 0.0010 0.0015 0.0051 0.0015 0.0182
0.0062 0.0087 0.0050 0.0046 0.0306 0.0055 0.0075 0.0592 0.0714 0.0123 0.0089 0.0101 0.0051 0.0114 0.0442 0.0024 0.0028 0.0826 0.0965 0.0692 0.0079 0.0814 0.0055 0.1640 0.0059 0.0043 0.0100 0.0048 0.0074 0.0103 0.0085 0.0389 0.0205 0.0113 0.0052 0.0054 0.0021 0.0071 0.0025 0.0088 0.0017 0.0028 0.0017 0.0022 0.0020 0.0019 0.0028 0.0068 0.0027 0.0193
0.0198 0.0204 0.0194 0.0193 0.0232 0.0196 0.0204 0.0234 0.0237 0.0216 0.0209 0.0212 0.0196 0.0203 0.0233 0.0181 0.0184 0.0251 0.0260 0.0251 0.0208 0.0253 0.0199 0.0264 0.0201 0.0172 0.0192 0.0196 0.0203 0.0212 0.0200 0.0213 0.0198 0.0185 0.0181 0.0176 0.0171 0.0175 0.0172 0.0179 0.0171 0.0172 0.0167 0.0172 0.0170 0.0170 0.0179 0.0184 0.0177 0.0200
0.0186 0.0197 0.0179 0.0176 0.0247 0.0181 0.0193 0.0269 0.0278 0.0212 0.0199 0.0204 0.0180 0.0203 0.0259 0.0157 0.0161 0.0294 0.0306 0.0289 0.0196 0.0295 0.0184 0.0330 0.0186 0.0165 0.0196 0.0178 0.0192 0.0205 0.0197 0.0248 0.0220 0.0197 0.0176 0.0173 0.0152 0.0181 0.0156 0.0188 0.0147 0.0157 0.0145 0.0153 0.0150 0.0149 0.0160 0.0182 0.0159 0.0216
0.0174 0.0190 0.0165 0.0162 0.0253 0.0169 0.0182 0.0296 0.0311 0.0203 0.0188 0.0193 0.0165 0.0200 0.0277 0.0138 0.0144 0.0326 0.0337 0.0316 0.0184 0.0326 0.0169 0.0384 0.0171 0.0163 0.0199 0.0163 0.0181 0.0196 0.0193 0.0281 0.0242 0.0211 0.0173 0.0173 0.0139 0.0190 0.0145 0.0200 0.0131 0.0148 0.0131 0.0139 0.0136 0.0136 0.0146 0.0182 0.0145 0.0231
0.0083 0.0111 0.0069 0.0064 0.0315 0.0075 0.0097 0.0556 0.0652 0.0146 0.0112 0.0124 0.0070 0.0139 0.0434 0.0038 0.0043 0.0732 0.0830 0.0631 0.0101 0.0723 0.0075 0.1306 0.0079 0.0063 0.0126 0.0067 0.0096 0.0127 0.0109 0.0400 0.0234 0.0142 0.0074 0.0076 0.0034 0.0097 0.0040 0.0116 0.0028 0.0043 0.0028 0.0035 0.0032 0.0031 0.0043 0.0092 0.0042 0.0220
0.0076 0.0103 0.0063 0.0058 0.0311 0.0068 0.0090 0.0568 0.0670 0.0138 0.0104 0.0116 0.0064 0.0131 0.0437 0.0033 0.0038 0.0762 0.0869 0.0651 0.0093 0.0752 0.0068 0.1404 0.0073 0.0058 0.0119 0.0060 0.0088 0.0119 0.0102 0.0403 0.0229 0.0135 0.0067 0.0070 0.0029 0.0090 0.0035 0.0110 0.0025 0.0038 0.0024 0.0030 0.0028 0.0027 0.0038 0.0085 0.0037 0.0214
0.0061 0.0086 0.0049 0.0044 0.0291 0.0053 0.0072 0.0593 0.0724 0.0116 0.0084 0.0095 0.0049 0.0114 0.0435 0.0024 0.0028 0.0807 0.0920 0.0674 0.0074 0.0793 0.0053 0.1620 0.0056 0.0048 0.0107 0.0046 0.0071 0.0098 0.0087 0.0435 0.0234 0.0131 0.0057 0.0061 0.0022 0.0084 0.0027 0.0105 0.0018 0.0030 0.0018 0.0023 0.0021 0.0020 0.0029 0.0075 0.0028 0.0211
0.0161 0.0181 0.0150 0.0146 0.0257 0.0155 0.0168 0.0325 0.0348 0.0192 0.0175 0.0180 0.0149 0.0197 0.0294 0.0120 0.0127 0.0358 0.0369 0.0341 0.0169 0.0357 0.0153 0.0445 0.0156 0.0160 0.0202 0.0147 0.0169 0.0184 0.0187 0.0321 0.0268 0.0228 0.0171 0.0175 0.0126 0.0201 0.0134 0.0215 0.0116 0.0139 0.0118 0.0126 0.0123 0.0122 0.0132 0.0182 0.0132 0.0249
0.0051 0.0074 0.0040 0.0036 0.0278 0.0044 0.0061 0.0607 0.0752 0.0102 0.0072 0.0082 0.0040 0.0101 0.0433 0.0018 0.0022 0.0847 0.0973 0.0695 0.0063 0.0830 0.0043 0.1806 0.0047 0.0040 0.0095 0.0038 0.0060 0.0085 0.0075 0.0437 0.0223 0.0120 0.0048 0.0052 0.0017 0.0073 0.0021 0.0094 0.0013 0.0024 0.0014 0.0018 0.0016 0.0016 0.0022 0.0064 0.0022 0.0199
0.0171 0.0187 0.0161 0.0158 0.0247 0.0165 0.0177 0.0296 0.0313 0.0196 0.0182 0.0186 0.0160 0.0199 0.0274 0.0134 0.0141 0.0322 0.0330 0.0311 0.0177 0.0322 0.0164 0.0383 0.0166 0.0169 0.0204 0.0158 0.0177 0.0190 0.0192 0.0295 0.0256 0.0224 0.0178 0.0181 0.0141 0.0203 0.0147 0.0215 0.0132 0.0152 0.0133 0.0140 0.0138 0.0137 0.0146 0.0187 0.0145 0.0240
0.0040 0.0061 0.0031 0.0027 0.0257 0.0034 0.0049 0.0616 0.0781 0.0085 0.0058 0.0067 0.0031 0.0085 0.0422 0.0013 0.0016 0.0884 0.1022 0.0710 0.0050 0.0864 0.0034 0.2038 0.0036 0.0032 0.0082 0.0029 0.0048 0.0070 0.0062 0.0444 0.0213 0.0108 0.0039 0.0042 0.0012 0.0064 0.0016 0.0083 0.0009 0.0018 0.0010 0.0013 0.0012 0.0011 0.0017 0.0053 0.0016 0.0185
0.0051 0.0075 0.0040 0.0036 0.0278 0.0045 0.0062 0.0605 0.0747 0.0103 0.0073 0.0083 0.0041 0.0101 0.0432 0.0018 0.0022 0.0846 0.0971 0.0695 0.0064 0.0829 0.0044 0.1795 0.0047 0.0041 0.0096 0.0038 0.0061 0.0086 0.0076 0.0437 0.0224 0.0120 0.0048 0.0052 0.0017 0.0074 0.0021 0.0094 0.0014 0.0024 0.0014 0.0018 0.0016 0.0016 0.0023 0.0064 0.0022 0.0199
0.0044 0.0065 0.0034 0.0030 0.0262 0.0038 0.0053 0.0613 0.0770 0.0090 0.0063 0.0072 0.0034 0.0091 0.0425 0.0015 0.0018 0.0868 0.0997 0.0703 0.0054 0.0849 0.0037 0.1944 0.0040 0.0036 0.0088 0.0032 0.0052 0.0075 0.0067 0.0451 0.0222 0.0116 0.0043 0.0047 0.0014 0.0070 0.0018 0.0090 0.0011 0.0020 0.0011 0.0015 0.0013 0.0013 0.0019 0.0058 0.0019 0.0193
0.0045 0.0067 0.0035 0.0031 0.0264 0.0039 0.0054 0.0612 0.0767 0.0092 0.0064 0.0073 0.0035 0.0093 0.0426 0.0015 0.0018 0.0865 0.0992 0.0701 0.0056 0.0845 0.0038 0.1921 0.0041 0.0037 0.0090 0.0032 0.0053 0.0077 0.0068 0.0451 0.0223 0.0117 0.0044 0.0048 0.0015 0.0070 0.0018 0.0091 0.0011 0.0021 0.0011 0.0015 0.0014 0.0013 0.0019 0.0059 0.0019 0.0195
0.0050 0.0073 0.0039 0.0035 0.0271 0.0043 0.0059 0.0609 0.0759 0.0098 0.0070 0.0079 0.0039 0.0100 0.0429 0.0018 0.0021 0.0842 0.0958 0.0688 0.0061 0.0823 0.0042 0.1813 0.0045 0.0041 0.0097 0.0036 0.0059 0.0083 0.0074 0.0458 0.0234 0.0126 0.0049 0.0053 0.0017 0.0078 0.0021 0.0099 0.0013 0.0024 0.0014 0.0018 0.0016 0.0016 0.0022 0.0065 0.0022 0.0205
0.0047 0.0070 0.0037 0.0033 0.0267 0.0041 0.0057 0.0610 0.0762 0.0095 0.0067 0.0076 0.0037 0.0096 0.0427 0.0016 0.0020 0.0851 0.0969 0.0693 0.0058 0.0832 0.0040 0.1857 0.0043 0.0040 0.0094 0.0034 0.0056 0.0080 0.0072 0.0460 0.0232 0.0124 0.0047 0.0051 0.0016 0.0076 0.0020 0.0097 0.0012 0.0023 0.0013 0.0016 0.0015 0.0015 0.0021 0.0063 0.0021 0.0202
0.0036 0.0056 0.0027 0.0024 0.0243 0.0031 0.0044 0.0620 0.0794 0.0077 0.0053 0.0061 0.0027 0.0080 0.0415 0.0011 0.0014 0.0888 0.1017 0.0705 0.0045 0.0864 0.0030 0.2113 0.0032 0.0031 0.0080 0.0025 0.0044 0.0064 0.0058 0.0467 0.0221 0.0111 0.0037 0.0041 0.0011 0.0065 0.0014 0.0085 0.0008 0.0017 0.0009 0.0012 0.0010 0.0010 0.0015 0.0052 0.0015 0.0187
0.0077 0.0105 0.0064 0.0059 0.0300 0.0069 0.0089 0.0565 0.0672 0.0134 0.0102 0.0113 0.0064 0.0134 0.0430 0.0034 0.0039 0.0733 0.0816 0.0624 0.0092 0.0720 0.0068 0.1345 0.0072 0.0065 0.0129 0.0061 0.0089 0.0117 0.0106 0.0439 0.0257 0.0156 0.0075 0.0080 0.0032 0.0106 0.0039 0.0129 0.0027 0.0043 0.0027 0.0033 0.0031 0.0030 0.0040 0.0094 0.0040 0.0234
0.0040 0.0061 0.0031 0.0028 0.0255 0.0034 0.0049 0.0618 0.0783 0.0085 0.0058 0.0067 0.0031 0.0086 0.0422 0.0013 0.0016 0.0880 0.1012 0.0705 0.0050 0.0858 0.0034 0.2024 0.0036 0.0033 0.0084 0.0029 0.0048 0.0070 0.0063 0.0453 0.0218 0.0112 0.0040 0.0044 0.0013 0.0066 0.0016 0.0086 0.0010 0.0018 0.0010 0.0013 0.0012 0.0011 0.0017 0.0054 0.0017 0.0189
0.0093 0.0121 0.0078 0.0073 0.0307 0.0084 0.0106 0.0531 0.0614 0.0152 0.0120 0.0131 0.0079 0.0150 0.0420 0.0045 0.0051 0.0679 0.0751 0.0591 0.0109 0.0669 0.0084 0.1154 0.0088 0.0078 0.0143 0.0075 0.0105 0.0134 0.0121 0.0416 0.0258 0.0166 0.0088 0.0092 0.0042 0.0117 0.0049 0.0139 0.0036 0.0054 0.0036 0.0043 0.0041 0.0040 0.0052 0.0107 0.0051 0.0238


==> images/self-attention/transformer/enc_slf_attn_1.txt <==
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0214 0.0013 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0000 0.0458 0.0159 0.0512 0.0000 0.0742 0.0000 0.0584 0.0000 0.0038 0.0027 0.0000 0.0000 0.0000 0.0001 0.0775 0.1025 0.0919 0.0004 0.0022 0.0001 0.1086 0.0004 0.3296 0.0001 0.0005 0.0002 0.0002 0.0001 0.0002 0.0001 0.0004 0.0000 0.0092
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0221 0.0015 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000 0.0435 0.0155 0.0486 0.0000 0.0696 0.0000 0.0564 0.0000 0.0044 0.0031 0.0000 0.0000 0.0000 0.0001 0.0788 0.1042 0.0950 0.0004 0.0025 0.0001 0.1126 0.0005 0.3278 0.0001 0.0006 0.0002 0.0003 0.0001 0.0002 0.0002 0.0005 0.0000 0.0099
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0214 0.0013 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0000 0.0490 0.0169 0.0547 0.0000 0.0796 0.0000 0.0610 0.0000 0.0036 0.0026 0.0000 0.0000 0.0000 0.0001 0.0767 0.1010 0.0892 0.0003 0.0020 0.0001 0.1048 0.0004 0.3238 0.0001 0.0005 0.0001 0.0002 0.0001 0.0002 0.0001 0.0004 0.0000 0.0089
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0212 0.0012 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0000 0.0477 0.0164 0.0534 0.0000 0.0776 0.0000 0.0599 0.0000 0.0037 0.0026 0.0000 0.0000 0.0000 0.0001 0.0769 0.1015 0.0901 0.0003 0.0021 0.0001 0.1061 0.0004 0.3272 0.0001 0.0005 0.0001 0.0002 0.0001 0.0002 0.0001 0.0004 0.0000 0.0089
0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0246 0.0018 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0000 0.0000 0.0510 0.0191 0.0563 0.0000 0.0795 0.0000 0.0629 0.0000 0.0049 0.0035 0.0000 0.0000 0.0000 0.0002 0.0788 0.1017 0.0913 0.0005 0.0029 0.0001 0.1063 0.0007 0.2986 0.0001 0.0008 0.0002 0.0004 0.0002 0.0003 0.0002 0.0007 0.0001 0.0110
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0213 0.0013 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000 0.0448 0.0156 0.0501 0.0000 0.0724 0.0000 0.0575 0.0000 0.0039 0.0028 0.0000 0.0000 0.0000 0.0001 0.0780 0.1032 0.0930 0.0004 0.0022 0.0001 0.1100 0.0005 0.3309 0.0001 0.0005 0.0002 0.0002 0.0001 0.0002 0.0001 0.0005 0.0000 0.0092
0.0000 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0247 0.0020 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0000 0.0000 0.0470 0.0180 0.0520 0.0000 0.0727 0.0000 0.0595 0.0000 0.0054 0.0039 0.0000 0.0000 0.0000 0.0002 0.0803 0.1041 0.0953 0.0006 0.0032 0.0001 0.1113 0.0008 0.3023 0.0002 0.0009 0.0003 0.0004 0.0002 0.0004 0.0002 0.0008 0.0001 0.0116
0.0002 0.0002 0.0002 0.0001 0.0002 0.0001 0.0000 0.0309 0.0035 0.0000 0.0000 0.0001 0.0000 0.0001 0.0021 0.0000 0.0000 0.0604 0.0269 0.0658 0.0000 0.0876 0.0000 0.0704 0.0000 0.0077 0.0060 0.0000 0.0000 0.0001 0.0005 0.0805 0.0987 0.0887 0.0013 0.0050 0.0003 0.1000 0.0015 0.2374 0.0004 0.0017 0.0007 0.0009 0.0005 0.0008 0.0006 0.0015 0.0002 0.0156
0.0003 0.0004 0.0003 0.0002 0.0004 0.0002 0.0001 0.0331 0.0050 0.0001 0.0001 0.0001 0.0001 0.0003 0.0029 0.0001 0.0001 0.0475 0.0229 0.0514 0.0001 0.0663 0.0000 0.0598 0.0000 0.0113 0.0088 0.0000 0.0001 0.0002 0.0008 0.0843 0.1040 0.1000 0.0022 0.0078 0.0007 0.1143 0.0025 0.2392 0.0007 0.0028 0.0012 0.0016 0.0009 0.0014 0.0011 0.0025 0.0005 0.0195
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0217 0.0014 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000 0.0459 0.0161 0.0513 0.0000 0.0740 0.0000 0.0584 0.0000 0.0040 0.0028 0.0000 0.0000 0.0000 0.0001 0.0778 0.1027 0.0923 0.0004 0.0023 0.0001 0.1090 0.0005 0.3269 0.0001 0.0006 0.0002 0.0003 0.0001 0.0002 0.0001 0.0005 0.0000 0.0094
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0202 0.0011 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0000 0.0449 0.0150 0.0504 0.0000 0.0739 0.0000 0.0575 0.0000 0.0034 0.0024 0.0000 0.0000 0.0000 0.0001 0.0764 0.1020 0.0909 0.0003 0.0019 0.0000 0.1079 0.0004 0.3408 0.0001 0.0004 0.0001 0.0002 0.0001 0.0002 0.0001 0.0004 0.0000 0.0083
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0198 0.0010 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0000 0.0472 0.0153 0.0529 0.0000 0.0787 0.0000 0.0594 0.0000 0.0030 0.0021 0.0000 0.0000 0.0000 0.0001 0.0749 0.1000 0.0877 0.0002 0.0016 0.0000 0.1040 0.0003 0.3420 0.0000 0.0004 0.0001 0.0002 0.0001 0.0001 0.0001 0.0003 0.0000 0.0078
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0203 0.0011 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0000 0.0434 0.0145 0.0486 0.0000 0.0715 0.0000 0.0562 0.0000 0.0035 0.0024 0.0000 0.0000 0.0000 0.0001 0.0764 0.1024 0.0918 0.0003 0.0019 0.0000 0.1095 0.0004 0.3451 0.0001 0.0004 0.0001 0.0002 0.0001 0.0002 0.0001 0.0004 0.0000 0.0085
0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0240 0.0020 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0000 0.0000 0.0369 0.0141 0.0409 0.0000 0.0573 0.0000 0.0507 0.0000 0.0059 0.0043 0.0000 0.0000 0.0000 0.0002 0.0814 0.1079 0.1033 0.0007 0.0036 0.0001 0.1236 0.0008 0.3251 0.0002 0.0010 0.0003 0.0004 0.0002 0.0004 0.0003 0.0008 0.0001 0.0121
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0229 0.0015 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0000 0.0000 0.0442 0.0159 0.0491 0.0000 0.0705 0.0000 0.0572 0.0000 0.0044 0.0032 0.0000 0.0000 0.0000 0.0001 0.0785 0.1036 0.0944 0.0004 0.0026 0.0001 0.1120 0.0006 0.3252 0.0001 0.0007 0.0002 0.0003 0.0001 0.0002 0.0002 0.0006 0.0001 0.0102
0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0242 0.0017 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0466 0.0173 0.0515 0.0000 0.0733 0.0000 0.0593 0.0000 0.0049 0.0035 0.0000 0.0000 0.0000 0.0001 0.0790 0.1032 0.0940 0.0005 0.0029 0.0001 0.1106 0.0006 0.3116 0.0001 0.0008 0.0002 0.0004 0.0002 0.0003 0.0002 0.0007 0.0001 0.0110
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0234 0.0017 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0000 0.0000 0.0425 0.0156 0.0471 0.0000 0.0669 0.0000 0.0556 0.0000 0.0049 0.0035 0.0000 0.0000 0.0000 0.0001 0.0795 0.1050 0.0971 0.0005 0.0029 0.0001 0.1151 0.0006 0.3232 0.0001 0.0007 0.0002 0.0003 0.0002 0.0003 0.0002 0.0006 0.0001 0.0108
0.0002 0.0003 0.0002 0.0001 0.0003 0.0001 0.0000 0.0327 0.0043 0.0001 0.0001 0.0001 0.0000 0.0002 0.0025 0.0000 0.0000 0.0538 0.0249 0.0581 0.0000 0.0764 0.0000 0.0653 0.0000 0.0095 0.0074 0.0000 0.0000 0.0002 0.0006 0.0822 0.1013 0.0943 0.0017 0.0063 0.0005 0.1072 0.0020 0.2392 0.0006 0.0023 0.0009 0.0012 0.0007 0.0011 0.0008 0.0020 0.0003 0.0178
0.0002 0.0003 0.0002 0.0001 0.0003 0.0001 0.0000 0.0332 0.0044 0.0001 0.0001 0.0001 0.0001 0.0002 0.0026 0.0000 0.0000 0.0555 0.0259 0.0599 0.0000 0.0785 0.0000 0.0666 0.0000 0.0095 0.0074 0.0000 0.0000 0.0002 0.0006 0.0819 0.1004 0.0931 0.0017 0.0064 0.0005 0.1053 0.0020 0.2342 0.0006 0.0023 0.0009 0.0013 0.0007 0.0011 0.0008 0.0020 0.0003 0.0180
0.0007 0.0009 0.0007 0.0005 0.0009 0.0005 0.0002 0.0384 0.0076 0.0003 0.0003 0.0003 0.0002 0.0006 0.0050 0.0002 0.0002 0.0579 0.0313 0.0617 0.0002 0.0766 0.0001 0.0674 0.0001 0.0142 0.0117 0.0001 0.0002 0.0005 0.0016 0.0807 0.0953 0.0898 0.0036 0.0103 0.0013 0.0993 0.0041 0.1888 0.0015 0.0045 0.0022 0.0028 0.0017 0.0025 0.0020 0.0041 0.0010 0.0236
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0230 0.0016 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0000 0.0000 0.0471 0.0170 0.0522 0.0000 0.0747 0.0000 0.0595 0.0000 0.0044 0.0032 0.0000 0.0000 0.0000 0.0001 0.0784 0.1028 0.0928 0.0004 0.0026 0.0001 0.1090 0.0006 0.3171 0.0001 0.0007 0.0002 0.0003 0.0001 0.0002 0.0002 0.0006 0.0001 0.0102
0.0003 0.0003 0.0003 0.0002 0.0004 0.0002 0.0001 0.0334 0.0046 0.0001 0.0001 0.0001 0.0001 0.0002 0.0029 0.0000 0.0000 0.0605 0.0288 0.0655 0.0001 0.0849 0.0000 0.0703 0.0000 0.0095 0.0076 0.0000 0.0000 0.0002 0.0007 0.0811 0.0980 0.0895 0.0018 0.0064 0.0005 0.1000 0.0021 0.2205 0.0006 0.0024 0.0010 0.0014 0.0007 0.0012 0.0009 0.0021 0.0004 0.0180
0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0255 0.0021 0.0000 0.0000 0.0000 0.0000 0.0000 0.0011 0.0000 0.0000 0.0483 0.0188 0.0533 0.0000 0.0741 0.0000 0.0607 0.0000 0.0056 0.0041 0.0000 0.0000 0.0000 0.0002 0.0804 0.1037 0.0949 0.0007 0.0034 0.0001 0.1104 0.0008 0.2954 0.0002 0.0010 0.0003 0.0005 0.0002 0.0004 0.0003 0.0008 0.0001 0.0120
0.0004 0.0005 0.0004 0.0003 0.0005 0.0003 0.0001 0.0351 0.0056 0.0001 0.0001 0.0002 0.0001 0.0003 0.0035 0.0001 0.0001 0.0577 0.0289 0.0622 0.0001 0.0792 0.0001 0.0679 0.0001 0.0114 0.0091 0.0000 0.0001 0.0003 0.0010 0.0820 0.0985 0.0916 0.0024 0.0079 0.0008 0.1022 0.0028 0.2115 0.0009 0.0031 0.0014 0.0018 0.0010 0.0016 0.0012 0.0028 0.0006 0.0201
0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0248 0.0019 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0000 0.0000 0.0495 0.0187 0.0547 0.0000 0.0770 0.0000 0.0617 0.0000 0.0051 0.0037 0.0000 0.0000 0.0000 0.0002 0.0793 0.1026 0.0927 0.0006 0.0030 0.0001 0.1081 0.0007 0.2998 0.0001 0.0008 0.0003 0.0004 0.0002 0.0003 0.0002 0.0007 0.0001 0.0113
0.0017 0.0020 0.0017 0.0013 0.0021 0.0013 0.0006 0.0413 0.0113 0.0008 0.0008 0.0009 0.0006 0.0015 0.0079 0.0005 0.0005 0.0552 0.0337 0.0584 0.0006 0.0694 0.0004 0.0637 0.0004 0.0193 0.0164 0.0004 0.0005 0.0014 0.0032 0.0773 0.0887 0.0854 0.0064 0.0149 0.0028 0.0930 0.0070 0.1547 0.0031 0.0076 0.0042 0.0052 0.0035 0.0047 0.0039 0.0071 0.0022 0.0285
0.0026 0.0029 0.0026 0.0020 0.0031 0.0020 0.0011 0.0412 0.0136 0.0013 0.0014 0.0014 0.0011 0.0024 0.0096 0.0009 0.0009 0.0495 0.0321 0.0523 0.0010 0.0606 0.0008 0.0581 0.0008 0.0227 0.0196 0.0007 0.0010 0.0021 0.0046 0.0750 0.0855 0.0842 0.0086 0.0182 0.0042 0.0914 0.0092 0.1411 0.0044 0.0098 0.0059 0.0069 0.0049 0.0064 0.0054 0.0093 0.0033 0.0308
0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0245 0.0018 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0521 0.0194 0.0576 0.0000 0.0816 0.0000 0.0638 0.0000 0.0047 0.0034 0.0000 0.0000 0.0000 0.0001 0.0782 0.1010 0.0901 0.0005 0.0028 0.0001 0.1047 0.0006 0.2978 0.0001 0.0008 0.0002 0.0004 0.0002 0.0003 0.0002 0.0006 0.0001 0.0108
0.0000 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0257 0.0020 0.0000 0.0000 0.0000 0.0000 0.0000 0.0011 0.0000 0.0000 0.0528 0.0201 0.0579 0.0000 0.0816 0.0000 0.0644 0.0000 0.0051 0.0037 0.0000 0.0000 0.0000 0.0002 0.0786 0.1010 0.0905 0.0006 0.0030 0.0001 0.1050 0.0007 0.2907 0.0001 0.0009 0.0003 0.0004 0.0002 0.0003 0.0002 0.0007 0.0001 0.0116
0.0000 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0266 0.0020 0.0000 0.0000 0.0000 0.0000 0.0000 0.0011 0.0000 0.0000 0.0602 0.0231 0.0659 0.0000 0.0929 0.0000 0.0703 0.0000 0.0049 0.0036 0.0000 0.0000 0.0000 0.0002 0.0769 0.0973 0.0850 0.0006 0.0029 0.0001 0.0975 0.0007 0.2730 0.0002 0.0009 0.0003 0.0004 0.0002 0.0003 0.0002 0.0007 0.0001 0.0116
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0235 0.0017 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0465 0.0172 0.0515 0.0000 0.0730 0.0000 0.0590 0.0000 0.0048 0.0035 0.0000 0.0000 0.0000 0.0001 0.0793 0.1036 0.0943 0.0005 0.0028 0.0001 0.1107 0.0006 0.3127 0.0001 0.0007 0.0002 0.0003 0.0002 0.0003 0.0002 0.0006 0.0001 0.0106
0.0110 0.0116 0.0109 0.0097 0.0116 0.0097 0.0077 0.0340 0.0220 0.0082 0.0083 0.0083 0.0076 0.0108 0.0177 0.0072 0.0071 0.0314 0.0260 0.0322 0.0072 0.0342 0.0067 0.0358 0.0068 0.0294 0.0273 0.0066 0.0076 0.0102 0.0139 0.0460 0.0495 0.0510 0.0194 0.0272 0.0142 0.0537 0.0195 0.0630 0.0141 0.0200 0.0161 0.0169 0.0150 0.0164 0.0152 0.0198 0.0125 0.0318
0.0100 0.0107 0.0100 0.0087 0.0107 0.0088 0.0068 0.0352 0.0217 0.0072 0.0074 0.0074 0.0067 0.0098 0.0173 0.0062 0.0062 0.0332 0.0271 0.0342 0.0064 0.0366 0.0058 0.0380 0.0059 0.0295 0.0272 0.0057 0.0066 0.0093 0.0131 0.0489 0.0529 0.0543 0.0186 0.0270 0.0132 0.0573 0.0188 0.0686 0.0132 0.0194 0.0152 0.0161 0.0141 0.0156 0.0144 0.0191 0.0116 0.0324
0.0076 0.0082 0.0075 0.0064 0.0083 0.0064 0.0046 0.0383 0.0203 0.0050 0.0051 0.0052 0.0045 0.0073 0.0155 0.0041 0.0041 0.0373 0.0287 0.0386 0.0043 0.0422 0.0038 0.0433 0.0038 0.0294 0.0266 0.0036 0.0044 0.0068 0.0106 0.0569 0.0625 0.0639 0.0163 0.0260 0.0106 0.0681 0.0167 0.0865 0.0107 0.0173 0.0127 0.0138 0.0115 0.0132 0.0119 0.0170 0.0090 0.0337
0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0280 0.0030 0.0000 0.0000 0.0000 0.0000 0.0001 0.0016 0.0000 0.0000 0.0440 0.0186 0.0481 0.0000 0.0650 0.0000 0.0570 0.0000 0.0078 0.0058 0.0000 0.0000 0.0001 0.0003 0.0831 0.1064 0.1011 0.0011 0.0050 0.0003 0.1178 0.0013 0.2828 0.0003 0.0015 0.0005 0.0008 0.0004 0.0007 0.0005 0.0013 0.0002 0.0148
0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0256 0.0023 0.0000 0.0000 0.0000 0.0000 0.0001 0.0012 0.0000 0.0000 0.0436 0.0172 0.0482 0.0000 0.0666 0.0000 0.0568 0.0000 0.0062 0.0045 0.0000 0.0000 0.0000 0.0002 0.0817 0.1060 0.0991 0.0008 0.0038 0.0002 0.1164 0.0009 0.3014 0.0002 0.0011 0.0004 0.0005 0.0002 0.0004 0.0003 0.0009 0.0001 0.0127
0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0283 0.0031 0.0000 0.0000 0.0000 0.0000 0.0001 0.0016 0.0000 0.0000 0.0451 0.0192 0.0494 0.0000 0.0666 0.0000 0.0580 0.0000 0.0078 0.0058 0.0000 0.0000 0.0001 0.0004 0.0830 0.1059 0.1003 0.0011 0.0050 0.0003 0.1165 0.0013 0.2789 0.0003 0.0015 0.0006 0.0008 0.0004 0.0007 0.0005 0.0014 0.0002 0.0149
0.0065 0.0071 0.0065 0.0054 0.0071 0.0054 0.0037 0.0386 0.0194 0.0041 0.0042 0.0042 0.0037 0.0064 0.0140 0.0033 0.0033 0.0351 0.0262 0.0364 0.0034 0.0402 0.0030 0.0425 0.0031 0.0301 0.0268 0.0029 0.0036 0.0058 0.0095 0.0612 0.0685 0.0712 0.0157 0.0266 0.0097 0.0771 0.0159 0.0994 0.0096 0.0166 0.0118 0.0127 0.0106 0.0122 0.0109 0.0163 0.0080 0.0343
0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0231 0.0017 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0426 0.0158 0.0475 0.0000 0.0670 0.0000 0.0557 0.0000 0.0050 0.0036 0.0000 0.0000 0.0000 0.0001 0.0802 0.1054 0.0974 0.0005 0.0030 0.0001 0.1152 0.0007 0.3206 0.0001 0.0008 0.0002 0.0004 0.0002 0.0003 0.0002 0.0007 0.0001 0.0108
0.0068 0.0074 0.0068 0.0056 0.0074 0.0057 0.0039 0.0387 0.0197 0.0043 0.0045 0.0045 0.0039 0.0066 0.0145 0.0035 0.0035 0.0361 0.0272 0.0375 0.0036 0.0412 0.0032 0.0431 0.0033 0.0298 0.0267 0.0031 0.0038 0.0061 0.0098 0.0600 0.0667 0.0689 0.0158 0.0263 0.0099 0.0742 0.0161 0.0954 0.0099 0.0168 0.0120 0.0130 0.0108 0.0124 0.0112 0.0164 0.0083 0.0342
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0236 0.0017 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0467 0.0172 0.0518 0.0000 0.0735 0.0000 0.0593 0.0000 0.0048 0.0034 0.0000 0.0000 0.0000 0.0001 0.0792 0.1034 0.0939 0.0005 0.0028 0.0001 0.1103 0.0006 0.3123 0.0001 0.0007 0.0002 0.0003 0.0002 0.0003 0.0002 0.0006 0.0001 0.0107
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0229 0.0017 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0000 0.0000 0.0415 0.0153 0.0462 0.0000 0.0655 0.0000 0.0548 0.0000 0.0049 0.0035 0.0000 0.0000 0.0000 0.0001 0.0800 0.1056 0.0980 0.0005 0.0029 0.0001 0.1162 0.0006 0.3247 0.0001 0.0008 0.0002 0.0003 0.0002 0.0003 0.0002 0.0006 0.0001 0.0107
0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0240 0.0019 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0432 0.0163 0.0479 0.0000 0.0674 0.0000 0.0564 0.0000 0.0053 0.0038 0.0000 0.0000 0.0000 0.0002 0.0804 0.1053 0.0976 0.0006 0.0032 0.0001 0.1152 0.0007 0.3145 0.0001 0.0008 0.0003 0.0004 0.0002 0.0003 0.0002 0.0007 0.0001 0.0114
0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0245 0.0019 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0000 0.0000 0.0465 0.0176 0.0514 0.0000 0.0724 0.0000 0.0592 0.0000 0.0052 0.0037 0.0000 0.0000 0.0000 0.0002 0.0798 0.1038 0.0949 0.0006 0.0031 0.0001 0.1114 0.0007 0.3070 0.0001 0.0008 0.0003 0.0004 0.0002 0.0003 0.0002 0.0007 0.0001 0.0114
0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0260 0.0024 0.0000 0.0000 0.0000 0.0000 0.0001 0.0012 0.0000 0.0000 0.0439 0.0175 0.0483 0.0000 0.0666 0.0000 0.0569 0.0000 0.0064 0.0047 0.0000 0.0000 0.0000 0.0002 0.0818 0.1059 0.0992 0.0008 0.0040 0.0002 0.1164 0.0010 0.2986 0.0002 0.0011 0.0004 0.0005 0.0003 0.0005 0.0003 0.0010 0.0001 0.0130
0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0259 0.0024 0.0000 0.0000 0.0000 0.0000 0.0001 0.0012 0.0000 0.0000 0.0457 0.0183 0.0504 0.0000 0.0693 0.0000 0.0585 0.0000 0.0063 0.0046 0.0000 0.0000 0.0000 0.0002 0.0818 0.1053 0.0979 0.0008 0.0039 0.0002 0.1143 0.0010 0.2942 0.0002 0.0011 0.0004 0.0005 0.0003 0.0005 0.0003 0.0010 0.0001 0.0129
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0235 0.0016 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0507 0.0186 0.0563 0.0000 0.0802 0.0000 0.0627 0.0000 0.0044 0.0032 0.0000 0.0000 0.0000 0.0001 0.0783 0.1015 0.0904 0.0005 0.0026 0.0001 0.1055 0.0006 0.3053 0.0001 0.0007 0.0002 0.0003 0.0001 0.0003 0.0002 0.0006 0.0001 0.0103
0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0260 0.0023 0.0000 0.0000 0.0000 0.0000 0.0001 0.0012 0.0000 0.0000 0.0473 0.0189 0.0523 0.0000 0.0719 0.0000 0.0599 0.0000 0.0062 0.0046 0.0000 0.0000 0.0000 0.0002 0.0816 0.1046 0.0965 0.0008 0.0038 0.0002 0.1123 0.0009 0.2908 0.0002 0.0011 0.0004 0.0005 0.0003 0.0005 0.0003 0.0010 0.0001 0.0127
0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0241 0.0018 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0500 0.0187 0.0555 0.0000 0.0783 0.0000 0.0621 0.0000 0.0048 0.0035 0.0000 0.0000 0.0000 0.0001 0.0790 0.1022 0.0919 0.0005 0.0028 0.0001 0.1070 0.0007 0.3018 0.0001 0.0008 0.0002 0.0004 0.0002 0.0003 0.0002 0.0007 0.0001 0.0108
0.0002 0.0002 0.0002 0.0001 0.0002 0.0001 0.0000 0.0298 0.0036 0.0000 0.0000 0.0001 0.0000 0.0001 0.0020 0.0000 0.0000 0.0475 0.0211 0.0521 0.0000 0.0690 0.0000 0.0602 0.0000 0.0086 0.0066 0.0000 0.0000 0.0001 0.0005 0.0837 0.1050 0.0990 0.0014 0.0057 0.0004 0.1141 0.0016 0.2625 0.0004 0.0019 0.0007 0.0010 0.0005 0.0009 0.0006 0.0017 0.0002 0.0163


==> images/self-attention/transformer/enc_slf_attn_2.txt <==
0.0009 0.0015 0.0006 0.0008 0.0011 0.0010 0.0018 0.0006 0.0022 0.0012 0.0009 0.0005 0.0011 0.0016 0.0017 0.0010 0.0025 0.0059 0.0050 0.0134 0.0024 0.0053 0.0032 0.0045 0.0010 0.0148 0.0177 0.0007 0.0014 0.0004 0.0058 0.2032 0.1800 0.1660 0.0222 0.0069 0.0160 0.1496 0.0034 0.1343 0.0027 0.0022 0.0020 0.0015 0.0032 0.0020 0.0004 0.0009 0.0006 0.0003
0.0014 0.0022 0.0009 0.0012 0.0016 0.0015 0.0025 0.0009 0.0030 0.0017 0.0013 0.0008 0.0016 0.0023 0.0024 0.0014 0.0035 0.0074 0.0064 0.0158 0.0033 0.0067 0.0044 0.0058 0.0015 0.0172 0.0204 0.0011 0.0020 0.0006 0.0074 0.1903 0.1702 0.1579 0.0251 0.0086 0.0187 0.1432 0.0045 0.1294 0.0036 0.0030 0.0028 0.0022 0.0042 0.0027 0.0007 0.0013 0.0009 0.0004
0.0007 0.0011 0.0004 0.0006 0.0008 0.0008 0.0013 0.0004 0.0017 0.0009 0.0006 0.0004 0.0008 0.0012 0.0013 0.0007 0.0019 0.0049 0.0041 0.0117 0.0018 0.0043 0.0025 0.0037 0.0007 0.0130 0.0157 0.0005 0.0010 0.0003 0.0047 0.2123 0.1867 0.1714 0.0198 0.0058 0.0138 0.1537 0.0027 0.1375 0.0021 0.0017 0.0015 0.0011 0.0025 0.0015 0.0003 0.0007 0.0004 0.0002
0.0007 0.0012 0.0004 0.0006 0.0008 0.0008 0.0014 0.0004 0.0018 0.0009 0.0007 0.0004 0.0008 0.0012 0.0013 0.0007 0.0020 0.0050 0.0042 0.0119 0.0019 0.0044 0.0026 0.0038 0.0008 0.0132 0.0160 0.0006 0.0011 0.0003 0.0048 0.2112 0.1859 0.1707 0.0201 0.0059 0.0141 0.1531 0.0028 0.1370 0.0021 0.0018 0.0016 0.0012 0.0026 0.0016 0.0003 0.0007 0.0004 0.0002
0.0019 0.0029 0.0012 0.0017 0.0021 0.0021 0.0033 0.0013 0.0039 0.0024 0.0018 0.0012 0.0022 0.0030 0.0032 0.0020 0.0045 0.0090 0.0079 0.0180 0.0042 0.0082 0.0055 0.0072 0.0021 0.0195 0.0227 0.0016 0.0027 0.0009 0.0089 0.1769 0.1598 0.1493 0.0275 0.0103 0.0209 0.1367 0.0057 0.1248 0.0046 0.0040 0.0037 0.0029 0.0054 0.0036 0.0010 0.0019 0.0013 0.0007
0.0011 0.0018 0.0007 0.0009 0.0012 0.0012 0.0020 0.0007 0.0025 0.0014 0.0010 0.0006 0.0013 0.0018 0.0019 0.0011 0.0029 0.0065 0.0055 0.0143 0.0027 0.0058 0.0036 0.0049 0.0012 0.0157 0.0188 0.0009 0.0016 0.0005 0.0063 0.1989 0.1767 0.1632 0.0233 0.0075 0.0170 0.1472 0.0038 0.1323 0.0030 0.0025 0.0023 0.0017 0.0035 0.0022 0.0005 0.0010 0.0007 0.0003
0.0019 0.0029 0.0012 0.0017 0.0021 0.0021 0.0034 0.0012 0.0038 0.0024 0.0019 0.0012 0.0023 0.0030 0.0031 0.0020 0.0046 0.0088 0.0077 0.0178 0.0044 0.0079 0.0057 0.0068 0.0021 0.0189 0.0224 0.0016 0.0027 0.0009 0.0090 0.1791 0.1611 0.1499 0.0281 0.0101 0.0217 0.1361 0.0056 0.1225 0.0047 0.0039 0.0036 0.0028 0.0053 0.0035 0.0010 0.0017 0.0012 0.0006
0.0096 0.0116 0.0079 0.0091 0.0102 0.0100 0.0123 0.0082 0.0136 0.0105 0.0094 0.0078 0.0103 0.0118 0.0122 0.0098 0.0141 0.0201 0.0188 0.0276 0.0138 0.0193 0.0155 0.0183 0.0100 0.0289 0.0309 0.0088 0.0111 0.0070 0.0194 0.0788 0.0751 0.0726 0.0325 0.0209 0.0284 0.0695 0.0158 0.0669 0.0143 0.0134 0.0129 0.0116 0.0154 0.0128 0.0072 0.0096 0.0079 0.0062
0.0074 0.0094 0.0057 0.0069 0.0079 0.0077 0.0100 0.0061 0.0113 0.0082 0.0072 0.0056 0.0080 0.0095 0.0099 0.0075 0.0118 0.0182 0.0168 0.0269 0.0115 0.0173 0.0132 0.0161 0.0076 0.0284 0.0309 0.0066 0.0088 0.0049 0.0176 0.0991 0.0935 0.0900 0.0335 0.0195 0.0285 0.0856 0.0138 0.0817 0.0122 0.0112 0.0107 0.0093 0.0133 0.0106 0.0051 0.0074 0.0058 0.0043
0.0012 0.0019 0.0007 0.0010 0.0013 0.0013 0.0022 0.0007 0.0026 0.0015 0.0011 0.0007 0.0014 0.0020 0.0021 0.0012 0.0031 0.0068 0.0058 0.0148 0.0029 0.0060 0.0039 0.0052 0.0013 0.0161 0.0192 0.0010 0.0017 0.0005 0.0067 0.1961 0.1746 0.1614 0.0242 0.0079 0.0178 0.1458 0.0040 0.1309 0.0032 0.0027 0.0025 0.0019 0.0038 0.0024 0.0006 0.0011 0.0007 0.0004
0.0009 0.0014 0.0005 0.0007 0.0010 0.0010 0.0017 0.0005 0.0021 0.0011 0.0008 0.0005 0.0010 0.0015 0.0016 0.0009 0.0024 0.0056 0.0048 0.0130 0.0023 0.0050 0.0031 0.0043 0.0009 0.0143 0.0172 0.0007 0.0013 0.0004 0.0055 0.2058 0.1819 0.1674 0.0217 0.0066 0.0156 0.1504 0.0032 0.1347 0.0025 0.0021 0.0019 0.0014 0.0030 0.0018 0.0004 0.0008 0.0005 0.0002
0.0005 0.0010 0.0003 0.0005 0.0006 0.0006 0.0011 0.0003 0.0014 0.0007 0.0005 0.0003 0.0007 0.0010 0.0011 0.0006 0.0016 0.0043 0.0036 0.0106 0.0015 0.0038 0.0021 0.0032 0.0006 0.0119 0.0145 0.0004 0.0008 0.0002 0.0041 0.2177 0.1905 0.1743 0.0184 0.0051 0.0127 0.1557 0.0023 0.1388 0.0017 0.0014 0.0013 0.0009 0.0021 0.0013 0.0002 0.0005 0.0003 0.0001
0.0008 0.0013 0.0005 0.0007 0.0009 0.0009 0.0016 0.0005 0.0019 0.0010 0.0008 0.0004 0.0010 0.0014 0.0015 0.0008 0.0023 0.0053 0.0045 0.0125 0.0021 0.0047 0.0029 0.0040 0.0009 0.0137 0.0167 0.0006 0.0012 0.0003 0.0053 0.2084 0.1837 0.1688 0.0212 0.0063 0.0152 0.1514 0.0030 0.1351 0.0024 0.0019 0.0018 0.0013 0.0028 0.0017 0.0004 0.0008 0.0005 0.0002
0.0035 0.0049 0.0024 0.0031 0.0038 0.0037 0.0055 0.0023 0.0061 0.0042 0.0034 0.0024 0.0040 0.0050 0.0051 0.0036 0.0071 0.0123 0.0111 0.0221 0.0069 0.0113 0.0085 0.0100 0.0037 0.0234 0.0269 0.0030 0.0046 0.0019 0.0125 0.1498 0.1371 0.1292 0.0320 0.0138 0.0258 0.1192 0.0085 0.1095 0.0072 0.0062 0.0059 0.0048 0.0081 0.0058 0.0020 0.0032 0.0024 0.0014
0.0039 0.0054 0.0028 0.0035 0.0043 0.0042 0.0059 0.0030 0.0071 0.0045 0.0037 0.0027 0.0043 0.0056 0.0059 0.0039 0.0074 0.0136 0.0121 0.0233 0.0072 0.0127 0.0087 0.0115 0.0041 0.0251 0.0281 0.0033 0.0050 0.0022 0.0130 0.1410 0.1301 0.1234 0.0316 0.0150 0.0252 0.1153 0.0092 0.1082 0.0078 0.0070 0.0065 0.0054 0.0088 0.0064 0.0024 0.0039 0.0028 0.0018
0.0014 0.0022 0.0008 0.0012 0.0015 0.0015 0.0025 0.0008 0.0029 0.0018 0.0013 0.0008 0.0017 0.0022 0.0023 0.0015 0.0036 0.0073 0.0063 0.0157 0.0034 0.0065 0.0045 0.0056 0.0015 0.0169 0.0202 0.0011 0.0020 0.0006 0.0074 0.1917 0.1710 0.1582 0.0255 0.0085 0.0192 0.1427 0.0045 0.1278 0.0036 0.0030 0.0028 0.0021 0.0042 0.0027 0.0007 0.0013 0.0008 0.0004
0.0019 0.0029 0.0012 0.0017 0.0021 0.0021 0.0033 0.0012 0.0037 0.0024 0.0018 0.0012 0.0023 0.0030 0.0031 0.0020 0.0046 0.0088 0.0077 0.0178 0.0044 0.0078 0.0057 0.0068 0.0021 0.0189 0.0224 0.0016 0.0027 0.0009 0.0090 0.1795 0.1614 0.1500 0.0281 0.0100 0.0217 0.1362 0.0056 0.1225 0.0046 0.0038 0.0036 0.0028 0.0053 0.0035 0.0009 0.0017 0.0012 0.0006
0.0062 0.0080 0.0048 0.0057 0.0069 0.0065 0.0082 0.0060 0.0110 0.0067 0.0058 0.0045 0.0064 0.0083 0.0091 0.0059 0.0096 0.0180 0.0160 0.0267 0.0092 0.0175 0.0107 0.0168 0.0061 0.0293 0.0311 0.0052 0.0071 0.0039 0.0156 0.1080 0.1021 0.0986 0.0316 0.0192 0.0254 0.0952 0.0127 0.0933 0.0105 0.0105 0.0095 0.0083 0.0119 0.0095 0.0045 0.0071 0.0050 0.0044
0.0047 0.0063 0.0035 0.0043 0.0053 0.0049 0.0065 0.0044 0.0090 0.0052 0.0044 0.0032 0.0049 0.0065 0.0072 0.0045 0.0079 0.0158 0.0139 0.0250 0.0075 0.0151 0.0089 0.0143 0.0046 0.0276 0.0298 0.0039 0.0056 0.0028 0.0137 0.1261 0.1181 0.1134 0.0310 0.0171 0.0242 0.1086 0.0107 0.1055 0.0087 0.0085 0.0077 0.0065 0.0099 0.0076 0.0032 0.0054 0.0037 0.0030
0.0062 0.0080 0.0048 0.0057 0.0069 0.0065 0.0081 0.0062 0.0113 0.0067 0.0058 0.0045 0.0064 0.0083 0.0092 0.0059 0.0095 0.0182 0.0161 0.0268 0.0091 0.0177 0.0105 0.0171 0.0061 0.0295 0.0311 0.0052 0.0071 0.0040 0.0156 0.1069 0.1013 0.0980 0.0314 0.0194 0.0250 0.0950 0.0128 0.0937 0.0105 0.0106 0.0096 0.0084 0.0119 0.0096 0.0046 0.0074 0.0051 0.0046
0.0010 0.0016 0.0006 0.0008 0.0011 0.0011 0.0019 0.0006 0.0023 0.0012 0.0009 0.0006 0.0012 0.0017 0.0018 0.0010 0.0026 0.0061 0.0051 0.0136 0.0025 0.0054 0.0033 0.0046 0.0011 0.0149 0.0180 0.0008 0.0014 0.0004 0.0060 0.2017 0.1789 0.1652 0.0226 0.0071 0.0164 0.1491 0.0035 0.1339 0.0028 0.0023 0.0021 0.0016 0.0033 0.0020 0.0004 0.0009 0.0006 0.0003
0.0065 0.0083 0.0050 0.0060 0.0072 0.0068 0.0085 0.0063 0.0114 0.0070 0.0061 0.0047 0.0067 0.0086 0.0095 0.0062 0.0100 0.0183 0.0164 0.0269 0.0096 0.0178 0.0110 0.0171 0.0064 0.0295 0.0312 0.0055 0.0074 0.0042 0.0160 0.1049 0.0993 0.0960 0.0317 0.0195 0.0256 0.0927 0.0131 0.0909 0.0108 0.0108 0.0098 0.0086 0.0122 0.0098 0.0047 0.0075 0.0053 0.0046
0.0019 0.0029 0.0012 0.0017 0.0021 0.0021 0.0033 0.0012 0.0037 0.0023 0.0018 0.0012 0.0022 0.0029 0.0030 0.0020 0.0045 0.0087 0.0077 0.0177 0.0043 0.0078 0.0056 0.0068 0.0021 0.0189 0.0224 0.0016 0.0027 0.0009 0.0089 0.1796 0.1615 0.1502 0.0280 0.0100 0.0215 0.1365 0.0056 0.1230 0.0046 0.0038 0.0036 0.0028 0.0053 0.0035 0.0009 0.0017 0.0012 0.0006
0.0117 0.0136 0.0101 0.0112 0.0124 0.0121 0.0139 0.0114 0.0163 0.0123 0.0114 0.0098 0.0121 0.0139 0.0146 0.0115 0.0152 0.0217 0.0204 0.0273 0.0149 0.0213 0.0162 0.0208 0.0117 0.0289 0.0299 0.0107 0.0128 0.0091 0.0200 0.0612 0.0592 0.0578 0.0300 0.0223 0.0265 0.0564 0.0176 0.0556 0.0159 0.0157 0.0149 0.0138 0.0170 0.0149 0.0096 0.0126 0.0104 0.0094
0.0016 0.0025 0.0010 0.0014 0.0018 0.0018 0.0029 0.0009 0.0032 0.0020 0.0016 0.0010 0.0019 0.0025 0.0026 0.0017 0.0040 0.0079 0.0069 0.0166 0.0038 0.0070 0.0050 0.0060 0.0018 0.0177 0.0212 0.0013 0.0023 0.0008 0.0082 0.1870 0.1672 0.1548 0.0269 0.0091 0.0205 0.1396 0.0049 0.1248 0.0041 0.0033 0.0031 0.0024 0.0047 0.0030 0.0008 0.0014 0.0010 0.0005
0.0191 0.0194 0.0186 0.0191 0.0190 0.0193 0.0200 0.0177 0.0191 0.0196 0.0193 0.0189 0.0197 0.0195 0.0193 0.0196 0.0204 0.0204 0.0204 0.0213 0.0205 0.0201 0.0209 0.0198 0.0197 0.0213 0.0216 0.0194 0.0199 0.0187 0.0207 0.0240 0.0237 0.0235 0.0218 0.0201 0.0218 0.0231 0.0196 0.0227 0.0199 0.0191 0.0193 0.0190 0.0198 0.0193 0.0179 0.0181 0.0182 0.0166
0.0182 0.0189 0.0174 0.0181 0.0182 0.0184 0.0194 0.0168 0.0189 0.0187 0.0183 0.0177 0.0188 0.0189 0.0188 0.0187 0.0201 0.0208 0.0207 0.0223 0.0201 0.0205 0.0206 0.0201 0.0187 0.0224 0.0229 0.0183 0.0191 0.0173 0.0210 0.0275 0.0271 0.0268 0.0231 0.0206 0.0228 0.0263 0.0196 0.0259 0.0196 0.0189 0.0189 0.0185 0.0197 0.0189 0.0167 0.0174 0.0172 0.0154
0.0013 0.0021 0.0008 0.0012 0.0015 0.0015 0.0025 0.0008 0.0028 0.0017 0.0013 0.0008 0.0016 0.0022 0.0022 0.0014 0.0035 0.0070 0.0061 0.0153 0.0034 0.0062 0.0045 0.0052 0.0015 0.0164 0.0198 0.0011 0.0020 0.0006 0.0074 0.1944 0.1728 0.1594 0.0256 0.0082 0.0194 0.1429 0.0043 0.1267 0.0036 0.0028 0.0027 0.0020 0.0041 0.0026 0.0006 0.0012 0.0008 0.0004
0.0029 0.0043 0.0020 0.0026 0.0032 0.0032 0.0050 0.0018 0.0051 0.0037 0.0029 0.0020 0.0035 0.0043 0.0043 0.0032 0.0066 0.0109 0.0099 0.0206 0.0064 0.0098 0.0080 0.0085 0.0033 0.0215 0.0254 0.0026 0.0041 0.0016 0.0117 0.1606 0.1456 0.1361 0.0319 0.0124 0.0259 0.1239 0.0075 0.1112 0.0065 0.0053 0.0051 0.0041 0.0072 0.0050 0.0015 0.0025 0.0019 0.0009
0.0007 0.0012 0.0004 0.0006 0.0008 0.0008 0.0013 0.0004 0.0017 0.0009 0.0006 0.0004 0.0008 0.0012 0.0013 0.0007 0.0020 0.0049 0.0041 0.0117 0.0019 0.0043 0.0026 0.0036 0.0007 0.0129 0.0157 0.0005 0.0010 0.0003 0.0048 0.2126 0.1868 0.1713 0.0200 0.0058 0.0141 0.1533 0.0027 0.1367 0.0021 0.0017 0.0015 0.0011 0.0025 0.0015 0.0003 0.0007 0.0004 0.0002
0.0029 0.0042 0.0019 0.0026 0.0032 0.0031 0.0048 0.0019 0.0053 0.0035 0.0028 0.0019 0.0034 0.0043 0.0044 0.0030 0.0062 0.0112 0.0100 0.0209 0.0060 0.0102 0.0075 0.0090 0.0031 0.0222 0.0257 0.0025 0.0039 0.0015 0.0114 0.1594 0.1451 0.1361 0.0309 0.0126 0.0245 0.1249 0.0075 0.1141 0.0063 0.0054 0.0051 0.0041 0.0072 0.0050 0.0016 0.0027 0.0019 0.0011
0.0206 0.0201 0.0213 0.0207 0.0209 0.0205 0.0197 0.0231 0.0210 0.0201 0.0204 0.0210 0.0200 0.0203 0.0208 0.0201 0.0192 0.0201 0.0200 0.0192 0.0192 0.0204 0.0189 0.0209 0.0202 0.0195 0.0190 0.0205 0.0199 0.0215 0.0190 0.0170 0.0171 0.0172 0.0179 0.0196 0.0178 0.0173 0.0198 0.0176 0.0196 0.0204 0.0201 0.0205 0.0196 0.0203 0.0220 0.0221 0.0216 0.0245
0.0213 0.0205 0.0223 0.0215 0.0214 0.0211 0.0201 0.0237 0.0209 0.0207 0.0212 0.0221 0.0208 0.0207 0.0210 0.0210 0.0195 0.0195 0.0196 0.0183 0.0195 0.0199 0.0191 0.0204 0.0209 0.0185 0.0180 0.0214 0.0205 0.0228 0.0186 0.0150 0.0152 0.0152 0.0169 0.0190 0.0171 0.0154 0.0196 0.0156 0.0196 0.0204 0.0203 0.0207 0.0196 0.0204 0.0230 0.0224 0.0225 0.0254
0.0192 0.0194 0.0191 0.0192 0.0195 0.0192 0.0192 0.0206 0.0205 0.0190 0.0190 0.0189 0.0190 0.0196 0.0200 0.0189 0.0192 0.0209 0.0206 0.0211 0.0191 0.0210 0.0192 0.0213 0.0190 0.0215 0.0213 0.0189 0.0191 0.0190 0.0198 0.0221 0.0221 0.0221 0.0203 0.0205 0.0199 0.0220 0.0199 0.0222 0.0194 0.0199 0.0196 0.0195 0.0197 0.0197 0.0193 0.0202 0.0194 0.0206
0.0066 0.0085 0.0050 0.0061 0.0070 0.0070 0.0094 0.0048 0.0100 0.0076 0.0065 0.0049 0.0074 0.0087 0.0088 0.0068 0.0114 0.0169 0.0156 0.0262 0.0111 0.0158 0.0130 0.0144 0.0070 0.0273 0.0304 0.0060 0.0082 0.0042 0.0172 0.1092 0.1021 0.0975 0.0345 0.0182 0.0295 0.0915 0.0127 0.0855 0.0114 0.0100 0.0097 0.0083 0.0123 0.0095 0.0043 0.0061 0.0049 0.0032
0.0052 0.0070 0.0038 0.0048 0.0056 0.0056 0.0076 0.0039 0.0086 0.0060 0.0051 0.0038 0.0058 0.0071 0.0074 0.0054 0.0094 0.0155 0.0141 0.0252 0.0091 0.0145 0.0109 0.0132 0.0055 0.0267 0.0298 0.0046 0.0066 0.0032 0.0152 0.1243 0.1155 0.1098 0.0333 0.0168 0.0275 0.1027 0.0110 0.0961 0.0096 0.0086 0.0081 0.0069 0.0106 0.0080 0.0033 0.0050 0.0038 0.0025
0.0049 0.0067 0.0035 0.0045 0.0053 0.0053 0.0075 0.0034 0.0079 0.0058 0.0049 0.0035 0.0057 0.0068 0.0069 0.0052 0.0094 0.0146 0.0134 0.0244 0.0091 0.0135 0.0110 0.0120 0.0053 0.0254 0.0289 0.0044 0.0064 0.0029 0.0152 0.1292 0.1195 0.1132 0.0343 0.0161 0.0287 0.1052 0.0106 0.0970 0.0094 0.0081 0.0077 0.0065 0.0103 0.0076 0.0029 0.0045 0.0035 0.0021
0.0141 0.0156 0.0128 0.0137 0.0148 0.0144 0.0158 0.0144 0.0182 0.0145 0.0138 0.0124 0.0143 0.0159 0.0167 0.0138 0.0168 0.0222 0.0211 0.0260 0.0165 0.0220 0.0175 0.0218 0.0140 0.0273 0.0278 0.0132 0.0149 0.0118 0.0205 0.0458 0.0447 0.0441 0.0273 0.0226 0.0248 0.0434 0.0189 0.0432 0.0174 0.0175 0.0168 0.0159 0.0184 0.0168 0.0125 0.0153 0.0131 0.0127
0.0025 0.0036 0.0016 0.0022 0.0027 0.0027 0.0041 0.0017 0.0048 0.0030 0.0024 0.0016 0.0029 0.0037 0.0039 0.0026 0.0055 0.0104 0.0092 0.0198 0.0052 0.0094 0.0066 0.0083 0.0027 0.0213 0.0247 0.0021 0.0034 0.0013 0.0103 0.1668 0.1513 0.1416 0.0294 0.0117 0.0229 0.1298 0.0067 0.1187 0.0056 0.0048 0.0045 0.0036 0.0064 0.0044 0.0013 0.0023 0.0016 0.0009
0.0147 0.0161 0.0135 0.0143 0.0155 0.0149 0.0160 0.0157 0.0189 0.0149 0.0142 0.0130 0.0147 0.0164 0.0174 0.0142 0.0168 0.0224 0.0214 0.0256 0.0166 0.0224 0.0174 0.0224 0.0144 0.0270 0.0272 0.0137 0.0152 0.0126 0.0204 0.0421 0.0413 0.0408 0.0262 0.0226 0.0238 0.0404 0.0192 0.0405 0.0176 0.0181 0.0172 0.0165 0.0186 0.0173 0.0134 0.0163 0.0139 0.0143
0.0017 0.0027 0.0011 0.0015 0.0019 0.0019 0.0031 0.0011 0.0036 0.0022 0.0017 0.0011 0.0021 0.0028 0.0029 0.0018 0.0042 0.0085 0.0074 0.0173 0.0040 0.0076 0.0052 0.0066 0.0019 0.0187 0.0221 0.0015 0.0025 0.0008 0.0085 0.1822 0.1636 0.1521 0.0270 0.0097 0.0205 0.1381 0.0053 0.1250 0.0043 0.0036 0.0034 0.0026 0.0050 0.0033 0.0009 0.0016 0.0011 0.0006
0.0024 0.0035 0.0016 0.0021 0.0026 0.0026 0.0040 0.0016 0.0047 0.0029 0.0023 0.0015 0.0028 0.0036 0.0038 0.0025 0.0053 0.0103 0.0090 0.0197 0.0050 0.0094 0.0064 0.0083 0.0026 0.0213 0.0246 0.0020 0.0032 0.0012 0.0100 0.1681 0.1524 0.1426 0.0288 0.0115 0.0223 0.1307 0.0066 0.1198 0.0054 0.0047 0.0043 0.0035 0.0062 0.0043 0.0013 0.0023 0.0016 0.0009
0.0025 0.0037 0.0017 0.0023 0.0028 0.0027 0.0042 0.0017 0.0048 0.0031 0.0025 0.0016 0.0030 0.0038 0.0039 0.0026 0.0056 0.0105 0.0093 0.0200 0.0054 0.0095 0.0068 0.0083 0.0028 0.0214 0.0248 0.0022 0.0035 0.0013 0.0105 0.1663 0.1507 0.1409 0.0297 0.0117 0.0233 0.1287 0.0068 0.1172 0.0057 0.0048 0.0045 0.0036 0.0065 0.0044 0.0013 0.0023 0.0017 0.0009
0.0021 0.0032 0.0014 0.0019 0.0024 0.0023 0.0037 0.0014 0.0042 0.0026 0.0021 0.0014 0.0025 0.0033 0.0034 0.0022 0.0049 0.0096 0.0084 0.0188 0.0047 0.0087 0.0060 0.0076 0.0023 0.0202 0.0237 0.0018 0.0030 0.0011 0.0095 0.1736 0.1568 0.1462 0.0284 0.0108 0.0219 0.1333 0.0061 0.1212 0.0050 0.0042 0.0040 0.0031 0.0058 0.0039 0.0011 0.0020 0.0014 0.0007
0.0023 0.0034 0.0015 0.0020 0.0025 0.0025 0.0039 0.0015 0.0044 0.0028 0.0022 0.0015 0.0027 0.0035 0.0036 0.0024 0.0052 0.0098 0.0087 0.0191 0.0050 0.0089 0.0063 0.0078 0.0025 0.0205 0.0240 0.0019 0.0031 0.0011 0.0099 0.1711 0.1547 0.1444 0.0290 0.0111 0.0226 0.1319 0.0063 0.1198 0.0053 0.0044 0.0042 0.0033 0.0060 0.0041 0.0012 0.0021 0.0015 0.0008
0.0027 0.0039 0.0018 0.0024 0.0029 0.0029 0.0045 0.0018 0.0050 0.0033 0.0026 0.0018 0.0031 0.0040 0.0041 0.0028 0.0059 0.0108 0.0096 0.0204 0.0057 0.0098 0.0071 0.0086 0.0029 0.0217 0.0252 0.0023 0.0037 0.0014 0.0109 0.1633 0.1483 0.1388 0.0302 0.0121 0.0238 0.1271 0.0071 0.1159 0.0060 0.0051 0.0047 0.0038 0.0068 0.0047 0.0014 0.0025 0.0018 0.0010
0.0015 0.0023 0.0009 0.0013 0.0017 0.0016 0.0027 0.0009 0.0031 0.0019 0.0014 0.0009 0.0018 0.0024 0.0025 0.0016 0.0037 0.0077 0.0067 0.0163 0.0036 0.0069 0.0047 0.0059 0.0016 0.0176 0.0209 0.0012 0.0021 0.0007 0.0077 0.1890 0.1688 0.1563 0.0258 0.0088 0.0194 0.1412 0.0047 0.1270 0.0038 0.0032 0.0029 0.0023 0.0044 0.0029 0.0007 0.0014 0.0009 0.0005
0.0026 0.0038 0.0017 0.0023 0.0028 0.0028 0.0042 0.0018 0.0050 0.0031 0.0025 0.0017 0.0030 0.0039 0.0041 0.0026 0.0056 0.0108 0.0095 0.0202 0.0053 0.0099 0.0067 0.0088 0.0028 0.0219 0.0252 0.0022 0.0035 0.0013 0.0105 0.1641 0.1492 0.1399 0.0293 0.0120 0.0227 0.1287 0.0069 0.1184 0.0057 0.0050 0.0046 0.0037 0.0066 0.0045 0.0014 0.0025 0.0017 0.0010
0.0024 0.0035 0.0015 0.0021 0.0026 0.0026 0.0041 0.0015 0.0044 0.0029 0.0023 0.0015 0.0028 0.0036 0.0037 0.0025 0.0055 0.0099 0.0088 0.0193 0.0053 0.0089 0.0067 0.0077 0.0026 0.0205 0.0242 0.0020 0.0033 0.0012 0.0102 0.1706 0.1539 0.1434 0.0297 0.0112 0.0234 0.1301 0.0065 0.1172 0.0055 0.0045 0.0043 0.0034 0.0062 0.0042 0.0012 0.0021 0.0015 0.0008
0.0061 0.0079 0.0046 0.0056 0.0065 0.0064 0.0086 0.0047 0.0097 0.0069 0.0059 0.0045 0.0067 0.0081 0.0084 0.0062 0.0105 0.0167 0.0153 0.0261 0.0102 0.0157 0.0120 0.0145 0.0064 0.0279 0.0307 0.0054 0.0075 0.0039 0.0162 0.1142 0.1065 0.1016 0.0334 0.0178 0.0280 0.0953 0.0121 0.0897 0.0106 0.0096 0.0091 0.0078 0.0117 0.0090 0.0040 0.0059 0.0046 0.0031


==> images/self-attention/transformer/self-attention-1/enc_input.txt <==
0.0822 -0.2728 -1.1734 -0.6811 0.1291 -0.1410 -0.3441 0.8965 -0.2285 0.0623 0.7791 0.5230 0.5597 0.0339 0.0596 0.2897 0.3806 0.7380 0.0704 0.0337 -0.0088 -0.0092 -0.1954 -0.3405 -1.0921 -0.5181 -0.2481 -0.2727 -0.2786 -0.5681 0.5580 0.4373 -2.6094 -0.5562 0.0752 -1.3814 -0.1668 0.2896 -0.1950 -0.2641 -0.0544 -0.5032
0.2280 -0.3413 -1.1380 -0.9416 0.2874 -0.0939 -0.1756 0.6595 -0.0223 0.0797 0.9644 0.3489 0.5205 -0.1571 0.2128 0.2545 0.4818 0.6440 0.1706 -0.0430 0.1108 0.0124 -0.1645 -0.1899 -0.9646 -0.6837 -0.2222 -0.2196 -0.2037 -0.4742 0.5991 0.6627 -2.3873 -0.7091 -0.0731 -1.4533 -0.0123 0.1800 -0.2400 -0.3200 -0.0831 -0.6063
0.2020 -0.3312 -1.1463 -0.8949 0.2578 -0.0997 -0.2045 0.7043 -0.0570 0.0776 0.9398 0.3767 0.5283 -0.1288 0.1859 0.2583 0.4680 0.6657 0.1564 -0.0331 0.0871 0.0030 -0.1717 -0.2129 -0.9891 -0.6560 -0.2289 -0.2279 -0.2195 -0.4902 0.5946 0.6248 -2.4260 -0.6849 -0.0452 -1.4401 -0.0409 0.1973 -0.2290 -0.3108 -0.0800 -0.5865
0.1467 -0.3118 -1.1612 -0.7989 0.1970 -0.1147 -0.2649 0.7942 -0.1296 0.0727 0.8867 0.4349 0.5436 -0.0684 0.1291 0.2674 0.4374 0.7079 0.1254 -0.0103 0.0385 -0.0153 -0.1871 -0.2627 -1.0409 -0.5978 -0.2418 -0.2466 -0.2516 -0.5260 0.5850 0.5442 -2.5071 -0.6341 0.0131 -1.4130 -0.1015 0.2342 -0.2063 -0.2920 -0.0733 -0.5466
0.0313 -0.2696 -1.1978 -0.6079 0.0794 -0.1544 -0.3939 0.9629 -0.2988 0.0592 0.7511 0.5733 0.5768 0.0809 0.0077 0.2914 0.3591 0.7762 0.0441 0.0521 -0.0448 -0.0395 -0.2197 -0.3817 -1.1422 -0.4689 -0.2572 -0.2940 -0.3062 -0.6050 0.5466 0.3615 -2.6783 -0.5150 0.1338 -1.3593 -0.2099 0.3217 -0.1783 -0.2465 -0.0532 -0.4612
0.2235 -0.3408 -1.1413 -0.9342 0.2828 -0.0945 -0.1799 0.6666 -0.0289 0.0797 0.9631 0.3539 0.5227 -0.1532 0.2080 0.2542 0.4806 0.6485 0.1683 -0.0421 0.1071 0.0087 -0.1671 -0.1929 -0.9697 -0.6791 -0.2235 -0.2214 -0.2068 -0.4767 0.5979 0.6560 -2.3926 -0.7049 -0.0670 -1.4505 -0.0155 0.1825 -0.2381 -0.3182 -0.0834 -0.6020
0.2165 -0.3386 -1.1435 -0.9214 0.2745 -0.0958 -0.1875 0.6793 -0.0376 0.0793 0.9580 0.3606 0.5248 -0.1468 0.2008 0.2549 0.4776 0.6552 0.1653 -0.0402 0.1001 0.0053 -0.1692 -0.1985 -0.9768 -0.6720 -0.2258 -0.2234 -0.2117 -0.4810 0.5975 0.6462 -2.4029 -0.6991 -0.0593 -1.4469 -0.0240 0.1867 -0.2344 -0.3161 -0.0830 -0.5965
0.1865 -0.3265 -1.1520 -0.8687 0.2415 -0.1041 -0.2212 0.7285 -0.0786 0.0763 0.9259 0.3939 0.5333 -0.1115 0.1697 0.2605 0.4596 0.6773 0.1471 -0.0266 0.0745 -0.0029 -0.1769 -0.2269 -1.0040 -0.6395 -0.2322 -0.2338 -0.2283 -0.5003 0.5908 0.6014 -2.4480 -0.6701 -0.0280 -1.4323 -0.0561 0.2078 -0.2235 -0.3052 -0.0784 -0.5746
0.2145 -0.3401 -1.1473 -0.9172 0.2703 -0.0931 -0.1887 0.6859 -0.0387 0.0801 0.9655 0.3592 0.5264 -0.1512 0.1992 0.2523 0.4812 0.6626 0.1683 -0.0438 0.0959 -0.0018 -0.1717 -0.1959 -0.9806 -0.6715 -0.2284 -0.2229 -0.2156 -0.4815 0.6000 0.6453 -2.4054 -0.7006 -0.0554 -1.4456 -0.0272 0.1857 -0.2307 -0.3161 -0.0850 -0.5926
0.0379 -0.2663 -1.1811 -0.6073 0.0787 -0.1499 -0.3873 0.9693 -0.2735 0.0607 0.7606 0.5556 0.5707 0.0636 0.0166 0.2920 0.3671 0.7809 0.0569 0.0429 -0.0557 -0.0368 -0.2115 -0.3698 -1.1390 -0.4794 -0.2637 -0.2841 -0.3106 -0.5978 0.5629 0.3824 -2.6698 -0.5275 0.1233 -1.3600 -0.2236 0.3116 -0.1653 -0.2540 -0.0549 -0.4738
0.1380 -0.3063 -1.1618 -0.7837 0.1889 -0.1198 -0.2760 0.8060 -0.1439 0.0709 0.8688 0.4483 0.5455 -0.0519 0.1195 0.2715 0.4277 0.7093 0.1160 -0.0025 0.0334 -0.0120 -0.1878 -0.2750 -1.0473 -0.5862 -0.2415 -0.2510 -0.2539 -0.5322 0.5800 0.5285 -2.5208 -0.6221 0.0211 -1.4090 -0.1097 0.2428 -0.2063 -0.2880 -0.0701 -0.5415
0.1999 -0.3372 -1.1523 -0.8927 0.2543 -0.0960 -0.2035 0.7097 -0.0565 0.0795 0.9575 0.3727 0.5311 -0.1389 0.1844 0.2531 0.4759 0.6760 0.1621 -0.0399 0.0822 -0.0104 -0.1774 -0.2067 -0.9957 -0.6575 -0.2328 -0.2275 -0.2254 -0.4908 0.5990 0.6253 -2.4253 -0.6890 -0.0387 -1.4381 -0.0430 0.1939 -0.2231 -0.3117 -0.0848 -0.5814
0.2524 -0.3572 -1.1422 -0.9844 0.3117 -0.0805 -0.1458 0.6244 0.0104 0.0845 1.0117 0.3174 0.5177 -0.1980 0.2382 0.2430 0.5065 0.6378 0.1922 -0.0631 0.1292 0.0040 -0.1644 -0.1580 -0.9473 -0.7126 -0.2208 -0.2104 -0.1953 -0.4565 0.6072 0.7009 -2.3480 -0.7377 -0.0926 -1.4638 0.0166 0.1586 -0.2454 -0.3292 -0.0922 -0.6166
0.1740 -0.3269 -1.1341 -0.8427 0.2291 -0.1209 -0.2320 0.7383 -0.0870 0.0733 0.9085 0.4060 0.5305 -0.0972 0.1521 0.2670 0.4478 0.6726 0.1331 -0.0209 0.0562 -0.0001 -0.1805 -0.2420 -1.0238 -0.6214 -0.2330 -0.2387 -0.2412 -0.5110 0.5931 0.5785 -2.4503 -0.6516 -0.0118 -1.4190 -0.0741 0.2118 -0.2113 -0.3040 -0.0803 -0.5751
0.2703 -0.3612 -1.1341 -1.0176 0.3337 -0.0793 -0.1274 0.5903 0.0316 0.0849 1.0178 0.3020 0.5114 -0.2098 0.2564 0.2432 0.5105 0.6170 0.1974 -0.0648 0.1487 0.0176 -0.1572 -0.1470 -0.9274 -0.7297 -0.2138 -0.2059 -0.1807 -0.4460 0.6065 0.7246 -2.3232 -0.7509 -0.1142 -1.4739 0.0377 0.1497 -0.2569 -0.3345 -0.0915 -0.6324
0.2673 -0.3600 -1.1339 -1.0123 0.3305 -0.0808 -0.1308 0.5948 0.0279 0.0845 1.0139 0.3053 0.5119 -0.2060 0.2532 0.2441 0.5083 0.6185 0.1953 -0.0632 0.1459 0.0173 -0.1578 -0.1501 -0.9303 -0.7263 -0.2143 -0.2070 -0.1824 -0.4481 0.6061 0.7200 -2.3273 -0.7477 -0.1112 -1.4723 0.0340 0.1517 -0.2556 -0.3335 -0.0911 -0.6308
0.1561 -0.3206 -1.1605 -0.8183 0.2086 -0.1116 -0.2519 0.7762 -0.1151 0.0745 0.9071 0.4220 0.5421 -0.0849 0.1389 0.2631 0.4471 0.7031 0.1334 -0.0174 0.0463 -0.0190 -0.1882 -0.2504 -1.0351 -0.6101 -0.2405 -0.2437 -0.2481 -0.5206 0.5888 0.5595 -2.4895 -0.6457 0.0059 -1.4171 -0.0898 0.2254 -0.2079 -0.2962 -0.0775 -0.5525
0.2287 -0.3504 -1.1484 -0.9424 0.2844 -0.0853 -0.1707 0.6652 -0.0176 0.0831 0.9954 0.3391 0.5243 -0.1772 0.2141 0.2452 0.4967 0.6595 0.1822 -0.0565 0.1055 -0.0080 -0.1719 -0.1763 -0.9712 -0.6892 -0.2281 -0.2170 -0.2116 -0.4715 0.6064 0.6688 -2.3817 -0.7185 -0.0667 -1.4516 -0.0115 0.1722 -0.2322 -0.3221 -0.0910 -0.5993
-0.2712 -0.1977 -1.3747 -0.1399 -0.1839 -0.2936 -0.7332 1.3012 -0.8435 0.0041 0.3684 1.0342 0.6935 0.5359 -0.3359 0.3535 0.1191 0.8722 -0.2416 0.2483 -0.1705 -0.1081 -0.3474 -0.7485 -1.4263 -0.0762 -0.2330 -0.4724 -0.4207 -0.8484 0.3535 -0.2245 -3.0851 -0.1266 0.5011 -1.2037 -0.3853 0.5903 -0.1941 -0.0888 -0.0040 -0.1797
-0.2951 -0.1983 -1.3856 -0.1300 -0.2230 -0.2743 -0.7524 1.3383 -0.8619 0.0132 0.3747 1.0038 0.6853 0.5237 -0.3472 0.3399 0.1277 0.9187 -0.2170 0.2452 -0.1950 -0.1339 -0.3551 -0.7441 -1.4229 -0.0812 -0.2515 -0.4642 -0.4288 -0.8588 0.3698 -0.2246 -3.1518 -0.1553 0.5026 -1.2232 -0.4123 0.5929 -0.1761 -0.0904 -0.0003 -0.1610
-0.1838 -0.2150 -1.3157 -0.2883 -0.1191 -0.2353 -0.6325 1.2192 -0.6676 0.0296 0.4938 0.8606 0.6493 0.3812 -0.2258 0.3279 0.2023 0.8718 -0.1319 0.1833 -0.1477 -0.0928 -0.3036 -0.6218 -1.3255 -0.2142 -0.2575 -0.4060 -0.3856 -0.7673 0.4300 -0.0206 -2.9930 -0.2749 0.3734 -1.2680 -0.3482 0.5015 -0.1751 -0.1447 -0.0156 -0.2700
0.0324 -0.2721 -1.1885 -0.6056 0.0761 -0.1507 -0.3897 0.9707 -0.2816 0.0613 0.7684 0.5594 0.5744 0.0641 0.0112 0.2890 0.3687 0.7860 0.0557 0.0432 -0.0565 -0.0471 -0.2186 -0.3712 -1.1458 -0.4766 -0.2643 -0.2877 -0.3135 -0.6029 0.5611 0.3747 -2.6741 -0.5258 0.1322 -1.3582 -0.2228 0.3136 -0.1642 -0.2521 -0.0572 -0.4673
0.1976 -0.3359 -1.1508 -0.8878 0.2513 -0.0969 -0.2059 0.7142 -0.0577 0.0792 0.9548 0.3743 0.5310 -0.1369 0.1821 0.2540 0.4746 0.6777 0.1613 -0.0392 0.0788 -0.0106 -0.1773 -0.2087 -0.9981 -0.6553 -0.2337 -0.2276 -0.2275 -0.4924 0.6000 0.6229 -2.4284 -0.6872 -0.0368 -1.4366 -0.0474 0.1950 -0.2207 -0.3113 -0.0844 -0.5809
-0.2512 -0.3216 -1.5511 -0.2241 -0.0319 -0.3949 -0.6888 1.0179 -1.0157 -0.0497 0.4081 1.2875 0.7913 0.6369 -0.3866 0.3450 0.0764 0.6522 -0.4091 0.2987 0.0551 -0.1730 -0.4667 -0.8555 -1.5142 0.0424 -0.0653 -0.6019 -0.3853 -0.9428 0.1530 -0.4612 -2.8635 0.0702 0.6582 -1.1145 -0.1189 0.6577 -0.3743 0.0001 -0.0410 -0.0689
-0.2444 -0.2601 -1.4881 -0.1904 -0.0597 -0.3753 -0.7059 1.1068 -0.9620 -0.0372 0.3497 1.2386 0.7643 0.6402 -0.3655 0.3650 0.0685 0.6971 -0.3820 0.2964 -0.0068 -0.1109 -0.4107 -0.8353 -1.4779 0.0131 -0.1117 -0.5673 -0.3867 -0.8992 0.2002 -0.3899 -2.9204 0.0343 0.5983 -1.1325 -0.1866 0.6417 -0.3367 -0.0225 -0.0182 -0.1158
-0.2732 -0.3380 -1.6102 -0.2474 -0.0457 -0.3900 -0.7100 0.9872 -1.0985 -0.0479 0.3824 1.2968 0.7918 0.6632 -0.4061 0.3277 0.0611 0.6499 -0.4226 0.3186 0.0943 -0.1925 -0.4936 -0.8810 -1.4979 0.0631 -0.0453 -0.6201 -0.3649 -0.9680 0.1119 -0.5165 -2.9204 0.0746 0.6733 -1.1391 -0.0723 0.6836 -0.4169 0.0215 -0.0297 -0.0150
-0.2833 -0.2900 -1.5711 -0.2128 -0.0878 -0.3700 -0.7293 1.0622 -1.0825 -0.0396 0.3412 1.2562 0.7745 0.6695 -0.3998 0.3381 0.0532 0.6928 -0.4020 0.3222 0.0543 -0.1634 -0.4612 -0.8723 -1.4707 0.0531 -0.0789 -0.5926 -0.3596 -0.9417 0.1356 -0.4775 -2.9740 0.0517 0.6376 -1.1582 -0.1421 0.6864 -0.3847 0.0047 -0.0155 -0.0384
-0.2287 -0.3656 -1.5161 -0.2725 0.0510 -0.4514 -0.6222 0.8544 -0.9774 -0.0630 0.4859 1.2862 0.8081 0.5938 -0.3610 0.3302 0.0804 0.5389 -0.4455 0.2987 0.1629 -0.2296 -0.4978 -0.8524 -1.5080 0.0658 0.0117 -0.6135 -0.3668 -0.9655 0.1168 -0.5006 -2.6490 0.1214 0.6954 -1.0483 -0.0785 0.6590 -0.3792 0.0151 -0.0498 -0.0779
0.2514 -0.3506 -1.1319 -0.9850 0.3150 -0.0892 -0.1496 0.6173 0.0069 0.0817 0.9853 0.3254 0.5141 -0.1804 0.2367 0.2510 0.4933 0.6231 0.1817 -0.0507 0.1339 0.0214 -0.1587 -0.1700 -0.9420 -0.7080 -0.2155 -0.2130 -0.1883 -0.4595 0.6010 0.6956 -2.3521 -0.7295 -0.0979 -1.4652 0.0159 0.1651 -0.2517 -0.3275 -0.0856 -0.6238
-0.0925 -0.1963 -1.2290 -0.3733 -0.0481 -0.2105 -0.5487 1.1586 -0.4990 0.0362 0.5414 0.7595 0.6140 0.2863 -0.1302 0.3366 0.2451 0.8282 -0.0728 0.1377 -0.1321 -0.0270 -0.2387 -0.5373 -1.2501 -0.3051 -0.2649 -0.3512 -0.3596 -0.6874 0.4859 0.1412 -2.8659 -0.3504 0.2632 -1.2901 -0.3306 0.4324 -0.1627 -0.1891 -0.0193 -0.3714
0.2779 -0.3405 -1.0829 -1.0452 0.3540 -0.1141 -0.1273 0.5343 0.0359 0.0786 0.9207 0.3121 0.4896 -0.1546 0.2615 0.2691 0.4610 0.5445 0.1611 -0.0197 0.1756 0.0883 -0.1339 -0.1821 -0.8917 -0.7198 -0.1900 -0.2094 -0.1474 -0.4481 0.5841 0.7184 -2.3169 -0.7299 -0.1460 -1.4811 0.0483 0.1635 -0.2850 -0.3312 -0.0686 -0.6728
-0.1138 -0.2132 -1.2391 -0.3569 -0.0651 -0.2144 -0.5596 1.1735 -0.5160 0.0377 0.5647 0.7648 0.6206 0.2827 -0.1495 0.3289 0.2507 0.8492 -0.0716 0.1361 -0.1485 -0.0599 -0.2588 -0.5421 -1.2772 -0.2955 -0.2709 -0.3589 -0.3760 -0.7074 0.4918 0.1186 -2.8848 -0.3480 0.2917 -1.2828 -0.3475 0.4368 -0.1467 -0.1861 -0.0270 -0.3549
0.2140 -0.3301 -1.1272 -0.9191 0.2792 -0.1118 -0.1935 0.6681 -0.0440 0.0749 0.9191 0.3756 0.5201 -0.1193 0.1961 0.2668 0.4573 0.6316 0.1467 -0.0223 0.1052 0.0298 -0.1629 -0.2174 -0.9735 -0.6620 -0.2176 -0.2286 -0.2038 -0.4861 0.5879 0.6343 -2.4048 -0.6828 -0.0627 -1.4453 -0.0247 0.1960 -0.2423 -0.3128 -0.0747 -0.6065
0.1924 -0.3172 -1.1253 -0.8821 0.2595 -0.1260 -0.2191 0.6947 -0.0756 0.0707 0.8769 0.4071 0.5240 -0.0803 0.1721 0.2763 0.4344 0.6334 0.1240 -0.0040 0.0909 0.0361 -0.1656 -0.2465 -0.9906 -0.6337 -0.2174 -0.2383 -0.2112 -0.5012 0.5776 0.5968 -2.4347 -0.6532 -0.0420 -1.4331 -0.0451 0.2149 -0.2392 -0.3027 -0.0675 -0.5965
0.1738 -0.3136 -1.1393 -0.8488 0.2368 -0.1245 -0.2386 0.7317 -0.1006 0.0705 0.8736 0.4237 0.5324 -0.0688 0.1537 0.2750 0.4315 0.6582 0.1197 -0.0026 0.0729 0.0200 -0.1737 -0.2572 -1.0103 -0.6169 -0.2248 -0.2436 -0.2252 -0.5120 0.5765 0.5721 -2.4633 -0.6409 -0.0196 -1.4243 -0.0650 0.2252 -0.2295 -0.2969 -0.0681 -0.5771
-0.2055 -0.1212 -1.2898 -0.1089 -0.0859 -0.3615 -0.6907 1.2472 -0.7728 -0.0246 0.2686 1.1524 0.7200 0.6259 -0.3068 0.4145 0.0662 0.7262 -0.3387 0.2798 -0.1221 0.0036 -0.2908 -0.7812 -1.4192 -0.0393 -0.1856 -0.4773 -0.4017 -0.7934 0.3007 -0.2151 -2.8816 0.0019 0.4874 -1.1113 -0.3436 0.5911 -0.2217 -0.0757 0.0073 -0.2724
-0.1680 0.0648 0.1350 -0.3139 0.3454 -0.7886 0.0055 -0.0641 0.1832 0.2577 0.4683 -0.0907 0.2279 -0.1221 0.1555 -0.1988 0.2545 -0.1095 -0.3060 0.2416 0.4559 -0.6893 -0.2559 -0.3833 -0.3163 -0.1214 0.2857 -0.0683 -0.3843 -0.6730 0.4112 0.0616 -0.9658 0.0789 0.2816 -0.4673 -0.3330 0.1664 0.3603 -0.0356 0.3114 -0.6982
0.1758 -0.2927 -1.1116 -0.8506 0.2463 -0.1451 -0.2426 0.7096 -0.1019 0.0651 0.8086 0.4419 0.5226 -0.0289 0.1516 0.2910 0.4024 0.6167 0.0950 0.0225 0.0833 0.0600 -0.1603 -0.2815 -0.9948 -0.6042 -0.2108 -0.2440 -0.2119 -0.5123 0.5622 0.5628 -2.4590 -0.6177 -0.0313 -1.4203 -0.0567 0.2339 -0.2425 -0.2892 -0.0526 -0.5970
0.0436 -0.2455 -1.1764 -0.6173 0.1089 -0.1825 -0.3934 0.9224 -0.3075 0.0490 0.6712 0.6134 0.5728 0.1383 0.0094 0.3151 0.3205 0.7115 0.0019 0.0848 -0.0134 0.0190 -0.2023 -0.4141 -1.1222 -0.4516 -0.2318 -0.3024 -0.2814 -0.5997 0.5132 0.3457 -2.6528 -0.4744 0.1194 -1.3519 -0.1782 0.3360 -0.2117 -0.2347 -0.0352 -0.4832
0.2053 -0.2984 -1.0984 -0.9104 0.2798 -0.1393 -0.2112 0.6526 -0.0639 0.0678 0.8208 0.4081 0.5102 -0.0530 0.1841 0.2881 0.4118 0.5855 0.1092 0.0183 0.1149 0.0789 -0.1486 -0.2594 -0.9567 -0.6358 -0.2010 -0.2330 -0.1869 -0.4934 0.5640 0.6072 -2.4227 -0.6463 -0.0703 -1.4400 -0.0217 0.2169 -0.2599 -0.2979 -0.0508 -0.6235
-0.2402 -0.1805 -1.3579 -0.1233 -0.0972 -0.3676 -0.6980 1.2091 -0.8492 -0.0276 0.3313 1.1773 0.7445 0.6228 -0.3407 0.3884 0.0744 0.7340 -0.3513 0.2858 -0.0888 -0.0760 -0.3519 -0.7991 -1.4583 -0.0122 -0.1657 -0.5103 -0.4031 -0.8427 0.2664 -0.2878 -2.8926 0.0155 0.5498 -1.1108 -0.3205 0.6170 -0.2385 -0.0605 -0.0134 -0.2126
-0.2943 -0.1429 0.2900 -0.4013 0.4454 -0.9268 0.0619 -0.2623 0.1266 0.2786 0.8493 -0.4468 0.2892 -0.3599 0.2090 -0.1534 0.1708 -0.0132 -0.2940 0.3145 0.7722 -0.9189 -0.3608 -0.4110 -0.3181 -0.1253 0.4220 -0.1444 -0.1886 -0.9129 0.4735 -0.1849 -0.7761 0.0130 0.3846 -0.4288 -0.7395 0.3793 0.5109 -0.0795 0.4371 -0.5532
0.0210 -0.2630 -1.2087 -0.5986 0.0842 -0.1758 -0.4098 0.9475 -0.3422 0.0513 0.6988 0.6195 0.5836 0.1332 -0.0104 0.3027 0.3280 0.7459 0.0058 0.0798 -0.0252 -0.0203 -0.2249 -0.4177 -1.1473 -0.4391 -0.2389 -0.3128 -0.2953 -0.6186 0.5121 0.3161 -2.6862 -0.4747 0.1496 -1.3510 -0.1909 0.3453 -0.2046 -0.2304 -0.0438 -0.4499
-0.1966 -0.1314 -1.3642 -0.1806 -0.0823 -0.3335 -0.6924 1.1740 -0.8496 -0.0272 0.2313 1.1318 0.7062 0.6332 -0.2940 0.3965 0.0540 0.6967 -0.3360 0.2939 -0.0354 0.0146 -0.2999 -0.7948 -1.3533 -0.0354 -0.1473 -0.4809 -0.3449 -0.7979 0.2430 -0.2432 -2.9221 -0.0177 0.4574 -1.1724 -0.2628 0.6164 -0.3026 -0.0598 0.0242 -0.2177
-0.2752 -0.2492 -0.3663 -0.3942 0.3970 -0.8527 -0.2165 0.1103 -0.2417 0.0566 0.8073 0.2841 0.5906 0.0473 0.0434 0.1761 0.0543 0.1369 -0.4272 0.3591 0.6690 -0.5617 -0.3882 -0.5898 -0.8754 0.0061 0.2667 -0.3341 -0.1105 -0.8931 0.2640 -0.3401 -1.3130 0.1154 0.5274 -0.6761 -0.7146 0.6064 0.1896 -0.0823 0.1911 -0.4510
-0.3386 -0.0652 0.5678 -0.4966 0.4946 -1.1127 0.0281 -0.5073 0.2984 0.2312 0.7676 -0.5903 0.2809 -0.3000 0.3273 -0.1408 0.0617 -0.1764 -0.3836 0.4051 0.9026 -0.8770 -0.3055 -0.3437 -0.1515 -0.0278 0.4036 -0.0553 -0.0219 -0.7795 0.3789 -0.1678 -0.4600 0.0437 0.3329 -0.3744 -0.9945 0.4187 0.6100 -0.0815 0.4072 -0.7229
-0.2474 -0.3316 -1.5362 -0.2657 -0.0199 -0.4017 -0.6515 0.9241 -1.0070 -0.0558 0.4472 1.2583 0.7932 0.6099 -0.3709 0.3254 0.0824 0.5935 -0.4119 0.3022 0.1241 -0.2194 -0.4885 -0.8466 -1.4838 0.0563 -0.0264 -0.5877 -0.3565 -0.9453 0.1221 -0.4653 -2.7623 0.0786 0.6637 -1.1000 -0.1059 0.6662 -0.3736 0.0064 -0.0495 -0.0776
-0.1799 -0.2165 -0.3881 -0.3975 0.3070 -0.7415 -0.1228 0.0566 -0.1536 0.0796 0.8269 0.3563 0.5955 0.0139 0.0384 0.0846 0.1295 0.0527 -0.3973 0.3036 0.5875 -0.6794 -0.4176 -0.5444 -0.8444 0.0001 0.2980 -0.3165 -0.2558 -0.8917 0.2987 -0.2239 -1.1512 0.1076 0.5403 -0.5016 -0.5150 0.5063 0.1944 -0.0333 0.1550 -0.5258
-0.1535 -0.1599 -0.2027 -0.4125 0.3561 -0.7914 -0.0581 -0.0509 0.0184 0.0839 0.8347 0.2720 0.5702 -0.0343 0.1108 0.0699 0.1247 -0.0484 -0.4083 0.3061 0.6184 -0.6904 -0.3724 -0.4868 -0.7533 -0.0037 0.3156 -0.2601 -0.2445 -0.8310 0.3177 -0.1380 -0.9000 0.1181 0.4964 -0.4067 -0.5668 0.4672 0.2763 -0.0406 0.1627 -0.6489
-0.0110 -0.2101 -1.2116 -0.5142 0.0672 -0.2199 -0.4621 0.9800 -0.4269 0.0305 0.5545 0.7420 0.6023 0.2622 -0.0623 0.3374 0.2557 0.6997 -0.0794 0.1376 -0.0216 0.0254 -0.2211 -0.5068 -1.1737 -0.3548 -0.2108 -0.3408 -0.2982 -0.6446 0.4510 0.2131 -2.7138 -0.3633 0.1955 -1.3058 -0.1918 0.3991 -0.2315 -0.1902 -0.0174 -0.4298
-0.1705 -0.2443 -1.3428 -0.2284 0.0558 -0.4460 -0.5755 0.9130 -0.8033 -0.0709 0.4389 1.2216 0.7825 0.5753 -0.2885 0.3792 0.0814 0.5017 -0.4231 0.2837 0.1265 -0.1271 -0.3957 -0.8030 -1.4464 0.0352 -0.0214 -0.5262 -0.3446 -0.8552 0.1621 -0.3428 -2.5137 0.1201 0.5933 -1.0291 -0.2043 0.6263 -0.3005 -0.0370 -0.0489 -0.2300
0.2631 -0.3334 -1.0981 -1.0129 0.3400 -0.1092 -0.1451 0.5728 0.0155 0.0750 0.9181 0.3333 0.4986 -0.1440 0.2478 0.2716 0.4625 0.5685 0.1601 -0.0196 0.1615 0.0777 -0.1368 -0.1928 -0.9096 -0.7103 -0.1958 -0.2141 -0.1588 -0.4592 0.5850 0.7019 -2.3456 -0.7198 -0.1303 -1.4775 0.0320 0.1747 -0.2771 -0.3261 -0.0659 -0.6548
-0.1519 -0.3344 -1.2411 -0.2984 0.1790 -0.5387 -0.4413 0.6377 -0.6891 -0.0815 0.6572 1.1731 0.8146 0.4433 -0.2415 0.3276 0.1182 0.3374 -0.4585 0.2693 0.2899 -0.3033 -0.4660 -0.7663 -1.4411 0.0628 0.0985 -0.5346 -0.3422 -0.9076 0.1366 -0.3860 -2.0901 0.1838 0.6786 -0.8760 -0.1904 0.6162 -0.2414 -0.0201 -0.0761 -0.2623
-0.1710 -0.3494 -1.4627 -0.2586 0.0914 -0.4584 -0.5591 0.8356 -0.8683 -0.0905 0.5475 1.3255 0.8313 0.5608 -0.3293 0.3579 0.1110 0.4722 -0.4475 0.2662 0.1653 -0.2123 -0.4757 -0.8261 -1.5448 0.0631 0.0230 -0.5879 -0.3810 -0.9255 0.1244 -0.4330 -2.4674 0.1585 0.6915 -0.9986 -0.0996 0.6329 -0.3513 -0.0083 -0.0962 -0.1574
-0.1730 -0.3883 -1.4875 -0.2777 0.1016 -0.4645 -0.5379 0.7814 -0.8783 -0.0987 0.6093 1.3403 0.8477 0.5366 -0.3367 0.3419 0.1270 0.4473 -0.4515 0.2584 0.1981 -0.2663 -0.5104 -0.8259 -1.5686 0.0767 0.0489 -0.5993 -0.3863 -0.9499 0.1066 -0.4605 -2.4067 0.1715 0.7282 -0.9797 -0.0775 0.6374 -0.3557 -0.0007 -0.1185 -0.1405
0.1478 -0.3033 -1.1667 -0.8040 0.2146 -0.1334 -0.2705 0.7652 -0.1582 0.0645 0.8357 0.4753 0.5474 -0.0229 0.1218 0.2800 0.4097 0.6673 0.0912 0.0157 0.0674 0.0131 -0.1853 -0.2930 -1.0341 -0.5783 -0.2196 -0.2613 -0.2349 -0.5331 0.5515 0.5144 -2.5006 -0.6001 0.0158 -1.4085 -0.0710 0.2523 -0.2380 -0.2782 -0.0620 -0.5445
-0.1886 -0.3126 -1.4457 -0.2071 0.0242 -0.4160 -0.6037 0.9816 -0.8556 -0.0745 0.5063 1.2863 0.8056 0.5627 -0.3386 0.3712 0.1167 0.5777 -0.3992 0.2537 0.0566 -0.1694 -0.4396 -0.8102 -1.5488 0.0297 -0.0509 -0.5651 -0.4043 -0.9023 0.1875 -0.3778 -2.6211 0.0996 0.6515 -1.0458 -0.1783 0.6189 -0.3120 -0.0355 -0.0877 -0.1693
0.1334 -0.2759 -1.1550 -0.7695 0.2051 -0.1540 -0.2959 0.7812 -0.1899 0.0557 0.7585 0.5193 0.5476 0.0362 0.1019 0.3001 0.3727 0.6459 0.0561 0.0461 0.0656 0.0468 -0.1758 -0.3342 -1.0378 -0.5463 -0.2095 -0.2709 -0.2315 -0.5447 0.5299 0.4764 -2.5243 -0.5585 0.0242 -1.3972 -0.0820 0.2770 -0.2484 -0.2650 -0.0453 -0.5441
0.1058 -0.2844 -1.1825 -0.7323 0.1733 -0.1514 -0.3206 0.8237 -0.2286 0.0574 0.7722 0.5354 0.5604 0.0428 0.0755 0.2921 0.3738 0.6845 0.0533 0.0439 0.0427 0.0118 -0.1960 -0.3439 -1.0698 -0.5249 -0.2206 -0.2818 -0.2511 -0.5628 0.5293 0.4392 -2.5635 -0.5478 0.0606 -1.3879 -0.1058 0.2894 -0.2354 -0.2586 -0.0520 -0.5112
0.2321 -0.3328 -1.1274 -0.9499 0.2978 -0.1028 -0.1755 0.6428 -0.0238 0.0764 0.9331 0.3580 0.5159 -0.1375 0.2153 0.2636 0.4674 0.6207 0.1583 -0.0289 0.1233 0.0363 -0.1562 -0.2020 -0.9527 -0.6814 -0.2131 -0.2218 -0.1918 -0.4741 0.5889 0.6608 -2.3846 -0.7002 -0.0838 -1.4564 -0.0030 0.1859 -0.2527 -0.3174 -0.0744 -0.6164
0.1771 -0.3056 -1.1191 -0.8452 0.2409 -0.1356 -0.2392 0.7230 -0.0958 0.0665 0.8453 0.4295 0.5250 -0.0554 0.1534 0.2849 0.4189 0.6377 0.1091 0.0057 0.0736 0.0424 -0.1645 -0.2679 -1.0064 -0.6114 -0.2186 -0.2433 -0.2221 -0.5124 0.5743 0.5693 -2.4559 -0.6306 -0.0267 -1.4222 -0.0667 0.2271 -0.2324 -0.2973 -0.0632 -0.5886
0.2166 -0.3249 -1.1234 -0.9225 0.2845 -0.1152 -0.1933 0.6606 -0.0448 0.0729 0.9036 0.3813 0.5185 -0.1097 0.1977 0.2712 0.4506 0.6202 0.1409 -0.0159 0.1120 0.0414 -0.1584 -0.2234 -0.9672 -0.6606 -0.2126 -0.2293 -0.1981 -0.4858 0.5824 0.6334 -2.4031 -0.6778 -0.0679 -1.4464 -0.0191 0.1990 -0.2492 -0.3109 -0.0702 -0.6107
0.2393 -0.3341 -1.1191 -0.9646 0.3087 -0.1064 -0.1680 0.6245 -0.0142 0.0757 0.9298 0.3533 0.5119 -0.1382 0.2224 0.2661 0.4654 0.6066 0.1571 -0.0264 0.1321 0.0465 -0.1522 -0.2005 -0.9443 -0.6874 -0.2087 -0.2209 -0.1842 -0.4711 0.5878 0.6693 -2.3731 -0.7034 -0.0936 -1.4603 0.0049 0.1833 -0.2581 -0.3197 -0.0731 -0.6264
0.2769 -0.3324 -1.0771 -1.0461 0.3618 -0.1197 -0.1324 0.5315 0.0321 0.0737 0.8965 0.3247 0.4882 -0.1362 0.2624 0.2795 0.4505 0.5334 0.1530 -0.0066 0.1830 0.1070 -0.1259 -0.1952 -0.8865 -0.7204 -0.1847 -0.2134 -0.1378 -0.4537 0.5788 0.7169 -2.3276 -0.7243 -0.1543 -1.4876 0.0469 0.1733 -0.2928 -0.3299 -0.0593 -0.6788
-0.0002 -0.2352 -1.1639 -0.5044 0.0788 -0.2404 -0.4398 0.9677 -0.3696 0.0271 0.6068 0.7246 0.5975 0.2217 -0.0566 0.3425 0.2719 0.6878 -0.0728 0.1132 -0.0493 0.0172 -0.2231 -0.4869 -1.2108 -0.3612 -0.2171 -0.3377 -0.3220 -0.6438 0.4862 0.2310 -2.6460 -0.3653 0.2059 -1.2826 -0.2263 0.3753 -0.1945 -0.2103 -0.0417 -0.4597
0.0400 -0.2480 -1.1428 -0.5813 0.1060 -0.2091 -0.3960 0.9258 -0.2967 0.0405 0.6606 0.6342 0.5709 0.1467 -0.0049 0.3282 0.3098 0.6909 -0.0177 0.0834 -0.0353 0.0276 -0.2026 -0.4286 -1.1564 -0.4287 -0.2278 -0.3079 -0.3017 -0.6089 0.5211 0.3239 -2.6193 -0.4436 0.1403 -1.3246 -0.2034 0.3349 -0.1933 -0.2374 -0.0444 -0.4936
0.2579 -0.3344 -1.0957 -1.0039 0.3313 -0.1126 -0.1483 0.5773 0.0125 0.0763 0.9183 0.3336 0.4986 -0.1432 0.2413 0.2689 0.4613 0.5712 0.1578 -0.0214 0.1524 0.0704 -0.1418 -0.1936 -0.9175 -0.7025 -0.1983 -0.2140 -0.1660 -0.4604 0.5872 0.6936 -2.3457 -0.7149 -0.1210 -1.4701 0.0269 0.1731 -0.2703 -0.3244 -0.0691 -0.6521
0.2309 -0.3139 -1.1087 -0.9501 0.3049 -0.1192 -0.1841 0.6287 -0.0340 0.0702 0.8708 0.3786 0.5086 -0.0969 0.2121 0.2803 0.4388 0.5881 0.1352 -0.0019 0.1357 0.0747 -0.1428 -0.2291 -0.9378 -0.6703 -0.2000 -0.2258 -0.1765 -0.4792 0.5725 0.6485 -2.3942 -0.6803 -0.0956 -1.4587 0.0015 0.2004 -0.2690 -0.3107 -0.0578 -0.6294
0.1142 -0.2928 -1.1637 -0.7395 0.1669 -0.1336 -0.3043 0.8397 -0.1797 0.0660 0.8276 0.4856 0.5521 -0.0113 0.0924 0.2812 0.4052 0.7151 0.0920 0.0153 0.0168 -0.0087 -0.1918 -0.3063 -1.0692 -0.5549 -0.2417 -0.2622 -0.2648 -0.5494 0.5688 0.4863 -2.5529 -0.5888 0.0466 -1.3939 -0.1320 0.2634 -0.2022 -0.2767 -0.0634 -0.5273
0.2108 -0.3297 -1.1355 -0.9110 0.2717 -0.1051 -0.1964 0.6819 -0.0472 0.0762 0.9286 0.3746 0.5231 -0.1253 0.1937 0.2628 0.4632 0.6452 0.1525 -0.0279 0.0990 0.0190 -0.1655 -0.2139 -0.9776 -0.6613 -0.2219 -0.2269 -0.2098 -0.4864 0.5910 0.6333 -2.4120 -0.6852 -0.0575 -1.4438 -0.0289 0.1952 -0.2374 -0.3119 -0.0765 -0.5987


==> images/self-attention/transformer/self-attention-1/enc_output.txt <==
0.0822 -0.2728 -1.1734 -0.6811 0.1291 -0.1410 -0.3441 0.8965 -0.2285 0.0623 0.7791 0.5230 0.5597 0.0339 0.0596 0.2897 0.3806 0.7380 0.0704 0.0337 -0.0088 -0.0092 -0.1954 -0.3405 -1.0921 -0.5181 -0.2481 -0.2727 -0.2786 -0.5681 0.5580 0.4373 -2.6094 -0.5562 0.0752 -1.3814 -0.1668 0.2896 -0.1950 -0.2641 -0.0544 -0.5032
0.2280 -0.3413 -1.1380 -0.9416 0.2874 -0.0939 -0.1756 0.6595 -0.0223 0.0797 0.9644 0.3489 0.5205 -0.1571 0.2128 0.2545 0.4818 0.6440 0.1706 -0.0430 0.1108 0.0124 -0.1645 -0.1899 -0.9646 -0.6837 -0.2222 -0.2196 -0.2037 -0.4742 0.5991 0.6627 -2.3873 -0.7091 -0.0731 -1.4533 -0.0123 0.1800 -0.2400 -0.3200 -0.0831 -0.6063
0.2020 -0.3312 -1.1463 -0.8949 0.2578 -0.0997 -0.2045 0.7043 -0.0570 0.0776 0.9398 0.3767 0.5283 -0.1288 0.1859 0.2583 0.4680 0.6657 0.1564 -0.0331 0.0871 0.0030 -0.1717 -0.2129 -0.9891 -0.6560 -0.2289 -0.2279 -0.2195 -0.4902 0.5946 0.6248 -2.4260 -0.6849 -0.0452 -1.4401 -0.0409 0.1973 -0.2290 -0.3108 -0.0800 -0.5865
0.1467 -0.3118 -1.1612 -0.7989 0.1970 -0.1147 -0.2649 0.7942 -0.1296 0.0727 0.8867 0.4349 0.5436 -0.0684 0.1291 0.2674 0.4374 0.7079 0.1254 -0.0103 0.0385 -0.0153 -0.1871 -0.2627 -1.0409 -0.5978 -0.2418 -0.2466 -0.2516 -0.5260 0.5850 0.5442 -2.5071 -0.6341 0.0131 -1.4130 -0.1015 0.2342 -0.2063 -0.2920 -0.0733 -0.5466
0.0313 -0.2696 -1.1978 -0.6079 0.0794 -0.1544 -0.3939 0.9629 -0.2988 0.0592 0.7511 0.5733 0.5768 0.0809 0.0077 0.2914 0.3591 0.7762 0.0441 0.0521 -0.0448 -0.0395 -0.2197 -0.3817 -1.1422 -0.4689 -0.2572 -0.2940 -0.3062 -0.6050 0.5466 0.3615 -2.6783 -0.5150 0.1338 -1.3593 -0.2099 0.3217 -0.1783 -0.2465 -0.0532 -0.4612
0.2235 -0.3408 -1.1413 -0.9342 0.2828 -0.0945 -0.1799 0.6666 -0.0289 0.0797 0.9631 0.3539 0.5227 -0.1532 0.2080 0.2542 0.4806 0.6485 0.1683 -0.0421 0.1071 0.0087 -0.1671 -0.1929 -0.9697 -0.6791 -0.2235 -0.2214 -0.2068 -0.4767 0.5979 0.6560 -2.3926 -0.7049 -0.0670 -1.4505 -0.0155 0.1825 -0.2381 -0.3182 -0.0834 -0.6020
0.2165 -0.3386 -1.1435 -0.9214 0.2745 -0.0958 -0.1875 0.6793 -0.0376 0.0793 0.9580 0.3606 0.5248 -0.1468 0.2008 0.2549 0.4776 0.6552 0.1653 -0.0402 0.1001 0.0053 -0.1692 -0.1985 -0.9768 -0.6720 -0.2258 -0.2234 -0.2117 -0.4810 0.5975 0.6462 -2.4029 -0.6991 -0.0593 -1.4469 -0.0240 0.1867 -0.2344 -0.3161 -0.0830 -0.5965
0.1865 -0.3265 -1.1520 -0.8687 0.2415 -0.1041 -0.2212 0.7285 -0.0786 0.0763 0.9259 0.3939 0.5333 -0.1115 0.1697 0.2605 0.4596 0.6773 0.1471 -0.0266 0.0745 -0.0029 -0.1769 -0.2269 -1.0040 -0.6395 -0.2322 -0.2338 -0.2283 -0.5003 0.5908 0.6014 -2.4480 -0.6701 -0.0280 -1.4323 -0.0561 0.2078 -0.2235 -0.3052 -0.0784 -0.5746
0.2145 -0.3401 -1.1473 -0.9172 0.2703 -0.0931 -0.1887 0.6859 -0.0387 0.0801 0.9655 0.3592 0.5264 -0.1512 0.1992 0.2523 0.4812 0.6626 0.1683 -0.0438 0.0959 -0.0018 -0.1717 -0.1959 -0.9806 -0.6715 -0.2284 -0.2229 -0.2156 -0.4815 0.6000 0.6453 -2.4054 -0.7006 -0.0554 -1.4456 -0.0272 0.1857 -0.2307 -0.3161 -0.0850 -0.5926
0.0379 -0.2663 -1.1811 -0.6073 0.0787 -0.1499 -0.3873 0.9693 -0.2735 0.0607 0.7606 0.5556 0.5707 0.0636 0.0166 0.2920 0.3671 0.7809 0.0569 0.0429 -0.0557 -0.0368 -0.2115 -0.3698 -1.1390 -0.4794 -0.2637 -0.2841 -0.3106 -0.5978 0.5629 0.3824 -2.6698 -0.5275 0.1233 -1.3600 -0.2236 0.3116 -0.1653 -0.2540 -0.0549 -0.4738
0.1380 -0.3063 -1.1618 -0.7837 0.1889 -0.1198 -0.2760 0.8060 -0.1439 0.0709 0.8688 0.4483 0.5455 -0.0519 0.1195 0.2715 0.4277 0.7093 0.1160 -0.0025 0.0334 -0.0120 -0.1878 -0.2750 -1.0473 -0.5862 -0.2415 -0.2510 -0.2539 -0.5322 0.5800 0.5285 -2.5208 -0.6221 0.0211 -1.4090 -0.1097 0.2428 -0.2063 -0.2880 -0.0701 -0.5415
0.1999 -0.3372 -1.1523 -0.8927 0.2543 -0.0960 -0.2035 0.7097 -0.0565 0.0795 0.9575 0.3727 0.5311 -0.1389 0.1844 0.2531 0.4759 0.6760 0.1621 -0.0399 0.0822 -0.0104 -0.1774 -0.2067 -0.9957 -0.6575 -0.2328 -0.2275 -0.2254 -0.4908 0.5990 0.6253 -2.4253 -0.6890 -0.0387 -1.4381 -0.0430 0.1939 -0.2231 -0.3117 -0.0848 -0.5814
0.2524 -0.3572 -1.1422 -0.9844 0.3117 -0.0805 -0.1458 0.6244 0.0104 0.0845 1.0117 0.3174 0.5177 -0.1980 0.2382 0.2430 0.5065 0.6378 0.1922 -0.0631 0.1292 0.0040 -0.1644 -0.1580 -0.9473 -0.7126 -0.2208 -0.2104 -0.1953 -0.4565 0.6072 0.7009 -2.3480 -0.7377 -0.0926 -1.4638 0.0166 0.1586 -0.2454 -0.3292 -0.0922 -0.6166
0.1740 -0.3269 -1.1341 -0.8427 0.2291 -0.1209 -0.2320 0.7383 -0.0870 0.0733 0.9085 0.4060 0.5305 -0.0972 0.1521 0.2670 0.4478 0.6726 0.1331 -0.0209 0.0562 -0.0001 -0.1805 -0.2420 -1.0238 -0.6214 -0.2330 -0.2387 -0.2412 -0.5110 0.5931 0.5785 -2.4503 -0.6516 -0.0118 -1.4190 -0.0741 0.2118 -0.2113 -0.3040 -0.0803 -0.5751
0.2703 -0.3612 -1.1341 -1.0176 0.3337 -0.0793 -0.1274 0.5903 0.0316 0.0849 1.0178 0.3020 0.5114 -0.2098 0.2564 0.2432 0.5105 0.6170 0.1974 -0.0648 0.1487 0.0176 -0.1572 -0.1470 -0.9274 -0.7297 -0.2138 -0.2059 -0.1807 -0.4460 0.6065 0.7246 -2.3232 -0.7509 -0.1142 -1.4739 0.0377 0.1497 -0.2569 -0.3345 -0.0915 -0.6324
0.2673 -0.3600 -1.1339 -1.0123 0.3305 -0.0808 -0.1308 0.5948 0.0279 0.0845 1.0139 0.3053 0.5119 -0.2060 0.2532 0.2441 0.5083 0.6185 0.1953 -0.0632 0.1459 0.0173 -0.1578 -0.1501 -0.9303 -0.7263 -0.2143 -0.2070 -0.1824 -0.4481 0.6061 0.7200 -2.3273 -0.7477 -0.1112 -1.4723 0.0340 0.1517 -0.2556 -0.3335 -0.0911 -0.6308
0.1561 -0.3206 -1.1605 -0.8183 0.2086 -0.1116 -0.2519 0.7762 -0.1151 0.0745 0.9071 0.4220 0.5421 -0.0849 0.1389 0.2631 0.4471 0.7031 0.1334 -0.0174 0.0463 -0.0190 -0.1882 -0.2504 -1.0351 -0.6101 -0.2405 -0.2437 -0.2481 -0.5206 0.5888 0.5595 -2.4895 -0.6457 0.0059 -1.4171 -0.0898 0.2254 -0.2079 -0.2962 -0.0775 -0.5525
0.2287 -0.3504 -1.1484 -0.9424 0.2844 -0.0853 -0.1707 0.6652 -0.0176 0.0831 0.9954 0.3391 0.5243 -0.1772 0.2141 0.2452 0.4967 0.6595 0.1822 -0.0565 0.1055 -0.0080 -0.1719 -0.1763 -0.9712 -0.6892 -0.2281 -0.2170 -0.2116 -0.4715 0.6064 0.6688 -2.3817 -0.7185 -0.0667 -1.4516 -0.0115 0.1722 -0.2322 -0.3221 -0.0910 -0.5993
-0.2712 -0.1977 -1.3747 -0.1399 -0.1839 -0.2936 -0.7332 1.3012 -0.8435 0.0041 0.3684 1.0342 0.6935 0.5359 -0.3359 0.3535 0.1191 0.8722 -0.2416 0.2483 -0.1705 -0.1081 -0.3474 -0.7485 -1.4263 -0.0762 -0.2330 -0.4724 -0.4207 -0.8484 0.3535 -0.2245 -3.0851 -0.1266 0.5011 -1.2037 -0.3853 0.5903 -0.1941 -0.0888 -0.0040 -0.1797
-0.2951 -0.1983 -1.3856 -0.1300 -0.2230 -0.2743 -0.7524 1.3383 -0.8619 0.0132 0.3747 1.0038 0.6853 0.5237 -0.3472 0.3399 0.1277 0.9187 -0.2170 0.2452 -0.1950 -0.1339 -0.3551 -0.7441 -1.4229 -0.0812 -0.2515 -0.4642 -0.4288 -0.8588 0.3698 -0.2246 -3.1518 -0.1553 0.5026 -1.2232 -0.4123 0.5929 -0.1761 -0.0904 -0.0003 -0.1610
-0.1838 -0.2150 -1.3157 -0.2883 -0.1191 -0.2353 -0.6325 1.2192 -0.6676 0.0296 0.4938 0.8606 0.6493 0.3812 -0.2258 0.3279 0.2023 0.8718 -0.1319 0.1833 -0.1477 -0.0928 -0.3036 -0.6218 -1.3255 -0.2142 -0.2575 -0.4060 -0.3856 -0.7673 0.4300 -0.0206 -2.9930 -0.2749 0.3734 -1.2680 -0.3482 0.5015 -0.1751 -0.1447 -0.0156 -0.2700
0.0324 -0.2721 -1.1885 -0.6056 0.0761 -0.1507 -0.3897 0.9707 -0.2816 0.0613 0.7684 0.5594 0.5744 0.0641 0.0112 0.2890 0.3687 0.7860 0.0557 0.0432 -0.0565 -0.0471 -0.2186 -0.3712 -1.1458 -0.4766 -0.2643 -0.2877 -0.3135 -0.6029 0.5611 0.3747 -2.6741 -0.5258 0.1322 -1.3582 -0.2228 0.3136 -0.1642 -0.2521 -0.0572 -0.4673
0.1976 -0.3359 -1.1508 -0.8878 0.2513 -0.0969 -0.2059 0.7142 -0.0577 0.0792 0.9548 0.3743 0.5310 -0.1369 0.1821 0.2540 0.4746 0.6777 0.1613 -0.0392 0.0788 -0.0106 -0.1773 -0.2087 -0.9981 -0.6553 -0.2337 -0.2276 -0.2275 -0.4924 0.6000 0.6229 -2.4284 -0.6872 -0.0368 -1.4366 -0.0474 0.1950 -0.2207 -0.3113 -0.0844 -0.5809
-0.2512 -0.3216 -1.5511 -0.2241 -0.0319 -0.3949 -0.6888 1.0179 -1.0157 -0.0497 0.4081 1.2875 0.7913 0.6369 -0.3866 0.3450 0.0764 0.6522 -0.4091 0.2987 0.0551 -0.1730 -0.4667 -0.8555 -1.5142 0.0424 -0.0653 -0.6019 -0.3853 -0.9428 0.1530 -0.4612 -2.8635 0.0702 0.6582 -1.1145 -0.1189 0.6577 -0.3743 0.0001 -0.0410 -0.0689
-0.2444 -0.2601 -1.4881 -0.1904 -0.0597 -0.3753 -0.7059 1.1068 -0.9620 -0.0372 0.3497 1.2386 0.7643 0.6402 -0.3655 0.3650 0.0685 0.6971 -0.3820 0.2964 -0.0068 -0.1109 -0.4107 -0.8353 -1.4779 0.0131 -0.1117 -0.5673 -0.3867 -0.8992 0.2002 -0.3899 -2.9204 0.0343 0.5983 -1.1325 -0.1866 0.6417 -0.3367 -0.0225 -0.0182 -0.1158
-0.2732 -0.3380 -1.6102 -0.2474 -0.0457 -0.3900 -0.7100 0.9872 -1.0985 -0.0479 0.3824 1.2968 0.7918 0.6632 -0.4061 0.3277 0.0611 0.6499 -0.4226 0.3186 0.0943 -0.1925 -0.4936 -0.8810 -1.4979 0.0631 -0.0453 -0.6201 -0.3649 -0.9680 0.1119 -0.5165 -2.9204 0.0746 0.6733 -1.1391 -0.0723 0.6836 -0.4169 0.0215 -0.0297 -0.0150
-0.2833 -0.2900 -1.5711 -0.2128 -0.0878 -0.3700 -0.7293 1.0622 -1.0825 -0.0396 0.3412 1.2562 0.7745 0.6695 -0.3998 0.3381 0.0532 0.6928 -0.4020 0.3222 0.0543 -0.1634 -0.4612 -0.8723 -1.4707 0.0531 -0.0789 -0.5926 -0.3596 -0.9417 0.1356 -0.4775 -2.9740 0.0517 0.6376 -1.1582 -0.1421 0.6864 -0.3847 0.0047 -0.0155 -0.0384
-0.2287 -0.3656 -1.5161 -0.2725 0.0510 -0.4514 -0.6222 0.8544 -0.9774 -0.0630 0.4859 1.2862 0.8081 0.5938 -0.3610 0.3302 0.0804 0.5389 -0.4455 0.2987 0.1629 -0.2296 -0.4978 -0.8524 -1.5080 0.0658 0.0117 -0.6135 -0.3668 -0.9655 0.1168 -0.5006 -2.6490 0.1214 0.6954 -1.0483 -0.0785 0.6590 -0.3792 0.0151 -0.0498 -0.0779
0.2514 -0.3506 -1.1319 -0.9850 0.3150 -0.0892 -0.1496 0.6173 0.0069 0.0817 0.9853 0.3254 0.5141 -0.1804 0.2367 0.2510 0.4933 0.6231 0.1817 -0.0507 0.1339 0.0214 -0.1587 -0.1700 -0.9420 -0.7080 -0.2155 -0.2130 -0.1883 -0.4595 0.6010 0.6956 -2.3521 -0.7295 -0.0979 -1.4652 0.0159 0.1651 -0.2517 -0.3275 -0.0856 -0.6238
-0.0925 -0.1963 -1.2290 -0.3733 -0.0481 -0.2105 -0.5487 1.1586 -0.4990 0.0362 0.5414 0.7595 0.6140 0.2863 -0.1302 0.3366 0.2451 0.8282 -0.0728 0.1377 -0.1321 -0.0270 -0.2387 -0.5373 -1.2501 -0.3051 -0.2649 -0.3512 -0.3596 -0.6874 0.4859 0.1412 -2.8659 -0.3504 0.2632 -1.2901 -0.3306 0.4324 -0.1627 -0.1891 -0.0193 -0.3714
0.2779 -0.3405 -1.0829 -1.0452 0.3540 -0.1141 -0.1273 0.5343 0.0359 0.0786 0.9207 0.3121 0.4896 -0.1546 0.2615 0.2691 0.4610 0.5445 0.1611 -0.0197 0.1756 0.0883 -0.1339 -0.1821 -0.8917 -0.7198 -0.1900 -0.2094 -0.1474 -0.4481 0.5841 0.7184 -2.3169 -0.7299 -0.1460 -1.4811 0.0483 0.1635 -0.2850 -0.3312 -0.0686 -0.6728
-0.1138 -0.2132 -1.2391 -0.3569 -0.0651 -0.2144 -0.5596 1.1735 -0.5160 0.0377 0.5647 0.7648 0.6206 0.2827 -0.1495 0.3289 0.2507 0.8492 -0.0716 0.1361 -0.1485 -0.0599 -0.2588 -0.5421 -1.2772 -0.2955 -0.2709 -0.3589 -0.3760 -0.7074 0.4918 0.1186 -2.8848 -0.3480 0.2917 -1.2828 -0.3475 0.4368 -0.1467 -0.1861 -0.0270 -0.3549
0.2140 -0.3301 -1.1272 -0.9191 0.2792 -0.1118 -0.1935 0.6681 -0.0440 0.0749 0.9191 0.3756 0.5201 -0.1193 0.1961 0.2668 0.4573 0.6316 0.1467 -0.0223 0.1052 0.0298 -0.1629 -0.2174 -0.9735 -0.6620 -0.2176 -0.2286 -0.2038 -0.4861 0.5879 0.6343 -2.4048 -0.6828 -0.0627 -1.4453 -0.0247 0.1960 -0.2423 -0.3128 -0.0747 -0.6065
0.1924 -0.3172 -1.1253 -0.8821 0.2595 -0.1260 -0.2191 0.6947 -0.0756 0.0707 0.8769 0.4071 0.5240 -0.0803 0.1721 0.2763 0.4344 0.6334 0.1240 -0.0040 0.0909 0.0361 -0.1656 -0.2465 -0.9906 -0.6337 -0.2174 -0.2383 -0.2112 -0.5012 0.5776 0.5968 -2.4347 -0.6532 -0.0420 -1.4331 -0.0451 0.2149 -0.2392 -0.3027 -0.0675 -0.5965
0.1738 -0.3136 -1.1393 -0.8488 0.2368 -0.1245 -0.2386 0.7317 -0.1006 0.0705 0.8736 0.4237 0.5324 -0.0688 0.1537 0.2750 0.4315 0.6582 0.1197 -0.0026 0.0729 0.0200 -0.1737 -0.2572 -1.0103 -0.6169 -0.2248 -0.2436 -0.2252 -0.5120 0.5765 0.5721 -2.4633 -0.6409 -0.0196 -1.4243 -0.0650 0.2252 -0.2295 -0.2969 -0.0681 -0.5771
-0.2055 -0.1212 -1.2898 -0.1089 -0.0859 -0.3615 -0.6907 1.2472 -0.7728 -0.0246 0.2686 1.1524 0.7200 0.6259 -0.3068 0.4145 0.0662 0.7262 -0.3387 0.2798 -0.1221 0.0036 -0.2908 -0.7812 -1.4192 -0.0393 -0.1856 -0.4773 -0.4017 -0.7934 0.3007 -0.2151 -2.8816 0.0019 0.4874 -1.1113 -0.3436 0.5911 -0.2217 -0.0757 0.0073 -0.2724
-0.1680 0.0648 0.1350 -0.3139 0.3454 -0.7886 0.0055 -0.0641 0.1832 0.2577 0.4683 -0.0907 0.2279 -0.1221 0.1555 -0.1988 0.2545 -0.1095 -0.3060 0.2416 0.4559 -0.6893 -0.2559 -0.3833 -0.3163 -0.1214 0.2857 -0.0683 -0.3843 -0.6730 0.4112 0.0616 -0.9658 0.0789 0.2816 -0.4673 -0.3330 0.1664 0.3603 -0.0356 0.3114 -0.6982
0.1758 -0.2927 -1.1116 -0.8506 0.2463 -0.1451 -0.2426 0.7096 -0.1019 0.0651 0.8086 0.4419 0.5226 -0.0289 0.1516 0.2910 0.4024 0.6167 0.0950 0.0225 0.0833 0.0600 -0.1603 -0.2815 -0.9948 -0.6042 -0.2108 -0.2440 -0.2119 -0.5123 0.5622 0.5628 -2.4590 -0.6177 -0.0313 -1.4203 -0.0567 0.2339 -0.2425 -0.2892 -0.0526 -0.5970
0.0436 -0.2455 -1.1764 -0.6173 0.1089 -0.1825 -0.3934 0.9224 -0.3075 0.0490 0.6712 0.6134 0.5728 0.1383 0.0094 0.3151 0.3205 0.7115 0.0019 0.0848 -0.0134 0.0190 -0.2023 -0.4141 -1.1222 -0.4516 -0.2318 -0.3024 -0.2814 -0.5997 0.5132 0.3457 -2.6528 -0.4744 0.1194 -1.3519 -0.1782 0.3360 -0.2117 -0.2347 -0.0352 -0.4832
0.2053 -0.2984 -1.0984 -0.9104 0.2798 -0.1393 -0.2112 0.6526 -0.0639 0.0678 0.8208 0.4081 0.5102 -0.0530 0.1841 0.2881 0.4118 0.5855 0.1092 0.0183 0.1149 0.0789 -0.1486 -0.2594 -0.9567 -0.6358 -0.2010 -0.2330 -0.1869 -0.4934 0.5640 0.6072 -2.4227 -0.6463 -0.0703 -1.4400 -0.0217 0.2169 -0.2599 -0.2979 -0.0508 -0.6235
-0.2402 -0.1805 -1.3579 -0.1233 -0.0972 -0.3676 -0.6980 1.2091 -0.8492 -0.0276 0.3313 1.1773 0.7445 0.6228 -0.3407 0.3884 0.0744 0.7340 -0.3513 0.2858 -0.0888 -0.0760 -0.3519 -0.7991 -1.4583 -0.0122 -0.1657 -0.5103 -0.4031 -0.8427 0.2664 -0.2878 -2.8926 0.0155 0.5498 -1.1108 -0.3205 0.6170 -0.2385 -0.0605 -0.0134 -0.2126
-0.2943 -0.1429 0.2900 -0.4013 0.4454 -0.9268 0.0619 -0.2623 0.1266 0.2786 0.8493 -0.4468 0.2892 -0.3599 0.2090 -0.1534 0.1708 -0.0132 -0.2940 0.3145 0.7722 -0.9189 -0.3608 -0.4110 -0.3181 -0.1253 0.4220 -0.1444 -0.1886 -0.9129 0.4735 -0.1849 -0.7761 0.0130 0.3846 -0.4288 -0.7395 0.3793 0.5109 -0.0795 0.4371 -0.5532
0.0210 -0.2630 -1.2087 -0.5986 0.0842 -0.1758 -0.4098 0.9475 -0.3422 0.0513 0.6988 0.6195 0.5836 0.1332 -0.0104 0.3027 0.3280 0.7459 0.0058 0.0798 -0.0252 -0.0203 -0.2249 -0.4177 -1.1473 -0.4391 -0.2389 -0.3128 -0.2953 -0.6186 0.5121 0.3161 -2.6862 -0.4747 0.1496 -1.3510 -0.1909 0.3453 -0.2046 -0.2304 -0.0438 -0.4499
-0.1966 -0.1314 -1.3642 -0.1806 -0.0823 -0.3335 -0.6924 1.1740 -0.8496 -0.0272 0.2313 1.1318 0.7062 0.6332 -0.2940 0.3965 0.0540 0.6967 -0.3360 0.2939 -0.0354 0.0146 -0.2999 -0.7948 -1.3533 -0.0354 -0.1473 -0.4809 -0.3449 -0.7979 0.2430 -0.2432 -2.9221 -0.0177 0.4574 -1.1724 -0.2628 0.6164 -0.3026 -0.0598 0.0242 -0.2177
-0.2752 -0.2492 -0.3663 -0.3942 0.3970 -0.8527 -0.2165 0.1103 -0.2417 0.0566 0.8073 0.2841 0.5906 0.0473 0.0434 0.1761 0.0543 0.1369 -0.4272 0.3591 0.6690 -0.5617 -0.3882 -0.5898 -0.8754 0.0061 0.2667 -0.3341 -0.1105 -0.8931 0.2640 -0.3401 -1.3130 0.1154 0.5274 -0.6761 -0.7146 0.6064 0.1896 -0.0823 0.1911 -0.4510
-0.3386 -0.0652 0.5678 -0.4966 0.4946 -1.1127 0.0281 -0.5073 0.2984 0.2312 0.7676 -0.5903 0.2809 -0.3000 0.3273 -0.1408 0.0617 -0.1764 -0.3836 0.4051 0.9026 -0.8770 -0.3055 -0.3437 -0.1515 -0.0278 0.4036 -0.0553 -0.0219 -0.7795 0.3789 -0.1678 -0.4600 0.0437 0.3329 -0.3744 -0.9945 0.4187 0.6100 -0.0815 0.4072 -0.7229
-0.2474 -0.3316 -1.5362 -0.2657 -0.0199 -0.4017 -0.6515 0.9241 -1.0070 -0.0558 0.4472 1.2583 0.7932 0.6099 -0.3709 0.3254 0.0824 0.5935 -0.4119 0.3022 0.1241 -0.2194 -0.4885 -0.8466 -1.4838 0.0563 -0.0264 -0.5877 -0.3565 -0.9453 0.1221 -0.4653 -2.7623 0.0786 0.6637 -1.1000 -0.1059 0.6662 -0.3736 0.0064 -0.0495 -0.0776
-0.1799 -0.2165 -0.3881 -0.3975 0.3070 -0.7415 -0.1228 0.0566 -0.1536 0.0796 0.8269 0.3563 0.5955 0.0139 0.0384 0.0846 0.1295 0.0527 -0.3973 0.3036 0.5875 -0.6794 -0.4176 -0.5444 -0.8444 0.0001 0.2980 -0.3165 -0.2558 -0.8917 0.2987 -0.2239 -1.1512 0.1076 0.5403 -0.5016 -0.5150 0.5063 0.1944 -0.0333 0.1550 -0.5258
-0.1535 -0.1599 -0.2027 -0.4125 0.3561 -0.7914 -0.0581 -0.0509 0.0184 0.0839 0.8347 0.2720 0.5702 -0.0343 0.1108 0.0699 0.1247 -0.0484 -0.4083 0.3061 0.6184 -0.6904 -0.3724 -0.4868 -0.7533 -0.0037 0.3156 -0.2601 -0.2445 -0.8310 0.3177 -0.1380 -0.9000 0.1181 0.4964 -0.4067 -0.5668 0.4672 0.2763 -0.0406 0.1627 -0.6489
-0.0110 -0.2101 -1.2116 -0.5142 0.0672 -0.2199 -0.4621 0.9800 -0.4269 0.0305 0.5545 0.7420 0.6023 0.2622 -0.0623 0.3374 0.2557 0.6997 -0.0794 0.1376 -0.0216 0.0254 -0.2211 -0.5068 -1.1737 -0.3548 -0.2108 -0.3408 -0.2982 -0.6446 0.4510 0.2131 -2.7138 -0.3633 0.1955 -1.3058 -0.1918 0.3991 -0.2315 -0.1902 -0.0174 -0.4298
-0.1705 -0.2443 -1.3428 -0.2284 0.0558 -0.4460 -0.5755 0.9130 -0.8033 -0.0709 0.4389 1.2216 0.7825 0.5753 -0.2885 0.3792 0.0814 0.5017 -0.4231 0.2837 0.1265 -0.1271 -0.3957 -0.8030 -1.4464 0.0352 -0.0214 -0.5262 -0.3446 -0.8552 0.1621 -0.3428 -2.5137 0.1201 0.5933 -1.0291 -0.2043 0.6263 -0.3005 -0.0370 -0.0489 -0.2300
0.2631 -0.3334 -1.0981 -1.0129 0.3400 -0.1092 -0.1451 0.5728 0.0155 0.0750 0.9181 0.3333 0.4986 -0.1440 0.2478 0.2716 0.4625 0.5685 0.1601 -0.0196 0.1615 0.0777 -0.1368 -0.1928 -0.9096 -0.7103 -0.1958 -0.2141 -0.1588 -0.4592 0.5850 0.7019 -2.3456 -0.7198 -0.1303 -1.4775 0.0320 0.1747 -0.2771 -0.3261 -0.0659 -0.6548
-0.1519 -0.3344 -1.2411 -0.2984 0.1790 -0.5387 -0.4413 0.6377 -0.6891 -0.0815 0.6572 1.1731 0.8146 0.4433 -0.2415 0.3276 0.1182 0.3374 -0.4585 0.2693 0.2899 -0.3033 -0.4660 -0.7663 -1.4411 0.0628 0.0985 -0.5346 -0.3422 -0.9076 0.1366 -0.3860 -2.0901 0.1838 0.6786 -0.8760 -0.1904 0.6162 -0.2414 -0.0201 -0.0761 -0.2623
-0.1710 -0.3494 -1.4627 -0.2586 0.0914 -0.4584 -0.5591 0.8356 -0.8683 -0.0905 0.5475 1.3255 0.8313 0.5608 -0.3293 0.3579 0.1110 0.4722 -0.4475 0.2662 0.1653 -0.2123 -0.4757 -0.8261 -1.5448 0.0631 0.0230 -0.5879 -0.3810 -0.9255 0.1244 -0.4330 -2.4674 0.1585 0.6915 -0.9986 -0.0996 0.6329 -0.3513 -0.0083 -0.0962 -0.1574
-0.1730 -0.3883 -1.4875 -0.2777 0.1016 -0.4645 -0.5379 0.7814 -0.8783 -0.0987 0.6093 1.3403 0.8477 0.5366 -0.3367 0.3419 0.1270 0.4473 -0.4515 0.2584 0.1981 -0.2663 -0.5104 -0.8259 -1.5686 0.0767 0.0489 -0.5993 -0.3863 -0.9499 0.1066 -0.4605 -2.4067 0.1715 0.7282 -0.9797 -0.0775 0.6374 -0.3557 -0.0007 -0.1185 -0.1405
0.1478 -0.3033 -1.1667 -0.8040 0.2146 -0.1334 -0.2705 0.7652 -0.1582 0.0645 0.8357 0.4753 0.5474 -0.0229 0.1218 0.2800 0.4097 0.6673 0.0912 0.0157 0.0674 0.0131 -0.1853 -0.2930 -1.0341 -0.5783 -0.2196 -0.2613 -0.2349 -0.5331 0.5515 0.5144 -2.5006 -0.6001 0.0158 -1.4085 -0.0710 0.2523 -0.2380 -0.2782 -0.0620 -0.5445
-0.1886 -0.3126 -1.4457 -0.2071 0.0242 -0.4160 -0.6037 0.9816 -0.8556 -0.0745 0.5063 1.2863 0.8056 0.5627 -0.3386 0.3712 0.1167 0.5777 -0.3992 0.2537 0.0566 -0.1694 -0.4396 -0.8102 -1.5488 0.0297 -0.0509 -0.5651 -0.4043 -0.9023 0.1875 -0.3778 -2.6211 0.0996 0.6515 -1.0458 -0.1783 0.6189 -0.3120 -0.0355 -0.0877 -0.1693
0.1334 -0.2759 -1.1550 -0.7695 0.2051 -0.1540 -0.2959 0.7812 -0.1899 0.0557 0.7585 0.5193 0.5476 0.0362 0.1019 0.3001 0.3727 0.6459 0.0561 0.0461 0.0656 0.0468 -0.1758 -0.3342 -1.0378 -0.5463 -0.2095 -0.2709 -0.2315 -0.5447 0.5299 0.4764 -2.5243 -0.5585 0.0242 -1.3972 -0.0820 0.2770 -0.2484 -0.2650 -0.0453 -0.5441
0.1058 -0.2844 -1.1825 -0.7323 0.1733 -0.1514 -0.3206 0.8237 -0.2286 0.0574 0.7722 0.5354 0.5604 0.0428 0.0755 0.2921 0.3738 0.6845 0.0533 0.0439 0.0427 0.0118 -0.1960 -0.3439 -1.0698 -0.5249 -0.2206 -0.2818 -0.2511 -0.5628 0.5293 0.4392 -2.5635 -0.5478 0.0606 -1.3879 -0.1058 0.2894 -0.2354 -0.2586 -0.0520 -0.5112
0.2321 -0.3328 -1.1274 -0.9499 0.2978 -0.1028 -0.1755 0.6428 -0.0238 0.0764 0.9331 0.3580 0.5159 -0.1375 0.2153 0.2636 0.4674 0.6207 0.1583 -0.0289 0.1233 0.0363 -0.1562 -0.2020 -0.9527 -0.6814 -0.2131 -0.2218 -0.1918 -0.4741 0.5889 0.6608 -2.3846 -0.7002 -0.0838 -1.4564 -0.0030 0.1859 -0.2527 -0.3174 -0.0744 -0.6164
0.1771 -0.3056 -1.1191 -0.8452 0.2409 -0.1356 -0.2392 0.7230 -0.0958 0.0665 0.8453 0.4295 0.5250 -0.0554 0.1534 0.2849 0.4189 0.6377 0.1091 0.0057 0.0736 0.0424 -0.1645 -0.2679 -1.0064 -0.6114 -0.2186 -0.2433 -0.2221 -0.5124 0.5743 0.5693 -2.4559 -0.6306 -0.0267 -1.4222 -0.0667 0.2271 -0.2324 -0.2973 -0.0632 -0.5886
0.2166 -0.3249 -1.1234 -0.9225 0.2845 -0.1152 -0.1933 0.6606 -0.0448 0.0729 0.9036 0.3813 0.5185 -0.1097 0.1977 0.2712 0.4506 0.6202 0.1409 -0.0159 0.1120 0.0414 -0.1584 -0.2234 -0.9672 -0.6606 -0.2126 -0.2293 -0.1981 -0.4858 0.5824 0.6334 -2.4031 -0.6778 -0.0679 -1.4464 -0.0191 0.1990 -0.2492 -0.3109 -0.0702 -0.6107
0.2393 -0.3341 -1.1191 -0.9646 0.3087 -0.1064 -0.1680 0.6245 -0.0142 0.0757 0.9298 0.3533 0.5119 -0.1382 0.2224 0.2661 0.4654 0.6066 0.1571 -0.0264 0.1321 0.0465 -0.1522 -0.2005 -0.9443 -0.6874 -0.2087 -0.2209 -0.1842 -0.4711 0.5878 0.6693 -2.3731 -0.7034 -0.0936 -1.4603 0.0049 0.1833 -0.2581 -0.3197 -0.0731 -0.6264
0.2769 -0.3324 -1.0771 -1.0461 0.3618 -0.1197 -0.1324 0.5315 0.0321 0.0737 0.8965 0.3247 0.4882 -0.1362 0.2624 0.2795 0.4505 0.5334 0.1530 -0.0066 0.1830 0.1070 -0.1259 -0.1952 -0.8865 -0.7204 -0.1847 -0.2134 -0.1378 -0.4537 0.5788 0.7169 -2.3276 -0.7243 -0.1543 -1.4876 0.0469 0.1733 -0.2928 -0.3299 -0.0593 -0.6788
-0.0002 -0.2352 -1.1639 -0.5044 0.0788 -0.2404 -0.4398 0.9677 -0.3696 0.0271 0.6068 0.7246 0.5975 0.2217 -0.0566 0.3425 0.2719 0.6878 -0.0728 0.1132 -0.0493 0.0172 -0.2231 -0.4869 -1.2108 -0.3612 -0.2171 -0.3377 -0.3220 -0.6438 0.4862 0.2310 -2.6460 -0.3653 0.2059 -1.2826 -0.2263 0.3753 -0.1945 -0.2103 -0.0417 -0.4597
0.0400 -0.2480 -1.1428 -0.5813 0.1060 -0.2091 -0.3960 0.9258 -0.2967 0.0405 0.6606 0.6342 0.5709 0.1467 -0.0049 0.3282 0.3098 0.6909 -0.0177 0.0834 -0.0353 0.0276 -0.2026 -0.4286 -1.1564 -0.4287 -0.2278 -0.3079 -0.3017 -0.6089 0.5211 0.3239 -2.6193 -0.4436 0.1403 -1.3246 -0.2034 0.3349 -0.1933 -0.2374 -0.0444 -0.4936
0.2579 -0.3344 -1.0957 -1.0039 0.3313 -0.1126 -0.1483 0.5773 0.0125 0.0763 0.9183 0.3336 0.4986 -0.1432 0.2413 0.2689 0.4613 0.5712 0.1578 -0.0214 0.1524 0.0704 -0.1418 -0.1936 -0.9175 -0.7025 -0.1983 -0.2140 -0.1660 -0.4604 0.5872 0.6936 -2.3457 -0.7149 -0.1210 -1.4701 0.0269 0.1731 -0.2703 -0.3244 -0.0691 -0.6521
0.2309 -0.3139 -1.1087 -0.9501 0.3049 -0.1192 -0.1841 0.6287 -0.0340 0.0702 0.8708 0.3786 0.5086 -0.0969 0.2121 0.2803 0.4388 0.5881 0.1352 -0.0019 0.1357 0.0747 -0.1428 -0.2291 -0.9378 -0.6703 -0.2000 -0.2258 -0.1765 -0.4792 0.5725 0.6485 -2.3942 -0.6803 -0.0956 -1.4587 0.0015 0.2004 -0.2690 -0.3107 -0.0578 -0.6294
0.1142 -0.2928 -1.1637 -0.7395 0.1669 -0.1336 -0.3043 0.8397 -0.1797 0.0660 0.8276 0.4856 0.5521 -0.0113 0.0924 0.2812 0.4052 0.7151 0.0920 0.0153 0.0168 -0.0087 -0.1918 -0.3063 -1.0692 -0.5549 -0.2417 -0.2622 -0.2648 -0.5494 0.5688 0.4863 -2.5529 -0.5888 0.0466 -1.3939 -0.1320 0.2634 -0.2022 -0.2767 -0.0634 -0.5273
0.2108 -0.3297 -1.1355 -0.9110 0.2717 -0.1051 -0.1964 0.6819 -0.0472 0.0762 0.9286 0.3746 0.5231 -0.1253 0.1937 0.2628 0.4632 0.6452 0.1525 -0.0279 0.0990 0.0190 -0.1655 -0.2139 -0.9776 -0.6613 -0.2219 -0.2269 -0.2098 -0.4864 0.5910 0.6333 -2.4120 -0.6852 -0.0575 -1.4438 -0.0289 0.1952 -0.2374 -0.3119 -0.0765 -0.5987


==> images/self-attention/transformer/self-attention-1/enc_slf_attn_0.txt <==
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.6810 0.0111 0.0015 0.0002 0.0000 0.0262 0.2470 0.0156 0.0002 0.0143 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0001 0.0000 0.0004 0.0007 0.0005 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.9055 0.0164 0.0003 0.0001 0.0000 0.0043 0.0712 0.0012 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.8702 0.0123 0.0005 0.0001 0.0000 0.0070 0.1040 0.0033 0.0001 0.0019 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.7931 0.0074 0.0004 0.0001 0.0000 0.0108 0.1748 0.0064 0.0001 0.0060 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0003 0.0001 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.6182 0.0054 0.0008 0.0001 0.0000 0.0218 0.3011 0.0195 0.0002 0.0288 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0000 0.0001 0.0000 0.0007 0.0013 0.0008 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.9009 0.0140 0.0005 0.0001 0.0000 0.0043 0.0747 0.0026 0.0001 0.0016 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.8920 0.0127 0.0004 0.0001 0.0000 0.0048 0.0845 0.0027 0.0001 0.0016 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.8489 0.0103 0.0005 0.0001 0.0000 0.0079 0.1217 0.0051 0.0001 0.0042 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0003 0.0001 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.8948 0.0087 0.0002 0.0000 0.0000 0.0044 0.0881 0.0020 0.0000 0.0012 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.6291 0.0059 0.0005 0.0001 0.0000 0.0208 0.3170 0.0120 0.0001 0.0123 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0006 0.0003 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.7758 0.0095 0.0005 0.0001 0.0000 0.0132 0.1835 0.0079 0.0001 0.0079 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0002 0.0004 0.0002 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.8772 0.0058 0.0002 0.0000 0.0000 0.0039 0.1071 0.0029 0.0000 0.0022 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.9530 0.0081 0.0001 0.0000 0.0000 0.0010 0.0367 0.0005 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.8203 0.0143 0.0002 0.0001 0.0000 0.0055 0.1451 0.0032 0.0002 0.0021 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0001 0.0000 0.0001 0.0004 0.0001 0.0000 0.0056 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0017 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.9718 0.0149 0.0001 0.0001 0.0000 0.0004 0.0122 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.9668 0.0152 0.0001 0.0001 0.0000 0.0005 0.0165 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.8105 0.0062 0.0002 0.0000 0.0000 0.0065 0.1624 0.0058 0.0001 0.0065 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0001 0.0000 0.0002 0.0004 0.0002 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.9231 0.0041 0.0000 0.0000 0.0000 0.0012 0.0702 0.0007 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.1162 0.0020 0.0009 0.0001 0.0000 0.0680 0.4936 0.0727 0.0006 0.2002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0012 0.0130 0.0000 0.0002 0.0000 0.0081 0.0116 0.0091 0.0000 0.0024 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.1232 0.0009 0.0005 0.0000 0.0000 0.0556 0.5433 0.0610 0.0002 0.1921 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0077 0.0000 0.0001 0.0000 0.0041 0.0058 0.0045 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.2886 0.0024 0.0010 0.0001 0.0000 0.0459 0.4631 0.0542 0.0003 0.1281 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0043 0.0000 0.0001 0.0000 0.0032 0.0045 0.0033 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.6267 0.0037 0.0004 0.0000 0.0000 0.0162 0.3184 0.0139 0.0001 0.0176 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0000 0.0000 0.0004 0.0009 0.0005 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.8734 0.0062 0.0002 0.0001 0.0000 0.0037 0.1125 0.0021 0.0000 0.0010 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0168 0.0005 0.0025 0.0001 0.0000 0.0668 0.1686 0.1096 0.0006 0.4686 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0005 0.0001 0.0062 0.0504 0.0000 0.0003 0.0000 0.0402 0.0284 0.0380 0.0001 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0338 0.0011 0.0035 0.0001 0.0000 0.0889 0.2380 0.1169 0.0010 0.3809 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0003 0.0001 0.0046 0.0354 0.0000 0.0004 0.0000 0.0330 0.0266 0.0335 0.0000 0.0008 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0094 0.0004 0.0026 0.0001 0.0000 0.0706 0.1266 0.1095 0.0007 0.5259 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0026 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0001 0.0008 0.0001 0.0065 0.0452 0.0000 0.0002 0.0000 0.0381 0.0235 0.0362 0.0001 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0135 0.0005 0.0022 0.0001 0.0000 0.0865 0.1888 0.1132 0.0008 0.4644 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0040 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0004 0.0001 0.0067 0.0436 0.0000 0.0002 0.0000 0.0271 0.0200 0.0262 0.0001 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0035 0.0003 0.0021 0.0001 0.0000 0.0569 0.0698 0.0945 0.0013 0.5300 0.0000 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0229 0.0001 0.0001 0.0004 0.0000 0.0020 0.0000 0.0000 0.0003 0.0034 0.0004 0.0143 0.0644 0.0000 0.0003 0.0000 0.0522 0.0296 0.0488 0.0005 0.0005 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.9369 0.0197 0.0003 0.0002 0.0000 0.0020 0.0384 0.0010 0.0001 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.3957 0.0078 0.0019 0.0002 0.0000 0.0593 0.4258 0.0412 0.0005 0.0533 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0027 0.0000 0.0001 0.0000 0.0026 0.0039 0.0029 0.0000 0.0017 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0031 0.0000 0.0000 0.0000 0.0000 0.9235 0.0641 0.0001 0.0004 0.0000 0.0003 0.0053 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0012 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0013 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.3823 0.0053 0.0010 0.0001 0.0000 0.0420 0.4553 0.0372 0.0004 0.0611 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0031 0.0000 0.0002 0.0000 0.0024 0.0045 0.0027 0.0000 0.0020 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.8657 0.0278 0.0008 0.0004 0.0000 0.0067 0.0855 0.0045 0.0005 0.0033 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0003 0.0000 0.0002 0.0006 0.0003 0.0000 0.0025 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0001 0.0000 0.8228 0.0325 0.0013 0.0007 0.0000 0.0102 0.1088 0.0079 0.0009 0.0069 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0005 0.0000 0.0005 0.0011 0.0005 0.0000 0.0034 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.8059 0.0243 0.0012 0.0005 0.0000 0.0114 0.1315 0.0093 0.0008 0.0087 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0004 0.0000 0.0005 0.0012 0.0006 0.0000 0.0025 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0001 0.0003 0.0006 0.0001 0.0001 0.0002 0.0001 0.0006 0.0003 0.0001 0.0000 0.0000 0.0001 0.0001 0.0008 0.0000 0.0486 0.0031 0.0094 0.0016 0.0001 0.1192 0.3793 0.1299 0.0024 0.1787 0.0001 0.0002 0.0001 0.0003 0.0002 0.0001 0.0002 0.0001 0.0032 0.0002 0.0002 0.0003 0.0001 0.0004 0.0001 0.0000 0.0001 0.0003 0.0004 0.0066 0.0323 0.0001 0.0012 0.0000 0.0243 0.0256 0.0225 0.0004 0.0034 0.0001 0.0004 0.0001 0.0000 0.0001 0.0002 0.0002 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000
0.0012 0.0000 0.0007 0.0004 0.0020 0.0024 0.0005 0.0015 0.0001 0.0000 0.0003 0.0011 0.0002 0.0000 0.0027 0.0004 0.0007 0.0000 0.0002 0.0001 0.0056 0.0004 0.0001 0.0325 0.0128 0.0371 0.0008 0.0742 0.0029 0.0011 0.0090 0.0009 0.0177 0.0276 0.0164 0.0033 0.3606 0.0162 0.0055 0.0831 0.0010 0.0669 0.0027 0.0002 0.0010 0.0063 0.0034 0.0176 0.0353 0.0035 0.0002 0.0046 0.0329 0.0124 0.0280 0.0245 0.0002 0.0096 0.0078 0.0038 0.0000 0.0015 0.0018 0.0074 0.0000 0.0000 0.0002 0.0049 0.0001 0.0002
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0013 0.0001 0.0000 0.0000 0.0009 0.0000 0.0000 0.0002 0.0001 0.7726 0.0437 0.0039 0.0020 0.0001 0.0160 0.1245 0.0128 0.0020 0.0091 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0007 0.0000 0.0011 0.0000 0.0009 0.0020 0.0011 0.0000 0.0042 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0003 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0008 0.0001 0.0000 0.0000 0.0002 0.0000 0.0000 0.0002 0.0000 0.5806 0.0241 0.0045 0.0012 0.0000 0.0381 0.2563 0.0345 0.0021 0.0399 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0025 0.0000 0.0008 0.0000 0.0026 0.0044 0.0028 0.0000 0.0034 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0016 0.0002 0.0000 0.0000 0.0014 0.0000 0.0000 0.0003 0.0002 0.8088 0.0551 0.0040 0.0022 0.0001 0.0125 0.0871 0.0099 0.0023 0.0072 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0005 0.0000 0.0009 0.0000 0.0006 0.0012 0.0007 0.0000 0.0029 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0002 0.0004 0.0001 0.0001 0.0002 0.0001 0.0004 0.0002 0.0001 0.0000 0.0000 0.0001 0.0001 0.0006 0.0000 0.0314 0.0013 0.0048 0.0007 0.0001 0.0907 0.3602 0.1256 0.0014 0.2477 0.0001 0.0001 0.0001 0.0002 0.0002 0.0001 0.0002 0.0000 0.0046 0.0002 0.0002 0.0004 0.0000 0.0003 0.0001 0.0000 0.0001 0.0003 0.0004 0.0078 0.0430 0.0001 0.0008 0.0001 0.0232 0.0257 0.0211 0.0004 0.0020 0.0001 0.0004 0.0001 0.0000 0.0001 0.0002 0.0003 0.0001 0.0001 0.0000 0.0002 0.0000 0.0000
0.0005 0.0000 0.0003 0.0002 0.0009 0.0012 0.0002 0.0006 0.0001 0.0000 0.0001 0.0004 0.0001 0.0000 0.0020 0.0002 0.0003 0.0000 0.0001 0.0000 0.0010 0.0001 0.0000 0.0121 0.0065 0.0204 0.0003 0.0870 0.0039 0.0009 0.0168 0.0003 0.0080 0.0118 0.0094 0.0017 0.5600 0.0107 0.0033 0.0501 0.0004 0.0429 0.0013 0.0001 0.0007 0.0076 0.0027 0.0162 0.0350 0.0021 0.0001 0.0045 0.0167 0.0069 0.0135 0.0133 0.0001 0.0038 0.0038 0.0029 0.0000 0.0006 0.0010 0.0086 0.0000 0.0000 0.0001 0.0038 0.0000 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.5765 0.0139 0.0019 0.0004 0.0000 0.0310 0.2745 0.0315 0.0011 0.0553 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0027 0.0000 0.0005 0.0000 0.0019 0.0036 0.0021 0.0000 0.0021 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0002 0.0005 0.0001 0.0000 0.0001 0.0000 0.0004 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0834 0.0074 0.0096 0.0013 0.0001 0.1500 0.2817 0.1137 0.0027 0.2475 0.0000 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0043 0.0000 0.0001 0.0000 0.0001 0.0009 0.0000 0.0000 0.0001 0.0003 0.0003 0.0077 0.0314 0.0000 0.0007 0.0000 0.0170 0.0159 0.0180 0.0001 0.0025 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0009 0.0000 0.0003 0.0005 0.0020 0.0010 0.0003 0.0006 0.0001 0.0001 0.0002 0.0003 0.0001 0.0000 0.0009 0.0002 0.0006 0.0000 0.0017 0.0005 0.0030 0.0003 0.0001 0.0401 0.0238 0.0455 0.0018 0.2346 0.0017 0.0021 0.0022 0.0005 0.0012 0.0012 0.0013 0.0017 0.3486 0.0017 0.0015 0.0040 0.0012 0.0600 0.0005 0.0003 0.0020 0.0130 0.0035 0.0364 0.0711 0.0010 0.0005 0.0006 0.0294 0.0161 0.0283 0.0029 0.0006 0.0010 0.0013 0.0007 0.0000 0.0002 0.0003 0.0009 0.0000 0.0000 0.0001 0.0007 0.0000 0.0001
0.0024 0.0002 0.0015 0.0008 0.0028 0.0037 0.0011 0.0016 0.0004 0.0001 0.0003 0.0011 0.0004 0.0000 0.0041 0.0007 0.0007 0.0001 0.0001 0.0001 0.0010 0.0002 0.0002 0.0057 0.0019 0.0070 0.0009 0.0353 0.0110 0.0052 0.0248 0.0007 0.0059 0.0072 0.0068 0.0081 0.5423 0.0088 0.0047 0.0216 0.0030 0.1366 0.0025 0.0020 0.0054 0.0290 0.0060 0.0172 0.0181 0.0037 0.0002 0.0054 0.0078 0.0037 0.0073 0.0081 0.0002 0.0045 0.0029 0.0041 0.0001 0.0007 0.0009 0.0050 0.0000 0.0000 0.0005 0.0036 0.0001 0.0003
0.0002 0.0000 0.0001 0.0002 0.0005 0.0001 0.0000 0.0001 0.0000 0.0002 0.0002 0.0001 0.0000 0.0000 0.0001 0.0000 0.0004 0.0000 0.0217 0.0013 0.0034 0.0003 0.0000 0.0580 0.1249 0.0942 0.0018 0.4986 0.0002 0.0004 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0111 0.0002 0.0002 0.0003 0.0000 0.0007 0.0000 0.0000 0.0004 0.0038 0.0007 0.0157 0.0680 0.0001 0.0008 0.0000 0.0320 0.0270 0.0297 0.0005 0.0009 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000
0.0006 0.0000 0.0004 0.0003 0.0009 0.0008 0.0002 0.0004 0.0001 0.0000 0.0002 0.0003 0.0001 0.0000 0.0011 0.0002 0.0003 0.0000 0.0003 0.0000 0.0007 0.0000 0.0000 0.0104 0.0087 0.0255 0.0006 0.2452 0.0052 0.0020 0.0219 0.0003 0.0032 0.0035 0.0032 0.0006 0.3292 0.0072 0.0030 0.0211 0.0001 0.0174 0.0007 0.0003 0.0035 0.0492 0.0047 0.0368 0.0865 0.0015 0.0003 0.0027 0.0333 0.0176 0.0278 0.0099 0.0001 0.0022 0.0019 0.0011 0.0000 0.0002 0.0003 0.0021 0.0000 0.0000 0.0000 0.0020 0.0000 0.0000
0.0009 0.0000 0.0005 0.0004 0.0012 0.0011 0.0002 0.0005 0.0001 0.0001 0.0002 0.0004 0.0001 0.0000 0.0013 0.0002 0.0003 0.0000 0.0003 0.0001 0.0008 0.0001 0.0000 0.0095 0.0065 0.0213 0.0008 0.1808 0.0060 0.0026 0.0215 0.0004 0.0041 0.0045 0.0039 0.0010 0.3492 0.0085 0.0039 0.0243 0.0003 0.0291 0.0010 0.0006 0.0053 0.0609 0.0064 0.0417 0.0825 0.0022 0.0004 0.0036 0.0345 0.0177 0.0299 0.0124 0.0002 0.0034 0.0027 0.0017 0.0000 0.0003 0.0005 0.0027 0.0000 0.0000 0.0001 0.0024 0.0000 0.0000
0.0001 0.0000 0.0000 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0010 0.0002 0.0000 0.0000 0.0001 0.0000 0.0000 0.0007 0.0001 0.4567 0.0231 0.0094 0.0018 0.0001 0.0597 0.2652 0.0562 0.0025 0.0847 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0019 0.0097 0.0000 0.0013 0.0000 0.0062 0.0087 0.0066 0.0000 0.0029 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0003 0.0000 0.0001 0.0003 0.0010 0.0002 0.0001 0.0002 0.0001 0.0003 0.0001 0.0001 0.0000 0.0000 0.0001 0.0001 0.0006 0.0000 0.0228 0.0030 0.0056 0.0006 0.0001 0.0982 0.1312 0.0996 0.0027 0.3746 0.0002 0.0005 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0247 0.0002 0.0003 0.0003 0.0003 0.0047 0.0001 0.0000 0.0005 0.0024 0.0012 0.0277 0.0870 0.0002 0.0010 0.0000 0.0358 0.0283 0.0376 0.0005 0.0027 0.0001 0.0004 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.9097 0.0560 0.0015 0.0009 0.0000 0.0032 0.0249 0.0012 0.0002 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0000 0.0007 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0003 0.0000 0.0001 0.0002 0.0007 0.0003 0.0001 0.0002 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0002 0.0000 0.0003 0.0000 0.0016 0.0002 0.0030 0.0001 0.0000 0.0407 0.0294 0.0655 0.0009 0.4526 0.0006 0.0006 0.0009 0.0001 0.0006 0.0005 0.0004 0.0001 0.0733 0.0008 0.0006 0.0028 0.0000 0.0075 0.0001 0.0000 0.0010 0.0138 0.0019 0.0379 0.1176 0.0004 0.0003 0.0002 0.0561 0.0268 0.0530 0.0031 0.0003 0.0006 0.0007 0.0001 0.0000 0.0000 0.0001 0.0002 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000
0.0001 0.0000 0.0000 0.0001 0.0003 0.0001 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0065 0.0005 0.0034 0.0001 0.0000 0.0562 0.0660 0.0830 0.0010 0.4926 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0133 0.0002 0.0002 0.0004 0.0000 0.0014 0.0000 0.0000 0.0003 0.0038 0.0007 0.0245 0.1028 0.0001 0.0004 0.0000 0.0533 0.0323 0.0535 0.0008 0.0005 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0030 0.0002 0.0019 0.0001 0.0000 0.0352 0.0435 0.0682 0.0006 0.5347 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0143 0.0002 0.0002 0.0006 0.0000 0.0010 0.0000 0.0000 0.0003 0.0058 0.0008 0.0260 0.1180 0.0001 0.0003 0.0000 0.0563 0.0318 0.0534 0.0011 0.0003 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.7608 0.0192 0.0030 0.0003 0.0000 0.0200 0.1368 0.0185 0.0006 0.0299 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0022 0.0000 0.0003 0.0000 0.0018 0.0028 0.0021 0.0000 0.0011 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0259 0.0010 0.0020 0.0001 0.0000 0.0627 0.1803 0.0876 0.0007 0.4084 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0021 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0001 0.0005 0.0003 0.0151 0.0921 0.0000 0.0005 0.0000 0.0393 0.0372 0.0410 0.0001 0.0018 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.7051 0.0336 0.0054 0.0008 0.0000 0.0321 0.1471 0.0245 0.0012 0.0340 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0033 0.0000 0.0005 0.0000 0.0025 0.0036 0.0029 0.0000 0.0021 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.6896 0.0201 0.0031 0.0004 0.0000 0.0296 0.1743 0.0252 0.0007 0.0434 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0029 0.0000 0.0003 0.0000 0.0023 0.0034 0.0027 0.0000 0.0014 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.8918 0.0291 0.0015 0.0004 0.0000 0.0071 0.0612 0.0039 0.0002 0.0027 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0001 0.0000 0.0002 0.0004 0.0002 0.0000 0.0008 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0001 0.0000 0.7897 0.0350 0.0016 0.0008 0.0000 0.0155 0.1334 0.0075 0.0004 0.0052 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0008 0.0000 0.0003 0.0000 0.0005 0.0012 0.0006 0.0000 0.0052 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0008 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.8593 0.0333 0.0016 0.0006 0.0000 0.0090 0.0792 0.0059 0.0005 0.0050 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0005 0.0000 0.0003 0.0000 0.0004 0.0009 0.0005 0.0000 0.0023 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.8946 0.0358 0.0013 0.0004 0.0000 0.0060 0.0522 0.0034 0.0003 0.0026 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0002 0.0000 0.0002 0.0005 0.0003 0.0000 0.0014 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0014 0.0000 0.0000 0.0000 0.0001 0.9080 0.0772 0.0008 0.0008 0.0000 0.0010 0.0084 0.0004 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0017 0.0001 0.0000 0.0000 0.0002 0.0000 0.0000 0.0004 0.0001 0.4602 0.0240 0.0040 0.0013 0.0001 0.0498 0.2935 0.0412 0.0018 0.0629 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0026 0.0133 0.0000 0.0018 0.0000 0.0067 0.0122 0.0076 0.0000 0.0118 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0010 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0013 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0002 0.0001 0.5462 0.0274 0.0030 0.0012 0.0001 0.0418 0.2770 0.0281 0.0013 0.0344 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0012 0.0064 0.0000 0.0011 0.0000 0.0035 0.0071 0.0042 0.0000 0.0119 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0013 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0000 0.0013 0.0000 0.0000 0.0001 0.0001 0.9050 0.0516 0.0012 0.0011 0.0000 0.0028 0.0305 0.0013 0.0003 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0002 0.0000 0.0001 0.0002 0.0001 0.0000 0.0019 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0007 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.8575 0.0515 0.0035 0.0009 0.0000 0.0115 0.0593 0.0063 0.0007 0.0051 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0003 0.0000 0.0002 0.0000 0.0004 0.0006 0.0004 0.0000 0.0010 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.7297 0.0120 0.0014 0.0003 0.0000 0.0173 0.2087 0.0125 0.0002 0.0125 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0009 0.0000 0.0002 0.0000 0.0007 0.0014 0.0008 0.0000 0.0013 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.8702 0.0208 0.0011 0.0004 0.0000 0.0070 0.0910 0.0040 0.0002 0.0024 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0001 0.0000 0.0002 0.0004 0.0002 0.0000 0.0012 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000


==> images/self-attention/transformer/self-attention-1/enc_slf_attn_1.txt <==
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0002 0.0000 0.0004 0.0013 0.0044 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0002 0.0011 0.0001 0.0001 0.0001 0.0010 0.0278 0.0001 0.0002 0.0411 0.2859 0.0033 0.1838 0.2947 0.0004 0.0119 0.0000 0.0940 0.0129 0.0287 0.0001 0.0045 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0001 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0002 0.0002 0.0002 0.0002 0.0000 0.0001 0.0001 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0004 0.0002 0.0002 0.0000 0.0000 0.0003 0.0002 0.0008 0.0018 0.0050 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0004 0.0011 0.0002 0.0002 0.0003 0.0023 0.0236 0.0002 0.0004 0.0228 0.1133 0.0060 0.2119 0.3491 0.0011 0.0214 0.0000 0.1248 0.0314 0.0630 0.0004 0.0122 0.0005 0.0002 0.0000 0.0001 0.0001 0.0000 0.0000 0.0016 0.0005 0.0000 0.0000 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0002 0.0006 0.0037 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0005 0.0000 0.0000 0.0000 0.0005 0.0170 0.0000 0.0001 0.0223 0.1980 0.0026 0.2147 0.3698 0.0002 0.0083 0.0000 0.1061 0.0145 0.0356 0.0001 0.0039 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0003 0.0006 0.0051 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0001 0.0045 0.0000 0.0000 0.0175 0.1918 0.0014 0.1514 0.3938 0.0001 0.0097 0.0000 0.1479 0.0209 0.0486 0.0001 0.0050 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0003 0.0008 0.0057 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0001 0.0064 0.0000 0.0001 0.0291 0.2897 0.0017 0.1413 0.3303 0.0002 0.0103 0.0000 0.1301 0.0153 0.0331 0.0001 0.0040 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0003 0.0007 0.0050 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0000 0.0000 0.0004 0.0122 0.0000 0.0001 0.0228 0.1905 0.0026 0.2084 0.3791 0.0002 0.0088 0.0000 0.1145 0.0151 0.0335 0.0001 0.0040 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0002 0.0000 0.0004 0.0009 0.0050 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0000 0.0001 0.0005 0.0134 0.0000 0.0001 0.0252 0.1924 0.0028 0.2006 0.3703 0.0002 0.0109 0.0000 0.1181 0.0166 0.0356 0.0001 0.0047 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0002 0.0006 0.0043 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0002 0.0113 0.0000 0.0001 0.0250 0.2510 0.0018 0.1872 0.3614 0.0001 0.0071 0.0000 0.1075 0.0114 0.0271 0.0000 0.0028 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0003 0.0008 0.0051 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0001 0.0003 0.0077 0.0000 0.0001 0.0186 0.1580 0.0023 0.1844 0.3946 0.0002 0.0110 0.0000 0.1430 0.0209 0.0456 0.0001 0.0054 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0006 0.0003 0.0004 0.0000 0.0000 0.0006 0.0002 0.0010 0.0019 0.0076 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0005 0.0002 0.0001 0.0003 0.0003 0.0058 0.0001 0.0002 0.0293 0.2300 0.0021 0.1032 0.3002 0.0006 0.0241 0.0000 0.1644 0.0361 0.0730 0.0006 0.0128 0.0010 0.0002 0.0000 0.0000 0.0001 0.0000 0.0000 0.0008 0.0002 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0002 0.0001 0.0004 0.0008 0.0047 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0001 0.0002 0.0067 0.0000 0.0001 0.0195 0.2089 0.0015 0.1388 0.3667 0.0002 0.0116 0.0000 0.1416 0.0252 0.0640 0.0002 0.0070 0.0003 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0002 0.0006 0.0044 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0003 0.0000 0.0000 0.0000 0.0003 0.0101 0.0000 0.0001 0.0217 0.2140 0.0021 0.1888 0.3663 0.0002 0.0080 0.0000 0.1255 0.0156 0.0370 0.0001 0.0039 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0003 0.0006 0.0044 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0000 0.0001 0.0005 0.0119 0.0001 0.0001 0.0157 0.1317 0.0029 0.2145 0.3905 0.0003 0.0095 0.0000 0.1326 0.0228 0.0534 0.0001 0.0060 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0001 0.0000 0.0000 0.0000 0.0000
0.0098 0.0052 0.0067 0.0049 0.0080 0.0159 0.0183 0.0165 0.0076 0.0084 0.0225 0.0108 0.0090 0.0534 0.0017 0.0025 0.0028 0.0013 0.0222 0.0107 0.0099 0.0030 0.0008 0.0113 0.0077 0.0095 0.0165 0.0117 0.0004 0.0006 0.0007 0.0010 0.0017 0.0023 0.0012 0.0021 0.0057 0.0047 0.0030 0.0054 0.0039 0.0141 0.0018 0.0051 0.0461 0.1021 0.0073 0.0454 0.0983 0.0078 0.0729 0.0024 0.0729 0.0428 0.0518 0.0065 0.0380 0.0105 0.0029 0.0007 0.0031 0.0023 0.0014 0.0009 0.0086 0.0067 0.0014 0.0018 0.0015 0.0016
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0003 0.0059 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0038 0.0000 0.0000 0.0063 0.0680 0.0020 0.2298 0.4410 0.0001 0.0042 0.0000 0.1573 0.0224 0.0541 0.0001 0.0037 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0004 0.0005 0.0086 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0002 0.0037 0.0000 0.0000 0.0081 0.0774 0.0024 0.1940 0.4170 0.0002 0.0066 0.0000 0.1721 0.0314 0.0696 0.0001 0.0061 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0002 0.0001 0.0005 0.0007 0.0102 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0001 0.0001 0.0036 0.0000 0.0000 0.0184 0.1960 0.0017 0.1405 0.3551 0.0002 0.0088 0.0000 0.1773 0.0252 0.0542 0.0001 0.0056 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0002 0.0002 0.0000 0.0000 0.0003 0.0001 0.0008 0.0012 0.0095 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0004 0.0001 0.0001 0.0001 0.0003 0.0058 0.0001 0.0001 0.0193 0.1433 0.0030 0.1543 0.3522 0.0004 0.0156 0.0000 0.1776 0.0352 0.0666 0.0003 0.0102 0.0004 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0002 0.0000 0.0000 0.0000 0.0000
0.0018 0.0004 0.0008 0.0004 0.0011 0.0038 0.0033 0.0019 0.0003 0.0001 0.0009 0.0005 0.0006 0.0081 0.0002 0.0002 0.0002 0.0000 0.0060 0.0036 0.0062 0.0007 0.0001 0.0071 0.0026 0.0056 0.0118 0.0133 0.0001 0.0001 0.0001 0.0001 0.0004 0.0006 0.0002 0.0003 0.0026 0.0014 0.0006 0.0019 0.0005 0.0090 0.0002 0.0018 0.0779 0.3775 0.0022 0.0388 0.1269 0.0022 0.0520 0.0005 0.0943 0.0330 0.0544 0.0029 0.0234 0.0076 0.0007 0.0001 0.0003 0.0003 0.0002 0.0002 0.0018 0.0007 0.0001 0.0002 0.0000 0.0001
0.0009 0.0002 0.0003 0.0001 0.0005 0.0015 0.0016 0.0012 0.0002 0.0001 0.0003 0.0002 0.0002 0.0032 0.0000 0.0001 0.0001 0.0000 0.0019 0.0014 0.0016 0.0002 0.0000 0.0022 0.0006 0.0022 0.0074 0.0078 0.0000 0.0000 0.0000 0.0001 0.0002 0.0004 0.0001 0.0006 0.0035 0.0008 0.0004 0.0008 0.0009 0.0175 0.0002 0.0015 0.0989 0.4604 0.0028 0.0550 0.1313 0.0015 0.0398 0.0002 0.0803 0.0181 0.0295 0.0008 0.0122 0.0031 0.0004 0.0000 0.0002 0.0002 0.0001 0.0001 0.0016 0.0005 0.0001 0.0001 0.0000 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0003 0.0001 0.0004 0.0016 0.0045 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0013 0.0001 0.0000 0.0001 0.0003 0.0188 0.0000 0.0003 0.0632 0.5538 0.0014 0.0815 0.1681 0.0002 0.0102 0.0000 0.0634 0.0079 0.0177 0.0001 0.0032 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0003 0.0001 0.0006 0.0016 0.0067 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0011 0.0001 0.0001 0.0001 0.0004 0.0132 0.0000 0.0002 0.0469 0.3777 0.0022 0.1176 0.2480 0.0003 0.0143 0.0000 0.1112 0.0162 0.0329 0.0001 0.0058 0.0004 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0001 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0006 0.0003 0.0003 0.0000 0.0000 0.0004 0.0002 0.0011 0.0023 0.0104 0.0000 0.0000 0.0000 0.0000 0.0001 0.0003 0.0002 0.0007 0.0021 0.0004 0.0003 0.0004 0.0015 0.0175 0.0003 0.0005 0.0386 0.1941 0.0067 0.1693 0.2743 0.0010 0.0224 0.0001 0.1541 0.0307 0.0507 0.0004 0.0119 0.0008 0.0004 0.0000 0.0001 0.0001 0.0001 0.0000 0.0021 0.0005 0.0001 0.0000 0.0001 0.0001
0.0005 0.0001 0.0002 0.0001 0.0003 0.0007 0.0006 0.0004 0.0000 0.0000 0.0000 0.0001 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0008 0.0008 0.0010 0.0001 0.0000 0.0014 0.0004 0.0018 0.0058 0.0099 0.0000 0.0000 0.0000 0.0001 0.0003 0.0007 0.0003 0.0013 0.0070 0.0011 0.0005 0.0009 0.0013 0.0244 0.0003 0.0019 0.1027 0.5124 0.0035 0.0547 0.1005 0.0015 0.0236 0.0003 0.0756 0.0154 0.0270 0.0009 0.0095 0.0032 0.0005 0.0001 0.0002 0.0002 0.0001 0.0001 0.0017 0.0004 0.0001 0.0001 0.0000 0.0001
0.0010 0.0002 0.0004 0.0002 0.0006 0.0016 0.0012 0.0007 0.0001 0.0000 0.0001 0.0001 0.0001 0.0018 0.0001 0.0001 0.0001 0.0000 0.0023 0.0019 0.0031 0.0003 0.0001 0.0034 0.0012 0.0036 0.0086 0.0146 0.0001 0.0001 0.0001 0.0001 0.0004 0.0009 0.0004 0.0008 0.0054 0.0018 0.0007 0.0018 0.0008 0.0141 0.0003 0.0021 0.0888 0.4425 0.0030 0.0447 0.1085 0.0021 0.0350 0.0005 0.0944 0.0266 0.0450 0.0023 0.0176 0.0062 0.0008 0.0001 0.0003 0.0003 0.0002 0.0002 0.0021 0.0006 0.0001 0.0001 0.0000 0.0001
0.0009 0.0002 0.0003 0.0001 0.0004 0.0013 0.0011 0.0006 0.0001 0.0000 0.0001 0.0001 0.0001 0.0014 0.0001 0.0001 0.0001 0.0000 0.0010 0.0012 0.0015 0.0002 0.0000 0.0019 0.0005 0.0020 0.0078 0.0085 0.0001 0.0001 0.0001 0.0001 0.0004 0.0009 0.0004 0.0020 0.0108 0.0015 0.0007 0.0012 0.0017 0.0321 0.0003 0.0033 0.1233 0.5440 0.0031 0.0397 0.0716 0.0018 0.0248 0.0004 0.0535 0.0119 0.0206 0.0010 0.0092 0.0040 0.0005 0.0001 0.0003 0.0002 0.0001 0.0001 0.0018 0.0005 0.0001 0.0001 0.0000 0.0001
0.0090 0.0055 0.0045 0.0014 0.0029 0.0108 0.0124 0.0068 0.0023 0.0008 0.0019 0.0018 0.0026 0.0225 0.0009 0.0011 0.0006 0.0005 0.0024 0.0038 0.0033 0.0014 0.0010 0.0037 0.0012 0.0027 0.0154 0.0044 0.0005 0.0009 0.0008 0.0008 0.0019 0.0035 0.0018 0.0205 0.0553 0.0059 0.0028 0.0035 0.0112 0.0819 0.0013 0.0207 0.1593 0.3430 0.0049 0.0205 0.0258 0.0057 0.0310 0.0018 0.0193 0.0061 0.0084 0.0016 0.0087 0.0078 0.0010 0.0004 0.0023 0.0009 0.0005 0.0005 0.0049 0.0024 0.0010 0.0005 0.0003 0.0007
0.0039 0.0016 0.0015 0.0005 0.0011 0.0050 0.0055 0.0028 0.0006 0.0002 0.0005 0.0005 0.0008 0.0102 0.0004 0.0005 0.0003 0.0001 0.0023 0.0037 0.0043 0.0011 0.0004 0.0052 0.0012 0.0033 0.0156 0.0072 0.0003 0.0004 0.0005 0.0003 0.0010 0.0016 0.0006 0.0043 0.0231 0.0025 0.0012 0.0019 0.0029 0.0453 0.0005 0.0100 0.1779 0.5114 0.0030 0.0190 0.0305 0.0026 0.0244 0.0008 0.0212 0.0054 0.0078 0.0010 0.0063 0.0062 0.0006 0.0001 0.0007 0.0003 0.0002 0.0003 0.0022 0.0008 0.0003 0.0002 0.0001 0.0002
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0005 0.0003 0.0002 0.0000 0.0000 0.0005 0.0001 0.0010 0.0025 0.0115 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0005 0.0018 0.0001 0.0001 0.0001 0.0016 0.0298 0.0001 0.0004 0.0527 0.2527 0.0065 0.2004 0.2778 0.0005 0.0145 0.0000 0.0970 0.0143 0.0238 0.0001 0.0055 0.0003 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0012 0.0003 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0002 0.0000 0.0003 0.0019 0.0032 0.0000 0.0000 0.0000 0.0000 0.0001 0.0003 0.0001 0.0023 0.0063 0.0003 0.0002 0.0002 0.0040 0.0713 0.0002 0.0010 0.0775 0.3996 0.0049 0.1361 0.1660 0.0009 0.0161 0.0000 0.0681 0.0097 0.0199 0.0002 0.0052 0.0005 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0013 0.0003 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0003 0.0001 0.0006 0.0014 0.0057 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0010 0.0000 0.0001 0.0001 0.0028 0.0443 0.0001 0.0003 0.0223 0.1091 0.0064 0.2948 0.3678 0.0004 0.0101 0.0000 0.0782 0.0150 0.0311 0.0001 0.0053 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0002 0.0000 0.0000 0.0000 0.0000
0.0002 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0001 0.0000 0.0000 0.0002 0.0000 0.0003 0.0021 0.0022 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0013 0.0059 0.0002 0.0001 0.0002 0.0025 0.0748 0.0001 0.0011 0.0978 0.5270 0.0025 0.0847 0.1209 0.0006 0.0150 0.0000 0.0382 0.0051 0.0105 0.0001 0.0033 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0002 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0001 0.0000 0.0000 0.0003 0.0001 0.0004 0.0020 0.0033 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0031 0.0000 0.0000 0.0001 0.0036 0.1171 0.0001 0.0007 0.0705 0.3490 0.0039 0.1729 0.2059 0.0003 0.0102 0.0000 0.0367 0.0048 0.0101 0.0000 0.0025 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0001 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0001 0.0000 0.0000 0.0004 0.0001 0.0005 0.0025 0.0036 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0038 0.0000 0.0001 0.0001 0.0047 0.1509 0.0001 0.0009 0.0791 0.3471 0.0043 0.1630 0.1814 0.0004 0.0098 0.0000 0.0297 0.0040 0.0081 0.0000 0.0023 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0001 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0003 0.0003 0.0001 0.0000 0.0000 0.0004 0.0001 0.0006 0.0026 0.0057 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0022 0.0000 0.0001 0.0001 0.0028 0.0900 0.0001 0.0006 0.0711 0.3209 0.0047 0.1880 0.2351 0.0003 0.0110 0.0000 0.0420 0.0055 0.0104 0.0000 0.0027 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0001 0.0000 0.0000 0.0000 0.0000
0.0012 0.0005 0.0005 0.0002 0.0006 0.0011 0.0014 0.0011 0.0004 0.0003 0.0003 0.0003 0.0002 0.0020 0.0000 0.0000 0.0000 0.0000 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0000 0.0002 0.0028 0.0005 0.0000 0.0002 0.0000 0.0002 0.0002 0.0006 0.0004 0.0576 0.0748 0.0006 0.0006 0.0004 0.0666 0.5008 0.0008 0.0144 0.0776 0.1339 0.0044 0.0220 0.0118 0.0017 0.0056 0.0001 0.0032 0.0007 0.0011 0.0001 0.0010 0.0003 0.0001 0.0000 0.0005 0.0001 0.0000 0.0000 0.0018 0.0008 0.0003 0.0001 0.0001 0.0002
0.0006 0.0003 0.0003 0.0001 0.0003 0.0007 0.0007 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0001 0.0000 0.0001 0.0000 0.0001 0.0001 0.0003 0.0002 0.0896 0.0953 0.0004 0.0003 0.0003 0.0780 0.5981 0.0005 0.0138 0.0347 0.0648 0.0015 0.0067 0.0029 0.0012 0.0016 0.0000 0.0008 0.0002 0.0004 0.0000 0.0004 0.0002 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0007 0.0003 0.0002 0.0000 0.0001 0.0001
0.0004 0.0000 0.0001 0.0001 0.0003 0.0003 0.0005 0.0007 0.0002 0.0002 0.0002 0.0002 0.0001 0.0016 0.0000 0.0000 0.0001 0.0000 0.0013 0.0015 0.0005 0.0001 0.0000 0.0023 0.0005 0.0021 0.0082 0.0091 0.0000 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0013 0.0054 0.0001 0.0002 0.0001 0.0087 0.1659 0.0003 0.0024 0.1057 0.2758 0.0087 0.1606 0.1694 0.0008 0.0159 0.0000 0.0288 0.0050 0.0077 0.0001 0.0035 0.0003 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0015 0.0005 0.0000 0.0000 0.0000 0.0000
0.0010 0.0002 0.0003 0.0001 0.0006 0.0009 0.0015 0.0017 0.0005 0.0005 0.0007 0.0005 0.0002 0.0054 0.0001 0.0001 0.0002 0.0000 0.0023 0.0027 0.0010 0.0002 0.0001 0.0035 0.0007 0.0026 0.0118 0.0084 0.0000 0.0002 0.0000 0.0002 0.0001 0.0002 0.0001 0.0021 0.0087 0.0002 0.0003 0.0002 0.0093 0.1537 0.0003 0.0043 0.1423 0.3294 0.0078 0.1053 0.1196 0.0011 0.0219 0.0000 0.0255 0.0048 0.0067 0.0001 0.0041 0.0005 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0020 0.0008 0.0001 0.0000 0.0001 0.0001
0.0003 0.0001 0.0001 0.0001 0.0003 0.0003 0.0005 0.0005 0.0002 0.0002 0.0002 0.0002 0.0001 0.0017 0.0000 0.0000 0.0001 0.0000 0.0011 0.0014 0.0005 0.0001 0.0000 0.0025 0.0005 0.0020 0.0082 0.0075 0.0000 0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0015 0.0076 0.0001 0.0001 0.0001 0.0105 0.2342 0.0002 0.0031 0.1095 0.2844 0.0075 0.1343 0.1321 0.0007 0.0123 0.0000 0.0191 0.0035 0.0056 0.0000 0.0026 0.0002 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0012 0.0004 0.0000 0.0000 0.0000 0.0000
0.0135 0.0261 0.0084 0.0024 0.0033 0.0107 0.0207 0.0138 0.0194 0.0106 0.0097 0.0074 0.0098 0.0690 0.0017 0.0026 0.0011 0.0026 0.0007 0.0021 0.0006 0.0014 0.0040 0.0010 0.0003 0.0004 0.0058 0.0003 0.0004 0.0030 0.0005 0.0022 0.0010 0.0014 0.0009 0.1197 0.1313 0.0015 0.0016 0.0008 0.0728 0.2367 0.0013 0.0536 0.0555 0.0394 0.0025 0.0028 0.0014 0.0024 0.0041 0.0005 0.0005 0.0002 0.0002 0.0001 0.0005 0.0006 0.0001 0.0002 0.0033 0.0003 0.0001 0.0001 0.0022 0.0023 0.0014 0.0003 0.0006 0.0007
0.0092 0.0285 0.0073 0.0016 0.0020 0.0092 0.0142 0.0059 0.0093 0.0034 0.0037 0.0036 0.0086 0.0313 0.0010 0.0014 0.0003 0.0016 0.0001 0.0005 0.0002 0.0007 0.0050 0.0003 0.0001 0.0001 0.0022 0.0000 0.0003 0.0021 0.0005 0.0011 0.0006 0.0010 0.0007 0.2194 0.1952 0.0012 0.0010 0.0005 0.0760 0.2293 0.0008 0.0652 0.0251 0.0164 0.0007 0.0005 0.0002 0.0016 0.0010 0.0004 0.0001 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0001 0.0028 0.0002 0.0001 0.0001 0.0008 0.0008 0.0010 0.0001 0.0003 0.0005
0.0037 0.0012 0.0012 0.0006 0.0018 0.0035 0.0061 0.0065 0.0028 0.0021 0.0035 0.0024 0.0013 0.0279 0.0005 0.0007 0.0011 0.0003 0.0115 0.0124 0.0054 0.0015 0.0005 0.0142 0.0032 0.0075 0.0240 0.0148 0.0001 0.0007 0.0001 0.0005 0.0005 0.0006 0.0002 0.0021 0.0099 0.0005 0.0007 0.0006 0.0063 0.0780 0.0006 0.0077 0.1669 0.3077 0.0085 0.0658 0.0906 0.0020 0.0337 0.0002 0.0254 0.0063 0.0070 0.0003 0.0061 0.0016 0.0004 0.0001 0.0006 0.0002 0.0001 0.0001 0.0030 0.0017 0.0002 0.0001 0.0001 0.0001
0.0216 0.0397 0.0158 0.0067 0.0077 0.0245 0.0497 0.0409 0.0681 0.0496 0.0767 0.0389 0.0467 0.2401 0.0064 0.0099 0.0048 0.0075 0.0053 0.0088 0.0034 0.0060 0.0096 0.0057 0.0021 0.0020 0.0101 0.0008 0.0005 0.0036 0.0012 0.0026 0.0013 0.0011 0.0006 0.0099 0.0145 0.0013 0.0014 0.0011 0.0137 0.0334 0.0011 0.0186 0.0262 0.0183 0.0022 0.0030 0.0027 0.0028 0.0080 0.0009 0.0011 0.0006 0.0006 0.0003 0.0014 0.0015 0.0004 0.0003 0.0041 0.0006 0.0003 0.0002 0.0024 0.0035 0.0014 0.0007 0.0009 0.0010
0.0135 0.0635 0.0124 0.0040 0.0027 0.0174 0.0442 0.0280 0.0895 0.0405 0.0877 0.0359 0.0963 0.3376 0.0130 0.0196 0.0038 0.0106 0.0019 0.0046 0.0019 0.0081 0.0262 0.0029 0.0009 0.0005 0.0026 0.0001 0.0003 0.0031 0.0021 0.0011 0.0004 0.0002 0.0001 0.0012 0.0021 0.0002 0.0002 0.0002 0.0012 0.0023 0.0001 0.0055 0.0031 0.0013 0.0001 0.0001 0.0001 0.0004 0.0007 0.0003 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0001 0.0001 0.0013 0.0001 0.0001 0.0001 0.0002 0.0005 0.0003 0.0002 0.0001 0.0002
0.0087 0.0699 0.0093 0.0028 0.0014 0.0116 0.0325 0.0181 0.0900 0.0353 0.0818 0.0313 0.1266 0.3296 0.0194 0.0276 0.0034 0.0132 0.0011 0.0032 0.0013 0.0101 0.0518 0.0022 0.0006 0.0002 0.0012 0.0000 0.0003 0.0033 0.0027 0.0007 0.0002 0.0001 0.0000 0.0004 0.0007 0.0001 0.0001 0.0001 0.0003 0.0006 0.0000 0.0028 0.0008 0.0003 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0007 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0164 0.0132 0.0067 0.0020 0.0035 0.0169 0.0410 0.0378 0.0302 0.0107 0.0283 0.0159 0.0176 0.2168 0.0060 0.0082 0.0047 0.0023 0.0172 0.0307 0.0147 0.0096 0.0058 0.0303 0.0052 0.0081 0.0334 0.0058 0.0004 0.0036 0.0014 0.0016 0.0013 0.0009 0.0002 0.0016 0.0073 0.0007 0.0008 0.0008 0.0032 0.0279 0.0004 0.0128 0.1156 0.1198 0.0030 0.0082 0.0113 0.0018 0.0176 0.0006 0.0041 0.0012 0.0011 0.0002 0.0019 0.0030 0.0005 0.0002 0.0012 0.0003 0.0002 0.0001 0.0017 0.0016 0.0004 0.0003 0.0001 0.0002
0.0162 0.0438 0.0096 0.0022 0.0020 0.0190 0.0536 0.0340 0.0601 0.0137 0.0462 0.0209 0.0623 0.4023 0.0198 0.0269 0.0050 0.0063 0.0058 0.0158 0.0083 0.0175 0.0288 0.0132 0.0022 0.0017 0.0084 0.0004 0.0005 0.0048 0.0045 0.0011 0.0007 0.0003 0.0001 0.0005 0.0021 0.0003 0.0002 0.0003 0.0005 0.0028 0.0001 0.0066 0.0140 0.0080 0.0002 0.0002 0.0002 0.0004 0.0016 0.0004 0.0001 0.0000 0.0000 0.0001 0.0001 0.0010 0.0001 0.0001 0.0007 0.0001 0.0001 0.0001 0.0002 0.0004 0.0002 0.0001 0.0000 0.0001
0.0125 0.0399 0.0085 0.0021 0.0017 0.0176 0.0494 0.0299 0.0622 0.0150 0.0612 0.0240 0.0815 0.4146 0.0200 0.0271 0.0044 0.0061 0.0048 0.0124 0.0073 0.0179 0.0304 0.0117 0.0021 0.0013 0.0054 0.0002 0.0003 0.0035 0.0039 0.0007 0.0004 0.0002 0.0000 0.0002 0.0008 0.0001 0.0001 0.0002 0.0002 0.0011 0.0000 0.0036 0.0060 0.0032 0.0001 0.0001 0.0001 0.0002 0.0009 0.0003 0.0000 0.0000 0.0000 0.0000 0.0001 0.0007 0.0001 0.0000 0.0005 0.0001 0.0000 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001
0.0141 0.0092 0.0057 0.0021 0.0044 0.0138 0.0359 0.0447 0.0442 0.0237 0.0486 0.0269 0.0167 0.1776 0.0037 0.0051 0.0048 0.0021 0.0150 0.0256 0.0090 0.0060 0.0037 0.0267 0.0048 0.0083 0.0333 0.0060 0.0003 0.0036 0.0006 0.0020 0.0011 0.0008 0.0002 0.0022 0.0071 0.0005 0.0007 0.0006 0.0074 0.0532 0.0006 0.0128 0.1040 0.0956 0.0057 0.0174 0.0198 0.0022 0.0187 0.0004 0.0051 0.0015 0.0014 0.0002 0.0021 0.0019 0.0005 0.0002 0.0014 0.0003 0.0002 0.0001 0.0023 0.0023 0.0005 0.0003 0.0003 0.0003
0.0066 0.0287 0.0058 0.0018 0.0011 0.0106 0.0343 0.0262 0.0901 0.0364 0.1484 0.0389 0.1048 0.3853 0.0113 0.0180 0.0033 0.0057 0.0027 0.0047 0.0022 0.0074 0.0130 0.0034 0.0009 0.0004 0.0013 0.0000 0.0001 0.0011 0.0012 0.0003 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0002 0.0000 0.0008 0.0008 0.0003 0.0000 0.0000 0.0000 0.0001 0.0003 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000
0.0054 0.0015 0.0020 0.0014 0.0042 0.0054 0.0135 0.0294 0.0248 0.0306 0.0490 0.0264 0.0056 0.0583 0.0009 0.0012 0.0036 0.0007 0.0216 0.0216 0.0063 0.0022 0.0006 0.0280 0.0065 0.0144 0.0332 0.0171 0.0001 0.0015 0.0001 0.0015 0.0006 0.0005 0.0001 0.0009 0.0023 0.0002 0.0005 0.0005 0.0102 0.0631 0.0008 0.0047 0.0728 0.0803 0.0167 0.1074 0.1280 0.0026 0.0320 0.0002 0.0237 0.0073 0.0076 0.0003 0.0058 0.0012 0.0007 0.0002 0.0010 0.0004 0.0002 0.0000 0.0038 0.0034 0.0004 0.0004 0.0005 0.0003
0.0110 0.0271 0.0069 0.0018 0.0016 0.0148 0.0468 0.0370 0.0791 0.0236 0.0945 0.0333 0.0734 0.4170 0.0127 0.0183 0.0043 0.0046 0.0053 0.0119 0.0057 0.0116 0.0150 0.0104 0.0018 0.0013 0.0054 0.0002 0.0002 0.0026 0.0018 0.0007 0.0003 0.0001 0.0000 0.0001 0.0006 0.0001 0.0001 0.0001 0.0002 0.0012 0.0000 0.0026 0.0058 0.0030 0.0001 0.0001 0.0002 0.0002 0.0011 0.0002 0.0001 0.0000 0.0000 0.0000 0.0001 0.0005 0.0001 0.0000 0.0004 0.0001 0.0000 0.0000 0.0001 0.0002 0.0001 0.0001 0.0000 0.0000
0.0102 0.0171 0.0060 0.0020 0.0020 0.0147 0.0433 0.0393 0.0637 0.0251 0.1109 0.0347 0.0594 0.4121 0.0105 0.0156 0.0053 0.0037 0.0131 0.0192 0.0102 0.0124 0.0087 0.0177 0.0036 0.0026 0.0077 0.0006 0.0002 0.0018 0.0014 0.0006 0.0004 0.0001 0.0000 0.0001 0.0004 0.0001 0.0001 0.0002 0.0002 0.0010 0.0001 0.0018 0.0075 0.0051 0.0002 0.0003 0.0006 0.0003 0.0025 0.0002 0.0002 0.0001 0.0001 0.0001 0.0003 0.0008 0.0001 0.0000 0.0004 0.0001 0.0000 0.0000 0.0002 0.0004 0.0001 0.0001 0.0000 0.0001
0.0125 0.0167 0.0063 0.0019 0.0023 0.0163 0.0470 0.0420 0.0539 0.0193 0.0799 0.0283 0.0441 0.4182 0.0091 0.0135 0.0051 0.0031 0.0159 0.0249 0.0126 0.0122 0.0077 0.0231 0.0041 0.0038 0.0131 0.0012 0.0002 0.0021 0.0014 0.0007 0.0005 0.0002 0.0000 0.0002 0.0009 0.0002 0.0002 0.0003 0.0004 0.0026 0.0001 0.0033 0.0197 0.0154 0.0004 0.0008 0.0015 0.0005 0.0049 0.0002 0.0006 0.0002 0.0002 0.0001 0.0005 0.0012 0.0001 0.0001 0.0005 0.0001 0.0001 0.0000 0.0003 0.0005 0.0001 0.0001 0.0000 0.0001
0.0011 0.0001 0.0003 0.0001 0.0007 0.0011 0.0025 0.0046 0.0015 0.0013 0.0032 0.0018 0.0004 0.0120 0.0001 0.0001 0.0005 0.0000 0.0121 0.0100 0.0038 0.0005 0.0000 0.0161 0.0026 0.0089 0.0208 0.0233 0.0000 0.0002 0.0000 0.0002 0.0001 0.0001 0.0000 0.0001 0.0009 0.0001 0.0001 0.0002 0.0014 0.0273 0.0001 0.0012 0.1062 0.2346 0.0075 0.1345 0.2454 0.0008 0.0333 0.0000 0.0478 0.0089 0.0105 0.0001 0.0052 0.0007 0.0002 0.0000 0.0001 0.0001 0.0000 0.0000 0.0013 0.0007 0.0000 0.0000 0.0000 0.0000
0.0108 0.0195 0.0068 0.0024 0.0022 0.0153 0.0438 0.0393 0.0601 0.0283 0.1152 0.0314 0.0539 0.4428 0.0080 0.0137 0.0047 0.0037 0.0132 0.0147 0.0074 0.0084 0.0054 0.0098 0.0026 0.0018 0.0057 0.0005 0.0001 0.0011 0.0011 0.0005 0.0004 0.0002 0.0000 0.0001 0.0005 0.0002 0.0002 0.0002 0.0002 0.0009 0.0001 0.0017 0.0070 0.0051 0.0002 0.0004 0.0007 0.0003 0.0034 0.0002 0.0003 0.0002 0.0001 0.0001 0.0004 0.0008 0.0001 0.0000 0.0005 0.0001 0.0000 0.0000 0.0003 0.0005 0.0001 0.0002 0.0001 0.0001
0.0007 0.0001 0.0002 0.0001 0.0005 0.0007 0.0013 0.0020 0.0006 0.0005 0.0010 0.0007 0.0002 0.0035 0.0000 0.0000 0.0001 0.0000 0.0021 0.0024 0.0010 0.0001 0.0000 0.0039 0.0007 0.0031 0.0115 0.0100 0.0000 0.0001 0.0000 0.0001 0.0001 0.0002 0.0000 0.0007 0.0028 0.0001 0.0002 0.0002 0.0051 0.0938 0.0002 0.0021 0.1149 0.2798 0.0090 0.1608 0.2014 0.0010 0.0224 0.0000 0.0360 0.0062 0.0091 0.0001 0.0038 0.0005 0.0002 0.0000 0.0001 0.0001 0.0000 0.0000 0.0014 0.0006 0.0000 0.0000 0.0000 0.0000
0.0002 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0004 0.0001 0.0000 0.0001 0.0001 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0012 0.0010 0.0006 0.0000 0.0000 0.0019 0.0003 0.0021 0.0056 0.0135 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0008 0.0001 0.0001 0.0001 0.0009 0.0272 0.0001 0.0005 0.0808 0.3151 0.0051 0.1636 0.2761 0.0004 0.0166 0.0000 0.0593 0.0078 0.0122 0.0001 0.0032 0.0003 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0002 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0006 0.0004 0.0002 0.0000 0.0000 0.0007 0.0002 0.0012 0.0026 0.0119 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0006 0.0000 0.0001 0.0001 0.0011 0.0246 0.0001 0.0003 0.0404 0.1703 0.0072 0.2526 0.3597 0.0004 0.0120 0.0000 0.0777 0.0109 0.0183 0.0001 0.0034 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0002 0.0000 0.0000 0.0000 0.0000
0.0082 0.0028 0.0042 0.0030 0.0066 0.0089 0.0145 0.0231 0.0132 0.0160 0.0277 0.0147 0.0052 0.0321 0.0010 0.0016 0.0034 0.0011 0.0178 0.0122 0.0065 0.0020 0.0005 0.0099 0.0046 0.0090 0.0192 0.0143 0.0003 0.0012 0.0003 0.0021 0.0019 0.0024 0.0011 0.0035 0.0066 0.0021 0.0024 0.0028 0.0115 0.0442 0.0027 0.0069 0.0687 0.1049 0.0192 0.1006 0.1347 0.0065 0.0514 0.0008 0.0485 0.0193 0.0217 0.0016 0.0150 0.0041 0.0021 0.0005 0.0022 0.0015 0.0007 0.0003 0.0080 0.0064 0.0013 0.0014 0.0018 0.0012
0.0002 0.0000 0.0000 0.0000 0.0002 0.0002 0.0002 0.0004 0.0001 0.0001 0.0001 0.0001 0.0000 0.0004 0.0000 0.0000 0.0001 0.0000 0.0016 0.0010 0.0007 0.0000 0.0000 0.0017 0.0004 0.0024 0.0045 0.0158 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0001 0.0002 0.0009 0.0001 0.0001 0.0002 0.0012 0.0218 0.0002 0.0005 0.0516 0.1973 0.0081 0.2047 0.3324 0.0007 0.0188 0.0000 0.0832 0.0152 0.0237 0.0002 0.0056 0.0005 0.0002 0.0000 0.0000 0.0001 0.0000 0.0000 0.0011 0.0003 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0002 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0012 0.0006 0.0004 0.0000 0.0000 0.0011 0.0003 0.0018 0.0027 0.0151 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0003 0.0000 0.0001 0.0001 0.0004 0.0091 0.0001 0.0002 0.0299 0.1435 0.0051 0.2075 0.4115 0.0003 0.0149 0.0000 0.1011 0.0173 0.0282 0.0001 0.0049 0.0003 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0002 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0003 0.0002 0.0000 0.0000 0.0007 0.0002 0.0014 0.0016 0.0147 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0003 0.0067 0.0001 0.0001 0.0135 0.0641 0.0052 0.2641 0.4772 0.0002 0.0086 0.0000 0.0917 0.0161 0.0271 0.0001 0.0036 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0000 0.0000
0.0153 0.0098 0.0079 0.0042 0.0061 0.0163 0.0354 0.0474 0.0381 0.0285 0.0707 0.0278 0.0199 0.1599 0.0062 0.0097 0.0098 0.0036 0.0504 0.0374 0.0202 0.0090 0.0027 0.0274 0.0098 0.0121 0.0234 0.0104 0.0005 0.0025 0.0014 0.0023 0.0021 0.0016 0.0005 0.0008 0.0028 0.0014 0.0015 0.0018 0.0020 0.0089 0.0009 0.0053 0.0504 0.0586 0.0052 0.0165 0.0295 0.0028 0.0315 0.0010 0.0131 0.0055 0.0046 0.0009 0.0058 0.0043 0.0014 0.0004 0.0016 0.0008 0.0005 0.0003 0.0033 0.0037 0.0007 0.0010 0.0006 0.0006
0.0142 0.0097 0.0083 0.0052 0.0068 0.0169 0.0352 0.0480 0.0415 0.0369 0.0982 0.0342 0.0250 0.1673 0.0069 0.0109 0.0112 0.0043 0.0603 0.0364 0.0215 0.0098 0.0027 0.0270 0.0118 0.0120 0.0185 0.0090 0.0005 0.0020 0.0014 0.0020 0.0018 0.0013 0.0004 0.0005 0.0015 0.0013 0.0013 0.0018 0.0012 0.0045 0.0008 0.0035 0.0284 0.0325 0.0039 0.0123 0.0250 0.0026 0.0285 0.0010 0.0121 0.0063 0.0052 0.0011 0.0064 0.0042 0.0015 0.0004 0.0016 0.0009 0.0005 0.0003 0.0030 0.0037 0.0007 0.0012 0.0007 0.0006
0.0011 0.0001 0.0003 0.0003 0.0010 0.0009 0.0015 0.0035 0.0013 0.0017 0.0021 0.0015 0.0003 0.0035 0.0001 0.0002 0.0008 0.0001 0.0101 0.0068 0.0028 0.0004 0.0001 0.0080 0.0025 0.0085 0.0133 0.0308 0.0001 0.0003 0.0000 0.0005 0.0004 0.0005 0.0002 0.0006 0.0019 0.0003 0.0005 0.0005 0.0041 0.0321 0.0008 0.0017 0.0629 0.1248 0.0196 0.2074 0.2763 0.0017 0.0308 0.0001 0.0723 0.0179 0.0201 0.0004 0.0084 0.0010 0.0009 0.0001 0.0003 0.0003 0.0002 0.0001 0.0035 0.0019 0.0002 0.0002 0.0003 0.0002
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0009 0.0006 0.0004 0.0000 0.0000 0.0013 0.0003 0.0019 0.0031 0.0155 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0001 0.0005 0.0139 0.0001 0.0002 0.0347 0.1591 0.0053 0.2246 0.4003 0.0003 0.0124 0.0000 0.0830 0.0132 0.0223 0.0001 0.0039 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0001 0.0000 0.0000 0.0000 0.0000
0.0014 0.0002 0.0004 0.0002 0.0009 0.0014 0.0023 0.0037 0.0010 0.0008 0.0018 0.0011 0.0003 0.0056 0.0001 0.0001 0.0004 0.0001 0.0076 0.0053 0.0029 0.0003 0.0000 0.0059 0.0016 0.0055 0.0127 0.0186 0.0000 0.0002 0.0000 0.0002 0.0004 0.0005 0.0002 0.0005 0.0022 0.0004 0.0004 0.0006 0.0022 0.0274 0.0004 0.0018 0.0979 0.2506 0.0098 0.1331 0.2279 0.0016 0.0396 0.0001 0.0703 0.0151 0.0187 0.0004 0.0084 0.0015 0.0006 0.0001 0.0002 0.0002 0.0001 0.0000 0.0025 0.0011 0.0001 0.0001 0.0001 0.0001
0.0012 0.0002 0.0004 0.0002 0.0010 0.0012 0.0020 0.0034 0.0011 0.0011 0.0019 0.0013 0.0003 0.0045 0.0001 0.0001 0.0004 0.0001 0.0051 0.0039 0.0018 0.0002 0.0000 0.0044 0.0012 0.0045 0.0115 0.0152 0.0000 0.0002 0.0000 0.0003 0.0003 0.0005 0.0002 0.0010 0.0031 0.0003 0.0005 0.0005 0.0051 0.0522 0.0006 0.0023 0.0898 0.2068 0.0136 0.1745 0.2377 0.0018 0.0338 0.0001 0.0605 0.0135 0.0174 0.0003 0.0077 0.0011 0.0005 0.0001 0.0003 0.0002 0.0001 0.0000 0.0029 0.0014 0.0002 0.0001 0.0002 0.0001


==> images/self-attention/transformer/self-attention-1/enc_slf_attn_2.txt <==
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0012 0.0000 0.0047 0.0001 0.0000 0.0028 0.0066 0.0130 0.0016 0.1074 0.0000 0.0000 0.0000 0.0000 0.0002 0.0007 0.0001 0.0000 0.0140 0.0000 0.0000 0.0004 0.0000 0.0052 0.0000 0.0000 0.0066 0.7951 0.0005 0.0114 0.0185 0.0000 0.0002 0.0000 0.0055 0.0012 0.0014 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0002 0.0006 0.0013 0.0011 0.0127 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0103 0.0000 0.0000 0.0001 0.0000 0.0054 0.0000 0.0001 0.0096 0.9513 0.0001 0.0020 0.0033 0.0000 0.0001 0.0000 0.0008 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0009 0.0000 0.0000 0.0003 0.0009 0.0019 0.0005 0.0142 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0000 0.0000 0.0038 0.0000 0.0000 0.0002 0.0000 0.0030 0.0000 0.0000 0.0047 0.9579 0.0002 0.0036 0.0048 0.0000 0.0001 0.0000 0.0014 0.0002 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0028 0.0000 0.0067 0.0002 0.0000 0.0043 0.0144 0.0248 0.0025 0.1622 0.0000 0.0000 0.0000 0.0001 0.0002 0.0008 0.0001 0.0000 0.0151 0.0000 0.0000 0.0003 0.0000 0.0059 0.0001 0.0000 0.0056 0.7077 0.0007 0.0134 0.0197 0.0000 0.0002 0.0000 0.0066 0.0015 0.0017 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0013 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0011 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0049 0.0001 0.0146 0.0003 0.0000 0.0092 0.0294 0.0481 0.0028 0.2987 0.0000 0.0001 0.0000 0.0002 0.0004 0.0015 0.0003 0.0000 0.0196 0.0000 0.0000 0.0004 0.0000 0.0046 0.0001 0.0000 0.0045 0.4937 0.0011 0.0188 0.0274 0.0000 0.0003 0.0000 0.0097 0.0025 0.0027 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0022 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0012 0.0000 0.0000 0.0003 0.0008 0.0016 0.0003 0.0096 0.0000 0.0000 0.0000 0.0000 0.0001 0.0005 0.0001 0.0000 0.0046 0.0000 0.0000 0.0003 0.0000 0.0029 0.0000 0.0000 0.0048 0.9617 0.0002 0.0036 0.0042 0.0000 0.0001 0.0000 0.0013 0.0002 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0016 0.0001 0.0000 0.0007 0.0019 0.0040 0.0009 0.0200 0.0000 0.0000 0.0000 0.0000 0.0001 0.0005 0.0001 0.0000 0.0087 0.0000 0.0000 0.0003 0.0000 0.0033 0.0000 0.0000 0.0070 0.9368 0.0003 0.0044 0.0051 0.0000 0.0001 0.0000 0.0016 0.0004 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0016 0.0000 0.0073 0.0002 0.0000 0.0029 0.0083 0.0157 0.0017 0.0700 0.0000 0.0000 0.0000 0.0001 0.0003 0.0013 0.0002 0.0000 0.0120 0.0000 0.0000 0.0005 0.0000 0.0034 0.0001 0.0000 0.0066 0.8345 0.0009 0.0103 0.0119 0.0000 0.0002 0.0000 0.0043 0.0010 0.0011 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0023 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0024 0.0001 0.0055 0.0003 0.0000 0.0051 0.0173 0.0292 0.0049 0.1438 0.0000 0.0001 0.0000 0.0002 0.0003 0.0011 0.0002 0.0000 0.0267 0.0000 0.0000 0.0004 0.0000 0.0048 0.0001 0.0001 0.0100 0.7100 0.0009 0.0109 0.0145 0.0000 0.0005 0.0000 0.0051 0.0015 0.0013 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0013 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0015 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0101 0.0004 0.0051 0.0004 0.0000 0.0301 0.1222 0.1820 0.0166 0.5665 0.0000 0.0007 0.0000 0.0006 0.0001 0.0001 0.0001 0.0000 0.0190 0.0000 0.0000 0.0000 0.0000 0.0010 0.0000 0.0000 0.0014 0.0227 0.0004 0.0044 0.0065 0.0000 0.0004 0.0000 0.0033 0.0016 0.0013 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000
0.0000 0.0000 0.0001 0.0003 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0064 0.0000 0.0000 0.0000 0.0000 0.0002 0.0012 0.0000 0.0137 0.0005 0.0299 0.0013 0.0000 0.0223 0.0590 0.1149 0.0134 0.3063 0.0001 0.0004 0.0000 0.0007 0.0004 0.0013 0.0003 0.0000 0.0192 0.0000 0.0000 0.0003 0.0000 0.0051 0.0001 0.0001 0.0080 0.3349 0.0019 0.0167 0.0191 0.0000 0.0007 0.0000 0.0096 0.0031 0.0036 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0039 0.0000 0.0000
0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0012 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0014 0.0000 0.0089 0.0003 0.0000 0.0028 0.0064 0.0128 0.0019 0.0448 0.0001 0.0001 0.0000 0.0002 0.0006 0.0026 0.0005 0.0000 0.0121 0.0000 0.0000 0.0011 0.0000 0.0038 0.0002 0.0001 0.0094 0.8521 0.0015 0.0115 0.0112 0.0000 0.0003 0.0000 0.0042 0.0011 0.0012 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0047 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0017 0.0001 0.0000 0.0004 0.0007 0.0017 0.0007 0.0055 0.0000 0.0000 0.0000 0.0000 0.0002 0.0009 0.0001 0.0000 0.0048 0.0000 0.0000 0.0007 0.0000 0.0031 0.0001 0.0001 0.0098 0.9572 0.0005 0.0039 0.0033 0.0000 0.0001 0.0000 0.0012 0.0003 0.0003 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0017 0.0000 0.0000
0.0001 0.0000 0.0001 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0024 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0024 0.0009 0.0027 0.0005 0.0000 0.0149 0.0299 0.1275 0.1454 0.0861 0.0000 0.0008 0.0000 0.0002 0.0000 0.0001 0.0000 0.0001 0.0351 0.0000 0.0000 0.0000 0.0000 0.0034 0.0000 0.0009 0.0339 0.5015 0.0009 0.0036 0.0020 0.0000 0.0010 0.0000 0.0013 0.0004 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000 0.0001 0.0001 0.0002 0.0000 0.0009 0.0000 0.0000 0.0000 0.0000 0.0003 0.0015 0.0001 0.0000 0.0011 0.0000 0.0000 0.0022 0.0000 0.0020 0.0001 0.0000 0.0041 0.9764 0.0003 0.0031 0.0029 0.0000 0.0000 0.0000 0.0008 0.0001 0.0002 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0022 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0008 0.0000 0.0000 0.0001 0.0001 0.0004 0.0001 0.0009 0.0000 0.0000 0.0000 0.0000 0.0001 0.0007 0.0001 0.0000 0.0009 0.0000 0.0000 0.0007 0.0000 0.0015 0.0000 0.0000 0.0046 0.9820 0.0003 0.0022 0.0015 0.0000 0.0000 0.0000 0.0005 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0018 0.0000 0.0000
0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0032 0.0000 0.0000 0.0000 0.0000 0.0002 0.0011 0.0000 0.0062 0.0002 0.0454 0.0010 0.0000 0.0106 0.0240 0.0482 0.0024 0.1163 0.0001 0.0001 0.0000 0.0003 0.0009 0.0040 0.0008 0.0000 0.0085 0.0000 0.0000 0.0013 0.0000 0.0028 0.0003 0.0000 0.0056 0.6332 0.0033 0.0262 0.0226 0.0001 0.0003 0.0000 0.0106 0.0026 0.0038 0.0002 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0129 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0029 0.0002 0.0000 0.0017 0.0050 0.0115 0.0024 0.0235 0.0000 0.0000 0.0000 0.0001 0.0002 0.0009 0.0002 0.0000 0.0108 0.0000 0.0000 0.0003 0.0000 0.0020 0.0000 0.0001 0.0087 0.9131 0.0009 0.0057 0.0039 0.0000 0.0002 0.0000 0.0017 0.0004 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0015 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0078 0.0004 0.0037 0.0001 0.0000 0.0492 0.1404 0.2581 0.0040 0.5305 0.0000 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0012 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0006 0.0010 0.0000 0.0000 0.0000 0.0007 0.0004 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0049 0.0003 0.0058 0.0002 0.0000 0.0435 0.1181 0.2299 0.0042 0.5835 0.0000 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0026 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0011 0.0001 0.0010 0.0017 0.0000 0.0000 0.0000 0.0010 0.0005 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0013 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0086 0.0003 0.0369 0.0006 0.0000 0.0455 0.1001 0.1920 0.0022 0.5735 0.0000 0.0001 0.0000 0.0002 0.0001 0.0002 0.0001 0.0000 0.0041 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0003 0.0106 0.0005 0.0056 0.0080 0.0000 0.0001 0.0000 0.0042 0.0015 0.0018 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0014 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0060 0.0003 0.0199 0.0007 0.0000 0.0371 0.1023 0.1854 0.0063 0.5292 0.0000 0.0003 0.0000 0.0004 0.0002 0.0006 0.0003 0.0000 0.0216 0.0000 0.0000 0.0001 0.0000 0.0007 0.0000 0.0000 0.0016 0.0566 0.0010 0.0082 0.0100 0.0000 0.0002 0.0000 0.0047 0.0017 0.0016 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0015 0.0001 0.0039 0.0004 0.0000 0.0134 0.0448 0.0725 0.0101 0.3107 0.0001 0.0004 0.0000 0.0004 0.0004 0.0014 0.0008 0.0002 0.1285 0.0000 0.0001 0.0003 0.0000 0.0030 0.0000 0.0002 0.0107 0.3646 0.0013 0.0098 0.0119 0.0000 0.0006 0.0000 0.0040 0.0016 0.0010 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0030 0.0001 0.0033 0.0001 0.0000 0.0408 0.0987 0.1166 0.0004 0.7327 0.0000 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0011 0.0000 0.0000 0.0000 0.0006 0.0004 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0024 0.0001 0.0010 0.0000 0.0000 0.0366 0.1156 0.1206 0.0004 0.7212 0.0000 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0000 0.0000 0.0002 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0020 0.0001 0.0011 0.0000 0.0000 0.0319 0.0931 0.1059 0.0003 0.7639 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0005 0.0000 0.0000 0.0000 0.0002 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0016 0.0002 0.0006 0.0000 0.0000 0.0333 0.0944 0.1774 0.0031 0.6867 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0013 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0004 0.0000 0.0000 0.0000 0.0002 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0023 0.0001 0.0005 0.0000 0.0000 0.0248 0.0813 0.0929 0.0004 0.7961 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0000 0.0000 0.0003 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0018 0.0001 0.0000 0.0016 0.0068 0.0093 0.0011 0.1104 0.0000 0.0000 0.0000 0.0001 0.0004 0.0017 0.0003 0.0000 0.0212 0.0000 0.0000 0.0007 0.0000 0.0039 0.0000 0.0000 0.0056 0.7947 0.0005 0.0112 0.0190 0.0000 0.0002 0.0000 0.0051 0.0013 0.0010 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0035 0.0001 0.0034 0.0001 0.0000 0.0103 0.0376 0.0391 0.0023 0.8127 0.0000 0.0001 0.0000 0.0001 0.0001 0.0003 0.0001 0.0000 0.0142 0.0000 0.0000 0.0001 0.0000 0.0012 0.0000 0.0000 0.0009 0.0251 0.0002 0.0070 0.0264 0.0000 0.0003 0.0000 0.0081 0.0036 0.0023 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0033 0.0000 0.0000 0.0001 0.0000 0.0001 0.0004 0.0000 0.0000 0.0024 0.0000 0.0000 0.0007 0.0000 0.0042 0.0000 0.0000 0.0035 0.9762 0.0000 0.0020 0.0052 0.0000 0.0001 0.0000 0.0009 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0044 0.0001 0.0042 0.0002 0.0000 0.0148 0.0616 0.0791 0.0041 0.7764 0.0000 0.0002 0.0000 0.0002 0.0001 0.0002 0.0001 0.0000 0.0114 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0000 0.0007 0.0183 0.0002 0.0042 0.0107 0.0000 0.0002 0.0000 0.0042 0.0019 0.0012 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0000 0.0042 0.0001 0.0000 0.0018 0.0057 0.0092 0.0013 0.0977 0.0000 0.0000 0.0000 0.0001 0.0003 0.0015 0.0002 0.0000 0.0137 0.0000 0.0000 0.0008 0.0000 0.0044 0.0001 0.0000 0.0067 0.8103 0.0006 0.0105 0.0193 0.0000 0.0003 0.0000 0.0057 0.0014 0.0012 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0013 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0000 0.0041 0.0001 0.0000 0.0016 0.0042 0.0076 0.0014 0.0518 0.0000 0.0000 0.0000 0.0001 0.0004 0.0016 0.0003 0.0000 0.0139 0.0000 0.0000 0.0008 0.0000 0.0046 0.0001 0.0001 0.0084 0.8683 0.0007 0.0085 0.0119 0.0000 0.0003 0.0000 0.0040 0.0010 0.0009 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0017 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0011 0.0000 0.0058 0.0003 0.0000 0.0025 0.0070 0.0106 0.0017 0.0639 0.0001 0.0001 0.0001 0.0002 0.0009 0.0040 0.0008 0.0001 0.0273 0.0000 0.0000 0.0016 0.0000 0.0067 0.0002 0.0001 0.0100 0.8144 0.0013 0.0119 0.0149 0.0000 0.0004 0.0000 0.0051 0.0015 0.0012 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0029 0.0000 0.0000
0.0001 0.0000 0.0001 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0004 0.0011 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0031 0.0009 0.0025 0.0007 0.0000 0.0266 0.0629 0.0996 0.0522 0.4367 0.0003 0.0052 0.0001 0.0013 0.0003 0.0005 0.0005 0.0008 0.1759 0.0001 0.0001 0.0001 0.0000 0.0061 0.0000 0.0012 0.0141 0.0753 0.0012 0.0066 0.0100 0.0001 0.0026 0.0000 0.0047 0.0030 0.0017 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0045 0.0009 0.0013 0.0002 0.0000 0.0368 0.0606 0.0619 0.0078 0.7849 0.0001 0.0046 0.0001 0.0005 0.0000 0.0000 0.0001 0.0001 0.0164 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0000 0.0003 0.0003 0.0001 0.0015 0.0063 0.0000 0.0004 0.0000 0.0029 0.0031 0.0018 0.0000 0.0004 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0011 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0009 0.0000 0.0054 0.0004 0.0000 0.0025 0.0063 0.0125 0.0033 0.0460 0.0001 0.0001 0.0000 0.0002 0.0006 0.0028 0.0006 0.0001 0.0241 0.0000 0.0000 0.0008 0.0000 0.0054 0.0001 0.0002 0.0130 0.8474 0.0014 0.0084 0.0076 0.0000 0.0004 0.0000 0.0031 0.0009 0.0008 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0027 0.0000 0.0000
0.0000 0.0000 0.0001 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0031 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0000 0.0045 0.0003 0.0111 0.0011 0.0000 0.0171 0.0587 0.1024 0.0176 0.3629 0.0001 0.0010 0.0000 0.0011 0.0006 0.0023 0.0010 0.0002 0.0617 0.0000 0.0000 0.0003 0.0000 0.0040 0.0001 0.0003 0.0101 0.2995 0.0020 0.0114 0.0121 0.0000 0.0009 0.0000 0.0056 0.0023 0.0017 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0018 0.0000 0.0000
0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0013 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0010 0.0000 0.0052 0.0004 0.0000 0.0020 0.0057 0.0112 0.0032 0.0412 0.0001 0.0001 0.0000 0.0002 0.0005 0.0027 0.0005 0.0001 0.0195 0.0000 0.0000 0.0007 0.0000 0.0060 0.0001 0.0002 0.0122 0.8619 0.0012 0.0075 0.0068 0.0000 0.0004 0.0000 0.0029 0.0008 0.0007 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0030 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0018 0.0009 0.0006 0.0004 0.0000 0.0256 0.0921 0.1594 0.1133 0.4140 0.0001 0.0090 0.0000 0.0012 0.0000 0.0001 0.0001 0.0005 0.1524 0.0000 0.0000 0.0000 0.0000 0.0014 0.0000 0.0007 0.0050 0.0132 0.0003 0.0013 0.0016 0.0000 0.0013 0.0000 0.0009 0.0008 0.0003 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0008 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0037 0.0018 0.0009 0.0004 0.0000 0.0486 0.1125 0.1695 0.0438 0.5716 0.0001 0.0110 0.0000 0.0009 0.0000 0.0000 0.0000 0.0001 0.0273 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0001 0.0004 0.0004 0.0001 0.0006 0.0012 0.0000 0.0005 0.0000 0.0008 0.0009 0.0005 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0002 0.0007 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0072 0.0000 0.0000 0.0000 0.0000 0.0001 0.0004 0.0000 0.0045 0.0004 0.0142 0.0024 0.0000 0.0155 0.0623 0.1013 0.0195 0.1480 0.0002 0.0014 0.0000 0.0024 0.0009 0.0045 0.0020 0.0003 0.1003 0.0000 0.0001 0.0004 0.0000 0.0056 0.0002 0.0006 0.0146 0.4610 0.0031 0.0088 0.0057 0.0000 0.0009 0.0000 0.0033 0.0014 0.0010 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0041 0.0000 0.0000
0.0000 0.0000 0.0000 0.0003 0.0001 0.0000 0.0000 0.0000 0.0000 0.0007 0.0050 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0062 0.0016 0.0085 0.0018 0.0000 0.0483 0.1259 0.2398 0.0625 0.3942 0.0001 0.0047 0.0000 0.0012 0.0001 0.0002 0.0002 0.0001 0.0547 0.0000 0.0000 0.0000 0.0000 0.0013 0.0000 0.0004 0.0048 0.0261 0.0007 0.0024 0.0027 0.0000 0.0009 0.0000 0.0018 0.0011 0.0008 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0034 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0063 0.0019 0.0066 0.0008 0.0000 0.0661 0.1490 0.3799 0.0407 0.3319 0.0000 0.0023 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0058 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0004 0.0013 0.0001 0.0004 0.0005 0.0000 0.0001 0.0000 0.0004 0.0003 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0034 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0065 0.0022 0.0056 0.0006 0.0000 0.0695 0.1513 0.4489 0.0411 0.2630 0.0000 0.0018 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0026 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0006 0.0001 0.0003 0.0002 0.0000 0.0001 0.0000 0.0003 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0037 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0067 0.0008 0.0081 0.0011 0.0000 0.0523 0.2168 0.3694 0.0200 0.2913 0.0000 0.0016 0.0000 0.0010 0.0000 0.0001 0.0001 0.0000 0.0164 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0005 0.0050 0.0003 0.0010 0.0008 0.0000 0.0001 0.0000 0.0006 0.0004 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0012 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0051 0.0013 0.0019 0.0004 0.0000 0.0643 0.2489 0.4368 0.0176 0.2143 0.0000 0.0020 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0037 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0011 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0060 0.0018 0.0014 0.0004 0.0000 0.0714 0.2682 0.4283 0.0200 0.1922 0.0000 0.0027 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0039 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0002 0.0012 0.0001 0.0000 0.0000 0.0000 0.0000 0.0013 0.0090 0.0000 0.0000 0.0000 0.0000 0.0001 0.0003 0.0000 0.0047 0.0013 0.0063 0.0029 0.0001 0.0291 0.1195 0.2060 0.0846 0.0926 0.0001 0.0041 0.0000 0.0028 0.0002 0.0007 0.0005 0.0006 0.1814 0.0000 0.0001 0.0001 0.0000 0.0040 0.0001 0.0019 0.0194 0.2135 0.0020 0.0030 0.0014 0.0000 0.0012 0.0000 0.0011 0.0006 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0009 0.0000 0.0000
0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0021 0.0021 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0045 0.0037 0.0006 0.0005 0.0000 0.0509 0.2193 0.4607 0.1544 0.0832 0.0000 0.0054 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0104 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0002 0.0003 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0003 0.0002 0.0000 0.0007 0.0033 0.0049 0.0083 0.0038 0.0000 0.0001 0.0000 0.0002 0.0001 0.0004 0.0001 0.0004 0.0578 0.0000 0.0000 0.0001 0.0000 0.0084 0.0000 0.0017 0.0288 0.8753 0.0005 0.0011 0.0006 0.0000 0.0006 0.0000 0.0003 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0012 0.0010 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0084 0.0024 0.0009 0.0003 0.0000 0.0622 0.2845 0.4613 0.0353 0.1366 0.0000 0.0019 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0026 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0010 0.0008 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0094 0.0017 0.0008 0.0002 0.0000 0.0546 0.3015 0.4145 0.0331 0.1743 0.0000 0.0017 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0046 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0007 0.0008 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0095 0.0012 0.0012 0.0003 0.0000 0.0552 0.2843 0.4002 0.0241 0.2132 0.0000 0.0013 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0058 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0002 0.0000 0.0002 0.0002 0.0000 0.0000 0.0000 0.0002 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0015 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0026 0.0001 0.0038 0.0005 0.0000 0.0053 0.0269 0.0365 0.0085 0.0486 0.0000 0.0002 0.0000 0.0005 0.0003 0.0010 0.0002 0.0002 0.0828 0.0000 0.0000 0.0002 0.0000 0.0153 0.0001 0.0003 0.0113 0.7372 0.0009 0.0055 0.0039 0.0000 0.0005 0.0000 0.0022 0.0007 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0011 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0034 0.0007 0.0003 0.0001 0.0000 0.0405 0.2217 0.3569 0.0648 0.2750 0.0000 0.0016 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0320 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0002 0.0007 0.0000 0.0002 0.0002 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0013 0.0001 0.0000 0.0015 0.0046 0.0083 0.0035 0.0198 0.0000 0.0000 0.0000 0.0001 0.0001 0.0003 0.0000 0.0001 0.0383 0.0000 0.0000 0.0001 0.0000 0.0142 0.0000 0.0002 0.0116 0.8859 0.0003 0.0031 0.0029 0.0000 0.0002 0.0000 0.0013 0.0003 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000
0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0020 0.0000 0.0034 0.0002 0.0000 0.0050 0.0197 0.0270 0.0049 0.0908 0.0000 0.0001 0.0000 0.0002 0.0002 0.0008 0.0001 0.0001 0.0772 0.0000 0.0000 0.0003 0.0000 0.0205 0.0001 0.0002 0.0091 0.7124 0.0006 0.0081 0.0092 0.0000 0.0004 0.0000 0.0038 0.0010 0.0009 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0003 0.0000 0.0000 0.0003 0.0010 0.0013 0.0007 0.0080 0.0000 0.0000 0.0000 0.0000 0.0001 0.0005 0.0001 0.0001 0.0288 0.0000 0.0000 0.0004 0.0000 0.0193 0.0000 0.0001 0.0084 0.9218 0.0002 0.0027 0.0035 0.0000 0.0002 0.0000 0.0011 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0001 0.0000 0.0000 0.0012 0.0041 0.0086 0.0265 0.0212 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0002 0.1036 0.0000 0.0000 0.0000 0.0000 0.0264 0.0000 0.0010 0.0330 0.7684 0.0001 0.0014 0.0014 0.0000 0.0007 0.0000 0.0006 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0005 0.0000 0.0000 0.0005 0.0016 0.0028 0.0021 0.0093 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0000 0.0001 0.0224 0.0000 0.0000 0.0001 0.0000 0.0170 0.0000 0.0002 0.0115 0.9240 0.0002 0.0023 0.0024 0.0000 0.0002 0.0000 0.0010 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0009 0.0001 0.0000 0.0007 0.0022 0.0032 0.0016 0.0150 0.0000 0.0000 0.0000 0.0000 0.0002 0.0005 0.0001 0.0001 0.0262 0.0000 0.0000 0.0003 0.0000 0.0225 0.0000 0.0002 0.0106 0.9027 0.0003 0.0038 0.0048 0.0000 0.0003 0.0000 0.0017 0.0004 0.0004 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0008 0.0000 0.0000 0.0001 0.0000 0.0001 0.0003 0.0000 0.0000 0.0051 0.0000 0.0000 0.0005 0.0000 0.0155 0.0000 0.0001 0.0056 0.9681 0.0001 0.0011 0.0016 0.0000 0.0001 0.0000 0.0004 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000
0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0008 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0031 0.0007 0.0009 0.0003 0.0000 0.0181 0.0656 0.1501 0.1785 0.1762 0.0000 0.0012 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.1530 0.0000 0.0000 0.0000 0.0000 0.0129 0.0000 0.0009 0.0192 0.2085 0.0003 0.0024 0.0022 0.0000 0.0013 0.0000 0.0014 0.0006 0.0005 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0007 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0033 0.0007 0.0006 0.0002 0.0000 0.0173 0.0710 0.1421 0.2088 0.1708 0.0000 0.0015 0.0000 0.0004 0.0000 0.0000 0.0000 0.0004 0.1858 0.0000 0.0000 0.0000 0.0000 0.0149 0.0000 0.0011 0.0180 0.1536 0.0003 0.0020 0.0019 0.0000 0.0015 0.0000 0.0013 0.0005 0.0004 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0003 0.0008 0.0008 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0118 0.0000 0.0000 0.0001 0.0000 0.0091 0.0000 0.0002 0.0117 0.9631 0.0001 0.0006 0.0004 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000
0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0006 0.0000 0.0022 0.0001 0.0000 0.0005 0.0017 0.0022 0.0008 0.0082 0.0000 0.0000 0.0001 0.0001 0.0004 0.0015 0.0002 0.0001 0.0118 0.0000 0.0000 0.0012 0.0000 0.0165 0.0002 0.0001 0.0085 0.9254 0.0005 0.0051 0.0055 0.0000 0.0003 0.0000 0.0023 0.0005 0.0006 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0017 0.0000 0.0000
0.0000 0.0000 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0008 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0018 0.0001 0.0015 0.0003 0.0000 0.0055 0.0245 0.0348 0.0210 0.0647 0.0001 0.0004 0.0000 0.0005 0.0002 0.0006 0.0002 0.0005 0.1403 0.0000 0.0000 0.0002 0.0000 0.0198 0.0000 0.0008 0.0210 0.6435 0.0009 0.0054 0.0045 0.0000 0.0010 0.0000 0.0023 0.0008 0.0006 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000
0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0003 0.0001 0.0000 0.0006 0.0022 0.0035 0.0043 0.0072 0.0000 0.0001 0.0000 0.0001 0.0001 0.0004 0.0001 0.0002 0.0481 0.0000 0.0000 0.0002 0.0000 0.0142 0.0000 0.0006 0.0200 0.8912 0.0003 0.0021 0.0016 0.0000 0.0004 0.0000 0.0007 0.0002 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000


==> images/self-attention/transformer/self-attention-1/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.7001934,0.010156306,0.467815,0.35112157,0.69067353,0.6160857,0.70568854,0.7309551,0.7570254,0.7835254,0.74728996,0.80036664,0.31399733
1,0.47932112,0.0036054368,0.2789994,0.2131078,0.43322027,0.36080742,0.38138133,0.38766867,0.40063143,0.41385418,0.38857004,0.41956708,0.15141635
2,0.6779807,0.18869609,0.32492843,0.30493718,0.6468304,0.56636167,0.6341541,0.6635044,0.6855073,0.6985657,0.6814477,0.70803845,0.46839866
3,0.70220554,0.078696795,0.18757193,0.1812526,0.67117155,0.59308785,0.6424768,0.65463746,0.67121583,0.68641555,0.65241444,0.69048685,0.34575295
4,0.23873408,0.042844508,0.20321976,0.18860888,0.20053242,0.17182443,0.17354369,0.19830321,0.24317639,0.26169014,0.2587266,0.2807883,0.16185012
5,0.39716318,0.0029260057,0.2180413,0.13594757,0.3647571,0.31820095,0.33932316,0.35676607,0.3886695,0.40808633,0.38909572,0.42356345,0.16516624
6,0.5295454,0.004795814,0.5023326,0.44154277,0.49833485,0.44924405,0.49331743,0.5122812,0.5337049,0.5506721,0.532913,0.5683363,0.2678048
7,0.14848481,0.002911834,0.22991896,0.1378234,0.12038324,0.10907997,0.103630684,0.15752168,0.24615453,0.2793668,0.2915936,0.31646606,0.17437206
8,0.15181386,0.008981225,0.17062184,0.12069871,0.116684884,0.09161091,0.085089795,0.11172791,0.16005997,0.1760432,0.17079252,0.19739476,0.1303559
9,0.56560487,0.003682385,0.44163185,0.36046454,0.5321103,0.47166967,0.51413417,0.53570837,0.5545239,0.5727212,0.54976875,0.58413976,0.28339097
10,0.8138863,0.013891646,0.49109134,0.33747476,0.7980195,0.734461,0.80052054,0.8172414,0.834126,0.85632944,0.8236107,0.86738443,0.38988903
11,0.5538608,0.088349275,0.17855719,0.16655733,0.5323296,0.48923764,0.5278175,0.54529065,0.57569987,0.5931275,0.5721703,0.60378754,0.31296185
12,0.8338061,0.035618864,0.40593368,0.2955103,0.8105235,0.7473025,0.80069876,0.797165,0.81031895,0.83581704,0.80230474,0.84442264,0.34776163
13,0.16455765,0.0012728344,0.1378834,0.09360194,0.12460908,0.104344636,0.09545125,0.114479356,0.14994864,0.16588572,0.15745246,0.17842318,0.07012169
14,0.14126654,0.025302356,0.15904146,0.09913195,0.12013349,0.10680674,0.09405783,0.1217147,0.19789949,0.22477376,0.22457571,0.24312684,0.092682205
15,0.9897887,0.08553659,0.7759375,0.5879907,1.0574119,1.050069,1.1498731,1.1688416,1.1888764,1.2061403,1.2284291,1.2222297,0.77549237
16,0.37573647,0.020699637,0.44433784,0.347343,0.43563232,0.40744057,0.40696886,0.4218077,0.47366863,0.49524137,0.5401679,0.5002537,0.25158277
17,0.12873508,0.018011127,0.1905138,0.09783702,0.108100526,0.10963079,0.078535594,0.12824672,0.32026935,0.38984784,0.38738316,0.4206699,0.15136683
18,0.13388492,0.0061164736,0.17912552,0.08643206,0.1072432,0.10766085,0.07293346,0.12727094,0.3472415,0.432619,0.4192107,0.46795812,0.12173904
19,0.12758861,0.0012104748,0.1876633,0.07847523,0.09918391,0.09810807,0.05853561,0.116105005,0.37453327,0.48370606,0.47044396,0.5312852,0.11662276
20,0.3610139,0.024988782,0.2585245,0.20908141,0.33758372,0.3130738,0.31385213,0.3275349,0.42142037,0.47408754,0.45291218,0.49604845,0.15692416
21,0.1297773,0.008527437,0.18094379,0.083972126,0.102652594,0.09903025,0.06802321,0.11775386,0.32036364,0.40463722,0.39941466,0.44404155,0.12781602
22,0.5873996,0.0022321674,0.56544375,0.42047518,0.6022377,0.57356495,0.60172063,0.60133845,0.66479665,0.71227777,0.68437684,0.7323346,0.19399998
23,0.12296744,0.0011780355,0.17220181,0.07534427,0.09431169,0.08603639,0.058882948,0.09769947,0.24036607,0.30477658,0.30611706,0.3453637,0.076557264
24,0.8974685,0.0031422074,0.5491763,0.36370793,0.89697164,0.8547652,0.9030934,0.8918466,0.907467,0.9378101,0.9070562,0.9484064,0.3482037
25,0.117860295,0.0014156578,0.3081318,0.17840219,0.10582318,0.10818211,0.10973032,0.1589033,0.25682014,0.30396697,0.31633127,0.3516667,0.14905655
26,0.14859478,0.001343204,0.29916632,0.15922341,0.12814581,0.12567809,0.13253339,0.172642,0.27206823,0.33333734,0.33979326,0.39907545,0.07988947
27,0.77512056,0.010348713,0.5766626,0.42880565,0.7711854,0.72881377,0.7756,0.7879605,0.8080967,0.83372754,0.8198352,0.844629,0.43954954
28,0.4002705,0.0153606925,0.35751295,0.29281747,0.33813062,0.3194463,0.32872465,0.3468658,0.40825543,0.45092377,0.41635972,0.4771192,0.2263896
29,0.9083778,0.16253273,0.18270674,0.20863627,0.8828766,0.83469915,0.8798042,0.88661546,0.8952481,0.9139665,0.884541,0.91339564,0.5940331
30,0.18450108,0.002915549,0.2181436,0.12770472,0.21957557,0.18938604,0.17373376,0.17699899,0.22399372,0.2409699,0.29352176,0.24190721,0.0731952
31,0.12652954,0.0015964842,0.29044995,0.16058512,0.10459048,0.09979516,0.09445661,0.12551147,0.22254549,0.26613155,0.2624914,0.30552238,0.06522557
32,0.14625658,0.0014650598,0.3360224,0.18318231,0.12323043,0.117615804,0.118127525,0.14921314,0.24989344,0.30255887,0.30281687,0.35197258,0.071225844
33,0.1292985,0.0013855201,0.30250204,0.17568246,0.1076703,0.10053746,0.104439944,0.13073725,0.2013124,0.24035329,0.2389894,0.27944243,0.058814753
34,0.17328683,0.0029652955,0.20180896,0.14077234,0.15019779,0.1310563,0.12248648,0.13279541,0.1800992,0.20590329,0.20535097,0.2242095,0.06152461
35,0.15360607,0.008792679,0.18119557,0.119820714,0.12480971,0.1086145,0.101261765,0.119088314,0.17038034,0.19393072,0.1897922,0.21381745,0.073591575
36,0.30400208,0.0031107103,0.35435474,0.27705318,0.2827349,0.25959414,0.26315895,0.2729449,0.32068375,0.35265926,0.34552005,0.37615082,0.10428773
37,0.13392569,0.0011032802,0.2762515,0.16968922,0.10826355,0.09539609,0.094356164,0.11415576,0.1725696,0.20429406,0.19936535,0.23476787,0.04393128
38,0.20840693,0.0050517577,0.17516035,0.1297603,0.1795553,0.15304418,0.14293341,0.15478066,0.19665214,0.21817863,0.21805933,0.23201452,0.10317363
39,0.13273183,0.0014560892,0.2642116,0.15372889,0.104508445,0.09198306,0.08479596,0.110950164,0.19168429,0.22637954,0.22894853,0.26138404,0.071682364
40,0.56944525,0.002153407,0.4035916,0.30933836,0.5439701,0.4980445,0.51822853,0.52019906,0.53385174,0.55014175,0.52494824,0.5570693,0.22192389
41,0.22867477,0.002737441,0.16976427,0.11433971,0.19612563,0.16351216,0.15199214,0.16172077,0.20170899,0.22312276,0.2187234,0.2395558,0.066415764
42,0.34732884,0.002602664,0.2753872,0.18830748,0.32596925,0.29107112,0.29346296,0.3005419,0.33024204,0.34773347,0.337531,0.3607004,0.13017587
43,0.36645606,0.010137078,0.22672768,0.17009784,0.32884374,0.29223675,0.30125389,0.3075709,0.33860365,0.3614489,0.33498046,0.37690476,0.12464094
44,0.44242954,0.002581225,0.39561844,0.33847228,0.4136544,0.35867515,0.38065553,0.3843186,0.4076504,0.42676425,0.40809542,0.44016737,0.1342901
45,0.5391633,0.0021681406,0.4243694,0.31167382,0.5029142,0.45313895,0.4929811,0.48894516,0.50878954,0.53491867,0.48415318,0.55133593,0.13231404
46,0.6495092,0.095618464,0.3668239,0.28190464,0.6299649,0.5590836,0.60224813,0.62144655,0.6308315,0.6421076,0.6464702,0.6476986,0.44629747
47,0.24723849,0.005113628,0.18092787,0.16282968,0.1894908,0.14528857,0.13717963,0.14939332,0.17552327,0.18822983,0.17203781,0.20204964,0.11404366
48,0.5108493,0.0059797936,0.4242814,0.32189623,0.49359998,0.4410656,0.48458895,0.50192946,0.5192146,0.53555954,0.5201248,0.54770446,0.25852054
49,0.18505578,0.0013797572,0.17221321,0.08941241,0.14243329,0.10964192,0.09109609,0.122649275,0.2050005,0.23799038,0.23804235,0.26961306,0.092115134


==> images/self-attention/transformer/self-attention-2/enc_input.txt <==
-0.2937 0.5336 -1.2597 0.1664 -0.4391 -0.3257 0.3796 0.9935 -0.2748 -0.6629 -0.9114 -0.2146 -0.0081 -1.1187 -0.1135 0.6529 0.0154 -0.0292 -0.0080 -0.2167 0.3179 0.3338 0.1085 0.1258 0.4462 0.1231 -0.2056 -0.0130 0.1731 0.6580 0.7144 0.2894 -0.2083 -0.0911 -0.3522 -0.4456 0.1447 0.7344 -0.3700 -0.7710 0.4461 -0.1567
-0.2345 0.5034 -1.2252 0.1473 -0.4012 -0.3134 0.3261 0.8925 -0.2826 -0.5853 -0.8646 -0.2375 -0.0733 -1.0705 -0.0783 0.6021 0.0719 -0.0394 0.0093 -0.1930 0.2312 0.3083 0.1052 0.1167 0.4402 0.0392 -0.1663 0.0765 0.2145 0.6069 0.5356 0.2326 -0.2789 -0.0522 -0.2961 -0.3894 0.0893 0.6434 -0.4060 -0.5829 0.3854 -0.1748
-0.2630 0.5400 -1.3011 0.1396 -0.4328 -0.3455 0.3497 1.0015 -0.2677 -0.6272 -0.9178 -0.2211 -0.0209 -1.0805 -0.1045 0.6630 0.0222 -0.0123 0.0073 -0.2149 0.2655 0.2988 0.0935 0.1011 0.4621 0.0818 -0.1709 0.0204 0.2191 0.6515 0.6311 0.2860 -0.2504 -0.0897 -0.3204 -0.4420 0.1262 0.7122 -0.3787 -0.7030 0.4155 -0.1876
-0.2446 0.5437 -1.3080 0.1198 -0.4357 -0.3706 0.2820 1.0446 -0.2411 -0.5933 -0.9215 -0.2032 0.0157 -1.0893 -0.0483 0.6863 0.0085 0.0188 -0.0153 -0.2141 0.2872 0.2743 0.1002 0.1223 0.4396 0.0823 -0.1671 -0.0016 0.2338 0.6810 0.6603 0.2904 -0.2448 -0.1157 -0.3499 -0.4628 0.1543 0.7380 -0.3374 -0.6531 0.3867 -0.1890
-0.2156 0.5430 -1.3219 0.0907 -0.4360 -0.3928 0.2146 1.0647 -0.2213 -0.5462 -0.9151 -0.1945 0.0241 -1.0779 0.0015 0.6958 0.0087 0.0457 -0.0243 -0.2118 0.2689 0.2472 0.0994 0.1329 0.4243 0.0542 -0.1517 0.0065 0.2632 0.6920 0.6267 0.2821 -0.2678 -0.1332 -0.3546 -0.4695 0.1655 0.7379 -0.3095 -0.5538 0.3501 -0.2054
-0.2411 0.5406 -1.3252 0.1228 -0.4258 -0.3651 0.2940 1.0263 -0.2507 -0.5910 -0.9254 -0.2166 -0.0043 -1.0764 -0.0705 0.6831 0.0212 0.0150 0.0040 -0.2085 0.2583 0.2636 0.0877 0.1046 0.4632 0.0645 -0.1502 0.0193 0.2491 0.6671 0.6115 0.2834 -0.2642 -0.0981 -0.3208 -0.4516 0.1362 0.7132 -0.3673 -0.6507 0.3798 -0.2035
-0.2350 0.5339 -1.3128 0.1246 -0.4162 -0.3633 0.2741 1.0192 -0.2466 -0.5785 -0.9196 -0.2143 0.0026 -1.0848 -0.0516 0.6799 0.0241 0.0186 -0.0043 -0.1999 0.2688 0.2574 0.0903 0.1155 0.4572 0.0646 -0.1472 0.0157 0.2486 0.6697 0.6137 0.2762 -0.2608 -0.0956 -0.3279 -0.4488 0.1411 0.7091 -0.3624 -0.6323 0.3657 -0.1972
-0.2615 0.5423 -1.3082 0.1367 -0.4397 -0.3646 0.3017 1.0492 -0.2448 -0.6159 -0.9331 -0.2044 0.0241 -1.1177 -0.0702 0.6996 0.0054 0.0224 -0.0187 -0.2038 0.3128 0.2739 0.0930 0.1306 0.4522 0.1080 -0.1683 -0.0250 0.2194 0.6929 0.7006 0.2907 -0.2259 -0.1065 -0.3594 -0.4702 0.1722 0.7445 -0.3500 -0.7137 0.3965 -0.1787
-0.2624 0.5237 -1.2525 0.1455 -0.4345 -0.3453 0.2917 1.0068 -0.2496 -0.6121 -0.9089 -0.2040 0.0154 -1.1370 -0.0500 0.6760 0.0203 0.0078 -0.0281 -0.1971 0.3280 0.2956 0.1098 0.1600 0.4242 0.1138 -0.1920 -0.0201 0.1946 0.6835 0.7152 0.2691 -0.2158 -0.0964 -0.3762 -0.4559 0.1767 0.7356 -0.3477 -0.6870 0.3969 -0.1587
-0.0826 0.4993 -1.2674 -0.0062 -0.2908 -0.3745 0.0073 0.9126 -0.1917 -0.3247 -0.7814 -0.1997 -0.0431 -0.9370 0.2305 0.5190 0.0651 0.0348 -0.0360 -0.1729 0.0935 0.1700 0.0954 0.1132 0.3763 -0.1436 -0.0205 0.1617 0.3926 0.5841 0.2359 0.2116 -0.4224 -0.1336 -0.2590 -0.3579 0.0725 0.5540 -0.2549 0.0146 0.1615 -0.2319
-0.2686 0.5369 -1.2216 0.1341 -0.4720 -0.3404 0.3522 0.9804 -0.2640 -0.6416 -0.8752 -0.2001 -0.0303 -1.1010 -0.0906 0.6356 0.0181 -0.0257 -0.0274 -0.2309 0.2935 0.3546 0.1182 0.1348 0.3983 0.1031 -0.2233 0.0035 0.1737 0.6515 0.6836 0.2807 -0.2229 -0.1097 -0.3671 -0.4378 0.1366 0.7336 -0.3334 -0.6703 0.4569 -0.1507
-0.2756 0.5469 -1.3017 0.1425 -0.4498 -0.3628 0.3196 1.0612 -0.2468 -0.6346 -0.9354 -0.1991 0.0326 -1.1265 -0.0773 0.7004 -0.0042 0.0178 -0.0226 -0.2127 0.3319 0.2901 0.0997 0.1341 0.4458 0.1257 -0.1853 -0.0405 0.2034 0.6977 0.7405 0.3011 -0.2086 -0.1149 -0.3729 -0.4786 0.1793 0.7630 -0.3397 -0.7508 0.4164 -0.1702
-0.2401 0.5395 -1.3154 0.1254 -0.4181 -0.3653 0.2827 1.0316 -0.2461 -0.5862 -0.9232 -0.2103 0.0119 -1.0841 -0.0513 0.6810 0.0152 0.0159 -0.0064 -0.2065 0.2789 0.2636 0.0944 0.1126 0.4557 0.0730 -0.1531 0.0081 0.2440 0.6724 0.6326 0.2863 -0.2522 -0.1025 -0.3338 -0.4545 0.1417 0.7210 -0.3532 -0.6533 0.3740 -0.1939
-0.2174 0.5079 -1.1018 0.1097 -0.4660 -0.3110 0.3377 0.8296 -0.2857 -0.5792 -0.7604 -0.2063 -0.1374 -1.0402 -0.0630 0.5061 0.0766 -0.0593 -0.0285 -0.2311 0.1979 0.3914 0.1267 0.1209 0.3463 0.0140 -0.2137 0.0981 0.1851 0.5654 0.4928 0.2246 -0.2853 -0.0839 -0.3189 -0.3613 0.0564 0.6284 -0.3304 -0.4276 0.4498 -0.1312
-0.2694 0.5543 -1.3538 0.1371 -0.4339 -0.3754 0.3076 1.0944 -0.2405 -0.6243 -0.9661 -0.2042 0.0516 -1.1185 -0.0733 0.7290 -0.0109 0.0323 -0.0087 -0.2089 0.3235 0.2544 0.0887 0.1194 0.4762 0.1204 -0.1576 -0.0405 0.2313 0.7099 0.7289 0.3104 -0.2209 -0.1135 -0.3574 -0.4918 0.1841 0.7663 -0.3523 -0.7715 0.3926 -0.1912
-0.2985 0.5582 -1.3214 0.1517 -0.4581 -0.3545 0.3834 1.0659 -0.2631 -0.6745 -0.9486 -0.2065 0.0198 -1.1138 -0.1262 0.6988 -0.0121 0.0011 -0.0064 -0.2253 0.3228 0.3084 0.0939 0.1095 0.4670 0.1366 -0.1902 -0.0390 0.1937 0.6865 0.7466 0.3184 -0.2054 -0.1127 -0.3569 -0.4801 0.1676 0.7678 -0.3575 -0.8232 0.4504 -0.1727
-0.3320 0.5426 -1.2502 0.1817 -0.4723 -0.3332 0.3831 1.0554 -0.2627 -0.7056 -0.9342 -0.1924 0.0430 -1.1810 -0.1148 0.6944 -0.0165 -0.0048 -0.0376 -0.2208 0.4010 0.3481 0.1164 0.1656 0.4262 0.1918 -0.2444 -0.0907 0.1340 0.7074 0.8723 0.3111 -0.1449 -0.1184 -0.4186 -0.4896 0.2100 0.8011 -0.3357 -0.8761 0.4772 -0.1291
-0.3120 0.5346 -1.2440 0.1793 -0.4525 -0.3263 0.3818 1.0180 -0.2701 -0.6832 -0.9215 -0.2037 0.0186 -1.1547 -0.1114 0.6730 0.0026 -0.0187 -0.0258 -0.2165 0.3677 0.3417 0.1171 0.1509 0.4332 0.1613 -0.2273 -0.0532 0.1476 0.6830 0.8018 0.2962 -0.1716 -0.1011 -0.3887 -0.4664 0.1788 0.7676 -0.3551 -0.8292 0.4603 -0.1360
-0.2023 0.5362 -1.2267 0.0728 -0.4610 -0.3741 0.2331 0.9860 -0.2296 -0.5432 -0.8388 -0.1837 -0.0345 -1.0540 0.0049 0.6183 0.0224 0.0177 -0.0502 -0.2239 0.2368 0.3007 0.1099 0.1356 0.3660 0.0330 -0.1710 0.0340 0.2392 0.6480 0.5685 0.2631 -0.2791 -0.1398 -0.3564 -0.4298 0.1325 0.7009 -0.2806 -0.4368 0.3843 -0.1706
-0.1945 0.5122 -1.2036 0.0632 -0.4390 -0.3653 0.1623 0.9707 -0.2172 -0.5064 -0.8264 -0.1806 -0.0138 -1.0933 0.0784 0.6088 0.0330 0.0281 -0.0564 -0.1980 0.2522 0.2846 0.1157 0.1857 0.3480 0.0319 -0.1699 0.0315 0.2418 0.6575 0.5780 0.2336 -0.2863 -0.1323 -0.3784 -0.4292 0.1707 0.6875 -0.2639 -0.3630 0.3398 -0.1715
-0.2113 0.5195 -1.2106 0.0885 -0.4387 -0.3586 0.2184 0.9637 -0.2329 -0.5380 -0.8314 -0.1874 -0.0219 -1.0850 0.0231 0.6010 0.0308 0.0067 -0.0441 -0.2069 0.2565 0.3054 0.1117 0.1542 0.3719 0.0390 -0.1774 0.0324 0.2311 0.6446 0.5787 0.2502 -0.2721 -0.1192 -0.3614 -0.4223 0.1377 0.6884 -0.2850 -0.4441 0.3712 -0.1672
-0.1388 0.5062 -1.2746 0.0378 -0.3523 -0.3807 0.0674 0.9738 -0.2003 -0.4127 -0.8359 -0.1928 0.0007 -1.0262 0.1521 0.6029 0.0427 0.0498 -0.0398 -0.1749 0.1937 0.2013 0.0991 0.1495 0.3866 -0.0472 -0.0888 0.0823 0.3299 0.6401 0.4288 0.2296 -0.3452 -0.1272 -0.3225 -0.4098 0.1332 0.6380 -0.2700 -0.2235 0.2313 -0.2154
-0.1128 0.4792 -1.2532 0.0446 -0.2823 -0.3557 0.0237 0.9059 -0.2087 -0.3650 -0.8126 -0.2073 -0.0085 -1.0022 0.1952 0.5592 0.0691 0.0365 -0.0282 -0.1476 0.1739 0.1791 0.0991 0.1432 0.3961 -0.0877 -0.0631 0.1240 0.3570 0.6017 0.3361 0.2061 -0.3670 -0.0948 -0.2916 -0.3704 0.0939 0.5808 -0.2911 -0.1429 0.1731 -0.2194
0.1380 0.4133 -1.1993 -0.1535 0.0966 -0.2904 -0.3587 0.5846 -0.1503 0.0941 -0.5229 -0.2290 -0.1593 -0.6460 0.6599 0.0973 0.1659 -0.0210 -0.0260 -0.0793 -0.2602 -0.0089 0.0504 0.0113 0.3623 -0.5410 0.3086 0.4558 0.6783 0.3329 -0.5859 0.1076 -0.7226 -0.1072 -0.0026 -0.1076 -0.1565 0.1257 -0.1882 1.0690 -0.2359 -0.2843
0.1454 0.4123 -1.2067 -0.1564 0.1020 -0.2911 -0.3694 0.5801 -0.1495 0.1065 -0.5226 -0.2342 -0.1694 -0.6330 0.6634 0.0961 0.1737 -0.0212 -0.0186 -0.0828 -0.2807 -0.0150 0.0507 0.0059 0.3648 -0.5580 0.3145 0.4708 0.6887 0.3297 -0.6117 0.1034 -0.7353 -0.1075 0.0095 -0.1030 -0.1650 0.1184 -0.1965 1.0978 -0.2461 -0.2946
0.1803 0.3965 -1.1836 -0.1828 0.1700 -0.2686 -0.4310 0.5082 -0.1413 0.1806 -0.4674 -0.2426 -0.2028 -0.5838 0.7416 0.0045 0.1979 -0.0424 -0.0120 -0.0709 -0.3596 -0.0375 0.0439 -0.0100 0.3582 -0.6335 0.3730 0.5328 0.7360 0.2820 -0.7637 0.0795 -0.7957 -0.1014 0.0611 -0.0523 -0.2064 0.0324 -0.1897 1.3050 -0.3125 -0.3027
0.2113 0.4162 -1.0899 -0.2817 0.2003 -0.2453 -0.4517 0.4301 -0.1010 0.2612 -0.3392 -0.2203 -0.2722 -0.5230 0.9000 -0.1963 0.1980 -0.0742 -0.0659 -0.0666 -0.4915 -0.0515 0.0301 -0.0149 0.2903 -0.7027 0.5109 0.5935 0.7724 0.2311 -0.9202 0.0525 -0.8977 -0.1493 0.1069 -0.0003 -0.1860 -0.1001 -0.0978 1.6791 -0.3578 -0.2401
0.1773 0.3916 -1.2028 -0.1639 0.1601 -0.2717 -0.4346 0.5117 -0.1472 0.1757 -0.4873 -0.2559 -0.2116 -0.5886 0.7076 0.0364 0.2135 -0.0432 0.0125 -0.0806 -0.3682 -0.0312 0.0482 -0.0111 0.3713 -0.6412 0.3467 0.5457 0.7349 0.2908 -0.7573 0.0740 -0.7937 -0.0896 0.0678 -0.0568 -0.2176 0.0485 -0.2237 1.2694 -0.3061 -0.3270
-0.2360 0.5351 -1.3212 0.1254 -0.4046 -0.3657 0.2610 1.0352 -0.2402 -0.5745 -0.9291 -0.2113 0.0231 -1.0882 -0.0330 0.6880 0.0163 0.0186 -0.0072 -0.2007 0.2833 0.2523 0.0968 0.1207 0.4562 0.0712 -0.1488 0.0087 0.2492 0.6781 0.6349 0.2826 -0.2534 -0.1020 -0.3368 -0.4556 0.1484 0.7223 -0.3535 -0.6418 0.3560 -0.1973
0.0715 0.4310 -1.2201 -0.0951 -0.0072 -0.3124 -0.2584 0.6737 -0.1660 -0.0281 -0.6075 -0.2280 -0.1157 -0.7398 0.5320 0.2305 0.1439 -0.0104 -0.0173 -0.0989 -0.1418 0.0487 0.0696 0.0463 0.3734 -0.4217 0.1939 0.3809 0.5911 0.4077 -0.3311 0.1336 -0.6258 -0.0972 -0.0817 -0.1809 -0.0974 0.2588 -0.2224 0.7246 -0.1252 -0.2757
-0.2201 0.5199 -1.3094 0.1264 -0.3878 -0.3421 0.2886 0.9545 -0.2647 -0.5645 -0.9080 -0.2397 -0.0441 -1.0480 -0.0669 0.6512 0.0562 -0.0129 0.0270 -0.1974 0.2084 0.2594 0.0894 0.0936 0.4720 0.0229 -0.1352 0.0786 0.2640 0.6285 0.5125 0.2531 -0.3004 -0.0647 -0.2794 -0.4117 0.0934 0.6591 -0.4107 -0.5836 0.3518 -0.2152
0.0382 0.4584 -1.1713 -0.1054 -0.0988 -0.3191 -0.1659 0.6890 -0.1660 -0.0918 -0.5894 -0.2125 -0.1461 -0.7663 0.4833 0.2191 0.1303 -0.0270 -0.0385 -0.1320 -0.1398 0.1093 0.0796 0.0584 0.3343 -0.3750 0.1620 0.3608 0.5345 0.4246 -0.2385 0.1396 -0.6090 -0.1210 -0.1121 -0.2031 -0.0609 0.2904 -0.1981 0.6686 -0.0314 -0.2338
-0.2274 0.5302 -1.2802 0.1204 -0.3980 -0.3453 0.2946 0.9658 -0.2589 -0.5720 -0.8848 -0.2201 -0.0284 -1.0457 -0.0456 0.6218 0.0344 -0.0237 0.0047 -0.2119 0.2334 0.2924 0.1033 0.0961 0.4420 0.0361 -0.1575 0.0626 0.2449 0.6258 0.5483 0.2724 -0.2789 -0.0887 -0.3055 -0.4148 0.0917 0.6794 -0.3594 -0.5771 0.3752 -0.1931
-0.2374 0.5406 -1.2948 0.1212 -0.4047 -0.3470 0.3209 0.9782 -0.2620 -0.5906 -0.8915 -0.2195 -0.0275 -1.0380 -0.0655 0.6219 0.0238 -0.0299 0.0087 -0.2194 0.2321 0.3020 0.0993 0.0818 0.4505 0.0429 -0.1597 0.0596 0.2423 0.6239 0.5551 0.2871 -0.2755 -0.0931 -0.3020 -0.4183 0.0857 0.6872 -0.3579 -0.6105 0.3928 -0.1951
-0.2435 0.5482 -1.3321 0.1246 -0.3912 -0.3652 0.2826 1.0485 -0.2394 -0.5858 -0.9306 -0.2063 0.0403 -1.0710 -0.0278 0.6702 -0.0037 -0.0029 -0.0059 -0.2126 0.2898 0.2678 0.1022 0.1004 0.4598 0.0772 -0.1514 0.0098 0.2476 0.6689 0.6410 0.3074 -0.2462 -0.1114 -0.3347 -0.4542 0.1291 0.7313 -0.3351 -0.6698 0.3677 -0.1947
0.2309 0.5366 -0.9174 -0.4130 0.0639 -0.3065 -0.3703 0.3837 0.0285 0.3540 -0.1596 -0.2084 -0.4306 -0.4600 1.0564 -0.4600 0.2320 -0.0920 -0.1649 -0.0445 -0.7295 -0.0389 0.0051 -0.0166 0.1756 -0.7707 0.7323 0.8125 0.7980 0.2801 -0.9261 -0.0230 -1.0524 -0.1829 0.1371 -0.0260 -0.0642 -0.2102 -0.0049 2.0755 -0.3464 -0.0700
0.2456 0.5652 -0.9158 -0.4778 0.0774 -0.3126 -0.3967 0.4006 0.0699 0.4030 -0.1219 -0.1947 -0.4455 -0.4229 1.1594 -0.5336 0.2151 -0.0864 -0.1996 -0.0443 -0.7978 -0.0783 -0.0090 -0.0205 0.1507 -0.8006 0.8325 0.8276 0.8323 0.2855 -0.9765 -0.0215 -1.1095 -0.2336 0.1581 -0.0233 -0.0227 -0.2567 0.0512 2.2658 -0.3894 -0.0487
-0.2646 0.5447 -1.3036 0.1430 -0.4043 -0.3470 0.3290 1.0250 -0.2538 -0.6217 -0.9235 -0.2090 0.0242 -1.0870 -0.0637 0.6595 -0.0005 -0.0196 -0.0089 -0.2139 0.3043 0.2970 0.1042 0.1056 0.4568 0.0995 -0.1715 -0.0003 0.2163 0.6619 0.6697 0.3052 -0.2278 -0.1023 -0.3414 -0.4476 0.1298 0.7321 -0.3486 -0.7206 0.4011 -0.1759
-0.1521 0.5145 -1.2672 0.0534 -0.3285 -0.3610 0.1246 0.9480 -0.2148 -0.4393 -0.8306 -0.2004 -0.0062 -1.0007 0.1281 0.5651 0.0372 0.0036 -0.0255 -0.1884 0.1880 0.2308 0.1055 0.1136 0.3990 -0.0436 -0.0940 0.1003 0.3198 0.6104 0.4127 0.2502 -0.3382 -0.1160 -0.3002 -0.3885 0.0853 0.6253 -0.2837 -0.2777 0.2564 -0.2069
-0.2399 0.5467 -1.3083 0.1187 -0.4082 -0.3595 0.2989 1.0174 -0.2478 -0.5895 -0.9046 -0.2074 0.0058 -1.0581 -0.0465 0.6444 0.0063 -0.0100 -0.0068 -0.2165 0.2642 0.2867 0.0973 0.0929 0.4495 0.0628 -0.1554 0.0248 0.2437 0.6499 0.6012 0.2993 -0.2582 -0.1083 -0.3246 -0.4379 0.1116 0.7111 -0.3364 -0.6309 0.3853 -0.1914
0.2420 0.5309 -0.9148 -0.5048 0.1452 -0.2651 -0.4094 0.3932 0.0327 0.3765 -0.1126 -0.1570 -0.3921 -0.4329 1.2023 -0.5542 0.1601 -0.0948 -0.2274 -0.0519 -0.7278 -0.0860 -0.0099 -0.0117 0.1392 -0.7657 0.8277 0.6992 0.8189 0.2268 -1.0334 0.0181 -1.0825 -0.2779 0.1426 0.0145 -0.0309 -0.2859 0.1235 2.3007 -0.3933 -0.0508
0.2400 0.5777 -0.8955 -0.5208 0.0690 -0.3048 -0.3823 0.4106 0.0802 0.3982 -0.0935 -0.1720 -0.4495 -0.4228 1.2057 -0.5796 0.1890 -0.0902 -0.2322 -0.0550 -0.8113 -0.0794 -0.0135 -0.0115 0.1218 -0.7886 0.8707 0.7922 0.8249 0.2797 -0.9838 -0.0113 -1.1257 -0.2766 0.1523 -0.0200 0.0134 -0.2786 0.1068 2.3521 -0.3795 -0.0229
-0.1688 0.5345 -1.3052 0.0500 -0.3880 -0.3922 0.1408 1.0256 -0.2061 -0.4682 -0.8663 -0.1897 0.0130 -1.0244 0.0957 0.6287 0.0173 0.0348 -0.0307 -0.2075 0.2134 0.2303 0.1051 0.1235 0.3997 -0.0120 -0.1143 0.0594 0.3065 0.6550 0.5004 0.2679 -0.3189 -0.1440 -0.3286 -0.4344 0.1285 0.6855 -0.2699 -0.3550 0.2904 -0.2157
0.2000 0.4442 -1.0560 -0.3115 0.1613 -0.2587 -0.4074 0.4552 -0.0824 0.2419 -0.3196 -0.1987 -0.2654 -0.5320 0.9275 -0.2239 0.1712 -0.0699 -0.1085 -0.0624 -0.4746 -0.0417 0.0295 -0.0035 0.2590 -0.6652 0.5354 0.5769 0.7512 0.2479 -0.8541 0.0614 -0.8919 -0.1734 0.0763 -0.0221 -0.1373 -0.0893 -0.0458 1.6751 -0.3296 -0.1887
0.2438 0.4669 -0.9952 -0.4228 0.2172 -0.2388 -0.4710 0.3838 -0.0251 0.3603 -0.1927 -0.1845 -0.3419 -0.4538 1.1171 -0.4347 0.1787 -0.0946 -0.1534 -0.0554 -0.6526 -0.0889 0.0032 -0.0172 0.2065 -0.7706 0.7173 0.6575 0.8226 0.2031 -1.0645 0.0298 -1.0274 -0.2291 0.1508 0.0360 -0.1160 -0.2465 0.0378 2.1348 -0.4175 -0.1482
0.2460 0.4864 -0.9753 -0.4367 0.1910 -0.2500 -0.4640 0.3755 -0.0019 0.3791 -0.1695 -0.1912 -0.3772 -0.4449 1.1323 -0.4696 0.1951 -0.0993 -0.1567 -0.0562 -0.7068 -0.0860 -0.0005 -0.0180 0.1940 -0.7910 0.7487 0.7072 0.8297 0.2181 -1.0665 0.0116 -1.0581 -0.2291 0.1635 0.0306 -0.0993 -0.2622 0.0340 2.1995 -0.4173 -0.1323
0.0533 0.4737 -1.2345 -0.1511 -0.1248 -0.3512 -0.2089 0.7688 -0.1434 -0.0606 -0.6094 -0.2000 -0.1432 -0.7467 0.5237 0.2573 0.1149 0.0122 -0.0487 -0.1590 -0.1753 0.0690 0.0795 0.0671 0.3256 -0.3993 0.1953 0.3385 0.5603 0.4566 -0.2515 0.1477 -0.6452 -0.1840 -0.1093 -0.2331 -0.0145 0.3151 -0.1602 0.7700 -0.0539 -0.2654
0.2195 0.4448 -1.0466 -0.3890 0.1983 -0.2360 -0.4580 0.4387 -0.0612 0.2982 -0.2589 -0.1782 -0.2966 -0.4990 1.0431 -0.3244 0.1576 -0.0804 -0.1355 -0.0805 -0.5651 -0.0721 0.0184 0.0024 0.2251 -0.7180 0.6280 0.5642 0.7834 0.2176 -0.9865 0.0569 -0.9679 -0.2410 0.1143 0.0142 -0.1110 -0.1722 0.0247 1.9651 -0.3754 -0.1887
0.1984 0.4406 -1.0807 -0.3453 0.1535 -0.2524 -0.4295 0.4841 -0.0803 0.2472 -0.3180 -0.1857 -0.2745 -0.5351 0.9553 -0.2227 0.1583 -0.0646 -0.1141 -0.0936 -0.5037 -0.0511 0.0313 0.0132 0.2444 -0.6765 0.5493 0.5328 0.7508 0.2503 -0.8848 0.0667 -0.9175 -0.2267 0.0828 -0.0206 -0.1063 -0.0946 -0.0142 1.7782 -0.3306 -0.2115
-0.1521 0.5295 -1.2831 0.0318 -0.4022 -0.3965 0.1169 1.0099 -0.2011 -0.4444 -0.8398 -0.1842 -0.0096 -1.0165 0.1140 0.6126 0.0271 0.0463 -0.0431 -0.2072 0.1905 0.2277 0.1041 0.1335 0.3780 -0.0339 -0.1057 0.0693 0.3124 0.6495 0.4646 0.2511 -0.3379 -0.1536 -0.3277 -0.4274 0.1334 0.6699 -0.2540 -0.2660 0.2826 -0.2126
-0.0761 0.5170 -1.2415 -0.0546 -0.3631 -0.3951 0.0183 0.9404 -0.1791 -0.3207 -0.7476 -0.1759 -0.0792 -0.9220 0.2467 0.5041 0.0548 0.0526 -0.0684 -0.2084 0.0583 0.1857 0.1037 0.1281 0.3224 -0.1529 -0.0162 0.1495 0.3793 0.5926 0.2402 0.2073 -0.4465 -0.1927 -0.2737 -0.3748 0.1103 0.5680 -0.1965 0.1271 0.1972 -0.2163
-0.2588 0.5451 -1.3090 0.1322 -0.4368 -0.3716 0.2785 1.0673 -0.2338 -0.6071 -0.9332 -0.1954 0.0456 -1.1248 -0.0453 0.7015 -0.0049 0.0318 -0.0292 -0.2015 0.3305 0.2671 0.0948 0.1378 0.4456 0.1143 -0.1655 -0.0402 0.2224 0.7042 0.7209 0.2982 -0.2179 -0.1170 -0.3732 -0.4777 0.1827 0.7548 -0.3292 -0.7058 0.3873 -0.1760
0.0399 0.4735 -1.2554 -0.1307 -0.1566 -0.3621 -0.1913 0.8029 -0.1525 -0.0942 -0.6461 -0.2003 -0.1308 -0.7718 0.4701 0.3232 0.1108 0.0344 -0.0461 -0.1632 -0.1369 0.0699 0.0797 0.0766 0.3360 -0.3681 0.1621 0.3038 0.5421 0.4819 -0.1861 0.1545 -0.6144 -0.1829 -0.1310 -0.2577 0.0041 0.3591 -0.1799 0.6656 -0.0285 -0.2723
-0.0339 0.5051 -1.3237 -0.0650 -0.2786 -0.4066 -0.0846 0.9502 -0.1634 -0.2371 -0.7704 -0.1938 -0.0586 -0.8754 0.3072 0.5154 0.0684 0.0753 -0.0416 -0.1837 0.0113 0.1070 0.0865 0.1031 0.3688 -0.2245 0.0478 0.1906 0.4599 0.5863 0.1168 0.2029 -0.4955 -0.1832 -0.2235 -0.3599 0.0808 0.5299 -0.2167 0.2366 0.0908 -0.2730
-0.0197 0.4985 -1.3334 -0.0698 -0.2549 -0.4045 -0.1131 0.9357 -0.1616 -0.2081 -0.7630 -0.2006 -0.0666 -0.8559 0.3274 0.5006 0.0795 0.0717 -0.0305 -0.1821 -0.0166 0.0949 0.0857 0.0951 0.3746 -0.2562 0.0623 0.2154 0.4812 0.5741 0.0628 0.1956 -0.5174 -0.1797 -0.2025 -0.3466 0.0621 0.5090 -0.2221 0.2963 0.0636 -0.2890
-0.3021 0.5572 -1.2969 0.1495 -0.4774 -0.3661 0.3406 1.0897 -0.2430 -0.6677 -0.9376 -0.1869 0.0493 -1.1525 -0.0940 0.7051 -0.0244 0.0237 -0.0371 -0.2173 0.3670 0.3098 0.0967 0.1432 0.4385 0.1591 -0.2027 -0.0795 0.1802 0.7152 0.8108 0.3195 -0.1792 -0.1313 -0.4000 -0.4958 0.2032 0.7909 -0.3172 -0.8061 0.4485 -0.1565
-0.0359 0.5022 -1.3492 -0.0548 -0.2563 -0.4113 -0.1069 0.9741 -0.1581 -0.2367 -0.7969 -0.1922 -0.0185 -0.8952 0.3166 0.5460 0.0566 0.0961 -0.0461 -0.1596 0.0510 0.0789 0.0765 0.1105 0.3896 -0.2041 0.0578 0.1647 0.4691 0.6037 0.1484 0.2109 -0.4765 -0.1735 -0.2377 -0.3727 0.0986 0.5415 -0.2193 0.1831 0.0658 -0.2749
-0.2846 0.5519 -1.3045 0.1450 -0.4537 -0.3596 0.3371 1.0569 -0.2498 -0.6457 -0.9258 -0.1989 0.0257 -1.1216 -0.0934 0.6804 -0.0090 0.0112 -0.0205 -0.2130 0.3261 0.3004 0.0896 0.1198 0.4537 0.1233 -0.1798 -0.0423 0.2032 0.6885 0.7272 0.3107 -0.2096 -0.1158 -0.3635 -0.4715 0.1668 0.7534 -0.3361 -0.7553 0.4293 -0.1714
-0.2910 0.5527 -1.3173 0.1480 -0.4583 -0.3746 0.2968 1.1076 -0.2295 -0.6451 -0.9559 -0.1869 0.0754 -1.1687 -0.0659 0.7314 -0.0250 0.0460 -0.0408 -0.1984 0.3797 0.2728 0.0898 0.1565 0.4498 0.1614 -0.1816 -0.0895 0.1987 0.7358 0.8188 0.3130 -0.1802 -0.1258 -0.4065 -0.5060 0.2252 0.7919 -0.3213 -0.7987 0.4108 -0.1627
-0.2568 0.5509 -1.3640 0.1317 -0.4147 -0.3859 0.2501 1.1118 -0.2214 -0.5942 -0.9680 -0.1966 0.0827 -1.1313 -0.0300 0.7361 -0.0174 0.0530 -0.0217 -0.1908 0.3409 0.2265 0.0828 0.1327 0.4761 0.1173 -0.1391 -0.0539 0.2494 0.7266 0.7323 0.3098 -0.2192 -0.1178 -0.3699 -0.4971 0.1993 0.7664 -0.3332 -0.7344 0.3549 -0.1946
-0.1977 0.5170 -1.2788 0.1050 -0.3705 -0.3556 0.2010 0.9686 -0.2376 -0.5094 -0.8678 -0.2114 -0.0071 -1.0470 0.0266 0.6124 0.0397 0.0070 -0.0085 -0.1927 0.2348 0.2518 0.0993 0.1125 0.4323 0.0062 -0.1286 0.0593 0.2786 0.6334 0.5115 0.2602 -0.2935 -0.0971 -0.3087 -0.4117 0.1000 0.6616 -0.3317 -0.4647 0.3148 -0.2034
-0.2719 0.5514 -1.3291 0.1383 -0.4362 -0.3664 0.3148 1.0683 -0.2447 -0.6260 -0.9405 -0.2031 0.0356 -1.1108 -0.0752 0.6955 -0.0073 0.0164 -0.0117 -0.2118 0.3154 0.2779 0.0907 0.1159 0.4636 0.1110 -0.1666 -0.0307 0.2226 0.6920 0.7082 0.3090 -0.2227 -0.1144 -0.3541 -0.4750 0.1652 0.7526 -0.3427 -0.7407 0.4044 -0.1858
-0.2701 0.5440 -1.3181 0.1405 -0.4328 -0.3627 0.3021 1.0609 -0.2437 -0.6197 -0.9387 -0.2038 0.0370 -1.1211 -0.0638 0.6972 -0.0011 0.0173 -0.0136 -0.2076 0.3214 0.2762 0.0956 0.1293 0.4575 0.1126 -0.1709 -0.0311 0.2183 0.6951 0.7156 0.2996 -0.2212 -0.1108 -0.3602 -0.4743 0.1732 0.7521 -0.3448 -0.7308 0.3970 -0.1832
-0.2753 0.5410 -1.3226 0.1488 -0.4253 -0.3522 0.3278 1.0445 -0.2543 -0.6306 -0.9441 -0.2141 0.0242 -1.1173 -0.0844 0.6948 0.0064 0.0039 -0.0008 -0.2065 0.3101 0.2790 0.0935 0.1210 0.4720 0.1115 -0.1682 -0.0183 0.2155 0.6847 0.7006 0.2949 -0.2271 -0.0969 -0.3446 -0.4667 0.1634 0.7412 -0.3691 -0.7547 0.4017 -0.1857
-0.1024 0.5068 -1.2880 0.0144 -0.3256 -0.3814 0.0484 0.9329 -0.2046 -0.3563 -0.8039 -0.2095 -0.0542 -0.9401 0.1700 0.5474 0.0710 0.0265 -0.0076 -0.1987 0.0911 0.1945 0.1025 0.0996 0.3903 -0.1369 -0.0571 0.1659 0.3779 0.5921 0.2720 0.2209 -0.4126 -0.1298 -0.2525 -0.3734 0.0604 0.5848 -0.2817 -0.0730 0.2034 -0.2503
-0.0817 0.4989 -1.2687 -0.0008 -0.2925 -0.3725 0.0169 0.8984 -0.1988 -0.3193 -0.7755 -0.2098 -0.0637 -0.9186 0.2174 0.5049 0.0793 0.0197 -0.0148 -0.1862 0.0657 0.1821 0.1015 0.0980 0.3809 -0.1661 -0.0282 0.1917 0.3966 0.5708 0.2078 0.2081 -0.4365 -0.1272 -0.2374 -0.3501 0.0464 0.5461 -0.2699 0.0254 0.1684 -0.2453
-0.2920 0.5470 -1.3039 0.1572 -0.4385 -0.3425 0.3754 1.0326 -0.2660 -0.6606 -0.9331 -0.2126 0.0111 -1.1120 -0.1131 0.6741 0.0002 -0.0155 -0.0037 -0.2161 0.3149 0.3126 0.0971 0.1119 0.4661 0.1236 -0.1859 -0.0197 0.1924 0.6710 0.7152 0.3047 -0.2144 -0.0990 -0.3468 -0.4607 0.1516 0.7447 -0.3644 -0.7902 0.4373 -0.1710
-0.3274 0.5480 -1.2751 0.1762 -0.4607 -0.3272 0.4197 1.0312 -0.2761 -0.7061 -0.9261 -0.2067 0.0106 -1.1373 -0.1418 0.6635 -0.0094 -0.0299 -0.0132 -0.2256 0.3487 0.3542 0.1047 0.1251 0.4527 0.1582 -0.2220 -0.0485 0.1508 0.6732 0.7849 0.3149 -0.1804 -0.1070 -0.3712 -0.4660 0.1660 0.7674 -0.3547 -0.8552 0.4821 -0.1488
-0.2479 0.5398 -1.2890 0.1192 -0.4437 -0.3725 0.2601 1.0516 -0.2325 -0.5899 -0.9141 -0.1934 0.0314 -1.1147 -0.0262 0.6867 0.0035 0.0281 -0.0308 -0.2077 0.3132 0.2777 0.1042 0.1464 0.4227 0.0967 -0.1769 -0.0216 0.2226 0.6944 0.6982 0.2867 -0.2307 -0.1226 -0.3750 -0.4705 0.1775 0.7490 -0.3160 -0.6441 0.3849 -0.1783
-0.2252 0.5296 -1.2996 0.1188 -0.4017 -0.3629 0.2454 1.0115 -0.2401 -0.5565 -0.9038 -0.2091 0.0106 -1.0791 -0.0174 0.6597 0.0236 0.0163 -0.0110 -0.1975 0.2706 0.2572 0.0965 0.1200 0.4448 0.0530 -0.1451 0.0214 0.2542 0.6636 0.5995 0.2746 -0.2638 -0.1007 -0.3312 -0.4416 0.1345 0.7023 -0.3423 -0.5848 0.3494 -0.1952


==> images/self-attention/transformer/self-attention-2/enc_output.txt <==
-0.2937 0.5336 -1.2597 0.1664 -0.4391 -0.3257 0.3796 0.9935 -0.2748 -0.6629 -0.9114 -0.2146 -0.0081 -1.1187 -0.1135 0.6529 0.0154 -0.0292 -0.0080 -0.2167 0.3179 0.3338 0.1085 0.1258 0.4462 0.1231 -0.2056 -0.0130 0.1731 0.6580 0.7144 0.2894 -0.2083 -0.0911 -0.3522 -0.4456 0.1447 0.7344 -0.3700 -0.7710 0.4461 -0.1567
-0.2345 0.5034 -1.2252 0.1473 -0.4012 -0.3134 0.3261 0.8925 -0.2826 -0.5853 -0.8646 -0.2375 -0.0733 -1.0705 -0.0783 0.6021 0.0719 -0.0394 0.0093 -0.1930 0.2312 0.3083 0.1052 0.1167 0.4402 0.0392 -0.1663 0.0765 0.2145 0.6069 0.5356 0.2326 -0.2789 -0.0522 -0.2961 -0.3894 0.0893 0.6434 -0.4060 -0.5829 0.3854 -0.1748
-0.2630 0.5400 -1.3011 0.1396 -0.4328 -0.3455 0.3497 1.0015 -0.2677 -0.6272 -0.9178 -0.2211 -0.0209 -1.0805 -0.1045 0.6630 0.0222 -0.0123 0.0073 -0.2149 0.2655 0.2988 0.0935 0.1011 0.4621 0.0818 -0.1709 0.0204 0.2191 0.6515 0.6311 0.2860 -0.2504 -0.0897 -0.3204 -0.4420 0.1262 0.7122 -0.3787 -0.7030 0.4155 -0.1876
-0.2446 0.5437 -1.3080 0.1198 -0.4357 -0.3706 0.2820 1.0446 -0.2411 -0.5933 -0.9215 -0.2032 0.0157 -1.0893 -0.0483 0.6863 0.0085 0.0188 -0.0153 -0.2141 0.2872 0.2743 0.1002 0.1223 0.4396 0.0823 -0.1671 -0.0016 0.2338 0.6810 0.6603 0.2904 -0.2448 -0.1157 -0.3499 -0.4628 0.1543 0.7380 -0.3374 -0.6531 0.3867 -0.1890
-0.2156 0.5430 -1.3219 0.0907 -0.4360 -0.3928 0.2146 1.0647 -0.2213 -0.5462 -0.9151 -0.1945 0.0241 -1.0779 0.0015 0.6958 0.0087 0.0457 -0.0243 -0.2118 0.2689 0.2472 0.0994 0.1329 0.4243 0.0542 -0.1517 0.0065 0.2632 0.6920 0.6267 0.2821 -0.2678 -0.1332 -0.3546 -0.4695 0.1655 0.7379 -0.3095 -0.5538 0.3501 -0.2054
-0.2411 0.5406 -1.3252 0.1228 -0.4258 -0.3651 0.2940 1.0263 -0.2507 -0.5910 -0.9254 -0.2166 -0.0043 -1.0764 -0.0705 0.6831 0.0212 0.0150 0.0040 -0.2085 0.2583 0.2636 0.0877 0.1046 0.4632 0.0645 -0.1502 0.0193 0.2491 0.6671 0.6115 0.2834 -0.2642 -0.0981 -0.3208 -0.4516 0.1362 0.7132 -0.3673 -0.6507 0.3798 -0.2035
-0.2350 0.5339 -1.3128 0.1246 -0.4162 -0.3633 0.2741 1.0192 -0.2466 -0.5785 -0.9196 -0.2143 0.0026 -1.0848 -0.0516 0.6799 0.0241 0.0186 -0.0043 -0.1999 0.2688 0.2574 0.0903 0.1155 0.4572 0.0646 -0.1472 0.0157 0.2486 0.6697 0.6137 0.2762 -0.2608 -0.0956 -0.3279 -0.4488 0.1411 0.7091 -0.3624 -0.6323 0.3657 -0.1972
-0.2615 0.5423 -1.3082 0.1367 -0.4397 -0.3646 0.3017 1.0492 -0.2448 -0.6159 -0.9331 -0.2044 0.0241 -1.1177 -0.0702 0.6996 0.0054 0.0224 -0.0187 -0.2038 0.3128 0.2739 0.0930 0.1306 0.4522 0.1080 -0.1683 -0.0250 0.2194 0.6929 0.7006 0.2907 -0.2259 -0.1065 -0.3594 -0.4702 0.1722 0.7445 -0.3500 -0.7137 0.3965 -0.1787
-0.2624 0.5237 -1.2525 0.1455 -0.4345 -0.3453 0.2917 1.0068 -0.2496 -0.6121 -0.9089 -0.2040 0.0154 -1.1370 -0.0500 0.6760 0.0203 0.0078 -0.0281 -0.1971 0.3280 0.2956 0.1098 0.1600 0.4242 0.1138 -0.1920 -0.0201 0.1946 0.6835 0.7152 0.2691 -0.2158 -0.0964 -0.3762 -0.4559 0.1767 0.7356 -0.3477 -0.6870 0.3969 -0.1587
-0.0826 0.4993 -1.2674 -0.0062 -0.2908 -0.3745 0.0073 0.9126 -0.1917 -0.3247 -0.7814 -0.1997 -0.0431 -0.9370 0.2305 0.5190 0.0651 0.0348 -0.0360 -0.1729 0.0935 0.1700 0.0954 0.1132 0.3763 -0.1436 -0.0205 0.1617 0.3926 0.5841 0.2359 0.2116 -0.4224 -0.1336 -0.2590 -0.3579 0.0725 0.5540 -0.2549 0.0146 0.1615 -0.2319
-0.2686 0.5369 -1.2216 0.1341 -0.4720 -0.3404 0.3522 0.9804 -0.2640 -0.6416 -0.8752 -0.2001 -0.0303 -1.1010 -0.0906 0.6356 0.0181 -0.0257 -0.0274 -0.2309 0.2935 0.3546 0.1182 0.1348 0.3983 0.1031 -0.2233 0.0035 0.1737 0.6515 0.6836 0.2807 -0.2229 -0.1097 -0.3671 -0.4378 0.1366 0.7336 -0.3334 -0.6703 0.4569 -0.1507
-0.2756 0.5469 -1.3017 0.1425 -0.4498 -0.3628 0.3196 1.0612 -0.2468 -0.6346 -0.9354 -0.1991 0.0326 -1.1265 -0.0773 0.7004 -0.0042 0.0178 -0.0226 -0.2127 0.3319 0.2901 0.0997 0.1341 0.4458 0.1257 -0.1853 -0.0405 0.2034 0.6977 0.7405 0.3011 -0.2086 -0.1149 -0.3729 -0.4786 0.1793 0.7630 -0.3397 -0.7508 0.4164 -0.1702
-0.2401 0.5395 -1.3154 0.1254 -0.4181 -0.3653 0.2827 1.0316 -0.2461 -0.5862 -0.9232 -0.2103 0.0119 -1.0841 -0.0513 0.6810 0.0152 0.0159 -0.0064 -0.2065 0.2789 0.2636 0.0944 0.1126 0.4557 0.0730 -0.1531 0.0081 0.2440 0.6724 0.6326 0.2863 -0.2522 -0.1025 -0.3338 -0.4545 0.1417 0.7210 -0.3532 -0.6533 0.3740 -0.1939
-0.2174 0.5079 -1.1018 0.1097 -0.4660 -0.3110 0.3377 0.8296 -0.2857 -0.5792 -0.7604 -0.2063 -0.1374 -1.0402 -0.0630 0.5061 0.0766 -0.0593 -0.0285 -0.2311 0.1979 0.3914 0.1267 0.1209 0.3463 0.0140 -0.2137 0.0981 0.1851 0.5654 0.4928 0.2246 -0.2853 -0.0839 -0.3189 -0.3613 0.0564 0.6284 -0.3304 -0.4276 0.4498 -0.1312
-0.2694 0.5543 -1.3538 0.1371 -0.4339 -0.3754 0.3076 1.0944 -0.2405 -0.6243 -0.9661 -0.2042 0.0516 -1.1185 -0.0733 0.7290 -0.0109 0.0323 -0.0087 -0.2089 0.3235 0.2544 0.0887 0.1194 0.4762 0.1204 -0.1576 -0.0405 0.2313 0.7099 0.7289 0.3104 -0.2209 -0.1135 -0.3574 -0.4918 0.1841 0.7663 -0.3523 -0.7715 0.3926 -0.1912
-0.2985 0.5582 -1.3214 0.1517 -0.4581 -0.3545 0.3834 1.0659 -0.2631 -0.6745 -0.9486 -0.2065 0.0198 -1.1138 -0.1262 0.6988 -0.0121 0.0011 -0.0064 -0.2253 0.3228 0.3084 0.0939 0.1095 0.4670 0.1366 -0.1902 -0.0390 0.1937 0.6865 0.7466 0.3184 -0.2054 -0.1127 -0.3569 -0.4801 0.1676 0.7678 -0.3575 -0.8232 0.4504 -0.1727
-0.3320 0.5426 -1.2502 0.1817 -0.4723 -0.3332 0.3831 1.0554 -0.2627 -0.7056 -0.9342 -0.1924 0.0430 -1.1810 -0.1148 0.6944 -0.0165 -0.0048 -0.0376 -0.2208 0.4010 0.3481 0.1164 0.1656 0.4262 0.1918 -0.2444 -0.0907 0.1340 0.7074 0.8723 0.3111 -0.1449 -0.1184 -0.4186 -0.4896 0.2100 0.8011 -0.3357 -0.8761 0.4772 -0.1291
-0.3120 0.5346 -1.2440 0.1793 -0.4525 -0.3263 0.3818 1.0180 -0.2701 -0.6832 -0.9215 -0.2037 0.0186 -1.1547 -0.1114 0.6730 0.0026 -0.0187 -0.0258 -0.2165 0.3677 0.3417 0.1171 0.1509 0.4332 0.1613 -0.2273 -0.0532 0.1476 0.6830 0.8018 0.2962 -0.1716 -0.1011 -0.3887 -0.4664 0.1788 0.7676 -0.3551 -0.8292 0.4603 -0.1360
-0.2023 0.5362 -1.2267 0.0728 -0.4610 -0.3741 0.2331 0.9860 -0.2296 -0.5432 -0.8388 -0.1837 -0.0345 -1.0540 0.0049 0.6183 0.0224 0.0177 -0.0502 -0.2239 0.2368 0.3007 0.1099 0.1356 0.3660 0.0330 -0.1710 0.0340 0.2392 0.6480 0.5685 0.2631 -0.2791 -0.1398 -0.3564 -0.4298 0.1325 0.7009 -0.2806 -0.4368 0.3843 -0.1706
-0.1945 0.5122 -1.2036 0.0632 -0.4390 -0.3653 0.1623 0.9707 -0.2172 -0.5064 -0.8264 -0.1806 -0.0138 -1.0933 0.0784 0.6088 0.0330 0.0281 -0.0564 -0.1980 0.2522 0.2846 0.1157 0.1857 0.3480 0.0319 -0.1699 0.0315 0.2418 0.6575 0.5780 0.2336 -0.2863 -0.1323 -0.3784 -0.4292 0.1707 0.6875 -0.2639 -0.3630 0.3398 -0.1715
-0.2113 0.5195 -1.2106 0.0885 -0.4387 -0.3586 0.2184 0.9637 -0.2329 -0.5380 -0.8314 -0.1874 -0.0219 -1.0850 0.0231 0.6010 0.0308 0.0067 -0.0441 -0.2069 0.2565 0.3054 0.1117 0.1542 0.3719 0.0390 -0.1774 0.0324 0.2311 0.6446 0.5787 0.2502 -0.2721 -0.1192 -0.3614 -0.4223 0.1377 0.6884 -0.2850 -0.4441 0.3712 -0.1672
-0.1388 0.5062 -1.2746 0.0378 -0.3523 -0.3807 0.0674 0.9738 -0.2003 -0.4127 -0.8359 -0.1928 0.0007 -1.0262 0.1521 0.6029 0.0427 0.0498 -0.0398 -0.1749 0.1937 0.2013 0.0991 0.1495 0.3866 -0.0472 -0.0888 0.0823 0.3299 0.6401 0.4288 0.2296 -0.3452 -0.1272 -0.3225 -0.4098 0.1332 0.6380 -0.2700 -0.2235 0.2313 -0.2154
-0.1128 0.4792 -1.2532 0.0446 -0.2823 -0.3557 0.0237 0.9059 -0.2087 -0.3650 -0.8126 -0.2073 -0.0085 -1.0022 0.1952 0.5592 0.0691 0.0365 -0.0282 -0.1476 0.1739 0.1791 0.0991 0.1432 0.3961 -0.0877 -0.0631 0.1240 0.3570 0.6017 0.3361 0.2061 -0.3670 -0.0948 -0.2916 -0.3704 0.0939 0.5808 -0.2911 -0.1429 0.1731 -0.2194
0.1380 0.4133 -1.1993 -0.1535 0.0966 -0.2904 -0.3587 0.5846 -0.1503 0.0941 -0.5229 -0.2290 -0.1593 -0.6460 0.6599 0.0973 0.1659 -0.0210 -0.0260 -0.0793 -0.2602 -0.0089 0.0504 0.0113 0.3623 -0.5410 0.3086 0.4558 0.6783 0.3329 -0.5859 0.1076 -0.7226 -0.1072 -0.0026 -0.1076 -0.1565 0.1257 -0.1882 1.0690 -0.2359 -0.2843
0.1454 0.4123 -1.2067 -0.1564 0.1020 -0.2911 -0.3694 0.5801 -0.1495 0.1065 -0.5226 -0.2342 -0.1694 -0.6330 0.6634 0.0961 0.1737 -0.0212 -0.0186 -0.0828 -0.2807 -0.0150 0.0507 0.0059 0.3648 -0.5580 0.3145 0.4708 0.6887 0.3297 -0.6117 0.1034 -0.7353 -0.1075 0.0095 -0.1030 -0.1650 0.1184 -0.1965 1.0978 -0.2461 -0.2946
0.1803 0.3965 -1.1836 -0.1828 0.1700 -0.2686 -0.4310 0.5082 -0.1413 0.1806 -0.4674 -0.2426 -0.2028 -0.5838 0.7416 0.0045 0.1979 -0.0424 -0.0120 -0.0709 -0.3596 -0.0375 0.0439 -0.0100 0.3582 -0.6335 0.3730 0.5328 0.7360 0.2820 -0.7637 0.0795 -0.7957 -0.1014 0.0611 -0.0523 -0.2064 0.0324 -0.1897 1.3050 -0.3125 -0.3027
0.2113 0.4162 -1.0899 -0.2817 0.2003 -0.2453 -0.4517 0.4301 -0.1010 0.2612 -0.3392 -0.2203 -0.2722 -0.5230 0.9000 -0.1963 0.1980 -0.0742 -0.0659 -0.0666 -0.4915 -0.0515 0.0301 -0.0149 0.2903 -0.7027 0.5109 0.5935 0.7724 0.2311 -0.9202 0.0525 -0.8977 -0.1493 0.1069 -0.0003 -0.1860 -0.1001 -0.0978 1.6791 -0.3578 -0.2401
0.1773 0.3916 -1.2028 -0.1639 0.1601 -0.2717 -0.4346 0.5117 -0.1472 0.1757 -0.4873 -0.2559 -0.2116 -0.5886 0.7076 0.0364 0.2135 -0.0432 0.0125 -0.0806 -0.3682 -0.0312 0.0482 -0.0111 0.3713 -0.6412 0.3467 0.5457 0.7349 0.2908 -0.7573 0.0740 -0.7937 -0.0896 0.0678 -0.0568 -0.2176 0.0485 -0.2237 1.2694 -0.3061 -0.3270
-0.2360 0.5351 -1.3212 0.1254 -0.4046 -0.3657 0.2610 1.0352 -0.2402 -0.5745 -0.9291 -0.2113 0.0231 -1.0882 -0.0330 0.6880 0.0163 0.0186 -0.0072 -0.2007 0.2833 0.2523 0.0968 0.1207 0.4562 0.0712 -0.1488 0.0087 0.2492 0.6781 0.6349 0.2826 -0.2534 -0.1020 -0.3368 -0.4556 0.1484 0.7223 -0.3535 -0.6418 0.3560 -0.1973
0.0715 0.4310 -1.2201 -0.0951 -0.0072 -0.3124 -0.2584 0.6737 -0.1660 -0.0281 -0.6075 -0.2280 -0.1157 -0.7398 0.5320 0.2305 0.1439 -0.0104 -0.0173 -0.0989 -0.1418 0.0487 0.0696 0.0463 0.3734 -0.4217 0.1939 0.3809 0.5911 0.4077 -0.3311 0.1336 -0.6258 -0.0972 -0.0817 -0.1809 -0.0974 0.2588 -0.2224 0.7246 -0.1252 -0.2757
-0.2201 0.5199 -1.3094 0.1264 -0.3878 -0.3421 0.2886 0.9545 -0.2647 -0.5645 -0.9080 -0.2397 -0.0441 -1.0480 -0.0669 0.6512 0.0562 -0.0129 0.0270 -0.1974 0.2084 0.2594 0.0894 0.0936 0.4720 0.0229 -0.1352 0.0786 0.2640 0.6285 0.5125 0.2531 -0.3004 -0.0647 -0.2794 -0.4117 0.0934 0.6591 -0.4107 -0.5836 0.3518 -0.2152
0.0382 0.4584 -1.1713 -0.1054 -0.0988 -0.3191 -0.1659 0.6890 -0.1660 -0.0918 -0.5894 -0.2125 -0.1461 -0.7663 0.4833 0.2191 0.1303 -0.0270 -0.0385 -0.1320 -0.1398 0.1093 0.0796 0.0584 0.3343 -0.3750 0.1620 0.3608 0.5345 0.4246 -0.2385 0.1396 -0.6090 -0.1210 -0.1121 -0.2031 -0.0609 0.2904 -0.1981 0.6686 -0.0314 -0.2338
-0.2274 0.5302 -1.2802 0.1204 -0.3980 -0.3453 0.2946 0.9658 -0.2589 -0.5720 -0.8848 -0.2201 -0.0284 -1.0457 -0.0456 0.6218 0.0344 -0.0237 0.0047 -0.2119 0.2334 0.2924 0.1033 0.0961 0.4420 0.0361 -0.1575 0.0626 0.2449 0.6258 0.5483 0.2724 -0.2789 -0.0887 -0.3055 -0.4148 0.0917 0.6794 -0.3594 -0.5771 0.3752 -0.1931
-0.2374 0.5406 -1.2948 0.1212 -0.4047 -0.3470 0.3209 0.9782 -0.2620 -0.5906 -0.8915 -0.2195 -0.0275 -1.0380 -0.0655 0.6219 0.0238 -0.0299 0.0087 -0.2194 0.2321 0.3020 0.0993 0.0818 0.4505 0.0429 -0.1597 0.0596 0.2423 0.6239 0.5551 0.2871 -0.2755 -0.0931 -0.3020 -0.4183 0.0857 0.6872 -0.3579 -0.6105 0.3928 -0.1951
-0.2435 0.5482 -1.3321 0.1246 -0.3912 -0.3652 0.2826 1.0485 -0.2394 -0.5858 -0.9306 -0.2063 0.0403 -1.0710 -0.0278 0.6702 -0.0037 -0.0029 -0.0059 -0.2126 0.2898 0.2678 0.1022 0.1004 0.4598 0.0772 -0.1514 0.0098 0.2476 0.6689 0.6410 0.3074 -0.2462 -0.1114 -0.3347 -0.4542 0.1291 0.7313 -0.3351 -0.6698 0.3677 -0.1947
0.2309 0.5366 -0.9174 -0.4130 0.0639 -0.3065 -0.3703 0.3837 0.0285 0.3540 -0.1596 -0.2084 -0.4306 -0.4600 1.0564 -0.4600 0.2320 -0.0920 -0.1649 -0.0445 -0.7295 -0.0389 0.0051 -0.0166 0.1756 -0.7707 0.7323 0.8125 0.7980 0.2801 -0.9261 -0.0230 -1.0524 -0.1829 0.1371 -0.0260 -0.0642 -0.2102 -0.0049 2.0755 -0.3464 -0.0700
0.2456 0.5652 -0.9158 -0.4778 0.0774 -0.3126 -0.3967 0.4006 0.0699 0.4030 -0.1219 -0.1947 -0.4455 -0.4229 1.1594 -0.5336 0.2151 -0.0864 -0.1996 -0.0443 -0.7978 -0.0783 -0.0090 -0.0205 0.1507 -0.8006 0.8325 0.8276 0.8323 0.2855 -0.9765 -0.0215 -1.1095 -0.2336 0.1581 -0.0233 -0.0227 -0.2567 0.0512 2.2658 -0.3894 -0.0487
-0.2646 0.5447 -1.3036 0.1430 -0.4043 -0.3470 0.3290 1.0250 -0.2538 -0.6217 -0.9235 -0.2090 0.0242 -1.0870 -0.0637 0.6595 -0.0005 -0.0196 -0.0089 -0.2139 0.3043 0.2970 0.1042 0.1056 0.4568 0.0995 -0.1715 -0.0003 0.2163 0.6619 0.6697 0.3052 -0.2278 -0.1023 -0.3414 -0.4476 0.1298 0.7321 -0.3486 -0.7206 0.4011 -0.1759
-0.1521 0.5145 -1.2672 0.0534 -0.3285 -0.3610 0.1246 0.9480 -0.2148 -0.4393 -0.8306 -0.2004 -0.0062 -1.0007 0.1281 0.5651 0.0372 0.0036 -0.0255 -0.1884 0.1880 0.2308 0.1055 0.1136 0.3990 -0.0436 -0.0940 0.1003 0.3198 0.6104 0.4127 0.2502 -0.3382 -0.1160 -0.3002 -0.3885 0.0853 0.6253 -0.2837 -0.2777 0.2564 -0.2069
-0.2399 0.5467 -1.3083 0.1187 -0.4082 -0.3595 0.2989 1.0174 -0.2478 -0.5895 -0.9046 -0.2074 0.0058 -1.0581 -0.0465 0.6444 0.0063 -0.0100 -0.0068 -0.2165 0.2642 0.2867 0.0973 0.0929 0.4495 0.0628 -0.1554 0.0248 0.2437 0.6499 0.6012 0.2993 -0.2582 -0.1083 -0.3246 -0.4379 0.1116 0.7111 -0.3364 -0.6309 0.3853 -0.1914
0.2420 0.5309 -0.9148 -0.5048 0.1452 -0.2651 -0.4094 0.3932 0.0327 0.3765 -0.1126 -0.1570 -0.3921 -0.4329 1.2023 -0.5542 0.1601 -0.0948 -0.2274 -0.0519 -0.7278 -0.0860 -0.0099 -0.0117 0.1392 -0.7657 0.8277 0.6992 0.8189 0.2268 -1.0334 0.0181 -1.0825 -0.2779 0.1426 0.0145 -0.0309 -0.2859 0.1235 2.3007 -0.3933 -0.0508
0.2400 0.5777 -0.8955 -0.5208 0.0690 -0.3048 -0.3823 0.4106 0.0802 0.3982 -0.0935 -0.1720 -0.4495 -0.4228 1.2057 -0.5796 0.1890 -0.0902 -0.2322 -0.0550 -0.8113 -0.0794 -0.0135 -0.0115 0.1218 -0.7886 0.8707 0.7922 0.8249 0.2797 -0.9838 -0.0113 -1.1257 -0.2766 0.1523 -0.0200 0.0134 -0.2786 0.1068 2.3521 -0.3795 -0.0229
-0.1688 0.5345 -1.3052 0.0500 -0.3880 -0.3922 0.1408 1.0256 -0.2061 -0.4682 -0.8663 -0.1897 0.0130 -1.0244 0.0957 0.6287 0.0173 0.0348 -0.0307 -0.2075 0.2134 0.2303 0.1051 0.1235 0.3997 -0.0120 -0.1143 0.0594 0.3065 0.6550 0.5004 0.2679 -0.3189 -0.1440 -0.3286 -0.4344 0.1285 0.6855 -0.2699 -0.3550 0.2904 -0.2157
0.2000 0.4442 -1.0560 -0.3115 0.1613 -0.2587 -0.4074 0.4552 -0.0824 0.2419 -0.3196 -0.1987 -0.2654 -0.5320 0.9275 -0.2239 0.1712 -0.0699 -0.1085 -0.0624 -0.4746 -0.0417 0.0295 -0.0035 0.2590 -0.6652 0.5354 0.5769 0.7512 0.2479 -0.8541 0.0614 -0.8919 -0.1734 0.0763 -0.0221 -0.1373 -0.0893 -0.0458 1.6751 -0.3296 -0.1887
0.2438 0.4669 -0.9952 -0.4228 0.2172 -0.2388 -0.4710 0.3838 -0.0251 0.3603 -0.1927 -0.1845 -0.3419 -0.4538 1.1171 -0.4347 0.1787 -0.0946 -0.1534 -0.0554 -0.6526 -0.0889 0.0032 -0.0172 0.2065 -0.7706 0.7173 0.6575 0.8226 0.2031 -1.0645 0.0298 -1.0274 -0.2291 0.1508 0.0360 -0.1160 -0.2465 0.0378 2.1348 -0.4175 -0.1482
0.2460 0.4864 -0.9753 -0.4367 0.1910 -0.2500 -0.4640 0.3755 -0.0019 0.3791 -0.1695 -0.1912 -0.3772 -0.4449 1.1323 -0.4696 0.1951 -0.0993 -0.1567 -0.0562 -0.7068 -0.0860 -0.0005 -0.0180 0.1940 -0.7910 0.7487 0.7072 0.8297 0.2181 -1.0665 0.0116 -1.0581 -0.2291 0.1635 0.0306 -0.0993 -0.2622 0.0340 2.1995 -0.4173 -0.1323
0.0533 0.4737 -1.2345 -0.1511 -0.1248 -0.3512 -0.2089 0.7688 -0.1434 -0.0606 -0.6094 -0.2000 -0.1432 -0.7467 0.5237 0.2573 0.1149 0.0122 -0.0487 -0.1590 -0.1753 0.0690 0.0795 0.0671 0.3256 -0.3993 0.1953 0.3385 0.5603 0.4566 -0.2515 0.1477 -0.6452 -0.1840 -0.1093 -0.2331 -0.0145 0.3151 -0.1602 0.7700 -0.0539 -0.2654
0.2195 0.4448 -1.0466 -0.3890 0.1983 -0.2360 -0.4580 0.4387 -0.0612 0.2982 -0.2589 -0.1782 -0.2966 -0.4990 1.0431 -0.3244 0.1576 -0.0804 -0.1355 -0.0805 -0.5651 -0.0721 0.0184 0.0024 0.2251 -0.7180 0.6280 0.5642 0.7834 0.2176 -0.9865 0.0569 -0.9679 -0.2410 0.1143 0.0142 -0.1110 -0.1722 0.0247 1.9651 -0.3754 -0.1887
0.1984 0.4406 -1.0807 -0.3453 0.1535 -0.2524 -0.4295 0.4841 -0.0803 0.2472 -0.3180 -0.1857 -0.2745 -0.5351 0.9553 -0.2227 0.1583 -0.0646 -0.1141 -0.0936 -0.5037 -0.0511 0.0313 0.0132 0.2444 -0.6765 0.5493 0.5328 0.7508 0.2503 -0.8848 0.0667 -0.9175 -0.2267 0.0828 -0.0206 -0.1063 -0.0946 -0.0142 1.7782 -0.3306 -0.2115
-0.1521 0.5295 -1.2831 0.0318 -0.4022 -0.3965 0.1169 1.0099 -0.2011 -0.4444 -0.8398 -0.1842 -0.0096 -1.0165 0.1140 0.6126 0.0271 0.0463 -0.0431 -0.2072 0.1905 0.2277 0.1041 0.1335 0.3780 -0.0339 -0.1057 0.0693 0.3124 0.6495 0.4646 0.2511 -0.3379 -0.1536 -0.3277 -0.4274 0.1334 0.6699 -0.2540 -0.2660 0.2826 -0.2126
-0.0761 0.5170 -1.2415 -0.0546 -0.3631 -0.3951 0.0183 0.9404 -0.1791 -0.3207 -0.7476 -0.1759 -0.0792 -0.9220 0.2467 0.5041 0.0548 0.0526 -0.0684 -0.2084 0.0583 0.1857 0.1037 0.1281 0.3224 -0.1529 -0.0162 0.1495 0.3793 0.5926 0.2402 0.2073 -0.4465 -0.1927 -0.2737 -0.3748 0.1103 0.5680 -0.1965 0.1271 0.1972 -0.2163
-0.2588 0.5451 -1.3090 0.1322 -0.4368 -0.3716 0.2785 1.0673 -0.2338 -0.6071 -0.9332 -0.1954 0.0456 -1.1248 -0.0453 0.7015 -0.0049 0.0318 -0.0292 -0.2015 0.3305 0.2671 0.0948 0.1378 0.4456 0.1143 -0.1655 -0.0402 0.2224 0.7042 0.7209 0.2982 -0.2179 -0.1170 -0.3732 -0.4777 0.1827 0.7548 -0.3292 -0.7058 0.3873 -0.1760
0.0399 0.4735 -1.2554 -0.1307 -0.1566 -0.3621 -0.1913 0.8029 -0.1525 -0.0942 -0.6461 -0.2003 -0.1308 -0.7718 0.4701 0.3232 0.1108 0.0344 -0.0461 -0.1632 -0.1369 0.0699 0.0797 0.0766 0.3360 -0.3681 0.1621 0.3038 0.5421 0.4819 -0.1861 0.1545 -0.6144 -0.1829 -0.1310 -0.2577 0.0041 0.3591 -0.1799 0.6656 -0.0285 -0.2723
-0.0339 0.5051 -1.3237 -0.0650 -0.2786 -0.4066 -0.0846 0.9502 -0.1634 -0.2371 -0.7704 -0.1938 -0.0586 -0.8754 0.3072 0.5154 0.0684 0.0753 -0.0416 -0.1837 0.0113 0.1070 0.0865 0.1031 0.3688 -0.2245 0.0478 0.1906 0.4599 0.5863 0.1168 0.2029 -0.4955 -0.1832 -0.2235 -0.3599 0.0808 0.5299 -0.2167 0.2366 0.0908 -0.2730
-0.0197 0.4985 -1.3334 -0.0698 -0.2549 -0.4045 -0.1131 0.9357 -0.1616 -0.2081 -0.7630 -0.2006 -0.0666 -0.8559 0.3274 0.5006 0.0795 0.0717 -0.0305 -0.1821 -0.0166 0.0949 0.0857 0.0951 0.3746 -0.2562 0.0623 0.2154 0.4812 0.5741 0.0628 0.1956 -0.5174 -0.1797 -0.2025 -0.3466 0.0621 0.5090 -0.2221 0.2963 0.0636 -0.2890
-0.3021 0.5572 -1.2969 0.1495 -0.4774 -0.3661 0.3406 1.0897 -0.2430 -0.6677 -0.9376 -0.1869 0.0493 -1.1525 -0.0940 0.7051 -0.0244 0.0237 -0.0371 -0.2173 0.3670 0.3098 0.0967 0.1432 0.4385 0.1591 -0.2027 -0.0795 0.1802 0.7152 0.8108 0.3195 -0.1792 -0.1313 -0.4000 -0.4958 0.2032 0.7909 -0.3172 -0.8061 0.4485 -0.1565
-0.0359 0.5022 -1.3492 -0.0548 -0.2563 -0.4113 -0.1069 0.9741 -0.1581 -0.2367 -0.7969 -0.1922 -0.0185 -0.8952 0.3166 0.5460 0.0566 0.0961 -0.0461 -0.1596 0.0510 0.0789 0.0765 0.1105 0.3896 -0.2041 0.0578 0.1647 0.4691 0.6037 0.1484 0.2109 -0.4765 -0.1735 -0.2377 -0.3727 0.0986 0.5415 -0.2193 0.1831 0.0658 -0.2749
-0.2846 0.5519 -1.3045 0.1450 -0.4537 -0.3596 0.3371 1.0569 -0.2498 -0.6457 -0.9258 -0.1989 0.0257 -1.1216 -0.0934 0.6804 -0.0090 0.0112 -0.0205 -0.2130 0.3261 0.3004 0.0896 0.1198 0.4537 0.1233 -0.1798 -0.0423 0.2032 0.6885 0.7272 0.3107 -0.2096 -0.1158 -0.3635 -0.4715 0.1668 0.7534 -0.3361 -0.7553 0.4293 -0.1714
-0.2910 0.5527 -1.3173 0.1480 -0.4583 -0.3746 0.2968 1.1076 -0.2295 -0.6451 -0.9559 -0.1869 0.0754 -1.1687 -0.0659 0.7314 -0.0250 0.0460 -0.0408 -0.1984 0.3797 0.2728 0.0898 0.1565 0.4498 0.1614 -0.1816 -0.0895 0.1987 0.7358 0.8188 0.3130 -0.1802 -0.1258 -0.4065 -0.5060 0.2252 0.7919 -0.3213 -0.7987 0.4108 -0.1627
-0.2568 0.5509 -1.3640 0.1317 -0.4147 -0.3859 0.2501 1.1118 -0.2214 -0.5942 -0.9680 -0.1966 0.0827 -1.1313 -0.0300 0.7361 -0.0174 0.0530 -0.0217 -0.1908 0.3409 0.2265 0.0828 0.1327 0.4761 0.1173 -0.1391 -0.0539 0.2494 0.7266 0.7323 0.3098 -0.2192 -0.1178 -0.3699 -0.4971 0.1993 0.7664 -0.3332 -0.7344 0.3549 -0.1946
-0.1977 0.5170 -1.2788 0.1050 -0.3705 -0.3556 0.2010 0.9686 -0.2376 -0.5094 -0.8678 -0.2114 -0.0071 -1.0470 0.0266 0.6124 0.0397 0.0070 -0.0085 -0.1927 0.2348 0.2518 0.0993 0.1125 0.4323 0.0062 -0.1286 0.0593 0.2786 0.6334 0.5115 0.2602 -0.2935 -0.0971 -0.3087 -0.4117 0.1000 0.6616 -0.3317 -0.4647 0.3148 -0.2034
-0.2719 0.5514 -1.3291 0.1383 -0.4362 -0.3664 0.3148 1.0683 -0.2447 -0.6260 -0.9405 -0.2031 0.0356 -1.1108 -0.0752 0.6955 -0.0073 0.0164 -0.0117 -0.2118 0.3154 0.2779 0.0907 0.1159 0.4636 0.1110 -0.1666 -0.0307 0.2226 0.6920 0.7082 0.3090 -0.2227 -0.1144 -0.3541 -0.4750 0.1652 0.7526 -0.3427 -0.7407 0.4044 -0.1858
-0.2701 0.5440 -1.3181 0.1405 -0.4328 -0.3627 0.3021 1.0609 -0.2437 -0.6197 -0.9387 -0.2038 0.0370 -1.1211 -0.0638 0.6972 -0.0011 0.0173 -0.0136 -0.2076 0.3214 0.2762 0.0956 0.1293 0.4575 0.1126 -0.1709 -0.0311 0.2183 0.6951 0.7156 0.2996 -0.2212 -0.1108 -0.3602 -0.4743 0.1732 0.7521 -0.3448 -0.7308 0.3970 -0.1832
-0.2753 0.5410 -1.3226 0.1488 -0.4253 -0.3522 0.3278 1.0445 -0.2543 -0.6306 -0.9441 -0.2141 0.0242 -1.1173 -0.0844 0.6948 0.0064 0.0039 -0.0008 -0.2065 0.3101 0.2790 0.0935 0.1210 0.4720 0.1115 -0.1682 -0.0183 0.2155 0.6847 0.7006 0.2949 -0.2271 -0.0969 -0.3446 -0.4667 0.1634 0.7412 -0.3691 -0.7547 0.4017 -0.1857
-0.1024 0.5068 -1.2880 0.0144 -0.3256 -0.3814 0.0484 0.9329 -0.2046 -0.3563 -0.8039 -0.2095 -0.0542 -0.9401 0.1700 0.5474 0.0710 0.0265 -0.0076 -0.1987 0.0911 0.1945 0.1025 0.0996 0.3903 -0.1369 -0.0571 0.1659 0.3779 0.5921 0.2720 0.2209 -0.4126 -0.1298 -0.2525 -0.3734 0.0604 0.5848 -0.2817 -0.0730 0.2034 -0.2503
-0.0817 0.4989 -1.2687 -0.0008 -0.2925 -0.3725 0.0169 0.8984 -0.1988 -0.3193 -0.7755 -0.2098 -0.0637 -0.9186 0.2174 0.5049 0.0793 0.0197 -0.0148 -0.1862 0.0657 0.1821 0.1015 0.0980 0.3809 -0.1661 -0.0282 0.1917 0.3966 0.5708 0.2078 0.2081 -0.4365 -0.1272 -0.2374 -0.3501 0.0464 0.5461 -0.2699 0.0254 0.1684 -0.2453
-0.2920 0.5470 -1.3039 0.1572 -0.4385 -0.3425 0.3754 1.0326 -0.2660 -0.6606 -0.9331 -0.2126 0.0111 -1.1120 -0.1131 0.6741 0.0002 -0.0155 -0.0037 -0.2161 0.3149 0.3126 0.0971 0.1119 0.4661 0.1236 -0.1859 -0.0197 0.1924 0.6710 0.7152 0.3047 -0.2144 -0.0990 -0.3468 -0.4607 0.1516 0.7447 -0.3644 -0.7902 0.4373 -0.1710
-0.3274 0.5480 -1.2751 0.1762 -0.4607 -0.3272 0.4197 1.0312 -0.2761 -0.7061 -0.9261 -0.2067 0.0106 -1.1373 -0.1418 0.6635 -0.0094 -0.0299 -0.0132 -0.2256 0.3487 0.3542 0.1047 0.1251 0.4527 0.1582 -0.2220 -0.0485 0.1508 0.6732 0.7849 0.3149 -0.1804 -0.1070 -0.3712 -0.4660 0.1660 0.7674 -0.3547 -0.8552 0.4821 -0.1488
-0.2479 0.5398 -1.2890 0.1192 -0.4437 -0.3725 0.2601 1.0516 -0.2325 -0.5899 -0.9141 -0.1934 0.0314 -1.1147 -0.0262 0.6867 0.0035 0.0281 -0.0308 -0.2077 0.3132 0.2777 0.1042 0.1464 0.4227 0.0967 -0.1769 -0.0216 0.2226 0.6944 0.6982 0.2867 -0.2307 -0.1226 -0.3750 -0.4705 0.1775 0.7490 -0.3160 -0.6441 0.3849 -0.1783
-0.2252 0.5296 -1.2996 0.1188 -0.4017 -0.3629 0.2454 1.0115 -0.2401 -0.5565 -0.9038 -0.2091 0.0106 -1.0791 -0.0174 0.6597 0.0236 0.0163 -0.0110 -0.1975 0.2706 0.2572 0.0965 0.1200 0.4448 0.0530 -0.1451 0.0214 0.2542 0.6636 0.5995 0.2746 -0.2638 -0.1007 -0.3312 -0.4416 0.1345 0.7023 -0.3423 -0.5848 0.3494 -0.1952


==> images/self-attention/transformer/self-attention-2/enc_slf_attn_0.txt <==
0.0021 0.0030 0.0024 0.0065 0.0050 0.0016 0.0018 0.0018 0.0035 0.0419 0.0251 0.0036 0.0044 0.0198 0.0013 0.0022 0.0027 0.0030 0.0599 0.0197 0.0111 0.0117 0.0044 0.0922 0.1070 0.1079 0.1063 0.1339 0.0009 0.0209 0.0004 0.0112 0.0005 0.0005 0.0005 0.0060 0.0293 0.0001 0.0003 0.0001 0.0040 0.0386 0.0008 0.0059 0.0124 0.0155 0.0022 0.0128 0.0129 0.0008 0.0052 0.0002 0.0051 0.0059 0.0057 0.0002 0.0045 0.0003 0.0005 0.0004 0.0011 0.0007 0.0007 0.0003 0.0014 0.0027 0.0004 0.0006 0.0011 0.0007
0.0023 0.0034 0.0024 0.0062 0.0048 0.0016 0.0018 0.0017 0.0032 0.0390 0.0181 0.0031 0.0038 0.0165 0.0012 0.0020 0.0024 0.0030 0.0538 0.0182 0.0101 0.0108 0.0046 0.0804 0.1026 0.0933 0.0922 0.1037 0.0009 0.0188 0.0004 0.0126 0.0005 0.0006 0.0006 0.0127 0.0575 0.0002 0.0006 0.0002 0.0102 0.0653 0.0012 0.0098 0.0153 0.0174 0.0034 0.0158 0.0157 0.0012 0.0079 0.0004 0.0077 0.0093 0.0085 0.0004 0.0074 0.0004 0.0006 0.0005 0.0013 0.0007 0.0007 0.0003 0.0014 0.0029 0.0004 0.0006 0.0012 0.0008
0.0018 0.0021 0.0019 0.0053 0.0045 0.0014 0.0014 0.0015 0.0026 0.0337 0.0194 0.0028 0.0032 0.0120 0.0010 0.0016 0.0022 0.0022 0.0506 0.0208 0.0133 0.0135 0.0038 0.1011 0.1070 0.1074 0.1078 0.1189 0.0007 0.0201 0.0003 0.0127 0.0004 0.0005 0.0005 0.0070 0.0366 0.0001 0.0004 0.0002 0.0050 0.0538 0.0009 0.0071 0.0158 0.0199 0.0029 0.0160 0.0153 0.0009 0.0053 0.0002 0.0060 0.0066 0.0067 0.0003 0.0044 0.0003 0.0004 0.0004 0.0008 0.0006 0.0006 0.0002 0.0011 0.0020 0.0003 0.0005 0.0009 0.0005
0.0018 0.0028 0.0019 0.0049 0.0041 0.0013 0.0015 0.0014 0.0028 0.0320 0.0177 0.0029 0.0036 0.0207 0.0009 0.0015 0.0017 0.0023 0.0419 0.0155 0.0074 0.0079 0.0040 0.0907 0.0908 0.1122 0.1436 0.1518 0.0007 0.0238 0.0003 0.0112 0.0004 0.0004 0.0004 0.0107 0.0388 0.0001 0.0002 0.0001 0.0063 0.0517 0.0005 0.0061 0.0120 0.0140 0.0017 0.0099 0.0085 0.0005 0.0035 0.0001 0.0035 0.0042 0.0044 0.0001 0.0044 0.0003 0.0003 0.0003 0.0012 0.0006 0.0005 0.0002 0.0015 0.0028 0.0003 0.0004 0.0010 0.0006
0.0017 0.0031 0.0017 0.0041 0.0035 0.0013 0.0015 0.0012 0.0026 0.0251 0.0143 0.0028 0.0036 0.0255 0.0008 0.0013 0.0013 0.0021 0.0313 0.0119 0.0050 0.0053 0.0037 0.0846 0.0746 0.1109 0.1742 0.1661 0.0007 0.0250 0.0002 0.0100 0.0003 0.0004 0.0004 0.0163 0.0451 0.0001 0.0001 0.0000 0.0081 0.0599 0.0003 0.0054 0.0104 0.0118 0.0012 0.0070 0.0055 0.0004 0.0023 0.0001 0.0024 0.0028 0.0032 0.0001 0.0039 0.0002 0.0003 0.0003 0.0015 0.0006 0.0005 0.0002 0.0019 0.0034 0.0003 0.0003 0.0010 0.0006
0.0017 0.0020 0.0019 0.0048 0.0042 0.0013 0.0014 0.0014 0.0023 0.0284 0.0174 0.0027 0.0031 0.0117 0.0009 0.0015 0.0019 0.0020 0.0432 0.0171 0.0109 0.0107 0.0033 0.0974 0.0995 0.1108 0.1239 0.1342 0.0007 0.0202 0.0003 0.0114 0.0004 0.0004 0.0005 0.0085 0.0418 0.0001 0.0003 0.0001 0.0053 0.0619 0.0008 0.0066 0.0151 0.0192 0.0024 0.0143 0.0134 0.0007 0.0043 0.0002 0.0053 0.0057 0.0060 0.0002 0.0039 0.0003 0.0004 0.0004 0.0009 0.0006 0.0005 0.0002 0.0011 0.0018 0.0003 0.0005 0.0008 0.0005
0.0019 0.0025 0.0020 0.0051 0.0042 0.0014 0.0015 0.0014 0.0025 0.0301 0.0175 0.0029 0.0034 0.0145 0.0010 0.0016 0.0019 0.0022 0.0437 0.0149 0.0086 0.0085 0.0033 0.0882 0.0973 0.1101 0.1266 0.1447 0.0007 0.0204 0.0003 0.0106 0.0004 0.0004 0.0005 0.0103 0.0466 0.0001 0.0003 0.0001 0.0062 0.0610 0.0007 0.0066 0.0133 0.0162 0.0021 0.0126 0.0118 0.0007 0.0043 0.0002 0.0050 0.0057 0.0059 0.0002 0.0044 0.0003 0.0004 0.0004 0.0010 0.0007 0.0005 0.0002 0.0012 0.0021 0.0003 0.0005 0.0009 0.0006
0.0019 0.0027 0.0021 0.0056 0.0045 0.0014 0.0016 0.0015 0.0029 0.0331 0.0208 0.0033 0.0039 0.0178 0.0011 0.0019 0.0022 0.0025 0.0470 0.0146 0.0080 0.0080 0.0033 0.0861 0.0967 0.1142 0.1312 0.1646 0.0008 0.0217 0.0003 0.0101 0.0004 0.0004 0.0005 0.0080 0.0352 0.0001 0.0002 0.0001 0.0044 0.0453 0.0006 0.0054 0.0113 0.0139 0.0018 0.0111 0.0106 0.0006 0.0039 0.0002 0.0043 0.0050 0.0052 0.0002 0.0040 0.0003 0.0004 0.0004 0.0011 0.0007 0.0006 0.0002 0.0013 0.0023 0.0004 0.0005 0.0010 0.0006
0.0021 0.0042 0.0022 0.0061 0.0043 0.0015 0.0018 0.0016 0.0036 0.0400 0.0211 0.0034 0.0045 0.0319 0.0012 0.0021 0.0021 0.0032 0.0505 0.0121 0.0050 0.0055 0.0039 0.0714 0.0917 0.1083 0.1324 0.1728 0.0009 0.0220 0.0004 0.0091 0.0004 0.0004 0.0004 0.0111 0.0395 0.0001 0.0002 0.0001 0.0062 0.0412 0.0004 0.0056 0.0088 0.0098 0.0013 0.0081 0.0077 0.0005 0.0041 0.0002 0.0037 0.0049 0.0047 0.0002 0.0055 0.0003 0.0004 0.0004 0.0016 0.0007 0.0006 0.0002 0.0017 0.0038 0.0004 0.0005 0.0012 0.0008
0.0013 0.0035 0.0010 0.0025 0.0023 0.0008 0.0011 0.0008 0.0022 0.0167 0.0059 0.0017 0.0024 0.0309 0.0004 0.0006 0.0006 0.0016 0.0150 0.0067 0.0016 0.0018 0.0033 0.0567 0.0439 0.0822 0.1834 0.1320 0.0005 0.0248 0.0002 0.0098 0.0003 0.0003 0.0003 0.0763 0.1008 0.0000 0.0001 0.0000 0.0341 0.0985 0.0001 0.0063 0.0068 0.0057 0.0009 0.0043 0.0025 0.0003 0.0015 0.0001 0.0013 0.0017 0.0020 0.0000 0.0053 0.0001 0.0002 0.0002 0.0021 0.0004 0.0003 0.0001 0.0023 0.0045 0.0002 0.0001 0.0009 0.0006
0.0023 0.0037 0.0024 0.0063 0.0055 0.0017 0.0021 0.0020 0.0043 0.0372 0.0211 0.0041 0.0048 0.0288 0.0013 0.0020 0.0024 0.0032 0.0425 0.0190 0.0081 0.0088 0.0054 0.0852 0.0800 0.1041 0.1385 0.1399 0.0011 0.0307 0.0004 0.0161 0.0007 0.0007 0.0007 0.0117 0.0304 0.0001 0.0003 0.0001 0.0068 0.0395 0.0006 0.0066 0.0121 0.0128 0.0022 0.0107 0.0085 0.0008 0.0041 0.0002 0.0036 0.0044 0.0047 0.0002 0.0058 0.0004 0.0005 0.0005 0.0019 0.0009 0.0008 0.0003 0.0029 0.0049 0.0005 0.0006 0.0016 0.0009
0.0020 0.0029 0.0022 0.0056 0.0044 0.0015 0.0017 0.0016 0.0030 0.0348 0.0225 0.0034 0.0042 0.0209 0.0011 0.0020 0.0021 0.0026 0.0486 0.0150 0.0081 0.0084 0.0037 0.0885 0.0976 0.1158 0.1345 0.1673 0.0008 0.0230 0.0003 0.0101 0.0004 0.0004 0.0004 0.0067 0.0290 0.0001 0.0002 0.0001 0.0037 0.0382 0.0005 0.0051 0.0109 0.0136 0.0015 0.0093 0.0088 0.0005 0.0035 0.0001 0.0037 0.0043 0.0045 0.0002 0.0038 0.0003 0.0004 0.0004 0.0011 0.0007 0.0006 0.0002 0.0014 0.0026 0.0004 0.0005 0.0010 0.0006
0.0018 0.0025 0.0019 0.0049 0.0040 0.0013 0.0014 0.0014 0.0025 0.0316 0.0175 0.0027 0.0033 0.0155 0.0009 0.0015 0.0018 0.0022 0.0447 0.0154 0.0085 0.0088 0.0035 0.0913 0.1001 0.1118 0.1287 0.1433 0.0007 0.0215 0.0003 0.0113 0.0004 0.0004 0.0004 0.0097 0.0438 0.0001 0.0003 0.0001 0.0061 0.0568 0.0006 0.0067 0.0130 0.0157 0.0020 0.0111 0.0103 0.0006 0.0041 0.0002 0.0045 0.0053 0.0055 0.0002 0.0045 0.0003 0.0004 0.0003 0.0010 0.0006 0.0005 0.0002 0.0012 0.0023 0.0003 0.0004 0.0009 0.0006
0.0041 0.0062 0.0037 0.0066 0.0061 0.0028 0.0033 0.0028 0.0050 0.0278 0.0155 0.0047 0.0059 0.0257 0.0019 0.0026 0.0026 0.0039 0.0290 0.0170 0.0085 0.0094 0.0072 0.0692 0.0620 0.0832 0.1269 0.1065 0.0021 0.0367 0.0010 0.0215 0.0015 0.0015 0.0014 0.0280 0.0494 0.0004 0.0009 0.0003 0.0182 0.0555 0.0012 0.0138 0.0183 0.0180 0.0037 0.0099 0.0072 0.0014 0.0049 0.0004 0.0046 0.0055 0.0061 0.0005 0.0086 0.0008 0.0009 0.0010 0.0033 0.0015 0.0013 0.0006 0.0046 0.0069 0.0012 0.0010 0.0025 0.0018
0.0015 0.0020 0.0017 0.0047 0.0036 0.0011 0.0012 0.0012 0.0021 0.0325 0.0204 0.0025 0.0031 0.0140 0.0008 0.0015 0.0017 0.0019 0.0518 0.0153 0.0093 0.0094 0.0028 0.0972 0.1132 0.1205 0.1274 0.1600 0.0006 0.0185 0.0002 0.0092 0.0003 0.0003 0.0003 0.0050 0.0299 0.0001 0.0002 0.0001 0.0030 0.0431 0.0005 0.0048 0.0121 0.0165 0.0016 0.0111 0.0111 0.0005 0.0037 0.0001 0.0041 0.0046 0.0046 0.0001 0.0031 0.0002 0.0003 0.0002 0.0007 0.0005 0.0004 0.0002 0.0008 0.0016 0.0002 0.0004 0.0006 0.0004
0.0017 0.0019 0.0020 0.0055 0.0046 0.0014 0.0014 0.0015 0.0026 0.0350 0.0244 0.0031 0.0035 0.0124 0.0010 0.0018 0.0023 0.0021 0.0547 0.0207 0.0143 0.0142 0.0035 0.1043 0.1120 0.1163 0.1151 0.1423 0.0007 0.0213 0.0003 0.0117 0.0004 0.0004 0.0005 0.0035 0.0206 0.0001 0.0003 0.0001 0.0023 0.0329 0.0007 0.0052 0.0142 0.0194 0.0022 0.0135 0.0132 0.0007 0.0042 0.0001 0.0047 0.0050 0.0052 0.0002 0.0031 0.0003 0.0004 0.0003 0.0007 0.0006 0.0005 0.0002 0.0010 0.0017 0.0003 0.0005 0.0007 0.0005
0.0021 0.0034 0.0025 0.0069 0.0049 0.0017 0.0020 0.0019 0.0041 0.0440 0.0339 0.0044 0.0057 0.0331 0.0015 0.0027 0.0027 0.0033 0.0600 0.0157 0.0079 0.0085 0.0042 0.0821 0.0957 0.1155 0.1274 0.1914 0.0010 0.0244 0.0004 0.0088 0.0004 0.0004 0.0004 0.0029 0.0119 0.0001 0.0001 0.0001 0.0014 0.0158 0.0004 0.0033 0.0079 0.0103 0.0010 0.0067 0.0066 0.0004 0.0029 0.0001 0.0026 0.0031 0.0031 0.0001 0.0029 0.0002 0.0003 0.0003 0.0012 0.0007 0.0006 0.0003 0.0017 0.0032 0.0004 0.0006 0.0011 0.0007
0.0022 0.0036 0.0025 0.0069 0.0049 0.0017 0.0019 0.0018 0.0038 0.0467 0.0288 0.0039 0.0051 0.0269 0.0014 0.0025 0.0027 0.0033 0.0629 0.0163 0.0085 0.0093 0.0044 0.0816 0.1047 0.1111 0.1156 0.1641 0.0010 0.0233 0.0004 0.0100 0.0004 0.0005 0.0005 0.0047 0.0214 0.0001 0.0002 0.0001 0.0029 0.0253 0.0006 0.0051 0.0097 0.0117 0.0015 0.0084 0.0086 0.0006 0.0043 0.0002 0.0039 0.0050 0.0047 0.0002 0.0044 0.0003 0.0004 0.0004 0.0012 0.0007 0.0006 0.0003 0.0015 0.0031 0.0004 0.0006 0.0012 0.0007
0.0026 0.0045 0.0024 0.0051 0.0052 0.0019 0.0024 0.0020 0.0045 0.0225 0.0133 0.0042 0.0048 0.0302 0.0012 0.0017 0.0018 0.0030 0.0209 0.0123 0.0045 0.0047 0.0053 0.0718 0.0510 0.0964 0.1828 0.1591 0.0014 0.0390 0.0005 0.0150 0.0008 0.0008 0.0007 0.0319 0.0456 0.0001 0.0002 0.0001 0.0132 0.0539 0.0004 0.0070 0.0105 0.0100 0.0018 0.0073 0.0046 0.0006 0.0022 0.0001 0.0020 0.0024 0.0029 0.0001 0.0047 0.0004 0.0005 0.0006 0.0026 0.0009 0.0008 0.0003 0.0035 0.0051 0.0006 0.0005 0.0017 0.0011
0.0023 0.0065 0.0021 0.0042 0.0035 0.0016 0.0023 0.0015 0.0039 0.0213 0.0115 0.0036 0.0052 0.0570 0.0011 0.0016 0.0012 0.0031 0.0204 0.0070 0.0020 0.0023 0.0048 0.0582 0.0471 0.0929 0.1894 0.1826 0.0010 0.0285 0.0003 0.0077 0.0004 0.0004 0.0004 0.0414 0.0562 0.0000 0.0001 0.0000 0.0153 0.0540 0.0002 0.0046 0.0058 0.0055 0.0006 0.0033 0.0023 0.0003 0.0014 0.0001 0.0012 0.0016 0.0019 0.0001 0.0044 0.0002 0.0003 0.0004 0.0035 0.0008 0.0006 0.0002 0.0037 0.0069 0.0006 0.0003 0.0017 0.0012
0.0027 0.0054 0.0025 0.0051 0.0045 0.0020 0.0025 0.0019 0.0041 0.0238 0.0146 0.0043 0.0055 0.0393 0.0013 0.0021 0.0019 0.0033 0.0257 0.0105 0.0040 0.0043 0.0051 0.0697 0.0563 0.0975 0.1683 0.1624 0.0012 0.0295 0.0005 0.0106 0.0006 0.0007 0.0006 0.0299 0.0515 0.0001 0.0002 0.0001 0.0129 0.0578 0.0003 0.0055 0.0084 0.0086 0.0012 0.0057 0.0043 0.0004 0.0021 0.0001 0.0022 0.0027 0.0032 0.0002 0.0052 0.0004 0.0005 0.0006 0.0035 0.0012 0.0009 0.0003 0.0040 0.0066 0.0008 0.0006 0.0020 0.0013
0.0016 0.0045 0.0014 0.0030 0.0024 0.0010 0.0014 0.0009 0.0023 0.0197 0.0086 0.0022 0.0033 0.0411 0.0006 0.0010 0.0008 0.0020 0.0202 0.0059 0.0016 0.0019 0.0031 0.0577 0.0515 0.0927 0.1868 0.1683 0.0005 0.0230 0.0002 0.0071 0.0002 0.0003 0.0003 0.0492 0.0841 0.0000 0.0001 0.0000 0.0203 0.0791 0.0001 0.0047 0.0056 0.0052 0.0006 0.0032 0.0023 0.0002 0.0014 0.0001 0.0013 0.0019 0.0021 0.0001 0.0048 0.0002 0.0002 0.0003 0.0026 0.0005 0.0004 0.0001 0.0025 0.0053 0.0004 0.0002 0.0011 0.0007
0.0015 0.0052 0.0013 0.0030 0.0019 0.0008 0.0011 0.0007 0.0020 0.0232 0.0083 0.0018 0.0029 0.0434 0.0005 0.0009 0.0007 0.0020 0.0247 0.0047 0.0012 0.0015 0.0025 0.0473 0.0584 0.0864 0.1614 0.1580 0.0004 0.0183 0.0002 0.0060 0.0002 0.0002 0.0002 0.0517 0.1129 0.0000 0.0001 0.0000 0.0248 0.0879 0.0001 0.0056 0.0054 0.0049 0.0005 0.0029 0.0023 0.0002 0.0019 0.0001 0.0016 0.0026 0.0026 0.0001 0.0061 0.0002 0.0002 0.0002 0.0023 0.0004 0.0003 0.0001 0.0019 0.0050 0.0003 0.0002 0.0010 0.0007
0.0008 0.0017 0.0005 0.0008 0.0010 0.0005 0.0006 0.0004 0.0007 0.0033 0.0013 0.0008 0.0010 0.0079 0.0002 0.0003 0.0002 0.0006 0.0030 0.0021 0.0006 0.0006 0.0014 0.0262 0.0138 0.0352 0.1064 0.0554 0.0003 0.0113 0.0001 0.0041 0.0002 0.0002 0.0002 0.2123 0.1935 0.0000 0.0000 0.0000 0.0805 0.1992 0.0001 0.0047 0.0045 0.0037 0.0006 0.0023 0.0012 0.0002 0.0005 0.0000 0.0007 0.0009 0.0012 0.0000 0.0028 0.0001 0.0001 0.0002 0.0017 0.0003 0.0002 0.0001 0.0013 0.0020 0.0002 0.0001 0.0005 0.0004
0.0007 0.0013 0.0004 0.0007 0.0009 0.0004 0.0005 0.0003 0.0006 0.0029 0.0011 0.0006 0.0007 0.0057 0.0001 0.0002 0.0002 0.0005 0.0025 0.0021 0.0006 0.0006 0.0013 0.0263 0.0130 0.0338 0.1073 0.0509 0.0002 0.0118 0.0001 0.0047 0.0002 0.0002 0.0002 0.2127 0.1909 0.0000 0.0001 0.0000 0.0817 0.2102 0.0001 0.0052 0.0052 0.0042 0.0007 0.0027 0.0012 0.0002 0.0005 0.0000 0.0007 0.0008 0.0012 0.0000 0.0024 0.0001 0.0001 0.0002 0.0012 0.0002 0.0002 0.0000 0.0010 0.0015 0.0001 0.0001 0.0004 0.0003
0.0005 0.0009 0.0003 0.0005 0.0007 0.0003 0.0004 0.0003 0.0004 0.0017 0.0006 0.0005 0.0005 0.0035 0.0001 0.0001 0.0001 0.0003 0.0015 0.0017 0.0005 0.0005 0.0010 0.0214 0.0089 0.0248 0.0852 0.0343 0.0002 0.0089 0.0001 0.0038 0.0001 0.0002 0.0001 0.2423 0.1945 0.0000 0.0000 0.0000 0.0933 0.2381 0.0001 0.0046 0.0049 0.0040 0.0006 0.0023 0.0010 0.0002 0.0004 0.0000 0.0006 0.0006 0.0009 0.0000 0.0018 0.0001 0.0001 0.0001 0.0011 0.0002 0.0001 0.0000 0.0009 0.0011 0.0001 0.0001 0.0003 0.0003
0.0005 0.0008 0.0003 0.0003 0.0005 0.0003 0.0004 0.0002 0.0003 0.0007 0.0003 0.0003 0.0004 0.0026 0.0001 0.0001 0.0001 0.0002 0.0006 0.0011 0.0004 0.0004 0.0011 0.0128 0.0041 0.0125 0.0521 0.0150 0.0002 0.0062 0.0001 0.0029 0.0002 0.0002 0.0002 0.3370 0.1620 0.0000 0.0001 0.0000 0.1478 0.2119 0.0001 0.0044 0.0043 0.0034 0.0005 0.0012 0.0005 0.0002 0.0002 0.0000 0.0003 0.0003 0.0006 0.0000 0.0015 0.0001 0.0001 0.0001 0.0013 0.0002 0.0001 0.0000 0.0012 0.0013 0.0002 0.0001 0.0003 0.0003
0.0005 0.0006 0.0003 0.0004 0.0007 0.0003 0.0003 0.0002 0.0004 0.0014 0.0006 0.0004 0.0004 0.0024 0.0001 0.0001 0.0001 0.0002 0.0013 0.0019 0.0007 0.0007 0.0009 0.0241 0.0086 0.0252 0.0892 0.0324 0.0002 0.0093 0.0000 0.0043 0.0001 0.0002 0.0001 0.2241 0.1852 0.0000 0.0001 0.0000 0.0874 0.2658 0.0001 0.0048 0.0060 0.0050 0.0008 0.0028 0.0012 0.0002 0.0003 0.0000 0.0006 0.0005 0.0009 0.0000 0.0016 0.0001 0.0001 0.0001 0.0008 0.0002 0.0001 0.0000 0.0007 0.0008 0.0001 0.0001 0.0003 0.0002
0.0015 0.0025 0.0016 0.0047 0.0037 0.0011 0.0013 0.0012 0.0024 0.0346 0.0174 0.0025 0.0031 0.0190 0.0008 0.0014 0.0016 0.0021 0.0473 0.0143 0.0067 0.0071 0.0032 0.0881 0.0994 0.1118 0.1326 0.1485 0.0006 0.0199 0.0002 0.0098 0.0003 0.0003 0.0003 0.0106 0.0465 0.0001 0.0002 0.0001 0.0065 0.0593 0.0005 0.0059 0.0111 0.0128 0.0016 0.0105 0.0098 0.0005 0.0040 0.0001 0.0040 0.0049 0.0049 0.0001 0.0045 0.0002 0.0003 0.0003 0.0010 0.0005 0.0004 0.0002 0.0012 0.0024 0.0003 0.0003 0.0008 0.0005
0.0007 0.0025 0.0005 0.0012 0.0011 0.0004 0.0006 0.0004 0.0011 0.0088 0.0023 0.0009 0.0013 0.0239 0.0002 0.0003 0.0003 0.0009 0.0079 0.0034 0.0007 0.0008 0.0023 0.0376 0.0258 0.0503 0.1270 0.0733 0.0002 0.0119 0.0001 0.0044 0.0001 0.0001 0.0001 0.1536 0.1783 0.0000 0.0000 0.0000 0.0729 0.1694 0.0001 0.0044 0.0040 0.0031 0.0004 0.0024 0.0014 0.0001 0.0009 0.0000 0.0008 0.0011 0.0012 0.0000 0.0044 0.0001 0.0001 0.0001 0.0017 0.0002 0.0001 0.0000 0.0015 0.0034 0.0001 0.0001 0.0006 0.0004
0.0014 0.0017 0.0015 0.0044 0.0037 0.0010 0.0011 0.0011 0.0020 0.0331 0.0152 0.0021 0.0024 0.0102 0.0007 0.0012 0.0017 0.0017 0.0495 0.0195 0.0111 0.0115 0.0032 0.0965 0.1093 0.1002 0.0998 0.1007 0.0005 0.0168 0.0002 0.0127 0.0003 0.0004 0.0004 0.0099 0.0556 0.0001 0.0004 0.0001 0.0079 0.0794 0.0009 0.0081 0.0166 0.0198 0.0033 0.0190 0.0182 0.0009 0.0064 0.0002 0.0069 0.0078 0.0075 0.0002 0.0052 0.0003 0.0004 0.0003 0.0007 0.0005 0.0004 0.0002 0.0009 0.0017 0.0002 0.0003 0.0007 0.0004
0.0012 0.0033 0.0008 0.0015 0.0017 0.0007 0.0011 0.0006 0.0016 0.0090 0.0028 0.0013 0.0019 0.0252 0.0003 0.0004 0.0004 0.0013 0.0076 0.0053 0.0012 0.0016 0.0040 0.0446 0.0248 0.0513 0.1320 0.0679 0.0004 0.0181 0.0001 0.0076 0.0002 0.0003 0.0002 0.1622 0.1383 0.0000 0.0001 0.0000 0.0847 0.1443 0.0001 0.0065 0.0060 0.0046 0.0008 0.0029 0.0015 0.0003 0.0010 0.0001 0.0009 0.0012 0.0016 0.0000 0.0056 0.0002 0.0002 0.0002 0.0027 0.0004 0.0003 0.0001 0.0032 0.0055 0.0003 0.0001 0.0010 0.0007
0.0017 0.0026 0.0017 0.0046 0.0040 0.0012 0.0014 0.0013 0.0027 0.0353 0.0156 0.0026 0.0031 0.0179 0.0008 0.0013 0.0017 0.0022 0.0457 0.0200 0.0094 0.0105 0.0046 0.0977 0.0961 0.1019 0.1163 0.1089 0.0006 0.0221 0.0003 0.0145 0.0004 0.0004 0.0005 0.0140 0.0510 0.0001 0.0004 0.0001 0.0107 0.0675 0.0007 0.0082 0.0142 0.0152 0.0026 0.0126 0.0109 0.0008 0.0050 0.0002 0.0049 0.0060 0.0060 0.0002 0.0065 0.0003 0.0004 0.0003 0.0012 0.0006 0.0005 0.0002 0.0018 0.0033 0.0003 0.0004 0.0010 0.0006
0.0016 0.0021 0.0016 0.0044 0.0041 0.0011 0.0013 0.0013 0.0025 0.0346 0.0154 0.0025 0.0029 0.0147 0.0008 0.0012 0.0017 0.0020 0.0458 0.0234 0.0118 0.0130 0.0047 0.1080 0.0988 0.1026 0.1115 0.1010 0.0006 0.0223 0.0002 0.0158 0.0004 0.0004 0.0005 0.0120 0.0460 0.0001 0.0005 0.0001 0.0096 0.0657 0.0008 0.0081 0.0152 0.0164 0.0030 0.0141 0.0120 0.0009 0.0050 0.0002 0.0051 0.0060 0.0062 0.0002 0.0061 0.0003 0.0004 0.0003 0.0010 0.0006 0.0005 0.0002 0.0016 0.0029 0.0003 0.0004 0.0009 0.0005
0.0012 0.0022 0.0012 0.0040 0.0033 0.0008 0.0010 0.0010 0.0023 0.0393 0.0158 0.0021 0.0026 0.0207 0.0006 0.0010 0.0013 0.0019 0.0507 0.0182 0.0072 0.0083 0.0039 0.1042 0.1062 0.1138 0.1278 0.1301 0.0004 0.0208 0.0002 0.0116 0.0002 0.0002 0.0003 0.0109 0.0438 0.0000 0.0002 0.0000 0.0077 0.0556 0.0004 0.0058 0.0100 0.0106 0.0016 0.0095 0.0082 0.0005 0.0037 0.0001 0.0033 0.0043 0.0043 0.0001 0.0051 0.0002 0.0002 0.0002 0.0009 0.0004 0.0003 0.0001 0.0013 0.0027 0.0002 0.0002 0.0007 0.0004
0.0004 0.0011 0.0002 0.0001 0.0002 0.0003 0.0004 0.0002 0.0002 0.0003 0.0001 0.0002 0.0003 0.0016 0.0001 0.0001 0.0001 0.0002 0.0002 0.0006 0.0002 0.0003 0.0016 0.0022 0.0008 0.0014 0.0046 0.0009 0.0001 0.0013 0.0001 0.0015 0.0003 0.0003 0.0003 0.3592 0.0755 0.0002 0.0005 0.0001 0.4434 0.0720 0.0002 0.0046 0.0019 0.0011 0.0006 0.0004 0.0002 0.0005 0.0003 0.0002 0.0003 0.0004 0.0005 0.0001 0.0035 0.0004 0.0002 0.0003 0.0025 0.0003 0.0002 0.0001 0.0027 0.0030 0.0004 0.0001 0.0006 0.0007
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0001 0.0007 0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.4097 0.0512 0.0000 0.0000 0.0000 0.4859 0.0473 0.0000 0.0009 0.0003 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0006 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0003 0.0003 0.0000 0.0000 0.0001 0.0001
0.0015 0.0024 0.0016 0.0050 0.0041 0.0010 0.0013 0.0012 0.0029 0.0427 0.0192 0.0026 0.0031 0.0195 0.0008 0.0014 0.0019 0.0023 0.0561 0.0201 0.0087 0.0095 0.0040 0.1001 0.1086 0.1117 0.1146 0.1291 0.0005 0.0218 0.0002 0.0130 0.0003 0.0003 0.0004 0.0094 0.0388 0.0001 0.0002 0.0001 0.0061 0.0466 0.0005 0.0060 0.0104 0.0111 0.0021 0.0115 0.0104 0.0006 0.0045 0.0001 0.0040 0.0051 0.0049 0.0002 0.0050 0.0002 0.0003 0.0003 0.0009 0.0005 0.0004 0.0002 0.0013 0.0027 0.0002 0.0003 0.0009 0.0005
0.0013 0.0036 0.0011 0.0032 0.0027 0.0008 0.0011 0.0008 0.0026 0.0285 0.0094 0.0020 0.0027 0.0368 0.0005 0.0008 0.0009 0.0020 0.0287 0.0113 0.0027 0.0033 0.0041 0.0772 0.0673 0.0969 0.1553 0.1291 0.0004 0.0241 0.0002 0.0117 0.0003 0.0003 0.0003 0.0455 0.0818 0.0000 0.0001 0.0000 0.0237 0.0777 0.0002 0.0060 0.0068 0.0057 0.0011 0.0054 0.0037 0.0003 0.0023 0.0001 0.0017 0.0024 0.0025 0.0001 0.0061 0.0001 0.0002 0.0002 0.0018 0.0004 0.0003 0.0001 0.0024 0.0052 0.0002 0.0002 0.0010 0.0006
0.0017 0.0024 0.0017 0.0046 0.0042 0.0012 0.0014 0.0014 0.0028 0.0330 0.0162 0.0028 0.0032 0.0169 0.0009 0.0014 0.0018 0.0022 0.0435 0.0200 0.0095 0.0101 0.0043 0.1034 0.0959 0.1096 0.1250 0.1240 0.0006 0.0235 0.0003 0.0142 0.0004 0.0005 0.0005 0.0129 0.0445 0.0001 0.0003 0.0001 0.0081 0.0578 0.0006 0.0068 0.0125 0.0135 0.0024 0.0120 0.0100 0.0007 0.0040 0.0001 0.0040 0.0047 0.0049 0.0002 0.0049 0.0003 0.0004 0.0003 0.0011 0.0006 0.0005 0.0002 0.0016 0.0028 0.0003 0.0004 0.0010 0.0006
0.0001 0.0004 0.0001 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0007 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0003 0.0007 0.0002 0.0007 0.0035 0.0006 0.0000 0.0005 0.0000 0.0004 0.0000 0.0001 0.0000 0.4959 0.0737 0.0000 0.0000 0.0000 0.3590 0.0555 0.0000 0.0015 0.0005 0.0003 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0008 0.0001 0.0000 0.0001 0.0009 0.0001 0.0000 0.0000 0.0007 0.0009 0.0001 0.0000 0.0001 0.0002
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.4628 0.0305 0.0000 0.0000 0.0000 0.4749 0.0298 0.0000 0.0003 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000
0.0015 0.0035 0.0013 0.0029 0.0026 0.0009 0.0013 0.0009 0.0024 0.0222 0.0092 0.0021 0.0031 0.0344 0.0006 0.0009 0.0008 0.0018 0.0237 0.0104 0.0031 0.0037 0.0043 0.0834 0.0629 0.1031 0.1867 0.1460 0.0005 0.0260 0.0002 0.0101 0.0003 0.0003 0.0003 0.0364 0.0638 0.0000 0.0001 0.0000 0.0179 0.0714 0.0002 0.0056 0.0078 0.0073 0.0008 0.0041 0.0028 0.0003 0.0016 0.0001 0.0014 0.0018 0.0020 0.0001 0.0045 0.0002 0.0002 0.0002 0.0018 0.0005 0.0004 0.0001 0.0025 0.0048 0.0003 0.0002 0.0010 0.0006
0.0004 0.0016 0.0002 0.0003 0.0004 0.0002 0.0003 0.0002 0.0004 0.0017 0.0004 0.0003 0.0005 0.0093 0.0001 0.0001 0.0001 0.0003 0.0013 0.0013 0.0002 0.0003 0.0015 0.0140 0.0062 0.0149 0.0552 0.0174 0.0001 0.0059 0.0000 0.0027 0.0001 0.0001 0.0001 0.3485 0.1605 0.0000 0.0000 0.0000 0.1849 0.1475 0.0000 0.0041 0.0027 0.0018 0.0003 0.0007 0.0003 0.0001 0.0003 0.0000 0.0002 0.0003 0.0004 0.0000 0.0026 0.0001 0.0000 0.0001 0.0015 0.0001 0.0001 0.0000 0.0015 0.0027 0.0001 0.0000 0.0003 0.0003
0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0008 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0000 0.0001 0.0003 0.0030 0.0007 0.0025 0.0171 0.0023 0.0000 0.0013 0.0000 0.0007 0.0000 0.0000 0.0000 0.4561 0.1116 0.0000 0.0000 0.0000 0.2465 0.1501 0.0000 0.0016 0.0012 0.0008 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0005 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0005 0.0005 0.0000 0.0000 0.0001 0.0001
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0014 0.0002 0.0009 0.0074 0.0007 0.0000 0.0006 0.0000 0.0005 0.0000 0.0000 0.0000 0.4523 0.0863 0.0000 0.0000 0.0000 0.2994 0.1447 0.0000 0.0013 0.0010 0.0007 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0003 0.0002 0.0000 0.0000 0.0000 0.0000
0.0009 0.0022 0.0006 0.0007 0.0010 0.0005 0.0008 0.0004 0.0008 0.0032 0.0013 0.0009 0.0014 0.0156 0.0002 0.0002 0.0002 0.0006 0.0029 0.0031 0.0008 0.0010 0.0028 0.0441 0.0159 0.0487 0.1864 0.0718 0.0003 0.0178 0.0001 0.0055 0.0002 0.0002 0.0002 0.1916 0.1172 0.0000 0.0000 0.0000 0.0712 0.1551 0.0000 0.0047 0.0060 0.0053 0.0004 0.0014 0.0006 0.0001 0.0003 0.0000 0.0003 0.0004 0.0006 0.0000 0.0020 0.0001 0.0001 0.0001 0.0019 0.0003 0.0002 0.0001 0.0024 0.0032 0.0002 0.0001 0.0006 0.0005
0.0002 0.0004 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0017 0.0000 0.0000 0.0000 0.0001 0.0001 0.0003 0.0001 0.0001 0.0005 0.0067 0.0014 0.0069 0.0550 0.0098 0.0000 0.0034 0.0000 0.0010 0.0000 0.0000 0.0000 0.4505 0.1183 0.0000 0.0000 0.0000 0.1562 0.1777 0.0000 0.0018 0.0018 0.0015 0.0001 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0005 0.0000 0.0000 0.0000 0.0007 0.0001 0.0000 0.0000 0.0007 0.0007 0.0001 0.0000 0.0001 0.0001
0.0003 0.0007 0.0002 0.0001 0.0002 0.0002 0.0003 0.0001 0.0002 0.0003 0.0001 0.0002 0.0003 0.0030 0.0000 0.0000 0.0000 0.0001 0.0002 0.0005 0.0001 0.0002 0.0008 0.0102 0.0024 0.0114 0.0812 0.0176 0.0001 0.0059 0.0000 0.0016 0.0001 0.0001 0.0001 0.4052 0.1241 0.0000 0.0000 0.0000 0.1338 0.1839 0.0000 0.0026 0.0028 0.0024 0.0001 0.0003 0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0000 0.0007 0.0001 0.0000 0.0001 0.0012 0.0001 0.0001 0.0000 0.0011 0.0011 0.0001 0.0000 0.0002 0.0002
0.0020 0.0044 0.0017 0.0031 0.0029 0.0013 0.0018 0.0012 0.0026 0.0161 0.0082 0.0026 0.0038 0.0328 0.0007 0.0011 0.0009 0.0021 0.0166 0.0082 0.0027 0.0031 0.0044 0.0716 0.0496 0.0959 0.2038 0.1540 0.0008 0.0291 0.0003 0.0098 0.0004 0.0004 0.0004 0.0465 0.0650 0.0001 0.0001 0.0000 0.0199 0.0731 0.0002 0.0059 0.0080 0.0076 0.0008 0.0037 0.0023 0.0003 0.0013 0.0001 0.0012 0.0016 0.0019 0.0001 0.0041 0.0002 0.0003 0.0004 0.0025 0.0007 0.0005 0.0002 0.0030 0.0049 0.0005 0.0003 0.0013 0.0009
0.0021 0.0046 0.0016 0.0021 0.0024 0.0014 0.0019 0.0011 0.0024 0.0075 0.0041 0.0023 0.0033 0.0264 0.0006 0.0008 0.0006 0.0016 0.0062 0.0051 0.0016 0.0017 0.0041 0.0513 0.0256 0.0720 0.2326 0.1335 0.0010 0.0343 0.0003 0.0096 0.0005 0.0006 0.0005 0.1073 0.0750 0.0001 0.0001 0.0000 0.0354 0.0848 0.0001 0.0069 0.0085 0.0077 0.0008 0.0025 0.0012 0.0002 0.0007 0.0000 0.0006 0.0007 0.0011 0.0000 0.0030 0.0002 0.0002 0.0003 0.0030 0.0006 0.0004 0.0002 0.0035 0.0046 0.0006 0.0002 0.0012 0.0010
0.0021 0.0035 0.0022 0.0056 0.0043 0.0015 0.0018 0.0016 0.0032 0.0325 0.0195 0.0034 0.0043 0.0228 0.0012 0.0019 0.0020 0.0028 0.0431 0.0127 0.0061 0.0064 0.0037 0.0832 0.0934 0.1164 0.1413 0.1794 0.0009 0.0223 0.0003 0.0088 0.0004 0.0004 0.0004 0.0095 0.0362 0.0001 0.0002 0.0001 0.0048 0.0420 0.0004 0.0050 0.0092 0.0109 0.0014 0.0086 0.0078 0.0005 0.0033 0.0001 0.0032 0.0038 0.0039 0.0001 0.0037 0.0003 0.0003 0.0004 0.0012 0.0006 0.0005 0.0002 0.0012 0.0024 0.0004 0.0004 0.0010 0.0007
0.0012 0.0022 0.0008 0.0009 0.0013 0.0008 0.0010 0.0006 0.0010 0.0029 0.0016 0.0012 0.0016 0.0110 0.0003 0.0003 0.0002 0.0007 0.0026 0.0028 0.0009 0.0010 0.0022 0.0392 0.0151 0.0510 0.2011 0.0904 0.0005 0.0210 0.0001 0.0058 0.0003 0.0003 0.0003 0.1752 0.1162 0.0000 0.0001 0.0000 0.0535 0.1545 0.0001 0.0053 0.0073 0.0068 0.0005 0.0020 0.0008 0.0002 0.0003 0.0000 0.0005 0.0005 0.0008 0.0000 0.0018 0.0002 0.0001 0.0002 0.0020 0.0004 0.0002 0.0001 0.0021 0.0023 0.0003 0.0001 0.0007 0.0006
0.0012 0.0023 0.0009 0.0014 0.0017 0.0008 0.0010 0.0007 0.0014 0.0058 0.0029 0.0014 0.0018 0.0154 0.0003 0.0004 0.0003 0.0009 0.0052 0.0041 0.0013 0.0013 0.0025 0.0529 0.0248 0.0719 0.2324 0.1311 0.0005 0.0251 0.0001 0.0068 0.0003 0.0003 0.0002 0.1069 0.0975 0.0000 0.0000 0.0000 0.0338 0.1234 0.0001 0.0051 0.0072 0.0067 0.0006 0.0028 0.0013 0.0002 0.0005 0.0000 0.0006 0.0006 0.0010 0.0000 0.0021 0.0001 0.0001 0.0002 0.0016 0.0003 0.0002 0.0001 0.0017 0.0023 0.0002 0.0001 0.0006 0.0005
0.0010 0.0020 0.0008 0.0012 0.0016 0.0007 0.0009 0.0006 0.0011 0.0048 0.0025 0.0013 0.0016 0.0130 0.0003 0.0004 0.0003 0.0008 0.0045 0.0039 0.0013 0.0013 0.0024 0.0543 0.0230 0.0693 0.2319 0.1219 0.0004 0.0229 0.0001 0.0061 0.0002 0.0003 0.0002 0.1093 0.1010 0.0000 0.0000 0.0000 0.0348 0.1404 0.0001 0.0048 0.0073 0.0070 0.0006 0.0027 0.0012 0.0001 0.0004 0.0000 0.0005 0.0006 0.0009 0.0000 0.0019 0.0001 0.0001 0.0002 0.0015 0.0003 0.0002 0.0001 0.0016 0.0021 0.0002 0.0001 0.0006 0.0005
0.0023 0.0032 0.0026 0.0064 0.0053 0.0020 0.0022 0.0021 0.0039 0.0316 0.0262 0.0046 0.0056 0.0238 0.0015 0.0025 0.0026 0.0031 0.0442 0.0154 0.0088 0.0089 0.0044 0.0917 0.0878 0.1189 0.1426 0.1903 0.0011 0.0239 0.0004 0.0081 0.0004 0.0005 0.0005 0.0046 0.0180 0.0001 0.0001 0.0001 0.0022 0.0265 0.0004 0.0037 0.0093 0.0125 0.0012 0.0084 0.0078 0.0005 0.0026 0.0001 0.0028 0.0030 0.0032 0.0001 0.0026 0.0003 0.0004 0.0004 0.0012 0.0008 0.0007 0.0003 0.0014 0.0024 0.0004 0.0006 0.0011 0.0007
0.0009 0.0024 0.0007 0.0013 0.0013 0.0005 0.0007 0.0005 0.0012 0.0071 0.0030 0.0011 0.0016 0.0180 0.0002 0.0004 0.0003 0.0008 0.0064 0.0031 0.0008 0.0009 0.0019 0.0479 0.0289 0.0759 0.2271 0.1553 0.0003 0.0206 0.0001 0.0048 0.0001 0.0002 0.0001 0.0994 0.1126 0.0000 0.0000 0.0000 0.0300 0.1141 0.0001 0.0043 0.0049 0.0044 0.0004 0.0021 0.0010 0.0001 0.0005 0.0000 0.0005 0.0006 0.0008 0.0000 0.0020 0.0001 0.0001 0.0001 0.0012 0.0002 0.0001 0.0000 0.0010 0.0018 0.0002 0.0001 0.0005 0.0003
0.0023 0.0028 0.0026 0.0063 0.0055 0.0020 0.0021 0.0021 0.0034 0.0296 0.0233 0.0043 0.0048 0.0160 0.0015 0.0024 0.0028 0.0029 0.0439 0.0169 0.0112 0.0108 0.0042 0.0974 0.0939 0.1160 0.1275 0.1628 0.0011 0.0218 0.0004 0.0090 0.0005 0.0005 0.0006 0.0060 0.0272 0.0001 0.0002 0.0001 0.0031 0.0400 0.0007 0.0047 0.0115 0.0154 0.0019 0.0119 0.0114 0.0007 0.0034 0.0002 0.0041 0.0042 0.0045 0.0002 0.0029 0.0004 0.0005 0.0005 0.0011 0.0008 0.0007 0.0003 0.0012 0.0019 0.0004 0.0007 0.0010 0.0007
0.0020 0.0033 0.0023 0.0061 0.0046 0.0017 0.0019 0.0017 0.0035 0.0325 0.0249 0.0041 0.0051 0.0258 0.0013 0.0024 0.0023 0.0030 0.0457 0.0118 0.0061 0.0062 0.0036 0.0829 0.0905 0.1208 0.1428 0.2125 0.0009 0.0206 0.0003 0.0062 0.0003 0.0004 0.0004 0.0054 0.0232 0.0001 0.0001 0.0000 0.0023 0.0296 0.0003 0.0032 0.0072 0.0095 0.0009 0.0073 0.0072 0.0003 0.0025 0.0001 0.0026 0.0029 0.0030 0.0001 0.0025 0.0002 0.0003 0.0003 0.0011 0.0007 0.0005 0.0002 0.0011 0.0021 0.0004 0.0005 0.0010 0.0006
0.0015 0.0025 0.0017 0.0048 0.0035 0.0012 0.0013 0.0012 0.0024 0.0310 0.0192 0.0028 0.0035 0.0189 0.0009 0.0016 0.0016 0.0022 0.0468 0.0114 0.0059 0.0060 0.0029 0.0889 0.1035 0.1224 0.1383 0.1887 0.0006 0.0169 0.0002 0.0061 0.0002 0.0002 0.0003 0.0069 0.0371 0.0000 0.0001 0.0000 0.0034 0.0474 0.0003 0.0038 0.0082 0.0107 0.0010 0.0085 0.0085 0.0003 0.0028 0.0001 0.0031 0.0036 0.0035 0.0001 0.0027 0.0002 0.0002 0.0002 0.0008 0.0005 0.0004 0.0001 0.0008 0.0016 0.0002 0.0003 0.0007 0.0004
0.0022 0.0041 0.0022 0.0049 0.0040 0.0016 0.0019 0.0016 0.0030 0.0273 0.0140 0.0031 0.0042 0.0230 0.0011 0.0017 0.0017 0.0028 0.0348 0.0124 0.0058 0.0065 0.0048 0.0822 0.0817 0.1023 0.1373 0.1382 0.0008 0.0210 0.0003 0.0088 0.0004 0.0004 0.0005 0.0208 0.0661 0.0001 0.0002 0.0001 0.0122 0.0770 0.0005 0.0071 0.0109 0.0121 0.0016 0.0084 0.0073 0.0006 0.0035 0.0002 0.0036 0.0043 0.0044 0.0002 0.0050 0.0003 0.0004 0.0004 0.0016 0.0007 0.0006 0.0002 0.0015 0.0030 0.0004 0.0004 0.0011 0.0008
0.0018 0.0024 0.0021 0.0054 0.0045 0.0015 0.0016 0.0016 0.0028 0.0312 0.0212 0.0033 0.0039 0.0160 0.0011 0.0018 0.0022 0.0024 0.0471 0.0166 0.0100 0.0101 0.0038 0.0999 0.1013 0.1171 0.1286 0.1551 0.0007 0.0199 0.0003 0.0089 0.0003 0.0004 0.0004 0.0062 0.0310 0.0001 0.0002 0.0001 0.0035 0.0462 0.0005 0.0047 0.0115 0.0153 0.0017 0.0116 0.0112 0.0006 0.0035 0.0001 0.0040 0.0043 0.0045 0.0002 0.0031 0.0003 0.0004 0.0003 0.0009 0.0006 0.0005 0.0002 0.0010 0.0018 0.0003 0.0005 0.0008 0.0005
0.0018 0.0028 0.0021 0.0055 0.0043 0.0015 0.0017 0.0015 0.0029 0.0329 0.0212 0.0033 0.0042 0.0205 0.0011 0.0019 0.0020 0.0026 0.0493 0.0150 0.0082 0.0085 0.0038 0.0934 0.1010 0.1162 0.1309 0.1606 0.0007 0.0188 0.0003 0.0080 0.0003 0.0004 0.0004 0.0068 0.0328 0.0001 0.0002 0.0001 0.0038 0.0462 0.0005 0.0045 0.0106 0.0140 0.0014 0.0105 0.0104 0.0005 0.0036 0.0001 0.0038 0.0042 0.0042 0.0002 0.0034 0.0003 0.0003 0.0003 0.0010 0.0006 0.0005 0.0002 0.0011 0.0021 0.0003 0.0004 0.0009 0.0006
0.0016 0.0023 0.0019 0.0054 0.0041 0.0013 0.0014 0.0014 0.0025 0.0350 0.0215 0.0029 0.0036 0.0163 0.0010 0.0017 0.0021 0.0023 0.0569 0.0172 0.0101 0.0103 0.0035 0.0976 0.1134 0.1144 0.1139 0.1418 0.0006 0.0163 0.0003 0.0085 0.0003 0.0003 0.0004 0.0055 0.0326 0.0001 0.0002 0.0001 0.0035 0.0479 0.0006 0.0048 0.0120 0.0163 0.0018 0.0136 0.0142 0.0006 0.0046 0.0002 0.0050 0.0054 0.0053 0.0002 0.0036 0.0003 0.0003 0.0003 0.0008 0.0006 0.0005 0.0002 0.0010 0.0019 0.0003 0.0004 0.0008 0.0005
0.0016 0.0034 0.0014 0.0024 0.0024 0.0011 0.0014 0.0010 0.0019 0.0140 0.0062 0.0019 0.0028 0.0251 0.0005 0.0008 0.0007 0.0015 0.0156 0.0092 0.0032 0.0039 0.0046 0.0757 0.0491 0.0864 0.1855 0.1143 0.0005 0.0234 0.0002 0.0097 0.0003 0.0004 0.0003 0.0544 0.0849 0.0001 0.0001 0.0000 0.0298 0.1136 0.0002 0.0074 0.0113 0.0114 0.0010 0.0048 0.0030 0.0004 0.0016 0.0001 0.0016 0.0018 0.0023 0.0001 0.0047 0.0002 0.0002 0.0003 0.0020 0.0005 0.0004 0.0001 0.0026 0.0043 0.0004 0.0002 0.0010 0.0007
0.0015 0.0036 0.0012 0.0023 0.0022 0.0009 0.0013 0.0008 0.0019 0.0147 0.0055 0.0017 0.0026 0.0278 0.0004 0.0006 0.0006 0.0015 0.0151 0.0083 0.0025 0.0031 0.0045 0.0683 0.0467 0.0813 0.1793 0.1096 0.0005 0.0229 0.0002 0.0095 0.0003 0.0003 0.0003 0.0681 0.0957 0.0000 0.0001 0.0000 0.0384 0.1139 0.0002 0.0078 0.0097 0.0089 0.0010 0.0043 0.0026 0.0003 0.0016 0.0001 0.0014 0.0018 0.0022 0.0001 0.0054 0.0002 0.0002 0.0002 0.0020 0.0004 0.0003 0.0001 0.0025 0.0045 0.0003 0.0002 0.0009 0.0007
0.0018 0.0022 0.0020 0.0057 0.0047 0.0014 0.0015 0.0016 0.0029 0.0380 0.0230 0.0032 0.0037 0.0150 0.0011 0.0018 0.0024 0.0025 0.0585 0.0208 0.0129 0.0133 0.0041 0.1023 0.1126 0.1121 0.1072 0.1321 0.0007 0.0190 0.0003 0.0104 0.0004 0.0004 0.0004 0.0050 0.0272 0.0001 0.0003 0.0001 0.0034 0.0400 0.0008 0.0055 0.0127 0.0164 0.0022 0.0139 0.0141 0.0008 0.0050 0.0002 0.0054 0.0060 0.0059 0.0002 0.0041 0.0003 0.0004 0.0003 0.0008 0.0006 0.0005 0.0002 0.0011 0.0020 0.0003 0.0005 0.0009 0.0005
0.0020 0.0025 0.0024 0.0068 0.0057 0.0018 0.0020 0.0020 0.0037 0.0402 0.0299 0.0042 0.0049 0.0194 0.0014 0.0024 0.0031 0.0030 0.0620 0.0225 0.0141 0.0146 0.0048 0.1017 0.1060 0.1124 0.1078 0.1426 0.0009 0.0199 0.0004 0.0095 0.0004 0.0005 0.0005 0.0031 0.0162 0.0001 0.0003 0.0001 0.0020 0.0263 0.0007 0.0041 0.0115 0.0158 0.0019 0.0132 0.0137 0.0007 0.0044 0.0002 0.0045 0.0048 0.0049 0.0002 0.0033 0.0003 0.0004 0.0004 0.0010 0.0008 0.0007 0.0003 0.0013 0.0023 0.0004 0.0006 0.0010 0.0006
0.0021 0.0039 0.0021 0.0051 0.0041 0.0015 0.0019 0.0015 0.0033 0.0312 0.0177 0.0034 0.0046 0.0308 0.0011 0.0018 0.0017 0.0028 0.0388 0.0122 0.0052 0.0058 0.0045 0.0819 0.0821 0.1120 0.1563 0.1751 0.0008 0.0239 0.0003 0.0085 0.0004 0.0004 0.0004 0.0126 0.0383 0.0001 0.0001 0.0001 0.0066 0.0461 0.0003 0.0052 0.0090 0.0102 0.0011 0.0067 0.0058 0.0004 0.0028 0.0001 0.0027 0.0033 0.0034 0.0001 0.0043 0.0002 0.0003 0.0004 0.0016 0.0007 0.0005 0.0002 0.0018 0.0034 0.0004 0.0004 0.0011 0.0008
0.0020 0.0033 0.0020 0.0050 0.0040 0.0014 0.0017 0.0015 0.0028 0.0304 0.0162 0.0030 0.0038 0.0204 0.0010 0.0016 0.0018 0.0025 0.0411 0.0134 0.0066 0.0071 0.0040 0.0852 0.0912 0.1086 0.1348 0.1485 0.0008 0.0208 0.0003 0.0093 0.0004 0.0004 0.0004 0.0138 0.0523 0.0001 0.0002 0.0001 0.0083 0.0632 0.0005 0.0065 0.0112 0.0130 0.0016 0.0095 0.0087 0.0006 0.0038 0.0002 0.0041 0.0049 0.0049 0.0002 0.0049 0.0003 0.0004 0.0004 0.0013 0.0006 0.0005 0.0002 0.0014 0.0027 0.0004 0.0004 0.0010 0.0007


==> images/self-attention/transformer/self-attention-2/enc_slf_attn_1.txt <==
0.0456 0.0272 0.0395 0.0294 0.0214 0.0235 0.0235 0.0334 0.0257 0.0119 0.0238 0.0248 0.0234 0.0049 0.0207 0.0160 0.0126 0.0129 0.0063 0.0062 0.0132 0.0079 0.0079 0.0081 0.0171 0.0192 0.0151 0.0118 0.0230 0.0086 0.0227 0.0094 0.0227 0.0216 0.0152 0.0034 0.0048 0.0242 0.0198 0.0464 0.0037 0.0025 0.0226 0.0078 0.0018 0.0012 0.0044 0.0008 0.0006 0.0114 0.0028 0.0181 0.0030 0.0029 0.0025 0.0100 0.0021 0.0161 0.0134 0.0147 0.0058 0.0107 0.0118 0.0151 0.0018 0.0016 0.0091 0.0195 0.0119 0.0157
0.0206 0.0109 0.0160 0.0195 0.0210 0.0109 0.0105 0.0160 0.0144 0.0255 0.0238 0.0148 0.0106 0.0060 0.0107 0.0102 0.0141 0.0090 0.0169 0.0118 0.0156 0.0087 0.0048 0.0123 0.0255 0.0281 0.0244 0.0237 0.0149 0.0181 0.0127 0.0260 0.0152 0.0148 0.0134 0.0088 0.0074 0.0247 0.0502 0.0419 0.0183 0.0058 0.0425 0.0264 0.0069 0.0037 0.0168 0.0036 0.0028 0.0100 0.0082 0.0096 0.0100 0.0124 0.0117 0.0108 0.0098 0.0101 0.0118 0.0090 0.0044 0.0072 0.0073 0.0079 0.0032 0.0034 0.0069 0.0144 0.0116 0.0096
0.0381 0.0172 0.0275 0.0257 0.0253 0.0163 0.0159 0.0244 0.0190 0.0169 0.0229 0.0190 0.0149 0.0045 0.0125 0.0104 0.0112 0.0092 0.0099 0.0097 0.0162 0.0083 0.0059 0.0132 0.0275 0.0345 0.0298 0.0227 0.0176 0.0158 0.0141 0.0211 0.0195 0.0192 0.0145 0.0060 0.0053 0.0229 0.0335 0.0425 0.0089 0.0034 0.0342 0.0169 0.0032 0.0016 0.0095 0.0014 0.0009 0.0125 0.0045 0.0119 0.0053 0.0055 0.0052 0.0095 0.0042 0.0130 0.0125 0.0106 0.0046 0.0082 0.0084 0.0092 0.0023 0.0020 0.0072 0.0165 0.0133 0.0129
0.0564 0.0242 0.0426 0.0302 0.0255 0.0226 0.0221 0.0339 0.0229 0.0107 0.0228 0.0249 0.0222 0.0045 0.0161 0.0128 0.0103 0.0109 0.0069 0.0070 0.0157 0.0075 0.0069 0.0115 0.0266 0.0341 0.0274 0.0197 0.0200 0.0083 0.0155 0.0113 0.0230 0.0235 0.0147 0.0031 0.0029 0.0216 0.0195 0.0435 0.0034 0.0017 0.0239 0.0072 0.0014 0.0008 0.0043 0.0006 0.0004 0.0119 0.0025 0.0133 0.0030 0.0027 0.0023 0.0073 0.0018 0.0140 0.0110 0.0109 0.0044 0.0087 0.0086 0.0098 0.0016 0.0012 0.0078 0.0171 0.0142 0.0167
0.0788 0.0458 0.0747 0.0323 0.0171 0.0375 0.0381 0.0505 0.0304 0.0037 0.0176 0.0314 0.0402 0.0037 0.0278 0.0192 0.0082 0.0140 0.0021 0.0027 0.0093 0.0054 0.0092 0.0046 0.0103 0.0122 0.0088 0.0057 0.0228 0.0024 0.0230 0.0023 0.0246 0.0249 0.0125 0.0007 0.0012 0.0154 0.0048 0.0323 0.0004 0.0005 0.0079 0.0013 0.0003 0.0003 0.0008 0.0001 0.0001 0.0086 0.0007 0.0191 0.0007 0.0005 0.0004 0.0054 0.0003 0.0169 0.0093 0.0142 0.0051 0.0109 0.0118 0.0166 0.0009 0.0005 0.0092 0.0182 0.0105 0.0206
0.0532 0.0257 0.0414 0.0309 0.0254 0.0236 0.0231 0.0321 0.0232 0.0118 0.0232 0.0232 0.0218 0.0053 0.0171 0.0141 0.0109 0.0114 0.0072 0.0079 0.0144 0.0079 0.0073 0.0101 0.0208 0.0263 0.0229 0.0161 0.0199 0.0108 0.0171 0.0128 0.0226 0.0229 0.0154 0.0030 0.0027 0.0204 0.0193 0.0374 0.0031 0.0016 0.0236 0.0097 0.0021 0.0012 0.0052 0.0008 0.0005 0.0119 0.0031 0.0137 0.0029 0.0028 0.0026 0.0088 0.0022 0.0158 0.0125 0.0123 0.0057 0.0101 0.0105 0.0120 0.0024 0.0018 0.0089 0.0190 0.0143 0.0164
0.0540 0.0288 0.0458 0.0320 0.0234 0.0259 0.0255 0.0346 0.0249 0.0107 0.0243 0.0251 0.0253 0.0059 0.0207 0.0173 0.0119 0.0130 0.0066 0.0065 0.0130 0.0074 0.0074 0.0078 0.0171 0.0203 0.0170 0.0126 0.0214 0.0081 0.0202 0.0092 0.0234 0.0236 0.0155 0.0021 0.0022 0.0212 0.0165 0.0397 0.0020 0.0013 0.0208 0.0072 0.0018 0.0011 0.0039 0.0006 0.0004 0.0104 0.0027 0.0150 0.0024 0.0023 0.0020 0.0088 0.0018 0.0163 0.0123 0.0131 0.0059 0.0108 0.0114 0.0139 0.0022 0.0017 0.0097 0.0202 0.0135 0.0171
0.0675 0.0362 0.0591 0.0337 0.0212 0.0312 0.0310 0.0423 0.0279 0.0068 0.0214 0.0276 0.0305 0.0043 0.0235 0.0177 0.0099 0.0129 0.0038 0.0044 0.0112 0.0063 0.0077 0.0061 0.0136 0.0165 0.0129 0.0087 0.0226 0.0052 0.0221 0.0055 0.0247 0.0248 0.0145 0.0014 0.0018 0.0192 0.0104 0.0389 0.0010 0.0008 0.0145 0.0037 0.0008 0.0006 0.0020 0.0003 0.0002 0.0099 0.0014 0.0172 0.0013 0.0011 0.0009 0.0074 0.0008 0.0173 0.0114 0.0141 0.0054 0.0110 0.0120 0.0157 0.0014 0.0010 0.0093 0.0203 0.0120 0.0184
0.0600 0.0346 0.0577 0.0324 0.0189 0.0302 0.0300 0.0434 0.0286 0.0069 0.0236 0.0302 0.0333 0.0046 0.0277 0.0210 0.0120 0.0147 0.0041 0.0037 0.0112 0.0062 0.0074 0.0051 0.0128 0.0140 0.0100 0.0078 0.0240 0.0034 0.0249 0.0039 0.0247 0.0246 0.0142 0.0012 0.0019 0.0225 0.0109 0.0486 0.0009 0.0009 0.0142 0.0026 0.0007 0.0005 0.0016 0.0003 0.0002 0.0081 0.0012 0.0178 0.0013 0.0011 0.0009 0.0071 0.0007 0.0158 0.0106 0.0138 0.0046 0.0104 0.0114 0.0161 0.0011 0.0008 0.0094 0.0202 0.0109 0.0179
0.0602 0.0348 0.0603 0.0290 0.0168 0.0327 0.0323 0.0474 0.0281 0.0043 0.0177 0.0316 0.0365 0.0032 0.0273 0.0188 0.0102 0.0146 0.0030 0.0035 0.0139 0.0073 0.0096 0.0083 0.0172 0.0194 0.0116 0.0092 0.0226 0.0023 0.0217 0.0028 0.0245 0.0249 0.0133 0.0016 0.0040 0.0181 0.0060 0.0385 0.0008 0.0015 0.0084 0.0011 0.0004 0.0004 0.0010 0.0003 0.0002 0.0102 0.0009 0.0219 0.0014 0.0010 0.0008 0.0069 0.0005 0.0175 0.0111 0.0158 0.0049 0.0118 0.0126 0.0173 0.0009 0.0006 0.0096 0.0192 0.0111 0.0204
0.0589 0.0260 0.0486 0.0294 0.0224 0.0254 0.0248 0.0389 0.0239 0.0074 0.0206 0.0279 0.0269 0.0038 0.0191 0.0144 0.0103 0.0120 0.0055 0.0059 0.0172 0.0079 0.0078 0.0125 0.0279 0.0349 0.0242 0.0184 0.0204 0.0049 0.0160 0.0070 0.0239 0.0248 0.0142 0.0026 0.0036 0.0202 0.0126 0.0425 0.0022 0.0019 0.0159 0.0032 0.0008 0.0006 0.0026 0.0005 0.0003 0.0116 0.0017 0.0154 0.0026 0.0020 0.0017 0.0069 0.0011 0.0151 0.0110 0.0120 0.0042 0.0095 0.0095 0.0114 0.0012 0.0009 0.0084 0.0178 0.0138 0.0187
0.0628 0.0375 0.0586 0.0330 0.0195 0.0310 0.0313 0.0432 0.0296 0.0071 0.0236 0.0304 0.0342 0.0051 0.0270 0.0204 0.0113 0.0149 0.0039 0.0039 0.0106 0.0062 0.0082 0.0050 0.0120 0.0133 0.0100 0.0074 0.0239 0.0040 0.0246 0.0041 0.0243 0.0239 0.0139 0.0012 0.0017 0.0206 0.0102 0.0426 0.0009 0.0008 0.0142 0.0030 0.0007 0.0006 0.0016 0.0003 0.0002 0.0085 0.0013 0.0177 0.0012 0.0010 0.0008 0.0069 0.0007 0.0158 0.0105 0.0138 0.0052 0.0106 0.0114 0.0158 0.0012 0.0009 0.0094 0.0193 0.0112 0.0183
0.0447 0.0238 0.0378 0.0294 0.0230 0.0219 0.0215 0.0315 0.0237 0.0135 0.0263 0.0249 0.0228 0.0059 0.0197 0.0165 0.0136 0.0130 0.0084 0.0072 0.0147 0.0081 0.0071 0.0089 0.0201 0.0228 0.0182 0.0150 0.0213 0.0085 0.0195 0.0106 0.0223 0.0221 0.0153 0.0031 0.0034 0.0245 0.0227 0.0471 0.0037 0.0021 0.0254 0.0084 0.0021 0.0014 0.0050 0.0009 0.0006 0.0102 0.0031 0.0145 0.0035 0.0034 0.0029 0.0091 0.0024 0.0145 0.0122 0.0124 0.0051 0.0098 0.0102 0.0125 0.0020 0.0017 0.0090 0.0190 0.0131 0.0157
0.0435 0.0240 0.0381 0.0298 0.0244 0.0223 0.0218 0.0303 0.0232 0.0150 0.0301 0.0276 0.0267 0.0103 0.0201 0.0192 0.0153 0.0161 0.0126 0.0088 0.0159 0.0092 0.0087 0.0100 0.0228 0.0244 0.0193 0.0176 0.0191 0.0073 0.0163 0.0100 0.0209 0.0217 0.0147 0.0023 0.0018 0.0202 0.0177 0.0358 0.0028 0.0015 0.0232 0.0069 0.0021 0.0015 0.0046 0.0010 0.0008 0.0093 0.0038 0.0120 0.0038 0.0038 0.0032 0.0078 0.0027 0.0131 0.0105 0.0106 0.0057 0.0099 0.0091 0.0101 0.0026 0.0022 0.0101 0.0172 0.0157 0.0176
0.0589 0.0238 0.0419 0.0311 0.0272 0.0226 0.0223 0.0356 0.0246 0.0112 0.0223 0.0239 0.0198 0.0027 0.0151 0.0108 0.0096 0.0092 0.0050 0.0071 0.0169 0.0081 0.0068 0.0118 0.0230 0.0308 0.0241 0.0151 0.0193 0.0117 0.0154 0.0144 0.0226 0.0222 0.0146 0.0041 0.0050 0.0222 0.0237 0.0465 0.0043 0.0024 0.0252 0.0083 0.0012 0.0006 0.0043 0.0005 0.0003 0.0126 0.0017 0.0138 0.0022 0.0020 0.0019 0.0082 0.0014 0.0149 0.0125 0.0121 0.0041 0.0085 0.0093 0.0110 0.0012 0.0009 0.0068 0.0183 0.0124 0.0146
0.0521 0.0178 0.0326 0.0277 0.0301 0.0176 0.0173 0.0288 0.0202 0.0137 0.0212 0.0205 0.0151 0.0026 0.0105 0.0078 0.0085 0.0075 0.0066 0.0098 0.0198 0.0088 0.0063 0.0176 0.0328 0.0471 0.0386 0.0235 0.0157 0.0168 0.0105 0.0236 0.0197 0.0197 0.0135 0.0062 0.0055 0.0196 0.0298 0.0396 0.0079 0.0031 0.0307 0.0127 0.0016 0.0007 0.0066 0.0007 0.0004 0.0137 0.0023 0.0104 0.0031 0.0030 0.0030 0.0075 0.0021 0.0124 0.0114 0.0095 0.0036 0.0069 0.0071 0.0074 0.0014 0.0010 0.0057 0.0152 0.0135 0.0130
0.0960 0.0417 0.0774 0.0347 0.0214 0.0355 0.0358 0.0531 0.0304 0.0040 0.0183 0.0318 0.0358 0.0026 0.0220 0.0144 0.0070 0.0112 0.0020 0.0030 0.0111 0.0054 0.0082 0.0059 0.0133 0.0175 0.0127 0.0071 0.0210 0.0031 0.0179 0.0035 0.0250 0.0255 0.0124 0.0009 0.0012 0.0158 0.0066 0.0363 0.0005 0.0005 0.0102 0.0016 0.0003 0.0002 0.0008 0.0001 0.0000 0.0093 0.0005 0.0157 0.0006 0.0004 0.0003 0.0047 0.0003 0.0152 0.0087 0.0118 0.0038 0.0087 0.0093 0.0123 0.0006 0.0004 0.0073 0.0170 0.0111 0.0195
0.0606 0.0278 0.0472 0.0326 0.0259 0.0250 0.0249 0.0377 0.0265 0.0111 0.0258 0.0280 0.0257 0.0047 0.0188 0.0146 0.0112 0.0122 0.0059 0.0064 0.0150 0.0077 0.0078 0.0089 0.0198 0.0241 0.0190 0.0132 0.0207 0.0077 0.0172 0.0096 0.0233 0.0233 0.0146 0.0024 0.0024 0.0221 0.0188 0.0450 0.0026 0.0014 0.0229 0.0062 0.0011 0.0007 0.0033 0.0004 0.0003 0.0104 0.0018 0.0135 0.0020 0.0018 0.0016 0.0071 0.0013 0.0139 0.0107 0.0113 0.0044 0.0087 0.0089 0.0107 0.0014 0.0010 0.0080 0.0176 0.0133 0.0167
0.0728 0.0269 0.0477 0.0271 0.0267 0.0269 0.0270 0.0401 0.0242 0.0051 0.0128 0.0245 0.0220 0.0016 0.0115 0.0070 0.0055 0.0079 0.0025 0.0072 0.0214 0.0104 0.0126 0.0265 0.0321 0.0503 0.0359 0.0178 0.0153 0.0097 0.0096 0.0117 0.0213 0.0219 0.0125 0.0068 0.0099 0.0117 0.0081 0.0216 0.0037 0.0042 0.0109 0.0031 0.0005 0.0003 0.0023 0.0004 0.0002 0.0207 0.0010 0.0156 0.0017 0.0011 0.0011 0.0065 0.0007 0.0167 0.0121 0.0130 0.0050 0.0095 0.0097 0.0097 0.0011 0.0006 0.0066 0.0145 0.0146 0.0186
0.0772 0.0580 0.0856 0.0265 0.0107 0.0458 0.0479 0.0585 0.0327 0.0013 0.0099 0.0302 0.0464 0.0016 0.0322 0.0174 0.0055 0.0128 0.0006 0.0013 0.0068 0.0047 0.0120 0.0033 0.0053 0.0061 0.0037 0.0021 0.0221 0.0011 0.0264 0.0008 0.0227 0.0220 0.0101 0.0006 0.0026 0.0107 0.0016 0.0225 0.0002 0.0006 0.0028 0.0003 0.0001 0.0001 0.0002 0.0001 0.0000 0.0086 0.0002 0.0292 0.0003 0.0001 0.0001 0.0050 0.0001 0.0198 0.0093 0.0194 0.0055 0.0128 0.0159 0.0257 0.0005 0.0003 0.0090 0.0172 0.0071 0.0205
0.0787 0.0498 0.0776 0.0265 0.0128 0.0426 0.0437 0.0555 0.0301 0.0015 0.0092 0.0273 0.0375 0.0014 0.0263 0.0139 0.0052 0.0107 0.0007 0.0018 0.0090 0.0055 0.0116 0.0056 0.0082 0.0107 0.0070 0.0037 0.0222 0.0019 0.0235 0.0015 0.0245 0.0241 0.0116 0.0013 0.0051 0.0119 0.0023 0.0241 0.0003 0.0013 0.0036 0.0006 0.0002 0.0002 0.0004 0.0001 0.0001 0.0123 0.0003 0.0297 0.0005 0.0003 0.0002 0.0063 0.0001 0.0225 0.0116 0.0209 0.0060 0.0136 0.0170 0.0254 0.0007 0.0004 0.0091 0.0189 0.0085 0.0211
0.0786 0.0496 0.0845 0.0273 0.0116 0.0427 0.0432 0.0578 0.0299 0.0015 0.0107 0.0296 0.0425 0.0016 0.0314 0.0177 0.0060 0.0120 0.0008 0.0014 0.0079 0.0045 0.0091 0.0038 0.0073 0.0088 0.0053 0.0033 0.0232 0.0011 0.0259 0.0010 0.0249 0.0249 0.0112 0.0006 0.0025 0.0134 0.0022 0.0300 0.0002 0.0006 0.0036 0.0004 0.0001 0.0001 0.0003 0.0001 0.0000 0.0086 0.0003 0.0269 0.0004 0.0002 0.0002 0.0053 0.0001 0.0199 0.0097 0.0182 0.0046 0.0122 0.0149 0.0242 0.0005 0.0003 0.0090 0.0191 0.0078 0.0208
0.0616 0.0460 0.0734 0.0294 0.0122 0.0383 0.0388 0.0519 0.0317 0.0029 0.0179 0.0329 0.0461 0.0037 0.0402 0.0275 0.0104 0.0169 0.0016 0.0017 0.0074 0.0047 0.0083 0.0023 0.0055 0.0054 0.0034 0.0026 0.0248 0.0011 0.0319 0.0010 0.0238 0.0234 0.0119 0.0004 0.0012 0.0182 0.0040 0.0401 0.0002 0.0004 0.0057 0.0006 0.0002 0.0003 0.0004 0.0001 0.0001 0.0056 0.0004 0.0220 0.0005 0.0003 0.0002 0.0056 0.0002 0.0162 0.0087 0.0157 0.0045 0.0114 0.0134 0.0230 0.0007 0.0005 0.0101 0.0200 0.0077 0.0188
0.0483 0.0547 0.0605 0.0228 0.0102 0.0430 0.0454 0.0432 0.0301 0.0021 0.0105 0.0280 0.0466 0.0054 0.0356 0.0239 0.0080 0.0190 0.0013 0.0023 0.0070 0.0070 0.0199 0.0038 0.0047 0.0047 0.0035 0.0024 0.0223 0.0017 0.0291 0.0011 0.0213 0.0209 0.0119 0.0011 0.0032 0.0101 0.0016 0.0144 0.0003 0.0013 0.0029 0.0006 0.0004 0.0007 0.0005 0.0003 0.0003 0.0103 0.0008 0.0308 0.0008 0.0005 0.0004 0.0074 0.0003 0.0217 0.0112 0.0227 0.0123 0.0185 0.0215 0.0308 0.0022 0.0014 0.0151 0.0176 0.0096 0.0238
0.0546 0.0386 0.0502 0.0257 0.0186 0.0348 0.0357 0.0395 0.0276 0.0045 0.0132 0.0274 0.0334 0.0050 0.0215 0.0151 0.0083 0.0149 0.0030 0.0059 0.0140 0.0108 0.0198 0.0125 0.0141 0.0172 0.0136 0.0086 0.0197 0.0056 0.0176 0.0050 0.0226 0.0229 0.0142 0.0039 0.0062 0.0118 0.0045 0.0167 0.0017 0.0033 0.0069 0.0022 0.0010 0.0009 0.0018 0.0007 0.0005 0.0171 0.0017 0.0227 0.0019 0.0013 0.0012 0.0085 0.0010 0.0206 0.0132 0.0185 0.0108 0.0157 0.0162 0.0182 0.0029 0.0018 0.0127 0.0172 0.0149 0.0240
0.0522 0.0497 0.0569 0.0247 0.0140 0.0411 0.0429 0.0402 0.0287 0.0031 0.0120 0.0279 0.0427 0.0072 0.0286 0.0211 0.0082 0.0185 0.0022 0.0040 0.0093 0.0089 0.0223 0.0066 0.0074 0.0082 0.0067 0.0044 0.0202 0.0032 0.0220 0.0023 0.0214 0.0218 0.0130 0.0016 0.0028 0.0094 0.0022 0.0122 0.0005 0.0015 0.0041 0.0012 0.0008 0.0010 0.0010 0.0005 0.0004 0.0130 0.0014 0.0248 0.0012 0.0008 0.0007 0.0078 0.0006 0.0218 0.0119 0.0202 0.0140 0.0185 0.0196 0.0237 0.0034 0.0021 0.0155 0.0173 0.0131 0.0256
0.0402 0.0582 0.0570 0.0222 0.0093 0.0428 0.0448 0.0339 0.0259 0.0024 0.0123 0.0269 0.0549 0.0188 0.0397 0.0365 0.0096 0.0269 0.0027 0.0027 0.0051 0.0063 0.0213 0.0026 0.0037 0.0033 0.0029 0.0025 0.0200 0.0014 0.0281 0.0009 0.0187 0.0197 0.0114 0.0004 0.0006 0.0074 0.0011 0.0085 0.0001 0.0004 0.0026 0.0007 0.0009 0.0015 0.0006 0.0005 0.0005 0.0075 0.0018 0.0231 0.0009 0.0006 0.0005 0.0065 0.0006 0.0196 0.0090 0.0183 0.0184 0.0207 0.0207 0.0266 0.0054 0.0035 0.0205 0.0160 0.0118 0.0267
0.0592 0.0396 0.0504 0.0259 0.0207 0.0359 0.0369 0.0374 0.0264 0.0044 0.0122 0.0257 0.0321 0.0056 0.0183 0.0134 0.0070 0.0139 0.0030 0.0074 0.0144 0.0118 0.0228 0.0153 0.0145 0.0193 0.0169 0.0094 0.0171 0.0077 0.0141 0.0065 0.0212 0.0223 0.0139 0.0039 0.0046 0.0089 0.0037 0.0113 0.0016 0.0028 0.0063 0.0027 0.0012 0.0010 0.0021 0.0008 0.0005 0.0193 0.0019 0.0197 0.0018 0.0012 0.0012 0.0082 0.0011 0.0214 0.0132 0.0176 0.0130 0.0163 0.0164 0.0163 0.0040 0.0024 0.0130 0.0163 0.0170 0.0250
0.0713 0.0287 0.0542 0.0330 0.0261 0.0278 0.0271 0.0405 0.0253 0.0078 0.0215 0.0270 0.0261 0.0038 0.0183 0.0139 0.0094 0.0109 0.0046 0.0061 0.0152 0.0073 0.0074 0.0095 0.0201 0.0270 0.0218 0.0137 0.0199 0.0067 0.0156 0.0086 0.0246 0.0257 0.0149 0.0019 0.0019 0.0195 0.0143 0.0396 0.0016 0.0010 0.0178 0.0046 0.0009 0.0005 0.0027 0.0003 0.0002 0.0110 0.0015 0.0132 0.0017 0.0014 0.0012 0.0068 0.0009 0.0155 0.0108 0.0115 0.0043 0.0092 0.0095 0.0113 0.0014 0.0009 0.0082 0.0189 0.0141 0.0183
0.0517 0.0463 0.0685 0.0244 0.0099 0.0410 0.0412 0.0469 0.0274 0.0020 0.0128 0.0303 0.0496 0.0053 0.0422 0.0307 0.0099 0.0195 0.0018 0.0019 0.0076 0.0055 0.0114 0.0031 0.0061 0.0060 0.0040 0.0033 0.0238 0.0008 0.0304 0.0008 0.0235 0.0245 0.0123 0.0005 0.0015 0.0138 0.0021 0.0246 0.0002 0.0006 0.0033 0.0004 0.0003 0.0005 0.0004 0.0002 0.0002 0.0070 0.0007 0.0259 0.0008 0.0005 0.0004 0.0063 0.0003 0.0194 0.0095 0.0182 0.0071 0.0154 0.0172 0.0274 0.0014 0.0009 0.0140 0.0198 0.0092 0.0234
0.0281 0.0082 0.0160 0.0177 0.0261 0.0098 0.0092 0.0163 0.0117 0.0159 0.0154 0.0124 0.0075 0.0021 0.0058 0.0046 0.0074 0.0048 0.0096 0.0142 0.0225 0.0091 0.0043 0.0266 0.0425 0.0653 0.0572 0.0375 0.0104 0.0244 0.0060 0.0424 0.0142 0.0146 0.0117 0.0136 0.0099 0.0173 0.0446 0.0312 0.0221 0.0066 0.0347 0.0217 0.0033 0.0014 0.0148 0.0018 0.0010 0.0136 0.0042 0.0066 0.0071 0.0073 0.0079 0.0076 0.0051 0.0092 0.0104 0.0067 0.0027 0.0052 0.0051 0.0047 0.0019 0.0016 0.0044 0.0117 0.0123 0.0090
0.0544 0.0474 0.0676 0.0240 0.0104 0.0409 0.0418 0.0486 0.0287 0.0019 0.0117 0.0307 0.0479 0.0042 0.0380 0.0253 0.0088 0.0180 0.0016 0.0020 0.0084 0.0061 0.0134 0.0041 0.0071 0.0074 0.0048 0.0037 0.0238 0.0010 0.0285 0.0009 0.0234 0.0238 0.0120 0.0008 0.0024 0.0130 0.0020 0.0231 0.0002 0.0009 0.0033 0.0004 0.0003 0.0004 0.0004 0.0002 0.0002 0.0088 0.0007 0.0288 0.0008 0.0005 0.0004 0.0064 0.0003 0.0202 0.0102 0.0196 0.0074 0.0154 0.0174 0.0267 0.0012 0.0007 0.0130 0.0187 0.0093 0.0237
0.0526 0.0249 0.0428 0.0290 0.0231 0.0242 0.0237 0.0357 0.0240 0.0092 0.0212 0.0256 0.0238 0.0042 0.0189 0.0144 0.0113 0.0118 0.0060 0.0068 0.0165 0.0084 0.0079 0.0112 0.0228 0.0282 0.0216 0.0159 0.0211 0.0072 0.0176 0.0092 0.0237 0.0238 0.0153 0.0032 0.0040 0.0220 0.0168 0.0427 0.0030 0.0022 0.0190 0.0053 0.0013 0.0009 0.0038 0.0007 0.0005 0.0122 0.0023 0.0159 0.0030 0.0026 0.0023 0.0086 0.0017 0.0160 0.0126 0.0132 0.0049 0.0102 0.0106 0.0128 0.0017 0.0013 0.0089 0.0191 0.0137 0.0175
0.0467 0.0233 0.0379 0.0279 0.0231 0.0224 0.0220 0.0325 0.0231 0.0108 0.0216 0.0243 0.0220 0.0047 0.0179 0.0140 0.0118 0.0119 0.0071 0.0078 0.0167 0.0090 0.0082 0.0122 0.0240 0.0291 0.0226 0.0174 0.0206 0.0086 0.0172 0.0110 0.0226 0.0225 0.0153 0.0039 0.0047 0.0217 0.0185 0.0402 0.0039 0.0027 0.0207 0.0067 0.0017 0.0012 0.0048 0.0010 0.0007 0.0129 0.0030 0.0160 0.0039 0.0034 0.0030 0.0094 0.0023 0.0159 0.0132 0.0134 0.0054 0.0104 0.0108 0.0126 0.0020 0.0016 0.0090 0.0186 0.0140 0.0168
0.0543 0.0269 0.0461 0.0298 0.0217 0.0254 0.0251 0.0385 0.0257 0.0082 0.0211 0.0270 0.0256 0.0036 0.0207 0.0151 0.0113 0.0123 0.0050 0.0056 0.0155 0.0079 0.0078 0.0099 0.0213 0.0254 0.0179 0.0137 0.0224 0.0058 0.0196 0.0073 0.0242 0.0239 0.0149 0.0028 0.0043 0.0226 0.0148 0.0463 0.0024 0.0020 0.0172 0.0039 0.0009 0.0007 0.0029 0.0005 0.0004 0.0118 0.0019 0.0181 0.0026 0.0021 0.0018 0.0086 0.0013 0.0164 0.0127 0.0141 0.0047 0.0103 0.0110 0.0140 0.0013 0.0010 0.0087 0.0194 0.0126 0.0174
0.0035 0.0204 0.0104 0.0065 0.0019 0.0133 0.0140 0.0071 0.0092 0.0033 0.0089 0.0105 0.0282 0.1478 0.0452 0.0738 0.0204 0.0435 0.0103 0.0016 0.0013 0.0037 0.0126 0.0004 0.0008 0.0003 0.0003 0.0009 0.0139 0.0004 0.0398 0.0002 0.0074 0.0073 0.0069 0.0002 0.0003 0.0062 0.0007 0.0043 0.0001 0.0005 0.0015 0.0007 0.0095 0.0430 0.0011 0.0113 0.0296 0.0021 0.0163 0.0176 0.0052 0.0052 0.0032 0.0081 0.0063 0.0092 0.0056 0.0130 0.0301 0.0198 0.0191 0.0289 0.0297 0.0381 0.0304 0.0090 0.0055 0.0125
0.0018 0.0134 0.0061 0.0040 0.0011 0.0088 0.0090 0.0040 0.0053 0.0022 0.0053 0.0060 0.0178 0.1570 0.0328 0.0605 0.0151 0.0326 0.0093 0.0012 0.0007 0.0023 0.0081 0.0003 0.0005 0.0002 0.0002 0.0007 0.0102 0.0003 0.0333 0.0001 0.0052 0.0052 0.0053 0.0002 0.0002 0.0043 0.0004 0.0026 0.0001 0.0005 0.0010 0.0007 0.0153 0.0834 0.0012 0.0203 0.0608 0.0015 0.0241 0.0139 0.0066 0.0068 0.0041 0.0074 0.0089 0.0074 0.0044 0.0104 0.0315 0.0177 0.0170 0.0256 0.0458 0.0617 0.0284 0.0069 0.0042 0.0092
0.0554 0.0286 0.0477 0.0305 0.0206 0.0264 0.0258 0.0375 0.0247 0.0073 0.0188 0.0239 0.0237 0.0031 0.0201 0.0146 0.0100 0.0111 0.0043 0.0051 0.0133 0.0070 0.0069 0.0092 0.0196 0.0241 0.0174 0.0129 0.0229 0.0065 0.0217 0.0075 0.0247 0.0243 0.0152 0.0026 0.0045 0.0214 0.0132 0.0436 0.0020 0.0018 0.0163 0.0043 0.0010 0.0007 0.0031 0.0005 0.0004 0.0127 0.0020 0.0205 0.0025 0.0020 0.0018 0.0100 0.0013 0.0192 0.0145 0.0162 0.0055 0.0117 0.0132 0.0169 0.0015 0.0011 0.0090 0.0214 0.0121 0.0170
0.0634 0.0439 0.0726 0.0276 0.0109 0.0380 0.0379 0.0523 0.0285 0.0019 0.0113 0.0260 0.0356 0.0014 0.0322 0.0184 0.0072 0.0117 0.0010 0.0015 0.0078 0.0044 0.0070 0.0039 0.0083 0.0093 0.0051 0.0037 0.0252 0.0013 0.0323 0.0012 0.0248 0.0238 0.0118 0.0008 0.0042 0.0159 0.0030 0.0375 0.0002 0.0009 0.0044 0.0005 0.0002 0.0002 0.0004 0.0001 0.0001 0.0092 0.0004 0.0343 0.0006 0.0004 0.0003 0.0079 0.0002 0.0233 0.0130 0.0227 0.0050 0.0141 0.0186 0.0313 0.0005 0.0003 0.0091 0.0226 0.0071 0.0180
0.0584 0.0283 0.0484 0.0308 0.0216 0.0263 0.0255 0.0362 0.0232 0.0071 0.0180 0.0226 0.0227 0.0033 0.0185 0.0139 0.0093 0.0105 0.0045 0.0053 0.0129 0.0066 0.0064 0.0096 0.0210 0.0271 0.0210 0.0150 0.0223 0.0071 0.0201 0.0084 0.0250 0.0253 0.0155 0.0025 0.0035 0.0204 0.0132 0.0407 0.0019 0.0015 0.0170 0.0051 0.0012 0.0008 0.0035 0.0006 0.0004 0.0132 0.0023 0.0188 0.0026 0.0022 0.0019 0.0096 0.0014 0.0193 0.0142 0.0152 0.0056 0.0116 0.0128 0.0157 0.0018 0.0012 0.0091 0.0212 0.0131 0.0176
0.0072 0.0417 0.0238 0.0097 0.0018 0.0246 0.0259 0.0131 0.0139 0.0015 0.0090 0.0143 0.0492 0.0821 0.0751 0.1041 0.0163 0.0475 0.0033 0.0007 0.0009 0.0023 0.0110 0.0002 0.0004 0.0002 0.0002 0.0003 0.0179 0.0002 0.0639 0.0001 0.0096 0.0094 0.0068 0.0000 0.0001 0.0059 0.0003 0.0053 0.0000 0.0001 0.0009 0.0002 0.0018 0.0085 0.0002 0.0013 0.0030 0.0016 0.0037 0.0249 0.0010 0.0008 0.0005 0.0066 0.0009 0.0126 0.0054 0.0171 0.0266 0.0235 0.0257 0.0483 0.0113 0.0118 0.0307 0.0121 0.0044 0.0149
0.0025 0.0256 0.0113 0.0046 0.0007 0.0139 0.0146 0.0057 0.0069 0.0009 0.0055 0.0080 0.0352 0.2040 0.0644 0.1192 0.0145 0.0480 0.0041 0.0004 0.0003 0.0013 0.0077 0.0001 0.0002 0.0001 0.0001 0.0002 0.0121 0.0001 0.0553 0.0000 0.0054 0.0055 0.0043 0.0000 0.0000 0.0035 0.0001 0.0024 0.0000 0.0001 0.0004 0.0001 0.0036 0.0282 0.0002 0.0031 0.0100 0.0007 0.0073 0.0162 0.0013 0.0012 0.0006 0.0046 0.0016 0.0075 0.0030 0.0108 0.0300 0.0193 0.0193 0.0371 0.0233 0.0280 0.0328 0.0073 0.0030 0.0107
0.0708 0.0511 0.0819 0.0303 0.0122 0.0403 0.0406 0.0499 0.0287 0.0024 0.0158 0.0314 0.0488 0.0049 0.0359 0.0268 0.0086 0.0170 0.0019 0.0017 0.0064 0.0040 0.0082 0.0026 0.0071 0.0075 0.0050 0.0040 0.0243 0.0010 0.0286 0.0010 0.0242 0.0250 0.0115 0.0003 0.0005 0.0140 0.0026 0.0294 0.0001 0.0002 0.0050 0.0005 0.0002 0.0003 0.0004 0.0001 0.0001 0.0063 0.0006 0.0214 0.0005 0.0004 0.0003 0.0049 0.0002 0.0169 0.0082 0.0144 0.0053 0.0120 0.0128 0.0196 0.0009 0.0005 0.0107 0.0180 0.0094 0.0219
0.0278 0.0445 0.0502 0.0213 0.0069 0.0348 0.0349 0.0317 0.0233 0.0029 0.0165 0.0275 0.0549 0.0212 0.0561 0.0575 0.0163 0.0330 0.0044 0.0018 0.0046 0.0047 0.0111 0.0015 0.0038 0.0027 0.0018 0.0026 0.0240 0.0006 0.0414 0.0005 0.0191 0.0199 0.0115 0.0002 0.0005 0.0127 0.0016 0.0186 0.0001 0.0003 0.0032 0.0004 0.0008 0.0018 0.0005 0.0006 0.0007 0.0044 0.0021 0.0250 0.0014 0.0011 0.0007 0.0072 0.0007 0.0169 0.0085 0.0174 0.0114 0.0187 0.0191 0.0304 0.0034 0.0027 0.0203 0.0184 0.0090 0.0222
0.0332 0.0499 0.0566 0.0221 0.0074 0.0384 0.0387 0.0337 0.0240 0.0024 0.0151 0.0285 0.0591 0.0196 0.0516 0.0514 0.0134 0.0314 0.0037 0.0019 0.0047 0.0049 0.0131 0.0019 0.0041 0.0032 0.0022 0.0027 0.0223 0.0006 0.0356 0.0005 0.0189 0.0201 0.0109 0.0002 0.0004 0.0099 0.0011 0.0141 0.0001 0.0003 0.0027 0.0004 0.0006 0.0013 0.0004 0.0004 0.0005 0.0049 0.0017 0.0242 0.0011 0.0008 0.0005 0.0064 0.0005 0.0177 0.0083 0.0172 0.0125 0.0192 0.0191 0.0282 0.0033 0.0024 0.0200 0.0175 0.0099 0.0244
0.0308 0.0382 0.0438 0.0225 0.0109 0.0325 0.0323 0.0298 0.0227 0.0047 0.0170 0.0271 0.0450 0.0210 0.0379 0.0387 0.0152 0.0284 0.0072 0.0044 0.0083 0.0081 0.0158 0.0049 0.0088 0.0075 0.0056 0.0067 0.0215 0.0018 0.0277 0.0017 0.0199 0.0213 0.0134 0.0009 0.0013 0.0116 0.0025 0.0149 0.0004 0.0010 0.0049 0.0012 0.0016 0.0029 0.0014 0.0015 0.0017 0.0082 0.0040 0.0228 0.0031 0.0024 0.0018 0.0091 0.0017 0.0192 0.0112 0.0180 0.0149 0.0203 0.0193 0.0239 0.0060 0.0045 0.0209 0.0186 0.0142 0.0254
0.0634 0.0668 0.0857 0.0249 0.0083 0.0471 0.0502 0.0530 0.0325 0.0012 0.0114 0.0336 0.0633 0.0044 0.0426 0.0280 0.0069 0.0199 0.0008 0.0010 0.0046 0.0040 0.0142 0.0017 0.0033 0.0031 0.0019 0.0014 0.0220 0.0005 0.0299 0.0004 0.0201 0.0198 0.0088 0.0002 0.0006 0.0088 0.0009 0.0163 0.0001 0.0002 0.0020 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0055 0.0003 0.0264 0.0002 0.0001 0.0001 0.0039 0.0001 0.0162 0.0068 0.0164 0.0066 0.0131 0.0145 0.0237 0.0006 0.0004 0.0110 0.0144 0.0070 0.0222
0.0668 0.0652 0.0822 0.0256 0.0108 0.0478 0.0505 0.0479 0.0304 0.0016 0.0124 0.0349 0.0660 0.0091 0.0363 0.0281 0.0071 0.0225 0.0014 0.0017 0.0056 0.0051 0.0196 0.0026 0.0045 0.0045 0.0033 0.0023 0.0196 0.0008 0.0219 0.0006 0.0202 0.0214 0.0097 0.0003 0.0004 0.0073 0.0009 0.0110 0.0001 0.0002 0.0023 0.0003 0.0002 0.0003 0.0002 0.0001 0.0001 0.0066 0.0005 0.0197 0.0004 0.0002 0.0002 0.0036 0.0002 0.0153 0.0063 0.0136 0.0090 0.0137 0.0130 0.0173 0.0014 0.0008 0.0135 0.0131 0.0108 0.0276
0.0821 0.0538 0.0785 0.0282 0.0171 0.0446 0.0462 0.0485 0.0294 0.0024 0.0133 0.0351 0.0539 0.0076 0.0251 0.0192 0.0066 0.0181 0.0020 0.0034 0.0096 0.0072 0.0213 0.0065 0.0095 0.0114 0.0091 0.0054 0.0178 0.0018 0.0146 0.0017 0.0221 0.0243 0.0113 0.0006 0.0006 0.0078 0.0016 0.0116 0.0002 0.0004 0.0037 0.0006 0.0003 0.0003 0.0005 0.0002 0.0001 0.0102 0.0007 0.0158 0.0006 0.0004 0.0003 0.0038 0.0003 0.0154 0.0071 0.0120 0.0083 0.0124 0.0110 0.0122 0.0017 0.0009 0.0121 0.0131 0.0153 0.0296
0.0679 0.0460 0.0710 0.0292 0.0154 0.0384 0.0395 0.0501 0.0313 0.0034 0.0175 0.0357 0.0482 0.0058 0.0328 0.0238 0.0099 0.0185 0.0024 0.0027 0.0094 0.0062 0.0129 0.0040 0.0083 0.0088 0.0063 0.0046 0.0234 0.0015 0.0232 0.0016 0.0244 0.0249 0.0126 0.0006 0.0010 0.0153 0.0038 0.0282 0.0003 0.0005 0.0061 0.0008 0.0003 0.0003 0.0006 0.0002 0.0001 0.0078 0.0007 0.0192 0.0007 0.0005 0.0004 0.0050 0.0003 0.0151 0.0082 0.0136 0.0056 0.0113 0.0114 0.0161 0.0011 0.0007 0.0111 0.0165 0.0113 0.0235
0.0861 0.0409 0.0700 0.0331 0.0252 0.0363 0.0367 0.0463 0.0288 0.0049 0.0199 0.0358 0.0431 0.0074 0.0203 0.0166 0.0082 0.0160 0.0039 0.0053 0.0135 0.0080 0.0152 0.0091 0.0164 0.0205 0.0161 0.0100 0.0174 0.0033 0.0122 0.0041 0.0228 0.0251 0.0126 0.0009 0.0006 0.0110 0.0045 0.0186 0.0006 0.0004 0.0086 0.0015 0.0004 0.0003 0.0010 0.0002 0.0001 0.0102 0.0010 0.0119 0.0009 0.0007 0.0005 0.0040 0.0005 0.0132 0.0074 0.0096 0.0057 0.0096 0.0081 0.0085 0.0015 0.0008 0.0097 0.0135 0.0174 0.0254
0.0558 0.0247 0.0421 0.0306 0.0275 0.0235 0.0232 0.0340 0.0241 0.0120 0.0248 0.0266 0.0239 0.0061 0.0171 0.0143 0.0116 0.0124 0.0077 0.0082 0.0163 0.0086 0.0085 0.0104 0.0215 0.0268 0.0231 0.0162 0.0196 0.0088 0.0149 0.0118 0.0231 0.0238 0.0155 0.0028 0.0021 0.0216 0.0206 0.0391 0.0033 0.0015 0.0240 0.0076 0.0017 0.0010 0.0045 0.0006 0.0004 0.0112 0.0026 0.0118 0.0028 0.0026 0.0023 0.0072 0.0019 0.0133 0.0105 0.0103 0.0048 0.0088 0.0084 0.0095 0.0021 0.0016 0.0087 0.0169 0.0155 0.0177
0.0905 0.0541 0.0801 0.0308 0.0193 0.0444 0.0460 0.0498 0.0307 0.0027 0.0137 0.0330 0.0472 0.0053 0.0228 0.0164 0.0060 0.0151 0.0017 0.0034 0.0096 0.0069 0.0183 0.0065 0.0092 0.0117 0.0094 0.0050 0.0178 0.0027 0.0148 0.0024 0.0222 0.0238 0.0116 0.0008 0.0007 0.0082 0.0021 0.0129 0.0003 0.0004 0.0046 0.0009 0.0003 0.0002 0.0006 0.0001 0.0001 0.0109 0.0006 0.0160 0.0005 0.0003 0.0003 0.0043 0.0002 0.0166 0.0080 0.0128 0.0078 0.0121 0.0115 0.0129 0.0015 0.0008 0.0107 0.0142 0.0143 0.0264
0.0896 0.0448 0.0723 0.0316 0.0228 0.0392 0.0402 0.0493 0.0301 0.0036 0.0152 0.0328 0.0401 0.0042 0.0197 0.0138 0.0065 0.0134 0.0022 0.0045 0.0129 0.0080 0.0163 0.0097 0.0142 0.0190 0.0146 0.0078 0.0179 0.0038 0.0134 0.0039 0.0231 0.0245 0.0124 0.0013 0.0014 0.0101 0.0036 0.0172 0.0006 0.0008 0.0068 0.0013 0.0003 0.0002 0.0009 0.0002 0.0001 0.0127 0.0007 0.0155 0.0007 0.0005 0.0004 0.0047 0.0003 0.0161 0.0089 0.0124 0.0065 0.0110 0.0104 0.0113 0.0013 0.0007 0.0094 0.0146 0.0150 0.0246
0.0930 0.0549 0.0838 0.0308 0.0181 0.0450 0.0466 0.0519 0.0309 0.0024 0.0133 0.0329 0.0476 0.0044 0.0238 0.0165 0.0059 0.0145 0.0015 0.0030 0.0092 0.0063 0.0164 0.0058 0.0087 0.0112 0.0087 0.0046 0.0182 0.0023 0.0157 0.0020 0.0224 0.0239 0.0112 0.0007 0.0008 0.0085 0.0020 0.0142 0.0002 0.0004 0.0043 0.0008 0.0002 0.0002 0.0005 0.0001 0.0001 0.0103 0.0005 0.0167 0.0004 0.0003 0.0002 0.0042 0.0002 0.0168 0.0080 0.0131 0.0070 0.0118 0.0116 0.0137 0.0012 0.0006 0.0101 0.0146 0.0129 0.0254
0.0873 0.0425 0.0733 0.0343 0.0213 0.0359 0.0361 0.0476 0.0287 0.0046 0.0189 0.0304 0.0368 0.0047 0.0234 0.0174 0.0080 0.0130 0.0028 0.0036 0.0100 0.0056 0.0089 0.0053 0.0119 0.0153 0.0128 0.0076 0.0215 0.0035 0.0189 0.0037 0.0253 0.0265 0.0135 0.0008 0.0007 0.0154 0.0065 0.0305 0.0005 0.0004 0.0105 0.0022 0.0005 0.0003 0.0011 0.0001 0.0001 0.0092 0.0009 0.0148 0.0008 0.0006 0.0005 0.0051 0.0004 0.0158 0.0089 0.0118 0.0050 0.0100 0.0101 0.0128 0.0012 0.0007 0.0091 0.0176 0.0129 0.0214
0.0885 0.0547 0.0882 0.0334 0.0166 0.0444 0.0453 0.0532 0.0317 0.0026 0.0163 0.0335 0.0494 0.0044 0.0287 0.0208 0.0070 0.0155 0.0016 0.0022 0.0076 0.0050 0.0113 0.0036 0.0070 0.0082 0.0059 0.0035 0.0195 0.0017 0.0197 0.0015 0.0225 0.0236 0.0110 0.0004 0.0005 0.0102 0.0024 0.0198 0.0001 0.0002 0.0049 0.0007 0.0002 0.0002 0.0004 0.0001 0.0000 0.0073 0.0004 0.0168 0.0003 0.0002 0.0002 0.0043 0.0002 0.0161 0.0077 0.0129 0.0057 0.0112 0.0115 0.0153 0.0009 0.0005 0.0096 0.0163 0.0107 0.0222
0.0661 0.0367 0.0574 0.0338 0.0223 0.0314 0.0313 0.0395 0.0272 0.0076 0.0225 0.0275 0.0314 0.0066 0.0235 0.0193 0.0105 0.0142 0.0048 0.0052 0.0107 0.0066 0.0085 0.0057 0.0124 0.0149 0.0132 0.0089 0.0221 0.0058 0.0211 0.0060 0.0244 0.0251 0.0151 0.0012 0.0011 0.0180 0.0104 0.0327 0.0009 0.0006 0.0151 0.0047 0.0012 0.0008 0.0024 0.0004 0.0002 0.0097 0.0019 0.0152 0.0015 0.0013 0.0011 0.0073 0.0010 0.0169 0.0109 0.0131 0.0064 0.0113 0.0118 0.0146 0.0022 0.0015 0.0105 0.0198 0.0137 0.0196
0.0861 0.0435 0.0749 0.0347 0.0201 0.0366 0.0369 0.0498 0.0302 0.0043 0.0188 0.0303 0.0364 0.0036 0.0250 0.0176 0.0080 0.0126 0.0022 0.0031 0.0094 0.0053 0.0082 0.0044 0.0100 0.0125 0.0099 0.0058 0.0222 0.0033 0.0212 0.0033 0.0252 0.0257 0.0132 0.0007 0.0009 0.0164 0.0066 0.0343 0.0004 0.0004 0.0101 0.0019 0.0004 0.0003 0.0010 0.0001 0.0001 0.0086 0.0007 0.0163 0.0006 0.0005 0.0004 0.0055 0.0003 0.0164 0.0093 0.0129 0.0047 0.0100 0.0109 0.0149 0.0010 0.0006 0.0087 0.0187 0.0111 0.0197
0.0651 0.0322 0.0545 0.0338 0.0234 0.0289 0.0287 0.0409 0.0277 0.0085 0.0239 0.0279 0.0285 0.0046 0.0225 0.0173 0.0110 0.0127 0.0045 0.0051 0.0124 0.0068 0.0074 0.0062 0.0139 0.0169 0.0137 0.0092 0.0222 0.0061 0.0207 0.0069 0.0247 0.0248 0.0151 0.0015 0.0017 0.0217 0.0146 0.0439 0.0013 0.0009 0.0182 0.0048 0.0010 0.0006 0.0025 0.0003 0.0002 0.0095 0.0015 0.0150 0.0014 0.0013 0.0011 0.0074 0.0009 0.0157 0.0111 0.0128 0.0048 0.0099 0.0107 0.0139 0.0015 0.0011 0.0089 0.0200 0.0123 0.0175
0.0401 0.0248 0.0374 0.0293 0.0221 0.0227 0.0224 0.0300 0.0237 0.0150 0.0303 0.0267 0.0268 0.0117 0.0236 0.0227 0.0172 0.0172 0.0118 0.0078 0.0134 0.0084 0.0081 0.0067 0.0157 0.0161 0.0137 0.0127 0.0213 0.0067 0.0206 0.0084 0.0218 0.0222 0.0158 0.0020 0.0016 0.0239 0.0201 0.0412 0.0024 0.0013 0.0238 0.0078 0.0028 0.0021 0.0049 0.0011 0.0009 0.0083 0.0042 0.0130 0.0037 0.0038 0.0032 0.0087 0.0030 0.0135 0.0109 0.0114 0.0060 0.0104 0.0101 0.0124 0.0031 0.0027 0.0111 0.0188 0.0143 0.0170
0.0618 0.0282 0.0484 0.0325 0.0258 0.0263 0.0259 0.0370 0.0253 0.0100 0.0239 0.0265 0.0257 0.0052 0.0191 0.0154 0.0109 0.0121 0.0061 0.0070 0.0147 0.0078 0.0078 0.0090 0.0188 0.0239 0.0202 0.0136 0.0202 0.0081 0.0168 0.0098 0.0236 0.0242 0.0152 0.0021 0.0019 0.0201 0.0164 0.0384 0.0020 0.0011 0.0204 0.0064 0.0014 0.0008 0.0035 0.0005 0.0003 0.0108 0.0021 0.0132 0.0021 0.0019 0.0017 0.0075 0.0014 0.0153 0.0113 0.0117 0.0051 0.0097 0.0099 0.0117 0.0019 0.0013 0.0088 0.0189 0.0142 0.0177
0.0636 0.0273 0.0496 0.0323 0.0255 0.0263 0.0257 0.0378 0.0246 0.0091 0.0228 0.0261 0.0251 0.0045 0.0188 0.0149 0.0105 0.0114 0.0056 0.0066 0.0150 0.0075 0.0071 0.0092 0.0198 0.0258 0.0214 0.0142 0.0202 0.0074 0.0166 0.0094 0.0242 0.0251 0.0153 0.0021 0.0020 0.0207 0.0164 0.0410 0.0019 0.0011 0.0198 0.0058 0.0012 0.0008 0.0034 0.0004 0.0003 0.0108 0.0019 0.0133 0.0020 0.0018 0.0016 0.0074 0.0013 0.0155 0.0113 0.0117 0.0046 0.0095 0.0098 0.0118 0.0017 0.0012 0.0086 0.0194 0.0140 0.0176
0.0550 0.0198 0.0379 0.0289 0.0278 0.0209 0.0202 0.0322 0.0211 0.0107 0.0200 0.0211 0.0171 0.0027 0.0134 0.0100 0.0093 0.0082 0.0058 0.0087 0.0190 0.0086 0.0061 0.0145 0.0266 0.0381 0.0315 0.0194 0.0175 0.0129 0.0130 0.0175 0.0223 0.0228 0.0152 0.0047 0.0050 0.0215 0.0253 0.0427 0.0046 0.0025 0.0248 0.0095 0.0016 0.0008 0.0057 0.0006 0.0004 0.0132 0.0022 0.0121 0.0029 0.0026 0.0025 0.0086 0.0018 0.0151 0.0129 0.0114 0.0040 0.0086 0.0092 0.0104 0.0017 0.0012 0.0070 0.0189 0.0135 0.0145
0.0723 0.0322 0.0612 0.0329 0.0232 0.0321 0.0314 0.0451 0.0270 0.0058 0.0204 0.0301 0.0323 0.0039 0.0223 0.0167 0.0098 0.0128 0.0039 0.0054 0.0155 0.0078 0.0088 0.0091 0.0176 0.0226 0.0164 0.0108 0.0196 0.0044 0.0163 0.0054 0.0242 0.0258 0.0142 0.0014 0.0017 0.0166 0.0085 0.0330 0.0008 0.0008 0.0115 0.0022 0.0006 0.0004 0.0016 0.0002 0.0002 0.0101 0.0011 0.0148 0.0013 0.0010 0.0009 0.0066 0.0006 0.0169 0.0109 0.0128 0.0047 0.0107 0.0109 0.0133 0.0013 0.0008 0.0092 0.0198 0.0136 0.0200
0.0597 0.0225 0.0457 0.0301 0.0267 0.0246 0.0236 0.0370 0.0226 0.0085 0.0213 0.0266 0.0240 0.0038 0.0166 0.0131 0.0104 0.0110 0.0063 0.0080 0.0203 0.0091 0.0077 0.0149 0.0289 0.0386 0.0283 0.0198 0.0177 0.0068 0.0127 0.0103 0.0230 0.0247 0.0148 0.0028 0.0029 0.0187 0.0148 0.0369 0.0023 0.0016 0.0174 0.0040 0.0009 0.0006 0.0032 0.0005 0.0003 0.0118 0.0018 0.0123 0.0026 0.0021 0.0019 0.0073 0.0012 0.0149 0.0113 0.0110 0.0041 0.0093 0.0090 0.0100 0.0015 0.0010 0.0082 0.0184 0.0153 0.0180
0.0528 0.0203 0.0366 0.0297 0.0290 0.0208 0.0203 0.0322 0.0227 0.0129 0.0225 0.0221 0.0175 0.0029 0.0138 0.0103 0.0101 0.0088 0.0060 0.0093 0.0195 0.0094 0.0068 0.0139 0.0239 0.0327 0.0265 0.0164 0.0172 0.0151 0.0133 0.0192 0.0213 0.0213 0.0150 0.0049 0.0053 0.0213 0.0274 0.0416 0.0052 0.0027 0.0266 0.0105 0.0016 0.0008 0.0057 0.0006 0.0004 0.0127 0.0021 0.0121 0.0026 0.0025 0.0025 0.0090 0.0019 0.0148 0.0131 0.0117 0.0042 0.0086 0.0093 0.0105 0.0016 0.0012 0.0070 0.0188 0.0131 0.0139
0.0645 0.0209 0.0415 0.0297 0.0299 0.0219 0.0212 0.0342 0.0215 0.0094 0.0189 0.0219 0.0177 0.0024 0.0122 0.0088 0.0079 0.0077 0.0049 0.0085 0.0195 0.0084 0.0066 0.0161 0.0287 0.0437 0.0366 0.0203 0.0166 0.0128 0.0112 0.0177 0.0223 0.0232 0.0146 0.0044 0.0041 0.0190 0.0218 0.0381 0.0041 0.0021 0.0231 0.0084 0.0012 0.0006 0.0048 0.0005 0.0002 0.0140 0.0018 0.0112 0.0023 0.0020 0.0020 0.0074 0.0014 0.0146 0.0118 0.0105 0.0038 0.0080 0.0083 0.0090 0.0014 0.0009 0.0065 0.0175 0.0142 0.0153
0.0753 0.0324 0.0593 0.0336 0.0250 0.0309 0.0308 0.0462 0.0291 0.0068 0.0214 0.0300 0.0297 0.0031 0.0208 0.0145 0.0094 0.0115 0.0033 0.0052 0.0153 0.0078 0.0087 0.0084 0.0157 0.0204 0.0153 0.0091 0.0202 0.0058 0.0168 0.0067 0.0244 0.0248 0.0143 0.0018 0.0023 0.0188 0.0118 0.0390 0.0013 0.0011 0.0144 0.0031 0.0006 0.0004 0.0018 0.0002 0.0001 0.0104 0.0009 0.0146 0.0011 0.0009 0.0008 0.0066 0.0006 0.0158 0.0108 0.0127 0.0043 0.0095 0.0102 0.0129 0.0010 0.0007 0.0080 0.0192 0.0124 0.0181
0.0559 0.0255 0.0438 0.0316 0.0262 0.0249 0.0245 0.0361 0.0254 0.0112 0.0241 0.0255 0.0231 0.0042 0.0187 0.0145 0.0116 0.0115 0.0058 0.0075 0.0163 0.0087 0.0076 0.0096 0.0180 0.0226 0.0183 0.0123 0.0198 0.0098 0.0171 0.0117 0.0231 0.0232 0.0156 0.0029 0.0032 0.0219 0.0203 0.0420 0.0028 0.0017 0.0219 0.0072 0.0014 0.0009 0.0040 0.0005 0.0003 0.0110 0.0020 0.0137 0.0022 0.0020 0.0019 0.0088 0.0015 0.0157 0.0126 0.0127 0.0049 0.0099 0.0106 0.0128 0.0018 0.0014 0.0086 0.0202 0.0133 0.0161


==> images/self-attention/transformer/self-attention-2/enc_slf_attn_2.txt <==
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0035 0.0025 0.0005 0.0002 0.0000 0.0036 0.0045 0.0055 0.0177 0.0092 0.0000 0.0001 0.0000 0.0011 0.0000 0.0001 0.0001 0.0054 0.0013 0.0001 0.0003 0.0000 0.0187 0.0081 0.0001 0.0144 0.1863 0.2928 0.0301 0.0955 0.0481 0.0002 0.0210 0.0000 0.0826 0.0554 0.0608 0.0001 0.0263 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0009 0.0006 0.0001 0.0000 0.0001 0.0001
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0027 0.0023 0.0005 0.0002 0.0000 0.0041 0.0043 0.0058 0.0188 0.0090 0.0000 0.0002 0.0000 0.0011 0.0000 0.0001 0.0001 0.0066 0.0020 0.0001 0.0003 0.0000 0.0227 0.0127 0.0001 0.0148 0.1950 0.3099 0.0280 0.0936 0.0466 0.0002 0.0168 0.0000 0.0735 0.0465 0.0559 0.0001 0.0219 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0008 0.0005 0.0001 0.0000 0.0001 0.0001
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0030 0.0024 0.0005 0.0002 0.0000 0.0043 0.0049 0.0063 0.0198 0.0099 0.0000 0.0001 0.0000 0.0011 0.0000 0.0001 0.0001 0.0068 0.0016 0.0001 0.0003 0.0000 0.0220 0.0103 0.0001 0.0135 0.1876 0.2985 0.0292 0.0948 0.0463 0.0002 0.0174 0.0000 0.0800 0.0521 0.0597 0.0001 0.0235 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0008 0.0005 0.0001 0.0000 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0030 0.0018 0.0002 0.0001 0.0000 0.0030 0.0039 0.0047 0.0168 0.0087 0.0000 0.0001 0.0000 0.0006 0.0000 0.0000 0.0000 0.0039 0.0009 0.0000 0.0001 0.0000 0.0159 0.0063 0.0000 0.0107 0.2024 0.3380 0.0235 0.0954 0.0441 0.0001 0.0147 0.0000 0.0703 0.0483 0.0558 0.0000 0.0248 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0004 0.0003 0.0000 0.0000 0.0001 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0040 0.0019 0.0002 0.0001 0.0000 0.0024 0.0038 0.0041 0.0147 0.0082 0.0000 0.0001 0.0000 0.0006 0.0000 0.0000 0.0000 0.0029 0.0006 0.0000 0.0001 0.0000 0.0121 0.0037 0.0000 0.0106 0.1920 0.3145 0.0250 0.0990 0.0474 0.0001 0.0205 0.0000 0.0791 0.0581 0.0607 0.0000 0.0314 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0005 0.0004 0.0000 0.0000 0.0001 0.0000
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0028 0.0022 0.0004 0.0002 0.0000 0.0038 0.0044 0.0057 0.0186 0.0092 0.0000 0.0001 0.0000 0.0010 0.0000 0.0001 0.0001 0.0064 0.0014 0.0001 0.0002 0.0000 0.0211 0.0088 0.0001 0.0131 0.1858 0.2926 0.0293 0.0965 0.0466 0.0002 0.0190 0.0000 0.0845 0.0553 0.0620 0.0001 0.0251 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0008 0.0005 0.0001 0.0000 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0026 0.0019 0.0003 0.0001 0.0000 0.0033 0.0040 0.0051 0.0175 0.0086 0.0000 0.0001 0.0000 0.0009 0.0000 0.0001 0.0001 0.0056 0.0012 0.0001 0.0002 0.0000 0.0196 0.0081 0.0001 0.0124 0.1884 0.2993 0.0269 0.0967 0.0468 0.0002 0.0191 0.0000 0.0837 0.0551 0.0626 0.0001 0.0264 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0008 0.0005 0.0001 0.0000 0.0001 0.0001
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0033 0.0022 0.0003 0.0001 0.0000 0.0036 0.0046 0.0056 0.0188 0.0098 0.0000 0.0001 0.0000 0.0009 0.0000 0.0001 0.0001 0.0056 0.0011 0.0001 0.0002 0.0000 0.0196 0.0071 0.0001 0.0125 0.1821 0.2826 0.0276 0.0968 0.0471 0.0002 0.0204 0.0000 0.0861 0.0599 0.0666 0.0001 0.0313 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0009 0.0006 0.0001 0.0000 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0023 0.0012 0.0001 0.0001 0.0000 0.0021 0.0029 0.0036 0.0145 0.0073 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0030 0.0005 0.0000 0.0001 0.0000 0.0135 0.0043 0.0000 0.0090 0.1974 0.3272 0.0202 0.0975 0.0444 0.0001 0.0168 0.0000 0.0797 0.0554 0.0637 0.0000 0.0309 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0005 0.0003 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0008 0.0001 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0095 0.0030 0.0004 0.0002 0.0000 0.0026 0.0049 0.0046 0.0149 0.0108 0.0000 0.0001 0.0000 0.0007 0.0000 0.0000 0.0000 0.0016 0.0007 0.0000 0.0002 0.0000 0.0077 0.0033 0.0001 0.0111 0.1745 0.2897 0.0193 0.1043 0.0629 0.0001 0.0265 0.0000 0.0715 0.0592 0.0642 0.0000 0.0476 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0008 0.0008 0.0000 0.0000 0.0001 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0053 0.0020 0.0002 0.0001 0.0000 0.0028 0.0045 0.0049 0.0161 0.0106 0.0000 0.0001 0.0000 0.0006 0.0000 0.0000 0.0000 0.0020 0.0007 0.0000 0.0001 0.0000 0.0085 0.0037 0.0000 0.0084 0.1678 0.2899 0.0176 0.1066 0.0606 0.0001 0.0223 0.0000 0.0839 0.0637 0.0717 0.0000 0.0423 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0007 0.0006 0.0000 0.0000 0.0001 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0031 0.0019 0.0003 0.0001 0.0000 0.0034 0.0045 0.0055 0.0185 0.0098 0.0000 0.0001 0.0000 0.0008 0.0000 0.0001 0.0001 0.0053 0.0009 0.0001 0.0002 0.0000 0.0180 0.0061 0.0001 0.0112 0.1763 0.2776 0.0256 0.0967 0.0476 0.0001 0.0213 0.0000 0.0921 0.0647 0.0706 0.0001 0.0338 0.0001 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0009 0.0006 0.0001 0.0000 0.0001 0.0001
0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0030 0.0020 0.0003 0.0001 0.0000 0.0037 0.0046 0.0058 0.0187 0.0099 0.0000 0.0001 0.0000 0.0009 0.0000 0.0001 0.0001 0.0055 0.0011 0.0001 0.0002 0.0000 0.0171 0.0069 0.0001 0.0111 0.1682 0.2691 0.0256 0.0998 0.0515 0.0002 0.0229 0.0000 0.0964 0.0656 0.0725 0.0001 0.0325 0.0001 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0011 0.0007 0.0001 0.0000 0.0002 0.0001
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0005 0.0001 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0051 0.0023 0.0003 0.0001 0.0000 0.0041 0.0057 0.0066 0.0184 0.0129 0.0000 0.0001 0.0000 0.0007 0.0000 0.0000 0.0000 0.0022 0.0011 0.0000 0.0001 0.0000 0.0070 0.0053 0.0000 0.0072 0.1508 0.2851 0.0153 0.1149 0.0737 0.0001 0.0213 0.0000 0.0835 0.0606 0.0735 0.0001 0.0380 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0009 0.0007 0.0000 0.0000 0.0001 0.0000
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0030 0.0021 0.0003 0.0001 0.0000 0.0040 0.0050 0.0062 0.0194 0.0101 0.0000 0.0001 0.0000 0.0010 0.0001 0.0001 0.0001 0.0063 0.0010 0.0001 0.0002 0.0000 0.0189 0.0063 0.0001 0.0113 0.1666 0.2597 0.0305 0.0999 0.0486 0.0002 0.0224 0.0000 0.1006 0.0688 0.0724 0.0001 0.0306 0.0001 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0009 0.0006 0.0001 0.0000 0.0001 0.0001
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0033 0.0024 0.0004 0.0002 0.0000 0.0047 0.0056 0.0070 0.0207 0.0113 0.0000 0.0001 0.0000 0.0010 0.0000 0.0001 0.0001 0.0060 0.0013 0.0001 0.0002 0.0000 0.0173 0.0074 0.0001 0.0107 0.1657 0.2704 0.0276 0.1018 0.0520 0.0002 0.0202 0.0000 0.0951 0.0641 0.0704 0.0001 0.0286 0.0001 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0009 0.0006 0.0001 0.0000 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0040 0.0019 0.0002 0.0001 0.0000 0.0033 0.0050 0.0057 0.0183 0.0111 0.0000 0.0001 0.0000 0.0007 0.0000 0.0000 0.0000 0.0034 0.0006 0.0000 0.0001 0.0000 0.0117 0.0038 0.0000 0.0083 0.1630 0.2716 0.0220 0.1046 0.0532 0.0001 0.0216 0.0000 0.0951 0.0712 0.0765 0.0000 0.0398 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0008 0.0005 0.0000 0.0000 0.0001 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0027 0.0017 0.0002 0.0001 0.0000 0.0034 0.0043 0.0054 0.0182 0.0097 0.0000 0.0001 0.0000 0.0007 0.0000 0.0000 0.0000 0.0044 0.0009 0.0000 0.0001 0.0000 0.0150 0.0061 0.0000 0.0093 0.1807 0.3059 0.0222 0.1003 0.0488 0.0001 0.0173 0.0000 0.0853 0.0582 0.0671 0.0000 0.0294 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0007 0.0004 0.0000 0.0000 0.0001 0.0000
0.0002 0.0002 0.0002 0.0004 0.0005 0.0002 0.0001 0.0002 0.0002 0.0052 0.0009 0.0002 0.0002 0.0022 0.0001 0.0003 0.0004 0.0003 0.0337 0.0118 0.0026 0.0014 0.0002 0.0087 0.0155 0.0129 0.0239 0.0241 0.0001 0.0009 0.0001 0.0032 0.0002 0.0002 0.0003 0.0032 0.0025 0.0002 0.0011 0.0002 0.0085 0.0055 0.0005 0.0159 0.1170 0.1836 0.0282 0.0993 0.0782 0.0005 0.0382 0.0001 0.0712 0.0664 0.0651 0.0002 0.0542 0.0002 0.0003 0.0002 0.0004 0.0002 0.0001 0.0001 0.0026 0.0029 0.0002 0.0002 0.0005 0.0003
0.0002 0.0002 0.0002 0.0003 0.0004 0.0001 0.0001 0.0001 0.0001 0.0030 0.0005 0.0002 0.0002 0.0026 0.0001 0.0002 0.0002 0.0003 0.0207 0.0064 0.0010 0.0006 0.0001 0.0043 0.0090 0.0074 0.0177 0.0156 0.0001 0.0005 0.0001 0.0022 0.0002 0.0003 0.0003 0.0028 0.0011 0.0002 0.0007 0.0001 0.0082 0.0029 0.0003 0.0150 0.1178 0.1736 0.0275 0.0955 0.0696 0.0005 0.0553 0.0001 0.0887 0.0848 0.0764 0.0002 0.0733 0.0002 0.0002 0.0002 0.0006 0.0002 0.0001 0.0001 0.0032 0.0035 0.0003 0.0002 0.0006 0.0003
0.0008 0.0009 0.0009 0.0010 0.0010 0.0005 0.0004 0.0004 0.0005 0.0050 0.0011 0.0006 0.0007 0.0055 0.0004 0.0008 0.0007 0.0009 0.0257 0.0094 0.0020 0.0013 0.0003 0.0066 0.0131 0.0107 0.0209 0.0199 0.0003 0.0010 0.0003 0.0041 0.0006 0.0010 0.0010 0.0045 0.0016 0.0008 0.0015 0.0005 0.0101 0.0033 0.0009 0.0163 0.0851 0.1135 0.0330 0.0843 0.0653 0.0013 0.0657 0.0005 0.0944 0.0943 0.0796 0.0007 0.0795 0.0008 0.0008 0.0006 0.0019 0.0009 0.0005 0.0003 0.0064 0.0067 0.0010 0.0006 0.0017 0.0010
0.0001 0.0001 0.0001 0.0002 0.0002 0.0001 0.0001 0.0000 0.0001 0.0015 0.0002 0.0001 0.0001 0.0016 0.0001 0.0001 0.0001 0.0001 0.0139 0.0041 0.0005 0.0003 0.0000 0.0031 0.0069 0.0058 0.0151 0.0131 0.0000 0.0002 0.0000 0.0014 0.0001 0.0002 0.0002 0.0019 0.0005 0.0001 0.0003 0.0001 0.0057 0.0016 0.0001 0.0098 0.1074 0.1653 0.0248 0.1040 0.0717 0.0003 0.0565 0.0001 0.1080 0.1007 0.0880 0.0001 0.0767 0.0001 0.0001 0.0001 0.0004 0.0001 0.0001 0.0000 0.0024 0.0024 0.0002 0.0001 0.0004 0.0002
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0037 0.0012 0.0001 0.0000 0.0000 0.0012 0.0026 0.0025 0.0096 0.0063 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0010 0.0002 0.0000 0.0000 0.0000 0.0040 0.0009 0.0000 0.0057 0.1435 0.2550 0.0193 0.1154 0.0616 0.0001 0.0353 0.0000 0.1119 0.0874 0.0812 0.0000 0.0480 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0006 0.0005 0.0000 0.0000 0.0000 0.0000
0.0014 0.0017 0.0016 0.0023 0.0020 0.0009 0.0009 0.0009 0.0012 0.0103 0.0031 0.0012 0.0013 0.0105 0.0010 0.0017 0.0018 0.0021 0.0413 0.0129 0.0032 0.0024 0.0007 0.0057 0.0129 0.0091 0.0155 0.0171 0.0007 0.0018 0.0007 0.0051 0.0011 0.0014 0.0016 0.0026 0.0016 0.0013 0.0024 0.0009 0.0053 0.0023 0.0016 0.0163 0.0650 0.0897 0.0306 0.0777 0.0744 0.0026 0.0925 0.0011 0.0848 0.0881 0.0681 0.0014 0.0759 0.0012 0.0014 0.0010 0.0027 0.0013 0.0009 0.0006 0.0083 0.0103 0.0014 0.0012 0.0026 0.0016
0.0009 0.0010 0.0010 0.0016 0.0016 0.0006 0.0006 0.0007 0.0009 0.0107 0.0029 0.0009 0.0009 0.0070 0.0007 0.0012 0.0015 0.0014 0.0473 0.0157 0.0043 0.0029 0.0006 0.0074 0.0155 0.0113 0.0184 0.0204 0.0005 0.0018 0.0004 0.0051 0.0007 0.0009 0.0010 0.0028 0.0023 0.0009 0.0025 0.0007 0.0061 0.0035 0.0014 0.0177 0.0790 0.1150 0.0315 0.0853 0.0804 0.0019 0.0710 0.0006 0.0780 0.0776 0.0644 0.0009 0.0632 0.0008 0.0010 0.0006 0.0014 0.0008 0.0006 0.0004 0.0057 0.0071 0.0008 0.0008 0.0017 0.0010
0.0016 0.0018 0.0018 0.0029 0.0025 0.0011 0.0011 0.0012 0.0016 0.0134 0.0046 0.0015 0.0016 0.0106 0.0012 0.0021 0.0026 0.0025 0.0492 0.0164 0.0050 0.0037 0.0010 0.0067 0.0145 0.0102 0.0157 0.0180 0.0009 0.0024 0.0009 0.0059 0.0012 0.0014 0.0017 0.0026 0.0022 0.0015 0.0033 0.0012 0.0050 0.0029 0.0021 0.0175 0.0647 0.0925 0.0308 0.0770 0.0787 0.0032 0.0867 0.0013 0.0775 0.0781 0.0614 0.0016 0.0629 0.0014 0.0016 0.0011 0.0024 0.0014 0.0011 0.0008 0.0077 0.0099 0.0014 0.0014 0.0026 0.0017
0.0013 0.0017 0.0014 0.0026 0.0022 0.0010 0.0010 0.0010 0.0014 0.0120 0.0043 0.0012 0.0012 0.0111 0.0009 0.0016 0.0020 0.0020 0.0431 0.0121 0.0032 0.0028 0.0010 0.0055 0.0120 0.0088 0.0138 0.0165 0.0008 0.0024 0.0007 0.0041 0.0008 0.0009 0.0010 0.0016 0.0021 0.0008 0.0017 0.0006 0.0029 0.0027 0.0012 0.0127 0.0604 0.0965 0.0192 0.0823 0.0990 0.0027 0.0961 0.0012 0.0812 0.0794 0.0673 0.0017 0.0709 0.0014 0.0016 0.0011 0.0026 0.0013 0.0011 0.0007 0.0088 0.0118 0.0011 0.0012 0.0023 0.0014
0.0020 0.0020 0.0021 0.0035 0.0033 0.0014 0.0014 0.0016 0.0021 0.0176 0.0063 0.0021 0.0020 0.0105 0.0017 0.0027 0.0037 0.0030 0.0602 0.0221 0.0079 0.0056 0.0014 0.0095 0.0192 0.0135 0.0181 0.0216 0.0012 0.0033 0.0011 0.0078 0.0016 0.0019 0.0023 0.0033 0.0032 0.0020 0.0047 0.0016 0.0056 0.0037 0.0028 0.0188 0.0616 0.0877 0.0345 0.0729 0.0740 0.0037 0.0726 0.0014 0.0677 0.0687 0.0536 0.0018 0.0515 0.0015 0.0019 0.0013 0.0022 0.0016 0.0013 0.0010 0.0070 0.0088 0.0015 0.0018 0.0028 0.0018
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0027 0.0016 0.0002 0.0001 0.0000 0.0025 0.0036 0.0042 0.0149 0.0078 0.0000 0.0001 0.0000 0.0006 0.0000 0.0000 0.0000 0.0033 0.0005 0.0000 0.0001 0.0000 0.0123 0.0037 0.0000 0.0092 0.1772 0.2928 0.0262 0.1035 0.0489 0.0001 0.0216 0.0000 0.0963 0.0660 0.0684 0.0000 0.0293 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0005 0.0004 0.0000 0.0000 0.0001 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0006 0.0001 0.0000 0.0000 0.0007 0.0000 0.0000 0.0000 0.0000 0.0062 0.0016 0.0001 0.0001 0.0000 0.0008 0.0020 0.0017 0.0072 0.0047 0.0000 0.0001 0.0000 0.0005 0.0000 0.0000 0.0000 0.0007 0.0002 0.0000 0.0001 0.0000 0.0037 0.0011 0.0001 0.0095 0.1486 0.2481 0.0174 0.1028 0.0684 0.0001 0.0600 0.0000 0.0975 0.0796 0.0724 0.0000 0.0600 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0011 0.0012 0.0000 0.0000 0.0001 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0027 0.0021 0.0004 0.0001 0.0000 0.0033 0.0041 0.0051 0.0165 0.0083 0.0000 0.0001 0.0000 0.0008 0.0000 0.0001 0.0001 0.0046 0.0010 0.0001 0.0002 0.0000 0.0155 0.0065 0.0001 0.0114 0.1728 0.2776 0.0295 0.1041 0.0526 0.0002 0.0224 0.0000 0.0995 0.0630 0.0674 0.0001 0.0250 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0007 0.0005 0.0001 0.0000 0.0001 0.0001
0.0001 0.0001 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0016 0.0003 0.0001 0.0001 0.0018 0.0000 0.0001 0.0001 0.0001 0.0118 0.0034 0.0005 0.0003 0.0000 0.0020 0.0044 0.0038 0.0114 0.0090 0.0000 0.0003 0.0000 0.0011 0.0001 0.0001 0.0001 0.0013 0.0006 0.0001 0.0003 0.0001 0.0048 0.0021 0.0002 0.0118 0.1229 0.1971 0.0198 0.1026 0.0796 0.0004 0.0642 0.0001 0.0971 0.0837 0.0794 0.0002 0.0703 0.0002 0.0002 0.0001 0.0004 0.0001 0.0001 0.0000 0.0027 0.0030 0.0002 0.0001 0.0004 0.0002
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0033 0.0019 0.0003 0.0001 0.0000 0.0030 0.0041 0.0049 0.0155 0.0092 0.0000 0.0001 0.0000 0.0007 0.0000 0.0001 0.0001 0.0026 0.0007 0.0000 0.0001 0.0000 0.0088 0.0041 0.0001 0.0081 0.1506 0.2580 0.0219 0.1129 0.0635 0.0002 0.0255 0.0000 0.1081 0.0730 0.0806 0.0001 0.0351 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0009 0.0006 0.0001 0.0000 0.0001 0.0001
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0037 0.0024 0.0004 0.0002 0.0000 0.0039 0.0049 0.0061 0.0174 0.0107 0.0000 0.0002 0.0000 0.0009 0.0000 0.0001 0.0001 0.0031 0.0010 0.0001 0.0002 0.0000 0.0098 0.0057 0.0001 0.0090 0.1466 0.2505 0.0226 0.1128 0.0670 0.0002 0.0251 0.0000 0.1064 0.0704 0.0804 0.0001 0.0336 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0000 0.0011 0.0008 0.0001 0.0001 0.0002 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0032 0.0020 0.0003 0.0001 0.0000 0.0032 0.0040 0.0051 0.0161 0.0093 0.0000 0.0001 0.0000 0.0007 0.0000 0.0000 0.0000 0.0028 0.0008 0.0000 0.0001 0.0000 0.0103 0.0053 0.0001 0.0089 0.1650 0.2828 0.0223 0.1103 0.0596 0.0001 0.0207 0.0000 0.0965 0.0635 0.0737 0.0001 0.0303 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0007 0.0005 0.0000 0.0000 0.0001 0.0000
0.0060 0.0105 0.0068 0.0128 0.0093 0.0071 0.0080 0.0064 0.0094 0.0140 0.0139 0.0055 0.0061 0.0247 0.0051 0.0064 0.0080 0.0086 0.0187 0.0087 0.0046 0.0066 0.0090 0.0071 0.0091 0.0095 0.0118 0.0149 0.0073 0.0125 0.0057 0.0056 0.0034 0.0025 0.0025 0.0019 0.0070 0.0021 0.0023 0.0024 0.0027 0.0080 0.0036 0.0084 0.0223 0.0317 0.0065 0.0402 0.0669 0.0104 0.0516 0.0115 0.0405 0.0368 0.0449 0.0184 0.0524 0.0152 0.0153 0.0112 0.0220 0.0120 0.0142 0.0097 0.0358 0.0456 0.0076 0.0095 0.0122 0.0092
0.0097 0.0193 0.0113 0.0243 0.0146 0.0128 0.0153 0.0124 0.0199 0.0191 0.0249 0.0101 0.0113 0.0356 0.0099 0.0120 0.0150 0.0175 0.0179 0.0072 0.0046 0.0079 0.0167 0.0050 0.0070 0.0064 0.0062 0.0099 0.0147 0.0156 0.0114 0.0054 0.0058 0.0038 0.0041 0.0011 0.0046 0.0032 0.0026 0.0037 0.0012 0.0033 0.0048 0.0041 0.0065 0.0083 0.0031 0.0149 0.0281 0.0107 0.0275 0.0182 0.0148 0.0162 0.0186 0.0247 0.0304 0.0206 0.0231 0.0189 0.0326 0.0193 0.0258 0.0179 0.0360 0.0524 0.0114 0.0150 0.0178 0.0141
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0038 0.0027 0.0005 0.0002 0.0000 0.0045 0.0052 0.0067 0.0196 0.0114 0.0000 0.0002 0.0000 0.0010 0.0000 0.0001 0.0001 0.0042 0.0015 0.0001 0.0002 0.0000 0.0140 0.0086 0.0001 0.0111 0.1605 0.2613 0.0239 0.1067 0.0610 0.0002 0.0216 0.0000 0.0956 0.0626 0.0749 0.0001 0.0314 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0000 0.0011 0.0008 0.0001 0.0001 0.0002 0.0001
0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0008 0.0001 0.0000 0.0000 0.0006 0.0000 0.0000 0.0000 0.0000 0.0076 0.0031 0.0004 0.0002 0.0000 0.0028 0.0047 0.0049 0.0147 0.0105 0.0000 0.0002 0.0000 0.0009 0.0000 0.0001 0.0001 0.0017 0.0008 0.0000 0.0002 0.0000 0.0069 0.0034 0.0001 0.0103 0.1425 0.2321 0.0204 0.1100 0.0731 0.0002 0.0361 0.0000 0.0984 0.0754 0.0813 0.0001 0.0512 0.0001 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0014 0.0013 0.0001 0.0000 0.0002 0.0001
0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0006 0.0001 0.0001 0.0001 0.0005 0.0000 0.0001 0.0001 0.0001 0.0047 0.0029 0.0005 0.0003 0.0000 0.0053 0.0065 0.0081 0.0215 0.0138 0.0000 0.0002 0.0000 0.0012 0.0001 0.0001 0.0001 0.0043 0.0014 0.0001 0.0002 0.0000 0.0122 0.0071 0.0001 0.0096 0.1343 0.2176 0.0217 0.1080 0.0677 0.0003 0.0273 0.0001 0.1090 0.0762 0.0881 0.0002 0.0421 0.0002 0.0002 0.0001 0.0004 0.0001 0.0001 0.0000 0.0017 0.0012 0.0002 0.0001 0.0003 0.0001
0.0057 0.0109 0.0065 0.0129 0.0087 0.0065 0.0074 0.0058 0.0092 0.0180 0.0145 0.0052 0.0059 0.0311 0.0047 0.0064 0.0073 0.0088 0.0267 0.0096 0.0041 0.0059 0.0079 0.0069 0.0107 0.0097 0.0120 0.0160 0.0059 0.0104 0.0051 0.0055 0.0031 0.0024 0.0025 0.0018 0.0055 0.0019 0.0021 0.0019 0.0025 0.0054 0.0029 0.0083 0.0222 0.0313 0.0067 0.0401 0.0670 0.0082 0.0626 0.0092 0.0421 0.0421 0.0464 0.0137 0.0643 0.0115 0.0118 0.0088 0.0199 0.0097 0.0111 0.0073 0.0331 0.0458 0.0063 0.0073 0.0109 0.0080
0.0087 0.0221 0.0107 0.0222 0.0113 0.0111 0.0131 0.0089 0.0161 0.0186 0.0185 0.0079 0.0097 0.0473 0.0079 0.0107 0.0095 0.0152 0.0223 0.0058 0.0022 0.0043 0.0122 0.0046 0.0084 0.0068 0.0062 0.0117 0.0094 0.0096 0.0099 0.0038 0.0046 0.0033 0.0034 0.0007 0.0022 0.0019 0.0011 0.0016 0.0006 0.0013 0.0019 0.0025 0.0055 0.0077 0.0025 0.0177 0.0369 0.0070 0.0430 0.0167 0.0215 0.0259 0.0264 0.0213 0.0500 0.0180 0.0196 0.0168 0.0433 0.0186 0.0223 0.0133 0.0421 0.0628 0.0098 0.0101 0.0166 0.0126
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0005 0.0001 0.0000 0.0000 0.0005 0.0000 0.0000 0.0000 0.0000 0.0054 0.0019 0.0002 0.0001 0.0000 0.0028 0.0047 0.0051 0.0152 0.0111 0.0000 0.0001 0.0000 0.0006 0.0000 0.0000 0.0000 0.0016 0.0006 0.0000 0.0001 0.0000 0.0054 0.0027 0.0000 0.0064 0.1272 0.2264 0.0146 0.1125 0.0759 0.0001 0.0331 0.0000 0.1099 0.0837 0.0921 0.0001 0.0556 0.0001 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0013 0.0011 0.0001 0.0000 0.0001 0.0001
0.0001 0.0001 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0022 0.0004 0.0001 0.0001 0.0022 0.0000 0.0001 0.0001 0.0001 0.0151 0.0032 0.0004 0.0003 0.0001 0.0023 0.0051 0.0045 0.0112 0.0109 0.0000 0.0004 0.0000 0.0008 0.0000 0.0001 0.0001 0.0006 0.0008 0.0000 0.0001 0.0000 0.0021 0.0022 0.0001 0.0071 0.0958 0.1787 0.0091 0.1089 0.1179 0.0003 0.0673 0.0001 0.0924 0.0795 0.0852 0.0002 0.0817 0.0002 0.0002 0.0001 0.0005 0.0001 0.0001 0.0000 0.0031 0.0040 0.0001 0.0001 0.0003 0.0001
0.0003 0.0004 0.0003 0.0006 0.0006 0.0002 0.0002 0.0002 0.0003 0.0065 0.0012 0.0002 0.0002 0.0045 0.0002 0.0003 0.0004 0.0004 0.0389 0.0072 0.0010 0.0008 0.0002 0.0054 0.0127 0.0096 0.0153 0.0210 0.0001 0.0009 0.0001 0.0016 0.0001 0.0001 0.0002 0.0007 0.0012 0.0001 0.0003 0.0001 0.0015 0.0017 0.0002 0.0059 0.0602 0.1119 0.0105 0.1056 0.1324 0.0005 0.0734 0.0002 0.0879 0.0878 0.0836 0.0004 0.0877 0.0004 0.0004 0.0002 0.0009 0.0003 0.0003 0.0001 0.0044 0.0059 0.0002 0.0002 0.0006 0.0003
0.0010 0.0013 0.0010 0.0022 0.0020 0.0008 0.0008 0.0008 0.0012 0.0162 0.0040 0.0009 0.0009 0.0095 0.0007 0.0012 0.0014 0.0014 0.0681 0.0147 0.0029 0.0025 0.0009 0.0115 0.0253 0.0182 0.0208 0.0336 0.0004 0.0026 0.0005 0.0039 0.0005 0.0006 0.0007 0.0014 0.0023 0.0004 0.0008 0.0003 0.0020 0.0023 0.0005 0.0070 0.0419 0.0702 0.0134 0.0861 0.1132 0.0013 0.0681 0.0006 0.0716 0.0791 0.0709 0.0013 0.0802 0.0010 0.0014 0.0009 0.0024 0.0012 0.0010 0.0005 0.0074 0.0101 0.0007 0.0008 0.0017 0.0009
0.0002 0.0002 0.0002 0.0003 0.0004 0.0001 0.0001 0.0001 0.0001 0.0035 0.0005 0.0001 0.0002 0.0024 0.0001 0.0002 0.0002 0.0002 0.0250 0.0066 0.0010 0.0006 0.0001 0.0056 0.0115 0.0095 0.0188 0.0193 0.0001 0.0005 0.0001 0.0018 0.0001 0.0002 0.0002 0.0018 0.0013 0.0001 0.0004 0.0001 0.0044 0.0028 0.0002 0.0098 0.0979 0.1644 0.0186 0.1059 0.0937 0.0004 0.0541 0.0001 0.0903 0.0849 0.0800 0.0002 0.0700 0.0002 0.0002 0.0001 0.0005 0.0002 0.0001 0.0001 0.0028 0.0032 0.0002 0.0001 0.0004 0.0002
0.0005 0.0005 0.0005 0.0009 0.0009 0.0003 0.0003 0.0003 0.0004 0.0094 0.0015 0.0004 0.0004 0.0049 0.0003 0.0005 0.0005 0.0006 0.0564 0.0120 0.0018 0.0013 0.0003 0.0106 0.0245 0.0174 0.0231 0.0334 0.0001 0.0011 0.0002 0.0032 0.0003 0.0004 0.0004 0.0019 0.0015 0.0002 0.0006 0.0001 0.0028 0.0019 0.0003 0.0074 0.0594 0.1007 0.0187 0.0983 0.1006 0.0006 0.0580 0.0002 0.0796 0.0888 0.0755 0.0005 0.0785 0.0004 0.0005 0.0003 0.0011 0.0005 0.0003 0.0002 0.0040 0.0050 0.0003 0.0003 0.0008 0.0004
0.0005 0.0006 0.0005 0.0010 0.0010 0.0004 0.0003 0.0003 0.0005 0.0108 0.0018 0.0005 0.0005 0.0048 0.0003 0.0006 0.0006 0.0007 0.0635 0.0146 0.0024 0.0016 0.0003 0.0134 0.0296 0.0210 0.0259 0.0384 0.0002 0.0013 0.0002 0.0039 0.0003 0.0005 0.0006 0.0023 0.0018 0.0003 0.0008 0.0002 0.0033 0.0022 0.0004 0.0079 0.0578 0.0955 0.0212 0.0962 0.0954 0.0006 0.0516 0.0002 0.0749 0.0847 0.0718 0.0005 0.0728 0.0004 0.0006 0.0004 0.0011 0.0005 0.0004 0.0002 0.0039 0.0047 0.0004 0.0003 0.0009 0.0005
0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0007 0.0001 0.0000 0.0000 0.0007 0.0000 0.0000 0.0000 0.0000 0.0075 0.0025 0.0003 0.0001 0.0000 0.0030 0.0058 0.0055 0.0146 0.0115 0.0000 0.0001 0.0000 0.0008 0.0000 0.0001 0.0001 0.0016 0.0005 0.0000 0.0001 0.0000 0.0044 0.0017 0.0001 0.0067 0.1144 0.2012 0.0206 0.1187 0.0792 0.0002 0.0433 0.0000 0.1134 0.0936 0.0880 0.0001 0.0546 0.0001 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0013 0.0011 0.0001 0.0000 0.0002 0.0001
0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0021 0.0002 0.0000 0.0000 0.0008 0.0000 0.0001 0.0001 0.0001 0.0206 0.0051 0.0006 0.0003 0.0000 0.0060 0.0116 0.0101 0.0192 0.0209 0.0000 0.0003 0.0000 0.0011 0.0000 0.0000 0.0001 0.0012 0.0011 0.0000 0.0001 0.0000 0.0028 0.0026 0.0001 0.0061 0.1078 0.2170 0.0145 0.1242 0.1051 0.0001 0.0330 0.0000 0.0806 0.0724 0.0753 0.0001 0.0531 0.0001 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0011 0.0012 0.0000 0.0000 0.0001 0.0001
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0035 0.0024 0.0004 0.0002 0.0000 0.0043 0.0054 0.0066 0.0189 0.0108 0.0000 0.0001 0.0000 0.0010 0.0000 0.0001 0.0001 0.0047 0.0010 0.0001 0.0002 0.0000 0.0134 0.0058 0.0001 0.0102 0.1584 0.2624 0.0295 0.1103 0.0573 0.0002 0.0228 0.0000 0.0979 0.0671 0.0722 0.0001 0.0291 0.0001 0.0001 0.0000 0.0002 0.0001 0.0000 0.0000 0.0008 0.0006 0.0001 0.0000 0.0001 0.0001
0.0005 0.0005 0.0005 0.0009 0.0010 0.0003 0.0003 0.0003 0.0005 0.0101 0.0018 0.0005 0.0005 0.0038 0.0004 0.0006 0.0007 0.0006 0.0577 0.0165 0.0034 0.0020 0.0003 0.0131 0.0265 0.0194 0.0250 0.0332 0.0002 0.0014 0.0002 0.0043 0.0003 0.0005 0.0006 0.0027 0.0023 0.0004 0.0012 0.0002 0.0042 0.0031 0.0005 0.0105 0.0718 0.1192 0.0268 0.0990 0.0928 0.0008 0.0485 0.0002 0.0743 0.0775 0.0664 0.0005 0.0570 0.0004 0.0005 0.0003 0.0008 0.0005 0.0003 0.0002 0.0031 0.0036 0.0004 0.0004 0.0008 0.0004
0.0002 0.0002 0.0002 0.0004 0.0005 0.0001 0.0001 0.0001 0.0002 0.0058 0.0008 0.0002 0.0002 0.0019 0.0001 0.0003 0.0003 0.0003 0.0400 0.0127 0.0025 0.0013 0.0001 0.0101 0.0193 0.0151 0.0243 0.0266 0.0001 0.0008 0.0001 0.0031 0.0001 0.0002 0.0003 0.0030 0.0023 0.0002 0.0009 0.0001 0.0063 0.0042 0.0004 0.0131 0.1069 0.1781 0.0294 0.1052 0.0845 0.0005 0.0388 0.0001 0.0714 0.0688 0.0627 0.0002 0.0480 0.0002 0.0002 0.0001 0.0003 0.0002 0.0001 0.0001 0.0018 0.0021 0.0002 0.0002 0.0004 0.0002
0.0003 0.0002 0.0003 0.0004 0.0005 0.0002 0.0001 0.0002 0.0002 0.0060 0.0009 0.0002 0.0002 0.0023 0.0002 0.0003 0.0004 0.0003 0.0402 0.0123 0.0024 0.0013 0.0001 0.0091 0.0182 0.0138 0.0225 0.0245 0.0001 0.0008 0.0001 0.0031 0.0002 0.0003 0.0003 0.0028 0.0020 0.0002 0.0009 0.0002 0.0057 0.0035 0.0004 0.0130 0.1027 0.1711 0.0300 0.1047 0.0858 0.0005 0.0449 0.0001 0.0754 0.0732 0.0637 0.0002 0.0498 0.0002 0.0003 0.0001 0.0004 0.0002 0.0001 0.0001 0.0020 0.0023 0.0002 0.0002 0.0004 0.0002
0.0001 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0042 0.0027 0.0004 0.0002 0.0000 0.0041 0.0054 0.0063 0.0184 0.0104 0.0000 0.0001 0.0000 0.0011 0.0000 0.0001 0.0001 0.0049 0.0011 0.0001 0.0003 0.0000 0.0147 0.0057 0.0001 0.0116 0.1656 0.2685 0.0308 0.1043 0.0543 0.0002 0.0240 0.0000 0.0934 0.0656 0.0679 0.0001 0.0295 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0008 0.0006 0.0001 0.0000 0.0001 0.0001
0.0001 0.0001 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0028 0.0004 0.0001 0.0001 0.0010 0.0001 0.0001 0.0001 0.0001 0.0215 0.0076 0.0014 0.0007 0.0001 0.0060 0.0107 0.0092 0.0195 0.0170 0.0000 0.0004 0.0000 0.0019 0.0001 0.0001 0.0001 0.0027 0.0019 0.0001 0.0006 0.0001 0.0073 0.0049 0.0002 0.0141 0.1451 0.2492 0.0271 0.1068 0.0766 0.0003 0.0330 0.0000 0.0676 0.0590 0.0580 0.0001 0.0401 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0000 0.0011 0.0012 0.0001 0.0001 0.0002 0.0001
0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0000 0.0006 0.0001 0.0001 0.0001 0.0006 0.0001 0.0001 0.0001 0.0001 0.0043 0.0030 0.0006 0.0003 0.0000 0.0045 0.0057 0.0067 0.0184 0.0104 0.0000 0.0002 0.0000 0.0014 0.0001 0.0002 0.0002 0.0058 0.0014 0.0002 0.0004 0.0001 0.0147 0.0069 0.0002 0.0128 0.1492 0.2390 0.0316 0.1037 0.0600 0.0005 0.0313 0.0001 0.1037 0.0711 0.0726 0.0002 0.0315 0.0002 0.0002 0.0001 0.0003 0.0002 0.0001 0.0000 0.0015 0.0010 0.0002 0.0001 0.0003 0.0002
0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0005 0.0001 0.0001 0.0001 0.0005 0.0000 0.0001 0.0000 0.0001 0.0045 0.0028 0.0005 0.0002 0.0000 0.0039 0.0054 0.0061 0.0181 0.0102 0.0000 0.0002 0.0000 0.0012 0.0001 0.0001 0.0001 0.0054 0.0011 0.0001 0.0003 0.0001 0.0159 0.0055 0.0001 0.0130 0.1621 0.2529 0.0331 0.1010 0.0530 0.0003 0.0280 0.0000 0.0967 0.0698 0.0699 0.0001 0.0332 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0000 0.0011 0.0008 0.0001 0.0001 0.0002 0.0001
0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0031 0.0022 0.0004 0.0002 0.0000 0.0035 0.0045 0.0054 0.0171 0.0087 0.0000 0.0001 0.0000 0.0010 0.0001 0.0001 0.0001 0.0059 0.0010 0.0001 0.0003 0.0001 0.0177 0.0060 0.0001 0.0127 0.1699 0.2659 0.0331 0.0996 0.0494 0.0003 0.0256 0.0000 0.0987 0.0669 0.0679 0.0001 0.0284 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0000 0.0009 0.0006 0.0001 0.0001 0.0002 0.0001
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0027 0.0017 0.0003 0.0001 0.0000 0.0027 0.0035 0.0043 0.0142 0.0074 0.0000 0.0001 0.0000 0.0007 0.0000 0.0001 0.0001 0.0033 0.0009 0.0000 0.0001 0.0000 0.0104 0.0055 0.0001 0.0097 0.1683 0.2959 0.0222 0.1064 0.0596 0.0002 0.0255 0.0000 0.0947 0.0613 0.0673 0.0001 0.0276 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0008 0.0006 0.0001 0.0000 0.0001 0.0001
0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0005 0.0001 0.0001 0.0001 0.0004 0.0000 0.0001 0.0001 0.0001 0.0038 0.0028 0.0005 0.0002 0.0000 0.0044 0.0054 0.0065 0.0186 0.0102 0.0000 0.0002 0.0000 0.0013 0.0001 0.0002 0.0002 0.0059 0.0014 0.0001 0.0003 0.0001 0.0162 0.0072 0.0002 0.0127 0.1592 0.2550 0.0314 0.1020 0.0558 0.0004 0.0269 0.0001 0.0996 0.0670 0.0696 0.0001 0.0290 0.0002 0.0001 0.0001 0.0003 0.0001 0.0001 0.0000 0.0012 0.0008 0.0001 0.0001 0.0002 0.0001
0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0001 0.0001 0.0004 0.0000 0.0001 0.0000 0.0000 0.0037 0.0026 0.0005 0.0002 0.0000 0.0040 0.0051 0.0061 0.0183 0.0099 0.0000 0.0002 0.0000 0.0012 0.0001 0.0001 0.0001 0.0057 0.0012 0.0001 0.0003 0.0001 0.0166 0.0068 0.0001 0.0127 0.1631 0.2575 0.0312 0.1020 0.0543 0.0003 0.0262 0.0001 0.0977 0.0667 0.0698 0.0001 0.0302 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0000 0.0011 0.0008 0.0001 0.0001 0.0002 0.0001
0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0005 0.0001 0.0001 0.0001 0.0004 0.0000 0.0001 0.0001 0.0001 0.0037 0.0029 0.0006 0.0003 0.0000 0.0045 0.0056 0.0067 0.0194 0.0104 0.0000 0.0002 0.0000 0.0014 0.0001 0.0002 0.0002 0.0068 0.0014 0.0001 0.0004 0.0001 0.0191 0.0075 0.0002 0.0137 0.1570 0.2385 0.0350 0.1015 0.0537 0.0004 0.0275 0.0001 0.1034 0.0698 0.0718 0.0002 0.0299 0.0002 0.0001 0.0001 0.0003 0.0001 0.0001 0.0000 0.0012 0.0008 0.0002 0.0001 0.0002 0.0001
0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0007 0.0001 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0072 0.0029 0.0004 0.0002 0.0000 0.0034 0.0056 0.0057 0.0153 0.0112 0.0000 0.0001 0.0000 0.0009 0.0000 0.0001 0.0001 0.0018 0.0008 0.0000 0.0002 0.0000 0.0055 0.0031 0.0001 0.0081 0.1395 0.2544 0.0209 0.1187 0.0778 0.0002 0.0320 0.0000 0.0945 0.0717 0.0737 0.0001 0.0396 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0009 0.0008 0.0001 0.0000 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0007 0.0001 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0000 0.0070 0.0028 0.0004 0.0002 0.0000 0.0034 0.0055 0.0057 0.0160 0.0114 0.0000 0.0001 0.0000 0.0008 0.0000 0.0000 0.0000 0.0019 0.0009 0.0000 0.0001 0.0000 0.0064 0.0038 0.0001 0.0087 0.1555 0.2822 0.0201 0.1167 0.0729 0.0001 0.0257 0.0000 0.0814 0.0618 0.0677 0.0000 0.0370 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0007 0.0007 0.0000 0.0000 0.0001 0.0000
0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0004 0.0001 0.0001 0.0001 0.0004 0.0000 0.0001 0.0000 0.0000 0.0035 0.0028 0.0006 0.0002 0.0000 0.0049 0.0056 0.0071 0.0201 0.0106 0.0000 0.0002 0.0000 0.0013 0.0001 0.0002 0.0001 0.0070 0.0016 0.0001 0.0003 0.0001 0.0190 0.0087 0.0002 0.0132 0.1653 0.2625 0.0329 0.1008 0.0526 0.0003 0.0231 0.0001 0.0949 0.0625 0.0666 0.0001 0.0259 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0000 0.0011 0.0007 0.0001 0.0001 0.0002 0.0001
0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0005 0.0001 0.0001 0.0001 0.0004 0.0000 0.0001 0.0000 0.0000 0.0040 0.0028 0.0005 0.0002 0.0000 0.0047 0.0058 0.0070 0.0205 0.0112 0.0000 0.0002 0.0000 0.0012 0.0001 0.0001 0.0001 0.0067 0.0015 0.0001 0.0003 0.0001 0.0198 0.0082 0.0001 0.0133 0.1666 0.2591 0.0302 0.0985 0.0519 0.0003 0.0236 0.0000 0.0929 0.0642 0.0687 0.0001 0.0307 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0000 0.0011 0.0008 0.0001 0.0001 0.0002 0.0001
0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0004 0.0000 0.0000 0.0000 0.0003 0.0000 0.0000 0.0000 0.0000 0.0040 0.0023 0.0004 0.0002 0.0000 0.0032 0.0045 0.0052 0.0165 0.0091 0.0000 0.0001 0.0000 0.0009 0.0000 0.0001 0.0001 0.0042 0.0009 0.0001 0.0002 0.0000 0.0139 0.0052 0.0001 0.0119 0.1777 0.2913 0.0286 0.1009 0.0516 0.0002 0.0235 0.0000 0.0863 0.0609 0.0633 0.0001 0.0294 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0008 0.0006 0.0001 0.0000 0.0001 0.0001
0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0005 0.0001 0.0001 0.0001 0.0004 0.0000 0.0001 0.0000 0.0000 0.0037 0.0027 0.0005 0.0002 0.0000 0.0042 0.0052 0.0063 0.0188 0.0100 0.0000 0.0002 0.0000 0.0013 0.0001 0.0001 0.0001 0.0063 0.0015 0.0001 0.0003 0.0001 0.0182 0.0079 0.0002 0.0139 0.1709 0.2698 0.0322 0.0996 0.0521 0.0003 0.0244 0.0001 0.0898 0.0611 0.0648 0.0001 0.0280 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0000 0.0011 0.0007 0.0001 0.0001 0.0002 0.0001


==> images/self-attention/transformer/self-attention-3/enc_input.txt <==
-0.4179 1.1309 0.0201 0.0542 -0.0992 -1.0279 0.6459 0.0882 0.5111 -0.3087 0.0678 0.0453 -0.3610 -0.0610 0.0359 0.6292 -0.1478 -0.5550 -0.1409 -0.3140 0.2048 -0.5739 0.0921 -0.3217 -0.1024 0.2365 -0.5610 -0.3766 -0.6219 0.1400 -0.2650 0.1607 -0.2295 -0.3905 0.1074 0.7949 -0.0709 0.1688 1.2602 0.6200 0.3300 -0.5406
-0.4050 1.1377 0.0051 0.0396 -0.0878 -1.0166 0.6532 0.0939 0.5143 -0.3085 0.0708 0.0329 -0.3529 -0.0566 0.0326 0.6250 -0.1399 -0.5614 -0.1236 -0.3212 0.1973 -0.5887 0.1089 -0.3301 -0.1031 0.2237 -0.5613 -0.3752 -0.6321 0.1556 -0.2791 0.1597 -0.2446 -0.3803 0.1313 0.8009 -0.0744 0.1711 1.2409 0.6285 0.3110 -0.5302
-0.4147 1.1324 0.0180 0.0522 -0.0976 -1.0253 0.6467 0.0902 0.5115 -0.3078 0.0682 0.0432 -0.3601 -0.0604 0.0360 0.6277 -0.1471 -0.5560 -0.1387 -0.3138 0.2027 -0.5760 0.0946 -0.3228 -0.1028 0.2343 -0.5608 -0.3755 -0.6233 0.1415 -0.2672 0.1614 -0.2311 -0.3889 0.1111 0.7960 -0.0714 0.1686 1.2567 0.6204 0.3269 -0.5389
-0.4250 1.1262 0.0356 0.0696 -0.1109 -1.0350 0.6377 0.0884 0.5077 -0.3049 0.0647 0.0565 -0.3702 -0.0653 0.0416 0.6294 -0.1577 -0.5491 -0.1594 -0.3014 0.2078 -0.5589 0.0760 -0.3129 -0.1029 0.2482 -0.5600 -0.3742 -0.6115 0.1206 -0.2516 0.1654 -0.2117 -0.3998 0.0843 0.7899 -0.0677 0.1641 1.2764 0.6076 0.3476 -0.5504
-0.4283 1.1248 0.0359 0.0696 -0.1112 -1.0374 0.6380 0.0855 0.5077 -0.3070 0.0646 0.0576 -0.3698 -0.0654 0.0404 0.6314 -0.1568 -0.5486 -0.1594 -0.3037 0.2102 -0.5585 0.0754 -0.3129 -0.1023 0.2493 -0.5604 -0.3762 -0.6114 0.1219 -0.2508 0.1636 -0.2124 -0.4004 0.0830 0.7891 -0.0674 0.1652 1.2786 0.6092 0.3488 -0.5512
-0.4168 1.1315 0.0188 0.0528 -0.0982 -1.0269 0.6465 0.0886 0.5114 -0.3087 0.0680 0.0442 -0.3603 -0.0606 0.0356 0.6289 -0.1471 -0.5556 -0.1394 -0.3146 0.2041 -0.5752 0.0935 -0.3224 -0.1024 0.2353 -0.5609 -0.3765 -0.6228 0.1415 -0.2663 0.1606 -0.2309 -0.3896 0.1095 0.7955 -0.0712 0.1690 1.2585 0.6208 0.3283 -0.5397
-0.4164 1.1318 0.0180 0.0521 -0.0976 -1.0265 0.6470 0.0887 0.5115 -0.3089 0.0682 0.0436 -0.3599 -0.0604 0.0353 0.6289 -0.1466 -0.5559 -0.1384 -0.3153 0.2039 -0.5760 0.0944 -0.3229 -0.1024 0.2348 -0.5610 -0.3766 -0.6233 0.1424 -0.2670 0.1604 -0.2318 -0.3891 0.1107 0.7958 -0.0714 0.1692 1.2577 0.6214 0.3274 -0.5392
-0.4185 1.1307 0.0207 0.0548 -0.0997 -1.0285 0.6457 0.0878 0.5110 -0.3088 0.0676 0.0459 -0.3614 -0.0612 0.0360 0.6295 -0.1481 -0.5547 -0.1416 -0.3138 0.2052 -0.5733 0.0914 -0.3214 -0.1024 0.2371 -0.5610 -0.3767 -0.6214 0.1394 -0.2644 0.1607 -0.2289 -0.3910 0.1064 0.7947 -0.0707 0.1687 1.2612 0.6197 0.3308 -0.5411
-0.4205 1.1295 0.0245 0.0586 -0.1026 -1.0305 0.6438 0.0877 0.5101 -0.3081 0.0668 0.0486 -0.3636 -0.0623 0.0374 0.6297 -0.1505 -0.5532 -0.1461 -0.3109 0.2061 -0.5697 0.0874 -0.3192 -0.1024 0.2400 -0.5608 -0.3763 -0.6188 0.1346 -0.2610 0.1617 -0.2247 -0.3933 0.1007 0.7934 -0.0700 0.1677 1.2653 0.6168 0.3352 -0.5436
-0.4204 1.1282 0.0346 0.0690 -0.1101 -1.0316 0.6376 0.0923 0.5078 -0.3023 0.0648 0.0547 -0.3704 -0.0649 0.0429 0.6267 -0.1584 -0.5499 -0.1587 -0.2988 0.2046 -0.5599 0.0776 -0.3133 -0.1037 0.2464 -0.5595 -0.3716 -0.6119 0.1194 -0.2530 0.1677 -0.2112 -0.3985 0.0868 0.7910 -0.0682 0.1629 1.2729 0.6059 0.3453 -0.5491
-0.4211 1.1286 0.0293 0.0634 -0.1061 -1.0314 0.6409 0.0893 0.5091 -0.3057 0.0659 0.0517 -0.3666 -0.0635 0.0397 0.6287 -0.1540 -0.5516 -0.1520 -0.3057 0.2059 -0.5650 0.0827 -0.3164 -0.1029 0.2432 -0.5603 -0.3745 -0.6157 0.1279 -0.2572 0.1641 -0.2185 -0.3958 0.0940 0.7921 -0.0690 0.1656 1.2692 0.6120 0.3401 -0.5462
-0.4171 1.1319 0.0160 0.0500 -0.0961 -1.0270 0.6484 0.0871 0.5120 -0.3106 0.0685 0.0427 -0.3585 -0.0599 0.0340 0.6300 -0.1449 -0.5564 -0.1359 -0.3183 0.2049 -0.5779 0.0962 -0.3241 -0.1021 0.2338 -0.5615 -0.3780 -0.6246 0.1456 -0.2683 0.1587 -0.2347 -0.3883 0.1132 0.7961 -0.0717 0.1704 1.2567 0.6240 0.3256 -0.5383
-0.4163 1.1320 0.0171 0.0512 -0.0969 -1.0264 0.6476 0.0883 0.5118 -0.3094 0.0684 0.0431 -0.3593 -0.0602 0.0349 0.6291 -0.1459 -0.5562 -0.1373 -0.3163 0.2041 -0.5769 0.0953 -0.3234 -0.1024 0.2342 -0.5612 -0.3770 -0.6239 0.1437 -0.2677 0.1599 -0.2329 -0.3887 0.1120 0.7960 -0.0715 0.1696 1.2570 0.6223 0.3264 -0.5387
-0.4057 1.1376 0.0050 0.0395 -0.0878 -1.0172 0.6535 0.0933 0.5143 -0.3090 0.0708 0.0330 -0.3528 -0.0567 0.0323 0.6255 -0.1397 -0.5614 -0.1235 -0.3219 0.1979 -0.5888 0.1088 -0.3302 -0.1030 0.2239 -0.5615 -0.3757 -0.6321 0.1559 -0.2789 0.1593 -0.2450 -0.3804 0.1312 0.8008 -0.0745 0.1713 1.2414 0.6289 0.3112 -0.5303
-0.4182 1.1302 0.0254 0.0597 -0.1032 -1.0288 0.6428 0.0902 0.5099 -0.3059 0.0667 0.0486 -0.3646 -0.0625 0.0387 0.6279 -0.1519 -0.5532 -0.1476 -0.3079 0.2043 -0.5688 0.0868 -0.3186 -0.1030 0.2400 -0.5604 -0.3744 -0.6182 0.1322 -0.2607 0.1636 -0.2226 -0.3934 0.0999 0.7936 -0.0699 0.1664 1.2646 0.6145 0.3355 -0.5436
-0.4142 1.1325 0.0193 0.0537 -0.0986 -1.0251 0.6459 0.0913 0.5112 -0.3067 0.0679 0.0439 -0.3611 -0.0607 0.0369 0.6270 -0.1483 -0.5557 -0.1404 -0.3119 0.2022 -0.5748 0.0934 -0.3220 -0.1030 0.2351 -0.5607 -0.3746 -0.6224 0.1392 -0.2662 0.1625 -0.2292 -0.3895 0.1094 0.7958 -0.0713 0.1678 1.2575 0.6187 0.3281 -0.5395
-0.4246 1.1268 0.0336 0.0676 -0.1095 -1.0345 0.6390 0.0879 0.5082 -0.3057 0.0650 0.0552 -0.3690 -0.0648 0.0407 0.6298 -0.1563 -0.5498 -0.1570 -0.3035 0.2079 -0.5609 0.0780 -0.3141 -0.1028 0.2469 -0.5603 -0.3749 -0.6128 0.1233 -0.2532 0.1645 -0.2141 -0.3987 0.0871 0.7905 -0.0681 0.1649 1.2747 0.6095 0.3455 -0.5493
-0.4141 1.1333 0.0146 0.0488 -0.0950 -1.0246 0.6489 0.0893 0.5123 -0.3093 0.0688 0.0410 -0.3580 -0.0595 0.0344 0.6284 -0.1447 -0.5573 -0.1345 -0.3175 0.2028 -0.5794 0.0980 -0.3248 -0.1025 0.2321 -0.5613 -0.3767 -0.6255 0.1461 -0.2699 0.1597 -0.2355 -0.3870 0.1159 0.7970 -0.0722 0.1700 1.2539 0.6237 0.3233 -0.5370
-0.3953 1.1427 -0.0061 0.0287 -0.0793 -1.0079 0.6588 0.0987 0.5167 -0.3083 0.0731 0.0236 -0.3467 -0.0532 0.0300 0.6213 -0.1338 -0.5662 -0.1106 -0.3263 0.1914 -0.5997 0.1219 -0.3364 -0.1038 0.2143 -0.5618 -0.3743 -0.6401 0.1669 -0.2894 0.1591 -0.2556 -0.3723 0.1490 0.8051 -0.0771 0.1727 1.2264 0.6345 0.2968 -0.5225
-0.4097 1.1357 0.0088 0.0432 -0.0907 -1.0206 0.6518 0.0911 0.5136 -0.3095 0.0700 0.0364 -0.3548 -0.0578 0.0329 0.6271 -0.1415 -0.5597 -0.1278 -0.3207 0.2004 -0.5850 0.1045 -0.3281 -0.1027 0.2274 -0.5616 -0.3765 -0.6295 0.1523 -0.2752 0.1591 -0.2414 -0.3831 0.1249 0.7992 -0.0735 0.1710 1.2467 0.6273 0.3162 -0.5331
-0.4090 1.1360 0.0078 0.0421 -0.0899 -1.0199 0.6522 0.0913 0.5138 -0.3097 0.0702 0.0356 -0.3541 -0.0575 0.0326 0.6268 -0.1408 -0.5601 -0.1265 -0.3213 0.1999 -0.5860 0.1056 -0.3286 -0.1027 0.2265 -0.5616 -0.3766 -0.6303 0.1536 -0.2762 0.1589 -0.2425 -0.3824 0.1266 0.7995 -0.0737 0.1712 1.2454 0.6280 0.3149 -0.5323
-0.4261 1.1259 0.0343 0.0682 -0.1100 -1.0356 0.6387 0.0868 0.5081 -0.3064 0.0649 0.0560 -0.3692 -0.0649 0.0405 0.6305 -0.1563 -0.5494 -0.1577 -0.3038 0.2089 -0.5601 0.0772 -0.3137 -0.1026 0.2477 -0.5604 -0.3755 -0.6124 0.1230 -0.2524 0.1640 -0.2137 -0.3992 0.0857 0.7899 -0.0678 0.1651 1.2761 0.6096 0.3467 -0.5499
-0.4273 1.1261 0.0296 0.0632 -0.1065 -1.0359 0.6418 0.0836 0.5091 -0.3099 0.0658 0.0535 -0.3658 -0.0637 0.0374 0.6325 -0.1522 -0.5507 -0.1516 -0.3104 0.2104 -0.5646 0.0817 -0.3165 -0.1018 0.2450 -0.5610 -0.3784 -0.6156 0.1307 -0.2559 0.1605 -0.2203 -0.3969 0.0920 0.7908 -0.0686 0.1678 1.2732 0.6153 0.3422 -0.5475
-0.3928 1.1445 -0.0155 0.0188 -0.0721 -1.0047 0.6639 0.0969 0.5189 -0.3119 0.0751 0.0173 -0.3405 -0.0504 0.0255 0.6224 -0.1271 -0.5698 -0.0989 -0.3354 0.1907 -0.6090 0.1318 -0.3419 -0.1030 0.2075 -0.5625 -0.3772 -0.6470 0.1804 -0.2976 0.1552 -0.2673 -0.3667 0.1627 0.8077 -0.0790 0.1763 1.2172 0.6433 0.2863 -0.5168
-0.3969 1.1414 -0.0030 0.0317 -0.0816 -1.0092 0.6568 0.0985 0.5160 -0.3076 0.0726 0.0259 -0.3484 -0.0540 0.0310 0.6214 -0.1357 -0.5650 -0.1143 -0.3238 0.1921 -0.5966 0.1185 -0.3345 -0.1039 0.2165 -0.5614 -0.3738 -0.6381 0.1634 -0.2868 0.1600 -0.2520 -0.3742 0.1444 0.8040 -0.0764 0.1717 1.2295 0.6321 0.3004 -0.5243
-0.3906 1.1448 -0.0137 0.0208 -0.0734 -1.0029 0.6624 0.1000 0.5184 -0.3094 0.0748 0.0178 -0.3419 -0.0507 0.0273 0.6200 -0.1290 -0.5693 -0.1014 -0.3312 0.1886 -0.6072 0.1305 -0.3407 -0.1037 0.2081 -0.5620 -0.3749 -0.6459 0.1765 -0.2966 0.1576 -0.2638 -0.3671 0.1607 0.8075 -0.0787 0.1745 1.2171 0.6399 0.2875 -0.5173
-0.3905 1.1444 -0.0124 0.0221 -0.0743 -1.0028 0.6614 0.1006 0.5181 -0.3086 0.0746 0.0185 -0.3427 -0.0509 0.0279 0.6194 -0.1299 -0.5689 -0.1030 -0.3295 0.1883 -0.6059 0.1293 -0.3398 -0.1039 0.2088 -0.5616 -0.3741 -0.6451 0.1747 -0.2957 0.1585 -0.2619 -0.3677 0.1590 0.8071 -0.0784 0.1738 1.2178 0.6384 0.2887 -0.5179
-0.3885 1.1454 -0.0136 0.0211 -0.0735 -1.0013 0.6620 0.1022 0.5183 -0.3080 0.0748 0.0173 -0.3422 -0.0506 0.0281 0.6183 -0.1296 -0.5695 -0.1018 -0.3292 0.1869 -0.6071 0.1309 -0.3405 -0.1042 0.2076 -0.5617 -0.3734 -0.6459 0.1751 -0.2968 0.1590 -0.2627 -0.3666 0.1611 0.8077 -0.0788 0.1736 1.2159 0.6384 0.2870 -0.5170
-0.4245 1.1266 0.0334 0.0674 -0.1093 -1.0343 0.6389 0.0879 0.5082 -0.3057 0.0651 0.0551 -0.3688 -0.0647 0.0406 0.6297 -0.1561 -0.5498 -0.1567 -0.3035 0.2077 -0.5610 0.0782 -0.3141 -0.1027 0.2467 -0.5601 -0.3749 -0.6130 0.1237 -0.2534 0.1645 -0.2143 -0.3986 0.0874 0.7905 -0.0680 0.1650 1.2744 0.6096 0.3453 -0.5491
-0.4381 1.1178 0.0573 0.0907 -0.1273 -1.0467 0.6263 0.0860 0.5032 -0.3016 0.0605 0.0730 -0.3822 -0.0710 0.0480 0.6314 -0.1703 -0.5405 -0.1847 -0.2861 0.2141 -0.5379 0.0535 -0.3007 -0.1029 0.2653 -0.5589 -0.3731 -0.5975 0.0956 -0.2326 0.1702 -0.1877 -0.4130 0.0512 0.7819 -0.0629 0.1588 1.3004 0.5920 0.3729 -0.5646
-0.4113 1.1337 0.0167 0.0511 -0.0965 -1.0225 0.6469 0.0929 0.5118 -0.3062 0.0685 0.0415 -0.3596 -0.0599 0.0365 0.6257 -0.1471 -0.5569 -0.1373 -0.3125 0.2003 -0.5773 0.0965 -0.3234 -0.1033 0.2326 -0.5605 -0.3739 -0.6242 0.1417 -0.2689 0.1627 -0.2316 -0.3875 0.1137 0.7969 -0.0719 0.1679 1.2535 0.6197 0.3245 -0.5375
-0.4234 1.1266 0.0358 0.0699 -0.1110 -1.0337 0.6371 0.0899 0.5077 -0.3036 0.0647 0.0562 -0.3705 -0.0652 0.0423 0.6283 -0.1583 -0.5492 -0.1598 -0.2997 0.2066 -0.5587 0.0760 -0.3127 -0.1032 0.2479 -0.5597 -0.3730 -0.6113 0.1196 -0.2517 0.1666 -0.2107 -0.3996 0.0844 0.7901 -0.0677 0.1634 1.2755 0.6064 0.3473 -0.5502
-0.4182 1.1305 0.0226 0.0567 -0.1011 -1.0284 0.6445 0.0890 0.5105 -0.3075 0.0673 0.0469 -0.3626 -0.0617 0.0372 0.6287 -0.1496 -0.5541 -0.1440 -0.3113 0.2047 -0.5715 0.0896 -0.3202 -0.1027 0.2382 -0.5607 -0.3757 -0.6202 0.1364 -0.2630 0.1620 -0.2263 -0.3919 0.1039 0.7943 -0.0704 0.1677 1.2623 0.6175 0.3325 -0.5420
-0.4148 1.1323 0.0179 0.0521 -0.0975 -1.0253 0.6468 0.0901 0.5116 -0.3079 0.0682 0.0432 -0.3600 -0.0603 0.0359 0.6278 -0.1470 -0.5561 -0.1385 -0.3141 0.2028 -0.5761 0.0947 -0.3229 -0.1027 0.2343 -0.5608 -0.3756 -0.6234 0.1417 -0.2673 0.1613 -0.2313 -0.3888 0.1112 0.7960 -0.0715 0.1687 1.2566 0.6206 0.3268 -0.5388
-0.4235 1.1271 0.0326 0.0666 -0.1086 -1.0335 0.6392 0.0884 0.5084 -0.3055 0.0653 0.0543 -0.3684 -0.0644 0.0405 0.6293 -0.1558 -0.5502 -0.1558 -0.3037 0.2072 -0.5618 0.0791 -0.3146 -0.1028 0.2459 -0.5601 -0.3746 -0.6135 0.1244 -0.2542 0.1646 -0.2151 -0.3980 0.0888 0.7909 -0.0683 0.1650 1.2732 0.6100 0.3441 -0.5485
-0.3281 1.1669 -0.0638 -0.0295 -0.0362 -0.9438 0.6869 0.1497 0.5279 -0.2974 0.0862 -0.0311 -0.3125 -0.0289 0.0198 0.5818 -0.1019 -0.5888 -0.0437 -0.3322 0.1396 -0.6586 0.2038 -0.3722 -0.1115 0.1626 -0.5619 -0.3590 -0.6907 0.2158 -0.3477 0.1696 -0.2987 -0.3183 0.2423 0.8249 -0.0922 0.1744 1.1360 0.6523 0.2161 -0.4823
-0.3115 1.1694 -0.0659 -0.0317 -0.0355 -0.9272 0.6882 0.1719 0.5271 -0.2884 0.0871 -0.0387 -0.3117 -0.0242 0.0241 0.5645 -0.1015 -0.5874 -0.0426 -0.3159 0.1217 -0.6612 0.2162 -0.3759 -0.1163 0.1589 -0.5608 -0.3483 -0.6972 0.2064 -0.3518 0.1812 -0.2890 -0.3076 0.2467 0.8254 -0.0937 0.1684 1.1222 0.6415 0.2087 -0.4805
-0.4241 1.1261 0.0376 0.0717 -0.1124 -1.0345 0.6361 0.0901 0.5072 -0.3031 0.0643 0.0575 -0.3717 -0.0658 0.0430 0.6283 -0.1595 -0.5485 -0.1620 -0.2982 0.2069 -0.5570 0.0741 -0.3116 -0.1032 0.2492 -0.5595 -0.3727 -0.6101 0.1173 -0.2502 0.1672 -0.2086 -0.4007 0.0817 0.7896 -0.0673 0.1628 1.2773 0.6049 0.3494 -0.5513
-0.4364 1.1178 0.0639 0.0977 -0.1323 -1.0465 0.6220 0.0904 0.5016 -0.2966 0.0591 0.0765 -0.3870 -0.0729 0.0523 0.6287 -0.1762 -0.5385 -0.1932 -0.2770 0.2120 -0.5316 0.0471 -0.2967 -0.1038 0.2690 -0.5578 -0.3689 -0.5928 0.0848 -0.2276 0.1751 -0.1785 -0.4163 0.0424 0.7808 -0.0619 0.1552 1.3046 0.5841 0.3791 -0.5679
-0.4219 1.1265 0.0410 0.0754 -0.1149 -1.0332 0.6336 0.0936 0.5064 -0.2996 0.0636 0.0589 -0.3743 -0.0666 0.0457 0.6258 -0.1629 -0.5476 -0.1665 -0.2924 0.2047 -0.5537 0.0710 -0.3095 -0.1040 0.2507 -0.5587 -0.3695 -0.6077 0.1110 -0.2479 0.1706 -0.2033 -0.4022 0.0776 0.7892 -0.0668 0.1604 1.2786 0.5999 0.3521 -0.5527
-0.3328 1.1640 -0.0520 -0.0169 -0.0449 -0.9490 0.6797 0.1486 0.5248 -0.2940 0.0836 -0.0226 -0.3206 -0.0328 0.0253 0.5820 -0.1103 -0.5841 -0.0585 -0.3226 0.1428 -0.6463 0.1890 -0.3645 -0.1126 0.1711 -0.5602 -0.3553 -0.6806 0.2002 -0.3371 0.1731 -0.2849 -0.3270 0.2253 0.8216 -0.0893 0.1701 1.1487 0.6423 0.2304 -0.4890
-0.3165 1.1683 -0.0639 -0.0296 -0.0366 -0.9322 0.6866 0.1655 0.5269 -0.2904 0.0866 -0.0355 -0.3129 -0.0260 0.0236 0.5692 -0.1027 -0.5873 -0.0447 -0.3192 0.1271 -0.6589 0.2107 -0.3737 -0.1151 0.1607 -0.5607 -0.3507 -0.6941 0.2073 -0.3495 0.1784 -0.2901 -0.3119 0.2436 0.8249 -0.0929 0.1694 1.1274 0.6432 0.2124 -0.4816
-0.4333 1.1196 0.0607 0.0948 -0.1298 -1.0440 0.6235 0.0918 0.5022 -0.2963 0.0597 0.0738 -0.3855 -0.0721 0.0519 0.6277 -0.1748 -0.5399 -0.1896 -0.2784 0.2102 -0.5348 0.0505 -0.2985 -0.1040 0.2662 -0.5578 -0.3683 -0.5947 0.0879 -0.2306 0.1751 -0.1816 -0.4142 0.0476 0.7823 -0.0627 0.1555 1.3004 0.5857 0.3751 -0.5656
-0.4137 1.1282 0.0455 0.0804 -0.1179 -1.0271 0.6289 0.1031 0.5049 -0.2916 0.0628 0.0594 -0.3783 -0.0673 0.0512 0.6187 -0.1687 -0.5467 -0.1728 -0.2801 0.1979 -0.5494 0.0677 -0.3063 -0.1063 0.2512 -0.5564 -0.3617 -0.6045 0.1003 -0.2460 0.1782 -0.1941 -0.4031 0.0736 0.7894 -0.0663 0.1552 1.2766 0.5901 0.3542 -0.5535
-0.4098 1.1298 0.0429 0.0780 -0.1158 -1.0237 0.6297 0.1057 0.5053 -0.2905 0.0634 0.0568 -0.3771 -0.0664 0.0512 0.6166 -0.1677 -0.5478 -0.1700 -0.2798 0.1953 -0.5519 0.0708 -0.3076 -0.1068 0.2485 -0.5561 -0.3602 -0.6063 0.1021 -0.2487 0.1791 -0.1959 -0.4010 0.0781 0.7906 -0.0669 0.1549 1.2721 0.5904 0.3505 -0.5513
-0.3920 1.1384 0.0205 0.0562 -0.0988 -1.0070 0.6406 0.1133 0.5098 -0.2914 0.0680 0.0385 -0.3645 -0.0594 0.0456 0.6099 -0.1549 -0.5567 -0.1441 -0.2912 0.1847 -0.5736 0.0960 -0.3201 -0.1082 0.2300 -0.5565 -0.3586 -0.6220 0.1257 -0.2693 0.1769 -0.2179 -0.3855 0.1132 0.7985 -0.0719 0.1584 1.2439 0.6032 0.3229 -0.5360
-0.4297 1.1208 0.0611 0.0954 -0.1300 -1.0413 0.6225 0.0952 0.5020 -0.2936 0.0597 0.0730 -0.3862 -0.0721 0.0535 0.6252 -0.1761 -0.5402 -0.1904 -0.2750 0.2076 -0.5344 0.0505 -0.2981 -0.1048 0.2654 -0.5572 -0.3657 -0.5943 0.0855 -0.2309 0.1776 -0.1798 -0.4139 0.0481 0.7829 -0.0628 0.1540 1.2984 0.5832 0.3744 -0.5651
-0.4276 1.1216 0.0594 0.0937 -0.1287 -1.0394 0.6230 0.0963 0.5023 -0.2932 0.0600 0.0715 -0.3854 -0.0715 0.0533 0.6243 -0.1754 -0.5410 -0.1885 -0.2752 0.2063 -0.5360 0.0524 -0.2989 -0.1050 0.2637 -0.5570 -0.3650 -0.5955 0.0871 -0.2326 0.1779 -0.1812 -0.4127 0.0509 0.7836 -0.0631 0.1540 1.2958 0.5838 0.3721 -0.5637
-0.4279 1.1215 0.0600 0.0944 -0.1292 -1.0398 0.6227 0.0963 0.5022 -0.2930 0.0599 0.0720 -0.3858 -0.0717 0.0535 0.6243 -0.1759 -0.5407 -0.1893 -0.2747 0.2064 -0.5354 0.0517 -0.2985 -0.1050 0.2642 -0.5570 -0.3650 -0.5950 0.0862 -0.2321 0.1780 -0.1805 -0.4131 0.0499 0.7834 -0.0630 0.1538 1.2965 0.5833 0.3728 -0.5641
-0.4370 1.1181 0.0600 0.0936 -0.1294 -1.0464 0.6246 0.0881 0.5025 -0.2993 0.0599 0.0743 -0.3842 -0.0718 0.0499 0.6301 -0.1729 -0.5398 -0.1882 -0.2821 0.2130 -0.5353 0.0509 -0.2991 -0.1033 0.2667 -0.5584 -0.3711 -0.5955 0.0909 -0.2306 0.1725 -0.1838 -0.4143 0.0477 0.7816 -0.0625 0.1572 1.3020 0.5886 0.3754 -0.5659
-0.4223 1.1252 0.0500 0.0846 -0.1216 -1.0346 0.6281 0.0972 0.5043 -0.2949 0.0618 0.0644 -0.3802 -0.0690 0.0505 0.6235 -0.1698 -0.5445 -0.1776 -0.2821 0.2038 -0.5451 0.0622 -0.3042 -0.1050 0.2565 -0.5576 -0.3657 -0.6015 0.0978 -0.2407 0.1756 -0.1916 -0.4069 0.0651 0.7870 -0.0652 0.1564 1.2857 0.5906 0.3613 -0.5577
-0.4192 1.1289 0.0315 0.0659 -0.1078 -1.0302 0.6391 0.0920 0.5085 -0.3032 0.0655 0.0525 -0.3684 -0.0641 0.0417 0.6268 -0.1563 -0.5510 -0.1550 -0.3015 0.2041 -0.5629 0.0807 -0.3150 -0.1035 0.2441 -0.5596 -0.3722 -0.6141 0.1236 -0.2558 0.1666 -0.2149 -0.3968 0.0913 0.7920 -0.0687 0.1639 1.2698 0.6085 0.3419 -0.5471
-0.4182 1.1282 0.0385 0.0731 -0.1130 -1.0301 0.6345 0.0961 0.5069 -0.2985 0.0642 0.0565 -0.3731 -0.0658 0.0458 0.6240 -0.1620 -0.5488 -0.1638 -0.2922 0.2023 -0.5561 0.0740 -0.3108 -0.1046 0.2482 -0.5586 -0.3683 -0.6094 0.1127 -0.2504 0.1714 -0.2052 -0.4002 0.0820 0.7904 -0.0675 0.1601 1.2744 0.6004 0.3486 -0.5507
-0.4163 1.1294 0.0348 0.0695 -0.1102 -1.0284 0.6366 0.0962 0.5077 -0.2994 0.0649 0.0538 -0.3710 -0.0648 0.0445 0.6238 -0.1597 -0.5502 -0.1594 -0.2951 0.2016 -0.5597 0.0779 -0.3129 -0.1045 0.2455 -0.5589 -0.3688 -0.6118 0.1171 -0.2536 0.1703 -0.2093 -0.3979 0.0875 0.7916 -0.0683 0.1612 1.2705 0.6032 0.3444 -0.5484
-0.4167 1.1297 0.0323 0.0668 -0.1083 -1.0284 0.6382 0.0947 0.5083 -0.3011 0.0654 0.0523 -0.3692 -0.0642 0.0430 0.6248 -0.1576 -0.5511 -0.1562 -0.2984 0.2022 -0.5622 0.0804 -0.3144 -0.1041 0.2440 -0.5593 -0.3702 -0.6136 0.1212 -0.2556 0.1686 -0.2129 -0.3966 0.0909 0.7922 -0.0687 0.1625 1.2688 0.6062 0.3419 -0.5470
-0.4163 1.1310 0.0251 0.0596 -0.1030 -1.0275 0.6427 0.0919 0.5099 -0.3048 0.0667 0.0479 -0.3647 -0.0624 0.0394 0.6268 -0.1523 -0.5534 -0.1474 -0.3068 0.2030 -0.5691 0.0873 -0.3187 -0.1033 0.2394 -0.5602 -0.3732 -0.6183 0.1315 -0.2612 0.1646 -0.2223 -0.3929 0.1008 0.7941 -0.0701 0.1658 1.2633 0.6137 0.3347 -0.5431
-0.4134 1.1315 0.0297 0.0646 -0.1064 -1.0259 0.6395 0.0968 0.5087 -0.3003 0.0658 0.0499 -0.3683 -0.0635 0.0430 0.6234 -0.1567 -0.5522 -0.1535 -0.2988 0.2002 -0.5647 0.0832 -0.3159 -0.1045 0.2416 -0.5593 -0.3691 -0.6151 0.1228 -0.2579 0.1691 -0.2150 -0.3948 0.0951 0.7935 -0.0695 0.1625 1.2651 0.6069 0.3385 -0.5452
-0.4087 1.1354 0.0133 0.0479 -0.0940 -1.0203 0.6487 0.0940 0.5124 -0.3063 0.0691 0.0388 -0.3579 -0.0590 0.0358 0.6250 -0.1453 -0.5582 -0.1335 -0.3145 0.1989 -0.5807 0.1001 -0.3254 -0.1034 0.2299 -0.5607 -0.3737 -0.6264 0.1452 -0.2719 0.1624 -0.2350 -0.3853 0.1191 0.7983 -0.0727 0.1685 1.2495 0.6218 0.3204 -0.5353
-0.4159 1.1314 0.0238 0.0583 -0.1020 -1.0271 0.6436 0.0917 0.5102 -0.3053 0.0670 0.0470 -0.3639 -0.0620 0.0388 0.6269 -0.1514 -0.5539 -0.1458 -0.3080 0.2029 -0.5704 0.0886 -0.3195 -0.1033 0.2385 -0.5604 -0.3736 -0.6192 0.1332 -0.2623 0.1641 -0.2239 -0.3922 0.1027 0.7945 -0.0704 0.1663 1.2621 0.6149 0.3332 -0.5424
-0.4166 1.1309 0.0254 0.0599 -0.1032 -1.0277 0.6426 0.0917 0.5098 -0.3049 0.0667 0.0482 -0.3649 -0.0624 0.0394 0.6269 -0.1524 -0.5533 -0.1477 -0.3067 0.2031 -0.5689 0.0870 -0.3185 -0.1033 0.2396 -0.5602 -0.3733 -0.6181 0.1312 -0.2610 0.1646 -0.2220 -0.3931 0.1004 0.7940 -0.0700 0.1658 1.2637 0.6136 0.3350 -0.5433
-0.4123 1.1337 0.0165 0.0509 -0.0964 -1.0234 0.6474 0.0919 0.5118 -0.3070 0.0685 0.0416 -0.3595 -0.0599 0.0362 0.6266 -0.1467 -0.5568 -0.1371 -0.3137 0.2012 -0.5776 0.0964 -0.3236 -0.1031 0.2328 -0.5608 -0.3746 -0.6242 0.1423 -0.2688 0.1620 -0.2323 -0.3876 0.1138 0.7969 -0.0719 0.1684 1.2542 0.6206 0.3247 -0.5377
-0.4128 1.1336 0.0157 0.0501 -0.0959 -1.0237 0.6479 0.0911 0.5120 -0.3077 0.0686 0.0413 -0.3589 -0.0597 0.0355 0.6271 -0.1460 -0.5570 -0.1361 -0.3150 0.2016 -0.5783 0.0971 -0.3241 -0.1029 0.2325 -0.5610 -0.3753 -0.6248 0.1438 -0.2693 0.1613 -0.2334 -0.3873 0.1147 0.7970 -0.0720 0.1689 1.2539 0.6217 0.3241 -0.5373
-0.4171 1.1308 0.0242 0.0585 -0.1023 -1.0279 0.6434 0.0908 0.5102 -0.3059 0.0669 0.0476 -0.3639 -0.0621 0.0385 0.6276 -0.1513 -0.5537 -0.1461 -0.3085 0.2036 -0.5700 0.0881 -0.3193 -0.1031 0.2389 -0.5604 -0.3742 -0.6190 0.1334 -0.2619 0.1636 -0.2238 -0.3925 0.1020 0.7942 -0.0702 0.1665 1.2630 0.6152 0.3339 -0.5427
-0.4133 1.1325 0.0215 0.0561 -0.1002 -1.0247 0.6443 0.0932 0.5107 -0.3048 0.0675 0.0450 -0.3627 -0.0613 0.0385 0.6258 -0.1503 -0.5550 -0.1433 -0.3085 0.2012 -0.5726 0.0913 -0.3207 -0.1035 0.2363 -0.5602 -0.3729 -0.6208 0.1354 -0.2646 0.1644 -0.2259 -0.3905 0.1065 0.7955 -0.0709 0.1664 1.2586 0.6157 0.3301 -0.5406
-0.4258 1.1255 0.0393 0.0734 -0.1138 -1.0361 0.6356 0.0893 0.5069 -0.3033 0.0639 0.0590 -0.3726 -0.0663 0.0433 0.6290 -0.1604 -0.5477 -0.1640 -0.2977 0.2079 -0.5553 0.0722 -0.3107 -0.1031 0.2508 -0.5597 -0.3730 -0.6089 0.1154 -0.2485 0.1671 -0.2070 -0.4019 0.0789 0.7889 -0.0670 0.1627 1.2799 0.6041 0.3516 -0.5526
-0.4241 1.1261 0.0396 0.0739 -0.1139 -1.0350 0.6351 0.0910 0.5068 -0.3020 0.0638 0.0587 -0.3731 -0.0664 0.0442 0.6278 -0.1612 -0.5478 -0.1645 -0.2960 0.2067 -0.5551 0.0721 -0.3105 -0.1035 0.2506 -0.5594 -0.3717 -0.6086 0.1141 -0.2485 0.1683 -0.2061 -0.4018 0.0790 0.7892 -0.0670 0.1619 1.2791 0.6028 0.3514 -0.5525
-0.4010 1.1402 -0.0025 0.0320 -0.0820 -1.0128 0.6573 0.0944 0.5159 -0.3101 0.0723 0.0273 -0.3484 -0.0545 0.0299 0.6245 -0.1351 -0.5644 -0.1145 -0.3270 0.1953 -0.5962 0.1171 -0.3345 -0.1029 0.2179 -0.5618 -0.3762 -0.6374 0.1649 -0.2858 0.1577 -0.2532 -0.3755 0.1427 0.8034 -0.0761 0.1732 1.2327 0.6343 0.3021 -0.5253
-0.4074 1.1363 0.0101 0.0447 -0.0916 -1.0190 0.6505 0.0938 0.5131 -0.3072 0.0697 0.0365 -0.3560 -0.0581 0.0345 0.6251 -0.1432 -0.5594 -0.1297 -0.3172 0.1984 -0.5838 0.1034 -0.3272 -0.1033 0.2276 -0.5610 -0.3743 -0.6286 0.1492 -0.2746 0.1613 -0.2388 -0.3834 0.1237 0.7993 -0.0734 0.1695 1.2463 0.6244 0.3169 -0.5333
-0.4075 1.1375 0.0021 0.0364 -0.0856 -1.0184 0.6556 0.0901 0.5150 -0.3119 0.0713 0.0318 -0.3507 -0.0560 0.0301 0.6277 -0.1369 -0.5622 -0.1196 -0.3270 0.1997 -0.5916 0.1113 -0.3320 -0.1022 0.2225 -0.5621 -0.3783 -0.6341 0.1613 -0.2809 0.1564 -0.2497 -0.3792 0.1348 0.8013 -0.0749 0.1735 1.2403 0.6333 0.3088 -0.5290
-0.4031 1.1397 -0.0033 0.0311 -0.0815 -1.0143 0.6581 0.0921 0.5162 -0.3119 0.0724 0.0273 -0.3477 -0.0544 0.0287 0.6262 -0.1340 -0.5645 -0.1134 -0.3297 0.1970 -0.5969 0.1174 -0.3350 -0.1024 0.2179 -0.5622 -0.3779 -0.6379 0.1671 -0.2860 0.1560 -0.2551 -0.3755 0.1433 0.8033 -0.0761 0.1744 1.2334 0.6364 0.3020 -0.5253


==> images/self-attention/transformer/self-attention-3/enc_output.txt <==
-0.4179 1.1309 0.0201 0.0542 -0.0992 -1.0279 0.6459 0.0882 0.5111 -0.3087 0.0678 0.0453 -0.3610 -0.0610 0.0359 0.6292 -0.1478 -0.5550 -0.1409 -0.3140 0.2048 -0.5739 0.0921 -0.3217 -0.1024 0.2365 -0.5610 -0.3766 -0.6219 0.1400 -0.2650 0.1607 -0.2295 -0.3905 0.1074 0.7949 -0.0709 0.1688 1.2602 0.6200 0.3300 -0.5406
-0.4050 1.1377 0.0051 0.0396 -0.0878 -1.0166 0.6532 0.0939 0.5143 -0.3085 0.0708 0.0329 -0.3529 -0.0566 0.0326 0.6250 -0.1399 -0.5614 -0.1236 -0.3212 0.1973 -0.5887 0.1089 -0.3301 -0.1031 0.2237 -0.5613 -0.3752 -0.6321 0.1556 -0.2791 0.1597 -0.2446 -0.3803 0.1313 0.8009 -0.0744 0.1711 1.2409 0.6285 0.3110 -0.5302
-0.4147 1.1324 0.0180 0.0522 -0.0976 -1.0253 0.6467 0.0902 0.5115 -0.3078 0.0682 0.0432 -0.3601 -0.0604 0.0360 0.6277 -0.1471 -0.5560 -0.1387 -0.3138 0.2027 -0.5760 0.0946 -0.3228 -0.1028 0.2343 -0.5608 -0.3755 -0.6233 0.1415 -0.2672 0.1614 -0.2311 -0.3889 0.1111 0.7960 -0.0714 0.1686 1.2567 0.6204 0.3269 -0.5389
-0.4250 1.1262 0.0356 0.0696 -0.1109 -1.0350 0.6377 0.0884 0.5077 -0.3049 0.0647 0.0565 -0.3702 -0.0653 0.0416 0.6294 -0.1577 -0.5491 -0.1594 -0.3014 0.2078 -0.5589 0.0760 -0.3129 -0.1029 0.2482 -0.5600 -0.3742 -0.6115 0.1206 -0.2516 0.1654 -0.2117 -0.3998 0.0843 0.7899 -0.0677 0.1641 1.2764 0.6076 0.3476 -0.5504
-0.4283 1.1248 0.0359 0.0696 -0.1112 -1.0374 0.6380 0.0855 0.5077 -0.3070 0.0646 0.0576 -0.3698 -0.0654 0.0404 0.6314 -0.1568 -0.5486 -0.1594 -0.3037 0.2102 -0.5585 0.0754 -0.3129 -0.1023 0.2493 -0.5604 -0.3762 -0.6114 0.1219 -0.2508 0.1636 -0.2124 -0.4004 0.0830 0.7891 -0.0674 0.1652 1.2786 0.6092 0.3488 -0.5512
-0.4168 1.1315 0.0188 0.0528 -0.0982 -1.0269 0.6465 0.0886 0.5114 -0.3087 0.0680 0.0442 -0.3603 -0.0606 0.0356 0.6289 -0.1471 -0.5556 -0.1394 -0.3146 0.2041 -0.5752 0.0935 -0.3224 -0.1024 0.2353 -0.5609 -0.3765 -0.6228 0.1415 -0.2663 0.1606 -0.2309 -0.3896 0.1095 0.7955 -0.0712 0.1690 1.2585 0.6208 0.3283 -0.5397
-0.4164 1.1318 0.0180 0.0521 -0.0976 -1.0265 0.6470 0.0887 0.5115 -0.3089 0.0682 0.0436 -0.3599 -0.0604 0.0353 0.6289 -0.1466 -0.5559 -0.1384 -0.3153 0.2039 -0.5760 0.0944 -0.3229 -0.1024 0.2348 -0.5610 -0.3766 -0.6233 0.1424 -0.2670 0.1604 -0.2318 -0.3891 0.1107 0.7958 -0.0714 0.1692 1.2577 0.6214 0.3274 -0.5392
-0.4185 1.1307 0.0207 0.0548 -0.0997 -1.0285 0.6457 0.0878 0.5110 -0.3088 0.0676 0.0459 -0.3614 -0.0612 0.0360 0.6295 -0.1481 -0.5547 -0.1416 -0.3138 0.2052 -0.5733 0.0914 -0.3214 -0.1024 0.2371 -0.5610 -0.3767 -0.6214 0.1394 -0.2644 0.1607 -0.2289 -0.3910 0.1064 0.7947 -0.0707 0.1687 1.2612 0.6197 0.3308 -0.5411
-0.4205 1.1295 0.0245 0.0586 -0.1026 -1.0305 0.6438 0.0877 0.5101 -0.3081 0.0668 0.0486 -0.3636 -0.0623 0.0374 0.6297 -0.1505 -0.5532 -0.1461 -0.3109 0.2061 -0.5697 0.0874 -0.3192 -0.1024 0.2400 -0.5608 -0.3763 -0.6188 0.1346 -0.2610 0.1617 -0.2247 -0.3933 0.1007 0.7934 -0.0700 0.1677 1.2653 0.6168 0.3352 -0.5436
-0.4204 1.1282 0.0346 0.0690 -0.1101 -1.0316 0.6376 0.0923 0.5078 -0.3023 0.0648 0.0547 -0.3704 -0.0649 0.0429 0.6267 -0.1584 -0.5499 -0.1587 -0.2988 0.2046 -0.5599 0.0776 -0.3133 -0.1037 0.2464 -0.5595 -0.3716 -0.6119 0.1194 -0.2530 0.1677 -0.2112 -0.3985 0.0868 0.7910 -0.0682 0.1629 1.2729 0.6059 0.3453 -0.5491
-0.4211 1.1286 0.0293 0.0634 -0.1061 -1.0314 0.6409 0.0893 0.5091 -0.3057 0.0659 0.0517 -0.3666 -0.0635 0.0397 0.6287 -0.1540 -0.5516 -0.1520 -0.3057 0.2059 -0.5650 0.0827 -0.3164 -0.1029 0.2432 -0.5603 -0.3745 -0.6157 0.1279 -0.2572 0.1641 -0.2185 -0.3958 0.0940 0.7921 -0.0690 0.1656 1.2692 0.6120 0.3401 -0.5462
-0.4171 1.1319 0.0160 0.0500 -0.0961 -1.0270 0.6484 0.0871 0.5120 -0.3106 0.0685 0.0427 -0.3585 -0.0599 0.0340 0.6300 -0.1449 -0.5564 -0.1359 -0.3183 0.2049 -0.5779 0.0962 -0.3241 -0.1021 0.2338 -0.5615 -0.3780 -0.6246 0.1456 -0.2683 0.1587 -0.2347 -0.3883 0.1132 0.7961 -0.0717 0.1704 1.2567 0.6240 0.3256 -0.5383
-0.4163 1.1320 0.0171 0.0512 -0.0969 -1.0264 0.6476 0.0883 0.5118 -0.3094 0.0684 0.0431 -0.3593 -0.0602 0.0349 0.6291 -0.1459 -0.5562 -0.1373 -0.3163 0.2041 -0.5769 0.0953 -0.3234 -0.1024 0.2342 -0.5612 -0.3770 -0.6239 0.1437 -0.2677 0.1599 -0.2329 -0.3887 0.1120 0.7960 -0.0715 0.1696 1.2570 0.6223 0.3264 -0.5387
-0.4057 1.1376 0.0050 0.0395 -0.0878 -1.0172 0.6535 0.0933 0.5143 -0.3090 0.0708 0.0330 -0.3528 -0.0567 0.0323 0.6255 -0.1397 -0.5614 -0.1235 -0.3219 0.1979 -0.5888 0.1088 -0.3302 -0.1030 0.2239 -0.5615 -0.3757 -0.6321 0.1559 -0.2789 0.1593 -0.2450 -0.3804 0.1312 0.8008 -0.0745 0.1713 1.2414 0.6289 0.3112 -0.5303
-0.4182 1.1302 0.0254 0.0597 -0.1032 -1.0288 0.6428 0.0902 0.5099 -0.3059 0.0667 0.0486 -0.3646 -0.0625 0.0387 0.6279 -0.1519 -0.5532 -0.1476 -0.3079 0.2043 -0.5688 0.0868 -0.3186 -0.1030 0.2400 -0.5604 -0.3744 -0.6182 0.1322 -0.2607 0.1636 -0.2226 -0.3934 0.0999 0.7936 -0.0699 0.1664 1.2646 0.6145 0.3355 -0.5436
-0.4142 1.1325 0.0193 0.0537 -0.0986 -1.0251 0.6459 0.0913 0.5112 -0.3067 0.0679 0.0439 -0.3611 -0.0607 0.0369 0.6270 -0.1483 -0.5557 -0.1404 -0.3119 0.2022 -0.5748 0.0934 -0.3220 -0.1030 0.2351 -0.5607 -0.3746 -0.6224 0.1392 -0.2662 0.1625 -0.2292 -0.3895 0.1094 0.7958 -0.0713 0.1678 1.2575 0.6187 0.3281 -0.5395
-0.4246 1.1268 0.0336 0.0676 -0.1095 -1.0345 0.6390 0.0879 0.5082 -0.3057 0.0650 0.0552 -0.3690 -0.0648 0.0407 0.6298 -0.1563 -0.5498 -0.1570 -0.3035 0.2079 -0.5609 0.0780 -0.3141 -0.1028 0.2469 -0.5603 -0.3749 -0.6128 0.1233 -0.2532 0.1645 -0.2141 -0.3987 0.0871 0.7905 -0.0681 0.1649 1.2747 0.6095 0.3455 -0.5493
-0.4141 1.1333 0.0146 0.0488 -0.0950 -1.0246 0.6489 0.0893 0.5123 -0.3093 0.0688 0.0410 -0.3580 -0.0595 0.0344 0.6284 -0.1447 -0.5573 -0.1345 -0.3175 0.2028 -0.5794 0.0980 -0.3248 -0.1025 0.2321 -0.5613 -0.3767 -0.6255 0.1461 -0.2699 0.1597 -0.2355 -0.3870 0.1159 0.7970 -0.0722 0.1700 1.2539 0.6237 0.3233 -0.5370
-0.3953 1.1427 -0.0061 0.0287 -0.0793 -1.0079 0.6588 0.0987 0.5167 -0.3083 0.0731 0.0236 -0.3467 -0.0532 0.0300 0.6213 -0.1338 -0.5662 -0.1106 -0.3263 0.1914 -0.5997 0.1219 -0.3364 -0.1038 0.2143 -0.5618 -0.3743 -0.6401 0.1669 -0.2894 0.1591 -0.2556 -0.3723 0.1490 0.8051 -0.0771 0.1727 1.2264 0.6345 0.2968 -0.5225
-0.4097 1.1357 0.0088 0.0432 -0.0907 -1.0206 0.6518 0.0911 0.5136 -0.3095 0.0700 0.0364 -0.3548 -0.0578 0.0329 0.6271 -0.1415 -0.5597 -0.1278 -0.3207 0.2004 -0.5850 0.1045 -0.3281 -0.1027 0.2274 -0.5616 -0.3765 -0.6295 0.1523 -0.2752 0.1591 -0.2414 -0.3831 0.1249 0.7992 -0.0735 0.1710 1.2467 0.6273 0.3162 -0.5331
-0.4090 1.1360 0.0078 0.0421 -0.0899 -1.0199 0.6522 0.0913 0.5138 -0.3097 0.0702 0.0356 -0.3541 -0.0575 0.0326 0.6268 -0.1408 -0.5601 -0.1265 -0.3213 0.1999 -0.5860 0.1056 -0.3286 -0.1027 0.2265 -0.5616 -0.3766 -0.6303 0.1536 -0.2762 0.1589 -0.2425 -0.3824 0.1266 0.7995 -0.0737 0.1712 1.2454 0.6280 0.3149 -0.5323
-0.4261 1.1259 0.0343 0.0682 -0.1100 -1.0356 0.6387 0.0868 0.5081 -0.3064 0.0649 0.0560 -0.3692 -0.0649 0.0405 0.6305 -0.1563 -0.5494 -0.1577 -0.3038 0.2089 -0.5601 0.0772 -0.3137 -0.1026 0.2477 -0.5604 -0.3755 -0.6124 0.1230 -0.2524 0.1640 -0.2137 -0.3992 0.0857 0.7899 -0.0678 0.1651 1.2761 0.6096 0.3467 -0.5499
-0.4273 1.1261 0.0296 0.0632 -0.1065 -1.0359 0.6418 0.0836 0.5091 -0.3099 0.0658 0.0535 -0.3658 -0.0637 0.0374 0.6325 -0.1522 -0.5507 -0.1516 -0.3104 0.2104 -0.5646 0.0817 -0.3165 -0.1018 0.2450 -0.5610 -0.3784 -0.6156 0.1307 -0.2559 0.1605 -0.2203 -0.3969 0.0920 0.7908 -0.0686 0.1678 1.2732 0.6153 0.3422 -0.5475
-0.3928 1.1445 -0.0155 0.0188 -0.0721 -1.0047 0.6639 0.0969 0.5189 -0.3119 0.0751 0.0173 -0.3405 -0.0504 0.0255 0.6224 -0.1271 -0.5698 -0.0989 -0.3354 0.1907 -0.6090 0.1318 -0.3419 -0.1030 0.2075 -0.5625 -0.3772 -0.6470 0.1804 -0.2976 0.1552 -0.2673 -0.3667 0.1627 0.8077 -0.0790 0.1763 1.2172 0.6433 0.2863 -0.5168
-0.3969 1.1414 -0.0030 0.0317 -0.0816 -1.0092 0.6568 0.0985 0.5160 -0.3076 0.0726 0.0259 -0.3484 -0.0540 0.0310 0.6214 -0.1357 -0.5650 -0.1143 -0.3238 0.1921 -0.5966 0.1185 -0.3345 -0.1039 0.2165 -0.5614 -0.3738 -0.6381 0.1634 -0.2868 0.1600 -0.2520 -0.3742 0.1444 0.8040 -0.0764 0.1717 1.2295 0.6321 0.3004 -0.5243
-0.3906 1.1448 -0.0137 0.0208 -0.0734 -1.0029 0.6624 0.1000 0.5184 -0.3094 0.0748 0.0178 -0.3419 -0.0507 0.0273 0.6200 -0.1290 -0.5693 -0.1014 -0.3312 0.1886 -0.6072 0.1305 -0.3407 -0.1037 0.2081 -0.5620 -0.3749 -0.6459 0.1765 -0.2966 0.1576 -0.2638 -0.3671 0.1607 0.8075 -0.0787 0.1745 1.2171 0.6399 0.2875 -0.5173
-0.3905 1.1444 -0.0124 0.0221 -0.0743 -1.0028 0.6614 0.1006 0.5181 -0.3086 0.0746 0.0185 -0.3427 -0.0509 0.0279 0.6194 -0.1299 -0.5689 -0.1030 -0.3295 0.1883 -0.6059 0.1293 -0.3398 -0.1039 0.2088 -0.5616 -0.3741 -0.6451 0.1747 -0.2957 0.1585 -0.2619 -0.3677 0.1590 0.8071 -0.0784 0.1738 1.2178 0.6384 0.2887 -0.5179
-0.3885 1.1454 -0.0136 0.0211 -0.0735 -1.0013 0.6620 0.1022 0.5183 -0.3080 0.0748 0.0173 -0.3422 -0.0506 0.0281 0.6183 -0.1296 -0.5695 -0.1018 -0.3292 0.1869 -0.6071 0.1309 -0.3405 -0.1042 0.2076 -0.5617 -0.3734 -0.6459 0.1751 -0.2968 0.1590 -0.2627 -0.3666 0.1611 0.8077 -0.0788 0.1736 1.2159 0.6384 0.2870 -0.5170
-0.4245 1.1266 0.0334 0.0674 -0.1093 -1.0343 0.6389 0.0879 0.5082 -0.3057 0.0651 0.0551 -0.3688 -0.0647 0.0406 0.6297 -0.1561 -0.5498 -0.1567 -0.3035 0.2077 -0.5610 0.0782 -0.3141 -0.1027 0.2467 -0.5601 -0.3749 -0.6130 0.1237 -0.2534 0.1645 -0.2143 -0.3986 0.0874 0.7905 -0.0680 0.1650 1.2744 0.6096 0.3453 -0.5491
-0.4381 1.1178 0.0573 0.0907 -0.1273 -1.0467 0.6263 0.0860 0.5032 -0.3016 0.0605 0.0730 -0.3822 -0.0710 0.0480 0.6314 -0.1703 -0.5405 -0.1847 -0.2861 0.2141 -0.5379 0.0535 -0.3007 -0.1029 0.2653 -0.5589 -0.3731 -0.5975 0.0956 -0.2326 0.1702 -0.1877 -0.4130 0.0512 0.7819 -0.0629 0.1588 1.3004 0.5920 0.3729 -0.5646
-0.4113 1.1337 0.0167 0.0511 -0.0965 -1.0225 0.6469 0.0929 0.5118 -0.3062 0.0685 0.0415 -0.3596 -0.0599 0.0365 0.6257 -0.1471 -0.5569 -0.1373 -0.3125 0.2003 -0.5773 0.0965 -0.3234 -0.1033 0.2326 -0.5605 -0.3739 -0.6242 0.1417 -0.2689 0.1627 -0.2316 -0.3875 0.1137 0.7969 -0.0719 0.1679 1.2535 0.6197 0.3245 -0.5375
-0.4234 1.1266 0.0358 0.0699 -0.1110 -1.0337 0.6371 0.0899 0.5077 -0.3036 0.0647 0.0562 -0.3705 -0.0652 0.0423 0.6283 -0.1583 -0.5492 -0.1598 -0.2997 0.2066 -0.5587 0.0760 -0.3127 -0.1032 0.2479 -0.5597 -0.3730 -0.6113 0.1196 -0.2517 0.1666 -0.2107 -0.3996 0.0844 0.7901 -0.0677 0.1634 1.2755 0.6064 0.3473 -0.5502
-0.4182 1.1305 0.0226 0.0567 -0.1011 -1.0284 0.6445 0.0890 0.5105 -0.3075 0.0673 0.0469 -0.3626 -0.0617 0.0372 0.6287 -0.1496 -0.5541 -0.1440 -0.3113 0.2047 -0.5715 0.0896 -0.3202 -0.1027 0.2382 -0.5607 -0.3757 -0.6202 0.1364 -0.2630 0.1620 -0.2263 -0.3919 0.1039 0.7943 -0.0704 0.1677 1.2623 0.6175 0.3325 -0.5420
-0.4148 1.1323 0.0179 0.0521 -0.0975 -1.0253 0.6468 0.0901 0.5116 -0.3079 0.0682 0.0432 -0.3600 -0.0603 0.0359 0.6278 -0.1470 -0.5561 -0.1385 -0.3141 0.2028 -0.5761 0.0947 -0.3229 -0.1027 0.2343 -0.5608 -0.3756 -0.6234 0.1417 -0.2673 0.1613 -0.2313 -0.3888 0.1112 0.7960 -0.0715 0.1687 1.2566 0.6206 0.3268 -0.5388
-0.4235 1.1271 0.0326 0.0666 -0.1086 -1.0335 0.6392 0.0884 0.5084 -0.3055 0.0653 0.0543 -0.3684 -0.0644 0.0405 0.6293 -0.1558 -0.5502 -0.1558 -0.3037 0.2072 -0.5618 0.0791 -0.3146 -0.1028 0.2459 -0.5601 -0.3746 -0.6135 0.1244 -0.2542 0.1646 -0.2151 -0.3980 0.0888 0.7909 -0.0683 0.1650 1.2732 0.6100 0.3441 -0.5485
-0.3281 1.1669 -0.0638 -0.0295 -0.0362 -0.9438 0.6869 0.1497 0.5279 -0.2974 0.0862 -0.0311 -0.3125 -0.0289 0.0198 0.5818 -0.1019 -0.5888 -0.0437 -0.3322 0.1396 -0.6586 0.2038 -0.3722 -0.1115 0.1626 -0.5619 -0.3590 -0.6907 0.2158 -0.3477 0.1696 -0.2987 -0.3183 0.2423 0.8249 -0.0922 0.1744 1.1360 0.6523 0.2161 -0.4823
-0.3115 1.1694 -0.0659 -0.0317 -0.0355 -0.9272 0.6882 0.1719 0.5271 -0.2884 0.0871 -0.0387 -0.3117 -0.0242 0.0241 0.5645 -0.1015 -0.5874 -0.0426 -0.3159 0.1217 -0.6612 0.2162 -0.3759 -0.1163 0.1589 -0.5608 -0.3483 -0.6972 0.2064 -0.3518 0.1812 -0.2890 -0.3076 0.2467 0.8254 -0.0937 0.1684 1.1222 0.6415 0.2087 -0.4805
-0.4241 1.1261 0.0376 0.0717 -0.1124 -1.0345 0.6361 0.0901 0.5072 -0.3031 0.0643 0.0575 -0.3717 -0.0658 0.0430 0.6283 -0.1595 -0.5485 -0.1620 -0.2982 0.2069 -0.5570 0.0741 -0.3116 -0.1032 0.2492 -0.5595 -0.3727 -0.6101 0.1173 -0.2502 0.1672 -0.2086 -0.4007 0.0817 0.7896 -0.0673 0.1628 1.2773 0.6049 0.3494 -0.5513
-0.4364 1.1178 0.0639 0.0977 -0.1323 -1.0465 0.6220 0.0904 0.5016 -0.2966 0.0591 0.0765 -0.3870 -0.0729 0.0523 0.6287 -0.1762 -0.5385 -0.1932 -0.2770 0.2120 -0.5316 0.0471 -0.2967 -0.1038 0.2690 -0.5578 -0.3689 -0.5928 0.0848 -0.2276 0.1751 -0.1785 -0.4163 0.0424 0.7808 -0.0619 0.1552 1.3046 0.5841 0.3791 -0.5679
-0.4219 1.1265 0.0410 0.0754 -0.1149 -1.0332 0.6336 0.0936 0.5064 -0.2996 0.0636 0.0589 -0.3743 -0.0666 0.0457 0.6258 -0.1629 -0.5476 -0.1665 -0.2924 0.2047 -0.5537 0.0710 -0.3095 -0.1040 0.2507 -0.5587 -0.3695 -0.6077 0.1110 -0.2479 0.1706 -0.2033 -0.4022 0.0776 0.7892 -0.0668 0.1604 1.2786 0.5999 0.3521 -0.5527
-0.3328 1.1640 -0.0520 -0.0169 -0.0449 -0.9490 0.6797 0.1486 0.5248 -0.2940 0.0836 -0.0226 -0.3206 -0.0328 0.0253 0.5820 -0.1103 -0.5841 -0.0585 -0.3226 0.1428 -0.6463 0.1890 -0.3645 -0.1126 0.1711 -0.5602 -0.3553 -0.6806 0.2002 -0.3371 0.1731 -0.2849 -0.3270 0.2253 0.8216 -0.0893 0.1701 1.1487 0.6423 0.2304 -0.4890
-0.3165 1.1683 -0.0639 -0.0296 -0.0366 -0.9322 0.6866 0.1655 0.5269 -0.2904 0.0866 -0.0355 -0.3129 -0.0260 0.0236 0.5692 -0.1027 -0.5873 -0.0447 -0.3192 0.1271 -0.6589 0.2107 -0.3737 -0.1151 0.1607 -0.5607 -0.3507 -0.6941 0.2073 -0.3495 0.1784 -0.2901 -0.3119 0.2436 0.8249 -0.0929 0.1694 1.1274 0.6432 0.2124 -0.4816
-0.4333 1.1196 0.0607 0.0948 -0.1298 -1.0440 0.6235 0.0918 0.5022 -0.2963 0.0597 0.0738 -0.3855 -0.0721 0.0519 0.6277 -0.1748 -0.5399 -0.1896 -0.2784 0.2102 -0.5348 0.0505 -0.2985 -0.1040 0.2662 -0.5578 -0.3683 -0.5947 0.0879 -0.2306 0.1751 -0.1816 -0.4142 0.0476 0.7823 -0.0627 0.1555 1.3004 0.5857 0.3751 -0.5656
-0.4137 1.1282 0.0455 0.0804 -0.1179 -1.0271 0.6289 0.1031 0.5049 -0.2916 0.0628 0.0594 -0.3783 -0.0673 0.0512 0.6187 -0.1687 -0.5467 -0.1728 -0.2801 0.1979 -0.5494 0.0677 -0.3063 -0.1063 0.2512 -0.5564 -0.3617 -0.6045 0.1003 -0.2460 0.1782 -0.1941 -0.4031 0.0736 0.7894 -0.0663 0.1552 1.2766 0.5901 0.3542 -0.5535
-0.4098 1.1298 0.0429 0.0780 -0.1158 -1.0237 0.6297 0.1057 0.5053 -0.2905 0.0634 0.0568 -0.3771 -0.0664 0.0512 0.6166 -0.1677 -0.5478 -0.1700 -0.2798 0.1953 -0.5519 0.0708 -0.3076 -0.1068 0.2485 -0.5561 -0.3602 -0.6063 0.1021 -0.2487 0.1791 -0.1959 -0.4010 0.0781 0.7906 -0.0669 0.1549 1.2721 0.5904 0.3505 -0.5513
-0.3920 1.1384 0.0205 0.0562 -0.0988 -1.0070 0.6406 0.1133 0.5098 -0.2914 0.0680 0.0385 -0.3645 -0.0594 0.0456 0.6099 -0.1549 -0.5567 -0.1441 -0.2912 0.1847 -0.5736 0.0960 -0.3201 -0.1082 0.2300 -0.5565 -0.3586 -0.6220 0.1257 -0.2693 0.1769 -0.2179 -0.3855 0.1132 0.7985 -0.0719 0.1584 1.2439 0.6032 0.3229 -0.5360
-0.4297 1.1208 0.0611 0.0954 -0.1300 -1.0413 0.6225 0.0952 0.5020 -0.2936 0.0597 0.0730 -0.3862 -0.0721 0.0535 0.6252 -0.1761 -0.5402 -0.1904 -0.2750 0.2076 -0.5344 0.0505 -0.2981 -0.1048 0.2654 -0.5572 -0.3657 -0.5943 0.0855 -0.2309 0.1776 -0.1798 -0.4139 0.0481 0.7829 -0.0628 0.1540 1.2984 0.5832 0.3744 -0.5651
-0.4276 1.1216 0.0594 0.0937 -0.1287 -1.0394 0.6230 0.0963 0.5023 -0.2932 0.0600 0.0715 -0.3854 -0.0715 0.0533 0.6243 -0.1754 -0.5410 -0.1885 -0.2752 0.2063 -0.5360 0.0524 -0.2989 -0.1050 0.2637 -0.5570 -0.3650 -0.5955 0.0871 -0.2326 0.1779 -0.1812 -0.4127 0.0509 0.7836 -0.0631 0.1540 1.2958 0.5838 0.3721 -0.5637
-0.4279 1.1215 0.0600 0.0944 -0.1292 -1.0398 0.6227 0.0963 0.5022 -0.2930 0.0599 0.0720 -0.3858 -0.0717 0.0535 0.6243 -0.1759 -0.5407 -0.1893 -0.2747 0.2064 -0.5354 0.0517 -0.2985 -0.1050 0.2642 -0.5570 -0.3650 -0.5950 0.0862 -0.2321 0.1780 -0.1805 -0.4131 0.0499 0.7834 -0.0630 0.1538 1.2965 0.5833 0.3728 -0.5641
-0.4370 1.1181 0.0600 0.0936 -0.1294 -1.0464 0.6246 0.0881 0.5025 -0.2993 0.0599 0.0743 -0.3842 -0.0718 0.0499 0.6301 -0.1729 -0.5398 -0.1882 -0.2821 0.2130 -0.5353 0.0509 -0.2991 -0.1033 0.2667 -0.5584 -0.3711 -0.5955 0.0909 -0.2306 0.1725 -0.1838 -0.4143 0.0477 0.7816 -0.0625 0.1572 1.3020 0.5886 0.3754 -0.5659
-0.4223 1.1252 0.0500 0.0846 -0.1216 -1.0346 0.6281 0.0972 0.5043 -0.2949 0.0618 0.0644 -0.3802 -0.0690 0.0505 0.6235 -0.1698 -0.5445 -0.1776 -0.2821 0.2038 -0.5451 0.0622 -0.3042 -0.1050 0.2565 -0.5576 -0.3657 -0.6015 0.0978 -0.2407 0.1756 -0.1916 -0.4069 0.0651 0.7870 -0.0652 0.1564 1.2857 0.5906 0.3613 -0.5577
-0.4192 1.1289 0.0315 0.0659 -0.1078 -1.0302 0.6391 0.0920 0.5085 -0.3032 0.0655 0.0525 -0.3684 -0.0641 0.0417 0.6268 -0.1563 -0.5510 -0.1550 -0.3015 0.2041 -0.5629 0.0807 -0.3150 -0.1035 0.2441 -0.5596 -0.3722 -0.6141 0.1236 -0.2558 0.1666 -0.2149 -0.3968 0.0913 0.7920 -0.0687 0.1639 1.2698 0.6085 0.3419 -0.5471
-0.4182 1.1282 0.0385 0.0731 -0.1130 -1.0301 0.6345 0.0961 0.5069 -0.2985 0.0642 0.0565 -0.3731 -0.0658 0.0458 0.6240 -0.1620 -0.5488 -0.1638 -0.2922 0.2023 -0.5561 0.0740 -0.3108 -0.1046 0.2482 -0.5586 -0.3683 -0.6094 0.1127 -0.2504 0.1714 -0.2052 -0.4002 0.0820 0.7904 -0.0675 0.1601 1.2744 0.6004 0.3486 -0.5507
-0.4163 1.1294 0.0348 0.0695 -0.1102 -1.0284 0.6366 0.0962 0.5077 -0.2994 0.0649 0.0538 -0.3710 -0.0648 0.0445 0.6238 -0.1597 -0.5502 -0.1594 -0.2951 0.2016 -0.5597 0.0779 -0.3129 -0.1045 0.2455 -0.5589 -0.3688 -0.6118 0.1171 -0.2536 0.1703 -0.2093 -0.3979 0.0875 0.7916 -0.0683 0.1612 1.2705 0.6032 0.3444 -0.5484
-0.4167 1.1297 0.0323 0.0668 -0.1083 -1.0284 0.6382 0.0947 0.5083 -0.3011 0.0654 0.0523 -0.3692 -0.0642 0.0430 0.6248 -0.1576 -0.5511 -0.1562 -0.2984 0.2022 -0.5622 0.0804 -0.3144 -0.1041 0.2440 -0.5593 -0.3702 -0.6136 0.1212 -0.2556 0.1686 -0.2129 -0.3966 0.0909 0.7922 -0.0687 0.1625 1.2688 0.6062 0.3419 -0.5470
-0.4163 1.1310 0.0251 0.0596 -0.1030 -1.0275 0.6427 0.0919 0.5099 -0.3048 0.0667 0.0479 -0.3647 -0.0624 0.0394 0.6268 -0.1523 -0.5534 -0.1474 -0.3068 0.2030 -0.5691 0.0873 -0.3187 -0.1033 0.2394 -0.5602 -0.3732 -0.6183 0.1315 -0.2612 0.1646 -0.2223 -0.3929 0.1008 0.7941 -0.0701 0.1658 1.2633 0.6137 0.3347 -0.5431
-0.4134 1.1315 0.0297 0.0646 -0.1064 -1.0259 0.6395 0.0968 0.5087 -0.3003 0.0658 0.0499 -0.3683 -0.0635 0.0430 0.6234 -0.1567 -0.5522 -0.1535 -0.2988 0.2002 -0.5647 0.0832 -0.3159 -0.1045 0.2416 -0.5593 -0.3691 -0.6151 0.1228 -0.2579 0.1691 -0.2150 -0.3948 0.0951 0.7935 -0.0695 0.1625 1.2651 0.6069 0.3385 -0.5452
-0.4087 1.1354 0.0133 0.0479 -0.0940 -1.0203 0.6487 0.0940 0.5124 -0.3063 0.0691 0.0388 -0.3579 -0.0590 0.0358 0.6250 -0.1453 -0.5582 -0.1335 -0.3145 0.1989 -0.5807 0.1001 -0.3254 -0.1034 0.2299 -0.5607 -0.3737 -0.6264 0.1452 -0.2719 0.1624 -0.2350 -0.3853 0.1191 0.7983 -0.0727 0.1685 1.2495 0.6218 0.3204 -0.5353
-0.4159 1.1314 0.0238 0.0583 -0.1020 -1.0271 0.6436 0.0917 0.5102 -0.3053 0.0670 0.0470 -0.3639 -0.0620 0.0388 0.6269 -0.1514 -0.5539 -0.1458 -0.3080 0.2029 -0.5704 0.0886 -0.3195 -0.1033 0.2385 -0.5604 -0.3736 -0.6192 0.1332 -0.2623 0.1641 -0.2239 -0.3922 0.1027 0.7945 -0.0704 0.1663 1.2621 0.6149 0.3332 -0.5424
-0.4166 1.1309 0.0254 0.0599 -0.1032 -1.0277 0.6426 0.0917 0.5098 -0.3049 0.0667 0.0482 -0.3649 -0.0624 0.0394 0.6269 -0.1524 -0.5533 -0.1477 -0.3067 0.2031 -0.5689 0.0870 -0.3185 -0.1033 0.2396 -0.5602 -0.3733 -0.6181 0.1312 -0.2610 0.1646 -0.2220 -0.3931 0.1004 0.7940 -0.0700 0.1658 1.2637 0.6136 0.3350 -0.5433
-0.4123 1.1337 0.0165 0.0509 -0.0964 -1.0234 0.6474 0.0919 0.5118 -0.3070 0.0685 0.0416 -0.3595 -0.0599 0.0362 0.6266 -0.1467 -0.5568 -0.1371 -0.3137 0.2012 -0.5776 0.0964 -0.3236 -0.1031 0.2328 -0.5608 -0.3746 -0.6242 0.1423 -0.2688 0.1620 -0.2323 -0.3876 0.1138 0.7969 -0.0719 0.1684 1.2542 0.6206 0.3247 -0.5377
-0.4128 1.1336 0.0157 0.0501 -0.0959 -1.0237 0.6479 0.0911 0.5120 -0.3077 0.0686 0.0413 -0.3589 -0.0597 0.0355 0.6271 -0.1460 -0.5570 -0.1361 -0.3150 0.2016 -0.5783 0.0971 -0.3241 -0.1029 0.2325 -0.5610 -0.3753 -0.6248 0.1438 -0.2693 0.1613 -0.2334 -0.3873 0.1147 0.7970 -0.0720 0.1689 1.2539 0.6217 0.3241 -0.5373
-0.4171 1.1308 0.0242 0.0585 -0.1023 -1.0279 0.6434 0.0908 0.5102 -0.3059 0.0669 0.0476 -0.3639 -0.0621 0.0385 0.6276 -0.1513 -0.5537 -0.1461 -0.3085 0.2036 -0.5700 0.0881 -0.3193 -0.1031 0.2389 -0.5604 -0.3742 -0.6190 0.1334 -0.2619 0.1636 -0.2238 -0.3925 0.1020 0.7942 -0.0702 0.1665 1.2630 0.6152 0.3339 -0.5427
-0.4133 1.1325 0.0215 0.0561 -0.1002 -1.0247 0.6443 0.0932 0.5107 -0.3048 0.0675 0.0450 -0.3627 -0.0613 0.0385 0.6258 -0.1503 -0.5550 -0.1433 -0.3085 0.2012 -0.5726 0.0913 -0.3207 -0.1035 0.2363 -0.5602 -0.3729 -0.6208 0.1354 -0.2646 0.1644 -0.2259 -0.3905 0.1065 0.7955 -0.0709 0.1664 1.2586 0.6157 0.3301 -0.5406
-0.4258 1.1255 0.0393 0.0734 -0.1138 -1.0361 0.6356 0.0893 0.5069 -0.3033 0.0639 0.0590 -0.3726 -0.0663 0.0433 0.6290 -0.1604 -0.5477 -0.1640 -0.2977 0.2079 -0.5553 0.0722 -0.3107 -0.1031 0.2508 -0.5597 -0.3730 -0.6089 0.1154 -0.2485 0.1671 -0.2070 -0.4019 0.0789 0.7889 -0.0670 0.1627 1.2799 0.6041 0.3516 -0.5526
-0.4241 1.1261 0.0396 0.0739 -0.1139 -1.0350 0.6351 0.0910 0.5068 -0.3020 0.0638 0.0587 -0.3731 -0.0664 0.0442 0.6278 -0.1612 -0.5478 -0.1645 -0.2960 0.2067 -0.5551 0.0721 -0.3105 -0.1035 0.2506 -0.5594 -0.3717 -0.6086 0.1141 -0.2485 0.1683 -0.2061 -0.4018 0.0790 0.7892 -0.0670 0.1619 1.2791 0.6028 0.3514 -0.5525
-0.4010 1.1402 -0.0025 0.0320 -0.0820 -1.0128 0.6573 0.0944 0.5159 -0.3101 0.0723 0.0273 -0.3484 -0.0545 0.0299 0.6245 -0.1351 -0.5644 -0.1145 -0.3270 0.1953 -0.5962 0.1171 -0.3345 -0.1029 0.2179 -0.5618 -0.3762 -0.6374 0.1649 -0.2858 0.1577 -0.2532 -0.3755 0.1427 0.8034 -0.0761 0.1732 1.2327 0.6343 0.3021 -0.5253
-0.4074 1.1363 0.0101 0.0447 -0.0916 -1.0190 0.6505 0.0938 0.5131 -0.3072 0.0697 0.0365 -0.3560 -0.0581 0.0345 0.6251 -0.1432 -0.5594 -0.1297 -0.3172 0.1984 -0.5838 0.1034 -0.3272 -0.1033 0.2276 -0.5610 -0.3743 -0.6286 0.1492 -0.2746 0.1613 -0.2388 -0.3834 0.1237 0.7993 -0.0734 0.1695 1.2463 0.6244 0.3169 -0.5333
-0.4075 1.1375 0.0021 0.0364 -0.0856 -1.0184 0.6556 0.0901 0.5150 -0.3119 0.0713 0.0318 -0.3507 -0.0560 0.0301 0.6277 -0.1369 -0.5622 -0.1196 -0.3270 0.1997 -0.5916 0.1113 -0.3320 -0.1022 0.2225 -0.5621 -0.3783 -0.6341 0.1613 -0.2809 0.1564 -0.2497 -0.3792 0.1348 0.8013 -0.0749 0.1735 1.2403 0.6333 0.3088 -0.5290
-0.4031 1.1397 -0.0033 0.0311 -0.0815 -1.0143 0.6581 0.0921 0.5162 -0.3119 0.0724 0.0273 -0.3477 -0.0544 0.0287 0.6262 -0.1340 -0.5645 -0.1134 -0.3297 0.1970 -0.5969 0.1174 -0.3350 -0.1024 0.2179 -0.5622 -0.3779 -0.6379 0.1671 -0.2860 0.1560 -0.2551 -0.3755 0.1433 0.8033 -0.0761 0.1744 1.2334 0.6364 0.3020 -0.5253


==> images/self-attention/transformer/self-attention-3/enc_slf_attn_0.txt <==
0.0283 0.0238 0.0181 0.0174 0.0219 0.0114 0.0114 0.0141 0.0176 0.0195 0.0242 0.0163 0.0134 0.0180 0.0089 0.0122 0.0130 0.0144 0.0526 0.0249 0.0248 0.0153 0.0205 0.0387 0.0527 0.0548 0.0255 0.0521 0.0145 0.0110 0.0198 0.0100 0.0168 0.0171 0.0132 0.0079 0.0030 0.0091 0.0071 0.0048 0.0034 0.0022 0.0050 0.0019 0.0011 0.0010 0.0056 0.0016 0.0018 0.0106 0.0070 0.0069 0.0087 0.0126 0.0111 0.0056 0.0078 0.0060 0.0074 0.0068 0.0078 0.0093 0.0080 0.0076 0.0073 0.0067 0.0097 0.0077 0.0126 0.0089
0.0272 0.0233 0.0181 0.0174 0.0215 0.0118 0.0119 0.0144 0.0176 0.0194 0.0236 0.0164 0.0137 0.0182 0.0094 0.0125 0.0133 0.0146 0.0481 0.0242 0.0240 0.0155 0.0202 0.0364 0.0483 0.0502 0.0252 0.0480 0.0148 0.0115 0.0196 0.0106 0.0169 0.0173 0.0135 0.0087 0.0036 0.0097 0.0077 0.0054 0.0040 0.0027 0.0056 0.0024 0.0014 0.0013 0.0063 0.0020 0.0022 0.0112 0.0077 0.0075 0.0093 0.0131 0.0116 0.0062 0.0085 0.0066 0.0080 0.0074 0.0084 0.0098 0.0086 0.0082 0.0080 0.0074 0.0102 0.0082 0.0130 0.0094
0.0280 0.0237 0.0181 0.0173 0.0218 0.0115 0.0115 0.0141 0.0175 0.0195 0.0240 0.0163 0.0134 0.0181 0.0090 0.0122 0.0130 0.0144 0.0516 0.0247 0.0245 0.0153 0.0203 0.0382 0.0518 0.0539 0.0257 0.0514 0.0145 0.0111 0.0197 0.0102 0.0168 0.0172 0.0132 0.0082 0.0031 0.0093 0.0072 0.0049 0.0036 0.0024 0.0052 0.0020 0.0012 0.0011 0.0058 0.0017 0.0019 0.0108 0.0072 0.0070 0.0088 0.0128 0.0112 0.0057 0.0080 0.0061 0.0075 0.0069 0.0079 0.0094 0.0081 0.0077 0.0075 0.0069 0.0098 0.0078 0.0127 0.0090
0.0288 0.0241 0.0180 0.0172 0.0219 0.0110 0.0111 0.0137 0.0173 0.0195 0.0243 0.0160 0.0130 0.0181 0.0084 0.0117 0.0125 0.0140 0.0556 0.0251 0.0248 0.0149 0.0203 0.0403 0.0559 0.0586 0.0266 0.0557 0.0142 0.0107 0.0197 0.0097 0.0166 0.0170 0.0128 0.0079 0.0028 0.0088 0.0067 0.0044 0.0032 0.0021 0.0047 0.0017 0.0010 0.0009 0.0053 0.0015 0.0016 0.0103 0.0067 0.0064 0.0084 0.0124 0.0108 0.0052 0.0075 0.0056 0.0070 0.0064 0.0074 0.0089 0.0075 0.0071 0.0070 0.0064 0.0092 0.0072 0.0123 0.0085
0.0290 0.0242 0.0180 0.0172 0.0221 0.0109 0.0110 0.0138 0.0174 0.0195 0.0246 0.0161 0.0130 0.0180 0.0084 0.0117 0.0126 0.0140 0.0566 0.0254 0.0252 0.0150 0.0205 0.0407 0.0567 0.0592 0.0261 0.0561 0.0142 0.0105 0.0198 0.0095 0.0166 0.0170 0.0128 0.0074 0.0026 0.0087 0.0066 0.0043 0.0030 0.0019 0.0045 0.0016 0.0009 0.0008 0.0051 0.0014 0.0015 0.0102 0.0065 0.0064 0.0082 0.0123 0.0107 0.0051 0.0073 0.0055 0.0069 0.0063 0.0073 0.0088 0.0075 0.0071 0.0068 0.0062 0.0092 0.0072 0.0122 0.0084
0.0282 0.0238 0.0181 0.0174 0.0219 0.0114 0.0115 0.0141 0.0176 0.0195 0.0242 0.0164 0.0134 0.0180 0.0089 0.0122 0.0130 0.0144 0.0522 0.0249 0.0247 0.0153 0.0204 0.0385 0.0523 0.0544 0.0255 0.0517 0.0145 0.0110 0.0198 0.0101 0.0168 0.0172 0.0132 0.0080 0.0030 0.0092 0.0071 0.0048 0.0034 0.0023 0.0051 0.0020 0.0011 0.0010 0.0057 0.0017 0.0019 0.0107 0.0071 0.0069 0.0087 0.0127 0.0111 0.0056 0.0079 0.0060 0.0075 0.0069 0.0078 0.0094 0.0081 0.0077 0.0074 0.0068 0.0097 0.0077 0.0127 0.0089
0.0282 0.0238 0.0181 0.0174 0.0219 0.0115 0.0115 0.0141 0.0176 0.0195 0.0242 0.0164 0.0134 0.0181 0.0090 0.0122 0.0131 0.0144 0.0521 0.0248 0.0247 0.0153 0.0204 0.0384 0.0521 0.0542 0.0255 0.0516 0.0146 0.0110 0.0198 0.0101 0.0168 0.0172 0.0132 0.0080 0.0030 0.0092 0.0071 0.0048 0.0034 0.0023 0.0051 0.0020 0.0011 0.0010 0.0057 0.0017 0.0019 0.0107 0.0071 0.0069 0.0087 0.0127 0.0112 0.0057 0.0079 0.0060 0.0075 0.0069 0.0078 0.0094 0.0081 0.0077 0.0074 0.0068 0.0097 0.0077 0.0127 0.0090
0.0283 0.0239 0.0181 0.0174 0.0220 0.0114 0.0114 0.0141 0.0176 0.0195 0.0243 0.0163 0.0133 0.0181 0.0089 0.0121 0.0130 0.0143 0.0529 0.0249 0.0248 0.0153 0.0205 0.0388 0.0529 0.0550 0.0256 0.0523 0.0145 0.0110 0.0198 0.0100 0.0168 0.0171 0.0131 0.0078 0.0029 0.0091 0.0070 0.0047 0.0033 0.0022 0.0050 0.0019 0.0011 0.0010 0.0056 0.0016 0.0018 0.0106 0.0070 0.0068 0.0086 0.0126 0.0111 0.0056 0.0078 0.0059 0.0074 0.0068 0.0077 0.0093 0.0080 0.0076 0.0073 0.0067 0.0096 0.0076 0.0126 0.0089
0.0285 0.0240 0.0181 0.0173 0.0220 0.0113 0.0113 0.0140 0.0175 0.0195 0.0243 0.0163 0.0133 0.0181 0.0087 0.0120 0.0129 0.0143 0.0537 0.0250 0.0248 0.0152 0.0205 0.0392 0.0537 0.0560 0.0258 0.0532 0.0144 0.0109 0.0198 0.0099 0.0168 0.0171 0.0130 0.0078 0.0029 0.0090 0.0069 0.0046 0.0033 0.0021 0.0049 0.0018 0.0010 0.0010 0.0055 0.0016 0.0018 0.0105 0.0069 0.0067 0.0086 0.0126 0.0110 0.0055 0.0077 0.0058 0.0073 0.0067 0.0076 0.0092 0.0079 0.0074 0.0072 0.0066 0.0095 0.0075 0.0125 0.0088
0.0285 0.0240 0.0179 0.0171 0.0217 0.0111 0.0112 0.0137 0.0172 0.0194 0.0240 0.0159 0.0130 0.0183 0.0084 0.0117 0.0124 0.0139 0.0542 0.0249 0.0243 0.0148 0.0201 0.0397 0.0547 0.0576 0.0272 0.0551 0.0141 0.0108 0.0195 0.0099 0.0166 0.0171 0.0129 0.0085 0.0031 0.0089 0.0069 0.0045 0.0035 0.0023 0.0048 0.0019 0.0011 0.0010 0.0056 0.0016 0.0018 0.0105 0.0070 0.0066 0.0086 0.0127 0.0111 0.0053 0.0078 0.0057 0.0070 0.0065 0.0076 0.0090 0.0076 0.0072 0.0072 0.0066 0.0093 0.0073 0.0124 0.0086
0.0285 0.0240 0.0180 0.0172 0.0219 0.0112 0.0112 0.0139 0.0174 0.0195 0.0242 0.0161 0.0131 0.0181 0.0086 0.0119 0.0127 0.0141 0.0541 0.0250 0.0247 0.0150 0.0203 0.0395 0.0543 0.0569 0.0263 0.0541 0.0143 0.0108 0.0197 0.0099 0.0167 0.0171 0.0130 0.0080 0.0029 0.0089 0.0069 0.0046 0.0034 0.0022 0.0048 0.0019 0.0010 0.0010 0.0055 0.0016 0.0017 0.0105 0.0069 0.0066 0.0086 0.0126 0.0110 0.0054 0.0077 0.0058 0.0072 0.0066 0.0076 0.0091 0.0077 0.0073 0.0072 0.0066 0.0094 0.0074 0.0124 0.0087
0.0282 0.0238 0.0182 0.0175 0.0220 0.0115 0.0115 0.0142 0.0177 0.0196 0.0243 0.0165 0.0135 0.0180 0.0090 0.0123 0.0132 0.0145 0.0522 0.0249 0.0248 0.0154 0.0205 0.0384 0.0521 0.0540 0.0251 0.0513 0.0146 0.0110 0.0198 0.0100 0.0169 0.0172 0.0132 0.0077 0.0029 0.0092 0.0071 0.0048 0.0033 0.0022 0.0051 0.0019 0.0011 0.0010 0.0056 0.0017 0.0018 0.0107 0.0070 0.0069 0.0087 0.0127 0.0111 0.0057 0.0079 0.0060 0.0075 0.0069 0.0078 0.0094 0.0081 0.0077 0.0074 0.0068 0.0097 0.0078 0.0127 0.0090
0.0282 0.0238 0.0181 0.0174 0.0219 0.0115 0.0115 0.0142 0.0176 0.0195 0.0242 0.0164 0.0134 0.0181 0.0090 0.0122 0.0131 0.0144 0.0520 0.0249 0.0247 0.0154 0.0205 0.0384 0.0520 0.0540 0.0254 0.0514 0.0146 0.0111 0.0198 0.0101 0.0169 0.0172 0.0132 0.0079 0.0030 0.0092 0.0072 0.0049 0.0034 0.0022 0.0051 0.0020 0.0011 0.0010 0.0057 0.0017 0.0019 0.0107 0.0071 0.0070 0.0087 0.0127 0.0112 0.0057 0.0079 0.0061 0.0075 0.0069 0.0078 0.0094 0.0081 0.0077 0.0074 0.0068 0.0097 0.0078 0.0127 0.0090
0.0273 0.0234 0.0181 0.0174 0.0216 0.0118 0.0119 0.0144 0.0176 0.0195 0.0237 0.0165 0.0137 0.0182 0.0094 0.0125 0.0133 0.0146 0.0484 0.0243 0.0241 0.0155 0.0202 0.0364 0.0484 0.0503 0.0251 0.0481 0.0148 0.0115 0.0196 0.0105 0.0169 0.0173 0.0135 0.0086 0.0035 0.0097 0.0077 0.0053 0.0039 0.0027 0.0056 0.0023 0.0014 0.0013 0.0062 0.0020 0.0022 0.0111 0.0077 0.0074 0.0093 0.0131 0.0116 0.0062 0.0085 0.0065 0.0080 0.0074 0.0084 0.0098 0.0085 0.0081 0.0079 0.0074 0.0102 0.0082 0.0130 0.0094
0.0283 0.0239 0.0180 0.0173 0.0218 0.0113 0.0113 0.0139 0.0174 0.0195 0.0241 0.0161 0.0132 0.0182 0.0087 0.0120 0.0128 0.0142 0.0531 0.0249 0.0245 0.0151 0.0203 0.0390 0.0533 0.0558 0.0262 0.0532 0.0144 0.0110 0.0197 0.0100 0.0168 0.0171 0.0131 0.0082 0.0031 0.0091 0.0070 0.0047 0.0035 0.0023 0.0050 0.0019 0.0011 0.0010 0.0056 0.0016 0.0018 0.0106 0.0071 0.0068 0.0087 0.0127 0.0111 0.0055 0.0078 0.0059 0.0073 0.0067 0.0077 0.0092 0.0079 0.0075 0.0073 0.0067 0.0095 0.0075 0.0125 0.0088
0.0280 0.0238 0.0181 0.0173 0.0217 0.0114 0.0115 0.0141 0.0175 0.0195 0.0239 0.0162 0.0134 0.0182 0.0089 0.0121 0.0129 0.0143 0.0516 0.0247 0.0244 0.0152 0.0203 0.0382 0.0518 0.0541 0.0260 0.0516 0.0145 0.0111 0.0197 0.0102 0.0168 0.0172 0.0132 0.0084 0.0032 0.0093 0.0072 0.0049 0.0036 0.0024 0.0052 0.0021 0.0012 0.0011 0.0058 0.0017 0.0019 0.0108 0.0072 0.0070 0.0089 0.0128 0.0113 0.0057 0.0080 0.0061 0.0075 0.0069 0.0079 0.0094 0.0081 0.0077 0.0075 0.0069 0.0097 0.0077 0.0127 0.0090
0.0288 0.0241 0.0180 0.0172 0.0220 0.0110 0.0111 0.0138 0.0174 0.0195 0.0244 0.0161 0.0130 0.0181 0.0084 0.0117 0.0126 0.0140 0.0555 0.0252 0.0248 0.0150 0.0204 0.0401 0.0556 0.0582 0.0264 0.0553 0.0142 0.0107 0.0197 0.0097 0.0167 0.0171 0.0129 0.0078 0.0028 0.0088 0.0067 0.0044 0.0032 0.0020 0.0047 0.0017 0.0010 0.0009 0.0053 0.0015 0.0016 0.0103 0.0068 0.0065 0.0084 0.0124 0.0108 0.0052 0.0075 0.0056 0.0070 0.0064 0.0074 0.0089 0.0076 0.0072 0.0070 0.0064 0.0093 0.0072 0.0123 0.0085
0.0280 0.0237 0.0181 0.0174 0.0219 0.0115 0.0116 0.0142 0.0176 0.0195 0.0241 0.0164 0.0135 0.0181 0.0091 0.0123 0.0131 0.0145 0.0513 0.0247 0.0245 0.0154 0.0204 0.0379 0.0513 0.0533 0.0254 0.0507 0.0146 0.0111 0.0198 0.0102 0.0169 0.0172 0.0133 0.0081 0.0031 0.0093 0.0072 0.0049 0.0035 0.0023 0.0052 0.0020 0.0012 0.0011 0.0058 0.0017 0.0019 0.0108 0.0072 0.0070 0.0088 0.0128 0.0113 0.0058 0.0080 0.0061 0.0076 0.0070 0.0080 0.0095 0.0082 0.0078 0.0075 0.0069 0.0098 0.0078 0.0128 0.0091
0.0264 0.0229 0.0181 0.0174 0.0212 0.0122 0.0122 0.0146 0.0176 0.0193 0.0231 0.0165 0.0139 0.0182 0.0098 0.0128 0.0135 0.0148 0.0448 0.0237 0.0235 0.0156 0.0200 0.0346 0.0450 0.0467 0.0248 0.0449 0.0149 0.0119 0.0194 0.0110 0.0170 0.0173 0.0138 0.0093 0.0040 0.0102 0.0082 0.0058 0.0045 0.0032 0.0061 0.0028 0.0017 0.0016 0.0068 0.0024 0.0026 0.0116 0.0082 0.0079 0.0098 0.0134 0.0120 0.0067 0.0090 0.0071 0.0084 0.0079 0.0089 0.0102 0.0090 0.0086 0.0085 0.0079 0.0106 0.0087 0.0133 0.0099
0.0276 0.0235 0.0182 0.0175 0.0217 0.0117 0.0118 0.0143 0.0176 0.0195 0.0239 0.0165 0.0136 0.0182 0.0093 0.0124 0.0133 0.0146 0.0497 0.0245 0.0243 0.0155 0.0203 0.0371 0.0497 0.0515 0.0252 0.0492 0.0147 0.0113 0.0197 0.0104 0.0169 0.0172 0.0134 0.0083 0.0033 0.0095 0.0075 0.0052 0.0037 0.0025 0.0054 0.0022 0.0013 0.0012 0.0060 0.0019 0.0021 0.0110 0.0074 0.0073 0.0091 0.0130 0.0114 0.0060 0.0083 0.0064 0.0078 0.0072 0.0082 0.0097 0.0084 0.0080 0.0077 0.0072 0.0100 0.0080 0.0129 0.0093
0.0276 0.0235 0.0181 0.0175 0.0217 0.0117 0.0118 0.0143 0.0176 0.0195 0.0238 0.0165 0.0136 0.0181 0.0093 0.0125 0.0133 0.0146 0.0494 0.0245 0.0243 0.0155 0.0203 0.0370 0.0494 0.0513 0.0251 0.0489 0.0147 0.0114 0.0197 0.0104 0.0169 0.0172 0.0134 0.0083 0.0033 0.0096 0.0075 0.0052 0.0038 0.0025 0.0055 0.0022 0.0013 0.0012 0.0061 0.0019 0.0021 0.0110 0.0075 0.0073 0.0091 0.0130 0.0115 0.0060 0.0083 0.0064 0.0078 0.0073 0.0082 0.0097 0.0084 0.0080 0.0078 0.0072 0.0101 0.0081 0.0129 0.0093
0.0289 0.0241 0.0180 0.0172 0.0220 0.0110 0.0111 0.0138 0.0174 0.0195 0.0245 0.0161 0.0130 0.0181 0.0084 0.0117 0.0126 0.0140 0.0559 0.0253 0.0250 0.0150 0.0204 0.0404 0.0560 0.0585 0.0263 0.0556 0.0142 0.0106 0.0197 0.0096 0.0167 0.0170 0.0128 0.0076 0.0027 0.0087 0.0067 0.0044 0.0031 0.0020 0.0046 0.0017 0.0009 0.0009 0.0052 0.0014 0.0016 0.0103 0.0067 0.0064 0.0083 0.0124 0.0108 0.0052 0.0075 0.0056 0.0070 0.0064 0.0074 0.0089 0.0076 0.0071 0.0069 0.0063 0.0092 0.0072 0.0123 0.0085
0.0290 0.0241 0.0181 0.0174 0.0222 0.0111 0.0111 0.0139 0.0176 0.0196 0.0248 0.0163 0.0132 0.0179 0.0086 0.0119 0.0129 0.0142 0.0560 0.0254 0.0254 0.0152 0.0207 0.0403 0.0558 0.0579 0.0255 0.0547 0.0144 0.0106 0.0199 0.0095 0.0167 0.0170 0.0129 0.0072 0.0025 0.0087 0.0066 0.0044 0.0029 0.0019 0.0046 0.0016 0.0009 0.0008 0.0051 0.0014 0.0016 0.0102 0.0065 0.0065 0.0082 0.0123 0.0107 0.0052 0.0074 0.0056 0.0070 0.0065 0.0073 0.0090 0.0076 0.0072 0.0069 0.0063 0.0093 0.0073 0.0124 0.0085
0.0261 0.0226 0.0181 0.0176 0.0213 0.0124 0.0125 0.0148 0.0177 0.0193 0.0231 0.0168 0.0142 0.0179 0.0102 0.0131 0.0140 0.0150 0.0434 0.0237 0.0237 0.0159 0.0201 0.0339 0.0435 0.0448 0.0237 0.0429 0.0152 0.0120 0.0195 0.0111 0.0171 0.0173 0.0140 0.0090 0.0040 0.0104 0.0084 0.0061 0.0045 0.0031 0.0063 0.0028 0.0017 0.0016 0.0069 0.0025 0.0027 0.0117 0.0082 0.0082 0.0098 0.0134 0.0121 0.0069 0.0091 0.0073 0.0088 0.0082 0.0090 0.0105 0.0093 0.0089 0.0086 0.0080 0.0108 0.0090 0.0135 0.0101
0.0265 0.0229 0.0181 0.0174 0.0213 0.0121 0.0122 0.0145 0.0175 0.0193 0.0231 0.0164 0.0138 0.0181 0.0097 0.0127 0.0135 0.0147 0.0453 0.0238 0.0236 0.0156 0.0200 0.0350 0.0456 0.0474 0.0250 0.0455 0.0149 0.0118 0.0194 0.0110 0.0170 0.0173 0.0137 0.0093 0.0040 0.0101 0.0081 0.0058 0.0045 0.0031 0.0061 0.0027 0.0017 0.0016 0.0067 0.0023 0.0026 0.0115 0.0081 0.0078 0.0097 0.0134 0.0120 0.0066 0.0089 0.0070 0.0084 0.0078 0.0088 0.0102 0.0089 0.0085 0.0084 0.0078 0.0105 0.0086 0.0132 0.0098
0.0260 0.0225 0.0181 0.0175 0.0211 0.0124 0.0124 0.0147 0.0176 0.0192 0.0228 0.0166 0.0141 0.0180 0.0101 0.0131 0.0138 0.0149 0.0429 0.0235 0.0234 0.0158 0.0199 0.0337 0.0432 0.0447 0.0241 0.0429 0.0151 0.0121 0.0194 0.0113 0.0170 0.0173 0.0140 0.0094 0.0043 0.0104 0.0085 0.0062 0.0047 0.0033 0.0064 0.0029 0.0018 0.0017 0.0070 0.0026 0.0028 0.0118 0.0084 0.0082 0.0100 0.0135 0.0122 0.0070 0.0092 0.0073 0.0088 0.0082 0.0091 0.0105 0.0093 0.0089 0.0087 0.0081 0.0108 0.0090 0.0135 0.0101
0.0259 0.0225 0.0180 0.0174 0.0211 0.0124 0.0124 0.0147 0.0175 0.0192 0.0228 0.0166 0.0141 0.0179 0.0101 0.0130 0.0138 0.0149 0.0429 0.0235 0.0234 0.0158 0.0199 0.0338 0.0433 0.0449 0.0242 0.0430 0.0151 0.0121 0.0194 0.0113 0.0170 0.0173 0.0139 0.0095 0.0043 0.0104 0.0085 0.0062 0.0048 0.0034 0.0064 0.0030 0.0019 0.0017 0.0071 0.0026 0.0028 0.0118 0.0084 0.0082 0.0100 0.0135 0.0122 0.0069 0.0092 0.0073 0.0087 0.0082 0.0091 0.0105 0.0093 0.0089 0.0086 0.0081 0.0108 0.0090 0.0135 0.0101
0.0258 0.0225 0.0180 0.0174 0.0210 0.0124 0.0125 0.0147 0.0175 0.0192 0.0226 0.0165 0.0141 0.0180 0.0101 0.0130 0.0138 0.0149 0.0424 0.0233 0.0232 0.0158 0.0198 0.0335 0.0427 0.0443 0.0243 0.0426 0.0151 0.0122 0.0193 0.0114 0.0170 0.0173 0.0140 0.0097 0.0044 0.0105 0.0086 0.0062 0.0049 0.0035 0.0065 0.0031 0.0019 0.0018 0.0072 0.0027 0.0029 0.0119 0.0085 0.0083 0.0101 0.0136 0.0123 0.0070 0.0093 0.0074 0.0088 0.0083 0.0092 0.0106 0.0093 0.0090 0.0088 0.0082 0.0109 0.0090 0.0135 0.0102
0.0288 0.0241 0.0180 0.0172 0.0220 0.0110 0.0111 0.0138 0.0174 0.0195 0.0244 0.0161 0.0130 0.0181 0.0085 0.0118 0.0126 0.0140 0.0553 0.0251 0.0249 0.0150 0.0204 0.0402 0.0556 0.0581 0.0264 0.0553 0.0142 0.0107 0.0197 0.0097 0.0167 0.0170 0.0129 0.0078 0.0028 0.0088 0.0067 0.0044 0.0032 0.0021 0.0047 0.0017 0.0010 0.0009 0.0053 0.0015 0.0016 0.0103 0.0067 0.0065 0.0084 0.0124 0.0108 0.0052 0.0075 0.0056 0.0070 0.0064 0.0074 0.0089 0.0076 0.0072 0.0070 0.0064 0.0093 0.0073 0.0123 0.0085
0.0296 0.0244 0.0178 0.0169 0.0221 0.0104 0.0105 0.0133 0.0170 0.0194 0.0247 0.0157 0.0125 0.0179 0.0078 0.0111 0.0120 0.0135 0.0606 0.0256 0.0253 0.0146 0.0203 0.0430 0.0611 0.0645 0.0274 0.0610 0.0137 0.0101 0.0196 0.0091 0.0163 0.0168 0.0123 0.0074 0.0024 0.0081 0.0061 0.0039 0.0028 0.0017 0.0041 0.0014 0.0007 0.0007 0.0047 0.0012 0.0013 0.0097 0.0061 0.0058 0.0078 0.0119 0.0103 0.0046 0.0069 0.0050 0.0063 0.0058 0.0068 0.0082 0.0069 0.0065 0.0063 0.0058 0.0086 0.0066 0.0117 0.0078
0.0277 0.0236 0.0180 0.0173 0.0216 0.0115 0.0116 0.0141 0.0174 0.0194 0.0238 0.0162 0.0134 0.0182 0.0090 0.0122 0.0130 0.0143 0.0505 0.0245 0.0243 0.0153 0.0202 0.0378 0.0509 0.0531 0.0259 0.0508 0.0145 0.0112 0.0196 0.0103 0.0168 0.0172 0.0133 0.0086 0.0034 0.0094 0.0074 0.0050 0.0038 0.0026 0.0053 0.0022 0.0013 0.0012 0.0060 0.0018 0.0020 0.0109 0.0074 0.0071 0.0090 0.0129 0.0114 0.0058 0.0082 0.0062 0.0076 0.0070 0.0080 0.0095 0.0082 0.0078 0.0076 0.0070 0.0098 0.0078 0.0128 0.0091
0.0287 0.0241 0.0179 0.0171 0.0218 0.0110 0.0111 0.0137 0.0173 0.0195 0.0242 0.0160 0.0130 0.0181 0.0084 0.0117 0.0125 0.0139 0.0550 0.0251 0.0247 0.0149 0.0202 0.0402 0.0555 0.0583 0.0269 0.0556 0.0141 0.0107 0.0196 0.0098 0.0166 0.0170 0.0129 0.0081 0.0029 0.0088 0.0068 0.0045 0.0033 0.0022 0.0047 0.0018 0.0010 0.0009 0.0054 0.0015 0.0017 0.0104 0.0068 0.0065 0.0085 0.0125 0.0109 0.0052 0.0076 0.0056 0.0070 0.0064 0.0075 0.0089 0.0076 0.0071 0.0070 0.0065 0.0093 0.0072 0.0123 0.0085
0.0283 0.0239 0.0181 0.0173 0.0219 0.0113 0.0114 0.0140 0.0175 0.0195 0.0242 0.0163 0.0133 0.0181 0.0088 0.0121 0.0129 0.0143 0.0528 0.0249 0.0247 0.0152 0.0204 0.0389 0.0530 0.0553 0.0259 0.0526 0.0144 0.0110 0.0197 0.0100 0.0168 0.0171 0.0131 0.0080 0.0030 0.0091 0.0070 0.0047 0.0034 0.0022 0.0050 0.0019 0.0011 0.0010 0.0056 0.0016 0.0018 0.0106 0.0070 0.0068 0.0087 0.0127 0.0111 0.0055 0.0078 0.0059 0.0073 0.0068 0.0077 0.0092 0.0079 0.0075 0.0073 0.0067 0.0096 0.0076 0.0126 0.0088
0.0280 0.0237 0.0181 0.0174 0.0218 0.0115 0.0115 0.0141 0.0175 0.0195 0.0240 0.0163 0.0134 0.0181 0.0090 0.0122 0.0130 0.0144 0.0516 0.0247 0.0245 0.0153 0.0203 0.0383 0.0518 0.0539 0.0257 0.0514 0.0145 0.0111 0.0197 0.0102 0.0168 0.0172 0.0132 0.0082 0.0031 0.0093 0.0072 0.0049 0.0036 0.0024 0.0052 0.0020 0.0012 0.0011 0.0058 0.0017 0.0019 0.0108 0.0072 0.0070 0.0088 0.0128 0.0112 0.0057 0.0080 0.0061 0.0075 0.0069 0.0079 0.0094 0.0081 0.0077 0.0075 0.0069 0.0098 0.0078 0.0127 0.0090
0.0287 0.0241 0.0180 0.0172 0.0219 0.0111 0.0111 0.0138 0.0174 0.0195 0.0243 0.0161 0.0131 0.0181 0.0085 0.0118 0.0126 0.0140 0.0550 0.0251 0.0248 0.0150 0.0204 0.0400 0.0552 0.0578 0.0264 0.0550 0.0142 0.0107 0.0197 0.0098 0.0167 0.0171 0.0129 0.0079 0.0028 0.0088 0.0068 0.0045 0.0033 0.0021 0.0047 0.0018 0.0010 0.0009 0.0054 0.0015 0.0017 0.0104 0.0068 0.0065 0.0084 0.0125 0.0109 0.0053 0.0076 0.0056 0.0070 0.0065 0.0075 0.0090 0.0076 0.0072 0.0070 0.0065 0.0093 0.0073 0.0123 0.0086
0.0196 0.0184 0.0166 0.0164 0.0179 0.0140 0.0140 0.0152 0.0164 0.0171 0.0185 0.0160 0.0149 0.0165 0.0128 0.0144 0.0148 0.0152 0.0247 0.0188 0.0189 0.0158 0.0174 0.0225 0.0251 0.0256 0.0193 0.0251 0.0154 0.0140 0.0172 0.0136 0.0162 0.0164 0.0148 0.0129 0.0090 0.0130 0.0119 0.0103 0.0094 0.0081 0.0105 0.0074 0.0059 0.0058 0.0109 0.0069 0.0072 0.0138 0.0117 0.0116 0.0128 0.0146 0.0140 0.0108 0.0122 0.0110 0.0120 0.0116 0.0121 0.0130 0.0123 0.0121 0.0119 0.0115 0.0132 0.0121 0.0145 0.0128
0.0178 0.0170 0.0159 0.0157 0.0167 0.0141 0.0141 0.0149 0.0157 0.0162 0.0170 0.0154 0.0147 0.0158 0.0132 0.0143 0.0146 0.0149 0.0209 0.0173 0.0174 0.0153 0.0164 0.0198 0.0212 0.0217 0.0181 0.0214 0.0151 0.0143 0.0163 0.0140 0.0157 0.0158 0.0147 0.0141 0.0110 0.0135 0.0128 0.0115 0.0114 0.0103 0.0117 0.0094 0.0081 0.0080 0.0121 0.0089 0.0091 0.0141 0.0127 0.0125 0.0134 0.0147 0.0142 0.0118 0.0130 0.0120 0.0127 0.0124 0.0128 0.0134 0.0129 0.0128 0.0127 0.0124 0.0136 0.0128 0.0145 0.0133
0.0287 0.0241 0.0179 0.0171 0.0218 0.0110 0.0110 0.0137 0.0172 0.0195 0.0242 0.0159 0.0129 0.0182 0.0083 0.0116 0.0124 0.0139 0.0554 0.0251 0.0247 0.0148 0.0202 0.0403 0.0559 0.0588 0.0270 0.0560 0.0141 0.0107 0.0196 0.0098 0.0166 0.0170 0.0128 0.0082 0.0029 0.0088 0.0067 0.0044 0.0033 0.0021 0.0047 0.0018 0.0010 0.0009 0.0054 0.0015 0.0016 0.0103 0.0068 0.0064 0.0084 0.0125 0.0109 0.0052 0.0076 0.0056 0.0069 0.0064 0.0074 0.0088 0.0075 0.0071 0.0070 0.0064 0.0092 0.0072 0.0122 0.0085
0.0295 0.0245 0.0176 0.0167 0.0218 0.0103 0.0104 0.0131 0.0168 0.0193 0.0243 0.0154 0.0123 0.0181 0.0076 0.0109 0.0117 0.0133 0.0606 0.0254 0.0247 0.0142 0.0200 0.0430 0.0614 0.0654 0.0287 0.0624 0.0135 0.0101 0.0193 0.0092 0.0163 0.0168 0.0122 0.0080 0.0026 0.0081 0.0061 0.0038 0.0030 0.0019 0.0041 0.0015 0.0008 0.0007 0.0049 0.0012 0.0013 0.0098 0.0063 0.0058 0.0079 0.0120 0.0104 0.0045 0.0070 0.0049 0.0062 0.0057 0.0068 0.0081 0.0068 0.0064 0.0064 0.0058 0.0085 0.0064 0.0116 0.0078
0.0286 0.0241 0.0178 0.0169 0.0216 0.0109 0.0110 0.0135 0.0170 0.0194 0.0239 0.0157 0.0128 0.0183 0.0082 0.0115 0.0122 0.0137 0.0550 0.0249 0.0243 0.0146 0.0200 0.0402 0.0557 0.0590 0.0278 0.0565 0.0140 0.0108 0.0194 0.0099 0.0166 0.0170 0.0128 0.0087 0.0031 0.0088 0.0068 0.0044 0.0036 0.0023 0.0047 0.0019 0.0011 0.0010 0.0055 0.0015 0.0017 0.0104 0.0070 0.0064 0.0086 0.0126 0.0110 0.0052 0.0077 0.0056 0.0069 0.0063 0.0075 0.0088 0.0075 0.0070 0.0071 0.0065 0.0092 0.0071 0.0122 0.0085
0.0204 0.0190 0.0168 0.0164 0.0181 0.0137 0.0138 0.0149 0.0164 0.0174 0.0188 0.0158 0.0146 0.0170 0.0121 0.0139 0.0143 0.0150 0.0266 0.0193 0.0191 0.0155 0.0175 0.0238 0.0271 0.0280 0.0209 0.0276 0.0152 0.0139 0.0174 0.0135 0.0163 0.0165 0.0147 0.0135 0.0089 0.0127 0.0115 0.0096 0.0095 0.0080 0.0099 0.0070 0.0055 0.0054 0.0106 0.0064 0.0066 0.0136 0.0116 0.0111 0.0126 0.0147 0.0139 0.0101 0.0120 0.0105 0.0113 0.0109 0.0118 0.0125 0.0117 0.0114 0.0115 0.0112 0.0128 0.0115 0.0143 0.0124
0.0184 0.0175 0.0161 0.0159 0.0171 0.0141 0.0141 0.0149 0.0159 0.0165 0.0175 0.0156 0.0147 0.0161 0.0130 0.0143 0.0146 0.0150 0.0221 0.0178 0.0179 0.0154 0.0167 0.0207 0.0225 0.0230 0.0186 0.0227 0.0151 0.0142 0.0166 0.0139 0.0159 0.0160 0.0148 0.0139 0.0105 0.0133 0.0125 0.0111 0.0109 0.0096 0.0113 0.0088 0.0074 0.0073 0.0118 0.0082 0.0085 0.0140 0.0124 0.0122 0.0132 0.0147 0.0142 0.0114 0.0128 0.0117 0.0124 0.0121 0.0126 0.0133 0.0127 0.0125 0.0124 0.0121 0.0134 0.0125 0.0145 0.0131
0.0293 0.0245 0.0176 0.0167 0.0217 0.0104 0.0105 0.0131 0.0168 0.0193 0.0242 0.0154 0.0123 0.0183 0.0076 0.0109 0.0117 0.0133 0.0595 0.0253 0.0245 0.0142 0.0199 0.0425 0.0604 0.0643 0.0288 0.0615 0.0136 0.0103 0.0193 0.0094 0.0163 0.0168 0.0123 0.0083 0.0027 0.0082 0.0062 0.0039 0.0032 0.0020 0.0042 0.0016 0.0008 0.0008 0.0050 0.0013 0.0014 0.0099 0.0065 0.0059 0.0081 0.0122 0.0105 0.0046 0.0072 0.0051 0.0063 0.0058 0.0069 0.0082 0.0069 0.0065 0.0065 0.0060 0.0086 0.0065 0.0117 0.0079
0.0279 0.0238 0.0176 0.0166 0.0210 0.0110 0.0110 0.0134 0.0166 0.0192 0.0231 0.0153 0.0127 0.0186 0.0081 0.0112 0.0119 0.0135 0.0527 0.0243 0.0234 0.0143 0.0194 0.0396 0.0542 0.0583 0.0296 0.0564 0.0138 0.0111 0.0190 0.0103 0.0165 0.0170 0.0128 0.0104 0.0038 0.0090 0.0070 0.0046 0.0044 0.0030 0.0050 0.0023 0.0013 0.0012 0.0060 0.0018 0.0019 0.0107 0.0075 0.0066 0.0091 0.0130 0.0114 0.0053 0.0081 0.0058 0.0069 0.0064 0.0078 0.0088 0.0075 0.0070 0.0074 0.0068 0.0093 0.0071 0.0122 0.0086
0.0276 0.0237 0.0176 0.0166 0.0209 0.0110 0.0111 0.0134 0.0166 0.0191 0.0229 0.0153 0.0127 0.0186 0.0082 0.0113 0.0119 0.0135 0.0515 0.0241 0.0231 0.0143 0.0193 0.0390 0.0530 0.0572 0.0297 0.0555 0.0138 0.0112 0.0189 0.0105 0.0165 0.0171 0.0129 0.0108 0.0041 0.0091 0.0072 0.0048 0.0047 0.0032 0.0052 0.0024 0.0014 0.0013 0.0062 0.0019 0.0021 0.0108 0.0077 0.0067 0.0093 0.0131 0.0115 0.0054 0.0083 0.0059 0.0070 0.0065 0.0079 0.0089 0.0076 0.0072 0.0076 0.0070 0.0094 0.0072 0.0123 0.0087
0.0262 0.0229 0.0176 0.0167 0.0204 0.0117 0.0118 0.0138 0.0167 0.0190 0.0221 0.0155 0.0132 0.0186 0.0089 0.0119 0.0124 0.0139 0.0454 0.0232 0.0224 0.0146 0.0190 0.0357 0.0468 0.0503 0.0285 0.0490 0.0142 0.0119 0.0188 0.0113 0.0167 0.0172 0.0134 0.0119 0.0051 0.0099 0.0081 0.0056 0.0058 0.0041 0.0060 0.0031 0.0020 0.0019 0.0071 0.0025 0.0027 0.0116 0.0086 0.0075 0.0101 0.0137 0.0122 0.0062 0.0092 0.0068 0.0079 0.0073 0.0087 0.0097 0.0084 0.0079 0.0084 0.0078 0.0101 0.0080 0.0128 0.0095
0.0291 0.0244 0.0176 0.0166 0.0215 0.0105 0.0105 0.0131 0.0167 0.0193 0.0239 0.0152 0.0123 0.0184 0.0076 0.0109 0.0116 0.0132 0.0584 0.0250 0.0242 0.0141 0.0197 0.0421 0.0595 0.0638 0.0294 0.0612 0.0135 0.0104 0.0192 0.0096 0.0163 0.0169 0.0124 0.0089 0.0030 0.0083 0.0064 0.0040 0.0035 0.0022 0.0044 0.0017 0.0009 0.0009 0.0052 0.0014 0.0015 0.0100 0.0067 0.0060 0.0083 0.0124 0.0107 0.0047 0.0074 0.0052 0.0064 0.0058 0.0071 0.0083 0.0069 0.0065 0.0067 0.0061 0.0087 0.0066 0.0118 0.0080
0.0289 0.0243 0.0176 0.0166 0.0214 0.0105 0.0106 0.0131 0.0166 0.0193 0.0237 0.0152 0.0123 0.0184 0.0077 0.0109 0.0116 0.0133 0.0576 0.0250 0.0241 0.0142 0.0196 0.0418 0.0588 0.0632 0.0295 0.0606 0.0136 0.0105 0.0191 0.0097 0.0163 0.0169 0.0125 0.0091 0.0031 0.0084 0.0065 0.0041 0.0036 0.0023 0.0044 0.0018 0.0010 0.0009 0.0053 0.0014 0.0016 0.0101 0.0068 0.0060 0.0084 0.0124 0.0108 0.0048 0.0074 0.0052 0.0064 0.0059 0.0072 0.0083 0.0070 0.0066 0.0068 0.0062 0.0088 0.0066 0.0118 0.0081
0.0289 0.0243 0.0175 0.0166 0.0214 0.0105 0.0106 0.0131 0.0166 0.0193 0.0237 0.0152 0.0123 0.0184 0.0077 0.0109 0.0116 0.0133 0.0577 0.0250 0.0241 0.0141 0.0196 0.0419 0.0590 0.0633 0.0295 0.0608 0.0135 0.0105 0.0191 0.0097 0.0163 0.0169 0.0124 0.0091 0.0031 0.0084 0.0064 0.0041 0.0036 0.0023 0.0044 0.0018 0.0010 0.0009 0.0053 0.0014 0.0015 0.0101 0.0068 0.0060 0.0083 0.0124 0.0108 0.0048 0.0074 0.0052 0.0064 0.0059 0.0071 0.0083 0.0070 0.0065 0.0068 0.0062 0.0087 0.0066 0.0118 0.0080
0.0296 0.0245 0.0177 0.0168 0.0219 0.0104 0.0105 0.0132 0.0169 0.0194 0.0245 0.0155 0.0124 0.0180 0.0077 0.0110 0.0118 0.0134 0.0605 0.0255 0.0250 0.0144 0.0201 0.0429 0.0612 0.0648 0.0280 0.0616 0.0136 0.0101 0.0195 0.0092 0.0163 0.0168 0.0123 0.0077 0.0025 0.0081 0.0061 0.0039 0.0029 0.0018 0.0041 0.0015 0.0008 0.0007 0.0048 0.0012 0.0013 0.0097 0.0062 0.0058 0.0078 0.0120 0.0103 0.0046 0.0070 0.0050 0.0063 0.0057 0.0068 0.0082 0.0069 0.0064 0.0064 0.0058 0.0086 0.0065 0.0117 0.0078
0.0286 0.0242 0.0177 0.0167 0.0214 0.0108 0.0108 0.0133 0.0168 0.0193 0.0237 0.0154 0.0126 0.0185 0.0079 0.0111 0.0118 0.0135 0.0556 0.0248 0.0239 0.0143 0.0197 0.0407 0.0566 0.0606 0.0291 0.0583 0.0137 0.0107 0.0192 0.0099 0.0165 0.0170 0.0127 0.0093 0.0033 0.0087 0.0067 0.0043 0.0038 0.0025 0.0047 0.0019 0.0011 0.0010 0.0055 0.0015 0.0017 0.0104 0.0071 0.0063 0.0086 0.0126 0.0110 0.0050 0.0077 0.0055 0.0067 0.0061 0.0074 0.0086 0.0072 0.0068 0.0070 0.0065 0.0090 0.0069 0.0120 0.0083
0.0284 0.0240 0.0179 0.0171 0.0217 0.0112 0.0112 0.0138 0.0173 0.0194 0.0240 0.0160 0.0131 0.0183 0.0085 0.0118 0.0125 0.0140 0.0537 0.0248 0.0244 0.0149 0.0201 0.0394 0.0541 0.0570 0.0269 0.0544 0.0142 0.0109 0.0196 0.0100 0.0167 0.0171 0.0130 0.0085 0.0031 0.0090 0.0069 0.0046 0.0036 0.0023 0.0049 0.0019 0.0011 0.0010 0.0056 0.0016 0.0018 0.0105 0.0071 0.0066 0.0087 0.0127 0.0111 0.0054 0.0078 0.0058 0.0071 0.0066 0.0077 0.0090 0.0077 0.0073 0.0072 0.0067 0.0094 0.0074 0.0124 0.0087
0.0283 0.0240 0.0178 0.0169 0.0215 0.0110 0.0111 0.0136 0.0170 0.0194 0.0236 0.0157 0.0128 0.0184 0.0083 0.0115 0.0122 0.0138 0.0537 0.0247 0.0240 0.0146 0.0198 0.0397 0.0545 0.0579 0.0280 0.0556 0.0140 0.0109 0.0193 0.0101 0.0166 0.0171 0.0129 0.0091 0.0033 0.0089 0.0070 0.0046 0.0038 0.0025 0.0049 0.0020 0.0011 0.0011 0.0057 0.0017 0.0018 0.0106 0.0072 0.0066 0.0088 0.0128 0.0112 0.0053 0.0079 0.0057 0.0070 0.0064 0.0076 0.0089 0.0076 0.0071 0.0073 0.0067 0.0093 0.0072 0.0123 0.0086
0.0281 0.0239 0.0178 0.0170 0.0214 0.0111 0.0112 0.0137 0.0170 0.0194 0.0236 0.0157 0.0129 0.0184 0.0084 0.0116 0.0123 0.0138 0.0530 0.0246 0.0240 0.0147 0.0199 0.0393 0.0538 0.0570 0.0278 0.0547 0.0141 0.0110 0.0193 0.0102 0.0166 0.0171 0.0130 0.0091 0.0034 0.0090 0.0070 0.0047 0.0039 0.0026 0.0050 0.0021 0.0012 0.0011 0.0058 0.0017 0.0019 0.0106 0.0073 0.0067 0.0089 0.0128 0.0112 0.0054 0.0080 0.0058 0.0071 0.0065 0.0077 0.0090 0.0077 0.0072 0.0074 0.0068 0.0094 0.0073 0.0124 0.0087
0.0282 0.0239 0.0179 0.0170 0.0215 0.0112 0.0112 0.0137 0.0171 0.0194 0.0237 0.0158 0.0130 0.0183 0.0085 0.0117 0.0125 0.0139 0.0530 0.0247 0.0241 0.0148 0.0200 0.0392 0.0536 0.0566 0.0274 0.0543 0.0142 0.0110 0.0194 0.0101 0.0167 0.0171 0.0130 0.0089 0.0033 0.0091 0.0070 0.0047 0.0038 0.0025 0.0050 0.0021 0.0012 0.0011 0.0058 0.0017 0.0019 0.0106 0.0072 0.0067 0.0088 0.0128 0.0112 0.0054 0.0080 0.0059 0.0072 0.0066 0.0077 0.0091 0.0077 0.0073 0.0073 0.0068 0.0094 0.0074 0.0124 0.0087
0.0282 0.0239 0.0180 0.0172 0.0217 0.0113 0.0114 0.0139 0.0174 0.0195 0.0240 0.0161 0.0132 0.0183 0.0087 0.0119 0.0127 0.0142 0.0526 0.0247 0.0243 0.0150 0.0202 0.0387 0.0528 0.0554 0.0265 0.0529 0.0143 0.0110 0.0196 0.0101 0.0168 0.0172 0.0131 0.0085 0.0032 0.0091 0.0071 0.0048 0.0036 0.0024 0.0050 0.0020 0.0011 0.0011 0.0057 0.0017 0.0019 0.0107 0.0072 0.0068 0.0088 0.0128 0.0112 0.0055 0.0079 0.0059 0.0073 0.0067 0.0078 0.0092 0.0079 0.0075 0.0074 0.0068 0.0096 0.0075 0.0126 0.0088
0.0280 0.0239 0.0179 0.0170 0.0214 0.0112 0.0113 0.0138 0.0171 0.0194 0.0236 0.0158 0.0130 0.0185 0.0085 0.0117 0.0124 0.0140 0.0520 0.0245 0.0238 0.0148 0.0199 0.0386 0.0526 0.0556 0.0276 0.0535 0.0142 0.0111 0.0193 0.0103 0.0167 0.0172 0.0131 0.0092 0.0035 0.0092 0.0072 0.0048 0.0040 0.0026 0.0051 0.0022 0.0013 0.0012 0.0059 0.0018 0.0020 0.0108 0.0074 0.0068 0.0090 0.0129 0.0114 0.0055 0.0081 0.0060 0.0072 0.0067 0.0079 0.0091 0.0078 0.0074 0.0075 0.0069 0.0095 0.0075 0.0125 0.0088
0.0276 0.0236 0.0181 0.0173 0.0216 0.0116 0.0117 0.0142 0.0175 0.0194 0.0237 0.0163 0.0135 0.0183 0.0091 0.0123 0.0130 0.0144 0.0496 0.0244 0.0240 0.0153 0.0201 0.0372 0.0499 0.0521 0.0259 0.0499 0.0146 0.0113 0.0196 0.0105 0.0169 0.0172 0.0134 0.0088 0.0035 0.0095 0.0075 0.0051 0.0039 0.0026 0.0054 0.0023 0.0013 0.0012 0.0061 0.0019 0.0021 0.0110 0.0075 0.0072 0.0091 0.0130 0.0115 0.0059 0.0083 0.0063 0.0077 0.0071 0.0082 0.0096 0.0083 0.0079 0.0078 0.0072 0.0099 0.0079 0.0128 0.0092
0.0282 0.0239 0.0180 0.0172 0.0217 0.0113 0.0114 0.0140 0.0174 0.0195 0.0240 0.0161 0.0132 0.0183 0.0087 0.0120 0.0128 0.0142 0.0524 0.0247 0.0243 0.0151 0.0202 0.0386 0.0526 0.0551 0.0264 0.0527 0.0144 0.0110 0.0196 0.0101 0.0168 0.0172 0.0131 0.0084 0.0032 0.0092 0.0071 0.0048 0.0036 0.0024 0.0051 0.0020 0.0011 0.0011 0.0057 0.0017 0.0019 0.0107 0.0072 0.0068 0.0088 0.0128 0.0112 0.0056 0.0080 0.0060 0.0073 0.0068 0.0078 0.0092 0.0079 0.0075 0.0074 0.0068 0.0096 0.0076 0.0126 0.0089
0.0282 0.0239 0.0180 0.0172 0.0217 0.0113 0.0114 0.0139 0.0174 0.0195 0.0240 0.0161 0.0132 0.0183 0.0087 0.0119 0.0127 0.0142 0.0526 0.0248 0.0243 0.0150 0.0202 0.0388 0.0529 0.0555 0.0265 0.0530 0.0143 0.0110 0.0196 0.0101 0.0168 0.0172 0.0131 0.0084 0.0032 0.0091 0.0071 0.0047 0.0036 0.0024 0.0050 0.0020 0.0011 0.0011 0.0057 0.0017 0.0019 0.0107 0.0072 0.0068 0.0088 0.0127 0.0112 0.0055 0.0079 0.0059 0.0073 0.0067 0.0078 0.0092 0.0079 0.0075 0.0074 0.0068 0.0096 0.0075 0.0126 0.0088
0.0279 0.0237 0.0181 0.0173 0.0217 0.0115 0.0116 0.0141 0.0175 0.0195 0.0239 0.0163 0.0134 0.0182 0.0090 0.0122 0.0130 0.0144 0.0509 0.0246 0.0243 0.0152 0.0202 0.0378 0.0511 0.0533 0.0259 0.0509 0.0145 0.0112 0.0196 0.0103 0.0169 0.0172 0.0133 0.0085 0.0033 0.0094 0.0073 0.0050 0.0037 0.0025 0.0053 0.0021 0.0012 0.0011 0.0059 0.0018 0.0020 0.0109 0.0074 0.0071 0.0090 0.0129 0.0113 0.0058 0.0081 0.0062 0.0076 0.0070 0.0080 0.0095 0.0082 0.0077 0.0076 0.0070 0.0098 0.0078 0.0128 0.0091
0.0279 0.0237 0.0181 0.0174 0.0217 0.0115 0.0116 0.0142 0.0175 0.0195 0.0239 0.0163 0.0134 0.0182 0.0090 0.0122 0.0130 0.0144 0.0509 0.0246 0.0244 0.0153 0.0203 0.0379 0.0511 0.0532 0.0257 0.0508 0.0146 0.0112 0.0197 0.0103 0.0169 0.0172 0.0133 0.0083 0.0032 0.0094 0.0073 0.0050 0.0037 0.0024 0.0052 0.0021 0.0012 0.0011 0.0059 0.0018 0.0020 0.0108 0.0073 0.0071 0.0089 0.0129 0.0113 0.0058 0.0081 0.0062 0.0076 0.0070 0.0080 0.0095 0.0082 0.0078 0.0076 0.0070 0.0098 0.0078 0.0128 0.0091
0.0282 0.0239 0.0180 0.0173 0.0218 0.0113 0.0114 0.0140 0.0174 0.0195 0.0240 0.0162 0.0132 0.0182 0.0087 0.0120 0.0128 0.0142 0.0527 0.0248 0.0245 0.0151 0.0203 0.0388 0.0529 0.0554 0.0262 0.0528 0.0144 0.0110 0.0196 0.0101 0.0168 0.0172 0.0131 0.0083 0.0031 0.0091 0.0071 0.0047 0.0035 0.0023 0.0050 0.0020 0.0011 0.0010 0.0057 0.0017 0.0018 0.0107 0.0071 0.0068 0.0087 0.0127 0.0112 0.0055 0.0079 0.0059 0.0073 0.0068 0.0078 0.0092 0.0079 0.0075 0.0074 0.0068 0.0096 0.0076 0.0126 0.0088
0.0279 0.0238 0.0180 0.0172 0.0216 0.0114 0.0115 0.0140 0.0174 0.0194 0.0238 0.0161 0.0133 0.0183 0.0088 0.0120 0.0128 0.0142 0.0514 0.0246 0.0242 0.0151 0.0201 0.0382 0.0518 0.0543 0.0264 0.0519 0.0144 0.0111 0.0196 0.0103 0.0168 0.0172 0.0132 0.0087 0.0033 0.0093 0.0072 0.0049 0.0038 0.0025 0.0052 0.0021 0.0012 0.0011 0.0059 0.0018 0.0020 0.0108 0.0073 0.0070 0.0089 0.0129 0.0113 0.0057 0.0081 0.0061 0.0074 0.0069 0.0080 0.0093 0.0080 0.0076 0.0075 0.0069 0.0097 0.0077 0.0127 0.0090
0.0289 0.0242 0.0179 0.0171 0.0219 0.0109 0.0110 0.0136 0.0172 0.0195 0.0243 0.0159 0.0129 0.0182 0.0083 0.0116 0.0124 0.0139 0.0561 0.0251 0.0247 0.0148 0.0202 0.0406 0.0565 0.0594 0.0270 0.0566 0.0141 0.0106 0.0196 0.0097 0.0166 0.0170 0.0128 0.0080 0.0028 0.0087 0.0066 0.0043 0.0032 0.0021 0.0046 0.0017 0.0009 0.0009 0.0053 0.0014 0.0016 0.0103 0.0067 0.0064 0.0083 0.0124 0.0108 0.0051 0.0075 0.0055 0.0069 0.0063 0.0074 0.0088 0.0074 0.0070 0.0069 0.0064 0.0091 0.0071 0.0122 0.0084
0.0288 0.0242 0.0179 0.0170 0.0218 0.0109 0.0110 0.0136 0.0172 0.0195 0.0242 0.0158 0.0129 0.0183 0.0082 0.0115 0.0123 0.0138 0.0557 0.0250 0.0245 0.0147 0.0201 0.0404 0.0561 0.0591 0.0274 0.0565 0.0140 0.0107 0.0195 0.0098 0.0166 0.0170 0.0128 0.0083 0.0029 0.0087 0.0067 0.0044 0.0034 0.0022 0.0047 0.0018 0.0010 0.0009 0.0054 0.0015 0.0016 0.0103 0.0068 0.0064 0.0084 0.0125 0.0109 0.0051 0.0076 0.0055 0.0069 0.0063 0.0074 0.0088 0.0074 0.0070 0.0070 0.0064 0.0092 0.0071 0.0122 0.0084
0.0269 0.0232 0.0182 0.0175 0.0215 0.0120 0.0121 0.0145 0.0177 0.0194 0.0235 0.0166 0.0139 0.0181 0.0097 0.0127 0.0135 0.0148 0.0466 0.0241 0.0239 0.0156 0.0202 0.0355 0.0467 0.0483 0.0246 0.0462 0.0149 0.0117 0.0196 0.0107 0.0170 0.0173 0.0137 0.0087 0.0037 0.0099 0.0079 0.0056 0.0041 0.0028 0.0058 0.0025 0.0015 0.0014 0.0064 0.0022 0.0024 0.0113 0.0079 0.0077 0.0095 0.0132 0.0118 0.0064 0.0087 0.0068 0.0082 0.0077 0.0086 0.0101 0.0088 0.0084 0.0082 0.0076 0.0104 0.0085 0.0132 0.0097
0.0275 0.0235 0.0181 0.0174 0.0216 0.0117 0.0118 0.0143 0.0175 0.0194 0.0237 0.0163 0.0136 0.0182 0.0092 0.0124 0.0131 0.0145 0.0491 0.0243 0.0240 0.0153 0.0202 0.0369 0.0493 0.0514 0.0256 0.0492 0.0146 0.0114 0.0196 0.0105 0.0169 0.0173 0.0134 0.0087 0.0035 0.0096 0.0075 0.0052 0.0039 0.0027 0.0055 0.0023 0.0013 0.0013 0.0061 0.0020 0.0022 0.0111 0.0076 0.0073 0.0092 0.0130 0.0115 0.0060 0.0084 0.0064 0.0078 0.0072 0.0083 0.0097 0.0084 0.0080 0.0078 0.0073 0.0100 0.0080 0.0129 0.0093
0.0275 0.0234 0.0182 0.0176 0.0218 0.0119 0.0119 0.0145 0.0178 0.0195 0.0239 0.0166 0.0138 0.0181 0.0095 0.0127 0.0135 0.0147 0.0487 0.0244 0.0243 0.0156 0.0204 0.0365 0.0486 0.0501 0.0246 0.0478 0.0149 0.0114 0.0198 0.0104 0.0170 0.0173 0.0135 0.0081 0.0033 0.0097 0.0076 0.0053 0.0037 0.0025 0.0055 0.0022 0.0013 0.0012 0.0061 0.0019 0.0022 0.0111 0.0075 0.0074 0.0091 0.0130 0.0115 0.0062 0.0083 0.0065 0.0080 0.0074 0.0083 0.0099 0.0086 0.0082 0.0079 0.0073 0.0102 0.0082 0.0131 0.0094
0.0271 0.0232 0.0182 0.0176 0.0216 0.0120 0.0121 0.0146 0.0178 0.0195 0.0237 0.0167 0.0139 0.0181 0.0097 0.0128 0.0136 0.0148 0.0472 0.0242 0.0241 0.0157 0.0203 0.0357 0.0470 0.0485 0.0243 0.0463 0.0150 0.0116 0.0197 0.0106 0.0170 0.0173 0.0137 0.0084 0.0035 0.0099 0.0078 0.0055 0.0039 0.0027 0.0058 0.0024 0.0014 0.0013 0.0063 0.0021 0.0023 0.0113 0.0077 0.0076 0.0093 0.0131 0.0117 0.0064 0.0085 0.0067 0.0082 0.0076 0.0085 0.0101 0.0088 0.0084 0.0081 0.0075 0.0104 0.0085 0.0132 0.0096


==> images/self-attention/transformer/self-attention-3/enc_slf_attn_1.txt <==
0.0002 0.0005 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0003 0.0005 0.0010 0.0005 0.0001 0.0004 0.0004 0.0003 0.0002 0.0002 0.0002 0.1722 0.3425 0.0003 0.0004 0.0003 0.1823 0.2700 0.0002 0.0098 0.0052 0.0066 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0003 0.0008 0.0003 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0005 0.0002 0.0001 0.0002 0.0003 0.0001 0.0002 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0003 0.0005 0.0008 0.0016 0.0008 0.0002 0.0007 0.0006 0.0005 0.0003 0.0003 0.0003 0.1748 0.3296 0.0004 0.0007 0.0005 0.1840 0.2645 0.0004 0.0124 0.0069 0.0086 0.0006 0.0004 0.0003 0.0003 0.0004 0.0002 0.0002 0.0003 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0002 0.0002 0.0003 0.0002 0.0001 0.0001 0.0002
0.0002 0.0006 0.0003 0.0002 0.0001 0.0002 0.0002 0.0001 0.0002 0.0004 0.0002 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0003 0.0004 0.0007 0.0014 0.0007 0.0002 0.0006 0.0005 0.0005 0.0002 0.0003 0.0002 0.1738 0.3339 0.0004 0.0006 0.0004 0.1840 0.2670 0.0003 0.0115 0.0063 0.0079 0.0005 0.0004 0.0002 0.0002 0.0003 0.0002 0.0002 0.0002 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0007 0.0003 0.0001 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.1694 0.3578 0.0002 0.0003 0.0002 0.1772 0.2732 0.0001 0.0073 0.0036 0.0047 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000
0.0001 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0005 0.0002 0.0000 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.1668 0.3651 0.0001 0.0002 0.0001 0.1749 0.2753 0.0001 0.0062 0.0030 0.0039 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0002 0.0005 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0004 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0004 0.0006 0.0012 0.0006 0.0001 0.0005 0.0004 0.0004 0.0002 0.0002 0.0002 0.1726 0.3359 0.0003 0.0005 0.0003 0.1846 0.2690 0.0003 0.0110 0.0060 0.0075 0.0004 0.0003 0.0002 0.0002 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0002 0.0005 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0003 0.0005 0.0011 0.0005 0.0001 0.0004 0.0004 0.0003 0.0002 0.0002 0.0002 0.1719 0.3391 0.0003 0.0004 0.0003 0.1841 0.2702 0.0002 0.0104 0.0056 0.0071 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0004 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0002 0.0003 0.0004 0.0009 0.0004 0.0001 0.0004 0.0003 0.0003 0.0001 0.0002 0.0001 0.1711 0.3455 0.0002 0.0004 0.0002 0.1819 0.2715 0.0002 0.0093 0.0048 0.0062 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001
0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0006 0.0003 0.0001 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.1681 0.3603 0.0001 0.0002 0.0002 0.1768 0.2743 0.0001 0.0069 0.0034 0.0044 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0003 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1613 0.3854 0.0001 0.0001 0.0001 0.1658 0.2772 0.0000 0.0040 0.0017 0.0023 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0004 0.0002 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.1648 0.3717 0.0001 0.0001 0.0001 0.1722 0.2765 0.0001 0.0053 0.0025 0.0033 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0007 0.0003 0.0001 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.1686 0.3519 0.0002 0.0003 0.0002 0.1808 0.2742 0.0001 0.0081 0.0041 0.0053 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000
0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0007 0.0003 0.0001 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.1687 0.3494 0.0002 0.0003 0.0002 0.1820 0.2744 0.0001 0.0085 0.0044 0.0056 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000
0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0006 0.0003 0.0001 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.1677 0.3559 0.0001 0.0002 0.0002 0.1793 0.2751 0.0001 0.0075 0.0037 0.0048 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0002 0.0004 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0002 0.0003 0.0005 0.0010 0.0005 0.0001 0.0004 0.0003 0.0003 0.0001 0.0002 0.0001 0.1715 0.3428 0.0002 0.0004 0.0003 0.1829 0.2706 0.0002 0.0098 0.0052 0.0066 0.0004 0.0003 0.0002 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.0002 0.0005 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0003 0.0005 0.0011 0.0005 0.0001 0.0005 0.0004 0.0004 0.0002 0.0002 0.0002 0.1725 0.3391 0.0003 0.0005 0.0003 0.1835 0.2692 0.0002 0.0105 0.0056 0.0071 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0006 0.0002 0.0000 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.1672 0.3600 0.0001 0.0002 0.0001 0.1776 0.2751 0.0001 0.0070 0.0034 0.0044 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0001 0.0004 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0004 0.0008 0.0004 0.0001 0.0003 0.0003 0.0002 0.0001 0.0001 0.0001 0.1701 0.3490 0.0002 0.0003 0.0002 0.1812 0.2724 0.0002 0.0087 0.0045 0.0057 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001
0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0006 0.0003 0.0001 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.1687 0.3681 0.0001 0.0002 0.0002 0.1718 0.2733 0.0001 0.0059 0.0028 0.0036 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0003 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1627 0.3758 0.0001 0.0001 0.0001 0.1708 0.2778 0.0001 0.0048 0.0022 0.0029 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0005 0.0002 0.0000 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.1659 0.3662 0.0001 0.0002 0.0001 0.1745 0.2765 0.0001 0.0060 0.0029 0.0037 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1591 0.3814 0.0000 0.0001 0.0001 0.1691 0.2801 0.0000 0.0041 0.0018 0.0025 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0003 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1614 0.3765 0.0001 0.0001 0.0001 0.1712 0.2786 0.0000 0.0047 0.0021 0.0029 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0004 0.0008 0.0003 0.0001 0.0003 0.0003 0.0002 0.0001 0.0001 0.0001 0.1698 0.3508 0.0002 0.0003 0.0002 0.1799 0.2738 0.0001 0.0082 0.0042 0.0054 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001
0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0006 0.0003 0.0001 0.0002 0.0002 0.0002 0.0001 0.0001 0.0001 0.1691 0.3607 0.0001 0.0002 0.0002 0.1753 0.2741 0.0001 0.0068 0.0033 0.0043 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000
0.0002 0.0005 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0003 0.0005 0.0011 0.0005 0.0001 0.0005 0.0004 0.0004 0.0002 0.0002 0.0002 0.1730 0.3430 0.0003 0.0004 0.0003 0.1806 0.2697 0.0002 0.0096 0.0051 0.0064 0.0004 0.0003 0.0002 0.0002 0.0002 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0004 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0002 0.0003 0.0004 0.0009 0.0004 0.0001 0.0004 0.0003 0.0003 0.0001 0.0002 0.0001 0.1705 0.3434 0.0002 0.0004 0.0002 0.1828 0.2727 0.0002 0.0095 0.0050 0.0064 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001
0.0002 0.0006 0.0002 0.0002 0.0001 0.0002 0.0002 0.0001 0.0001 0.0004 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0004 0.0006 0.0012 0.0006 0.0001 0.0005 0.0004 0.0004 0.0002 0.0002 0.0002 0.1740 0.3433 0.0003 0.0005 0.0004 0.1793 0.2685 0.0003 0.0096 0.0051 0.0064 0.0004 0.0003 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0004 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0007 0.0003 0.0001 0.0003 0.0003 0.0002 0.0001 0.0001 0.0001 0.1707 0.3572 0.0002 0.0003 0.0002 0.1766 0.2717 0.0001 0.0075 0.0037 0.0048 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.1574 0.3894 0.0000 0.0001 0.0000 0.1650 0.2797 0.0000 0.0035 0.0015 0.0020 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0003 0.0007 0.0003 0.0002 0.0001 0.0002 0.0002 0.0001 0.0002 0.0004 0.0002 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0003 0.0004 0.0007 0.0013 0.0007 0.0002 0.0006 0.0005 0.0005 0.0002 0.0003 0.0002 0.1752 0.3399 0.0004 0.0006 0.0004 0.1801 0.2658 0.0003 0.0104 0.0055 0.0069 0.0005 0.0003 0.0002 0.0002 0.0003 0.0002 0.0002 0.0002 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0004 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1631 0.3735 0.0001 0.0001 0.0001 0.1718 0.2780 0.0001 0.0051 0.0023 0.0031 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0002 0.0005 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0003 0.0005 0.0010 0.0005 0.0001 0.0004 0.0004 0.0003 0.0002 0.0002 0.0002 0.1725 0.3453 0.0003 0.0004 0.0003 0.1807 0.2698 0.0002 0.0093 0.0049 0.0062 0.0004 0.0003 0.0002 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0002 0.0005 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0004 0.0006 0.0012 0.0006 0.0001 0.0005 0.0004 0.0004 0.0002 0.0002 0.0002 0.1732 0.3400 0.0003 0.0005 0.0003 0.1823 0.2686 0.0002 0.0103 0.0055 0.0069 0.0004 0.0003 0.0002 0.0002 0.0003 0.0002 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0007 0.0003 0.0001 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.1691 0.3571 0.0002 0.0003 0.0002 0.1777 0.2735 0.0001 0.0074 0.0037 0.0047 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000
0.0016 0.0031 0.0016 0.0013 0.0010 0.0012 0.0013 0.0010 0.0012 0.0025 0.0014 0.0008 0.0011 0.0017 0.0009 0.0010 0.0006 0.0008 0.0016 0.0009 0.0008 0.0007 0.0008 0.0018 0.0025 0.0033 0.0057 0.0033 0.0012 0.0029 0.0025 0.0026 0.0015 0.0017 0.0015 0.1653 0.2575 0.0021 0.0030 0.0023 0.1782 0.2275 0.0019 0.0284 0.0195 0.0227 0.0030 0.0025 0.0019 0.0015 0.0022 0.0013 0.0015 0.0017 0.0013 0.0006 0.0015 0.0009 0.0006 0.0009 0.0014 0.0008 0.0009 0.0012 0.0012 0.0016 0.0010 0.0009 0.0007 0.0010
0.0033 0.0057 0.0034 0.0029 0.0023 0.0027 0.0027 0.0022 0.0026 0.0048 0.0030 0.0019 0.0026 0.0036 0.0021 0.0022 0.0015 0.0020 0.0034 0.0021 0.0018 0.0017 0.0019 0.0037 0.0048 0.0060 0.0096 0.0060 0.0026 0.0055 0.0048 0.0050 0.0032 0.0034 0.0032 0.1461 0.2091 0.0042 0.0056 0.0045 0.1558 0.1900 0.0039 0.0352 0.0261 0.0296 0.0057 0.0050 0.0039 0.0032 0.0045 0.0029 0.0032 0.0035 0.0029 0.0016 0.0032 0.0021 0.0016 0.0020 0.0031 0.0020 0.0021 0.0026 0.0027 0.0034 0.0024 0.0020 0.0018 0.0022
0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0004 0.0008 0.0003 0.0001 0.0003 0.0003 0.0002 0.0001 0.0001 0.0001 0.1703 0.3529 0.0002 0.0003 0.0002 0.1792 0.2725 0.0001 0.0080 0.0041 0.0052 0.0003 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0003 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1631 0.3767 0.0001 0.0001 0.0001 0.1703 0.2771 0.0001 0.0048 0.0022 0.0029 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0002 0.0005 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0003 0.0005 0.0011 0.0005 0.0001 0.0004 0.0004 0.0003 0.0002 0.0002 0.0002 0.1725 0.3429 0.0003 0.0004 0.0003 0.1819 0.2696 0.0002 0.0098 0.0052 0.0065 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0011 0.0022 0.0011 0.0009 0.0006 0.0008 0.0008 0.0006 0.0007 0.0017 0.0009 0.0005 0.0007 0.0011 0.0006 0.0006 0.0003 0.0005 0.0011 0.0006 0.0005 0.0004 0.0005 0.0012 0.0017 0.0023 0.0043 0.0023 0.0007 0.0021 0.0017 0.0018 0.0010 0.0011 0.0010 0.1700 0.2766 0.0014 0.0021 0.0016 0.1846 0.2411 0.0013 0.0249 0.0163 0.0194 0.0021 0.0017 0.0012 0.0010 0.0015 0.0009 0.0009 0.0011 0.0009 0.0004 0.0010 0.0005 0.0004 0.0005 0.0009 0.0005 0.0005 0.0008 0.0008 0.0011 0.0007 0.0005 0.0005 0.0006
0.0023 0.0042 0.0023 0.0019 0.0015 0.0018 0.0018 0.0014 0.0017 0.0035 0.0021 0.0012 0.0017 0.0025 0.0013 0.0014 0.0009 0.0013 0.0024 0.0014 0.0012 0.0011 0.0012 0.0025 0.0035 0.0044 0.0075 0.0044 0.0017 0.0040 0.0034 0.0037 0.0022 0.0024 0.0021 0.1563 0.2321 0.0029 0.0041 0.0032 0.1702 0.2104 0.0028 0.0339 0.0244 0.0282 0.0043 0.0037 0.0028 0.0022 0.0033 0.0019 0.0022 0.0025 0.0020 0.0010 0.0022 0.0013 0.0010 0.0013 0.0021 0.0013 0.0013 0.0017 0.0018 0.0024 0.0015 0.0013 0.0011 0.0014
0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0004 0.0002 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1632 0.3698 0.0001 0.0001 0.0001 0.1743 0.2780 0.0001 0.0055 0.0026 0.0034 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0003 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1598 0.3727 0.0001 0.0001 0.0001 0.1740 0.2810 0.0000 0.0050 0.0023 0.0031 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0004 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1620 0.3634 0.0001 0.0001 0.0001 0.1782 0.2804 0.0001 0.0060 0.0029 0.0039 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0008 0.0003 0.0001 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.1690 0.3476 0.0002 0.0003 0.0002 0.1821 0.2747 0.0001 0.0086 0.0045 0.0058 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.1533 0.3923 0.0000 0.0000 0.0000 0.1645 0.2828 0.0000 0.0031 0.0013 0.0018 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.1524 0.3885 0.0000 0.0000 0.0000 0.1670 0.2845 0.0000 0.0033 0.0014 0.0019 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.1536 0.3890 0.0000 0.0000 0.0000 0.1664 0.2833 0.0000 0.0033 0.0014 0.0019 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.1569 0.3846 0.0000 0.0001 0.0000 0.1680 0.2813 0.0000 0.0037 0.0016 0.0022 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1583 0.3862 0.0000 0.0001 0.0000 0.1666 0.2796 0.0000 0.0037 0.0016 0.0022 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0002 0.0004 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0002 0.0003 0.0004 0.0009 0.0004 0.0001 0.0004 0.0003 0.0003 0.0001 0.0002 0.0001 0.1717 0.3488 0.0002 0.0004 0.0003 0.1799 0.2706 0.0002 0.0088 0.0045 0.0058 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1596 0.3835 0.0000 0.0001 0.0001 0.1675 0.2794 0.0000 0.0040 0.0017 0.0023 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1594 0.3892 0.0000 0.0001 0.0001 0.1642 0.2782 0.0000 0.0036 0.0015 0.0021 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1584 0.3891 0.0000 0.0001 0.0000 0.1647 0.2791 0.0000 0.0035 0.0015 0.0020 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0004 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0002 0.0002 0.0004 0.0009 0.0004 0.0001 0.0003 0.0003 0.0003 0.0001 0.0001 0.0001 0.1708 0.3487 0.0002 0.0003 0.0002 0.1809 0.2715 0.0002 0.0088 0.0045 0.0058 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.1577 0.3883 0.0000 0.0001 0.0000 0.1657 0.2794 0.0000 0.0036 0.0015 0.0021 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0002 0.0006 0.0002 0.0002 0.0001 0.0002 0.0002 0.0001 0.0002 0.0004 0.0002 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0003 0.0004 0.0007 0.0014 0.0006 0.0002 0.0006 0.0005 0.0005 0.0002 0.0003 0.0002 0.1733 0.3305 0.0004 0.0006 0.0004 0.1860 0.2670 0.0003 0.0122 0.0068 0.0085 0.0005 0.0004 0.0003 0.0002 0.0003 0.0002 0.0002 0.0002 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0004 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0004 0.0008 0.0004 0.0001 0.0003 0.0003 0.0002 0.0001 0.0001 0.0001 0.1702 0.3505 0.0002 0.0003 0.0002 0.1805 0.2723 0.0002 0.0085 0.0043 0.0055 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001
0.0002 0.0004 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0002 0.0003 0.0005 0.0010 0.0005 0.0001 0.0004 0.0003 0.0003 0.0001 0.0002 0.0001 0.1717 0.3434 0.0002 0.0004 0.0003 0.1826 0.2704 0.0002 0.0097 0.0051 0.0065 0.0003 0.0002 0.0002 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0003 0.0008 0.0003 0.0001 0.0003 0.0002 0.0002 0.0001 0.0001 0.0001 0.1690 0.3481 0.0002 0.0003 0.0002 0.1826 0.2736 0.0001 0.0088 0.0045 0.0058 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001
0.0002 0.0005 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0003 0.0005 0.0011 0.0005 0.0001 0.0004 0.0003 0.0003 0.0002 0.0002 0.0001 0.1715 0.3389 0.0003 0.0004 0.0003 0.1846 0.2704 0.0002 0.0105 0.0056 0.0071 0.0004 0.0003 0.0002 0.0002 0.0002 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0004 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.0002 0.0003 0.0004 0.0009 0.0004 0.0001 0.0003 0.0003 0.0003 0.0001 0.0001 0.0001 0.1704 0.3452 0.0002 0.0003 0.0002 0.1829 0.2721 0.0002 0.0093 0.0049 0.0062 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001
0.0002 0.0006 0.0002 0.0002 0.0001 0.0002 0.0002 0.0001 0.0001 0.0004 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0003 0.0004 0.0006 0.0013 0.0006 0.0002 0.0005 0.0005 0.0004 0.0002 0.0002 0.0002 0.1735 0.3345 0.0003 0.0005 0.0004 0.1843 0.2672 0.0003 0.0115 0.0063 0.0078 0.0005 0.0004 0.0002 0.0002 0.0003 0.0002 0.0002 0.0002 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0003 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1619 0.3700 0.0001 0.0001 0.0001 0.1750 0.2790 0.0001 0.0054 0.0025 0.0033 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0004 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0000 0.0000 0.1626 0.3711 0.0001 0.0001 0.0001 0.1740 0.2780 0.0001 0.0054 0.0025 0.0033 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0005 0.0012 0.0005 0.0004 0.0003 0.0004 0.0004 0.0003 0.0003 0.0008 0.0004 0.0002 0.0003 0.0005 0.0003 0.0003 0.0001 0.0002 0.0005 0.0002 0.0002 0.0002 0.0002 0.0006 0.0009 0.0012 0.0024 0.0012 0.0003 0.0011 0.0009 0.0009 0.0005 0.0005 0.0005 0.1752 0.3112 0.0007 0.0011 0.0008 0.1863 0.2569 0.0006 0.0165 0.0097 0.0119 0.0010 0.0008 0.0005 0.0005 0.0007 0.0004 0.0004 0.0005 0.0004 0.0002 0.0004 0.0002 0.0002 0.0002 0.0004 0.0002 0.0002 0.0004 0.0003 0.0005 0.0003 0.0002 0.0002 0.0003
0.0004 0.0009 0.0004 0.0003 0.0002 0.0003 0.0003 0.0002 0.0003 0.0006 0.0003 0.0002 0.0003 0.0004 0.0002 0.0002 0.0001 0.0002 0.0004 0.0002 0.0001 0.0001 0.0002 0.0004 0.0007 0.0010 0.0019 0.0010 0.0003 0.0008 0.0007 0.0007 0.0004 0.0004 0.0003 0.1751 0.3209 0.0005 0.0009 0.0006 0.1856 0.2610 0.0005 0.0144 0.0082 0.0101 0.0008 0.0006 0.0004 0.0003 0.0005 0.0003 0.0003 0.0004 0.0003 0.0001 0.0003 0.0002 0.0001 0.0002 0.0003 0.0002 0.0002 0.0003 0.0002 0.0004 0.0002 0.0002 0.0001 0.0002
0.0002 0.0005 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0000 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0004 0.0005 0.0012 0.0005 0.0001 0.0005 0.0004 0.0004 0.0002 0.0002 0.0002 0.1727 0.3385 0.0003 0.0005 0.0003 0.1836 0.2685 0.0002 0.0108 0.0058 0.0073 0.0004 0.0003 0.0002 0.0002 0.0003 0.0002 0.0001 0.0002 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001
0.0003 0.0008 0.0003 0.0002 0.0002 0.0002 0.0002 0.0002 0.0002 0.0005 0.0003 0.0001 0.0002 0.0003 0.0001 0.0002 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0004 0.0006 0.0008 0.0017 0.0008 0.0002 0.0007 0.0006 0.0006 0.0003 0.0003 0.0003 0.1742 0.3241 0.0005 0.0007 0.0005 0.1864 0.2637 0.0004 0.0137 0.0078 0.0096 0.0007 0.0005 0.0003 0.0003 0.0004 0.0003 0.0002 0.0003 0.0002 0.0001 0.0003 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0002 0.0002 0.0003 0.0002 0.0001 0.0001 0.0002


==> images/self-attention/transformer/self-attention-3/enc_slf_attn_2.txt <==
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0003 0.0002 0.0001 0.0016 0.0007 0.0017 0.0062 0.0017 0.0000 0.0002 0.0000 0.0005 0.0000 0.0000 0.0000 0.0796 0.3066 0.0000 0.0001 0.0000 0.0979 0.4674 0.0001 0.0016 0.0074 0.0145 0.0006 0.0047 0.0028 0.0001 0.0002 0.0000 0.0007 0.0003 0.0003 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0004 0.0004 0.0003 0.0001 0.0024 0.0011 0.0026 0.0084 0.0026 0.0001 0.0003 0.0000 0.0008 0.0001 0.0001 0.0001 0.0870 0.2992 0.0001 0.0002 0.0001 0.1052 0.4400 0.0001 0.0024 0.0099 0.0184 0.0010 0.0065 0.0040 0.0002 0.0004 0.0001 0.0011 0.0005 0.0006 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0004 0.0004 0.0003 0.0001 0.0023 0.0010 0.0024 0.0079 0.0024 0.0000 0.0003 0.0000 0.0008 0.0001 0.0001 0.0001 0.0852 0.3008 0.0001 0.0002 0.0001 0.1034 0.4462 0.0001 0.0022 0.0093 0.0176 0.0009 0.0062 0.0038 0.0002 0.0004 0.0000 0.0010 0.0004 0.0005 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0001 0.0000 0.0013 0.0005 0.0014 0.0053 0.0014 0.0000 0.0001 0.0000 0.0004 0.0000 0.0000 0.0000 0.0757 0.3093 0.0000 0.0001 0.0000 0.0939 0.4803 0.0000 0.0013 0.0063 0.0129 0.0005 0.0040 0.0023 0.0001 0.0002 0.0000 0.0005 0.0002 0.0003 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0009 0.0004 0.0010 0.0040 0.0009 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0696 0.3125 0.0000 0.0000 0.0000 0.0877 0.4997 0.0000 0.0009 0.0049 0.0104 0.0003 0.0030 0.0016 0.0000 0.0001 0.0000 0.0003 0.0001 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0002 0.0003 0.0004 0.0003 0.0001 0.0022 0.0010 0.0023 0.0077 0.0023 0.0000 0.0003 0.0000 0.0007 0.0001 0.0001 0.0001 0.0841 0.3018 0.0001 0.0001 0.0001 0.1023 0.4499 0.0001 0.0021 0.0090 0.0172 0.0009 0.0060 0.0036 0.0001 0.0003 0.0000 0.0009 0.0004 0.0005 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0002 0.0003 0.0003 0.0002 0.0001 0.0019 0.0009 0.0021 0.0071 0.0020 0.0000 0.0002 0.0000 0.0006 0.0000 0.0001 0.0000 0.0823 0.3037 0.0000 0.0001 0.0001 0.1005 0.4568 0.0001 0.0019 0.0084 0.0162 0.0008 0.0055 0.0033 0.0001 0.0003 0.0000 0.0008 0.0003 0.0004 0.0001 0.0002 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0002 0.0001 0.0015 0.0007 0.0016 0.0060 0.0016 0.0000 0.0002 0.0000 0.0005 0.0000 0.0000 0.0000 0.0782 0.3073 0.0000 0.0001 0.0000 0.0965 0.4714 0.0001 0.0015 0.0071 0.0142 0.0006 0.0046 0.0027 0.0001 0.0002 0.0000 0.0006 0.0002 0.0003 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0002 0.0001 0.0000 0.0011 0.0005 0.0012 0.0048 0.0012 0.0000 0.0001 0.0000 0.0003 0.0000 0.0000 0.0000 0.0735 0.3105 0.0000 0.0001 0.0000 0.0917 0.4871 0.0000 0.0011 0.0058 0.0121 0.0004 0.0036 0.0021 0.0001 0.0001 0.0000 0.0005 0.0002 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0002 0.0005 0.0025 0.0005 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0605 0.3154 0.0000 0.0000 0.0000 0.0783 0.5273 0.0000 0.0005 0.0031 0.0071 0.0001 0.0017 0.0009 0.0000 0.0000 0.0000 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0008 0.0003 0.0008 0.0036 0.0008 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0679 0.3134 0.0000 0.0000 0.0000 0.0860 0.5054 0.0000 0.0008 0.0045 0.0096 0.0003 0.0026 0.0014 0.0000 0.0001 0.0000 0.0003 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0002 0.0000 0.0014 0.0006 0.0015 0.0056 0.0015 0.0000 0.0002 0.0000 0.0004 0.0000 0.0000 0.0000 0.0771 0.3082 0.0000 0.0001 0.0000 0.0953 0.4756 0.0001 0.0014 0.0067 0.0136 0.0005 0.0043 0.0025 0.0001 0.0002 0.0000 0.0006 0.0002 0.0003 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0003 0.0002 0.0001 0.0016 0.0007 0.0017 0.0063 0.0017 0.0000 0.0002 0.0000 0.0005 0.0000 0.0000 0.0000 0.0796 0.3063 0.0000 0.0001 0.0000 0.0979 0.4668 0.0001 0.0016 0.0075 0.0147 0.0006 0.0048 0.0028 0.0001 0.0002 0.0000 0.0007 0.0003 0.0004 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0001 0.0000 0.0014 0.0006 0.0015 0.0055 0.0015 0.0000 0.0001 0.0000 0.0004 0.0000 0.0000 0.0000 0.0769 0.3086 0.0000 0.0001 0.0000 0.0953 0.4763 0.0001 0.0013 0.0066 0.0133 0.0005 0.0042 0.0024 0.0001 0.0002 0.0000 0.0006 0.0002 0.0003 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0003 0.0002 0.0001 0.0018 0.0008 0.0019 0.0066 0.0019 0.0000 0.0002 0.0000 0.0006 0.0000 0.0000 0.0000 0.0809 0.3051 0.0000 0.0001 0.0000 0.0991 0.4623 0.0001 0.0017 0.0079 0.0154 0.0007 0.0051 0.0030 0.0001 0.0003 0.0000 0.0007 0.0003 0.0004 0.0000 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0002 0.0003 0.0004 0.0003 0.0001 0.0021 0.0010 0.0022 0.0075 0.0022 0.0000 0.0003 0.0000 0.0007 0.0001 0.0001 0.0001 0.0839 0.3023 0.0001 0.0001 0.0001 0.1021 0.4515 0.0001 0.0020 0.0088 0.0169 0.0009 0.0059 0.0035 0.0001 0.0003 0.0000 0.0009 0.0004 0.0005 0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0010 0.0004 0.0011 0.0043 0.0011 0.0000 0.0001 0.0000 0.0003 0.0000 0.0000 0.0000 0.0712 0.3117 0.0000 0.0000 0.0000 0.0893 0.4948 0.0000 0.0010 0.0053 0.0111 0.0004 0.0032 0.0018 0.0000 0.0001 0.0000 0.0004 0.0001 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0003 0.0002 0.0001 0.0017 0.0007 0.0018 0.0064 0.0018 0.0000 0.0002 0.0000 0.0005 0.0000 0.0000 0.0000 0.0799 0.3058 0.0000 0.0001 0.0000 0.0981 0.4656 0.0001 0.0016 0.0076 0.0150 0.0007 0.0050 0.0029 0.0001 0.0002 0.0000 0.0007 0.0003 0.0004 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0008 0.0003 0.0008 0.0036 0.0008 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0691 0.3137 0.0000 0.0000 0.0000 0.0876 0.5026 0.0000 0.0008 0.0044 0.0094 0.0003 0.0025 0.0014 0.0000 0.0001 0.0000 0.0003 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0002 0.0005 0.0024 0.0005 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0600 0.3154 0.0000 0.0000 0.0000 0.0777 0.5291 0.0000 0.0005 0.0030 0.0069 0.0001 0.0016 0.0008 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0005 0.0002 0.0005 0.0026 0.0005 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0619 0.3153 0.0000 0.0000 0.0000 0.0798 0.5237 0.0000 0.0005 0.0032 0.0073 0.0002 0.0018 0.0009 0.0000 0.0000 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0001 0.0004 0.0020 0.0004 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0561 0.3154 0.0000 0.0000 0.0000 0.0733 0.5404 0.0000 0.0004 0.0025 0.0060 0.0001 0.0014 0.0007 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0006 0.0002 0.0007 0.0031 0.0007 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0635 0.3143 0.0000 0.0000 0.0000 0.0812 0.5181 0.0000 0.0006 0.0038 0.0084 0.0002 0.0022 0.0012 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0010 0.0004 0.0011 0.0043 0.0010 0.0000 0.0001 0.0000 0.0003 0.0000 0.0000 0.0000 0.0736 0.3122 0.0000 0.0000 0.0000 0.0924 0.4894 0.0000 0.0010 0.0053 0.0108 0.0004 0.0030 0.0017 0.0000 0.0001 0.0000 0.0004 0.0001 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0008 0.0003 0.0009 0.0038 0.0009 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0707 0.3133 0.0000 0.0000 0.0000 0.0893 0.4980 0.0000 0.0009 0.0047 0.0099 0.0003 0.0027 0.0015 0.0000 0.0001 0.0000 0.0003 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0002 0.0001 0.0015 0.0007 0.0016 0.0059 0.0016 0.0000 0.0002 0.0000 0.0005 0.0000 0.0000 0.0000 0.0808 0.3077 0.0000 0.0001 0.0000 0.0998 0.4663 0.0001 0.0016 0.0070 0.0137 0.0006 0.0042 0.0025 0.0001 0.0002 0.0000 0.0006 0.0002 0.0003 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0002 0.0003 0.0003 0.0002 0.0001 0.0018 0.0009 0.0020 0.0069 0.0020 0.0000 0.0002 0.0000 0.0006 0.0000 0.0001 0.0000 0.0847 0.3044 0.0000 0.0001 0.0001 0.1036 0.4525 0.0001 0.0020 0.0082 0.0156 0.0008 0.0051 0.0030 0.0001 0.0003 0.0000 0.0008 0.0003 0.0004 0.0001 0.0002 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0002 0.0002 0.0001 0.0016 0.0007 0.0017 0.0061 0.0017 0.0000 0.0002 0.0000 0.0005 0.0000 0.0000 0.0000 0.0821 0.3068 0.0000 0.0001 0.0000 0.1010 0.4625 0.0001 0.0017 0.0073 0.0141 0.0006 0.0044 0.0026 0.0001 0.0002 0.0000 0.0006 0.0003 0.0003 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0002 0.0001 0.0015 0.0007 0.0016 0.0060 0.0016 0.0000 0.0002 0.0000 0.0005 0.0000 0.0000 0.0000 0.0781 0.3072 0.0000 0.0001 0.0000 0.0963 0.4716 0.0001 0.0015 0.0071 0.0142 0.0006 0.0046 0.0027 0.0001 0.0002 0.0000 0.0006 0.0002 0.0003 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0005 0.0002 0.0006 0.0028 0.0006 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0623 0.3151 0.0000 0.0000 0.0000 0.0801 0.5218 0.0000 0.0005 0.0035 0.0078 0.0002 0.0020 0.0010 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0004 0.0004 0.0003 0.0001 0.0023 0.0011 0.0025 0.0081 0.0024 0.0000 0.0003 0.0000 0.0008 0.0001 0.0001 0.0001 0.0860 0.3002 0.0001 0.0002 0.0001 0.1042 0.4435 0.0001 0.0023 0.0095 0.0179 0.0010 0.0063 0.0039 0.0002 0.0004 0.0000 0.0010 0.0004 0.0006 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0008 0.0003 0.0008 0.0036 0.0008 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0680 0.3137 0.0000 0.0000 0.0000 0.0861 0.5050 0.0000 0.0008 0.0044 0.0096 0.0003 0.0026 0.0014 0.0000 0.0001 0.0000 0.0003 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0002 0.0003 0.0003 0.0002 0.0001 0.0018 0.0008 0.0019 0.0068 0.0019 0.0000 0.0002 0.0000 0.0006 0.0000 0.0000 0.0000 0.0810 0.3048 0.0000 0.0001 0.0000 0.0992 0.4613 0.0001 0.0017 0.0080 0.0156 0.0007 0.0053 0.0031 0.0001 0.0003 0.0000 0.0008 0.0003 0.0004 0.0001 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000
0.0001 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0002 0.0003 0.0004 0.0003 0.0001 0.0021 0.0010 0.0022 0.0075 0.0022 0.0000 0.0003 0.0000 0.0007 0.0001 0.0001 0.0001 0.0837 0.3023 0.0001 0.0001 0.0001 0.1018 0.4516 0.0001 0.0020 0.0089 0.0170 0.0009 0.0059 0.0036 0.0001 0.0003 0.0000 0.0009 0.0004 0.0005 0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0001 0.0000 0.0013 0.0006 0.0014 0.0055 0.0014 0.0000 0.0001 0.0000 0.0004 0.0000 0.0000 0.0000 0.0761 0.3089 0.0000 0.0001 0.0000 0.0943 0.4785 0.0000 0.0013 0.0065 0.0132 0.0005 0.0042 0.0024 0.0001 0.0002 0.0000 0.0005 0.0002 0.0003 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0021 0.0018 0.0019 0.0019 0.0024 0.0020 0.0020 0.0020 0.0017 0.0032 0.0022 0.0020 0.0019 0.0028 0.0018 0.0019 0.0021 0.0018 0.0041 0.0048 0.0050 0.0043 0.0025 0.0129 0.0089 0.0138 0.0263 0.0137 0.0017 0.0047 0.0015 0.0075 0.0020 0.0021 0.0020 0.1010 0.1930 0.0020 0.0033 0.0022 0.1123 0.2347 0.0028 0.0144 0.0289 0.0397 0.0083 0.0212 0.0161 0.0032 0.0051 0.0017 0.0082 0.0053 0.0060 0.0021 0.0045 0.0023 0.0022 0.0018 0.0021 0.0021 0.0019 0.0018 0.0032 0.0031 0.0019 0.0020 0.0022 0.0021
0.0047 0.0043 0.0045 0.0045 0.0051 0.0046 0.0045 0.0045 0.0041 0.0064 0.0049 0.0045 0.0044 0.0059 0.0041 0.0043 0.0046 0.0042 0.0076 0.0083 0.0085 0.0075 0.0051 0.0171 0.0133 0.0182 0.0294 0.0181 0.0039 0.0084 0.0038 0.0116 0.0045 0.0048 0.0045 0.0819 0.1293 0.0046 0.0065 0.0049 0.0886 0.1479 0.0058 0.0198 0.0315 0.0392 0.0125 0.0238 0.0195 0.0063 0.0090 0.0041 0.0122 0.0090 0.0098 0.0047 0.0081 0.0050 0.0047 0.0042 0.0047 0.0046 0.0044 0.0041 0.0063 0.0062 0.0044 0.0045 0.0049 0.0047
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0001 0.0000 0.0012 0.0005 0.0013 0.0051 0.0013 0.0000 0.0001 0.0000 0.0004 0.0000 0.0000 0.0000 0.0750 0.3099 0.0000 0.0001 0.0000 0.0932 0.4826 0.0000 0.0012 0.0061 0.0126 0.0005 0.0039 0.0022 0.0001 0.0002 0.0000 0.0005 0.0002 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0002 0.0005 0.0025 0.0005 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0600 0.3155 0.0000 0.0000 0.0000 0.0775 0.5287 0.0000 0.0005 0.0031 0.0071 0.0001 0.0017 0.0009 0.0000 0.0000 0.0000 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0002 0.0001 0.0016 0.0007 0.0017 0.0061 0.0017 0.0000 0.0002 0.0000 0.0005 0.0000 0.0000 0.0000 0.0791 0.3071 0.0000 0.0001 0.0000 0.0974 0.4687 0.0001 0.0015 0.0073 0.0144 0.0006 0.0046 0.0027 0.0001 0.0002 0.0000 0.0007 0.0002 0.0003 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0007 0.0006 0.0007 0.0007 0.0009 0.0007 0.0007 0.0007 0.0006 0.0013 0.0008 0.0007 0.0007 0.0011 0.0006 0.0006 0.0008 0.0006 0.0018 0.0022 0.0023 0.0019 0.0009 0.0078 0.0048 0.0084 0.0193 0.0083 0.0006 0.0021 0.0005 0.0038 0.0007 0.0008 0.0007 0.1074 0.2472 0.0007 0.0013 0.0008 0.1230 0.3183 0.0011 0.0088 0.0217 0.0327 0.0044 0.0147 0.0104 0.0013 0.0024 0.0006 0.0044 0.0024 0.0029 0.0008 0.0020 0.0008 0.0008 0.0006 0.0007 0.0007 0.0007 0.0006 0.0013 0.0012 0.0007 0.0007 0.0008 0.0008
0.0048 0.0044 0.0045 0.0046 0.0052 0.0047 0.0046 0.0046 0.0041 0.0065 0.0050 0.0046 0.0045 0.0060 0.0042 0.0044 0.0047 0.0043 0.0077 0.0084 0.0086 0.0077 0.0053 0.0173 0.0134 0.0184 0.0294 0.0183 0.0040 0.0085 0.0038 0.0118 0.0046 0.0048 0.0046 0.0806 0.1271 0.0046 0.0066 0.0050 0.0871 0.1453 0.0059 0.0198 0.0316 0.0393 0.0127 0.0241 0.0198 0.0064 0.0091 0.0042 0.0124 0.0091 0.0100 0.0048 0.0083 0.0051 0.0048 0.0043 0.0048 0.0047 0.0045 0.0042 0.0064 0.0063 0.0045 0.0046 0.0050 0.0048
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0006 0.0002 0.0007 0.0031 0.0007 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0638 0.3146 0.0000 0.0000 0.0000 0.0815 0.5172 0.0000 0.0006 0.0038 0.0085 0.0002 0.0022 0.0012 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0008 0.0003 0.0009 0.0037 0.0008 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0694 0.3143 0.0000 0.0000 0.0000 0.0879 0.5010 0.0000 0.0008 0.0045 0.0095 0.0003 0.0025 0.0014 0.0000 0.0001 0.0000 0.0003 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0011 0.0004 0.0012 0.0046 0.0011 0.0000 0.0001 0.0000 0.0003 0.0000 0.0000 0.0000 0.0748 0.3120 0.0000 0.0001 0.0000 0.0936 0.4849 0.0000 0.0011 0.0056 0.0113 0.0004 0.0032 0.0018 0.0000 0.0001 0.0000 0.0004 0.0001 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0004 0.0004 0.0003 0.0001 0.0022 0.0011 0.0024 0.0080 0.0024 0.0000 0.0003 0.0000 0.0008 0.0001 0.0001 0.0001 0.0887 0.3009 0.0001 0.0002 0.0001 0.1075 0.4384 0.0001 0.0024 0.0094 0.0173 0.0010 0.0059 0.0036 0.0002 0.0004 0.0001 0.0010 0.0004 0.0005 0.0001 0.0003 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0003 0.0001 0.0003 0.0017 0.0003 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0537 0.3156 0.0000 0.0000 0.0000 0.0707 0.5474 0.0000 0.0003 0.0022 0.0053 0.0001 0.0011 0.0006 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0006 0.0002 0.0006 0.0029 0.0006 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0638 0.3150 0.0000 0.0000 0.0000 0.0817 0.5179 0.0000 0.0006 0.0036 0.0080 0.0002 0.0020 0.0011 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0006 0.0002 0.0007 0.0031 0.0007 0.0000 0.0000 0.0000 0.0002 0.0000 0.0000 0.0000 0.0644 0.3146 0.0000 0.0000 0.0000 0.0823 0.5160 0.0000 0.0006 0.0037 0.0083 0.0002 0.0022 0.0011 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0004 0.0001 0.0004 0.0023 0.0004 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0575 0.3152 0.0000 0.0000 0.0000 0.0747 0.5359 0.0000 0.0004 0.0028 0.0066 0.0001 0.0016 0.0008 0.0000 0.0000 0.0000 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0006 0.0002 0.0006 0.0029 0.0006 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0626 0.3147 0.0000 0.0000 0.0000 0.0802 0.5211 0.0000 0.0006 0.0036 0.0080 0.0002 0.0021 0.0011 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0002 0.0003 0.0003 0.0003 0.0001 0.0020 0.0009 0.0021 0.0073 0.0021 0.0000 0.0002 0.0000 0.0007 0.0000 0.0001 0.0000 0.0823 0.3032 0.0000 0.0001 0.0001 0.1003 0.4560 0.0001 0.0019 0.0086 0.0165 0.0008 0.0057 0.0034 0.0001 0.0003 0.0000 0.0009 0.0003 0.0005 0.0001 0.0002 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0006 0.0002 0.0006 0.0028 0.0006 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0630 0.3148 0.0000 0.0000 0.0000 0.0808 0.5204 0.0000 0.0006 0.0035 0.0078 0.0002 0.0020 0.0010 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0006 0.0002 0.0006 0.0029 0.0006 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0635 0.3147 0.0000 0.0000 0.0000 0.0814 0.5187 0.0000 0.0006 0.0036 0.0080 0.0002 0.0021 0.0011 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0006 0.0002 0.0006 0.0028 0.0006 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0629 0.3149 0.0000 0.0000 0.0000 0.0808 0.5205 0.0000 0.0006 0.0035 0.0078 0.0002 0.0020 0.0010 0.0000 0.0001 0.0000 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0003 0.0002 0.0001 0.0017 0.0008 0.0018 0.0066 0.0018 0.0000 0.0002 0.0000 0.0006 0.0000 0.0000 0.0000 0.0800 0.3054 0.0000 0.0001 0.0000 0.0980 0.4647 0.0001 0.0016 0.0078 0.0153 0.0007 0.0051 0.0030 0.0001 0.0003 0.0000 0.0007 0.0003 0.0004 0.0000 0.0002 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0005 0.0002 0.0005 0.0025 0.0005 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0603 0.3150 0.0000 0.0000 0.0000 0.0779 0.5279 0.0000 0.0005 0.0032 0.0072 0.0002 0.0018 0.0009 0.0000 0.0000 0.0000 0.0002 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0004 0.0005 0.0004 0.0001 0.0026 0.0012 0.0027 0.0087 0.0027 0.0001 0.0004 0.0000 0.0009 0.0001 0.0001 0.0001 0.0867 0.2982 0.0001 0.0002 0.0001 0.1046 0.4390 0.0001 0.0024 0.0102 0.0189 0.0011 0.0069 0.0043 0.0002 0.0004 0.0001 0.0012 0.0005 0.0006 0.0001 0.0004 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0002 0.0002 0.0001 0.0000 0.0014 0.0006 0.0015 0.0055 0.0014 0.0000 0.0001 0.0000 0.0004 0.0000 0.0000 0.0000 0.0763 0.3085 0.0000 0.0001 0.0000 0.0944 0.4780 0.0000 0.0013 0.0066 0.0134 0.0005 0.0042 0.0025 0.0001 0.0002 0.0000 0.0006 0.0002 0.0003 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0002 0.0003 0.0003 0.0002 0.0001 0.0019 0.0008 0.0020 0.0069 0.0019 0.0000 0.0002 0.0000 0.0006 0.0000 0.0000 0.0000 0.0814 0.3044 0.0000 0.0001 0.0000 0.0995 0.4600 0.0001 0.0018 0.0081 0.0158 0.0007 0.0054 0.0032 0.0001 0.0003 0.0000 0.0008 0.0003 0.0004 0.0001 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0000 0.0001 0.0000 0.0002 0.0003 0.0003 0.0002 0.0001 0.0019 0.0008 0.0020 0.0069 0.0019 0.0000 0.0002 0.0000 0.0006 0.0000 0.0000 0.0000 0.0814 0.3045 0.0000 0.0001 0.0000 0.0995 0.4600 0.0001 0.0018 0.0081 0.0158 0.0007 0.0054 0.0032 0.0001 0.0003 0.0000 0.0008 0.0003 0.0004 0.0001 0.0002 0.0001 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000
0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0002 0.0003 0.0004 0.0003 0.0001 0.0021 0.0010 0.0023 0.0076 0.0022 0.0000 0.0003 0.0000 0.0007 0.0001 0.0001 0.0001 0.0839 0.3018 0.0001 0.0001 0.0001 0.1020 0.4507 0.0001 0.0020 0.0090 0.0171 0.0009 0.0060 0.0036 0.0001 0.0003 0.0000 0.0009 0.0004 0.0005 0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0002 0.0002 0.0003 0.0002 0.0001 0.0018 0.0008 0.0019 0.0066 0.0018 0.0000 0.0002 0.0000 0.0006 0.0000 0.0000 0.0000 0.0805 0.3053 0.0000 0.0001 0.0000 0.0986 0.4634 0.0001 0.0017 0.0078 0.0153 0.0007 0.0051 0.0030 0.0001 0.0003 0.0000 0.0007 0.0003 0.0004 0.0000 0.0002 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000
0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0000 0.0001 0.0000 0.0002 0.0003 0.0004 0.0003 0.0001 0.0021 0.0010 0.0022 0.0076 0.0022 0.0000 0.0003 0.0000 0.0007 0.0001 0.0001 0.0001 0.0841 0.3020 0.0001 0.0001 0.0001 0.1022 0.4506 0.0001 0.0020 0.0089 0.0170 0.0009 0.0059 0.0036 0.0001 0.0003 0.0000 0.0009 0.0004 0.0005 0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0008 0.0003 0.0009 0.0037 0.0008 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0673 0.3132 0.0000 0.0000 0.0000 0.0852 0.5065 0.0000 0.0008 0.0045 0.0098 0.0003 0.0027 0.0015 0.0000 0.0001 0.0000 0.0003 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0000 0.0008 0.0003 0.0009 0.0038 0.0009 0.0000 0.0001 0.0000 0.0002 0.0000 0.0000 0.0000 0.0680 0.3130 0.0000 0.0000 0.0000 0.0859 0.5043 0.0000 0.0008 0.0046 0.0100 0.0003 0.0028 0.0015 0.0000 0.0001 0.0000 0.0003 0.0001 0.0001 0.0000 0.0001 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000 0.0000
0.0002 0.0001 0.0001 0.0001 0.0002 0.0002 0.0002 0.0002 0.0001 0.0003 0.0002 0.0002 0.0001 0.0003 0.0001 0.0001 0.0002 0.0001 0.0006 0.0008 0.0009 0.0007 0.0002 0.0039 0.0020 0.0041 0.0117 0.0040 0.0001 0.0007 0.0001 0.0015 0.0002 0.0002 0.0002 0.0935 0.2862 0.0002 0.0004 0.0002 0.1108 0.4065 0.0003 0.0037 0.0135 0.0238 0.0018 0.0096 0.0062 0.0004 0.0008 0.0001 0.0019 0.0009 0.0011 0.0002 0.0006 0.0002 0.0002 0.0001 0.0002 0.0002 0.0002 0.0001 0.0004 0.0003 0.0001 0.0002 0.0002 0.0002
0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0004 0.0005 0.0006 0.0004 0.0002 0.0030 0.0014 0.0031 0.0097 0.0031 0.0001 0.0004 0.0001 0.0011 0.0001 0.0001 0.0001 0.0894 0.2943 0.0001 0.0002 0.0001 0.1072 0.4277 0.0002 0.0028 0.0113 0.0206 0.0013 0.0078 0.0049 0.0002 0.0005 0.0001 0.0014 0.0006 0.0008 0.0001 0.0004 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0002 0.0002 0.0001 0.0001 0.0001 0.0001
0.0001 0.0000 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0000 0.0002 0.0003 0.0004 0.0003 0.0001 0.0022 0.0010 0.0023 0.0077 0.0023 0.0000 0.0003 0.0000 0.0007 0.0001 0.0001 0.0001 0.0837 0.3017 0.0001 0.0001 0.0001 0.1017 0.4511 0.0001 0.0020 0.0090 0.0172 0.0009 0.0061 0.0037 0.0001 0.0003 0.0000 0.0009 0.0004 0.0005 0.0001 0.0003 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0000 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001
0.0001 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0003 0.0001 0.0001 0.0001 0.0002 0.0001 0.0001 0.0001 0.0001 0.0004 0.0006 0.0007 0.0005 0.0002 0.0032 0.0016 0.0034 0.0103 0.0034 0.0001 0.0005 0.0001 0.0012 0.0001 0.0001 0.0001 0.0904 0.2922 0.0001 0.0003 0.0001 0.1080 0.4220 0.0002 0.0031 0.0119 0.0215 0.0014 0.0084 0.0053 0.0003 0.0006 0.0001 0.0015 0.0007 0.0009 0.0001 0.0005 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0001 0.0003 0.0002 0.0001 0.0001 0.0001 0.0001


==> images/self-attention/transformer/x.csv <==
t,B1,B10,B11,B12,B2,B3,B4,B5,B6,B7,B8,B8A,B9
0,0.564868,0.0355796,0.37141037,0.30627906,0.52598655,0.45610502,0.49956432,0.49773479,0.51315266,0.53378546,0.49030244,0.5446825,0.17980672
1,0.30808115,0.1335811,0.18190235,0.16506763,0.27086666,0.22917663,0.23853943,0.25605428,0.2727636,0.28325206,0.27470708,0.2899684,0.22746739
2,0.6573988,0.012808724,0.41979355,0.29542124,0.6323663,0.54735255,0.60579246,0.6303397,0.64187807,0.6565449,0.6385533,0.6646764,0.3617101
3,0.6842314,0.03848307,0.66071665,0.5772124,0.65514606,0.5823538,0.6631127,0.7077879,0.7267383,0.7427815,0.72606343,0.7721761,0.5039917
4,0.53790706,0.004253727,0.5057804,0.44636357,0.5043569,0.4536793,0.5040221,0.52041763,0.5455356,0.5685498,0.53342867,0.5886694,0.24352607
5,0.60707766,0.018047394,0.31475592,0.21343246,0.57165986,0.50651366,0.53653765,0.5424422,0.5460808,0.5573727,0.5317525,0.5597128,0.23346236
6,0.39196905,0.025198944,0.23277606,0.16787088,0.35522658,0.30357856,0.31887054,0.3349481,0.3586844,0.37328398,0.35481638,0.3833544,0.1785447
7,0.61207163,0.005595713,0.4727395,0.3742236,0.5897592,0.5262904,0.575724,0.5912727,0.60835004,0.6242223,0.6037124,0.63321155,0.3007869
8,0.2310457,0.003265166,0.17407562,0.14782895,0.19540228,0.17197804,0.18692644,0.2075083,0.22905023,0.2394446,0.23727126,0.25630307,0.14253053
9,0.21882068,0.012985071,0.26915902,0.23953065,0.18955763,0.16870838,0.19460972,0.21810147,0.24790235,0.26291344,0.2715551,0.28752944,0.19782081
10,0.32051814,0.012263098,0.451623,0.3417704,0.3109349,0.28782308,0.33657297,0.37886655,0.42750585,0.45768425,0.46653154,0.487455,0.31052482
11,0.53838557,0.004684123,0.46571258,0.37319434,0.5189349,0.4629326,0.50940603,0.5338421,0.5586337,0.5815413,0.5672311,0.59881836,0.27602366
12,0.35460111,0.10863578,0.27641082,0.22133498,0.35684183,0.30963916,0.31860653,0.34060055,0.36597133,0.38186336,0.40484613,0.39995992,0.26186195
13,0.14658527,0.0020712193,0.15114073,0.10222441,0.11473124,0.09469311,0.098150775,0.114290565,0.1282224,0.13949305,0.13934061,0.153414,0.08508365
14,0.7206717,0.17747396,0.3546375,0.34676704,0.700269,0.64129305,0.6971016,0.7180502,0.7373116,0.7516826,0.741361,0.76332945,0.52146226
15,0.72977537,0.07261928,0.5449847,0.39643982,0.708687,0.6545065,0.73024505,0.768988,0.7918764,0.814232,0.7989893,0.83037674,0.5839185
16,0.5493365,0.004352542,0.6189112,0.53040946,0.546582,0.52163154,0.5727015,0.6005153,0.63416016,0.66221654,0.6490427,0.6866957,0.33502418
17,0.3517919,0.04025476,0.24655442,0.20549229,0.32877553,0.285688,0.28961855,0.30394632,0.32622933,0.34452266,0.35024777,0.3601859,0.224197
18,0.13991551,0.0047357175,0.26150897,0.22815308,0.12811229,0.12461928,0.1423043,0.16142467,0.18296745,0.19746454,0.20250484,0.21691781,0.12388324
19,0.1484355,0.01750963,0.19587077,0.16006486,0.1310659,0.120403446,0.12571771,0.14167449,0.17357066,0.19185162,0.1865217,0.20717381,0.08120043
20,0.2667234,0.0048151445,0.42452958,0.33107054,0.30335602,0.28278413,0.2960127,0.31828254,0.373413,0.3989533,0.41796252,0.4223395,0.15652895
21,0.25664872,0.018720852,0.3090995,0.23712239,0.25145707,0.23517697,0.23413731,0.25417054,0.31479856,0.33729094,0.3459113,0.34955695,0.16522849
22,0.22388035,0.030777035,0.16074029,0.12219175,0.19137995,0.16885741,0.15876687,0.17265134,0.22630702,0.2542991,0.24021174,0.26375207,0.11419315
23,0.1574763,0.0012525205,0.27403092,0.22253779,0.14527409,0.14301178,0.15329759,0.17193776,0.23520273,0.26901108,0.25362653,0.29111552,0.07300909
24,0.13786261,0.0014255494,0.27029422,0.2339623,0.12983347,0.12948428,0.14593238,0.16336353,0.214847,0.24343665,0.24345145,0.2660459,0.108957455
25,0.17214376,0.0014627316,0.31754756,0.25722545,0.15913011,0.15801066,0.1746428,0.19594425,0.27217102,0.3167726,0.302663,0.346744,0.09967904
26,0.14233387,0.0010826583,0.21988393,0.15163906,0.121410295,0.1126821,0.11498319,0.13484031,0.20276034,0.24138816,0.2301396,0.266354,0.06685747
27,0.16272809,0.0013638518,0.34953827,0.29456785,0.15317628,0.15576838,0.17686434,0.20109746,0.2724619,0.31891337,0.3100982,0.35005134,0.09796939
28,0.54837286,0.08228122,0.27711108,0.24489783,0.51880187,0.48211035,0.50310344,0.51039404,0.5637712,0.6024467,0.57588005,0.6172355,0.2950478
29,0.22351545,0.030418592,0.23360829,0.17903076,0.19483341,0.17981373,0.17611,0.20386568,0.30127186,0.34851432,0.333883,0.3705501,0.14365318
30,0.99935716,0.5868062,0.24926642,0.30058977,0.971124,0.92450327,0.96851075,0.9944919,0.99585223,1.0043775,0.99435437,0.995929,0.96245706
31,0.31428462,0.014197113,0.33854693,0.27215412,0.28777358,0.26584187,0.26330113,0.28553218,0.37558687,0.4274057,0.41512814,0.4521027,0.19109342
32,0.9015002,0.010441512,0.550727,0.4051506,0.8935783,0.83881414,0.8859876,0.88430583,0.8917458,0.9212809,0.8916751,0.9327351,0.37751186
33,0.77386814,0.003393042,0.54893917,0.35633957,0.76900375,0.73305553,0.7773336,0.7745435,0.7977991,0.8304354,0.79656917,0.8438418,0.32273963
34,0.59582937,0.027562968,0.40054157,0.33239856,0.57340616,0.5370464,0.5618963,0.56996894,0.60597354,0.6352772,0.6105079,0.6493303,0.29565376
35,0.14785054,0.0036072598,0.12883283,0.06892809,0.11456189,0.09933925,0.080319494,0.09524955,0.19298054,0.2561223,0.2431251,0.27103025,0.0567078
36,0.13149092,0.0027866221,0.19397648,0.11545842,0.10222792,0.09639819,0.07829338,0.10847092,0.26296082,0.35769942,0.34664762,0.39078987,0.09317488
37,0.61531675,0.017489422,0.22150457,0.16405034,0.5899169,0.5335654,0.5480845,0.54254955,0.55865324,0.5803622,0.55236876,0.57965183,0.22861701
38,0.35528755,0.0099561615,0.24609265,0.20319307,0.30067414,0.28129327,0.29047024,0.3052514,0.36030972,0.39784265,0.35761514,0.41738167,0.1699859
39,0.80628675,0.070858814,0.44538945,0.2858057,0.88745606,0.85118824,0.89974385,0.9128904,0.9186058,0.9262006,0.9669287,0.9297511,0.5482045
40,0.13247901,0.004458617,0.098961376,0.058958985,0.10020185,0.08147581,0.060346317,0.073384315,0.14927527,0.1930841,0.18530388,0.20583358,0.03728604
41,0.1281223,0.0024462948,0.18677568,0.10503399,0.10248216,0.094486065,0.077618636,0.1021341,0.2198986,0.293779,0.28096873,0.3226465,0.064031795
42,0.40645814,0.037196983,0.37562707,0.305301,0.39829108,0.37492213,0.38121742,0.39748847,0.43855748,0.46555513,0.46639034,0.48384017,0.2844282
43,0.17081004,0.024189811,0.19192678,0.12804806,0.14469664,0.13077532,0.12637454,0.15141396,0.22012947,0.26005673,0.26462108,0.29289398,0.10664888
44,0.16425453,0.016461007,0.24004963,0.15863824,0.136654,0.12784882,0.13573529,0.16070724,0.21867226,0.25644457,0.25304502,0.29349393,0.08577671
45,0.14948954,0.0013756355,0.2763977,0.17159031,0.12448148,0.118843496,0.14185181,0.16586009,0.2147268,0.25699383,0.26010674,0.30603978,0.06265823
46,0.19106415,0.0121945925,0.2524794,0.19787131,0.17301583,0.16337962,0.17502369,0.19004297,0.23076616,0.2560033,0.24896276,0.28004202,0.09343393
47,0.17817727,0.022376712,0.30093405,0.24166021,0.16200116,0.15745914,0.17517371,0.18821262,0.22395216,0.25219458,0.24605325,0.27808747,0.07936256
48,0.16374405,0.003437376,0.33049047,0.27239326,0.15098074,0.1492975,0.17392121,0.18958136,0.2221341,0.24669378,0.24221264,0.27475387,0.07786491
49,0.25388426,0.03138669,0.24984628,0.19527535,0.24804005,0.22558203,0.22798017,0.23779134,0.27554217,0.30388498,0.30528402,0.32455784,0.11687555
50,0.1626413,0.018405084,0.23962083,0.18599445,0.13980721,0.13019213,0.1416321,0.15910183,0.19344378,0.21440855,0.21065691,0.23517077,0.103077814
51,0.37418985,0.038061827,0.12850662,0.1181131,0.3423966,0.31122676,0.31585214,0.3313076,0.3626878,0.38080102,0.37025818,0.3916248,0.22380114
52,0.15325198,0.0014538777,0.2892125,0.23780748,0.14036243,0.1363372,0.15514152,0.16925453,0.20557792,0.23056932,0.22511053,0.25453097,0.06421299
53,0.16838957,0.0014760663,0.3066707,0.26307604,0.15182413,0.14606886,0.16589335,0.18508276,0.2209271,0.24307474,0.2410052,0.26753837,0.09406396
54,0.15575926,0.0016954115,0.2819344,0.23527059,0.14314236,0.13655804,0.15477553,0.16699794,0.20112367,0.22332329,0.21744065,0.24621724,0.064738326
55,0.67575186,0.0026570228,0.6530695,0.54529524,0.66468465,0.63387007,0.6906242,0.7019735,0.7240857,0.7498633,0.7068085,0.76750004,0.30571586
56,0.18100294,0.0014567858,0.24965918,0.21364729,0.14670752,0.12581024,0.13209757,0.1464283,0.17504832,0.19416374,0.19161923,0.21726175,0.076893345
57,0.3463967,0.0018638303,0.32877776,0.20605133,0.32865253,0.30272543,0.31233123,0.33004454,0.39446494,0.429202,0.41339445,0.4568275,0.13320746
58,0.5936904,0.0027577768,0.5701393,0.48837295,0.5734439,0.5330998,0.57554525,0.5896841,0.61478233,0.6412641,0.6044998,0.6580238,0.26641285
59,0.42547336,0.1227944,0.264378,0.24600987,0.402305,0.36209303,0.3768062,0.38453278,0.40911144,0.4287721,0.41332725,0.43996808,0.24028777
60,0.22623718,0.06942333,0.17573206,0.13099067,0.19161041,0.16300926,0.15924104,0.175454,0.20674084,0.2246133,0.21950674,0.23947579,0.12925999
61,0.40684676,0.004669302,0.3016528,0.20038344,0.38330963,0.34396625,0.35245243,0.358763,0.38644135,0.4049727,0.38930294,0.4151355,0.16188903
62,0.40700647,0.010456915,0.29874647,0.23231383,0.38480133,0.34518367,0.35964665,0.3751366,0.40924066,0.43127862,0.41378736,0.44924688,0.21174131
63,0.6688949,0.14114761,0.1573992,0.15808286,0.63655686,0.5641563,0.5994022,0.6121156,0.61563677,0.62642145,0.60807776,0.6295728,0.4083798
64,0.22190468,0.0019612883,0.20455885,0.1525965,0.17975326,0.14129755,0.134619,0.14833829,0.17761655,0.19422168,0.18699048,0.209996,0.063623026
65,0.17733268,0.001732206,0.17046751,0.13631092,0.14205241,0.110549524,0.10447139,0.12315215,0.14833087,0.16025871,0.15994996,0.17365517,0.08197906
66,0.3677828,0.0018212409,0.048839897,0.017375313,0.29849926,0.23466857,0.22143477,0.21380383,0.22186926,0.2326578,0.20284116,0.2309979,0.055581797
67,0.6052365,0.009535351,0.60747045,0.4621491,0.61289454,0.56635773,0.6503777,0.6907444,0.73126346,0.7620628,0.7452708,0.79247475,0.3729555
68,0.33071077,0.012740586,0.25202295,0.22395325,0.29917392,0.24483182,0.24491268,0.25531113,0.27843955,0.29043385,0.28762782,0.29687884,0.13598765
69,0.34858596,0.019314907,0.18741885,0.14415655,0.3154689,0.24902229,0.24620652,0.25547302,0.27697754,0.2894392,0.2875079,0.29349637,0.12041792


==> images/self-attention/transformer/x.txt <==
0.5649 0.0356 0.3714 0.3063 0.5260 0.4561 0.4996 0.4977 0.5132 0.5338 0.4903 0.5447 0.1798
0.3081 0.1336 0.1819 0.1651 0.2709 0.2292 0.2385 0.2561 0.2728 0.2833 0.2747 0.2900 0.2275
0.6574 0.0128 0.4198 0.2954 0.6324 0.5474 0.6058 0.6303 0.6419 0.6565 0.6386 0.6647 0.3617
0.6842 0.0385 0.6607 0.5772 0.6551 0.5824 0.6631 0.7078 0.7267 0.7428 0.7261 0.7722 0.5040
0.5379 0.0043 0.5058 0.4464 0.5044 0.4537 0.5040 0.5204 0.5455 0.5685 0.5334 0.5887 0.2435
0.6071 0.0180 0.3148 0.2134 0.5717 0.5065 0.5365 0.5424 0.5461 0.5574 0.5318 0.5597 0.2335
0.3920 0.0252 0.2328 0.1679 0.3552 0.3036 0.3189 0.3349 0.3587 0.3733 0.3548 0.3834 0.1785
0.6121 0.0056 0.4727 0.3742 0.5898 0.5263 0.5757 0.5913 0.6084 0.6242 0.6037 0.6332 0.3008
0.2310 0.0033 0.1741 0.1478 0.1954 0.1720 0.1869 0.2075 0.2291 0.2394 0.2373 0.2563 0.1425
0.2188 0.0130 0.2692 0.2395 0.1896 0.1687 0.1946 0.2181 0.2479 0.2629 0.2716 0.2875 0.1978
0.3205 0.0123 0.4516 0.3418 0.3109 0.2878 0.3366 0.3789 0.4275 0.4577 0.4665 0.4875 0.3105
0.5384 0.0047 0.4657 0.3732 0.5189 0.4629 0.5094 0.5338 0.5586 0.5815 0.5672 0.5988 0.2760
0.3546 0.1086 0.2764 0.2213 0.3568 0.3096 0.3186 0.3406 0.3660 0.3819 0.4048 0.4000 0.2619
0.1466 0.0021 0.1511 0.1022 0.1147 0.0947 0.0982 0.1143 0.1282 0.1395 0.1393 0.1534 0.0851
0.7207 0.1775 0.3546 0.3468 0.7003 0.6413 0.6971 0.7181 0.7373 0.7517 0.7414 0.7633 0.5215
0.7298 0.0726 0.5450 0.3964 0.7087 0.6545 0.7302 0.7690 0.7919 0.8142 0.7990 0.8304 0.5839
0.5493 0.0044 0.6189 0.5304 0.5466 0.5216 0.5727 0.6005 0.6342 0.6622 0.6490 0.6867 0.3350
0.3518 0.0403 0.2466 0.2055 0.3288 0.2857 0.2896 0.3039 0.3262 0.3445 0.3502 0.3602 0.2242
0.1399 0.0047 0.2615 0.2282 0.1281 0.1246 0.1423 0.1614 0.1830 0.1975 0.2025 0.2169 0.1239
0.1484 0.0175 0.1959 0.1601 0.1311 0.1204 0.1257 0.1417 0.1736 0.1919 0.1865 0.2072 0.0812
0.2667 0.0048 0.4245 0.3311 0.3034 0.2828 0.2960 0.3183 0.3734 0.3990 0.4180 0.4223 0.1565
0.2566 0.0187 0.3091 0.2371 0.2515 0.2352 0.2341 0.2542 0.3148 0.3373 0.3459 0.3496 0.1652
0.2239 0.0308 0.1607 0.1222 0.1914 0.1689 0.1588 0.1727 0.2263 0.2543 0.2402 0.2638 0.1142
0.1575 0.0013 0.2740 0.2225 0.1453 0.1430 0.1533 0.1719 0.2352 0.2690 0.2536 0.2911 0.0730
0.1379 0.0014 0.2703 0.2340 0.1298 0.1295 0.1459 0.1634 0.2148 0.2434 0.2435 0.2660 0.1090
0.1721 0.0015 0.3175 0.2572 0.1591 0.1580 0.1746 0.1959 0.2722 0.3168 0.3027 0.3467 0.0997
0.1423 0.0011 0.2199 0.1516 0.1214 0.1127 0.1150 0.1348 0.2028 0.2414 0.2301 0.2664 0.0669
0.1627 0.0014 0.3495 0.2946 0.1532 0.1558 0.1769 0.2011 0.2725 0.3189 0.3101 0.3501 0.0980
0.5484 0.0823 0.2771 0.2449 0.5188 0.4821 0.5031 0.5104 0.5638 0.6024 0.5759 0.6172 0.2950
0.2235 0.0304 0.2336 0.1790 0.1948 0.1798 0.1761 0.2039 0.3013 0.3485 0.3339 0.3706 0.1437
0.9994 0.5868 0.2493 0.3006 0.9711 0.9245 0.9685 0.9945 0.9959 1.0044 0.9944 0.9959 0.9625
0.3143 0.0142 0.3385 0.2722 0.2878 0.2658 0.2633 0.2855 0.3756 0.4274 0.4151 0.4521 0.1911
0.9015 0.0104 0.5507 0.4052 0.8936 0.8388 0.8860 0.8843 0.8917 0.9213 0.8917 0.9327 0.3775
0.7739 0.0034 0.5489 0.3563 0.7690 0.7331 0.7773 0.7745 0.7978 0.8304 0.7966 0.8438 0.3227
0.5958 0.0276 0.4005 0.3324 0.5734 0.5370 0.5619 0.5700 0.6060 0.6353 0.6105 0.6493 0.2957
0.1479 0.0036 0.1288 0.0689 0.1146 0.0993 0.0803 0.0952 0.1930 0.2561 0.2431 0.2710 0.0567
0.1315 0.0028 0.1940 0.1155 0.1022 0.0964 0.0783 0.1085 0.2630 0.3577 0.3466 0.3908 0.0932
0.6153 0.0175 0.2215 0.1641 0.5899 0.5336 0.5481 0.5425 0.5587 0.5804 0.5524 0.5797 0.2286
0.3553 0.0100 0.2461 0.2032 0.3007 0.2813 0.2905 0.3053 0.3603 0.3978 0.3576 0.4174 0.1700
0.8063 0.0709 0.4454 0.2858 0.8875 0.8512 0.8997 0.9129 0.9186 0.9262 0.9669 0.9298 0.5482
0.1325 0.0045 0.0990 0.0590 0.1002 0.0815 0.0603 0.0734 0.1493 0.1931 0.1853 0.2058 0.0373
0.1281 0.0024 0.1868 0.1050 0.1025 0.0945 0.0776 0.1021 0.2199 0.2938 0.2810 0.3226 0.0640
0.4065 0.0372 0.3756 0.3053 0.3983 0.3749 0.3812 0.3975 0.4386 0.4656 0.4664 0.4838 0.2844
0.1708 0.0242 0.1919 0.1280 0.1447 0.1308 0.1264 0.1514 0.2201 0.2601 0.2646 0.2929 0.1066
0.1643 0.0165 0.2400 0.1586 0.1367 0.1278 0.1357 0.1607 0.2187 0.2564 0.2530 0.2935 0.0858
0.1495 0.0014 0.2764 0.1716 0.1245 0.1188 0.1419 0.1659 0.2147 0.2570 0.2601 0.3060 0.0627
0.1911 0.0122 0.2525 0.1979 0.1730 0.1634 0.1750 0.1900 0.2308 0.2560 0.2490 0.2800 0.0934
0.1782 0.0224 0.3009 0.2417 0.1620 0.1575 0.1752 0.1882 0.2240 0.2522 0.2461 0.2781 0.0794
0.1637 0.0034 0.3305 0.2724 0.1510 0.1493 0.1739 0.1896 0.2221 0.2467 0.2422 0.2748 0.0779
0.2539 0.0314 0.2498 0.1953 0.2480 0.2256 0.2280 0.2378 0.2755 0.3039 0.3053 0.3246 0.1169
0.1626 0.0184 0.2396 0.1860 0.1398 0.1302 0.1416 0.1591 0.1934 0.2144 0.2107 0.2352 0.1031
0.3742 0.0381 0.1285 0.1181 0.3424 0.3112 0.3159 0.3313 0.3627 0.3808 0.3703 0.3916 0.2238
0.1533 0.0015 0.2892 0.2378 0.1404 0.1363 0.1551 0.1693 0.2056 0.2306 0.2251 0.2545 0.0642
0.1684 0.0015 0.3067 0.2631 0.1518 0.1461 0.1659 0.1851 0.2209 0.2431 0.2410 0.2675 0.0941
0.1558 0.0017 0.2819 0.2353 0.1431 0.1366 0.1548 0.1670 0.2011 0.2233 0.2174 0.2462 0.0647
0.6758 0.0027 0.6531 0.5453 0.6647 0.6339 0.6906 0.7020 0.7241 0.7499 0.7068 0.7675 0.3057
0.1810 0.0015 0.2497 0.2136 0.1467 0.1258 0.1321 0.1464 0.1750 0.1942 0.1916 0.2173 0.0769
0.3464 0.0019 0.3288 0.2061 0.3287 0.3027 0.3123 0.3300 0.3945 0.4292 0.4134 0.4568 0.1332
0.5937 0.0028 0.5701 0.4884 0.5734 0.5331 0.5755 0.5897 0.6148 0.6413 0.6045 0.6580 0.2664
0.4255 0.1228 0.2644 0.2460 0.4023 0.3621 0.3768 0.3845 0.4091 0.4288 0.4133 0.4400 0.2403
0.2262 0.0694 0.1757 0.1310 0.1916 0.1630 0.1592 0.1755 0.2067 0.2246 0.2195 0.2395 0.1293
0.4068 0.0047 0.3017 0.2004 0.3833 0.3440 0.3525 0.3588 0.3864 0.4050 0.3893 0.4151 0.1619
0.4070 0.0105 0.2987 0.2323 0.3848 0.3452 0.3596 0.3751 0.4092 0.4313 0.4138 0.4492 0.2117
0.6689 0.1411 0.1574 0.1581 0.6366 0.5642 0.5994 0.6121 0.6156 0.6264 0.6081 0.6296 0.4084
0.2219 0.0020 0.2046 0.1526 0.1798 0.1413 0.1346 0.1483 0.1776 0.1942 0.1870 0.2100 0.0636
0.1773 0.0017 0.1705 0.1363 0.1421 0.1105 0.1045 0.1232 0.1483 0.1603 0.1599 0.1737 0.0820
0.3678 0.0018 0.0488 0.0174 0.2985 0.2347 0.2214 0.2138 0.2219 0.2327 0.2028 0.2310 0.0556
0.6052 0.0095 0.6075 0.4621 0.6129 0.5664 0.6504 0.6907 0.7313 0.7621 0.7453 0.7925 0.3730
0.3307 0.0127 0.2520 0.2240 0.2992 0.2448 0.2449 0.2553 0.2784 0.2904 0.2876 0.2969 0.1360
0.3486 0.0193 0.1874 0.1442 0.3155 0.2490 0.2462 0.2555 0.2770 0.2894 0.2875 0.2935 0.1204

